$\mathcal{H}_2$-Optimal Model Reduction Using Projected Nonlinear Least Squares

In many applications throughout science and engineering, model reduction plays an important role replacing expensive large-scale linear dynamical systems by inexpensive reduced order models that capture key features of the original, full order model. One approach to model reduction finds reduced order models that are locally optimal approximations in the $\mathcal{H}_2$ norm, an approach taken by the Iterative Rational Krylov Algorithm (IRKA) among others. Here we introduce a new approach for $\mathcal{H}_2$-optimal model reduction using the projected nonlinear least squares framework previously introduced in [J. M. Hokanson, SIAM J. Sci. Comput. 39 (2017), pp. A3107--A3128]. At each iteration, we project the $\mathcal{H}_2$ optimization problem onto a finite-dimensional subspace yielding a weighted least squares rational approximation problem. Subsequent iterations append this subspace such that the least squares rational approximant asymptotically satisfies the first order necessary conditions of the original, $\mathcal{H}_2$ optimization problem. This enables us to build reduced order models with similar error in the $\mathcal{H}_2$ norm but using far fewer evaluations of the expensive, full order model compared to competing methods. Moreover, our new algorithm only requires access to the transfer function of the full order model, unlike IRKA which requires a state-space representation or TF-IRKA which requires both the transfer function and its derivative. Applying the projected nonlinear least squares framework to the $\mathcal{H}_2$-optimal model reduction problem open new avenues for related model reduction problems.

==> data/fig_cdplayer_bode.dat <==
omega	modulus	angle	
0.1	0.00675532191162	3.08111374747	
0.104122325605	0.00675642225533	3.07862764068	
0.108414586894	0.00675761498692	3.07603995107	
0.112883789168	0.00675890784524	3.07334660661	
0.117537226513	0.00676030921418	3.07054338218	
0.122382493697	0.00676182817592	3.06762589505	
0.12742749857	0.00676347456837	3.06458960051	
0.132680474971	0.00676525904736	3.06142978755	
0.138149996164	0.00676719315369	3.05814157463	
0.143844988829	0.00676928938561	3.05471990567	
0.149774747635	0.00677156127702	3.05115954611	
0.155948950406	0.00677402348182	3.04745507939	
0.162377673919	0.00677669186493	3.04360090359	
0.169071410347	0.00677958360035	3.03959122854	
0.176041084387	0.00678271727692	3.03542007332	
0.183298071083	0.0067861130121	3.03108126433	
0.190854214401	0.00678979257452	3.02656843397	
0.198721846549	0.0067937795158	3.02187502005	
0.206913808111	0.00679809931221	3.01699426606	
0.215443469003	0.0068027795169	3.01191922239	
0.22432475029	0.00680784992325	3.00664274872	
0.233572146909	0.00681334274009	3.00115751763	
0.243200751327	0.00681929277945	2.99545601971	
0.25322627817	0.00682573765751	2.98953057029	
0.263665089873	0.00683271800947	2.98337331803	
0.274534223384	0.00684027771906	2.97697625559	
0.285851417968	0.00684846416333	2.97033123262	
0.297635144163	0.00685732847336	2.96342997131	
0.30990463392	0.00686692581159	2.95626408486	
0.322679911995	0.00687731566626	2.94882509904	
0.335981828628	0.00688856216355	2.94110447724	
0.349832093578	0.00690073439767	2.93309364933	
0.364253311545	0.00691390677943	2.92478404463	
0.379269019073	0.00692815940332	2.91616712929	
0.394903722958	0.0069435784331	2.90723444853	
0.411182940244	0.0069602565059	2.89797767393	
0.428133239872	0.00697829315418	2.88838865615	
0.445782286042	0.00699779524522	2.8784594834	
0.464158883361	0.007018877437	2.86818254577	
0.483293023857	0.00704166264928	2.85755060569	
0.503215935926	0.00706628254844	2.84655687465	
0.5239601353	0.00709287804397	2.83519509613	
0.545559478117	0.00712159979434	2.82345963466	
0.568049216173	0.00715260871948	2.81134557082	
0.591466054459	0.00718607651665	2.79884880173	
0.615848211066	0.00722218617606	2.78596614656	
0.641235479558	0.00726113249229	2.77269545615	
0.667669293919	0.00730312256684	2.75903572585	
0.695192796178	0.00734837629736	2.74498721033	
0.723850906817	0.0073971268482	2.73055153877	
0.75369039809	0.00744962109726	2.71573182883	
0.784759970351	0.00750612005377	2.70053279729	
0.817110331546	0.00756689924184	2.684960865	
0.850794279963	0.00763224904485	2.66902425396	
0.88586679041	0.00770247500618	2.65273307355	
0.922385103936	0.00777789808244	2.63609939336	
0.960408821251	0.0078588548464	2.61913729972	
1.0	0.00794569763751	2.60186293317	
1.04122325605	0.00803879465986	2.58429450418	
1.08414586894	0.0081385300283	2.56645228492	
1.12883789168	0.00824530376561	2.54835857478	
1.17537226513	0.00835953175522	2.53003763846	
1.22382493697	0.00848164565585	2.51151561533	
1.2742749857	0.00861209278639	2.49282040022	
1.32680474971	0.00875133599119	2.47398149581	
1.38149996164	0.00889985349737	2.45502983826	
1.43844988829	0.00905813877745	2.43599759803	
1.49774747635	0.00922670043131	2.416917959	
1.55948950406	0.00940606210249	2.3978248795	
1.62377673919	0.00959676244372	2.37875283961	
1.69071410347	0.00979935514603	2.35973657936	
1.76041084387	0.0100144090442	2.34081083291	
1.83298071083	0.0102425083077	2.32201006364	
1.90854214401	0.0104842527174	2.30336820438	
1.98721846549	0.0107402580087	2.28491840583	
2.06913808111	0.0110111561878	2.26669279153	
2.15443469003	0.0112975954535	2.24872220317	
2.2432475029	0.0116002377499	2.2310358554	
2.33572146909	0.0119197355207	2.21366048567	
2.43200751327	0.0122564436729	2.19666548966	
2.5322627817	0.0126126131268	2.17998067871	
2.63665089873	0.0129871989408	2.16369215923	
2.74534223384	0.0133816664666	2.14781581226	
2.85851417968	0.0137968154349	2.13236711314	
2.97635144163	0.0142334764575	2.11736244851	
3.0990463392	0.0146925123647	2.10281679275	
3.22679911995	0.0151748194661	2.08874343009	
3.35981828628	0.0156813296211	2.07515394393	
3.49832093578	0.016213012683	2.06205827502	
3.64253311545	0.0167708791908	2.04946480733	
3.79269019073	0.0173559832716	2.0373804689	
3.94903722958	0.0179694257506	2.02581084174	
4.11182940244	0.0186123574739	2.01476027711	
4.28133239872	0.0192859828605	2.00423201356	
4.45782286042	0.0199915637024	1.99422829554	
4.64158883361	0.0207304232357	1.98475049097	
4.83293023857	0.0215039505131	1.97579920613	
5.03215935926	0.0223136051084	1.96737439688	
5.239601353	0.0231609221938	1.95947547528	
5.45559478117	0.0240475180308	1.95210141086	
5.68049216173	0.0249750959279	1.94525082602	
5.91466054459	0.0259454527187	1.93892208534	
6.15848211066	0.0269604858279	1.93311337859	
6.41235479558	0.0280222009975	1.92782279724	
6.67669293919	0.0291327207574	1.92304840475	
6.95192796178	0.0302942937358	1.91878830059	
7.23850906817	0.0315093049203	1.91504067821	
7.5369039809	0.0327802869919	1.91180387743	
7.84759970351	0.034109932879	1.90907643125	
8.17110331546	0.035501109694	1.90685710779	
8.50794279963	0.0369568742465	1.90514494762	
8.8586679041	0.0384804903544	1.90393929708	
9.22385103936	0.040075448215	1.90323983827	
9.60408821251	0.0417454861436	1.90304661652	
10.0	0.0434946150467	1.90336006639	
10.4122325605	0.0453271460706	1.9041810377	
10.8414586894	0.0472477219649	1.90551082349	
11.2883789168	0.0492613528306	1.9073511929	
11.7537226513	0.0513734570997	1.90970443301	
12.2382493697	0.0535899088546	1.91257340619	
12.742749857	0.0559170929684	1.91596163273	
13.2680474971	0.0583619701431	1.91987341472	
13.8149996164	0.0609321548766	1.92431402723	
14.3844988829	0.0636360110383	1.92929002149	
14.9774747635	0.0664827727347	1.93480971928	
15.5948950406	0.06948270398	1.94088404568	
16.2377673919	0.0726473228929	1.94752798829	
16.9071410347	0.0759897438744	1.95476328427	
17.6041084387	0.0795252607486	1.96262369161	
18.3298071083	0.0832724903206	1.97116621407	
19.0854214401	0.0872560434545	1.98049775918	
19.8721846549	0.0915143246979	1.99084871485	
20.6913808111	0.0961307306428	2.00282529974	
21.5443469003	0.101448784389	2.01858988358	
22.432475029	0.112904062258	2.02103696722	
23.3572146909	0.110202114194	2.00328562531	
24.3200751327	0.115934890685	2.02777034527	
25.322627817	0.122141057871	2.04383291721	
26.3665089873	0.128768435834	2.05838511404	
27.4534223384	0.135887657162	2.0726690675	
28.5851417968	0.143575377922	2.08705313256	
29.7635144163	0.15191991519	2.10165915015	
30.990463392	0.161029039873	2.11650181075	
32.2679911995	0.171039476446	2.13151982295	
33.5981828628	0.182130331354	2.14656479845	
34.9832093578	0.19454334503	2.16135422376	
36.4253311545	0.20861393655	2.17536873431	
37.9269019073	0.224817281892	2.18764085086	
39.4903722958	0.243826614706	2.19631768624	
41.1182940244	0.266536113919	2.19775552551	
42.8133239872	0.293784294852	2.18477270504	
44.5782286042	0.324631347082	2.14450197504	
46.4158883361	0.350372097583	2.06452381561	
48.3293023857	0.352816020872	1.97364499692	
50.3215935926	0.337614327725	1.94735537873	
52.39601353	0.332009327604	1.98731449031	
54.5559478117	0.343517219839	2.04106801547	
56.8049216173	0.368555627917	2.07626952911	
59.1466054459	0.402831709292	2.07576487778	
61.5848211066	0.437490209203	2.02363829819	
64.1235479558	0.451077356198	1.91997870246	
66.7669293919	0.427996984905	1.80361647262	
69.5192796178	0.374880717194	1.66324366358	
72.3850906817	0.246572563826	1.34930982541	
75.369039809	0.083768436987	-1.37194302044	
78.4759970351	0.515738411157	-2.41094996098	
81.7110331546	0.883357658613	-2.88782145101	
85.0794279963	1.09760121931	3.0837784857	
88.586679041	1.22705449064	2.89379671817	
92.2385103936	1.33221400705	2.77857937925	
96.0408821251	1.44095774528	2.70672191719	
100.0	1.56548756818	2.66009700465	
104.122325605	1.71264632726	2.62837992978	
108.414586894	1.88812190483	2.60548610618	
112.883789168	2.09823689535	2.58762893749	
117.537226513	2.35098773977	2.572278882	
122.382493697	2.65700000972	2.55758356403	
127.42749857	3.0307444571	2.54201760411	
132.680474971	3.49231824909	2.52413906942	
138.149996164	4.07020837293	2.50237839012	
143.844988829	4.80571751118	2.47480069322	
149.774747635	5.76020884906	2.43877230851	
155.948950406	7.02706979518	2.39042211353	
162.377673919	8.75096389667	2.32370222843	
169.071410347	11.1546469285	2.22871192582	
176.041084387	14.5523265167	2.08892750532	
183.298071083	19.2195155318	1.87850446832	
190.854214401	24.6828299762	1.57012893963	
198.721846549	28.5440860671	1.18003765182	
206.913808111	28.6545764863	0.804239059089	
215.443469003	26.6019810686	0.519639552828	
224.32475029	24.5626794646	0.322492683426	
233.572146909	23.3263134362	0.182368885922	
243.200751327	23.0537159915	0.0742106031417	
253.22627817	23.8660485232	-0.0199023468532	
263.665089873	26.1128097616	-0.11591969475	
274.534223384	30.7065343791	-0.236115824308	
285.851417968	39.9871825384	-0.430754724538	
297.635144163	58.5081418723	-0.858525584252	
309.90463392	64.7943600331	-1.77009814338	
322.679911995	38.0398751682	-2.43652747523	
335.981828628	22.7479869408	-2.70283901199	
349.832093578	15.2447141831	-2.83107499617	
364.253311545	11.0392175134	-2.9061220155	
379.269019073	8.41836785097	-2.95594230929	
394.903722958	6.65914316325	-2.99195359162	
411.182940244	5.41409184963	-3.0196598712	
428.133239872	4.49838524497	-3.04207550145	
445.782286042	3.80606649969	-3.06106070721	
464.158883361	3.27332134066	-3.07796849827	
483.293023857	2.86128685899	-3.09412185007	
503.215935926	2.54866388211	-3.1115582554	
523.9601353	2.33257467159	-3.13533148364	
545.559478117	2.24872582984	3.09796302441	
568.049216173	2.4489530127	2.87649129779	
591.466054459	1.10091650499	2.21119823574	
615.848211066	0.85485357791	2.94199582396	
641.235479558	1.02379471187	2.98221081994	
667.669293919	0.681828046313	2.55355109346	
695.192796178	0.55672603357	3.01429278315	
723.850906817	0.557259492396	3.09122503267	
753.69039809	0.529500958398	3.11095914162	
784.759970351	0.49309010652	3.1187440968	
817.110331546	0.455103987866	3.12258018734	
850.794279963	0.418209904411	3.12476390179	
885.86679041	0.383450638629	3.1261549643	
922.385103936	0.351190590519	3.12713106077	
960.408821251	0.321488552312	3.12787618091	
1000.0	0.294261906557	3.12848640277	
1041.22325605	0.269364646608	3.12901402863	
1084.14586894	0.246625963389	3.12948420951	
1128.83789168	0.225866357851	3.12992823526	
1175.37226513	0.206922385296	3.13035025733	
1223.82493697	0.189629114614	3.13075066069	
1274.2749857	0.17383774078	3.13113618756	
1326.80474971	0.159411793588	3.13150942073	
1381.49996164	0.146226920199	3.13187178318	
1438.44988829	0.134170267072	3.13222412443	
1497.74747635	0.123139646075	3.13256698081	
1559.48950406	0.113042632061	3.13290072115	
1623.77673919	0.103795666106	3.1332256325	
1690.71410347	0.0953232024831	3.13354197001	
1760.41084387	0.0875569177297	3.13384998226	
1832.98071083	0.0804349893639	3.13414991339	
1908.54214401	0.0739014468917	3.13444194298	
1987.21846549	0.067905588234	3.1347255001	
2069.13808111	0.0624011562981	3.13500234215	
2154.43469003	0.0573469914528	3.13527421179	
2243.2475029	0.0527050120229	3.13553752141	
2335.72146909	0.0484409566165	3.13579302203	
2432.00751327	0.04452381863	3.13603969456	
2532.2627817	0.0409256166545	3.13627509165	
2636.65089873	0.0376212646626	3.13649422371	
2745.34223384	0.0345885696578	3.13668714667	
2858.51417968	0.0318084558067	3.13683375566	
2976.35144163	0.029265641124	3.13689168436	
3099.0463392	0.0269503182273	3.13676610556	
3226.79911995	0.0248626019103	3.13622177194	
3359.81828628	0.0230249943016	3.13457363107	
3498.32093578	0.0215268972736	3.1292694978	
3642.53311545	0.0207413634832	3.10509981809	
3792.69019073	0.0211265553297	2.8198685398	
3949.03722958	0.0121188022883	3.05145874396	
4111.82940244	0.0121875466947	-3.10831357651	
4281.33239872	0.0118043105882	-3.12633001661	
4457.82286042	0.0106431307646	-3.12115049431	
4641.58883361	0.00945194500833	-3.09841355409	
4832.93023857	0.00821266575855	-3.03597336283	
5032.15935926	0.00740622796019	-2.83859164503	
5239.601353	0.00950887768497	-2.73840494504	
5455.59478117	0.00948069441511	-2.97449382532	
5680.49216173	0.00822381742332	-3.0669629416	
5914.66054459	0.00720440859483	-3.10006388686	
6158.48211066	0.00637773590012	-3.11443399504	
6412.35479558	0.00565920760021	-3.11822900744	
6676.69293919	0.0051269308364	-3.12392034707	
6951.92796178	0.00456651110618	-3.12874122032	
7238.50906817	0.00407485733569	-3.13044674751	
7536.9039809	0.00363190265751	-3.13133008236	
7847.59970351	0.00323011625067	-3.13179344665	
8171.10331546	0.00286541765587	-3.13213548012	
8507.94279963	0.00253633058989	-3.13284630798	
8858.6679041	0.0022453409252	-3.13516773362	
9223.85103936	0.0020045770888	3.14007509653	
9604.08821251	0.00185979150791	3.11000624524	
10000.0	0.00204257681597	2.9604150068	
10412.2325605	0.00420308737449	1.6302774281	
10841.4586894	0.0038001550237	-1.26849291316	
11288.3789168	0.00125902849366	-2.66426618607	
11753.7226513	0.000354498249772	-2.250752954	
12238.2493697	0.0014611627401	-2.50269961816	
12742.749857	0.000459102823502	-2.88107101713	
13268.0474971	0.000134070915075	-2.5224000545	
13814.9996164	0.000149957902462	-0.496511134684	
14384.4988829	0.000345750861883	-0.209059181731	
14977.4747635	0.000520814254847	-0.131803139689	
15594.8950406	0.000608514574206	0.139417692347	
16237.7673919	0.00114993897077	-0.0568333754839	
16907.1410347	0.00132070865231	-0.0892275875934	
17604.1084387	0.0015640008803	-0.0937557640484	
18329.8071083	0.00185889162877	-0.0975068285961	
19085.4214401	0.00221959860908	-0.103221409438	
19872.1846549	0.00267774827459	-0.112201576303	
20691.3808111	0.00328757458391	-0.126418038203	
21544.3469003	0.00415892563459	-0.145514897113	
22432.475029	0.00557949016666	-0.180603265875	
23357.2146909	0.00815307669379	-0.249190381829	
24320.0751327	0.0144080465115	-0.420629110024	
25322.627817	0.0354604072731	-1.2295918322	
26366.5089873	0.0201027229645	-2.61606963341	
27453.4223384	0.0102722235818	-2.8968860838	
28585.1417968	0.00679467384361	-2.9522586979	
29763.5144163	0.00550491702569	-3.0303481296	
30990.463392	0.00448878380058	-3.09728007081	
32267.9911995	0.00365170773353	-3.12140857613	
33598.1828628	0.00328119451612	-3.11339265822	
34983.2093578	0.0030801741636	-3.12229292301	
36425.3311545	0.00303936160012	-3.13803949855	
37926.9019073	0.00315980585925	3.12087068658	
39490.3722958	0.00362013842333	3.08468742688	
41118.2940244	0.00507467097192	3.00068434906	
42813.3239872	0.0139300675403	2.47998867348	
44578.2286042	0.00555472032763	0.382568876949	
46415.8883361	0.001890809061	0.192257656818	
48329.3023857	0.000922986389784	0.141774087499	
50321.5935926	0.000506896133398	0.121245768044	
52396.01353	0.000289174476219	0.113963031849	
54555.9478117	0.000162918722067	0.117088493724	
56804.9216173	8.5203901943e-05	0.135885290852	
59146.6054459	3.57256642592e-05	0.203000590607	
61584.8211066	5.36436762802e-06	1.01763624313	
64123.5479558	1.84745291679e-05	2.98371158031	
66766.9293919	3.19806889327e-05	3.08418770939	
69519.2796178	4.06148054003e-05	3.11367853726	
72385.0906817	4.58172340798e-05	3.12698806652	
75369.039809	4.86183888029e-05	3.13418549406	
78475.9970351	4.97365596838e-05	3.13847828733	
81711.0331546	4.96774474908e-05	3.14119392869	
85079.4279963	4.88012021221e-05	-3.14021002023	
88586.679041	4.73667982921e-05	-3.13901697018	
92238.5103936	4.55618037786e-05	-3.13821134612	
96040.8821251	4.35226992364e-05	-3.1376696385	
100000.0	4.13489847085e-05	-3.13731244162	
104122.325605	3.91131246129e-05	-3.1370868481	
108414.586894	3.6867655982e-05	-3.1369565639	
112883.789168	3.46503314249e-05	-3.13689608385	
117537.226513	3.24878803697e-05	-3.13688711906	
122382.493697	3.03987858416e-05	-3.13691633017	
127427.49857	2.83953513385e-05	-3.13697384668	
132680.474971	2.64852502029e-05	-3.13705227522	
138149.996164	2.46726940422e-05	-3.13714602064	
143844.988829	2.29593182352e-05	-3.13725081208	
149774.747635	2.13448556645e-05	-3.13736336645	
155948.950406	1.98276508048e-05	-3.13748114587	
162377.673919	1.84050527016e-05	-3.13760218032	
169071.410347	1.70737155665e-05	-3.13772493642	
176041.084387	1.58298285604e-05	-3.13784821918	
183298.071083	1.46692910742e-05	-3.13797109779	
190854.214401	1.3587845919e-05	-3.13809284891	
198721.846549	1.25811799215e-05	-3.1382129131	
206913.808111	1.16449992302e-05	-3.13833086097	
215443.469003	1.07750849762e-05	-3.13844636675	
224324.75029	9.96733366946e-06	-3.13855918754	
233572.146909	9.21778573945e-06	-3.13866914682	
243200.751327	8.52264488664e-06	-3.13877612144	
253226.27817	7.87829032967e-06	-3.13888003112	
263665.089873	7.28128358655e-06	-3.13898083006	
274534.223384	6.72837107697e-06	-3.13907850017	
285851.417968	6.21648355813e-06	-3.13917304561	
297635.144163	5.74273319111e-06	-3.1392644883	
309904.63392	5.30440886452e-06	-3.1393528643	
322679.911995	4.8989702679e-06	-3.13943822086	
335981.828628	4.52404110099e-06	-3.13952061397	
349832.093578	4.17740172047e-06	-3.1396001064	
364253.311545	3.85698145897e-06	-3.13967676602	
379269.019073	3.56085079748e-06	-3.13975066449	
394903.722958	3.28721353044e-06	-3.13982187614	
411182.940244	3.03439902864e-06	-3.13989047707	
428133.239872	2.80085467855e-06	-3.13995654439	
445782.286042	2.58513855541e-06	-3.14002015563	
464158.883361	2.38591237066e-06	-3.14008138822	
483293.023857	2.20193472091e-06	-3.14014031907	
503215.935926	2.03205465535e-06	-3.14019702428	
523960.1353	1.87520557045e-06	-3.14025157885	
545559.478117	1.7303994342e-06	-3.14030405646	
568049.216173	1.59672133771e-06	-3.1403545293	
591466.054459	1.47332436802e-06	-3.14040306799	
615848.211066	1.35942479345e-06	-3.1404497414	
641235.479558	1.25429755069e-06	-3.14049461663	
667669.293919	1.15727202162e-06	-3.14053775897	
695192.796178	1.06772808695e-06	-3.14057923183	
723850.906817	9.8509244304e-07	-3.14061909673	
753690.39809	9.08835168291e-07	-3.14065741333	
784759.970351	8.38466525412e-07	-3.14069423939	
817110.331546	7.7353398591e-07	-3.14072963082	
850794.279963	7.13619463652e-07	-3.14076364168	
885866.79041	6.58336744599e-07	-3.14079632421	
922385.103936	6.07329100369e-07	-3.14082772888	
960408.821251	5.60267073745e-07	-3.14085790441	
1000000.0	5.16846424824e-07	-3.1408868978	


==> data/fig_cdplayer_irka.dat <==
r	rnorm	
2.0	0.444926780232	
4.0	0.0229747874307	
6.0	0.0103569373122	
8.0	0.00739090028164	
10.0	0.00715290535736	
12.0	0.00714227580573	
14.0	0.0038225074058	
16.0	0.00365453146446	
18.0	0.00365240602862	
20.0	0.00365238846841	
22.0	0.00163689178087	
24.0	0.00162748573618	
26.0	0.000406478089214	
28.0	0.000324179942058	
30.0	0.000260570056954	


==> data/fig_cdplayer_irka_hist18.dat <==
n_samples	h2_err	
18.0	inf	
38.0	0.0180074111318	
56.0	inf	
76.0	0.00613763415028	
94.0	inf	
112.0	0.00425401578401	
130.0	0.0038415337033	
148.0	0.0038203771875	
166.0	0.0036695937755	
184.0	0.00365480593048	
202.0	0.00365263741123	
220.0	0.00365244221382	
238.0	0.00365241098432	
256.0	0.00365240679012	
274.0	0.00365240615163	
292.0	0.00365240605043	
310.0	0.00365240603249	
328.0	0.00365240602939	
346.0	0.00365240602877	
364.0	0.00365240602859	
382.0	0.00365240602849	
400.0	0.00365240602855	
418.0	0.00365240602858	
436.0	0.0036524060286	
454.0	0.00365240602865	
472.0	0.00365240602863	
490.0	0.00365240602864	
508.0	0.00365240602862	


==> data/fig_cdplayer_lsra.dat <==
r	rnorm	
2.0	0.444926780232	
4.0	0.0229747878431	
6.0	0.0220037720157	
8.0	0.00739090149189	
10.0	0.00415324422176	
12.0	0.00384495808164	
14.0	0.00382250740643	
16.0	0.00365453148421	
18.0	0.00164015793554	
20.0	0.00163698641177	
22.0	0.000459906065894	
24.0	0.00044716190851	
26.0	0.000406487513888	
28.0	0.000346734141151	
30.0	0.000260572915962	


==> data/fig_cdplayer_lsra_hist18.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443214	
17.0	32.0	0.019995297007	
18.0	34.0	0.0146389508847	
19.0	36.0	inf	
20.0	38.0	inf	
21.0	40.0	inf	
22.0	42.0	0.0725304860607	
23.0	43.0	inf	
24.0	45.0	0.00373219924271	
25.0	47.0	inf	
26.0	48.0	inf	
27.0	50.0	inf	
28.0	51.0	0.00362458280841	
29.0	52.0	inf	
30.0	54.0	0.00339017978791	
31.0	56.0	inf	
32.0	58.0	0.00176972744504	
33.0	60.0	0.00164450357009	
34.0	62.0	0.00164449655643	
35.0	64.0	0.00164219313438	
36.0	66.0	0.00164181702591	
37.0	68.0	0.00164162168168	
38.0	70.0	0.00164026484004	
39.0	72.0	0.00164026593981	
40.0	74.0	0.00164021194523	
41.0	76.0	0.00164018902201	
42.0	78.0	0.00164018718939	
43.0	80.0	0.00164017368591	
44.0	82.0	0.00164016607764	
45.0	84.0	0.00164016419458	
46.0	86.0	0.00164016304638	
47.0	88.0	0.00164016046321	
48.0	90.0	0.00164015796599	
49.0	92.0	0.00164015793554	


==> data/fig_cdplayer_quadvf_hist18.dat <==
n_samples	h2_err	h2_err0	h2_err1	h2_err2	h2_err3	h2_err4	h2_err5	h2_err6	h2_err7	h2_err8	h2_err9	h2_err10	h2_err11	h2_err12	h2_err13	h2_err14	h2_err15	h2_err16	h2_err17	h2_err18	
18.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.00582938052746	inf	inf	inf	
19.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	
20.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.551667952519	0.017484348538	inf	inf	inf	0.00995611701188	inf	inf	inf	
21.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0203514443336	inf	inf	inf	0.0105272289376	0.168631426521	inf	inf	
22.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0147746076903	inf	inf	inf	0.00820093911703	inf	inf	inf	
23.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.00668202006877	inf	inf	inf	
24.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.044375905014	0.0134056344888	inf	inf	inf	inf	inf	inf	inf	
25.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0650075421835	inf	inf	inf	inf	0.00644685435019	inf	inf	inf	
26.0	0.00582938052746	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0950368123468	0.0133716950553	inf	inf	inf	inf	inf	inf	inf	
27.0	0.00519143374658	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.123835438747	inf	inf	inf	inf	0.00519143374658	inf	inf	inf	
28.0	0.00519143374658	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133774302982	inf	inf	inf	inf	inf	0.828695264618	inf	
29.0	0.00519143374658	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0129688161946	inf	inf	inf	inf	inf	inf	inf	
30.0	0.00519143374658	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.60772431248	inf	0.0123606115806	inf	inf	inf	inf	inf	inf	inf	
31.0	0.00519143374658	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.495642938785	inf	0.0119949906898	0.0164292140897	inf	inf	inf	inf	inf	inf	
32.0	0.00372131266696	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.3948756357	inf	0.0119757913388	0.0178393798222	0.00372131266696	inf	inf	inf	inf	inf	
33.0	0.00372131266696	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.326711957908	inf	0.011652053079	inf	0.0037666072389	inf	inf	inf	inf	inf	
34.0	0.00372131266696	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0108120958237	inf	0.00384583485918	inf	inf	inf	inf	inf	
35.0	0.00372131266696	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.00945207758387	inf	0.00392886643722	inf	inf	inf	1.02817432107	inf	
36.0	0.00372131266696	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.00810042272537	inf	0.00375633920066	inf	inf	inf	inf	inf	
37.0	0.00292555212273	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.024891466497	0.015376575033	inf	0.00370430780897	0.00389198627201	0.00292555212273	inf	inf	inf	
38.0	0.00292555212273	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0227098966843	inf	inf	0.00368517488352	0.00383550115272	0.00569489091371	inf	0.553171688541	inf	
39.0	0.00292555212273	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0229205962802	inf	inf	0.00369924566011	0.00373253657993	0.00303941101521	inf	0.512563834223	inf	
40.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0227005839731	inf	0.0141507921973	0.00373498269765	0.00913432504632	0.00277674694935	inf	inf	inf	
41.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0220323030189	inf	0.0103465466193	0.00368074708744	0.00369070299112	0.00290490096254	inf	inf	inf	
42.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0210357493964	0.0190013044123	0.0120771852786	0.00366289574137	0.00370647259326	0.00347569885791	inf	inf	inf	
43.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0195233109151	inf	0.0140756553079	0.00366505154768	0.00367215565833	0.00363590350522	inf	inf	inf	
44.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0168540560158	inf	0.0132527613688	0.0036836161687	0.00370380060631	0.00384345007537	0.00765345185181	inf	inf	
45.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.058093612708	0.0138528474324	inf	0.00984577499467	0.00375794816886	0.00370601345897	0.00399508264636	0.0081116245137	inf	inf	
46.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0479436972688	0.0163869076947	inf	0.00821991561438	0.0037661524893	0.00369977102685	0.00462595522759	0.00772843462015	1.44034082593	inf	
47.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0418560421611	0.0210406042161	inf	0.0156985963986	0.00368049830042	0.00374142142942	0.00599151729263	0.00733716560056	inf	inf	
48.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0414882058552	0.0216366048966	inf	0.0176194848972	0.00367521617778	0.0036880274201	inf	inf	inf	inf	
49.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0471579136942	0.0198890125903	inf	0.00954164705038	0.00367306377113	0.00368173514795	inf	0.00702932447406	inf	inf	
50.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0572862340743	0.0177976083669	inf	0.00638457345823	0.00372304620901	0.00366616316245	inf	0.00643192324488	2.57526318427	inf	
51.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0700682231267	inf	inf	0.00557916193559	0.00375457414447	0.00368043739554	inf	inf	inf	inf	
52.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0842769409905	inf	inf	0.00552527227768	0.00367384969001	inf	0.0042245329826	0.00539620498657	inf	inf	
53.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0990419275339	inf	inf	0.00537904352371	0.00366920144793	inf	0.0048940866235	0.00499750999707	0.376360710989	inf	
54.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.113381318253	0.0183378947811	inf	0.0049590265728	0.00366832617837	0.00416282135328	0.00543746466728	0.00456911795578	inf	inf	
55.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.125884300581	0.0161634173278	inf	0.00479847780406	0.00370085135692	0.00427799249918	0.00577476077318	0.00406215970564	inf	0.959392103559	
56.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	0.675603077238	0.135400550467	0.014288828075	inf	0.0113997200018	0.00373988674436	0.00391294169202	0.00505170677976	0.00354617600206	0.16114248117	inf	
57.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	0.652490806278	inf	0.0131962442531	inf	inf	inf	0.00392790124101	0.00470234571038	inf	0.142428041512	inf	
58.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	0.713355453936	inf	0.0128264453063	inf	inf	inf	0.00373528254976	0.0053147988526	inf	inf	inf	
59.0	0.00277674694935	inf	inf	inf	inf	inf	inf	inf	inf	0.647924151885	inf	0.0129419271238	inf	inf	inf	0.0036671790193	0.00592338030192	inf	inf	inf	
60.0	0.00241798434878	inf	inf	inf	inf	inf	inf	inf	inf	0.663383446501	inf	0.0129997823477	inf	inf	inf	0.00365322175304	0.00666217874698	0.00241798434878	0.0985732612346	1.10813123189	
61.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.628327678989	inf	0.0130252593076	0.0179164758964	inf	inf	0.00365862887035	0.00679688430872	0.00239153190492	0.0866794437356	inf	
62.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.556808240932	inf	0.0130893605334	0.0159007663878	inf	inf	0.00365284651669	0.00695769214756	0.00517560965054	inf	inf	
63.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.498437950188	inf	0.0131626173651	0.0165854319395	inf	inf	0.00362122532601	0.00947271570423	0.00326750631151	0.0664952658254	inf	
64.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.434724603025	inf	0.0132069723102	0.0184494172316	0.00380082132272	inf	0.00362993569233	0.0125698548019	0.00308805086165	0.0606350153753	inf	
65.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.379329169085	inf	0.013275397255	0.0195303904697	0.0038434268533	0.00433934932389	0.00369842358911	0.0179273503698	0.00300885245074	0.0577117380783	inf	
66.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.342039145235	inf	0.0133325134695	inf	inf	0.152546199291	0.00367029673691	inf	0.00297133598475	inf	1.91650062909	
67.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133759915236	inf	inf	0.137044508634	inf	inf	0.00336964526201	inf	2.20972348352	
68.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133756052961	inf	inf	0.0821522765379	inf	inf	0.00392605883882	inf	1.14152210737	
69.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133533752784	inf	inf	0.0930236373146	inf	inf	0.0046191332916	inf	1.11830704112	
70.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.391529656147	inf	0.0132772340757	inf	inf	inf	inf	inf	0.00519226544744	0.0706628743832	inf	
71.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.258017251125	inf	0.0131569682492	inf	inf	inf	0.0039433046696	inf	0.00618296903259	0.0270500653175	0.879150898319	
72.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	0.239822288557	0.0388859768413	0.0129806979518	inf	inf	inf	0.00343278470329	inf	0.00724407539314	0.0283902230602	inf	
73.0	0.00239153190492	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0258621399935	0.0127809144396	inf	0.0037047221019	inf	0.00254105309928	inf	0.00852506905849	inf	0.711416423231	
74.0	0.00178621542429	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0236273082152	0.0125509547402	inf	0.0036750054107	inf	0.00178621542429	inf	0.00970500689703	0.030693152279	0.680266612828	
75.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.023201067627	0.0123226827714	inf	0.00367484480724	inf	0.0017525334945	inf	0.00996583000953	inf	0.621511539578	
76.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.162309235114	0.0229343516361	0.0121076156007	inf	0.0036955649947	inf	0.00493034499357	inf	0.00906598071184	inf	0.581978802603	
77.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.153913646935	0.0233152506448	0.0120401869216	inf	0.00371429966552	inf	0.00263565771069	0.00388862409403	0.00773840356089	inf	0.547254766887	
78.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.146124717544	0.0233347875741	0.0121166357398	inf	0.00371851451292	inf	0.00207816107108	0.00313796541977	0.00621759157152	inf	0.527182766565	
79.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.138253579668	0.0231305190145	0.0121762471507	inf	0.00371858724343	inf	0.00183827966202	0.00262020458877	0.00521452842696	inf	inf	
80.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0227785527986	0.0121501435341	0.0145140409554	0.00370134035658	inf	0.00180479221467	0.002430812372	0.00430928335015	inf	0.503991909171	
81.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0223463331195	0.0120360977327	0.0102031878004	0.00367199452591	inf	0.00188237602183	0.00245945265803	0.00367291398146	inf	0.509565022542	
82.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0218631758549	0.0118803958073	0.0100506634541	0.0036627160176	inf	0.00210151915777	inf	0.00327793057877	inf	0.512027091258	
83.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0213882172533	0.0116755337849	0.010632610209	0.00365983304846	inf	0.00233912200218	inf	0.00300944406313	inf	0.527910092739	
84.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0208852182474	0.0114141982628	0.0116674358419	0.00366117896632	inf	0.00216167018384	inf	0.00286524283255	inf	0.540670239084	
85.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0203147538899	0.0110680626333	0.0126466108821	0.00366601963708	inf	0.00214635368824	0.00236887396171	inf	inf	0.419495711707	
86.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0196037249857	0.0106312093081	0.01320796878	0.00367359900228	inf	0.00240808884132	0.00282193384009	inf	inf	0.736505159108	
87.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0186487412682	0.0100992142216	0.0128968497251	0.00370155769199	inf	0.00263966105282	0.0028749268433	0.00243316777188	inf	0.648057036406	
88.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0173518668599	0.00947041942775	0.0115831110695	0.00373064662728	inf	0.00281243644196	0.00288391513902	0.00233932732214	inf	0.56374857718	
89.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0157243838153	0.00878139790265	0.00976225513852	0.00377142329534	inf	0.00286928145066	0.00274262532441	0.00241679301486	inf	0.603590730833	
90.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.0604754444161	0.0141462841576	0.00818930425349	0.00825446127658	0.00376776023957	0.00373858187144	0.00310918635635	0.00271057609965	0.00247768880978	inf	0.606169418881	
91.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.0548324221478	0.0136336158042	0.00819484929708	0.00709170310331	0.00370509692094	0.00365755147683	0.00348384672897	0.00288607938037	0.00263925703151	inf	0.653366189381	
92.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.0498687992038	0.0150739822951	0.00987728125383	0.00686161567344	0.00367628511092	0.00366346856641	0.00378229608411	0.0027838638125	0.00277696254784	inf	0.743069851339	
93.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.0457488398717	0.0177468972387	0.014664905513	0.00872700961708	0.00367127006557	0.00365853446574	0.00413036008383	0.00257575823771	inf	inf	0.893272688006	
94.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.0427144313031	0.0201713771872	0.0249325337226	0.0127888294123	0.00367091803289	0.00364673699627	0.00442194888555	0.0034907055165	0.00213529935694	inf	1.09908403051	
95.0	0.0017525334945	inf	inf	inf	inf	inf	inf	inf	inf	0.0410194907705	0.0215256530393	0.072877886376	0.0138757146016	0.00366906007127	0.00364351897707	0.0054310566701	0.00354687298366	0.00191565247898	inf	3.08812268152	
96.0	0.00147014168468	inf	inf	inf	inf	inf	inf	inf	inf	0.04084719085	0.0217608293952	inf	0.0125948158684	0.00367051047716	0.00364868697802	inf	0.00386855509216	0.00147014168468	inf	inf	
97.0	0.00136978779409	inf	inf	inf	inf	inf	inf	inf	inf	0.042237808444	0.0212278292548	inf	0.0105855509535	0.00368441131189	0.00365672283385	inf	0.00236031949706	0.00136978779409	0.0108688688947	inf	
98.0	0.00133925895392	inf	inf	inf	inf	inf	inf	inf	inf	0.0450725424038	0.0203332958071	inf	0.00891818208585	0.0037131664315	0.00365829413825	inf	0.00208694187168	0.00133925895392	0.0102033809853	inf	
99.0	0.00133925895392	inf	inf	inf	inf	inf	inf	inf	inf	0.0491268943414	0.0193226380995	inf	0.00750360935032	0.00374707016718	0.00365134082045	inf	0.00201984940135	0.00139443856238	inf	3.41125098066	
100.0	0.00132253422569	inf	inf	inf	inf	inf	inf	inf	inf	0.0541513629563	0.0182788501501	inf	0.00620939124477	0.0037465050979	0.00364909746747	0.00519201952489	0.0030225536309	0.00132253422569	inf	4.55621996533	
101.0	0.00120378233518	inf	inf	inf	inf	inf	inf	inf	inf	0.0599266979288	0.0174996811637	inf	0.00559737331576	0.00369799230007	0.00365010157951	0.00289648702447	inf	0.00120378233518	inf	8.05510253628	
102.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.0662761738298	0.0175139919024	inf	0.00545340167206	0.00367162454731	0.00365436010036	0.00233565818872	0.00298836116602	0.00115569701799	inf	1.39775799142	
103.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.0730506011524	0.0180614772353	inf	0.00542702865668	0.00366705572182	0.00365927548178	0.00307656743372	0.00310284547426	0.00115635840564	inf	0.615603022512	
104.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.0801190300152	0.0190714851991	0.0180770956026	0.00539017048268	0.00366655370269	0.00365542288863	0.00361326608492	0.00311118055565	0.00123275061951	inf	1.08984128372	
105.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.0873610379807	0.0198865185437	0.0187013767706	0.00530922160869	0.00366538750392	0.00365344453592	0.00385085716733	0.00317176460544	0.00135975176549	inf	0.522128731714	
106.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.0946564536873	0.0201441560482	0.0191902285388	0.00518121176129	0.00366741938177	0.00365442201133	0.00406085898211	0.00316170853324	0.00157946474317	0.0100210384402	0.43978521944	
107.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.101891974747	0.0197340407473	0.0195117682388	0.00496054229384	0.00367808056333	0.00365813049682	0.00414632190096	0.00310228351593	0.00187947747401	inf	0.236249217417	
108.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.108959573535	0.0189628354646	0.0196636043769	0.00468965269847	0.00369886736858	0.00366209089128	0.00411116494057	0.0029490214951	0.0020418781843	inf	0.277587254443	
109.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.115744861551	inf	inf	0.00447919959707	0.00372349855822	0.00365920698909	0.00421701762076	0.00277206315944	0.0022049208339	inf	0.287655967435	
110.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.122122679261	0.0164773514976	inf	0.00451121203296	0.00372683677385	0.0036562501452	0.00443794920798	0.0026198268862	inf	inf	0.210637199121	
111.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.127939967359	0.0154653547598	inf	0.00534282088085	0.00369368041088	0.00365659252521	0.00444665553929	0.00252989555126	inf	inf	inf	
112.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.133029785478	0.0146081645513	inf	0.00834879709364	0.00367057251133	0.00365977463593	0.00440115351324	0.00239080406269	0.00216582331999	inf	0.184746517933	
113.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	1.16743907655	inf	0.0139355686688	inf	0.0266374221471	0.00366485635615	0.00366455329512	0.00417248288877	0.00218835040664	0.00207213445781	inf	0.168848377326	
114.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0134354455382	inf	inf	0.00366362951238	0.00366449330707	0.00406671303381	0.00196857887597	0.00214112892566	inf	0.153262224979	
115.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0130970589825	inf	inf	inf	0.00366256778541	0.0044486060711	0.00191678316438	inf	inf	0.141170873018	
116.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0131424378609	inf	inf	inf	0.0036637817891	0.00469706237854	0.00190013598188	inf	inf	0.129940810299	
117.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.012990474092	inf	inf	inf	0.00366773314364	0.00489445252472	0.00183700900824	0.00188906426798	0.00634439341549	0.122224009134	
118.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0129651111496	inf	inf	inf	0.00367117887812	0.005003771916	0.0017561032665	0.00189135464091	0.0118228632854	0.11455159255	
119.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0129600996097	inf	inf	inf	0.00366554004224	0.00512329280903	0.00169632938561	inf	0.00580196977831	0.107739013203	
120.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0129654567519	inf	inf	inf	0.00365607342259	0.00528171527238	0.00167307713517	inf	0.00565045611047	0.0994973975512	
121.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0129815495534	inf	inf	inf	0.00365129602762	0.00550149152391	0.00167208950964	0.00224511425194	0.00539676284899	0.094586905476	
122.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0130098870575	inf	inf	inf	0.00365018786012	0.00579263467588	0.00168297690966	0.0022678666468	0.00522511291949	0.088475483466	
123.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0130457554815	inf	inf	inf	0.00365206366002	0.00602995819549	0.00169648004918	0.0024246681258	0.00511945398531	0.0826783447842	
124.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0130851811062	inf	inf	inf	0.00365288264008	0.00635858137293	0.00171465495731	inf	0.00713400140049	0.0770997838996	
125.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0131264169275	inf	inf	inf	0.00365155511059	0.00678205409515	0.00173956111928	0.00197430085954	0.00480872241313	0.0721285939359	
126.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0131668944809	inf	inf	inf	0.00365033632102	0.00738211123564	0.00176842759284	0.00215211255967	0.00468240752978	0.0677872929565	
127.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0132034223986	inf	inf	inf	0.00364962985597	0.00850226408506	0.00181180623195	0.00204881938604	0.00455707570118	0.0642082178445	
128.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0132325613797	inf	0.00404529269121	inf	0.00364950292513	0.0111150060617	0.00187302078677	inf	0.00441853932491	0.0612596187074	
129.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0132321252932	inf	0.00378274169949	inf	inf	inf	0.00196183039233	0.00239169253304	0.00428936832024	0.0592406193432	
130.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0132566774724	inf	0.00382319829413	inf	inf	inf	0.00209734169099	0.00217599564867	0.00416058131934	0.0577381776424	
131.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.013287266934	inf	0.00387866305749	0.00497053874699	inf	inf	inf	0.00193067577532	0.00401621765556	0.0571358642587	
132.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133138530288	inf	inf	0.00480777445904	inf	inf	inf	0.00181611288785	0.00385795241611	inf	
133.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133356622059	inf	inf	0.0352773995354	inf	inf	0.00317710068551	0.00160150019178	0.00370950337523	inf	
134.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133516298514	inf	inf	0.0955262927119	0.0036603695688	inf	0.00251380499241	0.00148587002269	0.00355690639636	inf	
135.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133579495506	inf	inf	0.138079165357	0.00367772755074	inf	0.00312576265136	0.00142401208321	0.00340614446798	inf	
136.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133511195049	inf	inf	0.16295846211	0.00370018830624	inf	0.00367817133	0.00141784270835	0.00325459614834	inf	
137.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133337236479	inf	inf	0.171430197255	0.00370599172433	inf	0.00455092562661	inf	0.00309868803903	inf	
138.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133110615908	inf	inf	0.170891073054	0.00369554031888	inf	0.00549791907203	inf	0.00294901950402	inf	
139.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0132828780643	inf	inf	0.15271222382	0.00368971358129	inf	0.0066852951292	inf	0.00279950557861	0.0802594895074	
140.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.700280489801	inf	0.0132444772624	inf	inf	0.0812128886336	0.0037005656322	inf	0.0103135627903	inf	0.00265963962914	0.0727348045238	
141.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.734077500815	inf	0.0131990288236	inf	inf	0.0045035794281	0.00370988045974	inf	inf	0.00166100692978	0.00252461101241	0.0702124525601	
142.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.783666776701	inf	0.0131537850098	inf	inf	0.00374812966632	0.00370370522954	inf	0.0033228687162	0.00184152968108	0.00239766049826	0.0614430745108	
143.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.735028954	inf	0.0131041708091	inf	inf	0.00370280916472	0.00368393072897	inf	0.00290876335653	0.00203918090475	0.00226762928512	0.0432580040664	
144.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.758132562116	0.0754274834492	0.0130413865875	inf	inf	0.00368825981903	0.00366497326422	inf	0.00250325006414	0.00217529440742	0.00212936235714	0.0364410230341	
145.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.727397113486	0.0372589660543	0.0129671665948	inf	inf	0.00368781131503	0.00365315943947	inf	0.00214512974146	0.00225600260647	0.00202069581107	0.0350687028851	
146.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.724617176935	0.0292338099531	0.0128805955537	inf	0.00372390055387	0.00371459066979	0.00364545129391	inf	0.0018767100139	inf	0.00192914591989	0.0343053778202	
147.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.695838920478	0.0256739547631	0.012769477642	inf	0.00368519671867	inf	0.00365155380133	inf	0.00173737916654	inf	0.00185219424625	0.0287080072287	
148.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.714997830759	0.0232318613381	0.0126305849768	inf	0.00367452326083	inf	0.00364951854272	inf	0.00169456329978	inf	0.0017873170844	inf	
149.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.678194899063	0.0229223683154	0.0124765375665	inf	0.00367183527044	inf	0.00364804462899	inf	0.00168282029151	0.00269329116596	0.00174136475841	inf	
150.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.669403380148	0.0229503691797	0.0123196802717	inf	0.00367557809904	inf	0.00364736985202	inf	0.00167183663294	0.00256252804606	0.00171798023452	inf	
151.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.663331790727	0.0231282186086	0.0121810172857	inf	0.00368412389126	inf	0.00364663479088	0.0166593965757	0.00166378802224	0.00244355235988	0.00170844059692	inf	
152.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.650053971878	0.0233535768908	0.0120916682757	inf	0.00369478659869	inf	0.00364539507056	0.0116580764674	0.00166944091891	0.00235346459593	0.00172675436293	inf	
153.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.633674825402	0.0234650073737	0.0120594770674	0.0173916574517	0.00370420062735	inf	0.00364448035202	0.00442030557273	0.001689815847	0.00265890339115	0.00177089380097	inf	
154.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.607657587909	0.0234885214608	0.0120704571057	0.0161011183469	0.00371034483266	inf	0.00364395562728	0.00370546284765	0.00169938287936	0.00219835468562	0.00182587369169	inf	
155.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.590789075647	0.0234918458952	0.0121043214722	0.0157420665298	0.00371395022995	inf	0.00362957820195	0.0032804493022	0.00169431468644	0.00214760336596	0.00187907808054	inf	
156.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.56686248372	0.0234359059471	0.0121371279913	0.0157870251112	0.00371641516993	inf	0.00362756778955	0.002886688393	0.00168487837049	0.00209404433068	0.0019366167342	inf	
157.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.546113881615	0.0233139462964	0.01215726044	0.0160895361184	0.0037188880103	inf	0.00362157261467	0.00253747404829	0.00167639292434	0.00203226620247	0.0020155894611	inf	
158.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.514793669155	0.0231544121343	0.0121625221064	0.0166119966632	0.0037200501975	inf	0.00361515688228	0.00229157894351	0.00166962039887	0.00196165680906	0.00209545969819	inf	
159.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.487734580641	0.0229744058622	0.012150201775	0.017292831665	0.00371296839993	inf	0.00361556165289	0.00214629929466	0.0016637963187	0.00188950023734	0.00217842841423	inf	
160.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.459562130868	0.022766696643	0.0121235793029	0.0180520623881	0.00369554574131	inf	0.00362507011587	0.0020872231909	0.00166009463615	0.00180372444561	0.00226488650905	inf	
161.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.432183781771	0.0225380554366	0.012089846905	0.0186908590709	0.0036788808023	inf	0.00364869994361	0.00209436791997	0.00165998996561	0.00170744578408	0.00235118573501	inf	
162.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.407014574618	0.0223073002936	0.0120483024259	0.0192434424933	0.00366939033458	inf	0.00369678460453	0.00213412272386	0.00166257150408	0.0016079380674	0.00243742876854	inf	
163.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.385596637542	0.0220752949903	0.011994120114	0.019673723617	0.00366468122881	inf	0.00369237254837	0.00212294477413	0.00166448873857	0.0014676081412	0.00252790837591	inf	
164.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	0.364621171404	0.0218399709343	0.0119271226242	inf	0.00366200528404	inf	0.00367688911666	0.00201735187061	0.00166185327437	0.00132878493984	0.00263358136628	inf	
165.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.0216047807306	0.0118471703454	inf	0.00366039721727	inf	0.00366782342705	0.00191863160437	0.00165758717819	0.0012498467102	0.00274392349421	inf	
166.0	0.00115569701799	inf	inf	inf	inf	inf	inf	inf	inf	0.0213708800959	0.0117490714101	inf	0.00365979076844	inf	0.00366237073826	0.00187240798963	0.00165724172446	0.00119443050203	0.00286419381965	inf	
167.0	0.0011450080799	inf	inf	inf	inf	inf	inf	inf	0.366637235025	0.0211336527894	0.0116294026486	inf	0.00366018483575	inf	0.00366061726104	0.00184714477797	0.00166273751761	0.0011450080799	0.00300590498032	inf	
168.0	0.00111423029129	inf	inf	inf	inf	inf	inf	inf	inf	0.0208893517973	0.0114901786836	inf	0.0036614675828	inf	0.00382496023017	0.00181973898895	0.00167320989954	0.00111423029129	0.00316965812316	inf	
169.0	0.00109831402432	inf	inf	inf	inf	inf	inf	inf	inf	0.0206346370181	0.0113321869303	inf	0.00366342000704	inf	inf	0.00184487463097	0.00169011521667	0.00109831402432	0.00336730130457	inf	
170.0	0.00108804784278	inf	inf	inf	inf	inf	inf	inf	inf	0.0203612482241	0.0111529490995	inf	0.00366595567386	inf	inf	0.0020377795849	0.00172083154366	0.00108804784278	0.0035897256977	inf	
171.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0200582984575	0.0109518273225	inf	0.00366942952643	inf	inf	0.00235228044996	0.00177326738232	0.00108330457522	0.00382993342311	inf	
172.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0197142044236	0.010730264349	inf	0.00367449190997	inf	inf	0.00259416202467	0.00183341534052	0.00109419677735	0.00401140541186	inf	
173.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0193157082138	0.0104872103845	inf	0.00370012197952	inf	inf	0.00272589151647	0.00187314124324	0.00112456017537	0.00394308143877	inf	
174.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.44541242966	0.018848154974	0.0102198025456	inf	0.00370924535068	inf	inf	0.0027940894316	0.00189846445529	0.00115583617215	0.00374700843525	inf	
175.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.382876802333	0.0182982011135	0.00992742817345	inf	0.0037226206874	inf	inf	0.00284676445597	0.00192301747653	0.00119746654083	0.00390449529849	inf	
176.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.376137804315	0.0176563293094	0.00961183885203	inf	0.00374003807426	inf	inf	0.00289636251275	0.00194293563902	0.001264209681	0.00426280161501	inf	
177.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.280130960201	0.0169207271261	0.00927622234762	inf	0.00375923948167	inf	0.00425367517394	0.00290902236652	0.00195213074529	0.00136189158304	0.00468951934504	inf	
178.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.269744513303	0.0161058724531	0.00892880266169	inf	0.00377302786252	inf	0.00381474973058	0.00288331431123	0.00195939743819	0.00150047468819	0.00516240327488	inf	
179.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.533563532618	0.015254756017	0.00858816032495	inf	0.00376964323538	inf	0.0036307934755	0.00284495477991	0.00198241690907	0.00166562965162	0.0056768264805	inf	
180.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.197396418812	0.0144525942709	0.0082886800813	inf	0.00374473594574	0.0037154590593	0.00348853847365	0.00283831994561	0.00202999041503	0.0018222689477	0.00623559373724	inf	
181.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.193489668237	0.0138344971331	0.00808968936077	inf	0.0037128362126	0.00366850812511	0.00327658438893	0.00290343425887	0.00210233229273	0.00195947863168	0.00686044004919	inf	
182.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.190326693303	0.0135680462425	0.00808812728864	inf	0.00368966003259	0.00366276121156	0.00292751651162	0.00304528530536	0.00218201463379	0.00207322148723	0.00751558690027	inf	
183.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.188014387771	0.0137920984053	0.00842513494851	inf	0.00367734944616	0.00365721317589	0.00253894643797	0.00319808037402	0.00224575331962	0.00214952668285	0.00816593674525	inf	
184.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.758039637101	0.0145353588414	0.00927430718996	inf	0.00367205120039	0.00365278127066	0.00219822040808	0.00331381068958	0.00229315316032	0.00220678031681	0.00877608572819	inf	
185.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0156874639973	0.0108157160756	inf	0.00367029952858	0.00364966911017	0.00194718126575	0.00339302747119	0.00233006593601	0.00224286449269	0.00929407730986	inf	
186.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0170517584412	0.0132306609905	inf	0.00366998572621	0.00364741638962	0.00178430041409	0.00343888161866	0.00234924172301	0.00224721063064	0.00967882163345	inf	
187.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.288611842824	0.0184241713119	0.0167548757565	inf	0.00366984788306	0.00364595548065	0.00169294404773	0.00345661841243	0.00234994601692	0.00223329715579	0.00987960520582	inf	
188.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.170863947856	0.0196443281193	0.0218456821911	inf	0.00366924211169	0.00364550314056	0.00171949735615	0.00344315198621	0.00233393243746	0.00220467545949	0.00988618807726	inf	
189.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.167584862585	0.0206121820613	0.0298124900901	inf	0.00366831297184	0.00364595053514	0.00227445161742	0.00340864968836	0.00230727284794	0.00216562313272	0.00970735512528	inf	
190.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.164150391907	0.0212839268155	0.0472911916153	inf	0.0036679493328	0.00364813684258	0.00457430472644	0.00343780813716	0.00227283432492	0.00212607447254	0.00938595801404	inf	
191.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.160886080052	0.0216594917107	inf	inf	0.00366931568698	0.00365165317263	0.00436868421867	0.00355597967078	0.00222964848567	0.00208232498949	0.00896154356194	inf	
192.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.15791254072	0.0217686359233	inf	inf	0.00367342419379	0.00365286613983	0.00330722354372	0.00365211400104	0.00255708100952	0.00203013459846	0.00843822350688	inf	
193.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.154592696211	0.0216587685451	inf	inf	0.00368088478162	0.00365141485695	0.0027496361853	0.00372543177522	0.00249795933687	0.00196467102156	0.00784043216938	inf	
194.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.151547728318	0.0213852090208	inf	inf	0.00369187630604	0.00364939612359	0.00239935216813	0.00382965097122	0.00250372563329	0.00188548790669	0.0071969087502	0.0107207297562	
195.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.148249362227	0.0210024799569	inf	inf	0.00370625365333	0.00364794490964	0.00217158852514	0.00392124038895	0.00252254402081	0.00179513748789	0.00655817230697	0.0102481657628	
196.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.14509438692	0.0205545162293	inf	inf	0.00372300942914	0.00364726256426	0.00202544816087	0.0038804168534	0.0025623888321	0.0016895878716	0.00596813312009	0.0100088276984	
197.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.142033462906	0.02006692125	inf	inf	0.00373950841505	0.00364729435318	0.00192763739948	0.00368704817923	0.00253857876414	0.00157520978116	0.00544152990293	0.0100412743183	
198.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.138921626323	0.019559887176	inf	inf	0.00375031608232	0.0036480364752	0.00185901705019	0.0034100135224	0.0022759745932	0.00146771814996	0.0049759440741	0.107068020015	
199.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.135802694695	0.0190710926679	inf	inf	0.00374745615418	0.00364956169919	0.0018145992309	0.00316012055456	0.00197820167916	0.00137145829482	0.00456402649668	inf	
200.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	0.132797386259	0.0185572909732	inf	0.0178980751721	0.00372826799125	0.0036517059192	0.00179455818461	0.00300635461755	0.00179529732947	0.00128491335574	0.00421535867177	inf	
201.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0180013644874	inf	0.0120191474044	0.00370311725971	0.00365354289958	0.00179915330744	0.00289917859108	0.00162913239073	0.00121583105289	0.00393096292259	inf	
202.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0176053609487	inf	0.0105832399485	0.00368387407934	0.00365366788335	0.00182748609112	0.00280014509551	0.0014276173257	0.00117285971324	0.0036995552967	inf	
203.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0174429992441	inf	0.0100300521774	0.00367316726148	0.00365194697213	0.00187686664609	0.00271875904225	0.00126957864445	0.00116025215007	0.00352106057404	inf	
204.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.017458831273	inf	0.00986122959775	0.00366840361828	0.00364989394587	0.00194436459506	0.00271713263147	0.0012104737499	0.00118198655288	0.00337593609504	inf	
205.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0176056504638	inf	0.00988369793342	0.00366671939372	0.00364910477788	0.00202769738147	0.00283321826811	0.00124491357052	0.00150692088424	0.00321672721286	inf	
206.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0178776705968	inf	0.0100438396204	0.0036662518216	0.00364968029462	0.00211910014133	0.00300721242999	0.00143858873765	0.00153985530429	0.00301953258863	inf	
207.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0182833025601	inf	0.0102891550612	0.00366589990536	0.0036506517681	0.00220141445779	0.0031363867714	0.00187230293498	0.00192937851779	0.00280606134043	inf	
208.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0187966778331	inf	0.0106068290827	0.00366532785226	0.00365174407254	0.00223917957018	0.00319502614681	0.0025085706672	inf	0.00260114659781	inf	
209.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0193391389149	0.018271825977	0.0109706480233	0.00366482694018	0.00365317900961	0.00218987890736	0.00321030492942	0.00323268393409	inf	0.00241197097992	inf	
210.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.019810808151	0.0185744706353	0.0113638598672	0.00366502023724	0.0036550760522	0.00207205435578	0.00319615692624	0.00392977921146	inf	0.00224365016887	inf	
211.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0200111203988	0.0188514651382	0.0117606985183	0.00366661561777	0.00365697745724	0.00199959910289	0.0031649344989	0.00458929111958	inf	0.00209822055412	inf	
212.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0202194946923	0.019094078074	0.0121362268772	0.00367019982383	0.00365781046473	0.00203500294186	0.00312608394415	0.00533786383776	inf	0.00197165701446	inf	
213.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0201814899049	0.0192954751442	0.0124596385505	0.00367615718942	0.0036571460998	0.00213990159478	0.0030730740933	0.00655703299974	inf	0.00186185906205	inf	
214.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0199847844445	0.0194530065824	0.012706019506	0.00368464435677	0.00365583810372	0.00225545691943	0.00300659287304	0.011209373802	inf	0.0017707670703	inf	
215.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.019646434889	0.019567265175	0.0128441475326	0.00369545316468	0.00365483977632	0.00235794253855	0.00292796762167	inf	0.00322758817264	0.00169715658828	inf	
216.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0196409058332	0.0128572554436	0.00370783167564	0.00365445695651	0.00244967525573	0.00285131739746	inf	0.00280778870762	0.00163077779648	inf	
217.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0196768809285	0.0127216522508	0.00371995095378	0.00365459011866	0.00253801867693	0.00280062702037	inf	0.00268480485932	0.00156050132073	inf	
218.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0179313301566	0.0196783068155	0.0124356891712	0.00372788386095	0.00365516636003	0.00262148903867	0.00277899336633	0.00185609376157	0.0025710486351	0.00147867147705	inf	
219.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0173300286413	inf	0.0119964656814	0.00372629790421	0.00365625793893	0.00269267353615	0.00275854135036	0.00182980277089	0.00245909996399	0.0013871698579	inf	
220.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0167539976255	inf	0.0114281502283	0.00371354382358	0.00365787546133	0.00274764352681	0.00271393173615	0.00180419557544	0.00234602326437	0.00129710127043	inf	
221.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0162187485371	inf	0.0107635830481	0.00369568712369	0.00365961564173	0.00278916937899	0.00264696337746	0.00178171587836	0.00223699385268	0.00121903029107	inf	
222.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.0157161865484	inf	0.0100505864577	0.00368065177171	0.0036606499569	0.00282390396392	0.00256431476603	0.00176319974464	0.0021453252946	0.00115710102002	inf	
223.0	0.00108330457522	inf	inf	inf	inf	inf	inf	inf	inf	0.015246023316	inf	0.00934441927157	0.00367140702719	0.00366049967231	0.00285975389849	0.00247153891723	0.00174939773166	0.0020781669847	0.00111046263416	inf	
224.0	0.00107859346493	inf	inf	inf	inf	inf	inf	inf	0.0647309311988	0.0148160835602	inf	0.00867786338133	0.00366681180294	0.00365959391814	0.00291189031221	0.00237327111002	0.00174313299095	0.00203323933441	0.00107859346493	inf	
225.0	0.00106045628293	inf	inf	inf	inf	inf	inf	0.892599912697	0.0621643791437	0.0144311594842	inf	0.0080933860996	0.00366479897648	0.00365870602491	0.00299897581594	0.00227069379935	0.0017444195345	0.00200229383566	0.00106045628293	inf	
226.0	0.0010544509456	inf	inf	inf	inf	inf	inf	1.00887581435	0.0597723053743	0.0140934256257	inf	0.00758343898781	0.00366386121292	0.00365829700178	0.00312558893555	0.00216687416732	0.00174802752439	0.00197580334077	0.0010544509456	inf	
227.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0574838880577	0.0138027556806	inf	0.00718510964458	0.00366326040067	0.00365848889107	0.00327819301179	0.00206277974664	0.00174647849597	0.00194562742294	0.00106004496835	inf	
228.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0552866753519	0.013556860643	inf	0.00687992753102	0.00366283951182	0.00365931379865	0.00343366266878	0.00196991687801	0.00173521266862	0.00190552490102	0.00107487192855	inf	
229.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0531924429529	0.0133519791585	inf	0.00673724561415	0.00366280410565	0.00366085832242	0.00357406358391	0.001932830439	0.0017181314356	0.00184884119793	0.00109665211119	inf	
230.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0512098512737	0.0131843062082	inf	0.00676231519824	inf	0.00366315110043	0.00369794511373	0.00194753992352	0.00170336390344	0.00176967238741	0.00112652747197	inf	
231.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0493482180691	0.0130511513457	inf	0.00705302368763	inf	0.00366584402988	0.00381579953272	0.00195582977067	0.00169109126014	0.00166829491423	0.00133250209084	inf	
232.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0476244403608	0.0130401267237	inf	0.00761380481918	inf	0.00366811648462	0.00393675093145	0.00193381905711	0.00167957072352	0.001551221682	0.00133315637665	inf	
233.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0460538897317	0.0130296133492	inf	0.00847363974255	inf	0.00366924616955	0.00406045376335	0.00189184359199	0.00166919155488	0.00143064223763	0.0013408783433	inf	
234.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0446515842873	0.0130120773189	inf	0.00956267941665	inf	0.00366925324365	0.00418713829222	0.00184384800196	0.00166035836608	0.00132499777338	0.00135000918366	inf	
235.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0434348422974	0.0129959284052	inf	0.0107476464395	inf	0.00366863432246	0.00433357959725	0.0017974687198	0.00165333908027	0.00124694691773	0.00135635791746	0.0179528206154	
236.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0424201551136	0.0129822247289	inf	0.0118882341791	inf	0.00366760925424	0.00453642020145	0.00175592421058	0.0016482874845	0.00119920709096	0.00135857567981	0.00602998777083	
237.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0416267242191	0.0129708330147	inf	0.0127073873988	inf	0.00366583950343	0.00485315583002	0.00172021361129	0.00164497284858	0.00117647792745	0.00135679641641	0.00590377270298	
238.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0410625589732	0.0129625660276	inf	0.0131323476357	inf	0.00366303808228	0.0053976231427	0.00169242365173	0.00164305188309	0.00116904912958	0.00135166090213	0.00579758432221	
239.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0407434501994	0.0129586106799	inf	0.0130021190919	0.0037530386118	0.00365966385093	0.00656222826557	0.00167495358686	0.00164210558449	0.00116844536294	0.00134387025992	0.00570147239114	
240.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0406735998035	0.0129596013499	inf	0.0125295247592	0.00375157076936	0.00365662112756	0.0115808814628	0.00166722510032	0.0016417169634	0.00117295748996	0.00133428614079	0.00560569714369	
241.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0408572790648	0.0129652498055	inf	0.0117902550514	inf	0.0036543737553	inf	0.00166630025531	0.00164157536965	0.00119128269181	0.00132402417239	0.00551409291194	
242.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0412915339201	0.0129746824145	inf	0.0110196179886	inf	0.00365271875696	inf	0.00166907175178	0.00164150851403	0.00123913194198	0.00131325807107	0.00822948618006	
243.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0419706027791	0.0129870398287	inf	0.0102635862605	inf	0.00365145335093	inf	0.00167319725791	0.00164154266852	0.00133020980814	0.00130142032838	0.0080493653404	
244.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0428845218917	0.0130018061024	inf	0.00959664794729	inf	0.00365067375596	inf	0.00167726708581	0.00164175439064	0.00146696862822	0.00128745342286	0.00528646840347	
245.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0440207826477	0.0130187329617	inf	0.00899909620691	inf	0.00365051523967	inf	0.00168062170023	0.00164214229632	0.0016400816227	0.0012712537344	0.00521012986844	
246.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0453642609989	0.0130375663301	inf	0.00845438087705	inf	0.00365094049354	inf	0.00168378215372	0.00164271680325	0.00183627400507	0.00125392016767	0.00513953421165	
247.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0468987476402	0.0130578526283	inf	0.00791537453144	inf	0.00365152251181	inf	0.00168945107529	0.00164363585081	0.00203798370512	0.00123676160727	0.00506811510396	
248.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0486086089924	0.013078971187	inf	0.0073563358228	inf	0.00365158343295	inf	0.0016996525407	0.00164522063351	0.00221545405001	0.00122086664961	0.00499861276318	
249.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0504774387623	0.0131003070377	inf	0.00679415576929	inf	0.00365120958316	inf	0.00171203290072	0.00164768907745	0.00233646027046	0.00120732979174	0.00492564848955	
250.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0524904627632	0.0131213616862	inf	0.00630224748635	inf	0.00365082482714	0.00785016379121	0.0017248883718	0.00165110919373	0.00238844536092	0.00119721373733	0.00485606585796	
251.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0546331038886	0.0131417613462	inf	0.00593608487969	inf	0.00365053391669	0.00429909180597	0.00173895305629	0.00165564075278	0.00238815209091	0.00119137194323	0.0047865901974	
252.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0568922611044	0.013161238763	inf	0.0057014468041	inf	0.00365032879811	0.00333490620318	0.00175514364887	0.00166175969732	0.00236042470477	0.00118987788946	0.00471900452287	
253.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0592555322132	0.0131795923842	inf	0.00555931997327	inf	0.00365015426018	0.00291770763106	0.00177377107789	0.00167017973245	0.00231787418978	0.00119149241905	0.00464980843746	
254.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0617114232589	0.0131966186059	inf	0.005477624974	inf	0.00364989101423	0.00264590701629	0.00179486153101	0.00168146640699	0.002263291728	0.00119355117744	0.00458249805828	
255.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0642493751659	0.013212031907	inf	0.00542761124516	inf	0.00364947954357	0.00240719397824	0.00181933972856	0.00212544661929	0.00219987634636	0.00119193946307	0.00451645826351	
256.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0668596898828	0.0132253244045	inf	0.00539818693909	inf	0.00364899854629	0.00235631765547	0.00184929902029	0.0023786789815	0.00213443566179	0.00118386405913	0.00445250973428	
257.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0695328305405	0.0132353014879	inf	0.00537775151644	inf	0.00364856353314	0.00264357673205	0.00188652860351	0.00242045319132	0.00207302743615	0.00117008240049	0.00438859530844	
258.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0722600608141	0.0132584570577	inf	0.00536328360004	inf	0.00364822295425	0.00302777597478	0.00193197267426	0.00236363564033	0.00201687908771	0.00115370987342	0.00432519945738	
259.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0750335797025	0.0132327508608	inf	0.00534917734172	inf	inf	0.00332768530209	0.00198640768893	0.00224304228353	0.00196200142317	0.00113854893769	0.0042602384466	
260.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0778453756098	0.0132475464252	inf	0.00533335985004	inf	inf	0.00352851276117	0.00205097493038	0.00210750759627	0.00190308490062	0.00112680154545	0.00419186498347	
261.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0806883701682	0.0132618223922	inf	0.00531264180241	inf	inf	0.00365136221204	0.00212962466568	0.00199891944989	0.00183683813886	0.00111932165964	0.00411862636434	
262.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0835557760868	0.0132760025815	inf	0.00528442093997	0.00384860245505	inf	0.00372976515564	0.00223125369555	0.00192616521262	0.00176150593168	0.00111612399638	0.00404290821522	
263.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0864409564565	0.0132901863329	inf	0.00524683378982	0.00372915598752	inf	0.00381189101667	inf	0.00187557106293	0.00167610721323	0.0011174285154	0.00396684675434	
264.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0893375600562	0.0133040853568	inf	0.00519715051169	0.00374110448893	inf	0.00391394394542	inf	0.00183143080242	0.00158073089735	0.00112346286722	0.00389117935496	
265.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0922395175688	0.0133171338961	inf	0.00513476763771	0.00603526029798	inf	0.00400480423222	inf	0.00178017465187	0.0014776528428	0.00113301803179	0.0038153981263	
266.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0951407170998	0.0133286585349	inf	0.00505836249898	0.0257737440303	inf	0.00406088670836	0.0135381756263	0.00170532199997	0.00137352504694	0.00114487620968	0.00373982660708	
267.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.0980349843251	0.0133379956102	inf	0.00496920263174	0.0685070801749	inf	0.00408164779724	0.00222301978379	0.00159569296672	0.00127905258864	0.00115666088938	0.0036650732355	
268.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.1009159307	0.0133445898404	inf	0.00486900918348	0.108075791829	0.00365904885671	0.00407640209781	0.00233719421029	0.00146444266072	0.00120433260076	0.00116419631913	0.00359065267516	
269.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.103776845666	0.0133481750688	inf	0.00476149298798	0.136671685602	0.00365954521646	0.0040573857546	0.00269891308785	0.00134148407333	0.00115426943337	0.00116434867187	0.00351563700311	
270.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.106610562831	0.013348951638	inf	0.00465210171377	0.15671801865	0.00365979061449	0.00405210480622	0.00301279300593	0.00124864394842	0.00112616496516	0.00115822967598	0.00343965202579	
271.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.109408911077	0.0133474539439	inf	0.00454736723813	0.1701893528	0.00366003224713	0.00409679799359	0.00327729697047	0.00119145589831	0.00111235129464	0.00114999681243	0.00336354465	
272.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.112163448715	0.0133440762764	inf	0.00445675632805	0.179159661215	0.00366154513547	0.00418459188306	0.00354969235004	0.0011633631024	0.00110625489307	0.00114144664298	0.00328753675337	
273.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.11486400723	0.0133387355975	inf	0.00439170861463	0.184467367169	0.00366575174379	0.00427644483049	0.00389729587612	0.00115763387533	0.00110449833277	0.00113328632469	0.00321048565147	
274.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.117500632566	0.0133309850969	inf	0.00436833530117	0.185411655065	0.00367283993971	0.00435225443186	0.00432997789126	0.00117921609723	0.00110671450723	0.00112708008173	0.00313280367168	
275.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.120061803514	0.01332048519	inf	0.00440888057355	0.18167513871	0.00368096891065	0.00440596337581	0.00480026215312	0.00124511012369	0.00111562922146	0.00112456321411	0.00305512270532	
276.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.122536935056	0.0133074977395	inf	0.00454198889351	0.173156204633	0.00368782702014	0.00443400436003	0.00527915641848	0.00137397036977	0.00113685163115	0.001126506081	0.00297912462753	
277.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.124915494762	0.0132929143185	inf	0.00480932235941	0.158029030716	0.00369194090176	0.00444077108403	0.00578898979209	0.00157582786706	0.00117738941483	0.00113229918671	0.00290363995908	
278.0	0.0010544509456	inf	inf	inf	inf	inf	inf	inf	0.127188783644	0.0132777222516	inf	0.00526190323655	0.132170420843	0.00369270192551	0.0044375759229	0.00640159925568	0.00184849516693	0.00124318002425	0.00114116334193	0.00282928902656	
279.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.769908485181	0.129350630142	0.0132623913117	inf	0.00598133975617	0.0876636095371	0.00369032804281	0.00442977049355	0.0072764545885	0.00218359081304	0.00133506798432	0.00114942087951	0.00275639345314	
280.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.588571109703	0.131397100405	0.0132466167236	inf	0.00709202046713	0.0295468240867	0.00368605485578	0.00440923054921	0.00890628456802	0.00257317428146	0.00144917035588	0.00115147773646	0.00268702275487	
281.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.653605062934	0.133328520425	0.013229537977	inf	0.00885931931481	0.00624430484216	0.00368193752303	0.0043615370874	0.0149210632432	0.0030089777453	0.00157929120014	0.00114456759327	0.00261949588566	
282.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.769128422347	0.13514667017	0.0132103825281	inf	0.0119581118852	0.00383750731177	0.00367987398468	0.00427853316043	inf	0.00348937331224	0.00171454862204	0.00113037979756	0.00255254434183	
283.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.608977173987	inf	0.0131891381979	inf	0.019310591777	0.00372256209169	0.00368026519383	0.00416687534614	inf	0.00404999425749	0.00183881902282	0.00111281725634	0.00248431382313	
284.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.777924299661	inf	0.0131665706743	inf	inf	0.00370061176572	0.00368178888747	0.00406063204759	0.00341795424821	0.00481606600068	0.00193676551567	0.00109466122398	0.00241520881013	
285.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.84320983141	inf	0.0131434863114	inf	inf	0.003689984999	0.00368235331028	0.00402936445611	0.0032064008838	0.00618392652531	0.0020029908604	0.00107836515217	0.0023452318538	
286.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.759631340266	inf	0.0131199442422	inf	inf	0.00368381575756	0.00368039365158	0.0041127540697	0.00297087654998	0.0106265206417	0.00204082066575	0.00106571144781	0.00227593174579	
287.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.655245639253	inf	0.0130950006081	inf	inf	0.00368043545959	0.00367544855003	0.00426149444422	0.00273156075462	inf	0.00205326707287	0.00105774090876	0.00220904115744	
288.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.73238785627	inf	0.0130670442668	inf	inf	0.00367901361088	0.00366802373298	0.00441326661302	0.00250532521647	inf	0.00204199237643	0.00105491787272	0.00214718446743	
289.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.672687756673	inf	0.0130345429273	inf	0.0102322125229	0.0036794548602	0.00365953148447	0.00454461303689	0.00230729458267	inf	0.00201229577719	0.00105627737064	0.00209022840189	
290.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.643889609885	inf	0.0129967793745	inf	inf	0.00368222158396	0.00365194262666	0.00465443786215	0.0021456330404	inf	0.00197045717377	0.00106011118195	0.0020375199996	
291.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.727844498466	inf	0.0129539296236	inf	inf	0.0036888979859	0.00364706729318	0.00474400930726	0.00201675792101	inf	0.00191971153547	0.00106358337099	0.00198802304827	
292.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.842366486747	inf	0.0129063099717	inf	inf	0.00370501014354	0.00364600532179	0.0048141875946	0.00191179218049	0.00169315522235	0.00186127547679	0.00106382187189	0.00194244166268	
293.0	0.0010544509456	inf	inf	inf	inf	inf	inf	0.770430257915	inf	0.0128535315113	inf	inf	0.00376901548988	0.00364942465095	0.00486987798205	0.00182758759671	0.00169628061704	0.00179612183659	0.00105932797655	0.00190071630453	
294.0	0.00105114084292	inf	inf	inf	inf	inf	inf	0.758415578883	inf	0.0127943762571	inf	inf	inf	0.00365261195704	0.00491953352228	0.00176661356714	0.00169752057072	0.00172563886282	0.00105114084292	0.00186270734836	
295.0	0.00104261078146	inf	inf	inf	inf	inf	inf	0.720263261942	inf	0.0127275133418	inf	inf	inf	0.00365164604948	0.00496891170461	0.00172782559454	0.00169746404791	0.00165142501101	0.00104261078146	0.00182781299387	
296.0	0.00103622401686	inf	inf	inf	inf	inf	inf	0.701793860617	inf	0.0126526548454	inf	inf	inf	0.00365021060598	0.00501758521848	0.00170475252659	0.00169699674381	0.00157451093862	0.00103622401686	0.00179670134834	
297.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.746844725726	inf	0.012571424094	inf	inf	inf	0.00364865142857	0.00506299508352	0.00169050901347	0.0016966870519	0.00149516258665	0.00103310733253	0.00177000925846	
298.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.710307987451	inf	0.0124871184037	inf	inf	inf	0.00364739006606	0.00510739673974	0.00168028970548	0.0016966776401	0.00141498368154	0.00103356345976	0.00174786164966	
299.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.69922414892	inf	0.0124034452481	inf	inf	inf	0.00364665951081	0.00515998383551	0.00167185019314	0.00169677034003	0.00133738431506	0.0010376943347	0.00173034575008	
300.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.696759283888	inf	0.0123234868592	inf	inf	inf	0.00364640677784	0.00523120191427	0.0016653382124	0.0016965972519	0.00126592458816	0.00104525177687	0.00171781620469	
301.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.689767311596	inf	0.0122497862174	inf	inf	inf	0.00364640529558	0.00532328907625	0.00166121802655	0.00169594928956	0.00120517726848	0.00105514917775	0.00171122299625	
302.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.669486689064	inf	0.0121850572022	inf	inf	inf	0.00364641278083	0.00542570133245	0.00165942933603	0.00169462188932	0.00115950372728	0.00106641044923	0.00171076614271	
303.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.664256676906	inf	0.0121323845028	inf	inf	inf	0.00364626335345	0.00552410244715	0.00166031236375	0.00169224689169	0.00112971738243	0.00107778823548	0.00171641176346	
304.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.657792002284	inf	0.012094287671	inf	inf	inf	0.00364590526169	0.00561481529523	0.00166585226213	0.00168846441225	0.00111285763515	0.00108767017592	0.00172772412536	
305.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.633467896871	inf	0.0120713149115	inf	inf	inf	0.00364538034589	0.00570535187138	0.00167710513068	0.00168329750111	0.00110463297355	0.00109504655134	0.00174457585155	
306.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.650332719195	inf	0.0120616915553	0.0180565939877	inf	inf	0.00364476548631	0.0058025970127	0.00169010287137	0.00167735842966	0.00110139682612	0.00110048181169	0.00176572141896	
307.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.633676713026	inf	0.0120624219529	0.0167812594692	inf	inf	0.00364414403594	0.00590585095442	0.00170012570807	0.00167133241145	0.00110106281834	0.00110577795984	0.00178916261865	
308.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.623618626863	inf	0.0120705719663	0.0162269687586	inf	inf	0.00364359224716	0.00601117552642	0.00170468123775	0.00166564364491	0.00110337203222	0.00111203627463	0.00181264297034	
309.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.619042391421	inf	0.0120836609896	0.015915924779	inf	inf	0.00364314695058	0.00611981164844	0.00170371207579	0.00166066360736	0.00110970859377	0.00111947965282	0.00183577542358	
310.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.60733413836	inf	0.0120993400696	0.0157563496358	inf	inf	0.00362942379654	0.00624078347118	0.00169902544234	0.00165674556639	0.00112249918648	0.00112799487344	0.00185975623389	
311.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.591608383966	inf	0.012115164097	0.0157046320554	inf	inf	0.00362876886959	0.00638345513588	0.00169255981798	0.00165403118015	0.00114437886041	0.00113744223405	0.00188648432779	
312.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.576949781487	inf	0.0121289805255	0.0157365559423	inf	inf	0.0036275479663	0.0065490445971	0.00168558280333	0.00165236717655	0.00117780131992	0.00114761877553	0.00191656890639	
313.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.565712954648	inf	0.0121395791046	0.0158389202787	inf	inf	0.00362563717521	0.00673269163394	0.00167889668159	0.00165141939917	0.00122468131936	0.00115803663503	0.00195050631622	
314.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.546856128211	inf	0.0121468021782	0.0160000673624	inf	inf	0.00362311328741	0.00693538408773	0.00167317676205	0.001650827779	0.00128542797434	0.00116821388402	0.00198768188405	
315.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.537338939013	inf	0.0121509782629	0.0162151353768	inf	inf	0.00362020015404	0.00717331474524	0.00166883757691	0.00165033029322	0.00135822579894	0.00117748316444	0.00202754225235	
316.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.520394745659	inf	0.0121522845757	0.0164846604515	inf	inf	0.00361733995896	0.00747291314748	0.00166567422687	0.00164979481224	0.00143825146574	0.0123013115664	0.00206844663356	
317.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.510019122685	inf	0.0121505290773	0.0168009489305	inf	inf	0.00361520284501	0.00785910990362	0.0016631476708	0.0929420319918	0.00151735343202	0.00209946431102	0.00211004715481	
318.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.493250396072	inf	0.0121453859143	0.0171511897995	inf	inf	0.00361454783243	0.00835759843965	0.00166100742911	0.00199205109529	0.00158751286981	0.0020425719384	0.00215180453798	
319.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.480248768422	inf	0.0121368418982	0.0175239436691	inf	inf	0.00361606255876	0.00902280880538	0.00165930219242	0.00197630359737	0.0016443627514	0.00199210041856	0.00219411240278	
320.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.465948461687	inf	0.0121254420117	0.0178989902264	inf	inf	0.00362034501712	0.00999758270031	0.00165812672769	0.00195555709194	0.00168654347184	0.00194632085319	0.00223613150468	
321.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.452607588214	inf	0.0121120275434	0.0182536725612	0.00384710018355	inf	0.00362811179719	0.0116571382186	0.00165753119306	0.00193251525042	0.00171450986454	0.00190426395485	0.00227822607692	
322.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.439635643532	inf	0.0120971610285	0.0185814423857	0.00378606848677	inf	0.00364062330179	0.0153044798502	0.00165749322431	0.00190823698528	0.00172924560571	0.00186521303791	0.00232069804622	
323.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.426297620281	inf	0.0120807477346	0.0188796015443	0.0037837137974	inf	0.00365981878618	0.0368853906348	0.00165786574835	0.00188331348727	0.00173127516849	0.00182867028558	0.00236449593174	
324.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.413913079013	inf	0.0120620990137	0.0191384718068	0.00379492903208	inf	0.00368567436065	inf	0.00165833205939	0.00185915625025	0.00172036461235	0.00179415709442	0.00240957655861	
325.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.40232225918	inf	0.0120403132146	0.0193622775813	0.00381206270698	inf	0.00370404229908	inf	0.00165843031321	0.00183847473606	0.00169578188635	0.0017612677485	0.00245614048473	
326.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.390946183095	inf	0.01201473481	0.0195887457966	0.00383185911401	inf	0.00369804700581	inf	0.00165775981263	0.00182225664118	0.00165741137669	0.00172954280447	0.00250439854816	
327.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.011985215078	0.0200788428676	0.00385245744414	inf	0.00368778477155	inf	0.00165629989375	0.00180792596903	0.00160727259709	0.00169839716751	0.00255498501658	
328.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0119519644582	inf	0.00387272016393	inf	0.00368007506303	inf	0.00165452420468	0.00179089401833	0.00154949434517	0.00166733345161	0.00260777365429	
329.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.357785966096	inf	0.0119151206288	inf	0.00389263204402	inf	0.00367410782184	inf	0.00165311587756	0.00176606026173	0.00148819091057	0.00163631813209	0.00266248733692	
330.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0118744315778	inf	inf	inf	0.00366941012335	inf	0.00165257444565	0.00172818305721	0.00142610656714	0.001605680295	0.00271908528233	
331.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0118292943816	inf	inf	inf	0.00366571341162	inf	0.0016530982056	0.00167243083194	0.00136506810465	0.00157565766908	0.00277811417186	
332.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0117790586095	inf	inf	inf	0.00366289902919	inf	0.00165465261387	0.00159608084634	0.00130664814013	0.0015463850275	0.00284010414698	
333.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0117233660757	inf	inf	inf	0.00366101663374	inf	0.00165706212552	0.00150151226517	0.0012524717145	0.00151788682363	0.00290579732093	
334.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0116623126576	inf	inf	inf	0.00366036379433	inf	0.0016601000156	0.00139882269632	0.00120453844626	0.00149009086256	0.00297655861207	
335.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0115963100601	inf	inf	inf	0.00366217596247	inf	0.0016635944982	0.00130344187487	0.00116497323344	0.00146297537055	0.00305443053318	
336.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0115257398012	inf	inf	inf	0.00367966993454	inf	0.00166761090809	0.00122826808964	0.00113521829932	0.00143664217527	0.00314081252288	
337.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.316754623001	inf	0.0114506746899	inf	inf	inf	inf	inf	0.00167273439	0.0011777624335	0.00111520021908	0.00141126068446	0.00323490480177	
338.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.328380836813	inf	0.0113708643964	inf	inf	inf	inf	inf	0.00168034174558	0.00114878547008	0.00110317731147	0.00138698655499	0.00333564565932	
339.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0112859387785	inf	inf	inf	inf	inf	0.00169255397207	0.00113502056803	0.00109672223654	0.00136403788892	0.00344166695227	
340.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.309084976857	inf	0.0111956514983	inf	inf	inf	inf	inf	0.00171156983115	0.00113084960207	0.00109377726597	0.0013425435476	0.00355292662517	
341.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0111000093844	inf	inf	inf	inf	inf	0.0017385741814	0.00113361972004	0.00109308442787	0.00132244467255	0.00366750614205	
342.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.010999213298	inf	inf	inf	inf	inf	0.00177255002233	0.00114449971757	0.00109430148837	0.00130365608437	0.00378327884239	
343.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0108934514409	inf	inf	inf	inf	inf	0.00180887645849	0.00116744707515	0.00109805202478	0.00128610117885	0.0038941009142	
344.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0107827004523	inf	inf	inf	inf	inf	0.00184039771785	0.0012062062569	0.00110580006058	0.00126972743109	0.00398779743928	
345.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.010666684258	inf	inf	inf	inf	inf	0.00186264969509	0.0012631335338	0.00111937362437	0.00125449735885	0.00403626587023	
346.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	inf	0.0105449978789	inf	inf	inf	inf	inf	0.00187584627802	0.00134155275644	0.00114019454453	0.00124040437876	0.00400283098154	
347.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.323160392896	inf	0.0104172863016	inf	inf	inf	inf	inf	0.00188302777558	0.00144680315626	0.0011687814744	0.00122739504311	0.00388516892627	
348.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.468079718724	inf	0.0102833688768	inf	inf	inf	inf	inf	0.00188833793448	0.00158442748759	0.00120488823703	0.00121538118251	0.00376849229917	
349.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.396834488584	inf	0.0101432554216	inf	inf	inf	inf	inf	0.00189469805274	0.00175556170615	0.00124771523691	0.00120446303428	0.00374822764706	
350.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.38820063884	inf	0.00999706717345	inf	inf	inf	inf	inf	0.00190339007271	0.00195404328525	0.00129575219213	0.00119486835757	0.00383224997338	
351.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.380221270696	inf	0.00984494700171	inf	inf	inf	inf	inf	0.00191467419508	0.00216838214342	0.00134636181558	0.00118674560353	0.00398125664116	
352.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.374991566342	inf	0.00968706028769	inf	inf	inf	inf	inf	0.00192746648842	0.00238556213077	0.00139581048798	0.00118017648504	0.00416450799434	
353.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.28772775093	inf	0.00952371202477	inf	inf	inf	inf	inf	0.00193977663154	0.00259527187441	0.00143995518997	0.00117525207806	0.00436650792848	
354.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.281683067196	inf	0.00935551775432	inf	inf	inf	0.00448360396526	inf	0.00194988841226	0.00279081794757	0.00147527391816	0.00117190939884	0.00458103533115	
355.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.277823015576	inf	0.00918355572536	inf	inf	inf	0.00403607704778	inf	0.00195706527296	0.00296613140371	0.00149959714693	0.00116989796508	0.00480562380662	
356.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.272464350757	inf	0.00900947688874	inf	inf	inf	0.0038575735675	inf	0.00196177809577	0.00311331069187	0.00151247304664	0.00116906302688	0.00504068637403	
357.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.268609195471	inf	0.00883559897482	inf	inf	inf	0.00374503721454	inf	0.00196574534642	0.00322184729637	0.00151467285795	0.00116935305134	0.0052873872045	
358.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.265331598446	inf	0.00866503821091	inf	inf	inf	0.00366009676137	inf	0.00197176287628	0.00328109387494	0.001506900256	0.00117061052752	0.00554739345726	
359.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.261732634969	0.0802769705359	0.00850193462598	inf	inf	inf	0.00358837913492	inf	0.00198313779498	0.00328624924506	0.00148951907143	0.00117257484887	0.00582104422079	
360.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.200650597126	0.064704141976	0.00835179399138	inf	inf	0.00397739553756	0.00351836867979	inf	0.00200273668323	0.00324147109216	0.00146322225714	0.00117510396453	0.0061090112853	
361.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.192388050184	0.0527906108382	0.00822191389791	inf	inf	0.00368361072193	0.00343508678797	inf	0.0020319153155	0.0031561231923	0.00142936329628	0.00117816722083	0.00641088558598	
362.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.196402718199	0.0438240836923	0.00812182402132	inf	inf	0.00367038692108	0.00332145139651	inf	0.00206978941551	0.00304074004678	0.0013897477471	0.0011816794942	0.00672513530671	
363.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.193526810154	0.0372804856499	0.00806366596747	inf	inf	0.00366461366926	0.0031699317614	inf	0.00211333684866	0.00290690928375	0.00134646522684	0.00118567061641	0.0070481601672	
364.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.193504222118	0.0325809000209	0.00806243139429	inf	inf	0.00366061965294	0.002991833916	inf	0.00215834035974	0.00276175824891	0.0013017988722	0.00119041232273	0.00737564720955	
365.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.190301201029	0.0293511800066	0.00813595208082	inf	0.00375972699532	0.00365750300562	0.00280658781126	inf	0.00220072630648	0.0026020512563	0.00125812551435	0.00119620529917	0.00770358185227	
366.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.18781107321	0.0270592924868	0.00830453525247	inf	0.0037065691279	0.00365503031631	0.00262643689134	inf	0.00223767251673	0.00242216021792	0.00121771854961	0.00120323863682	0.00802764746085	
367.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.185741239531	0.0255177049171	0.00859021750865	inf	0.00369185981211	0.00365306625695	0.00245519027215	inf	0.0022679392032	0.00223045006712	0.00118233046563	0.00121157065248	0.00834266001321	
368.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.184589468361	0.0244570139236	0.00901578048987	inf	0.0036840675402	0.00365149151986	0.00229412384339	inf	0.0022914818331	0.00205862225676	0.00115300471031	0.00122113485324	0.00864267824871	
369.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.184174258714	0.0237697432816	0.00960386075089	inf	0.0036789909014	0.00365020608422	0.00214566915243	inf	0.00230888839213	0.00194373155612	0.00113014523741	0.00123179165976	0.00892291165211	
370.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0233355114989	0.0103765762454	inf	0.00367550531269	0.00364913977934	0.00201365604833	inf	0.00232097943179	0.00189378626414	0.00111356146742	0.00124343431511	0.00917839772863	
371.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0230838967453	0.0113560135882	inf	0.00367324804823	0.003648259386	0.0019017699417	inf	0.00232865554912	0.00188713004397	0.00110246039346	0.00125592492016	0.00940374528109	
372.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0229597809193	0.0125657600281	inf	0.0036721086586	0.00364756915616	0.00181201491444	inf	0.00233285526907	0.00189869943183	0.00109561233458	0.00126900061783	0.00959287726078	
373.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.179798167718	0.0229218083076	0.0140336503243	inf	0.00367204332637	0.00364710275641	0.00174457560049	inf	0.00233452999137	0.00191222631735	0.00109173054172	0.00128238787272	0.00974057307358	
374.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.175184521045	0.0229404142307	0.0157962179592	inf	0.00367301368983	0.00364690516483	0.00169945733259	inf	0.00233448659599	0.00192026984916	0.00108979064776	0.00129588899817	0.00984397580255	
375.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.17380556186	0.0229948283412	0.0179061517182	inf	0.00367493320691	0.00364699803758	0.00167923994331	inf	0.00233302874579	0.00192178718886	0.00108915812903	0.00130930479355	0.00990096809449	
376.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.170946789958	0.0230676022948	0.0204459436098	inf	0.00367767143966	0.00364733046467	0.00169342459326	inf	0.00232975534244	0.001918670684	0.00108961524535	0.00132246919955	0.00991136742874	
377.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.170552731896	0.0231494129071	0.0235559045414	inf	0.00368105107973	0.00364775955319	0.00177402690344	inf	0.00232371680928	0.00191333437778	0.00109137767266	0.00133541987089	0.00987617657177	
378.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.167682815386	0.0232310135809	0.0274996791664	inf	0.0036848666056	0.00364813925422	0.00203490580202	inf	0.00231369621627	0.00190734930946	0.00109507551125	0.00134823245162	0.00979960190884	
379.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.166845990214	0.0233081853171	0.0328445647499	inf	0.00368890724615	0.0036485111069	0.00275436918245	inf	0.0022984138891	0.00190110216763	0.00110165926387	0.00136078472133	0.00968578322006	
380.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.164958612539	0.0233774629243	0.0410969581263	inf	0.00369296527979	0.00364909388311	0.004041686088	inf	0.0022773605142	0.00189449143802	0.00111224774168	0.00137300823319	0.00953875224529	
381.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.163008827356	0.0234366017417	0.0582881119344	inf	0.00369686591606	0.00364982462291	0.0050208595314	0.00943647699924	0.00225243206713	0.00188788648353	0.00112793214354	0.00138504694701	0.0093594182527	
382.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.161749375841	0.0234853394826	0.334555710612	inf	0.00370046161031	0.00365030753853	0.00471792402889	0.00539785313692	0.00222730618447	0.0018824754142	0.00114950727392	0.00139711568556	0.00914776115741	
383.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.160088440618	0.0235223238011	inf	inf	0.003703658903	0.00365028948919	0.00400229835813	0.00447340241686	0.00220418580062	0.00187924256907	0.00117705661061	0.00140953616322	0.00890262131493	
384.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.158593083102	0.0235485005179	inf	inf	0.00370640446614	0.00364984133251	0.00347937468929	0.00407202529774	0.00218297167961	0.00187792633244	0.00120943817371	0.00142307686871	0.00862500287046	
385.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.156976790698	0.0235631391134	inf	inf	0.00370870127961	0.00364919955976	0.0031182295367	0.00382124989498	0.00251981412306	0.00187749403285	0.00124428379935	0.00143968391731	0.00831953234441	
386.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.155353699529	0.0235672804586	inf	inf	0.00371059197943	0.00364856134566	0.00285199482354	0.00362420425242	0.00251770792512	0.00187704138505	0.00127875251749	0.00149636009858	0.00799499895629	
387.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.153650693952	0.0235607668066	inf	inf	0.00371215907627	0.00364801802626	0.00264517036333	0.00344809430557	0.00253294469705	0.00187602263264	0.00131012862131	0.00144384906079	0.00766154597134	
388.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.152139086074	0.0235443390439	inf	inf	0.00371350778991	0.00364758655144	0.00247900178343	0.00328025097355	0.00255280423401	0.00187397216255	0.00133617079283	0.00144338391805	0.0073279300287	
389.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.150591172527	0.023518361236	inf	inf	0.00371475031232	0.00364725963832	0.00234275606847	0.0031164105951	0.00257250745523	0.00187026890168	0.00135548998629	0.00144100612808	0.00700016188763	
390.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.148972441115	0.0234832984879	inf	inf	0.00371598468132	0.00364703902779	0.00222995864567	0.00295728717949	0.00259201239663	0.00186415588874	0.00136750809573	0.00143635151728	0.00668222357607	
391.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.147577588153	0.0234399023855	inf	inf	0.0037172669288	0.00364694343823	0.00213652587459	0.00280686087881	0.00261332764151	0.00185481344265	0.00137204319371	0.0014291532959	0.00637680114475	
392.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.146280506786	0.0233885529884	inf	inf	0.00371857704747	0.00364699943295	0.0020595825217	0.00266984686359	0.00263456597011	0.00184130553449	0.00136904065748	0.00141944386444	0.00608545885547	
393.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.144452635302	0.0233302249457	inf	inf	0.00371978610074	0.00364723148534	0.00199670501427	0.00254896422776	0.00264202678043	0.00182243757772	0.00135866201606	0.00140760697905	0.00580895304248	
394.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.142737703997	0.02326539062	inf	inf	0.00372061345247	0.00364765759637	0.00194562947685	0.00244418066844	0.00260864283462	0.00179670369264	0.00134160234201	0.00139426206884	0.00554760327085	
395.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.141210541516	0.0231950563468	inf	inf	0.00372063235028	0.00364828638575	0.00190431324435	0.00235409823022	0.00251219353705	0.00176245338073	0.00131917788288	0.00138009011662	0.00530185296061	
396.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.139663047221	0.0231198450223	inf	inf	0.00371930594827	0.0036491105733	0.00187109631526	0.00227756383951	0.00236238067639	0.00171824502621	0.00129299963294	0.00136568459238	0.005071938927	
397.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.138045648171	0.0230406232556	inf	inf	0.00371616779841	0.003650092548	0.00184477635065	0.00221421618155	0.0021973767647	0.00166319670872	0.0012646744965	0.00135146592065	0.00485805999312	
398.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.136616345763	0.0229580865503	inf	inf	0.00371104109225	0.00365114599706	0.00182456298036	0.00216415375877	0.00205114092744	0.00159729877478	0.00123563830715	0.00133764979541	0.00465993626208	
399.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.135057519314	0.022872856033	inf	inf	0.00370426214812	0.00365212938602	0.00180997802388	0.00212740201076	0.00193481062931	0.00152194875268	0.00120710452946	0.00132426589372	0.00447776263694	
400.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.133506620622	0.0227855670921	inf	0.0224352729652	0.00369662591618	0.00365286584467	0.00180077107773	0.00210359078125	0.0018424063261	0.00144075202578	0.0011801805247	0.00131120709284	0.00431158629664	
401.0	0.00103310733253	inf	inf	inf	inf	inf	inf	0.13202769997	0.0226965944578	inf	0.0147782321601	0.00368909929941	0.00365319488943	0.00179687367415	0.00209187091882	0.00176052606684	0.00135982870546	0.00115591168909	0.0012982821383	0.00416198118599	
402.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0226064185722	inf	0.0125239857879	0.00368244029358	0.00365304100023	0.00179836786579	0.00209090138209	0.00167476165164	0.00128616737042	0.00113518810362	0.00128528045679	0.00402886914095	
403.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0225152502142	inf	0.011403795764	0.00367701585343	0.00365245303226	0.00180543565758	0.00209872149636	0.00157644728129	0.00122492756205	0.00111862355324	0.00127205452335	0.00391214590229	
404.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0224233970234	inf	0.01074964835	0.00367283792086	0.00365158018688	0.00181828058167	0.00211242196833	0.00146884536421	0.00117829797588	0.0011063786353	0.00125860331566	0.00381031034826	
405.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0223310019167	inf	0.0103432716414	0.00366971306038	0.00365060389162	0.00183703763822	0.0021277161793	0.00136636441646	0.00114588875816	0.00109805071653	0.00124508922287	0.00372083064909	
406.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0222382342672	inf	0.0100888755979	0.00366738485999	0.00364967483689	0.0018617008913	0.00213875063464	0.00128482838271	0.00112556994642	0.00109284377763	0.00123177111754	0.00363888039566	
407.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0221452214639	inf	0.00993771720861	0.00366561712721	0.00364889279753	0.00189209123426	0.00213875539885	0.00123166819602	0.00111445927387	0.00108987975712	0.00121890966217	0.00355871644276	
408.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0220520433585	inf	0.00985978810583	0.00366423070233	0.00364833138098	0.00192783413858	0.00212220853072	0.0012053140245	0.00110990192941	0.00108842252951	0.00120670867059	0.0034742997777	
409.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.021958815361	inf	0.00983535743815	0.00366310567015	0.00364806768969	0.00196820947811	0.00208820711977	0.00120213324101	0.00111020389735	0.00108798565876	0.00119530289696	0.00338180002485	
410.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0218655663141	inf	0.00985329852901	0.00366217324355	0.00364815816213	0.00201184261254	0.00204234569336	0.00122334160162	0.0011149971625	0.00108837207269	0.00118475115245	0.00328000791615	
411.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0217723769716	inf	0.00990640950514	0.00366140008324	0.00364856622432	0.00205675392807	0.00199410121421	0.00127734275911	0.00112524704398	0.00108967416542	0.00117503170455	0.00317069709912	
412.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0216792456303	inf	0.00998774267662	0.00366077632954	0.00364916354734	0.00210097343015	0.00195153795125	0.00137708943968	0.00114306434627	0.00109223354918	0.0011660543843	0.00305703514564	
413.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0215861917259	inf	0.0100923560794	0.00366030310537	0.00364983118769	0.00214268440413	0.00191823928374	0.00153418896526	0.0011714760406	0.00109653287062	0.00115768378278	0.00294265905664	
414.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0214931788244	inf	0.0102180573749	0.00365998599496	0.00365052126651	0.00217951516884	0.00189379116055	0.00175313201447	0.00121409196745	0.00110304398735	0.00114976683346	0.00283043058479	
415.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0214001416235	inf	0.0103623337576	0.00365982885094	0.00365124300241	0.00220778300582	0.00187563896659	0.00202927462748	0.00127453748592	0.00111214606718	0.00114216975636	0.0027223716395	
416.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0213069800709	inf	0.0105215720238	0.00365983229697	0.00365202908961	0.00222234903451	0.00186063627697	0.002350861872	0.00135566730417	0.00112410648845	0.00113482629935	0.00261956579504	
417.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0212135223903	inf	0.0106934269271	0.00365999224971	0.00365290509946	0.00221751857478	0.00184608830821	0.00270195631606	0.00145868651584	0.0011390198629	0.00112774687904	0.00252257396314	
418.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0211195678155	0.018194006977	0.0108763870423	0.00366030090108	0.00365386274579	0.00218956219189	0.00183059760933	0.00306395304316	0.00158214921085	0.00115671798571	0.00112097751872	0.00243148688184	
419.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0210248259218	0.0183543457986	0.0110675338053	0.0036607471956	0.00365484156273	0.00214081051692	0.00181483930914	0.00341874235186	0.00172088580483	0.00117667707967	0.00111455601568	0.00234617245163	
420.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0209289726298	0.0185051671388	0.0112634016842	0.0036613182706	0.0036557269097	0.00208249020076	0.00180202123251	0.00375689593047	0.00186654261509	0.00119791442218	0.00110850384571	0.00226637381236	
421.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0208316055767	0.0186502241775	0.0114614973788	0.00366200004385	0.0036563773121	0.0020313921722	0.00179765276967	0.00408193773174	0.0020111946256	0.00121896481662	0.00110283924088	0.00219189954028	
422.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0207322807744	0.0187886270657	0.0116590004567	0.00366277888658	0.0036566837282	0.00200145464892	0.00180871652724	0.00440535385357	0.00214991762303	0.00123807900028	0.00109756965413	0.00212264221874	
423.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0206305008831	0.0189189849999	0.0118519631532	0.003663642858	0.00365662566063	0.00199864512662	0.00184266392861	0.00474292105738	0.00227925009758	0.00125367077385	0.00109267921811	0.00205851764207	
424.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0205257198356	0.0190400978407	0.012036810674	0.00366458542129	0.00365627763254	0.00202158506598	0.00190575863777	0.00511758895869	0.00239547771395	0.00126468044039	0.00108813631272	0.00199948459283	
425.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0204173571479	0.019151096989	0.0122104808998	0.00366561008011	0.00365576686937	0.00206406960582	0.00199974650572	0.0055694940843	0.00249499701733	0.00127051913493	0.00108390220468	0.00194546703634	
426.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0203047788162	0.0192514469824	0.0123691853958	0.00366673835122	0.00365522185948	0.00211813160612	0.00211823967469	0.00618108585695	0.00257528892616	0.00127092640536	0.00107992037618	0.00189642251562	
427.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0201873208769	0.0193408885726	0.0125090116156	0.00366801807899	0.00365473931823	0.0021768210148	0.00224723726725	0.00715635410311	0.0026354993832	0.00126598901835	0.0010761026388	0.00185211593153	
428.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0200642655681	0.0194193650017	0.012626925841	0.00366952729339	0.00365437294572	0.00223540332661	0.00237123257651	0.00922450708383	0.00267638747874	0.00125614086702	0.00107234763727	0.00181212438802	
429.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0199348602039	0.0194869442171	0.0127198180901	0.003671355876	0.00365413923574	0.00229121300059	0.00247962463767	0.0219421208327	0.00269968576129	0.00124210190345	0.00106856394677	0.00177556452744	
430.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0197983042099	0.0195437617938	0.0127841167808	0.00367352159126	0.00365403257928	0.00234313962671	0.0025684748747	inf	0.00270736700578	0.0012248211864	0.00106467475641	0.00174115145363	
431.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0196537581804	0.0195900498158	0.01281711213	0.00367577039153	0.003654040059	0.0023912189468	0.00263849940892	inf	0.00270122880407	0.00120544624897	0.00106062795084	0.0017070751369	
432.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0195003474305	0.0196261955269	0.0128168705459	0.00367740788569	0.00365415127892	0.00243627798635	0.00269245367997	inf	0.00268276610559	0.0011852832171	0.00105642317961	0.00167142952266	
433.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0193371646737	0.0196526929047	0.0127810201231	0.00367794132551	0.00365436412088	0.00247946824346	0.00273350624995	inf	0.00265319855031	0.00116564427768	0.00105211928174	0.00163258515534	
434.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0191632886335	0.0196700620743	0.0127075323709	0.00370547856461	0.00365468663813	0.00252170024537	0.0027646524603	inf	0.00261359798157	0.00114759557117	0.00104779274121	0.00158982281751	
435.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0189777895869	inf	0.0125959563737	0.00370942752591	0.00365513311982	0.00256322192566	0.00278876966887	0.00186894341013	0.00256513397073	0.00113182164517	0.00104349671858	0.00154340567885	
436.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0187797600819	inf	0.0124463362432	0.00371410240882	0.00365571470311	0.00260357148706	0.00280891978172	0.00185583192621	0.002509428928	0.00111865785994	0.0010392627343	0.00149449582833	
437.0	0.00103310733253	inf	inf	inf	inf	inf	inf	inf	0.0185683350933	inf	0.0122585512389	0.00371950031675	0.00365642763383	0.00264186940308	0.00282831962044	0.00184384498272	0.00244888210144	0.00110817496258	0.00103510948652	0.00144463802976	
438.0	0.00103102763658	inf	inf	inf	inf	inf	inf	inf	0.0183427352607	inf	0.0120339961587	0.00372559243271	0.00365724151673	0.00267720715378	0.00284913546361	0.00183256071929	0.00238673529391	0.00110025055282	0.00103102763658	0.00139545132385	
439.0	0.00102697107443	inf	inf	inf	inf	inf	inf	inf	0.0181023113776	inf	0.0117760071683	0.00373230730398	0.0036580905015	0.00270893858974	0.00287055274318	0.00182158180748	0.00232640820228	0.00109460813956	0.00102697107443	0.00134825661694	
440.0	0.00102288789108	inf	inf	inf	inf	inf	inf	inf	0.0178466042229	inf	0.0114881128869	0.00373952318867	0.00365887545239	0.00273682771277	0.00288903459775	0.00181064796827	0.00227023913908	0.00109085971781	0.00102288789108	0.0013040364858	
441.0	0.00101875344358	inf	inf	inf	inf	inf	inf	inf	0.0175754185201	inf	0.0111741550129	0.00374703783002	0.00365948531612	0.00276106977051	0.00290120929051	0.00179963346945	0.00221918309357	0.00108857656886	0.00101875344358	0.00126336536721	
442.0	0.00101458106254	inf	inf	inf	inf	inf	inf	inf	0.0172889053562	inf	0.0108400004144	0.00375454327305	0.00365983308057	0.00278219686694	0.00290557528309	0.00178851162505	0.00217370388267	0.001087367926	0.00101458106254	0.00122656331585	
443.0	0.00101043290453	inf	inf	inf	inf	inf	inf	inf	0.0169876668428	inf	0.0104925939237	0.0037615839773	0.00365988723718	0.00280090866327	0.00290197471424	0.0017773937255	0.00213424523835	0.00108694753566	0.00101043290453	0.00119370718721	
444.0	0.00100643941412	inf	inf	inf	inf	inf	inf	inf	0.0166728673594	inf	0.0101378559862	0.00376753132583	0.00365968060241	0.00281796112052	0.00289077239615	0.00176665638048	0.00210081785209	0.00108718045394	0.00100643941412	0.00116475238523	
445.0	0.00100279335314	inf	inf	inf	inf	inf	inf	inf	0.016346367529	inf	0.00978145239549	0.00377159078556	0.00365929348949	0.00283427482986	0.0028727236048	0.00175700493914	0.00207262491063	0.00108809999045	0.00100279335314	0.0011395347773	
446.0	0.000999699940871	inf	inf	inf	inf	inf	inf	inf	0.0160108647406	inf	0.00943004421139	0.00377289000727	0.00365882346116	0.00285126050627	0.00284938154574	0.00174927793647	0.00204837148814	0.00108989097619	0.000999699940871	0.00111788878937	
447.0	0.000997319953517	inf	inf	inf	inf	inf	inf	0.0674071387566	0.0156700454735	inf	0.00908938363605	0.00377068766704	0.00365835875012	0.00287108455949	0.00282365241118	0.001744076288	0.00202694752193	0.00109284549836	0.000997319953517	0.00109965499837	
448.0	0.000995734618072	inf	inf	inf	inf	inf	inf	0.0653908603188	0.0153287333974	inf	0.00876274878467	0.00376466092867	0.00365796483219	0.00289651389953	0.00280012637993	0.00174155131621	0.00200776637697	0.00109730307079	0.000995734618072	0.00108473520384	
449.0	0.00099493369461	inf	inf	inf	inf	inf	inf	0.0640270698381	0.0149930174343	inf	0.00845284190392	0.00375515676054	0.00365768259708	0.00293026563398	0.00278485506298	0.00174141411226	0.00199054915872	0.0011035836138	0.00099493369461	0.00107306721994	
450.0	0.000994825630778	inf	inf	inf	inf	inf	0.886072370705	0.0627619120064	0.0146703347256	inf	0.00816299365748	0.00374319535657	0.0036575328527	0.00297419791223	0.00278427449062	0.00174299601173	0.00197497912722	0.00111189686975	0.000994825630778	0.00106463373206	
451.0	0.000994825630778	inf	inf	inf	inf	inf	0.912855364252	0.0615401765344	0.0143694671275	inf	0.00789502091259	0.00373018822907	0.00365752387718	0.00302879265593	0.00280319570606	0.00174533134596	0.00196055511392	0.00112221787432	0.000995272954197	0.0010594024424	
452.0	0.000994825630778	inf	inf	inf	inf	inf	0.965426759895	0.0603466202015	0.0141004087662	inf	0.00764874113121	0.00371749764849	0.00365765950406	0.00309310381543	0.00284260677314	0.00174729887585	0.00194659537692	0.00113420384269	0.000996149165715	0.00105726505448	
453.0	0.000994825630778	inf	inf	inf	inf	inf	1.09990876315	0.0591784369667	0.0138740486989	inf	0.00742504372043	0.00370610887546	0.00365794513572	0.00316503421133	0.00289887799137	0.00174781302004	0.00193227884869	0.00114725282657	0.000997378195546	0.00105795130493	
454.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0580338863019	0.0137016348338	inf	0.00722662787481	0.00369652387314	0.0036583903362	0.00324175738289	0.00296526874257	0.00174604247957	0.00191670974924	0.00116063661909	0.000998938791869	0.00106102762763	
455.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0569120672762	0.013594006465	inf	0.00705520914359	0.00368884543718	0.00365900764051	0.00332020469218	0.00303466900654	0.00174165478292	0.00189898646484	0.00117357929395	0.00100085055402	0.00106595526605	
456.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0558162615979	0.0135606480892	inf	0.00691191192263	0.00368292786701	0.00365980711022	0.00339757767604	0.00310167825247	0.00173505589295	0.00187824098734	0.00118529598518	0.00100317211127	0.00107220299081	
457.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0547434384559	0.0136086840601	inf	0.0068009850201	0.0036785125266	0.00366078666562	0.00347179540282	0.00316319304257	0.00172738058511	0.00185365485251	0.00119504515433	0.00100600811173	0.0010793681689	
458.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0536974955506	0.0137419915283	inf	0.00672908433763	0.00367531696274	0.00366192047322	0.00354176023968	0.00321796957386	0.00171990301363	0.00182445093742	0.00120218848922	0.00100948702636	0.00108733202146	
459.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0526756880392	0.0139606219668	inf	0.00670133840967	0.00367307924383	0.00366315034447	0.00360738490054	0.0032659095149	0.0017132507966	0.00178986907645	0.00120623078566	0.00101371863531	0.00109642106044	
460.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0516859263127	0.0142606604941	inf	0.00672265019015	0.00367157546653	0.00366438602375	0.0036694110149	0.00330744447454	0.00170726502063	0.00174916611962	0.00120685250894	0.0010187681929	0.00110768016521	
461.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.050721173574	0.0146345490905	inf	0.00680139596987	0.003670619778	0.00366551853731	0.00372908582759	0.00334310206118	0.00170146210927	0.00170175157585	0.00120397942927	0.00102464723736	0.00112371955281	
462.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0497926654614	0.0150717819158	inf	0.00694608706575	0.00367006020388	0.00366644584673	0.00378776998597	0.00337329788821	0.00169548243535	0.00164754744935	0.00119784658374	0.00103129113022	0.00115566606721	
463.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0488959009294	0.0155598142385	inf	0.00716016960418	0.00366977118451	0.00366710180652	0.00384657604242	0.00339835463474	0.00168925222349	0.00158738095774	0.00118895279351	0.00103854032912	0.00133310212026	
464.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0480319746068	0.0160850145657	inf	0.00744487819776	0.00366964906982	0.00366747385556	0.00390615809136	0.0034185765452	0.00168292430878	0.00152306929894	0.00117795836139	0.00104619672977	0.0013382935324	
465.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0472081231856	0.0166335291072	inf	0.00780281087294	0.00366960821169	0.00366760073747	0.0039667318835	0.00343421108065	0.00167674517647	0.00145712377576	0.00116562141661	0.00105412626168	0.00134426107734	
466.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0464217052026	0.0171919847367	inf	0.00823210865341	0.00366958030674	0.00366755467481	0.00402831636502	0.0034453390048	0.00167094843095	0.00139230514649	0.00115273764914	0.00106230967186	0.00135030008043	
467.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0456764700199	0.0177480057412	inf	0.0087220500056	0.00366951455543	0.00366741855843	0.00409110871648	0.00345181742525	0.00166570154975	0.00133125133735	0.001140055315	0.00107081877149	0.00135588049742	
468.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0449764982581	0.0182905555449	inf	0.00925983626351	0.00366937903061	0.00366726533923	0.00415587116643	0.00345332743451	0.00166109246315	0.00127621965415	0.00112820094614	0.00107977477782	0.00136062655943	
469.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.044319753889	0.0188101289883	inf	0.00983413597211	0.00366916195758	0.00366714246384	0.00422424069508	0.00344950047269	0.00165713617636	0.0012288630632	0.00111764665443	0.00108930675955	0.00136428814335	
470.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0437115562403	0.0192988281392	inf	0.0104264454169	0.00366887188419	0.00366706170236	0.00429893717602	0.00344012266917	0.00165379124513	0.00119001250979	0.0011087076517	0.00109948211092	0.00136670942533	
471.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0431515385933	0.0197503510538	inf	0.0110094356896	0.00366853712178	0.00366699350362	0.00438389067409	0.00342555185939	0.00165098385668	0.00115959593568	0.00110153007888	0.00111024886508	0.00136782308163	
472.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0426452388573	0.0201599201825	inf	0.0115586386735	0.00366820298719	0.00366686729165	0.0044843522038	0.00340758265378	0.00164863593835	0.00113682714256	0.00109607209348	0.00112143404911	0.00136764812	
473.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0421910397056	0.0205241716075	inf	0.0120534046919	0.00366792865605	0.00366658348464	0.00460717039299	0.00339073216222	0.00164668686283	0.00112055276422	0.00109213682371	0.00113274723868	0.00136626352736	
474.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0417932930391	0.0208410217139	inf	0.0124667816455	0.00366778233874	0.003666041497	0.00476161411859	0.00338282457012	0.00164509904755	0.00110951966034	0.0010894543207	0.00114374921493	0.00136379194645	
475.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0414545828257	0.0211095243112	inf	0.0127722392267	0.00366783700654	0.00366517590618	0.00496138348319	0.00339235046399	0.00164384964834	0.00110252288882	0.00108775061834	0.00115386875554	0.00136037168919	
476.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0411711210476	0.0213297267132	inf	0.0129586469714	0.00366816562851	0.00366398202908	0.00522908488628	0.00342213859522	0.00164291652992	0.00109852559788	0.00108678678549	0.00116256300598	0.00135615193069	
477.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0409506747264	0.021502531126	inf	0.0130247106018	0.00366883767352	0.00366251975261	0.00560647787513	0.00346586119314	0.00164226560466	0.00109678394793	0.00108638801722	0.0011695394201	0.00135127869839	
478.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0407912056188	0.0216295640139	inf	0.0129705642199	0.00366991587665	0.00366089915614	0.00618087504256	0.00351324534971	0.00164184595407	0.00109695106009	0.00108646875976	0.00117487193595	0.00134589319707	
479.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0406931995447	0.021713054947	inf	0.0128069655831	0.00367145443272	0.00365925222866	0.0071695475739	0.00355789227979	0.00164159617443	0.00109913628924	0.00108704605089	0.00117893965896	0.00134014475103	
480.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0406589148043	0.0217557244392	inf	0.0125577390393	0.00367349745449	0.00365769476617	0.00933253736793	0.00359967978246	0.00164145755294	0.00110392486847	0.0010882333953	0.0011822509077	0.00133420160249	
481.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.040686625699	0.0217606796151	inf	0.0122461679341	0.00367607861485	0.00365629362895	0.0215419052018	0.00364219682497	0.00164138434826	0.00111236550088	0.00109021165929	0.00118526092111	0.00132822846459	
482.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0407784244081	0.0217313159717	inf	0.011890852968	0.00367922064473	0.00365505843142	inf	0.00368896383635	0.00164134640938	0.00112592129077	0.00109318490875	0.001188251803	0.00132232647617	
483.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0409341740853	0.0216712227178	inf	0.0115115573551	0.00368293545213	0.00365396175504	inf	0.0037409057213	0.00164132712852	0.00114637133736	0.00109733513243	0.00119130306981	0.0013164840333	
484.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0411510097699	0.0215840891316	inf	0.0111265998021	0.00368722372932	0.003652972935	inf	0.00379598187518	0.00164132095337	0.00117564115773	0.00110278232659	0.00119433995603	0.00131057638241	
485.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0414296451397	0.021473608687	inf	0.0107471298796	0.00369207408787	0.00365208397621	inf	0.00385032269715	0.0016413311321	0.00121555028166	0.00110955012497	0.00119720388459	0.00130443161919	
486.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0417696557058	0.0213433779312	inf	0.0103796832688	0.00369746149931	0.00365131458636	inf	0.00389936090043	0.00164136656458	0.00126751631831	0.00111753202583	0.00119969564811	0.00129790858307	
487.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0421690600976	0.0211967884013	inf	0.0100297568888	0.00370334332628	0.00365069911615	inf	0.00393805270115	0.00164143773488	0.00133229416272	0.00112645652514	0.00120159667688	0.00129094677656	
488.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0426266178847	0.0210369117845	inf	0.0097000997694	0.00370965434466	0.00365026878543	inf	0.00396058147915	0.001641552874	0.0014098069338	0.00113587192303	0.00120270034993	0.00128357022431	
489.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0431399549349	0.0208663854919	inf	0.0093897909941	0.00371629660319	0.00365004034366	inf	0.00396072729084	0.00164171605956	0.00149907677187	0.00114517561552	0.00120284831918	0.00127586132266	
490.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.043708211276	0.0206873163844	inf	0.00909645293922	0.00372312766906	0.00365001310408	inf	0.00393379908396	0.00164192837374	0.00159821960864	0.00115369528728	0.00120196113448	0.00126793189573	
491.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0443295947091	0.0205012401693	inf	0.00881699390277	0.00372994183042	0.00365016967718	inf	0.00387941761479	0.00164219137168	0.00170444547685	0.00116081335589	0.00120006914051	0.00125990287383	
492.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0450015337054	0.0203092000126	inf	0.00854669331865	0.00373645166293	0.00365047411416	inf	0.00380234750291	0.00164251122812	0.00181406900462	0.00116606825472	0.00119733519869	0.00125189545316	
493.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.045722224331	0.020112027545	inf	0.00827986669779	0.00374226925451	0.00365086376269	inf	0.00370926752446	0.00164290253966	0.00192264371564	0.00116917375418	0.00119402825336	0.00124402994096	
494.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0464899069096	0.0199108740141	inf	0.00801139860685	0.00374690406399	0.00365124223795	inf	0.00360444418848	0.00164339053417	0.00202530569661	0.00116998758902	0.00119043267226	0.00123642845114	
495.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0473023424466	0.0197078513095	inf	0.00773751378865	0.003749790896	0.00365149990287	inf	0.00349040416493	0.00164400958243	0.00211736043354	0.00116848113851	0.0011867561376	0.00122921724232	
496.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0481575846257	0.019506227786	inf	0.00745696703805	0.00375037118933	0.00365157365855	inf	0.00337311934394	0.00164479924414	0.00219519032764	0.00116473334946	0.00118309737642	0.00122252827776	
497.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0490535299526	0.0193092149444	inf	0.00717272589447	0.00374823130672	0.00365148652995	inf	0.00326258916615	0.00164580182618	0.00225711485829	0.00115894635161	0.0011794605112	0.00121649786659	
498.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0499883067634	0.0191169000727	inf	0.00689204513019	0.00374326550209	0.00365131152647	inf	0.00316671292274	0.00164705854914	0.0023034029352	0.00115146238249	0.00117577189579	0.00121126118313	
499.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0509600471605	0.0189234148491	inf	0.00662471425689	0.00373579006972	0.00365111263899	inf	0.00308733145923	0.00164860250915	0.0023354754425	0.00114277246658	0.00117190011872	0.00120693809518	
500.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0519668845783	0.0187191462394	inf	0.00638078015849	0.00372652343608	0.00365092436219	0.0111175356824	0.00302172360405	0.00165045488767	0.00235511452205	0.00113349501652	0.00116771150671	0.00120361452386	
501.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0530069037394	0.0184993530068	inf	0.00616801711716	0.0037164192224	0.00365075944346	0.00619792003679	0.00296556634053	0.00165262769074	0.00236405899291	0.00112428005127	0.00116314521585	0.00120132115678	
502.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0540784475471	0.0182712470219	inf	0.00598990251183	0.00370642230445	0.00365061765512	0.00470157340276	0.00291475996799	0.00165513055723	0.00236387030563	0.00111567977189	0.00115827104329	0.0012000167522	
503.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0551798808523	0.0180513289762	inf	0.00584563189546	0.00369726908261	0.00365048909945	0.0039348806781	0.00286618386017	0.00165797924478	0.00235591741294	0.00110807590393	0.0011533236749	0.00119957727684	
504.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0563094710757	0.017856501653	inf	0.00573172974453	0.00368939804723	0.00365035744101	0.00348007181636	0.00281805931543	0.00166120561886	0.0023414051985	0.00110167533897	0.00114871939341	0.00119978506364	
505.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0574659640999	0.0176976051629	inf	0.00564344753749	0.00368296934947	0.00365020610061	0.00318917867966	0.0027702993298	0.00166486922194	0.00232141805614	0.00109653717296	0.00114504015896	0.001200317599	
506.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0586477144215	0.017578288798	inf	0.00557562423429	0.00367794072601	0.00365002489093	0.00298878705619	0.00272487594307	0.00166906775387	0.00229696541056	0.00109260792399	0.0011429693936	0.00120074013438	
507.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0598529647835	0.0174970546577	inf	0.00552357881653	0.00367415298275	0.00364981363308	0.0028356776058	0.00268601166448	0.00167393875972	0.00226901507072	0.00108975697367	0.00114321982838	0.00120053468142	
508.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0610806771179	0.017449848134	inf	0.0054836468993	0.00367139731854	0.00364958157152	0.00270284099601	0.00265987894006	0.00167964172905	0.00223852395302	0.00108780938208	0.0011465217858	0.00119918079882	
509.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0623296239664	0.01743197825	inf	0.00545295958955	0.00366945870361	0.00364934335565	0.00257592166559	0.00265346131973	0.00168631637171	0.00220647249329	0.00108657549406	0.001153720538	0.00119628466535	
510.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0635982015116	0.0174392358133	inf	0.00542914382971	0.00366813997253	0.0036491136962	0.00245583123387	0.0026724266609	0.00169402927534	0.00217385192912	0.0010858794754	0.00116610211527	0.00119168557182	
511.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0648853142307	0.0174684468337	inf	0.00541042670079	0.00366727327908	0.0036489032726	0.00236385377333	0.00271850415144	0.00225846801494	0.00214155157046	0.00108558734243	0.00118682758653	0.00118549915634	
512.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0661897363252	0.0175176816509	inf	0.00539561648578	0.00366672403447	0.00364871718949	0.00233794919357	0.00278774429177	0.00235767687687	0.00211020527564	0.0010856276627	0.137925483889	0.0011780742258	
513.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0675103246906	0.0175862310252	inf	0.00538374139203	0.00366638738069	0.00364855552463	0.00240661671735	0.00287111822914	0.00240617555378	0.00208012213031	0.00108599811549	0.00149597266691	0.00116988610821	
514.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0688459998122	0.0176743828701	inf	0.00537390497714	0.00366618032289	0.00364841512431	0.00255885858767	0.00295737806235	0.00242140439502	0.00205132758975	0.00108675940935	0.00148499265946	0.00116142581794	
515.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.070195713867	0.0177830148265	inf	0.00536545805522	0.00366603588951	0.00364829203495	0.00275249182128	0.00303636998715	0.00241042609223	0.00202363252788	0.00108802110969	0.00148540973302	0.00115311527655	
516.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.071558266166	0.0179130422558	inf	0.00535795722778	0.00366590342711	0.00364818366664	0.00294752337299	0.00310123676471	0.00237872974384	0.00199668198308	0.00108992051863	0.00150507006824	0.00114528359869	
517.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0729328275214	0.0180648044842	inf	0.00535092002584	0.00366575053328	0.00364808982446	0.00312234205191	0.00314936001819	0.00233177520592	0.00197002282621	0.0010925924269	0.00156175722933	0.0011381725008	
518.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0743181910564	0.0182375099631	inf	0.0053438417615	0.00366556337366	inf	0.00327014056241	0.00318205400595	0.00227506175318	0.00194319524465	0.00109612993318	0.00170773833421	0.00113195583773	
519.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0757137039376	0.0184288665614	inf	0.00533636455396	0.00366534499813	inf	0.00339124572833	0.0032027814046	0.00221376150425	0.00191578674702	0.00110054849536	0.00220775588257	0.00112675069891	
520.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0771183970125	0.0186349867392	inf	0.00532819778715	0.0036651127497	inf	0.00348839889542	0.00321495809355	0.00215231758288	0.00188742239885	0.00110577202351	inf	0.00112263213921	
521.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0785311124714	0.0188505844924	inf	0.00531896241257	0.00366489538179	inf	0.00356495171022	0.00322087308762	0.00209418009329	0.00185772404585	0.00111163920358	inf	0.00111964380737	
522.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0799513201161	0.0190694035874	inf	0.00530827751565	0.00366472999146	inf	0.00362456466907	0.0032217700974	0.00204162696669	0.00182628966842	0.00111790895491	inf	0.00111780221484	
523.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.081378004718	0.0192847645097	inf	0.00529586976219	0.00366465913228	inf	0.00367151331328	0.00321830469208	0.00199566073612	0.00179270763632	0.00112425935086	inf	0.00111710153645	
524.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0828102984209	0.0194901093074	inf	0.00528147175662	0.00366472799212	inf	0.00371109818815	0.00321093553438	0.00195614681566	0.00175657088971	0.00113029492698	inf	0.00111751466476	
525.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0842476773591	0.0196794509002	inf	0.00526474672291	0.00366498204762	inf	0.00374942351963	0.00320020653753	0.00192223408868	0.00171747371241	0.00113557916457	inf	0.0011190078924	
526.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0856890829903	0.019847679432	inf	0.005245395509	0.00366546501101	inf	0.00379165386466	0.00318688634726	0.00189280399772	0.00167503186219	0.001139693567	inf	0.00112154242176	
527.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0871338460086	0.0199907207973	inf	0.00522320872764	0.00366621736392	inf	0.00383938488758	0.00317180434656	0.0018666339617	0.00162898131727	0.0011423050352	inf	0.00112506496541	
528.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0885812208975	0.0199889872745	inf	0.00519798110936	0.00366727520361	inf	0.00388987800686	0.00315545986287	0.00184226243263	0.00157935704259	0.00114322154373	inf	0.00112948473237	
529.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0900303644708	0.0201902451907	inf	0.00516950205302	0.00366866959128	inf	0.00393830845936	0.00313783940698	0.0018178391516	0.00152667004226	0.00114241958189	inf	0.00113463904491	
530.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0914806939341	0.0201225006429	inf	0.00513764570916	0.00367042602397	inf	0.00398062416987	0.00311859956859	0.00179115398706	0.00147197156699	0.00114002563187	inf	0.00114025665453	
531.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0929313286853	0.0201455258159	inf	0.00510237974568	0.00367256422744	inf	0.0040147923028	0.00309734438337	0.00175981576869	0.00141675682954	0.00113626463541	inf	0.00114593092745	
532.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0943815363946	0.0202248834615	inf	0.00506371419209	0.00367509777406	inf	0.00404052910331	0.00307380310064	0.00172158526181	0.00136276194182	0.00113141891873	inf	0.00115114873665	
533.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0958305828872	0.0201089526683	inf	0.00502172447442	0.0036780337663	inf	0.0040584640053	0.00304791613364	0.0016749533196	0.00131175761121	0.00112581232154	inf	0.00115538483455	
534.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0972776586533	0.020143199549	inf	0.00497659832258	0.00368137199531	inf	0.00406936894315	0.00301987703175	0.00161982461887	0.00126537212892	0.00111979512128	inf	0.00115823886054	
535.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0987219494661	0.0200622985435	inf	0.0049286214715	0.00368510373266	0.00369421145061	0.00407373748313	0.00299016809827	0.00155783118647	0.00122487423279	0.00111371347732	inf	0.00115952296623	
536.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.100162667669	0.019956307152	inf	0.00487816293535	0.00368920956723	0.00366779758159	0.00407185583745	0.00295962122458	0.00149201753889	0.00119094275185	0.00110787696002	inf	0.00115927136859	
537.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.101598968884	0.0198270234551	inf	0.00482569391839	0.00369365611098	0.00366239100066	0.00406441868741	0.00292948989911	0.00142616299478	0.00116360020876	0.00110254005636	0.00611346388256	0.00115769107827	
538.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.103029937467	0.0196765661529	inf	0.00477178564672	0.00369839119669	0.00366021753011	0.00405354393269	0.00290143538778	0.00136405097804	0.00114235222327	0.00109789090861	0.00219150986502	0.00115508467056	
539.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.104454652858	inf	inf	0.00471710022159	0.00370333692671	0.00365904983995	0.00404363112689	0.00287729218819	0.00130881010131	0.001126396708	0.00109403785165	0.00166633099571	0.00115178827455	
540.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.105872187511	inf	inf	0.0046624112782	0.00370838093213	0.00365838013956	0.00404106595214	0.00285856574512	0.0012624395962	0.00111480353519	0.00109100451978	0.00145112643001	0.0011481098195	
541.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.107281475232	inf	inf	0.00460860407454	0.0037133654727	0.00365817647853	0.00405204402782	0.00284581530329	0.00122563838802	0.0011066475896	0.00108874286488	0.00133962563589	0.00114430467855	
542.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.108681439654	inf	inf	0.00455665409281	0.00371807713486	0.00365859125168	0.00407939884967	0.00283825792341	0.00119796873643	0.00110109856068	0.00108715616831	0.00127472355737	0.00114057315933	
543.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.110070972706	inf	inf	0.00450766666659	0.00372223985192	0.00365980111664	0.00412092332698	0.00283389632493	0.0011782715182	0.00109747155296	0.0010861241493	0.00123396237263	0.00113707837905	
544.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.111448880737	0.0183481259346	inf	0.00446294109209	0.0037255195413	0.00366187785863	0.00417071972112	0.00283015531962	0.00116519207748	0.00109524926678	0.00108552849821	0.00120686797354	0.00113395752156	
545.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.112813866927	0.0181087488612	inf	0.00442396065009	0.00372754847967	0.00366472617759	0.00422224983836	0.00282466747653	0.00115768937994	0.00109409135636	0.00108527576319	0.00118799670807	0.00113133335218	
546.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.114164652313	0.0178678551478	inf	0.00439239284076	0.0037279786485	0.00366810952477	0.00427062285641	0.00281580457667	0.00115543782783	0.00109384226085	0.00108531268372	0.00117427325536	0.00112932807219	
547.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.115499947744	0.017627518588	inf	0.00437020338802	0.0037265618092	0.00367172341211	0.00431313635494	0.00280279916133	0.0011590450239	0.00109453905733	0.00108563107107	0.00116384897748	0.00112806575646	
548.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.116818364672	0.017389677835	inf	0.0043597483239	0.00372323738205	0.00367526711689	0.0043487239633	0.00278556588631	0.00117003200887	0.00109641491741	0.00108626254412	0.00115558110124	0.00112767047372	
549.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.118118508194	0.0171560675075	inf	0.00436374149315	0.00371819076206	0.0036784916267	0.00437725192869	0.00276442247837	0.00119060074216	0.00109989553284	0.00108726581871	0.00114876934434	0.00112823966406	
550.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.119398945761	0.0169280660998	inf	0.00438528222163	0.00371184487892	0.00368121381702	0.0043990984903	0.00273984907507	0.00122328495352	0.00110558895268	0.00108870991962	0.00114299770114	0.00112983380423	
551.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.120658431186	0.0167063836118	inf	0.00442802880074	0.00370477684295	0.00368330439683	0.00441499706891	0.00271233314984	0.00127057873047	0.00111426123245	0.00109065640239	0.00113802767113	0.00113245665416	
552.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.121895578321	0.0164906317108	inf	0.00449627990851	0.00369759033851	0.00368467693227	0.00442596648065	0.00268229554153	0.00133459164581	0.00112677239484	0.00109314409093	0.00113372626241	0.00113602793058	
553.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.123109214881	0.0162794424319	inf	0.00459491087025	0.00369079768992	0.00368529083336	0.00443318373923	0.00265007796539	0.001416754228	0.00114395632629	0.00109617865072	0.00113002060114	0.00114034115101	
554.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.124298106357	0.0160717901498	inf	0.00472947847795	0.00368475050007	0.00368515926938	0.00443775992073	0.00261596742512	0.0015176540104	0.00116650131146	0.00109972517683	0.00112687255889	0.00114502777332	
555.0	0.000994825630778	inf	inf	inf	inf	inf	0.769269025676	0.12546130967	0.0158679320027	inf	0.00490654839765	0.00367962814404	0.00368436030885	0.0044404778807	0.00258022647644	0.00163712921351	0.00119492918836	0.00110369867744	0.00112426642419	0.0011495601866	
556.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.126597990092	0.0156688706671	inf	0.00513392940018	0.00367546634891	0.00368305189712	0.0044415903649	0.00254310465545	0.00177460420367	0.00122965414681	0.00110795104163	0.0011221997971	0.00115330159756	
557.0	0.000994825630778	inf	inf	inf	inf	inf	0.670220596338	0.127707386066	0.0154756447867	inf	0.00542091182037	0.00367220250712	0.00368147089317	0.00444075235416	0.00250483194883	0.00192942256465	0.00127099837105	0.00111226522826	0.00112067008437	0.00115561363452	
558.0	0.000994825630778	inf	inf	inf	inf	inf	1.05123823154	0.128788939572	0.0152890738932	inf	0.00577904435466	0.00366971918063	0.00367989935366	0.00443710593348	0.00246561292591	0.0021009050679	0.00131911225032	0.00111637294748	0.00111965752693	0.00115598619235	
559.0	0.000994825630778	inf	inf	inf	inf	inf	0.824839422661	0.129842376167	0.0151097368482	inf	0.0062235380684	0.00366787759395	0.00367861209362	0.00442948181736	0.00242563233167	0.00228809488353	0.00137383026391	0.0011199938171	0.00111911306104	0.00115416367816	
560.0	0.000994825630778	inf	inf	inf	inf	inf	0.889680309313	0.130867535886	0.0149380031092	inf	0.00677513142818	0.00366653952601	0.0036778292072	0.00441664786377	0.00238506679809	0.0024894573501	0.0014345022102	0.00112287404146	0.00111895818827	0.0011501881424	
561.0	0.000994825630778	inf	inf	inf	inf	inf	0.894473129156	0.131864459725	0.014774064945	inf	0.00746325385951	0.0036655797273	0.00367768214724	0.00439752951694	0.00234409628241	0.00270296000631	0.00149985607653	0.00112481006352	0.00111909560236	0.00114435407079	
562.0	0.000994825630778	inf	inf	inf	inf	inf	0.772720108464	0.13283327603	0.0146179651896	inf	0.00833245797616	0.00366489181271	0.00367819521054	0.004371344935	0.0023029205669	0.00292682823568	0.00156799300306	0.00112566087281	0.00111942397491	0.00113710388012	
563.0	0.000994825630778	inf	inf	inf	inf	inf	0.622474189613	0.13377438217	0.0144696251498	inf	0.00945512512048	0.00366439008712	0.00367928576429	0.00433764104657	0.00226178326186	0.00316078942004	0.00163660728479	0.00112535692767	0.00111985194265	0.00112891877603	
564.0	0.000994825630778	inf	inf	inf	inf	inf	0.648452097458	0.134688219573	0.0143288765674	inf	0.0109585829548	0.00366400919207	0.00368078115842	0.0042962995629	0.00222097517681	0.00340720520614	0.00170339536115	0.0011239064089	0.00112030958708	0.00112025306699	
565.0	0.000994825630778	inf	inf	inf	inf	inf	0.756275967956	inf	0.0141954976847	inf	0.0130948021286	0.00366370254892	0.00368244483551	0.00424768756891	0.00218077622853	0.00367185423815	0.00176644842615	0.00112139886763	0.00112075594828	0.00111149741153	
566.0	0.000994825630778	inf	inf	inf	inf	inf	0.707569880003	inf	0.0140692496828	inf	0.0164654110906	0.00366344031949	0.00368400909832	0.0041931762813	0.00214135592387	0.00396487998704	0.00182442753574	0.00111800917516	0.0011211812665	0.0011029722573	
567.0	0.000994825630778	inf	inf	inf	inf	inf	0.743364576468	inf	0.0139499075085	inf	0.0230940764459	0.00366320709393	0.00368521453394	0.00413612032298	0.00210274557399	0.0043027093061	0.00187650715527	0.00111399276205	0.00112160496765	0.00109493475691	
568.0	0.000994825630778	inf	inf	inf	inf	inf	0.843110721199	inf	0.0138372809094	inf	0.052487151762	0.00366299954838	0.00368584560584	0.00408293676207	0.0020650511635	0.00471193601197	0.00192221041907	0.00110965427053	0.00112207004377	0.0010875944856	
569.0	0.000994825630778	inf	inf	inf	inf	inf	0.792556567682	inf	0.013731223989	inf	inf	0.00366282411373	0.00368574961888	0.0040431570271	0.00202903137021	0.0052375718191	0.00196124346424	0.00110529375361	0.00112263114261	0.00108112047367	
570.0	0.000994825630778	inf	inf	inf	inf	inf	0.766210805199	inf	0.0136316350507	inf	inf	0.00366269476556	0.00368484243049	0.00402700080131	0.00199678417839	0.00596435797082	0.00199336586366	0.00110115870301	0.00112333484715	0.00107564104969	
571.0	0.000994825630778	inf	inf	inf	inf	inf	0.78668055117	inf	0.0135384499472	inf	inf	0.00366263100664	0.00368311037486	0.00404071381236	0.00197159349121	0.00708896903116	0.00201833894099	0.00109742145001	0.00112419897144	0.00107124353701	
572.0	0.000994825630778	inf	inf	inf	inf	inf	0.696861219528	inf	0.0134516322355	inf	inf	0.00366265608887	0.00368060664087	0.00408311158431	0.00195623448285	0.00927261565881	0.00203602529177	0.00109418055675	0.00112520479823	0.00106797599015	
573.0	0.000994825630778	inf	inf	inf	inf	inf	0.760239399184	inf	0.0133711626725	inf	inf	0.00366279555744	0.00367744033352	0.00414668023136	0.00195095240983	0.0184247921885	0.00204657483979	0.00109147582684	0.00112631022774	0.00106585381809	
574.0	0.000994825630778	inf	inf	inf	inf	inf	0.723925587189	inf	0.013297028985	inf	inf	0.00366307610219	0.00367376565396	0.00422186705362	0.00195311830607	inf	0.00205046423307	0.0010893062512	0.00112747665983	0.00106484559544	
575.0	0.000994825630778	inf	inf	inf	inf	inf	0.745072161481	inf	0.0132292155485	inf	inf	inf	0.00366977256314	0.00430066314353	0.00195862205503	inf	0.0020483276784	0.00108764297438	0.00112869410151	0.0010648582535	
576.0	0.000994825630778	inf	inf	inf	inf	inf	0.779660363523	inf	0.0131676926821	inf	inf	inf	0.00366567093937	0.00437784570448	0.00196356241104	inf	0.00204078325848	0.001086435925	0.00112999284446	0.00106571982783	
577.0	0.000994825630778	inf	inf	inf	inf	inf	0.818391080725	inf	0.0131123949102	inf	inf	inf	0.00366166733217	0.00445061297225	0.00196524721395	inf	0.00202839551029	0.00108561977185	0.00113143792515	0.00106716727964	
578.0	0.000994825630778	inf	inf	inf	inf	inf	0.724061203341	inf	0.0130633764143	inf	0.0152322188041	inf	0.00365794121582	0.00451770001411	0.00196240009785	inf	0.00201172435227	0.00108512490824	0.00113310906772	0.00106884640642	
579.0	0.000994825630778	inf	inf	inf	inf	inf	0.748037267001	inf	0.0130378743076	inf	0.0080520683835	inf	0.00365462529301	0.0045786087065	0.00195488055089	inf	0.00199136692771	0.00108489227492	0.00113507332997	0.00107032851131	
580.0	0.000994825630778	inf	inf	inf	inf	inf	0.720578074508	inf	0.0130650185999	inf	inf	inf	0.00365179588632	0.00463317543761	0.00194325045224	inf	0.00196795371489	0.00108488598333	0.00113735711341	0.00107116684706	
581.0	0.000994825630778	inf	inf	inf	inf	inf	0.709060892173	inf	0.0130682573129	inf	inf	inf	0.00364948295229	0.00468145860305	0.00192839147856	inf	0.00194210694331	0.00108509977224	0.00113992062818	0.001070977953	
582.0	0.000994825630778	inf	inf	inf	inf	inf	0.743241499859	inf	0.0130661232795	inf	inf	inf	0.00364770072131	0.00472381060688	0.00191124439767	inf	0.00191438580831	0.0010855570356	0.00114263910085	0.00106952655728	
583.0	0.000994825630778	inf	inf	inf	inf	inf	0.757436703408	inf	0.0130590857781	inf	inf	inf	0.00364648769919	0.00476096709795	0.00189266389629	inf	0.00188524408853	0.00108630494267	0.00114530176158	0.00106676959625	
584.0	0.000994825630778	inf	inf	inf	inf	inf	0.750460877918	inf	0.0130492459784	inf	inf	inf	0.00364594236622	0.00479402157732	0.0018733565043	0.00169255642751	0.00185501515276	0.00108740242448	0.00114764209443	0.00106285907525	
585.0	0.000994825630778	inf	inf	inf	inf	inf	0.730674864207	inf	0.0130381530622	inf	inf	inf	0.00364624275019	0.00482424260573	0.00185386892924	0.00169419512376	0.00182391947871	0.00108890247404	0.0011494022973	0.00105809683128	
586.0	0.000994825630778	inf	inf	inf	inf	inf	0.72647300841	inf	0.0130267473921	inf	inf	inf	0.00364763856657	0.00485279475023	0.00183460150687	0.00169538917022	0.00179207756956	0.00109083262504	0.00115041417559	0.0010528674771	
587.0	0.000994825630778	inf	inf	inf	inf	inf	0.743831951708	inf	0.0130156116559	inf	inf	inf	0.00365040986811	0.00488048226123	0.00181583056756	0.00169613180727	0.00175951533126	0.00109318107407	0.00115066218319	0.00104756926355	
588.0	0.000994825630778	inf	inf	inf	inf	inf	0.725697105556	inf	0.0130051244485	inf	inf	inf	0.00365237121161	0.00490761735348	0.00179773299188	0.00169646426732	0.00172616249913	0.00109589341338	0.0011502972509	0.00104255563544	
589.0	0.000994825630778	inf	inf	inf	inf	inf	0.723208502855	inf	0.0129955382177	inf	inf	inf	0.00365189437323	0.00493405513515	0.00178041303971	0.00169647540127	0.00169185997706	0.00109887702747	0.00114959402361	0.00103810972015	
590.0	0.000994825630778	inf	inf	inf	inf	inf	0.733021922568	inf	0.0129870157203	inf	inf	inf	0.00365131090506	0.00495937901276	0.00176393330313	0.00169628788746	0.00165640096535	0.00110200698454	0.00114887269871	0.00103443474084	
591.0	0.000994825630778	inf	inf	inf	inf	inf	0.703795151447	inf	0.0129796473438	inf	inf	inf	0.00365064608238	0.00498317666522	0.00174834929496	0.00169603168659	0.00161961200218	0.0011051310185	0.00114841907345	0.00103166108306	
592.0	0.000994825630778	inf	inf	inf	inf	inf	0.700658025588	inf	0.0129734619741	inf	inf	inf	0.00364993785824	0.00500531629114	0.00173374324761	0.00169581514856	0.00158143012726	0.001108075353	0.00114842631254	0.00102985783025	
593.0	0.000994825630778	inf	inf	inf	inf	inf	0.73934338843	inf	0.0129684371623	inf	inf	inf	0.00364923209262	0.00502612740786	0.00172024839646	0.0016957079535	0.001541919036	0.00111065486876	0.00114896499225	0.00102905088947	
594.0	0.000994825630778	inf	inf	inf	inf	inf	0.702097282587	inf	0.0129645109805	inf	inf	inf	0.00364857451028	0.00504642345669	0.00170805158613	0.00169574040454	0.00150123846185	0.00111269110447	0.00114997722227	0.00102923818913	
595.0	0.000994825630778	inf	inf	inf	inf	inf	0.714029605082	inf	0.0129615953431	inf	inf	inf	0.00364800212833	0.00506736733182	0.00169736428901	0.00169590826929	0.00145963926048	0.00111403818435	0.00115128985226	0.00103039859788	
596.0	0.000994825630778	inf	inf	inf	inf	inf	0.697064176656	inf	0.0129595897063	inf	inf	0.00403261683314	0.00364753728318	0.00509024522602	0.00168836574671	0.00169617277074	0.00141751844954	0.00111460772675	0.00115264540376	0.0010324921931	
597.0	0.000994825630778	inf	inf	inf	inf	inf	0.711029385751	inf	0.0129583935797	inf	inf	0.00375789894297	0.00364718592752	0.0051162384268	0.00168114227075	0.00169646369611	0.00137549308736	0.0011143772148	0.00115375242822	0.00103545694643	
598.0	0.000994825630778	inf	inf	inf	inf	inf	0.695476890542	inf	0.0129579165053	inf	inf	0.00373863433946	0.0036469398711	0.00514624981235	0.00167565481486	0.00169669730017	0.00133441150829	0.00111337786106	0.00115435312429	0.00103920991191	
599.0	0.000994825630778	inf	inf	inf	inf	inf	0.696536314373	inf	0.0129580848692	inf	inf	0.00373297716357	0.00364678127948	0.00518078371604	0.00167174971987	0.00169680101467	0.00129525226622	0.0011116783824	0.00115429339603	0.00104364281013	
600.0	0.000994825630778	inf	inf	inf	inf	inf	0.687961574669	inf	0.0129588452734	inf	inf	0.00373381250837	0.00364668737626	0.00521985274097	0.00166919969215	0.00169672829165	0.00125894770142	0.00110938008719	0.00115356959705	0.00104861914855	
601.0	0.000994825630778	inf	inf	inf	inf	inf	0.689598990872	inf	0.0129601646941	inf	inf	0.00374604051288	0.00364663393182	0.00526292228366	0.00166775011998	0.00169645880001	0.00122622477001	0.00110661925505	0.00115233077515	0.00105396938223	
602.0	0.000994825630778	inf	inf	inf	inf	inf	0.667250093827	inf	0.0129620280814	inf	inf	0.00381208271888	0.00364659729541	0.00530896484363	0.00166715461207	0.00169598948	0.0011975274089	0.00110356425438	0.00115083460548	0.00105949165411	
603.0	0.000994825630778	inf	inf	inf	inf	inf	0.679703813398	inf	0.012964434013	inf	inf	inf	0.00364655562531	0.00535669421958	0.00166719685891	0.00169532213163	0.00117301814859	0.0011004019031	0.00114937462783	0.00106496113431	
604.0	0.000994825630778	inf	inf	inf	inf	inf	0.678155849142	inf	0.012967389248	inf	inf	inf	0.0036464901409	0.005404937567	0.00166770146279	0.00169445091671	0.00115262174081	0.00109731604587	0.0011482044868	0.00107014700816	
605.0	0.000994825630778	inf	inf	inf	inf	inf	0.696484784316	inf	0.0129709027827	inf	inf	inf	0.00364638675816	0.00545296660054	0.00166853588912	0.00169335317308	0.00113608056507	0.00109446464512	0.00114748035377	0.00107484260766	
606.0	0.000994825630778	inf	inf	inf	inf	inf	0.672497781855	inf	0.0129749801937	inf	inf	inf	0.00364623771721	0.00550059963773	0.00166960502347	0.00169198792738	0.00112301080727	0.0010919615629	0.00114723154677	0.00107890415467	
607.0	0.000994825630778	inf	inf	inf	inf	inf	0.671574794543	inf	0.0129796187675	inf	inf	inf	0.00364604229519	0.00554803471347	0.0016708406941	0.00169030603532	0.00111295762658	0.00108986821594	0.00114735911879	0.00108228640491	
608.0	0.000994825630778	inf	inf	inf	inf	inf	0.674073700334	inf	0.0129848041329	inf	inf	inf	0.003645805982	0.0055955463274	0.00167218936453	0.00168827212214	0.00110544574118	0.00108819692974	0.00114765789487	0.00108505453511	
609.0	0.000994825630778	inf	inf	inf	inf	inf	0.656028174275	inf	0.0129905088385	inf	inf	inf	0.0036455384606	0.00564323496387	0.00167360107652	0.00168588961056	0.00110001867523	0.00108692245012	0.00114785907768	0.00108736770509	
610.0	0.000994825630778	inf	inf	inf	inf	inf	0.657111055133	inf	0.0129966930337	inf	inf	inf	0.0036452513962	0.00569095178821	0.00167502248494	0.001683210903	0.00109626258209	0.00108599631351	0.00114769045743	0.00108943840701	
611.0	0.000994825630778	inf	inf	inf	inf	inf	0.64771660541	inf	0.0130033071373	0.024216423423	inf	inf	0.00364495680298	0.005738412534	0.0016763975903	0.00168032216215	0.00109381863277	0.00108536084729	0.00114694457826	0.00109148680997	
612.0	0.000994825630778	inf	inf	inf	inf	inf	0.643437964751	inf	0.0130102957833	0.0187126216243	inf	inf	0.00364466608389	0.00578542822188	0.00167768070643	0.00167731694253	0.00109239391424	0.00108496122949	0.00114553498358	0.0010937044189	
613.0	0.000994825630778	inf	inf	inf	inf	inf	0.646542289063	inf	0.0130176021888	0.0175394472933	inf	inf	0.00364438936961	0.00583213458761	0.00167886302417	0.00167428100723	0.00109177672047	0.00108475464875	0.00114351979183	0.00109623159154	
614.0	0.000994825630778	inf	inf	inf	inf	inf	0.639346947624	inf	0.0130251720021	0.0169607805432	inf	inf	0.00364413461782	0.00587910156009	0.0016800026273	0.00167129110897	0.00109185215685	0.00108471605744	0.00114108384309	0.0010991541328	
615.0	0.000994825630778	inf	inf	inf	inf	inf	0.629179383578	inf	0.0130329561408	0.0165889773635	inf	inf	0.00364390619349	0.00592725483242	0.00168123716806	0.00166841640122	0.00109260997618	0.00108484032637	0.00113848701012	0.00110250903389	
616.0	0.000994825630778	inf	inf	inf	inf	inf	0.623160987796	inf	0.0130409123012	0.0163212754625	inf	inf	0.00364370353865	0.00597763862824	0.00168276829288	0.00166571634246	0.00109414030081	0.00108514094501	0.00113599829268	0.0011062957812	
617.0	0.000994825630778	inf	inf	inf	inf	inf	0.621704692172	inf	0.01304900525	0.0161195788906	inf	inf	0.00364352121981	0.00603114167339	0.00168482521985	0.00166323735029	0.00109661861632	0.00108564584627	0.00113383747602	0.00111048702525	
618.0	0.000994825630778	inf	inf	inf	inf	inf	0.613525412952	inf	0.0130572062556	0.0159668395635	inf	inf	0.00364335080073	0.00608831264392	0.00168760785215	0.00166101134484	0.00110028610153	0.00108639099058	0.00113213889303	0.00111503845989	
619.0	0.000994825630778	inf	inf	inf	inf	inf	0.608024511075	inf	0.0130654917702	0.0158541209996	inf	inf	0.00364318351307	0.00614931158781	0.00169120534724	0.00165905584682	0.00110543322231	0.00108741224345	0.00113094066216	0.0011198987414	
620.0	0.000994825630778	inf	inf	inf	inf	inf	0.601211188931	inf	0.0130738417757	0.015775664444	inf	inf	0.00362959697091	0.00621397964748	0.00169553429467	0.00165737384011	0.00111239151787	0.00108873639374	0.00113019422911	0.00112501757883	
621.0	0.000994825630778	inf	inf	inf	inf	inf	0.596649093999	inf	0.0130822380776	0.0157268232531	inf	inf	0.00362932843836	0.00628199707451	0.00170037312901	0.00165595384301	0.00112153057638	0.00109037251927	0.00112978715371	0.00113034973525	
622.0	0.000994825630778	inf	inf	inf	inf	inf	0.588470531573	inf	0.0130906627654	0.0157034483356	inf	inf	0.00362904544692	0.00635309729686	0.00170548430768	0.00165477230108	0.00113325076239	0.00109230437903	0.00112957322811	0.00113585275631	
623.0	0.000994825630778	inf	inf	inf	inf	inf	0.587841120168	inf	0.0130990971068	0.0157019958213	inf	inf	0.00362867086482	0.00642728683478	0.00171071855494	0.00165379848658	0.00114796634292	0.00109448358194	0.00112940488568	0.001141482548	
624.0	0.000994825630778	inf	inf	inf	inf	inf	0.581338469904	inf	0.0131075208993	0.0157197692074	inf	inf	0.00362814694519	0.00650500391173	0.00171603559996	0.00165299989464	0.00116608104709	0.00109682486824	0.00112916240158	0.00114718456691	
625.0	0.000994825630778	inf	inf	inf	inf	inf	0.576592425043	inf	0.0131159123899	0.0157549752199	inf	inf	0.00362743201812	0.00658715938058	0.00172146764089	0.00165234628571	0.00118795380224	0.00109920793763	0.00112877462002	0.00115288503852	
626.0	0.000994825630778	inf	inf	inf	inf	inf	0.57034475711	inf	0.0131242484906	0.015806507568	inf	inf	0.00362650074704	0.00667504539224	0.00172707389781	0.00165181127845	0.00121384117054	0.00110148856022	0.00112822755643	0.00115848288068	
627.0	0.000994825630778	inf	inf	inf	inf	inf	0.55874405373	inf	0.0131325052212	0.0158735526557	inf	inf	0.00362534695972	0.00677015094001	0.0017329086276	0.00165137131822	0.00124380303004	0.0011035158754	0.00112755911231	0.00116384949052	
628.0	0.000994825630778	inf	inf	inf	inf	inf	0.55034825343	inf	0.01314065809	0.0159553015406	inf	inf	0.00362398700734	0.00687396530466	0.00173900413196	0.00165100342563	0.00127758308144	0.00110515072226	0.00112684138695	0.00116884140691	
629.0	0.000994825630778	inf	inf	inf	inf	inf	0.550021957091	inf	0.0131486823236	0.0160509916088	inf	inf	0.00362246187971	0.00698785683593	0.00174536534238	0.0016506840494	0.00131452535787	0.00110628124916	0.00112615652946	0.00117332324956	
630.0	0.000994825630778	inf	inf	inf	inf	inf	0.538810545132	inf	0.0131565529058	0.0161601236447	inf	inf	0.00362083698774	0.00711307379655	0.00175197440483	0.00165039046239	0.00135361577328	0.0011068329912	0.00112557392876	0.00117719598462	
631.0	0.000994825630778	inf	inf	inf	inf	inf	0.530585986069	inf	0.0131642445378	0.0162825111933	inf	inf	0.00361919895398	0.00725086280728	0.00175880514118	0.00165010403648	0.00139366741724	0.001106772383	0.00112513437995	0.00118041946313	
632.0	0.000994825630778	inf	inf	inf	inf	inf	0.527391097921	inf	0.0131717317672	0.0164180178812	inf	inf	0.00361764960099	0.00740269253726	0.00176584542992	0.00164981310498	0.00143354464751	0.00110610640704	0.00112484345612	0.00118302212054	
633.0	0.000994825630778	inf	inf	inf	inf	inf	0.519608200305	inf	0.0131789893713	0.0165661093901	inf	inf	0.00361629810419	0.00757058445877	0.00177312025365	0.0016495135372	0.00147231110291	0.00110488230818	0.00112467401488	0.00214047493323	
634.0	0.000994825630778	inf	inf	inf	inf	inf	0.513177044401	inf	0.0131859930675	0.0167255343178	inf	inf	0.00361525230346	0.00775753566583	0.00178070410625	0.00164920742084	0.00150928479732	0.00110318639737	0.00112457597033	0.00210613623436	
635.0	0.000994825630778	inf	inf	inf	inf	inf	0.504708266246	inf	0.0131927201425	0.0168944375901	inf	inf	0.00361461040057	0.00796799468949	0.00178871533648	0.00199166437581	0.00154403065658	0.00110113682156	0.00112449012157	0.00207653855943	
636.0	0.000994825630778	inf	inf	inf	inf	inf	0.497385038421	inf	0.0131991494644	0.0170708210055	inf	inf	0.00361445473052	0.0082083752481	0.00179729575966	0.00199288349075	0.00157630685784	0.00109886944792	0.00112436263429	0.00204930127496	
637.0	0.000994825630778	inf	inf	inf	inf	inf	0.490999455214	inf	0.0132052602327	0.0172528780755	inf	inf	0.00361484892062	0.00848767222891	0.00180658706946	0.00198737383134	0.00160598385544	0.00109652228775	0.00112415702711	0.00202374997001	
638.0	0.000994825630778	inf	inf	inf	inf	inf	0.481981825916	inf	0.0132110288225	0.0174389066186	inf	inf	0.00361583934191	0.00881836840948	0.00181671466111	0.00197934561312	0.00163296702246	0.00109422271206	0.00112386090582	0.00199957588997	
639.0	0.000994825630778	inf	inf	inf	inf	inf	0.474079621931	inf	0.0132164231145	0.0176269509665	inf	inf	0.00361746193377	0.00921801272004	0.00182778218991	0.00197003944187	0.00165714494336	0.00109207767535	0.00112348539033	0.00197658424727	
640.0	0.000994825630778	inf	inf	inf	inf	inf	0.469162218224	inf	0.0132213933215	0.0178145408362	inf	inf	0.00361975489999	0.00971220672762	0.0018398737834	0.001959916332	0.00167836735629	0.00109016689952	0.00112305771446	0.00195462934279	
641.0	0.000994825630778	inf	inf	inf	inf	inf	0.461935707829	inf	0.0132258569057	0.0179988672179	inf	inf	0.00362277641855	0.0103405468283	0.00185305909957	0.00194913303462	0.00169644640745	0.00108853991909	0.00112261019078	0.00193358986085	
642.0	0.000994825630778	inf	inf	inf	inf	inf	0.455629840407	inf	0.0132296708284	0.0181774318715	0.00390386393533	inf	0.00362662555924	0.0111692410304	0.00186739784621	0.00193772625139	0.00171117158387	0.00108721702391	0.00112216951853	0.00191336385082	
643.0	0.000994825630778	inf	inf	inf	inf	inf	0.449059540114	inf	0.0132325703538	0.018348683427	0.00381510536214	inf	0.00363146292353	0.0123208198134	0.00188294233132	0.00192570488472	0.00172232762464	0.00108619303425	0.00112174927225	0.00189386726463	
644.0	0.000994825630778	inf	inf	inf	inf	inf	0.441740727583	inf	0.0132340001762	0.0185120686241	0.00379089887977	inf	0.0036375234184	0.0140564305019	0.00189973809795	0.00191310888981	0.00172970672718	0.00108544310862	0.00112134705831	0.00187502784384	
645.0	0.000994825630778	inf	inf	inf	inf	inf	0.434597075289	inf	0.0132323876884	0.018667521173	0.00378327772972	inf	0.00364510710489	0.0170733008797	0.00191782396519	0.00190006525581	0.00173311689758	0.00108493049476	0.00112094624262	0.00185678077212	
646.0	0.000994825630778	inf	inf	inf	inf	inf	0.428689475971	inf	0.0132159170832	0.018814870301	0.00378272848246	inf	0.00365452288625	0.0243217987348	0.00193723377687	0.00188684325176	0.00173240423482	0.00108461559119	0.00112052081856	0.00183905872078	
647.0	0.000994825630778	inf	inf	inf	inf	inf	0.422843410025	inf	0.0132221682168	0.0189535879657	0.00378606056127	inf	0.00366593504051	inf	0.00195800245638	0.00187387077695	0.00172750600962	0.00108446446947	0.00112004193369	0.00182179016035	
648.0	0.000994825630778	inf	inf	inf	inf	inf	0.417050360221	inf	0.0132284833339	0.0190830780049	0.00379185372413	inf	0.00367900906877	inf	0.00198017866674	0.00186166110422	0.00171852038407	0.00108445490153	0.0011194851836	0.00180489593757	
649.0	0.000994825630778	inf	inf	inf	inf	inf	0.410352464875	inf	0.0132348365258	0.0192034289317	0.00379932977772	inf	0.00369219130021	inf	0.00200384593194	0.00185065312478	0.00170574590603	0.00108457904944	0.00111883739393	0.00178829299243	
650.0	0.000994825630778	inf	inf	inf	inf	inf	0.40522992312	inf	0.0132412114226	0.019316201595	0.00380798196798	inf	0.00370187399963	inf	0.00202915334501	0.00184105410711	0.00168965089357	0.00108484293591	0.00111810078694	0.00177189626134	
651.0	0.000994825630778	inf	inf	inf	inf	inf	0.399568775519	inf	0.0132475840406	0.0194249753304	0.00381743016177	inf	0.00370422005912	inf	0.00205635416531	0.00183278280105	0.00167078297472	0.00108526309924	0.00111729282779	0.0017556246075	
652.0	0.000994825630778	inf	inf	inf	inf	inf	0.393712453404	inf	0.0132539240628	0.0195364802666	0.00382737031169	inf	0.00370048467537	inf	0.00208584397935	0.00182552122916	0.00164967088928	0.00108586092587	0.0011164414966	0.00173940799534	
653.0	0.000994825630778	inf	inf	inf	inf	inf	0.388755935515	inf	0.0132601986916	0.0196660459177	0.00383756567951	inf	0.00369488881066	inf	0.00211818172621	0.0018188092211	0.00162675976106	0.00108665561431	0.00111557741029	0.00172319649886	
654.0	0.000994825630778	inf	inf	inf	inf	inf	0.383463886316	inf	0.0132663760784	0.0198700196595	0.00384784026682	0.00528014070828	0.003689666763	inf	0.0021540743262	0.00181212008669	0.00160238494482	0.00108765750825	0.00111472553155	0.00170696912344	
655.0	0.000994825630778	inf	inf	inf	inf	inf	0.378632369859	inf	0.0132724279442	0.0208249444857	0.00385806784596	0.00383586557185	0.00368522183835	inf	0.00219431658894	0.00180489617074	0.0015767717878	0.00108886351775	0.00111389943031	0.00169073711577	
656.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0132783311777	inf	0.00386816898697	0.00375835912021	0.00368141111937	inf	inf	0.0017965525476	0.00155005167025	0.00109025491638	0.00111309985445	0.00167454089127	
657.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0132840684537	inf	0.00387811102077	0.00372933945498	0.00367809273249	inf	inf	0.00178646761568	0.00152229179872	0.00109179649992	0.00111231702696	0.00165843788475	
658.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0132896280692	inf	0.00388792653612	0.00371371798129	0.00367518184758	inf	inf	0.00177397894367	0.00149353650942	0.00109343618348	0.00111153471838	0.00164248767971	
659.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0132950032056	inf	0.00389833875908	0.00370428331077	0.00367262028617	inf	inf	0.00175839721792	0.00146385260615	0.00109510492381	0.00111073467927	0.00162673802147	
660.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133001908185	inf	inf	0.00370404393084	0.00367036086428	inf	inf	0.00173904246358	0.00143336757821	0.00109671776096	0.00110990127826	0.00161121824673	
661.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133051902562	inf	inf	0.00375663434234	0.00366836490832	inf	inf	0.00171529770727	0.00140229125706	0.0010981778345	0.00110902597338	0.00159593946196	
662.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133100017101	inf	inf	0.00415872155833	0.00366660347758	inf	inf	0.00168667155692	0.00137091796797	0.00109938557857	0.0011081105116	0.00158089938031	
663.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133146245359	inf	inf	0.00601030586422	0.00366505789178	inf	inf	0.00165286678371	0.00133961512309	0.00110025271907	0.00110716778103	0.00156608862651	
664.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133190555816	inf	inf	0.0112501432685	0.00366371916365	inf	inf	0.00161386119456	0.00130880959623	0.00110071599019	0.00110622002357	0.00155149538971	
665.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133232876042	inf	inf	0.0216486381525	0.0036625875656	inf	inf	0.00157000446149	0.00127897772307	0.00110074473266	0.00110529452841	0.00153710855563	
666.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133273080034	inf	inf	0.0376012578576	0.00366167375687	inf	0.00672105942658	0.00152211185705	0.00125063075885	0.00110034139543	0.00110441746839	0.00152291885885	
667.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133310978396	inf	inf	0.0575285247946	0.00366100312054	inf	0.00303742751719	0.0014715054528	0.00122427841645	0.00109953790523	0.00110360745423	0.00150891955188	
668.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133346315695	inf	inf	0.0774991248434	0.0036606268907	inf	0.00227251019728	0.00141994386542	0.00120036126103	0.00109839050009	0.0011028710334	0.00149510722895	
669.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133378769033	inf	inf	0.0955873851818	0.0036606505306	inf	0.00214477924331	0.0013694201769	0.00117917193234	0.00109697404909	0.00110220177947	0.00148148297565	
670.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133407956983	inf	inf	0.110773093836	0.00366131509244	inf	0.00223164542174	0.00132187821215	0.00116081117767	0.00109537602971	0.00110158287849	0.00146805357922	
671.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133433448996	inf	inf	0.123582893676	0.00366328847963	inf	0.0023728967465	0.00127893855333	0.00114520647212	0.00109368992969	0.00110099169754	0.00145483155791	
672.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.013345478472	inf	inf	0.134437272735	0.00366920536182	inf	0.00252242648757	0.00124170928359	0.00113217154621	0.00109200766498	0.00110040474023	0.00144183503768	
673.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133471499941	inf	inf	0.143769423656	0.00370291080329	inf	0.00266853527756	0.00121071351169	0.00112146499227	0.00109041120519	0.00109980206402	0.00142908600882	
674.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133483160922	inf	inf	0.151843416529	inf	inf	0.0028063742366	0.00118592762985	0.00111282722396	0.00108896503012	0.00109917085801	0.00141660855653	
675.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133489408663	inf	inf	0.158842927581	inf	inf	0.00293362629504	0.00116689901678	0.00110599841145	0.00108771169768	0.00109850798517	0.00140442499973	
676.0	0.000994825630778	inf	inf	inf	inf	inf	0.31983174069	inf	0.0133490007509	inf	inf	0.16489640313	inf	inf	0.00305037693599	0.00115290104915	0.00110072613974	0.00108667154489	0.00109782103156	0.0013925523865	
677.0	0.000994825630778	inf	inf	inf	inf	inf	0.315967130398	inf	0.0133484889279	inf	inf	0.170096556251	inf	inf	0.00315867808354	0.00114308729273	0.00109676923827	0.00108584572953	0.00109712720868	0.00138099929831	
678.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133474180818	inf	inf	0.174512443781	inf	inf	0.00326198055217	0.00113662122626	0.00109390187992	0.00108522119162	0.00109644986871	0.00136976574605	
679.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133458205097	inf	inf	0.178195974138	inf	inf	0.00336472261513	0.0011327741832	0.00109192029269	0.00108477643903	0.00109581328094	0.00135884518637	
680.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133437452878	inf	inf	0.181185635714	inf	inf	0.00347193860719	0.00113099453203	0.0010906523861	0.00108448742951	0.00109523712336	0.0013482288771	
681.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.013341253085	inf	inf	0.183508810509	inf	inf	0.00358862146596	0.00113095272853	0.00108996877615	0.00108433292306	0.0010947324078	0.00133790941298	
682.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.013338409737	inf	inf	0.185182123219	inf	inf	0.00371875927505	0.00113256255101	0.00108979276914	0.00108429859098	0.00109430003452	0.00132788285897	
683.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133352798225	inf	inf	0.186211886319	inf	inf	0.00386434684227	0.0011359727648	0.00109010695675	0.00108437920444	0.00109393213126	0.00131814781916	
684.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133319210497	inf	inf	0.186592793027	inf	inf	0.00402491600257	0.00114152010857	0.00109095454919	0.00108457857155	0.00109361529935	0.00130870345185	
685.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133283799647	inf	inf	0.186307291692	inf	inf	0.00419791262629	0.00114964276821	0.00109243404984	0.001084907411	0.00109333431893	0.00129954719855	
686.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133246890448	inf	inf	0.185323380085	inf	inf	0.00437971734069	0.00116078185507	0.00109468687055	0.00108537973601	0.0010930750561	0.00129067441094	
687.0	0.000994825630778	inf	inf	inf	inf	inf	0.30836745672	inf	0.0133208650831	inf	inf	0.183593212677	inf	inf	0.00456677187447	0.0011753270484	0.00109788032936	0.00108600836514	0.00109282622824	0.00128207883788	
688.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133169087361	inf	inf	0.181050472777	inf	inf	0.00475638601784	0.00119364262531	0.00110219222379	0.00108680017651	0.0010925804358	0.00127375440897	
689.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133128051165	inf	inf	0.177608320035	inf	inf	0.00494712885582	0.0012161434632	0.0011078028059	0.00108775169848	0.00109233472253	0.00126569636635	
690.0	0.000994825630778	inf	inf	inf	inf	inf	0.303867268743	inf	0.0133085255232	inf	inf	0.17315619528	inf	inf	0.00513892207761	0.00124335506142	0.00111489345419	0.00108884568204	0.00109209053527	0.00125790221334	
691.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0133040304197	inf	inf	0.167555975755	inf	inf	0.00533297668005	0.00127592482056	0.00112364571655	0.00109004951438	0.00109185292421	0.00125037188267	
692.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0132992739909	inf	inf	0.160635413861	inf	inf	0.00553168190474	0.00131460226213	0.00113423566753	0.00109131642436	0.00109162912394	0.00124310761653	
693.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0132942101759	inf	inf	0.152173323607	inf	inf	0.00573855960171	0.00136021239551	0.00114682297359	0.00109258942116	0.00109142672523	0.00123611409143	
694.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0132887999917	inf	inf	0.14188111993	inf	inf	0.00595840193333	0.00141360343302	0.00116153525657	0.00109380630294	0.00109125177442	0.0012293989853	
695.0	0.000994825630778	inf	inf	inf	inf	inf	inf	inf	0.0132830190009	inf	inf	0.129345566782	inf	inf	0.00619769208644	0.00147552227051	0.00117844630296	0.00109490384228	0.0010911073282	0.00122297423341	
696.0	0.000994825630778	inf	inf	inf	inf	inf	0.687886925196	inf	0.0132768636217	inf	inf	0.113905301761	inf	inf	0.00646541977997	0.00154642396307	0.00119754763143	0.0010958206685	0.00109099299411	0.00121685662008	
697.0	0.000994825630778	inf	inf	inf	inf	inf	0.403923446903	inf	0.0132703546066	inf	inf	0.0947409771932	inf	inf	0.00677451179331	0.0016263023503	0.00121872023948	0.001096499651	0.00109090553921	0.00121106773323	
698.0	0.000994825630778	inf	inf	inf	inf	inf	0.399008654826	inf	0.0132635364941	inf	inf	0.0716876540872	inf	inf	0.0071443983751	0.00171462495797	0.00124171946833	0.00109689118704	0.00109084000324	0.00120563197055	
699.0	0.000994825630778	inf	inf	inf	inf	inf	0.394461177418	inf	0.0132564729506	inf	inf	0.0470767892114	inf	inf	0.0076060387363	0.00181037582524	0.00126618196692	0.00109695875856	0.00109079062199	0.00120057412197	
700.0	0.000994825630778	inf	inf	inf	inf	inf	0.390362837388	inf	0.013249238663	inf	inf	0.0268291162603	inf	inf	0.00821308521542	0.00191215853996	0.00129165304443	0.00109668649729	0.00109075135376	0.00119591585961	
701.0	0.000994825630778	inf	inf	inf	inf	inf	0.385275262483	inf	0.0132419095765	inf	inf	0.0147893327888	inf	inf	0.00907089445013	0.00201832688402	0.00131762377023	0.00109608573772	0.00109071631647	0.00119167283537	
702.0	0.000994825630778	inf	inf	inf	inf	inf	0.381712620437	inf	0.0132345531431	inf	inf	0.00778894612754	inf	inf	0.010429657923	0.00212714430959	0.00134356477507	0.00109519645252	0.00109068040048	0.00118785223	
703.0	0.000994825630778	inf	inf	inf	inf	inf	0.378456949637	inf	0.0132272201453	inf	inf	0.00534527560481	inf	inf	0.0131121031105	0.00223696513253	0.00136894920989	0.00109408196485	0.00109064000269	0.00118445191004	
704.0	0.000994825630778	inf	inf	inf	inf	inf	0.37631395763	inf	0.0132199388398	inf	inf	0.00414754865989	inf	inf	0.023559684953	0.00234638161295	0.00139326859261	0.00109281931398	0.00109059361019	0.00118146074742	
705.0	0.000994825630778	inf	inf	inf	inf	inf	0.375824286206	inf	0.0132127119341	inf	inf	0.00389576292489	inf	inf	inf	0.00245426957243	0.00141605374701	0.00109148908734	0.00109054205276	0.00117886071446	
706.0	0.000994825630778	inf	inf	inf	inf	inf	0.288002010869	inf	0.0132055160313	inf	inf	0.00376660635545	inf	inf	inf	0.00255972706808	0.00143690749867	0.00109016693683	0.00109048833025	0.001176629639	
707.0	0.000994825630778	inf	inf	inf	inf	inf	0.287169222877	inf	0.0131983035819	inf	inf	0.00373170970882	0.00865687201892	inf	inf	0.00266196188853	0.00145553573181	0.00108891720611	0.00109043698921	0.00117474453639	
708.0	0.000994825630778	inf	inf	inf	inf	inf	0.282935382173	inf	0.0131910068689	inf	inf	0.00371600740067	0.0047957858914	inf	inf	0.00276018263858	0.00147175149907	0.00108778867361	0.00109039309748	0.00117318382805	
709.0	0.000994825630778	inf	inf	inf	inf	inf	0.282742423847	inf	0.0131835445312	inf	inf	0.00370468384103	0.0043064243122	inf	inf	0.00285351470359	0.00148544539089	0.00108681260014	0.00109036113348	0.00117192845327	
710.0	0.000994825630778	inf	inf	inf	inf	inf	0.278774463019	inf	0.0131758288647	inf	inf	0.003697733017	0.00409691614152	inf	inf	0.00294094279696	0.00149654428884	0.00108600313074	0.00109034423581	0.00117096120241	
711.0	0.000994825630778	inf	inf	inf	inf	inf	0.277190195334	inf	0.0131677753444	inf	inf	0.00369172248233	0.00397252028034	inf	0.00338854449591	0.00302128353085	0.00150498444529	0.00108535972788	0.00109034398337	0.00117026574153	
712.0	0.000994825630778	inf	inf	inf	inf	inf	0.274988013791	inf	0.0131593113171	inf	inf	0.00368882512844	0.0038852531664	inf	0.00330336021831	0.00309320059082	0.00151070692621	0.00108487109071	0.00109036044958	0.0011698250744	
713.0	0.000994825630778	inf	inf	inf	inf	inf	0.273446696442	inf	0.0131503843829	inf	inf	0.00368580822995	0.00381770115375	inf	0.0032123266218	0.00315527916485	0.0015136687553	0.00108451991362	0.00109039213192	0.00116962115437	
714.0	0.000994825630778	inf	inf	inf	inf	inf	0.270873379708	inf	0.0131409671746	inf	inf	0.0036834304236	0.00376212347944	inf	0.00311717746828	0.00320616795739	0.00151385982772	0.00108428768903	0.00109043574798	0.00116963459554	
715.0	0.000994825630778	inf	inf	inf	inf	inf	0.269123995781	inf	0.0131310588784	inf	inf	0.00368144507446	0.00371457385851	inf	0.00301957863855	0.00324477315705	0.00151131782664	0.00108415871305	0.00109048625055	0.00116984573828	
716.0	0.000994825630778	inf	inf	inf	inf	inf	0.201816450948	inf	0.0131206812595	inf	inf	0.00368010497531	0.0036727595438	inf	0.00292114712139	0.00327045353768	0.00150613573989	0.00108412279376	0.00109053741817	0.0011702356895	
717.0	0.000994825630778	inf	inf	inf	inf	inf	0.264942423674	0.0929665459622	0.0131098716534	inf	inf	0.0036790301491	0.00363510297108	inf	0.00282346024561	0.00328313897427	0.0014984583215	0.00108417651771	0.00109058296334	0.00117078789914	
718.0	0.000994825630778	inf	inf	inf	inf	inf	0.263401971452	0.082056634037	0.0130986726681	inf	inf	0.00367832136781	0.00360026473638	inf	0.00272803472971	0.00328330588116	0.00148846671695	0.00108432311475	0.00109061790825	0.0011714889207	
719.0	0.000994825630778	inf	inf	inf	inf	inf	0.26119807923	0.0733851592551	0.0130871209	inf	inf	0.00367782587321	0.00356686879931	inf	0.00263625900757	0.00327180473555	0.00147635568014	0.00108457100374	0.00109063994526	0.00117232929515	
720.0	0.000994825630778	inf	inf	inf	inf	inf	0.198547269724	0.0659983089298	0.0130752369213	inf	inf	0.00367759606051	0.00353332950288	inf	0.0025492807038	0.00324962074759	0.00146231293546	0.00108493121672	0.00109065031936	0.00117330399428	
721.0	0.000994825630778	inf	inf	inf	inf	inf	0.256781015724	0.0595786359533	0.0130630175123	inf	inf	0.00367763720482	0.00349775409529	inf	0.0024678796817	0.00321770703197	0.00144650977088	0.00108541411516	0.0010906536886	0.00117441362228	
722.0	0.000994825630778	inf	inf	inf	inf	inf	0.196449597575	0.0539562752582	0.0130504304998	inf	inf	0.00367796499023	0.00345795085311	inf	0.00239237767428	0.00317700330126	0.00142910538419	0.00108602594199	0.00109065685592	0.00117566542617	
723.0	0.000994825630778	inf	inf	inf	inf	inf	0.224541870966	0.0490469094	0.0130374136328	inf	inf	0.00367860383736	0.00341160864375	inf	0.00232263106982	0.00312860816948	0.00141026199719	0.00108676560032	0.00109066694728	0.00117707428966	
724.0	0.000994825630778	inf	inf	inf	inf	inf	0.196248198773	0.0447949694864	0.0130238760227	inf	inf	0.00367959829174	0.00335668487392	inf	0.0022581229415	0.00307388635467	0.00139016598488	0.0010876218924	0.00109068986399	0.00117866239537	
725.0	0.000994825630778	inf	inf	inf	inf	inf	0.194754113126	0.0411423620245	0.0130097027721	inf	inf	0.0036810120519	0.00329191802121	inf	0.00219813025827	0.0030142877059	0.00136904638093	0.00108857161947	0.00109072943858	0.00118045774221	
726.0	0.000994825630778	inf	inf	inf	inf	inf	0.193259366892	0.0380301186721	0.0129947623254	inf	inf	0.00368294251129	0.00321723683462	inf	0.00214191489688	0.00295092937982	0.00134717867784	0.00108957915227	0.00109078712978	0.00118249084618	
727.0	0.000994825630778	inf	inf	inf	inf	inf	0.191907012877	0.035399955943	0.0129789159038	inf	inf	0.003685539298	0.0031338227649	inf	0.00208888543918	0.00288424211283	0.00132487001233	0.00109059794314	0.00109086191112	0.00118479124757	
728.0	0.000994825630778	inf	inf	inf	inf	inf	0.192000487191	0.0331886433842	0.0129620289165	inf	inf	0.00368904016227	0.00304376651906	inf	0.00203869629542	0.00281390494725	0.00130243653232	0.00109157401454	0.00109095029483	0.0011873838377	
729.0	0.000994825630778	inf	inf	inf	inf	inf	0.191179971103	0.0313318524374	0.0129439830014	inf	inf	0.00369384612314	0.00294950531691	inf	0.00199127640601	0.00273905536411	0.0012801869429	0.00109245099918	0.00109104670265	0.00119028671555	
730.0	0.000994825630778	inf	inf	inf	inf	inf	0.190248530821	0.0297744824681	0.0129246876241	inf	0.00380244518746	0.00370068772327	0.00285332005635	inf	0.00194679831204	0.00265865734976	0.00125841638409	0.00109317589975	0.00109114430459	0.00119350985488	
731.0	0.000994825630778	inf	inf	inf	inf	inf	0.18884370732	0.0284722904673	0.0129040890192	inf	0.00373291758148	0.00371105143149	0.00275706479568	inf	0.00190560518701	0.00257195203766	0.00123740572917	0.00109370445113	0.00109123626754	0.00119705527951	
732.0	0.000994825630778	inf	inf	inf	inf	inf	0.188770404577	0.0273865896773	0.0128821747376	inf	0.00371162154393	0.00372850360095	0.00266213022156	inf	0.00186811236344	0.00247896614675	0.00121741947822	0.00109400499804	0.00109131722331	0.0012009179519	
733.0	0.000994825630778	inf	inf	inf	inf	inf	0.188189390564	0.0264828762795	0.0128589726312	inf	0.00370077172352	0.0037643073244	0.00256954151648	inf	0.00183469832148	0.00238103135525	0.00119869802522	0.00109406042682	0.00109138458007	0.0012050877923	
734.0	0.000994825630778	inf	inf	inf	inf	inf	0.186000925388	0.0257329611919	0.0128345439171	inf	0.00369390916887	0.00388266617628	0.00248008526179	inf	0.00180560252075	0.00228116825057	0.00118144422268	0.00109386846969	0.00109143916059	0.00120955168723	
735.0	0.000994825630778	inf	inf	inf	inf	inf	0.185569234307	0.0251144300048	0.0128089718979	inf	0.00368901750652	inf	0.00239440391741	inf	0.00178085169399	0.00218406651723	0.00116580801236	0.00109344108795	0.00109148479784	0.00121429528203	
736.0	0.000994825630778	inf	inf	inf	inf	inf	0.184576507167	0.0246077274423	0.0127823485845	inf	0.00368526959541	inf	0.00231303987225	inf	0.00176023489598	0.00209539039815	0.00115187479305	0.00109280349533	0.00109152705501	0.00121930370442	
737.0	0.000994825630778	inf	inf	inf	inf	inf	0.184169748529	0.0241953797653	0.0127547621478	inf	0.00368226863763	inf	0.00223643538564	inf	0.00174333541225	0.00202042731792	0.00113966216925	0.00109199294684	0.00109157175222	0.00122456131879	
738.0	0.000994825630778	inf	inf	inf	inf	inf	0.183662769278	0.0238628906477	0.0127262876696	inf	0.00367980515014	inf	0.00216490658199	inf	0.0017296079908	0.00196260838043	0.00112912622824	0.00109105687818	0.00109162390493	0.00123005082623	
739.0	0.000994825630778	inf	inf	inf	inf	inf	0.183662803914	0.0235983611408	0.0126969827819	inf	0.00367776201666	inf	0.00209861478862	inf	0.00171847323538	0.00192268314931	0.00112017469959	0.00109004971714	0.00109168714238	0.00123575213716	
740.0	0.000994825630778	inf	inf	inf	inf	inf	0.183264333371	0.0233913100027	0.0126668885564	inf	0.0036760719421	inf	0.00203755522591	inf	0.00170939660963	0.00189893418308	0.00111268272747	0.00108902796965	0.00109176327923	0.00124164167395	
741.0	0.000994825630778	inf	inf	inf	inf	inf	0.179953025157	0.0232325137961	0.0126360352603	inf	0.0036746961876	inf	0.0019815739305	inf	0.00170192922306	0.00188811704497	0.00110650768015	0.00108804417347	0.00109185184596	0.00124769245711	
742.0	0.000994825630778	inf	inf	inf	inf	inf	0.182535102674	0.0231141454995	0.0126044519024	inf	0.00367361283957	inf	0.00193041472384	inf	0.0016957075425	0.00188649870312	0.00110150076665	0.00108714132383	0.00109194974563	0.00125387519593	
743.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0230296125071	0.0125721782582	inf	0.00367280987346	inf	0.00188378964681	inf	0.00169043154987	0.00189058031144	0.0010975144063	0.00108634938883	0.00109205137466	0.00126016014679	
744.0	0.000994825630778	inf	inf	inf	inf	inf	0.254489774266	0.022973191249	0.0125392780198	inf	0.00367228069832	inf	0.00184145877554	inf	0.00168585144235	0.00189745281323	0.00109440585824	0.00108568449166	0.0010921494071	0.00126651924228	
745.0	0.000994825630778	inf	inf	inf	inf	inf	0.825518253882	0.0229398460029	0.0125058513398	inf	0.00367202100277	inf	0.00180330336843	inf	0.00168177767165	0.00190492635368	0.00109203926199	0.00108515033935	0.00109223621101	0.00127292791049	
746.0	0.000994825630778	inf	inf	inf	inf	inf	0.176257542997	0.0229253413019	0.0124720449217	inf	0.00367202659582	inf	0.0017693809461	inf	0.00167809833057	0.00191155579599	0.00109028841741	0.00108474113104	0.00109230564554	0.00127936639404	
747.0	0.000994825630778	inf	inf	inf	inf	inf	0.17607052193	0.0229260205898	0.012438057856	inf	0.00367229202345	inf	0.00173995718113	inf	0.00167477705917	0.00191658709313	0.00108904101432	0.00108444522359	0.00109235470858	0.00128582038802	
748.0	0.000994825630778	inf	inf	inf	inf	inf	0.175078865337	0.0229387691848	0.0124041408819	inf	0.00367280953841	inf	0.0017155155415	inf	0.00167182568041	0.00191981019612	0.00108820334707	0.00108424888465	0.00109238433069	0.00129228103972	
749.0	0.000994825630778	inf	inf	inf	inf	inf	0.17532541809	0.0229608941786	0.0123705880519	inf	0.00367356837643	inf	0.0016967551998	inf	0.00166926859023	0.00192135304825	0.00108770431107	0.00108413954171	0.00109239895456	0.00129874437909	
750.0	0.000994825630778	inf	inf	inf	inf	inf	0.174058301486	0.0229901652096	0.0123377211175	inf	0.00367455456376	inf	0.00168460462405	inf	0.00166711686899	0.0019214975222	0.00108749816154	0.00108410809974	0.0010924052059	0.00130521021847	
751.0	0.000994825630778	inf	inf	inf	inf	inf	0.172216137242	0.023024629062	0.0123058683678	inf	0.00367575107665	inf	0.00168030979436	inf	0.00166535799491	0.00192056349699	0.00108756601588	0.00108415013161	0.0010924103728	0.001311680284	
752.0	0.000994825630778	inf	inf	inf	inf	inf	0.172105299371	0.0230626667725	0.0122753417257	inf	0.00367713802525	inf	0.00168571995282	inf	0.00166395810159	0.0019188481326	0.00108791622342	0.00108426593317	0.00109242117636	0.00131815588611	
753.0	0.000994825630778	inf	inf	inf	inf	inf	0.170985415247	0.0231029583278	0.0122464163569	inf	0.00367869296838	inf	0.0017040162491	inf	0.00166287218915	0.00191659408489	0.00108858380073	0.00108445960145	0.00109244282162	0.00132463543003	
754.0	0.000994825630778	inf	inf	inf	inf	inf	0.170150972473	0.0231444077594	0.0122193165475	inf	0.00368039153248	inf	0.00174132315762	inf	0.00166205973103	0.00191397573046	0.00108962927012	0.00108473736332	0.0010924781194	0.0013311129905	
755.0	0.000994825630778	inf	inf	inf	inf	inf	0.168741620338	0.0231860810003	0.0121942097572	inf	0.00368220808884	inf	0.00180980701162	inf	0.00166150477388	0.00191110160249	0.0010911373276	0.00108510543101	0.00109252670709	0.00133757836289	
756.0	0.000994825630778	inf	inf	inf	inf	inf	0.168871163416	0.023227209562	0.0121712089269	inf	0.00368411625641	inf	0.00193241872335	inf	0.00166123925349	0.00190802938054	0.00109321563323	0.00108556760773	0.00109258468219	0.00134401879245	
757.0	0.000994825630778	inf	inf	inf	inf	inf	0.16799105961	0.0232672440829	0.0121503809065	inf	0.00368608942292	inf	0.00214677008735	inf	0.00166136513727	0.00190478684845	0.00109599360861	0.00108612289052	0.00109264497711	0.0013504216008	
758.0	0.000994825630778	inf	inf	inf	inf	inf	0.166981798308	0.0233057098391	0.0121317579697	inf	0.00368810141772	inf	0.00249963072746	inf	0.0016620641765	0.0019013942422	0.00109962039762	0.00108676346553	0.00109269853115	0.00135677699313	
759.0	0.000994825630778	inf	inf	inf	inf	inf	0.166143941772	0.0233422128928	0.0121153493071	inf	0.00369012708578	inf	0.00302096294696	inf	0.00166357511429	0.00189788759647	0.00110426014962	0.00108747361312	0.00109273613203	0.0013630803705	
760.0	0.000994825630778	inf	inf	inf	inf	inf	0.165670783424	0.023376472958	0.0121011498699	inf	0.00369214263883	inf	0.00368188667637	inf	0.00166611923934	0.00189434179682	0.00111008202469	0.00108822977797	0.0010927505156	0.00136933400322	
761.0	0.000994825630778	inf	inf	inf	inf	inf	0.164622024327	0.0234082968069	0.0120891450094	inf	0.00369412603966	inf	0.00436679169434	inf	0.0016697866954	0.00189088367821	0.00111724304419	0.00108900156179	0.00109273809549	0.001375548064	
762.0	0.000994825630778	inf	inf	inf	inf	inf	0.16383631918	0.0234375325038	0.0120793102556	inf	0.00369605747633	inf	0.00488907385052	0.013821717201	0.00167445003777	0.00188767962402	0.00112586509303	0.00108975315258	0.00109269973056	0.001381740999	
763.0	0.000994825630778	inf	inf	inf	inf	inf	0.163188670069	0.0234640614276	0.0120716068543	inf	0.00369791966873	inf	0.00507263820667	0.00754463840775	0.00167977999495	0.00188489347706	0.00113601208717	0.00109044501997	0.0010926403345	0.00138793967652	
764.0	0.000994825630778	inf	inf	inf	inf	inf	0.162310943866	0.0234877945002	0.012065974468	inf	0.00369969799866	inf	0.00490466196821	0.00582707826049	0.00168535638683	0.00188263532777	0.00114767553422	0.00109103612519	0.00109256764116	0.00139417943422	
765.0	0.000994825630778	inf	inf	inf	inf	inf	0.161310636993	0.02350871908	0.0120623232378	inf	0.00370138071009	inf	0.00455507337645	0.00504533699995	0.00169078404316	0.00188093205141	0.00116077265777	0.0010914870809	0.00109249065797	0.00140050505435	
766.0	0.000994825630778	inf	inf	inf	inf	inf	0.160393645987	0.0235268044415	0.0120605276876	inf	0.00370295912977	inf	0.0041879663329	0.0046114847231	0.0016957450618	0.00187973233452	0.00117515409302	0.00109176440764	0.00109241813602	0.00140697352507	
767.0	0.000994825630778	inf	inf	inf	inf	inf	0.159723442236	0.0235420441308	0.0120604251029	inf	0.00370442768957	inf	0.00386943953569	0.00433634953974	0.0016999973161	0.00187893447456	0.00119061548169	0.00109184531112	0.0010923571333	0.00141366081697	
768.0	0.000994825630778	inf	inf	inf	inf	inf	0.158704019966	0.0235544426583	0.0120618191443	inf	0.00370578384475	inf	0.00360655474297	0.00414230718102	0.00170336280744	0.00187841805637	0.00120690986163	0.00109172161173	0.00109231170213	0.00142067586746	
769.0	0.000994825630778	inf	inf	inf	inf	inf	0.158119513282	0.0235640321354	0.0120644893346	inf	0.00370702805614	inf	0.00338930059308	0.00399297759758	0.00170572863345	0.00187806791325	0.00122375987141	0.00109140133173	0.00109228200064	0.00142819095043	
770.0	0.000994825630778	inf	inf	inf	inf	inf	0.157349301604	0.0235708501852	0.0120682041713	inf	0.00370816370646	inf	0.00320674995577	0.0038696886352	0.00170705520174	0.00187778720609	0.00124086883973	0.00109090729334	0.00109226419662	0.00143651508991	
771.0	0.000994825630778	inf	inf	inf	inf	inf	0.156627945944	0.0235749137979	0.0120727356123	inf	0.00370919684631	inf	0.00305057069794	0.00376215900393	0.00170737755817	0.0018775004891	0.00125793061538	0.00109027342462	0.00109225137615	0.00144632488586	
772.0	0.000994825630778	inf	inf	inf	inf	inf	0.155794258215	0.0235762705302	0.0120778718597	inf	0.00371013589893	inf	0.00291491320534	0.00366439350144	0.00170679293389	0.00187714905264	0.00127463933523	0.00108954024531	0.00109223533442	0.00145992344976	
773.0	0.000994825630778	inf	inf	inf	inf	inf	0.154875317963	0.0235749685987	0.012083426371	inf	0.00371099136973	inf	0.00279570178609	0.00357273200786	0.00170543810231	0.00187668206458	0.00129069996547	0.00108875072174	0.00109220881383	0.00144511121057	
774.0	0.000994825630778	inf	inf	inf	inf	inf	0.154257810828	0.0235710636549	0.0120892419913	inf	0.00371177544581	inf	0.00269004137549	0.00348487040772	0.00170346518733	0.00187604786932	0.00130583877928	0.0010879468718	0.0010921675841	0.00144579224626	
775.0	0.000994825630778	inf	inf	inf	inf	inf	0.153520633979	0.0235645996135	0.0120951904306	inf	0.0037125014973	inf	0.002595816239	0.00339935209063	0.00170102307013	0.00187518869704	0.00131981150302	0.00108716694763	0.00109211168482	0.00144593872678	
776.0	0.000994825630778	inf	inf	inf	inf	inf	0.152499276137	0.0235556308426	0.012101168168	inf	0.00371318354933	inf	0.0025114316885	0.00331529978654	0.00169824710762	0.00187403923648	0.00133240660923	0.00108644303914	0.00109204535477	0.00144550453746	
777.0	0.000994825630778	inf	inf	inf	inf	inf	0.151625037099	0.0235442270004	0.0121070901999	inf	0.00371383567348	inf	0.00243564686973	0.00323227264639	0.00169525612689	0.00187252744066	0.00134344287613	0.00108579920751	0.00109197573031	0.00144444720197	
778.0	0.000994825630778	inf	inf	inf	inf	inf	0.150817854777	0.0235304546098	0.0121128831717	inf	0.00371447128109	inf	0.00236746340656	0.0031501844844	0.00169215386895	0.00187057575107	0.00135276351438	0.00108525046697	0.00109191090737	0.00144273353383	
779.0	0.000994825630778	inf	inf	inf	inf	inf	0.150266501223	0.0235143741666	0.0121184791018	inf	0.00371510237074	inf	0.00230604930198	0.0030692428774	0.00168903189268	0.00186810159936	0.00136023173215	0.00108480292027	0.00109185807754	0.00144034508448	
780.0	0.000994825630778	inf	inf	inf	inf	inf	0.149624843841	0.0234960588253	0.0121238106432	inf	0.00371573867892	inf	0.00225068711693	0.00298988253528	0.00168597162327	0.00186501652296	0.00136573289934	0.00108445512967	0.00109182212532	0.00143728247313	
781.0	0.000994825630778	inf	inf	inf	inf	inf	0.148515475881	0.0234755904114	0.0121288085442	inf	0.00371638667764	inf	0.0022007403798	0.00291267924197	0.00168304431138	0.00186122358586	0.00136918573683	0.00108420045771	0.00109180476247	0.00143356772686	
782.0	0.000994825630778	inf	inf	inf	inf	inf	0.147592792964	0.023453054466	0.0121334017605	inf	0.00371704851929	inf	0.00215563401263	0.00283824615811	0.00168030892546	0.0018566133456	0.00137055895615	0.00108402982625	0.00109180422733	0.00142924394264	
783.0	0.000994825630778	inf	inf	inf	inf	inf	0.147075827767	0.0234285284497	0.0121375201114	inf	0.00371772094912	inf	0.00211484513033	0.00276712942046	0.00167780906275	0.00185105926897	0.00136988350431	0.001083934317	0.001091815648	0.00142437217985	
784.0	0.000994825630778	inf	inf	inf	inf	inf	0.14624876181	0.0234021034698	0.0121410991203	inf	0.00371839407256	inf	0.00207790067114	0.0026997276512	0.00167557035922	0.00184441389327	0.00136725087231	0.00108390716814	0.00109183204924	0.00141902621852	
785.0	0.000994825630778	inf	inf	inf	inf	inf	0.145505078703	0.0233738789309	0.0121440860429	inf	0.00371905006564	inf	0.00204437834046	0.00263625508389	0.0016735994398	0.00183650691705	0.00136279697832	0.00108394489798	0.00109184583321	0.00141328639422	
786.0	0.000994825630778	inf	inf	inf	inf	inf	0.144747134973	0.0233439512439	0.0121464457804	inf	0.0037196620977	inf	0.00201390794612	0.00257675282873	0.00167188455214	0.00182714596088	0.00135668033276	0.00108404744003	0.00109185040665	0.00140723381546	
787.0	0.000994825630778	inf	inf	inf	inf	inf	0.143987861819	0.0233124178861	0.0121481651744	inf	0.0037201935475	inf	0.00198617141371	0.00252113606104	0.00167039755895	0.00181612045248	0.00134906391555	0.00108421731001	0.00109184163443	0.00140094578635	
788.0	0.000994825630778	inf	inf	inf	inf	inf	0.14306615208	0.0232793802029	0.0121492545667	inf	0.00372059759531	inf	0.00196090090036	0.00246925544618	0.00166909737338	0.00180320897191	0.00134010477329	0.00108445803042	0.00109181877392	0.00139449262128	
789.0	0.000994825630778	inf	inf	inf	inf	inf	0.142363912639	0.0232449432869	0.0121497460159	inf	0.00372081767639	inf	0.00193787511038	0.00242095209572	0.00166793567693	0.00178818983605	0.00132995075969	0.00108477221935	0.00109178453939	0.00138793552934	
790.0	0.000994825630778	inf	inf	inf	inf	inf	0.141607434723	0.0232092107966	0.0121496884142	inf	0.00372078934659	inf	0.00191691433883	0.00237609374795	0.00166686524158	0.00177085339043	0.00131874219292	0.00108515980303	0.00109174418886	0.00138132517926	
791.0	0.000994825630778	inf	inf	inf	inf	inf	0.140715270297	0.0231722817001	0.0121491403385	inf	0.0037204437575	inf	0.0018978749803	0.00233458994565	0.00166584886011	0.00175101344057	0.00130661574926	0.00108561668876	0.00109170392884	0.00137470079995	
792.0	0.000994825630778	inf	inf	inf	inf	inf	0.140006575698	0.0231342556284	0.0121481621148	inf	0.00371971288738	inf	0.00188064409662	0.00229639112722	0.00166486503184	0.00172851605905	0.00129370800496	0.00108613403109	0.00109166924373	0.00136808987024	
793.0	0.000994825630778	inf	inf	inf	inf	inf	0.139227894453	0.0230952314265	0.0121468082716	inf	0.00371853671118	inf	0.00186513433372	0.00226147905832	0.00166390798076	0.00170324684116	0.00128015734896	0.00108669806367	0.00109164368601	0.00136150850175	
794.0	0.000994825630778	inf	inf	inf	inf	inf	0.138486041392	0.0230553022003	0.0121451217344	inf	0.00371687180604	inf	0.00185127931028	0.00222985484525	0.00166298319045	0.00167514018703	0.00126610516086	0.00108729036303	0.00109162830282	0.00135496244157	
795.0	0.000994825630778	inf	inf	inf	inf	inf	0.137715287321	0.0230145541602	0.0121431300636	inf	0.00371469991006	inf	0.00183902952754	0.00220152802798	0.00166210171164	0.00164419418839	0.00125169783846	0.00108788837609	0.00109162161507	0.00134844842726	
796.0	0.000994825630778	inf	inf	inf	inf	inf	0.136964908654	0.0229730696811	0.0121408441027	inf	0.00371203467201	inf	0.00182834873994	0.00217650775304	0.00166127574318	0.00161049329874	0.00123708972388	0.00108846613897	0.00109162002379	0.0013419556135	
797.0	0.000994825630778	inf	inf	inf	inf	inf	0.136172930247	0.0229309274203	0.0121382586556	inf	0.00370892494196	inf	0.00181921067064	0.00215479559514	0.00166051618242	0.00157423970712	0.00122244563033	0.0010889953377	0.00109161857949	0.0013354670528	
798.0	0.000994825630778	inf	inf	inf	inf	inf	0.135393818228	0.022888199071	0.0121353549302	inf	0.00370545309273	inf	0.00181159605961	0.0021363792155	0.00165983168427	0.00153579018815	0.00120794212186	0.00108944696659	0.00109161199694	0.00132896144003	
799.0	0.000994825630778	inf	inf	inf	inf	inf	0.13461655407	0.0228449473427	0.0121321042077	inf	0.00370172778513	inf	0.00180549012571	0.00212122632226	0.00165922851168	0.0014956850332	0.00119376702412	0.00108979362913	0.00109159571685	0.0013224154237	
800.0	0.000994825630778	inf	inf	inf	inf	inf	0.133821939111	0.0228012312599	0.0121284725456	0.0284462911719	0.00369787240857	inf	0.0018008805373	0.00210927884832	0.00165871065648	0.0014546459956	0.00118011544767	0.00109001217302	0.00109156683659	0.0013158066084	
801.0	0.000994825630778	inf	inf	inf	inf	inf	0.133137939294	0.0227571051874	0.0121244259307	0.018828370688	0.00369401171595	inf	0.0017977559473	0.00210044753275	0.00165827995349	0.00141352624145	0.00116717970384	0.00109008620947	0.00109152475362	0.00130911695583	
802.0	0.000994825630778	inf	inf	inf	inf	inf	0.132283937501	0.0227126168807	0.0121199353783	0.0156337571802	0.00369025925991	inf	0.00179610511662	0.00209460706311	0.00165793608942	0.00137322126346	0.00115513290817	0.00109000812609	0.00109147131947	0.0013023360362	
803.0	0.000994825630778	inf	inf	inf	inf	inf	0.131561508366	0.0226678074801	0.0121149813969	0.0139457688206	0.00368670780174	inf	0.00179591652393	0.00209159170586	0.00165767650419	0.00133457402755	0.00114411110877	0.0010897803264	0.00109141032659	0.00129546329773	
804.0	0.000994825630778	inf	inf	inf	inf	inf	0.131372452908	0.022622714734	0.0121095570076	0.0128798919922	0.00368342409276	inf	0.00179717820255	0.0020911910435	0.00165749622674	0.0012983058137	0.0011342013842	0.00108941551326	0.00109134636436	0.00128850882815	
805.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0225773734802	0.0121036687931	0.0121403044817	0.00368044809256	inf	0.00179987750187	0.00209314516511	0.00165738772556	0.00126498170328	0.00112544006845	0.0010889359195	0.00109128346686	0.00128149249191	
806.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0225318142017	0.0120973355051	0.0115976222268	0.00367779553169	inf	0.00180400059526	0.00209713857356	0.00165734086062	0.00123500108044	0.00111781937078	0.00108837139241	0.00109122409745	0.00127444185554	
807.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0224860628297	0.0120905844883	0.0111854202156	0.00367546246476	inf	0.00180953169811	0.00210279222813	0.00165734301324	0.00120860025145	0.00111129750637	0.00108775632347	0.00109116876958	0.00126738950556	
808.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0224401435832	0.0120834463733	0.0108655160398	0.00367343066083	inf	0.00181645211206	0.00210965367266	0.00165737942043	0.00118586039433	0.0011058083063	0.00108712577399	0.00109111624369	0.00126037033388	
809.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0223940795652	0.0120759490559	0.010613979222	0.00367167284149	inf	0.0018247393782	0.00211718622561	0.00165743364574	0.00116672059699	0.00110126866547	0.0010865116223	0.0010910640499	0.00125341908378	
810.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0223478909014	0.012068111955	0.0104148212507	0.00367015709163	inf	0.00183436693005	0.00212475985681	0.00165748804381	0.0011509981414	0.00109758410546	0.0010859396905	0.00109100910845	0.001246568266	
811.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0223015954816	0.0120599415128	0.0102569028607	0.00366885025019	inf	0.00184530463244	0.00213164859307	0.00165752407911	0.00113841624728	0.00109465343979	0.00108542836007	0.00109094833532	0.00123984652911	
812.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.022255210128	0.0120514285867	0.0101322570834	0.00366772034282	inf	0.00185752044153	0.00213704170264	0.0016575225142	0.00112863646188	0.00109237334418	0.00108498855843	0.00109087917522	0.00123327762681	
813.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0222087510901	0.0120425478134	0.0100350488318	0.00366673814212	inf	0.00187098314052	0.00214007763226	0.00165746376689	0.00112129190212	0.00109064301224	0.0010846246926	0.00109080004385	0.00122688004087	
814.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0221622331174	0.0120332589354	0.00996085592704	0.00366587800233	inf	0.00188566552756	0.00213990906024	0.00165732898142	0.00111601852366	0.0010893686468	0.00108433611224	0.00109071067576	0.00122066722037	
815.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.022115669323	0.012023509648	0.0099061772358	0.00366511819209	inf	0.00190154647001	0.00213580213918	0.00165710231166	0.00111248276353	0.00108846743797	0.00108411880783	0.00109061232808	0.00121464815306	
816.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0220690717162	0.0120132396227	0.00986814853934	0.00366444089514	inf	0.00191860921566	0.00212726118008	0.00165677440607	0.00111040436188	0.00108787079271	0.00108396714879	0.00109050767937	0.00120882788389	
817.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0220224525284	0.0120023851643	0.00984442451725	0.00366383197376	inf	0.00193683320493	0.00211415295998	0.00165634624762	0.00110957334142	0.00108752669694	0.00108387549854	0.00109040026067	0.00120320767904	
818.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0219758221432	0.0119908842428	0.0098331402021	0.00366328058375	inf	0.00195617873908	0.00209678992649	0.00165583183598	0.00110986059795	0.00108740113798	0.0010838395376	0.00109029351777	0.00119778487143	
819.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0219291894681	0.0119786813	0.00983286379693	0.00366277873402	inf	0.00197656872278	0.00207593123635	0.0016552582674	0.00111122246421	0.00108747849712	0.00108385710926	0.00109018988217	0.00119255265713	
820.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.021882562722	0.0119657315451	0.0098424982943	0.00366232083274	inf	0.00199787645875	0.00205268340783	0.0016546627441	0.0011137006112	0.00108776085726	0.00108392845648	0.00109009024858	0.00118750020748	
821.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0218359492441	0.0119520040281	0.00986114629469	0.00366190323487	inf	0.00201992694288	0.00202832142933	0.0016540873848	0.00111741915615	0.00108826633198	0.00108405582457	0.00108999397256	0.00118261329438	
822.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0217893550479	0.0119374831424	0.00988799213551	0.00366152381128	inf	0.00204250922758	0.00200408411841	0.00165357355058	0.00112258053075	0.00108902679473	0.00108424249835	0.00108989922809	0.00117787541702	
823.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0217427840875	0.011922168324	0.00992225445693	0.00366118156961	inf	0.00206538781704	0.00198100379283	0.0016531572615	0.00112946068815	0.00109008549935	0.00108449140826	0.0010898034895	0.00117326921954	
824.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0216962390466	0.0119060716912	0.0099632159599	0.00366087632456	inf	0.0020883022989	0.00195980849483	0.00165286648137	0.0011384031622	0.00109149484882	0.00108480350027	0.00108970401484	0.00116877796499	
825.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0216497213352	0.0118892141808	0.010010282685	0.00366060840978	inf	0.00211095446057	0.00194090173536	0.00165272019467	0.00114981090148	0.00109331421601	0.00108517618262	0.00108959830116	0.0011643868998	
826.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0216032300535	0.0118716206312	0.0100630117454	0.00366037843701	inf	0.00213299001293	0.00192439940718	0.00165272874106	0.00116413485921	0.00109560758581	0.00108560226117	0.00108948448433	0.00116008441573	
827.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0215567619276	0.0118533147095	0.0101210779909	0.00366018711168	inf	0.00215398253597	0.00191019509349	0.00165289481198	0.00118185873893	0.00109844095092	0.00108606968052	0.00108936169005	0.00115586294797	
828.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0215103112648	0.0118343143677	0.0101841958208	0.00366003509294	inf	0.00217342376008	0.00189803012208	0.00165321469251	0.00120347970267	0.00110187952377	0.00108656206069	0.00108923033419	0.0011517194383	
829.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0214638702588	0.011814628699	0.0102520446529	0.00365992288582	inf	0.00219072142835	0.00188755498588	0.0016536795362	0.00122948518658	0.00110598476612	0.00108705969206	0.00108909226781	0.0011476552119	
830.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0214174276648	0.0117942562674	0.0103242459729	0.00365985076983	inf	0.0022052054748	0.00187837778803	0.00165427661332	0.00126032634239	0.00111081104852	0.00108754058555	0.00108895056545	0.0011436751066	
831.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0213709693323	0.011773185205	0.0104004012046	0.00365981876375	inf	0.00221614475818	0.00187010094088	0.00165499056076	0.00129638860518	0.00111640176256	0.00108798145984	0.0010888088651	0.00113978602521	
832.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0213244772799	0.0117513946892	0.010480152521	0.00365982661235	inf	0.00222277904139	0.00186234988044	0.00165580471621	0.00133795873864	0.00112278487299	0.00108835885109	0.0010886704786	0.00113599520714	
833.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0212779307386	0.0117288575479	0.0105632153128	0.00365987378505	inf	0.00222437311466	0.00185479803143	0.00165670264655	0.00138518574923	0.0011299681175	0.00108865060416	0.00108853766353	0.00113230876174	
834.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0212313049138	0.0117055434795	0.0106493578455	0.00365995949229	inf	0.00222030036308	0.00184719143077	0.00165766998983	0.00143803284468	0.00113793412471	0.00108883781327	0.00108841134821	0.00112873079878	
835.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0211845711944	0.0116814225283	0.0107383432438	0.00366008271492	inf	0.00221015950118	0.00183937464086	0.00165869669752	0.00149622343329	0.00114663578842	0.00108890697235	0.0010882912684	0.00112526325014	
836.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0211376972934	0.0116564684326	0.0108298751623	0.00366024223319	inf	0.00219391776109	0.0018313171346	0.0016597796928	0.00155919848661	0.00115599246627	0.00108885185218	0.00108817629464	0.00112190620237	
837.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0210906472808	0.011630661503	0.0109235858118	0.00366043665501	inf	0.00217205506539	0.00182313665328	0.00166092582803	0.00162611839217	0.00116588819913	0.00108867455652	0.00108806478293	0.00111865838054	
838.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0210433816058	0.0116039907572	0.0110190719242	0.00366066445023	inf	0.00214566110522	0.00181511412418	0.00166215485111	0.0016959395908	0.00117617395646	0.00108838547763	0.00108795489977	0.00111551762299	
839.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0209958570376	0.0115764550127	0.0111159461479	0.00366092398308	inf	0.00211642518502	0.00180769484326	0.00166350194082	0.00176755912831	0.00118667579589	0.00108800223189	0.00108784493846	0.00111248114551	
840.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0209480269015	0.0115480628635	0.0112138624841	0.00366121353838	inf	0.00208647764371	0.00180147364301	0.00166501928078	0.00183996974317	0.001197208476	0.00108754791315	0.00108773363845	0.00110954578793	
841.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0208998412979	0.011518831426	0.0113124989369	0.00366153135196	inf	0.00205809989059	0.0017971669953	0.00166677626149	0.00191235410746	0.00120759010747	0.00108704894762	0.00108762052024	0.00110670821117	
842.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0208512472922	0.011488783959	0.0114115138099	0.00366187564827	inf	0.00203339115673	0.00179557965468	0.00166885817478	0.00198408699232	0.00121765166658	0.00108653274099	0.00108750619366	0.00110396508918	
843.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0208021887349	0.011457946729	0.0115105102819	0.00366224468083	inf	0.00201400854739	0.00179757390013	0.00167136362886	0.00205466892648	0.00122723829678	0.00108602528005	0.00108739247447	0.00110131321855	
844.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0207526066887	0.0114263454365	0.0116090369221	0.00366263678284	inf	0.00200105000732	0.00180404412817	0.00167440113287	0.00212364111234	0.0012362048711	0.00108554893458	0.00108728213465	0.00109874942778	
845.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0207024395233	0.0113940018352	0.0117066226833	0.00366305044163	inf	0.00199506302199	0.00181589071103	0.00167808526244	0.00219052385275	0.00124441121096	0.00108512077946	0.00108717826351	0.0010962702882	
846.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.020651623033	0.0113609309116	0.0118028169408	0.00366348439819	inf	0.00199610994402	0.00183397962816	0.00168253250841	0.00225479686559	0.00125172088608	0.00108475174311	0.00108708349717	0.00109387173507	
847.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0206000901056	0.0113271391129	0.0118972033871	0.00366393777038	inf	0.00200383713812	0.0018590729562	0.00168785656386	0.00231591671181	0.00125800402858	0.001084446747	0.00108699944603	0.00109154876119	
848.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0205477711295	0.0112926237402	0.0119893804333	0.00366441021526	inf	0.00201754312541	0.00189172243098	0.0016941626762	0.00237335460173	0.00126314231536	0.00108420574022	0.00108692650284	0.00108929530163	
849.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0204945939646	0.0112573735424	0.0120789272904	0.00366490213595	inf	0.00203626636529	0.00193213419539	0.00170154095845	0.00242663819414	0.00126703415501	0.00108402530127	0.00108686395958	0.00108710435258	
850.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0204404839236	0.0112213702522	0.0121653844986	0.00366541492658	inf	0.0020589011812	0.00198003431174	0.00171005902971	0.00247538705505	0.00126959902989	0.00108390037812	0.0010868102654	0.00108496823364	
851.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0203853634023	0.0111845908539	0.0122482659344	0.00366595124334	inf	0.00208432500728	0.00203458248235	0.00171975443402	0.00251933666752	0.00127078072853	0.00108382583523	0.00108676331405	0.00108287885032	
852.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0203291522605	0.0111470101667	0.0123270931091	0.00366651529875	inf	0.00211150874277	0.00209438185483	0.00173062618012	0.00255834843642	0.00127054950895	0.00108379759531	0.00108672074606	0.00108082788175	
853.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.02027176764	0.011108603442	0.0124014239342	0.0036671131399	inf	0.00213958999679	0.00215760687855	0.00174262266708	0.00259240467157	0.00126890335511	0.00108381327873	0.00108668028833	0.00107880689024	
854.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0202131238856	0.0110693486891	0.012470853629	0.00366775283751	inf	0.00216790522716	0.00222222670694	0.00175562255203	0.00262158987869	0.00126586863165	0.00108387230932	0.00108664013547	0.00107680745253	
855.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.02015313239	0.0110292285277	0.0125349897719	0.00366844447431	inf	0.00219598908867	0.00228626290864	0.00176940977247	0.00264606282996	0.00126150065682	0.00108397555934	0.0010865993414	0.00107482135697	
856.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0200917017718	0.0109882313803	0.0125934236854	0.0036691997562	inf	0.00222355341407	0.0023480104719	0.00178365477949	0.00266602614565	0.00125588461389	0.00108412464726	0.00108655812189	0.00107284091093	
857.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0200287377739	0.010946351887	0.0126457227229	0.00367003093312	inf	0.00225045634675	0.00240617360045	0.00179792266338	0.00268169985372	0.00124913650134	0.00108432105794	0.00108651788104	0.00107085930439	
858.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0199641433277	0.0109035905322	0.0126914517665	0.003670948544	inf	0.00227666820785	0.0024599053103	0.00181172157501	0.00269330269046	0.00124140246909	0.00108456522236	0.001086480824	0.00106887096367	
859.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0198978184472	0.0108599524945	0.0127302080408	0.00367195736973	inf	0.00230223740845	0.00250877060295	0.00182458062019	0.00270104145413	0.00123285418666	0.00108485564815	0.00108644923786	0.00106687187668	
860.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0198296603856	0.0108154458446	0.012761641565	0.00367304997887	inf	0.00232725800359	0.00255266609067	0.00183612562029	0.00270510640449	0.00122367919496	0.00108518816107	0.00108642471932	0.00106485984811	
861.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0197595638342	0.0107700792832	0.0127854455635	0.0036741978495	inf	0.00235184015647	0.00259172645803	0.0018461234457	0.00270567014877	0.00121406814334	0.00108555530965	0.00108640763044	0.00106283465376	
862.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0196874209282	0.0107238597688	0.0128013260872	0.00367534214629	inf	0.00237608510988	0.00262623813754	0.00185448629365	0.0027028881954	0.00120420274943	0.00108594601975	0.0010863968828	0.00106079797872	
863.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.019613121377	0.0106767903618	0.0128089765009	0.00367639057638	inf	0.00240006640534	0.00265657014788	0.0018612477683	0.00269690046593	0.00119424759255	0.00108634561829	0.00108638997835	0.00105875309643	
864.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0195365528102	0.0106288685885	0.0128080788442	0.00367723171835	inf	0.00242381859099	0.00268312460755	0.00186653200092	0.00268783389747	0.00118434647886	0.00108673637427	0.00108638324022	0.00105670424343	
865.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0194576010236	0.010580085629	0.0127983341127	0.00367777742236	inf	0.00244733368256	0.00270630538724	0.00187053323037	0.00267580662499	0.00117462230729	0.00108709862257	0.00108637223351	0.00105465587096	
866.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0193761503375	0.0105304264069	0.0127795003645	0.00367803442785	inf	0.00247056450653	0.00272650179864	0.00187350843287	0.00266093409524	0.00116517885019	0.00108741236258	0.00108635241805	0.001052611944	
867.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0192920838844	0.0104798705639	0.012751409809	0.00370340925569	inf	0.00249343312142	0.00274408400739	0.00187576968831	0.00264333698448	0.00115610328791	0.00108765905451	0.00108632000404	0.00105057540311	
868.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0192052842149	0.0104283941134	0.0127139529549	0.00370505514098	inf	0.0025158420943	0.0027594071831	0.00187766051736	0.00262315031542	0.0011474689163	0.00108782332298	0.00108627286616	0.00104854787555	
869.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0191156338879	0.0103759715344	0.0126670444706	0.0037068757611	inf	0.00253768655902	0.00277282166231	0.00187951518126	0.00260053312662	0.00113933763455	0.0010878943647	0.00108621125562	0.00104652954376	
870.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0190230161062	0.0103225780134	0.0126105995842	0.0037088751141	inf	0.00255886552548	0.00278468612551	0.00188161689694	0.00257567852985	0.00113176162968	0.00108786694153	0.00108613803426	0.00104451910173	
871.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.018927315504	0.0102681915705	0.0125445422191	0.00371105583736	inf	0.00257929146574	0.00279537957533	0.00188417251349	0.00254882450329	0.00112478369292	0.00108774191017	0.00108605826983	0.00104251372889	
872.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0188284190882	0.0102127948622	0.0124688430241	0.00371341910301	inf	0.00259889767417	0.00280530552502	0.00188730807626	0.00252026517968	0.00111843618594	0.00108752626329	0.00108597824585	0.00104050912323	
873.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0187262173231	0.0101563765426	0.0123835620035	0.00371596450263	inf	0.00261764322489	0.00281487909434	0.00189107721772	0.00249035959755	0.00111273941793	0.00108723266917	0.00108590417701	0.001038499642	
874.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0186206053116	0.0100989321341	0.0122888648976	0.00371868986097	inf	0.00263551548401	0.0028244875052	0.00189547203516	0.00245953053936	0.00110770036628	0.00108687846355	0.00108584104483	0.00103647861436	
875.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0185114841279	0.01004046437	0.0121850024963	0.00372159098426	inf	0.00265253010724	0.00283442179063	0.00190043131274	0.00242824437442	0.00110331223067	0.00108648408618	0.00108579190724	0.00103443884424	
876.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0183987623603	0.00998098309925	0.0120722708217	0.00372466137645	inf	0.0026687284054	0.00284479545342	0.00190584698465	0.00239696958657	0.00109955476375	0.00108607112271	0.00108575774736	0.00103237326772	
877.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0182823578165	0.00992050479715	0.0119509840502	0.00372789187591	inf	0.00268417204559	0.00285548691225	0.00191157281927	0.0023661263763	0.0010963951206	0.00108566027715	0.00108573768989	0.00103027569339	
878.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0181621993818	0.00985905183489	0.0118214818057	0.00373127015485	inf	0.00269893525109	0.00286614617865	0.00191743850752	0.00233605029399	0.00109378922416	0.0010852696376	0.00108572938743	0.00102814158935	
879.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0180382290422	0.00979665162293	0.0116841674141	0.00373478010032	inf	0.00271309501091	0.00287627678361	0.00192326850065	0.00230698635443	0.00109168395391	0.00108491347474	0.00108572945468	0.00102596888866	
880.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0179104041486	0.00973333583785	0.0115395491135	0.00373840109605	inf	0.00272672032347	0.00288535814452	0.00192890089173	0.00227911040559	0.00109002038069	0.00108460166511	0.00108573394624	0.00102375880243	
881.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0177786998783	0.00966913989959	0.0113882511508	0.00374210715076	inf	0.00273986206295	0.00289295150579	0.00193420082493	0.00225255932751	0.0010887377839	0.00108433972303	0.00108573887926	0.00102151656553	
882.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0176431118612	0.00960410282456	0.0112309830694	0.00374586584959	inf	0.00275254534516	0.00289875203257	0.00193906593656	0.00222745161623	0.00108777776121	0.001084129358	0.00108574082589	0.00101925200553	
883.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0175036590524	0.00953826761893	0.0110684865299	0.00374963720175	inf	0.002764766173	0.00290258699839	0.0019434252736	0.00220389028734	0.00108708774411	0.00108396941585	0.00108573750812	0.00101697970878	
884.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0173603868081	0.00947168220527	0.0109014942077	0.00375337245532	inf	0.00277649361413	0.0029043835301	0.00194723512737	0.0021819508407	0.00108662357174	0.00108385702698	0.0010857282321	0.00101471868996	
885.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0172133702455	0.00940440087888	0.010730724938	0.00375701292892	inf	0.00278767792648	0.0029041307971	0.00195047487727	0.00216166300692	0.00108635113328	0.00108378876246	0.001085713947	0.00101249156935	
886.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0170627177834	0.00933648618212	0.0105569131476	0.00376048901408	inf	0.00279826405855	0.00290185152483	0.00195314458523	0.00214299597565	0.00108624724811	0.00108376159959	0.00108569684976	0.0010103233049	
887.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0169085749511	0.00926801110442	0.0103808446144	0.00376371964501	inf	0.00280820910705	0.00289758770008	0.00195526483248	0.00212585434752	0.0010862999814	0.00108377353947	0.00108567967862	0.00100823982145	
888.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0167511284066	0.00919906140863	0.0102033637601	0.0037666125509	inf	0.00281750179324	0.00289139960805	0.00195687853487	0.00211008771682	0.00108650852193	0.00108382379134	0.00108566496992	0.00100626658257	
889.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0165906102478	0.00912973807573	0.0100253375217	0.00376906563148	inf	0.00282618174927	0.00288337529302	0.00195805408664	0.00209551202834	0.00108688271515	0.00108391254656	0.00108565448986	0.00100442727797	
890.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0164273024561	0.00906015959931	0.00984759374072	0.00377096987835	inf	0.00283435626763	0.00287364723549	0.00195888897597	0.00208193703892	0.00108744231258	0.00108404042538	0.00108564890758	0.00100274253252	
891.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0162615415201	0.00899046431419	0.00967087031001	0.00377221424811	inf	0.0028422121573	0.00286241318227	0.00195951290809	0.00206919244145	0.00108821596828	0.00108420774444	0.00108564767604	0.00100122875459	
892.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0160937232064	0.00892081257305	0.00949580380075	0.00377269262475	inf	0.00285002052533	0.00284995806028	0.00196008945673	0.00205714590411	0.0010892399563	0.00108441376715	0.00108564908653	0.000999897168961	
893.0	0.000994825630778	inf	inf	inf	inf	inf	inf	0.0159243073273	0.00885138886075	0.00932296023495	0.00377231262845	inf	0.00285813273435	0.00283667374263	0.00196081539574	0.0020457090899	0.00109055644205	0.00108465609529	0.0010856504854	0.000998753231007	
894.0	0.000994825630778	inf	inf	inf	inf	inf	0.0686341793856	0.0157538224656	0.00878240401823	0.0091528822049	0.00377100559418	inf	0.00286696656916	0.00282307316132	0.00196191709143	0.00203483179331	0.00109221102441	0.00108493030399	0.00108564866943	0.000997796542889	
895.0	0.000994825630778	inf	inf	inf	inf	inf	0.0666384578154	0.0155828705497	0.00871409731546	0.00898611426287	0.0037687365077	inf	0.00287698290944	0.00280979503438	0.00196364362404	0.00202448823577	0.00109424936545	0.00108522982161	0.00108564045452	0.000997021306556	
896.0	0.000994825630778	inf	inf	inf	inf	inf	0.0657507436303	0.0154121308088	0.00864673895126	0.00882318404315	0.00376551217503	inf	0.00288865469535	0.00279759533952	0.0019662565705	0.00201466149919	0.00109671311172	0.00108554594561	0.00108562337608	0.000996417220595	
897.0	0.000994825630778	inf	inf	inf	inf	inf	0.065022067042	0.0152423636764	0.00858063255229	0.00866455077579	0.00376138578889	inf	0.00290243137949	0.00278732179135	0.00197001662296	0.00200533114459	0.00109963585284	0.00108586788425	0.0010855963715	0.000995970704105	
898.0	0.000994825630778	inf	inf	inf	inf	inf	0.0643463040364	0.0150744132834	0.008516118038	0.0085105578069	0.00375645650569	inf	0.00291870295505	0.00277986850263	0.0019751674491	0.00199646623516	0.001103040043	0.0010861828197	0.00108556018594	0.000995666256324	
899.0	0.000994825630778	inf	inf	inf	inf	inf	0.0636983185182	0.0149092091383	0.00845357480921	0.00836142432985	0.00375086351782	inf	0.00293776786252	0.00277611041851	0.00198191757516	0.00198802326306	0.00110693534108	0.00108647614595	0.00108551728947	0.000995487855214	
900.0	0.000994825630778	inf	inf	inf	inf	inf	0.0630683265513	0.0147477664133	0.00839342530801	0.00821728686704	0.003744775195	inf	0.00295980855196	0.00277682163167	0.00199042163171	0.00197994709602	0.00111131806869	0.00108673210119	0.00108547128461	0.000995420269989	
901.0	0.000994825630778	inf	inf	inf	inf	inf	0.0624469704852	0.0145911841791	0.00833613895086	0.0080782683997	0.00373837498414	0.00383444466381	0.00298487732292	0.00278258772436	0.00200076303214	0.00197217300588	0.00111617111151	0.0010869349402	0.00108542603513	0.000995450209499	
902.0	0.000994825630778	inf	inf	inf	inf	inf	0.0618381946772	0.0144406415146	0.00828223639701	0.00794453210049	0.00373184645377	0.00371063738474	0.00301289362799	0.00279372785274	0.00201294074951	0.00196462847438	0.00112146385828	0.0010870705988	0.00108538482938	0.000995567252603	
903.0	0.000994825630778	inf	inf	inf	inf	inf	0.0612344176065	0.0142973909139	0.00823229405236	0.00781628570511	0.00372535984725	0.00368807908584	0.00304365260198	0.00281024430704	0.00202686294518	0.00195723423126	0.00112715225972	0.00108712854768	0.00108534979844	0.00099576449008	
904.0	0.000994825630778	inf	inf	inf	inf	inf	0.0606401892906	0.0141627487961	0.00818694865025	0.00769373850536	0.00371906187537	0.00367852504383	0.00307684331531	0.00283181345188	0.00204234945268	0.0019499045857	0.00113317936499	0.0010871033667	0.0010853216439	0.000996038851114	
905.0	0.000994825630778	inf	inf	inf	inf	inf	0.0600484236526	0.0140380821164	0.00814690170522	0.00757704785502	0.00371306961452	0.00367307081495	0.00311207425567	0.00285782259138	0.00205914361017	0.0019425474809	0.00113947660611	0.00108699559981	0.00108529963098	0.000996391105914	
906.0	0.000994825630778	inf	inf	inf	inf	inf	0.0594634412129	0.0139247919721	0.00811292357569	0.00746630029093	0.00370746848655	0.0036693855921	0.00314890298841	0.00288744558064	0.00207693205738	0.00193506480965	0.00114596580841	0.00108681169472	0.00108528179526	0.000996825571962	
907.0	0.000994825630778	inf	inf	inf	inf	inf	0.0588871827954	0.0138242929222	0.00808585687137	0.00736154989492	0.00370231359758	0.00366661214837	0.00318686685184	0.00291974053413	0.00209536949638	0.00192735340462	0.00115256159745	0.00108656313759	0.00108526531719	0.000997349607128	
908.0	0.000994825630778	inf	inf	inf	inf	inf	0.0583144529209	0.0137379888215	0.00806661892929	0.0072628981727	0.00369763335377	0.00366437330102	0.00322551185948	0.00295374918821	0.00211410458459	0.00191930681361	0.00115917369587	0.00108626505653	0.0010852470562	0.000997973019295	
909.0	0.000994825630778	inf	inf	inf	inf	inf	0.0577488860014	0.0136672453396	0.00805620306508	0.00717056757273	0.00369343428972	0.00366248367118	0.00326441758686	0.00298858015211	0.00213280327068	0.00191081755505	0.00116570861255	0.00108593461837	0.00108522420092	0.000998707497958	
910.0	0.000994825630778	inf	inf	inf	inf	inf	0.0571885784393	0.0136133597656	0.00805567841067	0.00708492054093	0.00368970623217	0.00366084453295	0.0033032166154	0.00302346540763	0.00215116687043	0.0019017791387	0.00117207047076	0.00108558945428	0.00108519495878	0.000999566113014	
911.0	0.000994825630778	inf	inf	inf	inf	inf	0.0566339822411	0.0135775291298	0.00806618809101	0.0070064129892	0.00368642716222	0.00365939934233	0.00334160786182	0.00305778778253	0.00216894357617	0.00189208698102	0.0011781611457	0.00108524624875	0.00108515909542	0.00100056283458	
912.0	0.000994825630778	inf	inf	inf	inf	inf	0.0560857168018	0.0135608178314	0.00808894562199	0.00693551822409	0.00368356739554	0.00365811302026	0.00337936373764	0.00309108377465	0.0021859334762	0.00188163762399	0.00118388039628	0.00108491956087	0.0010851180976	0.00100171197769	
913.0	0.000994825630778	inf	inf	inf	inf	inf	0.0555431349606	0.0135641263723	0.00812522943077	0.00687267824763	0.00368109294669	0.00365696172173	0.00341633152695	0.00312302956301	0.00220198815351	0.0018703264318	0.0011891270856	0.00108462093821	0.00108507483405	0.00100302756816	
914.0	0.000994825630778	inf	inf	inf	inf	inf	0.0550069076181	0.0135881626239	0.00817637552514	0.0068183214899	0.00367896808433	0.00365592763862	0.0034524296623	0.00315341840441	0.00221700645189	0.0018580447492	0.00119380245468	0.00108435843497	0.00108503281625	0.00100452258307	
915.0	0.000994825630778	inf	inf	inf	inf	inf	0.0544775469091	0.0136334173591	0.00824376846151	0.00677294103506	0.00367715715187	0.00365499635799	0.00348763974447	0.00318213587384	0.00223092804585	0.0018446778071	0.00119781546953	0.00108413661569	0.00108499534177	0.00100620818708	
916.0	0.000994825630778	inf	inf	inf	inf	inf	0.0539532945792	0.0137001455465	0.008328830911	0.00673718141813	0.00367562577305	0.00365415554929	0.0035219952732	0.00320913688075	0.00224372622454	0.00183010428631	0.00120108874304	0.00108395702579	0.00108496481629	0.00100809296866	
917.0	0.000994825630778	inf	inf	inf	inf	inf	0.0534358050293	0.0137883543161	0.00843301232885	0.00671186839139	0.00367434158243	0.00365339434426	0.00355556816525	0.00323442606363	0.00225540092606	0.00181419800032	0.00120356264637	0.00108381899021	0.00108494237838	0.00101018211502	
918.0	0.000994825630778	inf	inf	inf	inf	inf	0.0529268544463	0.0138977985166	0.0085577773311	0.006697951558	0.0036732746095	0.00365270306956	0.00358845423354	0.00325804158493	0.00226597267385	0.00179683214734	0.00120519611102	0.00108372054244	0.00108492782602	0.00101247666003	
919.0	0.000994825630778	inf	inf	inf	inf	inf	0.0524230376582	0.0140279839355	0.00870459460403	0.00669639093802	0.00367239740797	0.00365207314603	0.00362075886735	0.0032800416699	0.00227547773437	0.00177788676595	0.0012059648306	0.00108365930411	0.00108491976131	0.00101497277655	
920.0	0.000994825630778	inf	inf	inf	inf	inf	0.0519281152484	0.0141781779125	0.00887492719417	0.00670805742877	0.00367168501475	0.00365149706155	0.00365258415204	0.00330049333543	0.00228396455079	0.00175725965047	0.00120585911691	0.00108363318482	0.00108491589151	0.00101766145964	
921.0	0.000994825630778	inf	inf	inf	inf	inf	0.0514376882579	0.0143474265134	0.00907022505938	0.00673370817173	0.00367111481093	0.00365096836585	0.00368401854738	0.003319463378	0.0022914913172	0.00173487982219	0.00120488323305	0.00108364081875	0.00108491345144	0.00102052875017	
922.0	0.000994825630778	inf	inf	inf	inf	inf	0.0509561164726	0.0145345771201	0.00929192069819	0.00677404703999	0.0036706663304	0.00365048166794	0.00371512997551	0.00333701229854	0.00229812438412	0.0017107212891	0.00120305635503	0.00108368170211	0.00108490972008	0.00102355672233	
923.0	0.000994825630778	inf	inf	inf	inf	inf	0.0504839349876	0.01473830518	0.00954142847335	0.00682981806759	0.00367032104481	0.00365003262628	0.00374596279146	0.00335319183075	0.00230393708029	0.00168481408376	0.00120041401173	0.0010837560276	0.00108490259132	0.00102672518078	
924.0	0.000994825630778	inf	inf	inf	inf	inf	0.0500198192132	0.014957143393	0.00982014817977	0.00690184706714	0.00367006215122	0.00364961793047	0.00377653869077	0.00336804583215	0.00230900851226	0.00165724990045	0.00119700867116	0.00108386427027	0.00108489110201	0.00103001387128	
925.0	0.000994825630778	inf	inf	inf	inf	inf	0.0495612659196	0.0151895123318	0.0101294727976	0.00699097686639	0.00366987438055	0.00364923527441	0.00380686118207	0.00338161304324	0.0023134219968	0.00162818103042	0.00119290870819	0.00108400661556	0.00108487573101	0.00103340479243	
926.0	0.000994825630778	inf	inf	inf	inf	inf	0.0491128358972	0.0154337506953	0.0104708009488	0.00709791724003	0.00366974383766	0.00364888332319	0.00383692290801	0.00339392967094	0.0023172628574	0.00159781320413	0.0011881956985	0.00108418234282	0.00108485830483	0.00103688423104	
927.0	0.000994825630778	inf	inf	inf	inf	inf	0.0486738750291	0.0156881447155	0.0108455534154	0.00722309345018	0.00366965787202	0.00364856167215	0.00386671491596	0.00340503033953	0.002320615348	0.0015663946583	0.00118296049989	0.00108438927372	0.00108484148458	0.00104044417367	
928.0	0.000994825630778	inf	inf	inf	inf	inf	0.048240415229	0.015950955522	0.0112551941204	0.00736658281806	0.00366960498348	0.00364827079361	0.00389623693481	0.00341494711069	0.00232355849202	0.00153420448075	0.00117729889747	0.00108462335324	0.0010848280219	0.001044082882	
929.0	0.000994825630778	inf	inf	inf	inf	inf	0.0478205141329	0.0162204439178	0.0117012555676	0.00752817434844	0.00366957476488	0.00364801196731	0.00392550774766	0.0034237071187	0.0023261608598	0.00150154271446	0.00117130770733	0.00108487841935	0.00108482006152	0.00104780463621	
930.0	0.000994825630778	inf	inf	inf	inf	inf	0.0474069721004	0.0164948924794	0.0121853688228	0.00770750352656	0.00366955787698	0.00364778718167	0.00395457485216	0.00343132963754	0.00232847477102	0.00146872312595	0.00116508212224	0.00108514620365	0.0010848186992	0.00105161880927	
931.0	0.000994825630778	inf	inf	inf	inf	inf	0.0470049074278	0.016772624569	0.0127092989834	0.00790415560107	0.00366954604771	0.00364759899261	0.00398352273334	0.00343782332188	0.00233053098294	0.001436067872	0.00115871458942	0.00108541660468	0.00108482384642	0.00105553855196	
932.0	0.000994825630778	inf	inf	inf	inf	inf	0.0466119724479	0.0170520203985	0.0132749872445	0.00811764654362	0.00366953209223	0.00364745032176	0.0040124791809	0.00344318418936	0.00233233530124	0.00140390236078	0.0011522948552	0.00108567823012	0.00108483433398	0.00105957927316	
933.0	0.000994825630778	inf	inf	inf	inf	inf	0.0462289502394	0.0173315301859	0.0138846014586	0.00834727901449	0.00366950994928	0.00364734417442	0.00404161915176	0.00344739474473	0.0023338684384	0.00137254867486	0.00114591025447	0.00108591911449	0.00108484816085	0.00106375710629	
934.0	0.000994825630778	inf	inf	inf	inf	inf	0.0458564499033	0.0176096846667	0.014540598088	0.00859196582092	0.00366947472582	0.00364728326339	0.00407116582167	0.00345042445968	0.00233508977017	0.00134231667551	0.00113964521057	0.00108612748073	0.00108486284029	0.00106808739734	
935.0	0.000994825630778	inf	inf	inf	inf	inf	0.0454943877228	0.0178851030841	0.0152457996382	0.00885014356121	0.00366942273817	0.00364726952889	0.00410138870768	0.00345223165752	0.00233594455167	0.00131349290675	0.00113357936065	0.00108629244345	0.00108487579678	0.0010725832828	
936.0	0.000994825630778	inf	inf	inf	inf	inf	0.0451453558834	0.0181564990174	0.0160034929562	0.00911984715685	0.00366935154967	0.00364730356917	0.00413259904994	0.00345276676135	0.00233637305954	0.00128632834308	0.00112778456552	0.00108640466268	0.00108488480824	0.00107725442518	
937.0	0.000994825630778	inf	inf	inf	inf	inf	0.0448045998133	0.0184226842433	0.0168175566257	0.00939890785748	0.00366925999665	0.00364738402007	0.00416514304172	0.00345197697305	0.00233631946906	0.0012610266733	0.00112232178038	0.00108645702089	0.00108488843824	0.00108210593961	
938.0	0.000994825630778	inf	inf	inf	inf	inf	0.0444769739965	0.0186825709165	0.0176926280038	0.00968514150284	0.00366914819749	0.00364750696349	0.00419939396477	0.0034498127553	0.00233573831975	0.00123773510569	0.00111723883729	0.00108644534387	0.00108488636852	0.00108713748813	
939.0	0.000994825630778	inf	inf	inf	inf	inf	0.0441615393837	0.01893517231	0.0186343259323	0.00997638734196	0.00366901754051	0.00364766548537	0.00423574470625	0.00344623702433	0.00233459717206	0.00121653956245	0.00111256958494	0.00108636907615	0.0010848794786	0.00109234241614	
940.0	0.000994825630778	inf	inf	inf	inf	inf	0.043856074236	0.0191796022974	0.0196495514544	0.0102703634493	0.00366887064916	0.00364784954537	0.00427460236308	0.00344123855854	0.00233287515922	0.00119746553205	0.00110833417692	0.00108623171461	0.00108486959478	0.00109770683106	
941.0	0.000994825630778	inf	inf	inf	inf	inf	0.0435647606524	0.0194150738731	0.0207469011631	0.0105644456127	0.00366871132663	0.00364804634287	0.00431638668436	0.00343485158954	0.00233055818323	0.00118048468805	0.00110454005702	0.00108604078655	0.00108485895742	0.0011032085395	
942.0	0.000994825630778	inf	inf	inf	inf	inf	0.0432847302618	0.0196408968009	0.0219372457195	0.0108555447184	0.00366854447688	0.00364824135089	0.00436153401805	0.00342718354947	0.00232763217984	0.00116552578517	0.00110118337776	0.00108580724952	0.00108484960619	0.00110881600632	
943.0	0.000994825630778	inf	inf	inf	inf	inf	0.043018310126	0.0198564746273	0.023234557175	0.011140202124	0.00366837600463	0.00364842012309	0.00441050823489	0.00341845197971	0.00232407613624	0.00115248694	0.00109825073887	0.00108554438089	0.00108484290253	0.00111448762211	
944.0	0.000994825630778	inf	inf	inf	inf	inf	0.0427649127339	0.0200613011567	0.0246571210022	0.0114148751729	0.00366821269833	0.00364857081194	0.00446381989036	0.00340902893068	0.00231985661127	0.00114124628048	0.0010957211248	0.00108526638744	0.00108483929826	0.00112017178699	
945.0	0.000994825630778	inf	inf	inf	inf	inf	0.0425234505783	0.0202549565724	0.0262293620847	0.0116762416428	0.00366806210132	0.00364868707025	0.00452205493283	0.00339948591974	0.0023149256475	0.00113166932686	0.00109356785126	0.0010849870305	0.00108483833412	0.00112580813132	
946.0	0.000994825630778	inf	inf	inf	inf	inf	0.042295739645	0.0204371032458	0.0279846849238	0.0119213271073	0.00366793237248	0.00364877062306	0.00458591468736	0.00339062432242	0.00230922424445	0.00112361346362	0.00109176034678	0.00108471849496	0.0010848387963	0.00113133028609	
947.0	0.000994825630778	inf	inf	inf	inf	inf	0.0420852983161	0.0206074814039	0.0299700624204	0.0121473959725	0.0036678321401	0.00364883237659	0.00465626976821	0.00338346660743	0.00230269356925	0.00111693103111	0.00109026572558	0.00108447062287	0.00108483896171	0.00113667015524	
948.0	0.000994825630778	inf	inf	inf	inf	inf	0.0418869022545	0.0207659046643	0.0322537945655	0.0123517404238	0.00366777035752	0.00364889063889	0.00473423223845	0.00337917898493	0.00229529496534	0.00111147247967	0.00108905020162	0.00108425052908	0.00108483689443	0.00114176329552	
949.0	0.000994825630778	inf	inf	inf	inf	inf	0.0417009011282	0.0209122555619	0.034939380244	0.0125315908533	0.00366775616115	0.00364896539682	0.00482125326125	0.00337890625005	0.00228703653885	0.00110709025595	0.00108808041735	0.00108406257527	0.00108483077841	0.00114655471035	
950.0	0.000994825630778	inf	inf	inf	inf	inf	0.0415294891488	0.0210464810851	0.0381921201938	0.012684286597	0.00366779873435	0.00364906964735	0.00491925833157	0.00338353394761	0.00227799871194	0.00110364335677	0.00108732471084	0.001083908653	0.00108481926385	0.00115100404095	
951.0	0.000994825630778	inf	inf	inf	inf	inf	0.0413761263426	0.0211685882689	0.0422949859192	0.0128076491191	0.00366790717995	0.00364920236705	0.00503084019374	0.00339344486203	0.00226834630038	0.00110100211668	0.00108675432113	0.00108378871506	0.00108480178248	0.00115508930268	
952.0	0.000994825630778	inf	inf	inf	inf	inf	0.0412346048513	0.0212786398444	0.0477812828304	0.0129003334252	0.0036680904053	0.00364934836187	0.00515954334623	0.00340837347914	0.00225831571681	0.00109905276425	0.00108634449453	0.00108370146885	0.00108477873901	0.00115880855454	
953.0	0.000994825630778	inf	inf	inf	inf	inf	0.0411091417341	0.0213767501217	0.0558106635257	0.0129619335431	0.00366835702063	0.0036494846962	0.00531029861199	0.00342744203546	0.00224817615626	0.00109770147725	0.00108607544796	0.00108364509859	0.00108475146263	0.00116217922246	
954.0	0.000994825630778	inf	inf	inf	inf	inf	0.0409979295906	0.021463080828	0.0695851882891	0.0129927998013	0.00366871524891	0.00364958840689	0.00549011214555	0.0034493800228	0.00223817817838	0.00109687785703	0.00108593313593	0.00108361789588	0.00108472188565	0.00116523518923	
955.0	0.000994825630778	inf	inf	inf	inf	inf	0.0409023651016	0.0215378371936	0.103852610395	0.0129937372057	0.00366917285027	0.00364964177258	0.00570920466324	0.00347283879689	0.00222851050822	0.00109653781491	0.0010859097599	0.0010836186794	0.00108469204695	0.00116802205789	
956.0	0.000994825630778	inf	inf	inf	inf	inf	0.040823061034	0.0216012641515	inf	0.0129658163667	0.00366973706121	0.00364963484805	0.00598299524412	0.00349667982687	0.00221927967182	0.00109666581159	0.00108600398948	0.0010836469592	0.00108466360775	0.00117059133573	
957.0	0.000994825630778	inf	inf	inf	inf	inf	0.0407588363991	0.0216536426488	inf	0.012910405465	0.0036704145454	0.0036495659813	0.00633580081417	0.00352015224646	0.00221051333111	0.00109727636981	0.00108622087331	0.00108370284143	0.001084637532	0.00117299455703	
958.0	0.000994825630778	inf	inf	inf	inf	inf	0.0407085558368	0.0216952861638	inf	0.0128293394289	0.00367121135488	0.00364944080198	0.00680840623206	0.00354294045297	0.00220217809815	0.00109841481424	0.0010865714532	0.0010837867355	0.0010846139934	0.00117527831301	
959.0	0.000994825630778	inf	inf	inf	inf	inf	0.0406764041711	0.0217265371794	inf	0.0127250302227	0.00367213290331	0.00364927014806	0.00747564290176	0.00356510956435	0.00219420118359	0.00110015727768	0.00108707210501	0.00108389892993	0.0010845924487	0.00117748084367	
960.0	0.000994825630778	inf	inf	inf	inf	inf	0.0406594586261	0.0217477639882	inf	0.0126003709236	0.00367318394781	0.00364906754305	0.00849511165347	0.00358699179367	0.00218648948152	0.00110261005956	0.00108774364869	0.00108403912447	0.00108457182128	0.00117963032573	
961.0	0.000994825630778	inf	inf	inf	inf	inf	0.0406575630618	0.0217593574893	inf	0.0124584536213	0.00367436857646	0.00364884684039	0.0102844965405	0.00360905170719	0.00217894451215	0.00110590842931	0.00108861027055	0.00108420598098	0.00108455073234	0.00118174451848	
962.0	0.000994825630778	inf	inf	inf	inf	inf	0.0406722233156	0.0217617280197	inf	0.0123022605952	0.00367569020027	0.00364862044824	0.0146139011538	0.00363175776814	0.00254775620943	0.00111021490503	0.00108969831392	0.00108439675511	0.00108452776285	0.00118383126704	
963.0	0.000994825630778	inf	inf	inf	inf	inf	0.0407019748569	0.021755302324	inf	0.012134491139	0.0036771515502	0.00364839828722	inf	0.00365547870651	0.00252855208901	0.00111571698191	0.00109103499343	0.00108460703187	0.00108450172662	0.00118588942911	
964.0	0.000994825630778	inf	inf	inf	inf	inf	0.0407471983444	0.02174052064	inf	0.0119575704831	0.003678754674	0.00364818742032	inf	0.00368041607461	0.00252270619981	0.00112262417329	0.0010926470637	0.00108483060105	0.00108447193494	0.00118791007537	
965.0	0.000994825630778	inf	inf	inf	inf	inf	0.0408094457472	0.0217178336836	inf	0.0117737609244	0.00368050092966	0.00364799218482	inf	0.00370657707847	0.00252254689861	0.00113116414207	0.00109455943673	0.00108505949591	0.00108443841437	0.00118987792347	
966.0	0.000994825630778	inf	inf	inf	inf	inf	0.0408866811479	0.0216876997119	inf	0.0115852458577	0.00368239097607	0.00364781463142	inf	0.0037337839132	0.00252552406559	0.00114157763528	0.00109679368444	0.00108528423929	0.00108440199205	0.00119177306985	
967.0	0.000994825630778	inf	inf	inf	inf	inf	0.0409794526334	0.0216505816174	inf	0.0113941066482	0.00368442475704	0.00364765510398	inf	0.00376170898233	0.00253032949927	0.00115411200752	0.00109936630924	0.00108549431496	0.00108436416853	0.00119357282899	
968.0	0.000994825630778	inf	inf	inf	inf	inf	0.0410889376653	0.021606943803	inf	0.01120221138	0.00368660147548	0.00364751284038	inf	0.00378992156274	0.002536180569	0.00116901330239	0.0011022866843	0.00108567885749	0.00108432678799	0.00119525356026	
969.0	0.000994825630778	inf	inf	inf	inf	inf	0.0412129687013	0.0215572492652	inf	0.011011103161	0.00368891954948	0.00364738652286	inf	0.0038179317517	0.00254259033124	0.00118651716192	0.00110555468401	0.00108582751185	0.00108429160651	0.00119679216999	
970.0	0.000994825630778	inf	inf	inf	inf	inf	0.0413524101034	0.0215019563672	inf	0.0108219666802	0.00369137655433	0.0036472747381	inf	0.00384522127709	0.00254927594155	0.00120683905689	0.00110915827284	0.00108593135603	0.00108425992243	0.00119816722117	
971.0	0.000994825630778	inf	inf	inf	inf	inf	0.041506999633	0.0214415154916	inf	0.0106356858493	0.00369396914167	0.00364717633274	inf	0.00387125641398	0.0025561151676	0.00123016447947	0.00111307162868	0.00108598375831	0.00108423236407	0.00119935960812	
972.0	0.000994825630778	inf	inf	inf	inf	inf	0.0416772813498	0.0213763659205	inf	0.0104529442719	0.00369669292846	0.00364709066208	inf	0.00389548399538	0.00256311832379	0.00125663977582	0.00111725453692	0.00108598104236	0.00108420885765	0.00120035297772	
973.0	0.000994825630778	inf	inf	inf	inf	inf	0.0418620740533	0.0213069321412	inf	0.0102743017874	0.00369954234934	0.00364701773368	inf	0.00391731617129	0.00257040163076	0.00128636423091	0.00112165363992	0.00108592286863	0.00108418871998	0.00120113403088	
974.0	0.000994825630778	inf	inf	inf	inf	inf	0.0420616751694	0.0212336203386	inf	0.0101002100372	0.00370251047231	0.00364695825618	inf	0.00393611263119	0.00257815548277	0.00131938385593	0.00112620551554	0.00108581230544	0.00108417082257	0.00120169293727	
975.0	0.000994825630778	inf	inf	inf	inf	inf	0.0422758511207	0.0211568147933	inf	0.00993097914536	0.00370558876429	0.00364691360368	inf	0.00395117053641	0.00258660457405	0.0013556870623	0.00113084082657	0.00108565559335	0.00108415379572	0.00120202387192	
976.0	0.000994825630778	inf	inf	inf	inf	inf	0.0425046229032	0.021076874275	inf	0.00976673976159	0.00370876679944	0.00364688570935	inf	0.00396173243782	0.00259595844342	0.00139520206987	0.00113548836353	0.00108546162611	0.00108413625576	0.00120212567097	
977.0	0.000994825630778	inf	inf	inf	inf	inf	0.042747475166	0.0209941285571	inf	0.00960743829803	0.00371203190191	0.00364687691084	inf	0.00396702065691	0.00260635161338	0.00143779555611	0.00114007803985	0.00108524118943	0.00108411705423	0.00120200238185	
978.0	0.000994825630778	inf	inf	inf	inf	inf	0.0430045942518	0.0209088753318	inf	0.00945287119378	0.00371536872763	0.00364688976906	inf	0.00396630215863	0.00261777128909	0.00148327186136	0.00114454251189	0.00108500602558	0.00108409552859	0.00120166356718	
979.0	0.000994825630778	inf	inf	inf	inf	inf	0.0432749755391	0.0208213776839	inf	0.00930273474544	0.00371875877185	0.00364692688596	inf	0.00395897996196	0.00262997066922	0.0015313721275	0.00114881767115	0.00108476782596	0.00108407170097	0.0012011241735	
980.0	0.000994825630778	inf	inf	inf	inf	inf	0.0435592178484	0.0207318625421	inf	0.00915666026479	0.00372217980418	0.00364699074248	inf	0.00394469585565	0.00264237442697	0.00158177321437	0.00115284246674	0.00108453727022	0.00108404633412	0.00120040395005	
981.0	0.000994825630778	inf	inf	inf	inf	inf	0.0438567186728	0.0206405206159	inf	0.00901421981654	0.00372560525547	0.00364708357033	inf	0.00392341747968	0.00265399429773	0.00163408698582	0.00115655849154	0.0010843232475	0.00108402078508	0.00119952640052	
982.0	0.000994825630778	inf	inf	inf	inf	inf	0.0441673999238	0.0205475084296	inf	0.00887491184176	0.00372900356504	0.00364720726204	inf	0.00389547647908	0.00266338153662	0.00168786118409	0.00115990965031	0.00108413237148	0.00108399667541	0.00119851732564	
983.0	0.000994825630778	inf	inf	inf	inf	inf	0.0444908098314	0.0204529531451	inf	0.00873814994512	0.00373233754493	0.00364736331119	inf	0.00386153038571	0.0026686512783	0.00174258305982	0.00116284213389	0.0010839688563	0.00108397549994	0.00119740299942	
984.0	0.000994825630778	inf	inf	inf	inf	inf	0.0448267822784	0.0203569609663	inf	0.0086032731533	0.00373556380881	0.00364755276926	inf	0.00382244238326	0.00266761449065	0.00179768621768	0.00116530485466	0.00108383472909	0.00108395830559	0.00119620820962	
985.0	0.000994825630778	inf	inf	inf	inf	inf	0.0451751612229	0.0202596297519	inf	0.00846957887369	0.00373863237019	0.00364777619907	inf	0.00377910552249	0.00265803555401	0.00185256063499	0.00116725042292	0.00108373029336	0.00108394552046	0.00119495435272	
986.0	0.000994825630778	inf	inf	inf	inf	inf	0.0455355913836	0.0201610659996	inf	0.00833636628659	0.0037414865343	0.00364803360791	inf	0.00373226846044	0.00263799420649	0.00190656659809	0.00116863665642	0.00108365471791	0.00108393693133	0.00119365795778	
987.0	0.000994825630778	inf	inf	inf	inf	inf	0.0459078848669	0.0200614056935	inf	0.00820297588834	0.00374406323728	0.00364832434782	inf	0.00368243295943	0.00260628092351	0.00195905501501	0.00116942856248	0.00108360662905	0.00108393176325	0.00119232981273	
988.0	0.000994825630778	inf	inf	inf	inf	inf	0.046291712328	0.0199608368164	inf	0.00806882099188	0.00374629400359	0.00364864698175	inf	0.00362987762224	0.00256272000111	0.00200939698927	0.00116960072243	0.00108358460063	0.00108392882446	0.001190974701	
989.0	0.000994825630778	inf	inf	inf	inf	inf	0.046686915977	0.0198596195786	inf	0.00793341821732	0.00374810671378	0.00364899911878	inf	0.00357481475212	0.0025083180916	0.00205702241786	0.00116913994577	0.00108358748017	0.00108392668945	0.00118959162269	
990.0	0.000994825630778	inf	inf	inf	inf	inf	0.0470931654264	0.0197580977827	inf	0.00779642724646	0.00374942832717	0.00364937723878	inf	0.00351761945498	0.00244517965724	0.00210146102711	0.0011680478882	0.0010836145173	0.00108392392077	0.00118817428781	
991.0	0.000994825630778	inf	inf	inf	inf	inf	0.0475102261288	0.0196566924572	inf	0.00765770191232	0.00375018861085	0.00364977652874	inf	0.00345901561882	0.00237619624014	0.00214237374912	0.00116634301529	0.0010836653124	0.00108391932189	0.00118671172279	
992.0	0.000994825630778	inf	inf	inf	inf	inf	0.0479379143787	0.0195558680617	inf	0.00751734246405	0.00375032480473	0.00365019076282	inf	0.00340010806688	0.0023045834938	0.00217956313789	0.00116406112481	0.0010837396265	0.00108391219876	0.00118518904153	
993.0	0.000994825630778	inf	inf	inf	inf	inf	0.0483758518266	0.0194560635174	inf	0.00737573153461	0.0037497869455	0.00365061225934	inf	0.00334223037864	0.00223338995055	0.00221295996965	0.00116125382932	0.00108383711242	0.00108390255901	0.00118358846474	
994.0	0.000994825630778	inf	inf	inf	inf	inf	0.0488239001116	0.0193575876806	inf	0.00723353983615	0.00374854334866	0.00365103194195	inf	0.00328668402631	0.00216510820596	0.00224259361964	0.00115798505971	0.00108395701606	0.00108389114758	0.0011818906282	
995.0	0.000994825630778	inf	inf	inf	inf	inf	0.0492818128365	0.01926049228	inf	0.00709169821981	0.00374658554169	0.00365143952924	inf	0.00323449533013	0.00210146820988	0.00226855866842	0.00115432640744	0.00108409788425	0.00108387927565	0.00118007625877	
996.0	0.000994825630778	inf	inf	inf	inf	inf	0.0497491854248	0.019164454662	inf	0.00695134286117	0.00374393184702	0.00365182386319	inf	0.00318628182172	0.00204341201645	0.00229098736743	0.00115035251328	0.0010842572942	0.00108386847869	0.0011781280282	
997.0	0.000994825630778	inf	inf	inf	inf	inf	0.0502260002815	0.0190687194525	inf	0.00681374401636	0.00374062886909	0.00365217337396	inf	0.00314224364153	0.00199119125192	0.00231003139293	0.00114613747347	0.00108443162969	0.00108386013262	0.00117603247686	
998.0	0.000994825630778	inf	inf	inf	inf	inf	0.0507118653946	0.0189721522764	inf	0.00668022537751	0.0037367503664	0.00365247666935	inf	0.00310223989733	0.00194451706203	0.00232585163684	0.00114175262822	0.00108461594185	0.00108385515162	0.00117378184254	
999.0	0.000994825630778	inf	inf	inf	inf	inf	0.0512066949468	0.0188734359385	inf	0.00655207746862	0.00373239340182	0.00365272321416	inf	0.00306589693651	0.00190271262877	0.00233861319551	0.0011372655582	0.00108480395497	0.00108385383008	0.001171375688	
1000.0	0.000994825630778	inf	inf	inf	inf	inf	0.051710114782	0.0187713879377	inf	0.00643046918992	0.00372767215052	0.00365290405229	0.0151191636531	0.0030327105134	0.00186484515227	0.00234848315816	0.00113273984562	0.00108498824933	0.00108385581826	0.00116882234863	


==> data/fig_delay_ph2.dat <==
rom_dim	fom_evals	rel_err	
2.0	11.0	0.6281940970046974	
4.0	14.0	0.30885612535720863	
6.0	18.0	0.166454305069579	
8.0	23.0	0.10311803708618697	
10.0	29.0	0.07056623374508884	
12.0	32.0	0.051725931791824165	
14.0	40.0	0.03981962203623138	
16.0	45.0	0.03178707259910541	
18.0	52.0	0.026091439393531642	
20.0	23.0	0.1507874468666735	
22.0	58.0	0.01870037735671238	
24.0	89.0	0.0162108404684192	
26.0	77.0	0.014228514027623929	
28.0	81.0	0.012622181186115761	
30.0	70.0	0.33154661217966624	
32.0	87.0	0.010200536763920137	
34.0	95.0	0.00927368364480316	
36.0	149.0	0.008485533954043247	
38.0	115.0	0.007809720751140575	
40.0	164.0	0.007684176211676697	
42.0	140.0	0.006718191353556665	
44.0	193.0	0.006648024176885045	
46.0	137.0	0.0058836950717374385	
48.0	217.0	0.005902128164544236	
50.0	130.0	0.005232816742755348	


==> data/fig_delay_ph2_bode_04.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.004675753962624462	0.0007542335368118754	
0.10154950161807173	0.005424263851159186	0.00467618841523757	0.0007542369653998564	
0.10312301278878754	0.005424523276890389	0.004676636438728984	0.0007542405011667598	
0.10472090554055413	0.005424790826154535	0.00467709845710725	0.0007542441474663824	
0.10634355766636439	0.005425066754025711	0.004677574907635314	0.0007542479077576791	
0.10799135281311975	0.005425351323631497	0.004678066241245317	0.0007542517856080703	
0.1096646805723366	0.005425644806410056	0.004678572922966391	0.0007542557846968697	
0.11136393657225817	0.005425947482375599	0.004679095432365904	0.0007542599088187891	
0.11308952257139368	0.0054262596403925395	0.004679634264004532	0.0007542641618875936	
0.11484184655350702	0.0054265815784585855	0.004680189927905626	0.0007542685479398397	
0.11662132282407707	0.005426913603997136	0.004680762950039319	0.0007542730711387586	
0.11842837210825283	0.005427256034159231	0.004681353872821828	0.0007542777357782394	
0.12026342165032622	0.005427609196135441	0.0046819632556304586	0.0007542825462869551	
0.12212690531474645	0.0054279734274780105	0.00468259167533477	0.0007542875072326199	
0.12401926368869937	0.005428349076433596	0.004683239726844442	0.0007542926233263691	
0.12594094418627644	0.005428736502287014	0.004683908023674381	0.0007542978994272975	
0.12789240115425762	0.005429136075716311	0.004684597198527571	0.0007543033405471239	
0.12987409597953362	0.005429548179159614	0.004685307903896269	0.0007543089518550227	
0.13188649719819254	0.005429973207194128	0.004686040812682134	0.0007543147386825867	
0.13393008060629666	0.005430411566927731	0.004686796618835835	0.000754320706528978	
0.13600532937237603	0.005430863678403595	0.004687576038016833	0.0007543268610662234	
0.13811273415166478	0.005431329975018294	0.004688379808273937	0.0007543332081446744	
0.14025279320210793	0.005431810903953884	0.004689208690747274	0.0007543397537986729	
0.1424260125021654	0.005432306926624429	0.00469006347039243	0.0007543465042523554	
0.1446329058704415	0.005432818519137507	0.004690944956727379	0.0007543534659256852	
0.14687399508716817	0.005433346172771236	0.004691853984603006	0.0007543606454406516	
0.14914981001757044	0.005433890394467337	0.004692791414997941	0.0007543680496276752	
0.15146088873714358	0.0054344517073408516	0.004693758135838467	0.0007543756855322239	
0.1538077776588715	0.005435030651207098	0.004694755062844352	0.0007543835604216422	
0.15619103166241588	0.005435627783126487	0.0046957831404014026	0.0007543916817921906	
0.15861121422530794	0.0054362436779678445	0.004696843342461608	0.0007544000573763281	
0.16106889755617235	0.005436878928990934	0.004697936673471763	0.0007544086951502179	
0.16356466273001555	0.0054375341484488495	0.004699064169331496	0.0007544176033414755	
0.1660990998256107	0.005438209968211049	0.004700226898381623	0.0007544267904371804	
0.16867280806501112	0.005438907040407755	0.004701425962423855	0.0007544362651921378	
0.1712863959552255	0.005439626038096534	0.004702662497772828	0.0007544460366374022	
0.17394048143208848	0.005440367655951882	0.004703937676341531	0.0007544561140891017	
0.17663569200636045	0.005441132610978662	0.004705252706761216	0.0007544665071575166	
0.17937266491209122	0.005441921643250303	0.004706608835536894	0.0007544772257564873	
0.18215204725728248	0.005442735516672695	0.004708007348239612	0.0007544882801131034	
0.18497449617688488	0.005443575019774745	0.004709449570736669	0.0007544996807777207	
0.18784067898816573	0.005444440966526612	0.004710936870461064	0.0007545114386343069	
0.1907512733484843	0.005445334197186709	0.004712470657721415	0.0007545235649111326	
0.19370696741551147	0.005446255579178514	0.0047140523870537274	0.0007545360711917849	
0.1967084600099325	0.005447206007998417	0.004715683558616359	0.0007545489694265776	
0.19975646078067044	0.005448186408155774	0.004717365719629623	0.0007545622719443228	
0.20285169037266976	0.0054491977341464114	0.004719100465861521	0.0007545759914644847	
0.2059948805972802	0.005450240971460936	0.004720889443161125	0.0007545901411097381	
0.20918677460527996	0.005451317137629182	0.004722734349041198	0.000754604734418955	
0.21242812706258082	0.0054524272833022715	0.004724636934311737	0.0007546197853605956	
0.215719704328655	0.005453572493373758	0.004726599004766085	0.0007546353083465767	
0.21906228463772706	0.0054547538881414455	0.004728622422921451	0.0007546513182465705	
0.22245665828277353	0.005455972624511519	0.004730709109815648	0.0007546678304028009	
0.22590362780237347	0.005457229897246689	0.004732861046861953	0.0007546848606453184	
0.22940400817045398	0.005458526940260196	0.004735080277764084	0.0007547024253078015	
0.23295862698897662	0.005459865027957506	0.00473736891049336	0.0007547205412438766	
0.2365683246836085	0.005461245476627704	0.004739729119330161	0.0007547392258439899	
0.2402339547024262	0.0054626696458866635	0.004742163146971943	0.0007547584970528433	
0.243956383717698	0.005464138940174127	0.004744673306710082	0.0007547783733874323	
0.24773649183079302	0.005465654810306995	0.004747261984677985	0.0007547988739556666	
0.2515751727802653	0.005467218755091224	0.004749931642172952	0.0007548200184756561	
0.2554733341531623	0.005468832322994797	0.004752684818054386	0.0007548418272956238	
0.2594318975996074	0.005470497113884431	0.004755524131221076	0.0007548643214145112	
0.26345179905070754	0.005472214780828768	0.004758452283170374	0.0007548875225032851	
0.2675339889398373	0.005473987031970941	0.004761472060642179	0.0007549114529269721	
0.27167943242735193	0.005475815632473577	0.004764586338350859	0.0007549361357674499	
0.2758891096287819	0.005477702406539429	0.004767798081808229	0.0007549615948470266	
0.28016401584656353	0.005479649239510991	0.004771110350240996	0.0007549878547528224	
0.2845051618053608	0.0054816580800526905	0.004774526299606117	0.0007550149408620177	
0.28891357389103245	0.005483730942419305	0.004778049185707722	0.00075504287936795	
0.2933902943933029	0.005485869908814605	0.004781682367419416	0.0007550716973071487	
0.29793638175219256	0.005488077131844315	0.004785429310015948	0.0007551014225872862	
0.30255291080826724	0.005490354837067749	0.0047892935886183876	0.0007551320840161367	
0.30724097305676445	0.00549270532565273	0.0047932788917572225	0.0007551637113315283	
0.31200167690565833	0.00549513097713862	0.004797389025057891	0.0007551963352323699	
0.3168361479377224	0.0054976342523125705	0.004801627915053606	0.000755229987410775	
0.3217455291766536	0.005500217696204384	0.004805999613130453	0.0007552647005853136	
0.32673098135731937	0.005502883941205672	0.004810508299610073	0.0007553005085354732	
0.33179368320019265	0.005505635710319319	0.004815158287975473	0.000755337446137327	
0.33693483169003946	0.0055084758205456216	0.004819954029245781	0.00075537554940052	
0.3421556423589239	0.005511407186411764	0.004824900116506116	0.0007554148555065448	
0.3474573495735992	0.005514432823651802	0.004830001289599006	0.0007554554028484506	
0.35284120682735126	0.005517555853044597	0.004835262439984159	0.0007554972310719688	
0.3583084870363649	0.005520779504417698	0.004840688615773798	0.0007555403811181477	
0.3638604828406817	0.005524107120825563	0.0048462850269510764	0.0007555848952675647	
0.3694985069098218	0.0055275421629110465	0.004852057050779628	0.0007556308171861484	
0.37522389225314035	0.00553108821345963	0.004858010237412647	0.0007556781919727264	
0.3810379925349945	0.00553474898215636	0.004864150315710473	0.0007557270662083039	
0.3869421823947922	0.005538528310556225	0.0048704831992760905	0.0007557774880072434	
0.39293785777200174	0.005542430177279159	0.0048770149927186155	0.0007558295070703108	
0.39902643623619527	0.005546458703441729	0.004883751998155305	0.0007558831747397635	
0.4052093573222091	0.005550618158338223	0.004890700721963441	0.0007559385440565113	
0.41148808287049476	0.005554912965384682	0.004897867881793938	0.0007559956698194965	
0.41786409737274555	0.005559347708340252	0.004905260413859468	0.000756054608647297	
0.4243389083228771	0.005563927137821221	0.004912885480510538	0.0007561154190421634	
0.43091404657344795	0.005568656178124012	0.004920750478113917	0.0007561781614565145	
0.4375910666976019	0.005573539934374531	0.004928863045248724	0.0007562428983620455	
0.4443715473566186	0.0055785837000223645	0.004937231071236455	0.0007563096943215493	
0.45125709167315986	0.005583792964699582	0.004945862705022371	0.0007563786160635767	
0.4582493276102989	0.0055891734224651915	0.0049547663644268075	0.0007564497325600745	
0.4653499083564233	0.005594730980457723	0.004963950745786245	0.0007565231151071326	
0.4725605127161014	0.005600471767979969	0.004973424834005344	0.0007565988374089956	
0.4798828455070056	0.0056064021460414904	0.0049831979130426475	0.0007566769756654706	
0.4873186379629853	0.005612528717386358	0.004993279576854231	0.0007567576086629391	
0.49486964814338685	0.005618858337035425	0.0050036797408213604	0.00075684081786908	
0.5025376613487146	0.005625398123374565	0.005014408653690053	0.0007569266875315595	
0.5103244905427329	0.00563215546982249	0.005025476910052519	0.0007570153047808231	
0.5182319767811088	0.00563913805711419	0.005036895463402641	0.0007571067597372217	
0.5262619896466971	0.0056463538662386605	0.005048675639800104	0.0007572011456226973	
0.5344164276915693	0.005653811192072347	0.005060829152180318	0.0007572985588772305	
0.5426972188858914	0.005661518657752862	0.005073368115350195	0.0007573990992803191	
0.5511063210737586	0.005669485229840789	0.0050863050617128815	0.0007575028700777273	
0.559645722436092	0.005677720234320972	0.00509965295776787	0.0007576099781138238	
0.5683174419607084	0.005686233373498613	0.005113425221436643	0.0007577205339697252	
0.5771235299196736	0.0056950347438497065	0.0051276357402678715	0.0007578346521076556	
0.5860660683540517	0.005704134854889907	0.00514229889058063	0.0007579524510217553	
0.595147171566167	0.0057135446491309895	0.0051574295576086735	0.0007580740533957857	
0.604368986619493	0.005723275523199402	0.0051730431567140935	0.0007581995862680326	
0.6137336938462858	0.005733339350197404	0.005189155655744187	0.0007583291812038546	
0.6232435073630855	0.005743748503393699	0.005205783598611555	0.0007584629744763016	
0.6329006755942035	0.005754515881337529	0.005222944130184106	0.0007586011072552569	
0.6427074818033226	0.005765654934497825	0.005240655022579019	0.0007587437258055909	
0.6526662446333333	0.005777179693537498	0.005258934702962634	0.000758890981694872	
0.6627793186545348	0.00578910479934205	0.005277802282967115	0.0007590430320111804	
0.6730490949213316	0.0058014455349317574	0.005297277589844283	0.0007592000395916449	
0.6834780015375548	0.0058142178593977335	0.005317381199487518	0.0007593621732623346	
0.6940685042305437	0.005827438444014166	0.00533813447146429	0.0007595296080902354	
0.7048231069341222	0.005841124710692367	0.005359559586214465	0.0007597025256480365	
0.7157443523806098	0.005855294872956756	0.00538167958458353	0.0007598811142925193	
0.7268348227020044	0.005869967979638942	0.0054045184098752645	0.000760065569457459	
0.7380971400404808	0.005885163961503703	0.005428100952625132	0.0007602560939619672	
0.7495339671683494	0.005900903681040034	0.00545245309831447	0.0007604528983352427	
0.7611480081176202	0.005917208985671906	0.005477601778265898	0.0007606562011588817	
0.7729420088193235	0.005934102764666989	0.005503575023983099	0.0007608662294278843	
0.784918757752735	0.005951609010047733	0.005530402025223137	0.0007610832189316627	
0.7970810866046624	0.0059697528818381754	0.005558113192117125	0.0007613074146564174	
0.8094318709389453	0.005988560778011821	0.005586740221685695	0.0007615390712103756	
0.8219740308763326	0.006008060409541536	0.0056163161691297064	0.0007617784532735753	
0.8347105317848907	0.006028280880991827	0.005646875524314237	0.0007620258360738439	
0.847644384981113	0.006049252777137794	0.005678454293905759	0.0007622815058910628	
0.8607786484418896	0.0060710082561438485	0.005711090089668975	0.0007625457605916523	
0.8741164275275125	0.0060935811498897315	0.005744822223481478	0.000762818910195696	
0.8876608757158821	0.006117007072092104	0.005779691809682257	0.0007631012774790999	
0.9014151953480897	0.006141323534937894	0.0058157418754343874	0.0007633931986136018	
0.9153826383855528	0.006166570075021448	0.005853017479854384	0.000763695023847552	
0.9295665071788846	0.00619278838946273	0.005891565842741216	0.0007640071182307833	
0.9439701552486742	0.006220022483179214	0.00593143648382828	0.0007643298623871736	
0.9585969880783669	0.006248318828391424	0.0059726813735830955	0.0007646636533387743	
0.9734504639194281	0.006277726537562866	0.00601535509669327	0.0007650089053860092	
0.9885340946089864	0.006308297551111077	0.006059515029505571	0.000765366051048545	
1.0038514464001433	0.006340086841380235	0.00610522153282946	0.000765735542072317	
1.01940614080515	0.006373152634539353	0.006152538161679594	0.0007661178505084021	
1.0352018554516484	0.006407556652266856	0.006201531893716361	0.000766513469870332	
1.051242324952181	0.006443364375305372	0.006252273378352545	0.0007669229163769778	
1.0675313417871697	0.006480645331224222	0.006304837208731368	0.0007673467302889877	
1.0840727572015847	0.006519473409015627	0.006359302219050794	0.0007677854773476777	
1.1008704821154982	0.006559927203479906	0.006415751810015911	0.0007682397503262494	
1.117928488048752	0.006602090392731022	0.0064742743055514135	0.0007687101707044348	
1.1352508080599522	0.006646052152584438	0.006534963344306481	0.0007691973904788212	
1.1528415377000134	0.006691907612083157	0.006597918309942669	0.0007697020941228333	
1.1707048359804781	0.006739758354985492	0.00666324480472129	0.0007702250007117994	
1.1888449263568397	0.006789712972692065	0.00673105517151151	0.0007707668662306651	
1.2072660977271032	0.006841887674844229	0.006801469070036929	0.0007713284860839663	
1.225972705445816	0.006896406964699318	0.006874614113982895	0.0007719106978304013	
1.2449691723538168	0.00695340438740056	0.006950626576517571	0.0007725143841670541	
1.2642599898239333	0.007013023360435986	0.007029652172859251	0.0007731404761918495	
1.2838497188228888	0.007075418096951618	0.007111846929777584	0.0007737899569766564	
1.3037429909896587	0.00714075463418496	0.007197378153378536	0.0007744638654878279	
1.3239445097305402	0.00720921198115948	0.007286425508231421	0.0007751633008964051	
1.3444590513311867	0.007280983401981287	0.007379182222896799	0.0007758894273259588	
1.3652914660858761	0.0073562778536698185	0.007475856439263088	0.0007766434790933524	
1.386446679444272	0.007435321600512311	0.007576672725865076	0.0007774267665056739	
1.4079296931759626	0.007518360030552233	0.007681873778622274	0.0007782406822863475	
1.4297455865530366	0.007605659704120427	0.007791722336299689	0.0007790867087145318	
1.451899517550985	0.007697510669437721	0.007906503342582352	0.0007799664255752093	
1.4743967240682132	0.007794229086434819	0.00802652639211918	0.000780881519032829	
1.4972425251644468	0.007896160207267607	0.008152128504418604	0.000781833791559642	
1.5204423223183279	0.008003681770824472	0.008283677277299147	0.0007828251730715871	
1.5440016007044985	0.00811720787916419	0.008421574480999325	0.0007838577334500408	
1.5679259304904682	0.008237193436711258	0.00856626016538943	0.0007849336966581699	
1.5922209681535842	0.00836413924870089	0.008718217366448785	0.0007860554566966086	
1.6168924578184014	0.008498597894477392	0.008877977514832814	0.0007872255956859119	
1.6419462326147771	0.008641180514654628	0.009046126669657073	0.0007884469044142064	
1.667388216057011	0.008792564679921833	0.009223312725452942	0.0007897224057487941	
1.6932244234443516	0.008953503544794059	0.009410253770720804	0.0007910553813824328	
1.7194609632832076	0.009124836533620511	0.0096077478140389	0.000792449402470066	
1.7461040387313935	0.009307501860930205	0.009816684140082512	0.0007939083648124316	
1.7731599490647525	0.009502551256616804	0.010038056615467066	0.0007954365293610977	
1.8006350911665105	0.009711167352294157	0.01027297933598242	0.0007970385689568676	
1.828535961039703	0.009934684293243238	0.010522705096279922	0.0007987196223713995	
1.8568691553430368	0.010174612277010128	0.01078864727519051	0.0008004853568987327	
1.885641372950552	0.010432666893049362	0.011072405870680592	0.000802342040934894	
1.9148594165354507	0.010710804358373677	0.011375798595711277	0.0008042966281779919	
1.9445301941784663	0.01101126402552807	0.011700898169651476	0.0008063568552533766	
1.974660721001155	0.011336619898646346	0.012050077221406125	0.0008085313546720015	
2.0052581208244957	0.011689843352576581	0.01242606257452963	0.0008108297849781751	
2.036329627853186	0.01207437983556667	0.012832001127986246	0.0008132629795791998	
2.067882588386045	0.012494243078490777	0.013271540096510211	0.0008158431147959099	
2.0999244625529108	0.01295413126514537	0.013748925046782282	0.000818583895636189	
2.132462826078452	0.013459570764168679	0.014269119964366573	0.0008215007537987451	
2.1655053720733157	0.014017094383234806	0.014837954488121302	0.0008246110449083722	
2.199059912853022	0.01463446261140224	0.01546230436627121	0.0008279342181920658	
2.2331343817850464	0.015320937736450909	0.016150311896816913	0.0008314919067438089	
2.267736835164523	0.016087621476553262	0.016911653104120523	0.0008353078411776571	
2.302875454119006	0.01694786550384721	0.01775785657930546	0.0008394074074184523	
2.3385585465427567	0.01791775800621537	0.01870267299946495	0.0008438165206157076	
2.3747945490609914	0.019016671911604395	0.01976247969102406	0.0008485592168245337	
2.411592029024571	0.020267818294491997	0.020956671834503428	0.0008536528727884798	
2.4489596865355954	0.021698654295842508	0.022307922332343102	0.000859099076569447	
2.4869063565043885	0.02334079306620182	0.023842049500376383	0.0008648665981465478	
2.5254410107383527	0.025228646615432605	0.025586947148379124	0.0008708602448340374	
2.564572760063192	0.0273952140688017	0.02756948721822282	0.0008768653501659353	
2.604310856476998	0.029861959535306532	0.029808336305629766	0.0008824532515130822	
2.6446646953377266	0.03261758807070385	0.032299153292071545	0.0008868347061116412	
2.6856438175845567	0.035579197637971204	0.03498725738096292	0.0008886776541994663	
2.727257911993673	0.03853506560646704	0.03772462982780803	0.0008860127921400517	
2.769516817469004	0.04109526684059574	0.04022137893062898	0.000876572432568994	
2.812430525368455	0.04272797271769445	0.042036397915630165	0.0008590288905657318	
2.8560091818661824	0.042963205670601384	0.042686012140431995	0.0008348866376254533	
2.9002630903514777	0.04167569327967353	0.041886795744588826	0.0008091572826518951	
2.945202713864811	0.039171058633701454	0.039754795832097935	0.0007880444237303638	
2.9908386775716385	0.035984158760001946	0.03674018311445513	0.0007752784037612703	
3.0371817712745264	0.032614448087501836	0.03336584043818894	0.0007707720687808373	
3.0842429519642045	0.029391713879038165	0.03002445414545205	0.0007722518058595255	
3.1320333464101533	0.026475642534881955	0.026932776635229413	0.0007773004366968737	
3.180564253791325	0.023912190859039395	0.024175404541659333	0.0007842158192302945	
3.2298471483676323	0.021688506698900815	0.021761625511583168	0.0007920059315329989	
3.2798936821928324	0.01976801912079391	0.019665829903301443	0.0008001514131630492	
3.3307156878694446	0.018108489083498682	0.017850197717385382	0.0008084035878129127	
3.3823251813463506	0.016669901035344034	0.016275691243516594	0.0008166588406235551	
3.43473436475976	0.015417242296182845	0.01490665512803563	0.0008248887076472543	
3.487955629318178	0.01432098273965856	0.013712279900723106	0.0008331026683723076	
3.542001558232087	0.013356638872922814	0.012666661856153442	0.0008413287310468071	
3.5968849296890193	0.012504052653552465	0.011748310993221937	0.0008496034457777291	
3.6526187198747286	0.011746651018450299	0.01093950033180009	0.0008579668799392893	
3.7092161060411786	0.011070785086451663	0.010225624972320864	0.0008664602066015221	
3.7666904696220658	0.010465175148875318	0.009594633538009337	0.0008751246704616455	
3.8250553993966134	0.009920458059374396	0.009036547304227904	0.0008840012786620974	
3.884324694702404	0.009428823443963215	0.008543062752257174	0.0008931308704858507	
3.9445123686979775	0.008983723175487181	0.008107226527537361	0.0009025543826921826	
4.005632651675993	0.00857963977541511	0.007723170669812778	0.0009123132145646372	
4.067699994427721	0.00821190161694516	0.007385897141925871	0.0009224496440409712	
4.130729071659682	0.007876535091615303	0.007091102560442021	0.0009330072721608736	
4.194734785463209	0.007570145928917986	0.006835035930237292	0.0009440314873625377	
4.259732268837781	0.007289823537015398	0.006614383814801891	0.0009555699491897858	
4.325736889268946	0.007033063575741139	0.006426178632438522	0.0009676730956343937	
4.392764252361694	0.0067977050284278384	0.006267726648844375	0.0009803946812393144	
4.460830205530115	0.006581878860736052	0.0061365527854227815	0.00099379235513633	
4.5299508417442365	0.006383965991849373	0.006030359659675126	0.0010079282899158046	
4.600142503334918	0.006202562797349324	0.0059469984156467	0.0010228698739530703	
4.671421785857698	0.006036452746789051	0.005884448984906927	0.00103869048176559	
4.743805542016518	0.005884583078277075	0.00584080752103744	0.0010554703393193293	
4.817310885648243	0.005746045647244134	0.005814278922410549	0.001073297504099358	
4.891955195768907	0.005620061272388114	0.005803172614229505	0.0010922689833772938	
4.967756120682691	0.005505967050442351	0.005805900086652583	0.0011124920186454388	
5.044731582154526	0.005403206232104898	0.005820973047813274	0.0011340855698914014	
5.122899779647386	0.005311320351446364	0.005847001409422672	0.0011571820405749693	
5.202279194625215	0.005229943386208353	0.0058826906443697835	0.001181929293254678	
5.282888594922542	0.005158797801455593	0.005926838317936101	0.0012084930173385073	
5.364747039181794	0.005097692398278881	0.005978329787753869	0.0012370595251241427	
5.447873881359371	0.005046521956594816	0.006036133194530928	0.0012678390711127296	
5.532288775301544	0.005005268730499954	0.006099293935373284	0.0013010698138229539	
5.618011679391243	0.004974005930405663	0.006166928837321057	0.0013370225707549659	
5.705062861266868	0.004952903413328312	0.006238220243918124	0.0013760065581500992	
5.793462902614208	0.004942235907474134	0.006312410204087447	0.0014183763610514674	
5.883232704032601	0.004942394227732782	0.00638879491955938	0.0014645404504454891	
5.974393489976511	0.004953900105725341	0.006466719571174433	0.0015149716593067062	
6.06696681377367	0.004977425476506466	0.0065455736097414455	0.0015702201571084738	
6.160974562720967	0.005013817354605844	0.006624786566088346	0.0016309296354525293	
6.25643896325932	0.005064129824008058	0.006703824408474703	0.0016978576539702851	
6.353382586228693	0.005129665201443958	0.006782186453763912	0.0017719014215077937	
6.451828352204593	0.005212027169433567	0.006859402821312397	0.0018541307403257008	
6.551799536917215	0.005313189700165262	0.006935032404833976	0.001945830475018052	
6.653319776754563	0.005435587025660728	0.007008661326900876	0.002048555802010643	
6.756413074350862	0.005582231927000765	0.007079901832660449	0.0021642047637773216	
6.861103804261538	0.0057568724556142275	0.007148391573294234	0.0022951144562405345	
6.9674167187261515	0.0059642011779363095	0.007213793225358537	0.0024441897402061688	
7.075376953520617	0.006210136515599504	0.007275794389173749	0.0026150769683190595	
7.1850100339000935	0.006502203009782444	0.007334107707721844	0.00281240013926032	
7.2963418806339915	0.006850046070255494	0.007388471146991159	0.003042083180132452	
7.40939881613446	0.007266124652774247	0.007438648379345821	0.00331178877912578	
7.5242075706798515	0.00776662383676558	0.007484429213288713	0.0036315071674373894	
7.640795288734611	0.008372592101928592	0.007525630015925188	0.004014313567943983	
7.759189535367103	0.009111158845227963	0.007562094078494193	0.0044772386723514555	
7.879418302766868	0.010016213609273057	0.007593691880453065	0.005041942008616019	
8.001510016862884	0.01112656762760469	0.007620321213678814	0.005734116702076581	
8.125493544044346	0.012476061722380577	0.007641907135230232	0.006578499519995796	
8.251398197985628	0.014062365812389222	0.007658401724606658	0.0075817291277616725	
8.379253746576957	0.015772602090359994	0.0076697836293065	0.008689505855154938	
8.509090418962503	0.017271216392679953	0.0076760573904731885	0.009718243007916587	
8.640938912687513	0.018003268138857182	0.007677252548246162	0.010346240635475209	
8.774830400956196	0.017554264842602703	0.007673422533844071	0.010309347540699456	
8.910796540002062	0.016065689998674762	0.007664643362149666	0.009643726391888416	
9.048869476572474	0.01411405833154333	0.007651012144429436	0.008648659620265228	
9.189081855529167	0.012220347723216845	0.00763264544564043	0.007629909604465039	
9.331466827566528	0.010604418807657827	0.007609677514440665	0.006735151966930691	
9.476058057049498	0.009289918496270293	0.0075822584164747546	0.005993707060726617	
9.622889729972897	0.008234362158403058	0.00755055210275737	0.005389894809728292	
9.771996562044086	0.007385920580883647	0.007514734445081552	0.004898527091083029	
9.923413806890872	0.00669997330384333	0.0074749912694399125	0.0044964062563111725	
10.0771772643966	0.0061416796488975795	0.007431516416604281	0.004164833601600877	
10.233323289164382	0.005684712830798098	0.007384509856427073	0.003889395326434488	
10.391888799112495	0.005309368134253628	0.007334175879284006	0.0036591352699539203	
10.552911284202958	0.005000912239397668	0.007280721384552384	0.0034657413962344715	
10.716428815305356	0.004748322578717646	0.007224354282286127	0.0033028926377932193	
10.882480053198018	0.00454337206968363	0.007165282020466194	0.003165769880587966	
11.051104257708666	0.004379980831793293	0.007103710246511468	0.003050700545616782	
11.222341296996655	0.004253766329442241	0.007039841608244929	0.002954904518304317	
11.39623165697915	0.004161741362674818	0.006973874696310854	0.002876315647760613	
11.572816450903245	0.00410212585108966	0.006906003127194704	0.002813460274727592	
11.752137429066462	0.004074251791845142	0.006836414763545842	0.0027653803864942854	
11.93423698868786	0.004078551737594391	0.006765291066462344	0.002731593881895845	
12.119158183932093	0.004116630695470181	0.006692806572765242	0.0027120883219151717	
12.306944736088793	0.004191430376877085	0.006619128489050141	0.0027073476492651964	
12.497641043909683	0.00430750340170869	0.006544416393430428	0.0027184135044240852	
12.691292194105861	0.004471421511337145	0.006468822035342058	0.0027469827424939103	
12.887943972007742	0.004692338240956113	0.006392489223525429	0.0027955366597852997	
13.08764287239018	0.004982687664361533	0.006315553792292198	0.0028674741307735414	
13.290436110465315	0.005358851960770013	0.0062381436363816945	0.002967149932992799	
13.496371633045765	0.005841159961147956	0.006160378805071667	0.003099521303020689	
13.705498129880782	0.006451231586018673	0.006082371646693422	0.0032685896208454242	
13.917865045168076	0.007201282636892322	0.006004226995277295	0.0034726518331002778	
14.133522589243995	0.008063779336359081	0.0059260423916907825	0.0036926548835580094	
14.35252175045488	0.00891021722703414	0.005847908332302094	0.0038720337397159846	
14.574914307212275	0.00946003034454182	0.0057699085388850015	0.003907727751444871	
14.800752840235097	0.009397570453524073	0.005692120244158575	0.0037056228526732636	
15.030090744981337	0.008689391648742186	0.005614614488014313	0.003289919576046544	
15.262982244272472	0.007661622704064845	0.005537456420112095	0.0028076764683567304	
15.499482401113475	0.006649329577848658	0.005460705605118258	0.00238600891427366	
15.739647131711472	0.005794473491933205	0.005384416327408699	0.0020653001254723204	
15.98353321869612	0.005114772273298599	0.005308637892564088	0.0018377576225416436	
16.23119832454485	0.004586812201515751	0.005233414923442126	0.0016832698062241736	
16.482701005216104	0.004181415529666421	0.005158787649023151	0.001582868047554038	
16.738100723993853	0.003873938166382667	0.00508479218459172	0.001521862761120424	
16.997457865546615	0.0036459341392496084	0.005011460802139743	0.0014897660514838144	
17.26083375020432	0.0034844937112161276	0.004938822190159146	0.0014794688031207232	
17.528290648456405	0.003381258811289045	0.0048669017022365335	0.0014864073087182679	
17.799891795674554	0.003331665700652978	0.0047957215940720565	0.0015079076573812228	
18.075701407063548	0.0033345258849243014	0.004725301248722878	0.0015427253218904715	
18.35578469284383	0.0033919396257107593	0.004655657390021241	0.0015907415736879408	
18.64020787366921	0.003509494729913863	0.004586804284241503	0.001652749054664494	
18.929038196283646	0.0036966051160120684	0.004518753930192085	0.0017302039516746367	
19.222343949420477	0.003966487500064281	0.004451516237990391	0.0018246662763598321	
19.52019447994806	0.004334145746862829	0.004385099196843313	0.0019362329175728634	
19.822660209265607	0.004807650705293353	0.004319509032205736	0.002059327095624723	
20.12981264995304	0.0053620099836566145	0.004254750352726348	0.002173027263490599	
20.441724422678867	0.005885912542444029	0.004190826287416044	0.0022264751116886816	
20.75846927337004	0.006148785374855294	0.004127738613490958	0.002142382694225133	
21.08012209064783	0.0059467385006308346	0.00406548787535116	0.0018845604587544257	
21.406758923533914	0.005366307943762093	0.004004073495158611	0.0015328624224832945	
21.738456999430788	0.004686314648652798	0.0039434938754754015	0.0012092398867182335	
22.075294742380795	0.004087254603792746	0.0038837464944162666	0.0009737137008670207	
22.417351791608088	0.003618031551815411	0.003824827993759201	0.0008318094257278358	
22.764709020347887	0.0032713501782864456	0.0037667342604450252	0.0007673730081938405	
23.1174485549675	0.0030276936869299137	0.0037094605018818585	0.0007585024047731222	
23.47565379438362	0.002870011803595398	0.003653001315454081	0.0007857027455745487	
23.839409429780538	0.0027871024963552443	0.0035973507526180387	0.0008357185978319728	
24.20880146463373	0.0027738426480438524	0.0035425023779487126	0.0009013435509623717	
24.583917235044	0.002830893547316617	0.0034884493234832573	0.0009795579906601978	
24.964845430386426	0.0029643406259677128	0.003435184338689048	0.0010696133863196393	
25.351676114279368	0.0031843095940504917	0.003382699836365539	0.0011709622120300908	
25.744500745878433	0.003498846569577741	0.003330987934771431	0.0012795426120807735	
26.143412201500308	0.0038931066192026235	0.0032800404962511696	0.0013794526445928253	
26.548504796581717	0.004280522401064651	0.003229849162617876	0.0014289308875825202	
26.959874307978602	0.00446423917607472	0.003180405387533552	0.0013613449275711356	
27.377617996610834	0.00427678571349674	0.003131700466111757	0.0011509216934072893	
27.801834630457815	0.003821710184761858	0.0030837255619530755	0.000876943109072585	
28.232624507910387	0.003332794154063618	0.0030364717318094626	0.0006397554411188292	
28.670089481484574	0.002933842507581823	0.002989929948060146	0.0004862376650292701	
29.114332981902788	0.0026483665788704968	0.00294409111916901	0.0004259664641112187	
29.565460042548164	0.0024662283173012257	0.0028989461082814024	0.00044161503753184863	
30.0235773242978	0.0023744098656262778	0.002854485750107016	0.0005015632246970913	
30.488793140740842	0.002365803612415355	0.002810700866224868	0.0005834919378662401	
30.961217483787163	0.0024406526564893505	0.002767582278936511	0.0006778587116950788	
31.440962049673153	0.002604732854506817	0.002725120823784222	0.0007806854901829063	
31.928140265370157	0.002860596495696343	0.0026833073608423293	0.0008855053990049117	
32.42286731540228	0.0031783309948581464	0.0026421327848816355	0.0009712977142320521	
32.925260169079685	0.003436894181059315	0.0026015880344993744	0.0009878998844480378	
33.435437608153904	0.003436061996133567	0.0025616641003001006	0.0008788393457317084	
33.95352025490161	0.003139790591994234	0.0025223520322063694	0.0006692402884367074	
34.479630600643624	0.002747558059409777	0.0024836429459719448	0.0004554969448702748	
35.01389303470575	0.0024182987777936473	0.0024455280289647063	0.0003057083126215909	
35.556433873828425	0.0021953929672789358	0.002407998545281089	0.00025681774074932023	
36.107381392031996	0.002075735461588715	0.002371045840249144	0.00030042496597486133	
36.666865850944866	0.0020510237724542125	0.0023346613443727157	0.00038616385125971904	
37.23501953060145	0.002119198641074779	0.002298836576765152	0.0004863445064769255	
37.81197676071744	0.0022822843005026097	0.002263563148117058	0.0005911406851210036	
38.397873952449665	0.002527018140473701	0.00222883276323907	0.0006867438133735046	
38.99284963064802	0.0027704949763032757	0.0021946372232173575	0.0007348799744861607	
39.59704446660722	0.0028260060005464147	0.002160968427216464	0.0006756759929422818	
40.21060131132589	0.0026064764690292394	0.0021278183739613793	0.0005095196603682143	
40.83366522928125	0.0022832305713352107	0.002095179162928047	0.00032251663359389617	
41.46638353272696	0.002019417712367472	0.0020630429952692288	0.00018921257890854072	
42.108905816522395	0.0018609418860465199	0.002031402174500359	0.00017234426945100968	
42.76138399350171	0.0018072905241415748	0.0020002491069680433	0.00025014464621365116	
43.42397233039088	0.0018544807867922426	0.001969576302121962	0.00035209742690831474	
44.096827484281306	0.0020003308517059287	0.00193937637260923	0.0004562446179418921	
44.78010853966855	0.0022175144777713328	0.0019096420342086676	0.0005430320432875132	
45.47397704606499	0.0023852545728476914	0.001880366105620974	0.0005641799703924079	
46.17859705619533	0.002320676306840307	0.0018515415081294627	0.0004706631447895419	
46.894135164783904	0.00206372953560157	0.0018231612651447642	0.0003060649184612155	
47.62076054794297	0.0018126993683315682	0.001795218501645777	0.00015664617926443487	
48.35864500317141	0.001659451534197488	0.001767706443528082	0.00011022452536219887	
49.10796298997312	0.0016158857957947247	0.0017406184168700975	0.00019190525030052038	
49.86889167110482	0.001679126319292683	0.001713947847126339	0.00029670832199624197	
50.641610954463076	0.0018381908331727916	0.0016876882582563548	0.000395362668808575	
51.42630353562007	0.0020222258122021748	0.0016618332717971544	0.0004543789823820204	
52.22315494101898	0.002049192122822938	0.0016363766058862378	0.000414485033436024	
53.03235357183818	0.001855501799438579	0.0016113120742417557	0.0002793055239037494	
53.854090748535334	0.0016268833194573356	0.0015866335851056914	0.00013197953314699173	
54.688560756081706	0.0014887749073209157	0.001562335140155457	7.371463721584309e-05	
55.53596088989733	0.0014640411012470044	0.0015384108333888077	0.0001646698086986337	
56.39649150249797	0.0015493746943438648	0.0015148548499865115	0.00026908895191139374	
57.27035605086487	0.0017133359904020617	0.0014916614651568258	0.0003541833821650224	
58.15776114454846	0.001819699819295081	0.0014688250429654329	0.00036877581859976583	
59.05891659451753	0.001708566678068628	0.0014463400351541551	0.0002743630762191553	
59.974035462765215	0.001498428551638142	0.0014242009799514473	0.00013385309464322405	
60.90333411268367	0.0013594341081894555	0.0014024025008773817	4.442796337116234e-05	
61.847032260219336	0.0013360337202879533	0.0013809393055455642	0.0001350788752175236	
62.80535302582078	0.001425050036451943	0.001359806184464186	0.00023735100364083482	
63.778522987191536	0.0015744625799826502	0.0013389980098381929	0.0003095729676361709	
64.76677223286032	0.0016103951449079514	0.0013185097343743422	0.00029287832763094906	
65.77033441658139	0.0014510813825914198	0.0012983363900907438	0.00018031200134390127	
66.78944681257751	0.0012837232107721273	0.0012784730871323038	5.164370334624283e-05	
67.82435037163955	0.0012224428252424202	0.0012589150125933257	8.009447546794412e-05	
68.87528977809474	0.001280026012820385	0.0012396574293484129	0.00018373696554758223	
69.94251350765792	0.0014136449505466559	0.0012206956748926458	0.00026094171659002966	
71.02627388617911	0.0014551128986053613	0.0012020251601919214	0.00025407438713110264	
72.12682714930152	0.001310013247814119	0.0011836413685442206	0.000150154627075169	
73.24443350304374	0.0011658951546743967	0.0011655398544524731	2.7399527695877402e-05	
74.37935718532088	0.0011340511648239857	0.0011477162425095988	9.084085671331244e-05	
75.53186652841877	0.0012180778488145678	0.0011301662262962347	0.00018769712169679792	
76.7022340224364	0.0013283502695413056	0.0011128855672915643	0.00023715189292185723	
77.89073637971123	0.0012723555124113804	0.001095870093797615	0.00018216457221166064	
79.09765460024283	0.0011190168001286485	0.001079115699877322	6.557548393332983e-05	
80.32327403813038	0.0010510374196148527	0.0010626183443066012	4.9169363536973084e-05	
81.5678844690394	0.001105754756707191	0.001046374049540629	0.00014863700508000653	
82.83178015871405	0.001213612168693523	0.0010303789006944769	0.00020809403166616104	
84.11525993255103	0.001177879179969099	0.0010146290445382084	0.00016688589098309123	
85.41862724625115	0.001037194717580226	0.0009991206885065194	5.722176019246932e-05	
86.74219025756646	0.0009822659743697808	0.0009838500997229446	5.2898792356904157e-05	
88.08626189915832	0.00104862055818681	0.0009688136040386622	0.00014646918505125149	
89.45115995258467	0.0011321434972517176	0.0009540075850858652	0.00018607574972777865	
90.83720712343391	0.0010496528915063094	0.0009394284833456642	0.00012044567027945331	
92.24473111762269	0.0009363224050867159	0.0009250727952304621	1.3261453215851063e-05	
93.67406471887617	0.0009390065709611144	0.0009109370721807191	9.075132467627508e-05	
95.1255458674087	0.0010317871315676248	0.0008970179197760128	0.0001619734374802138	
96.59951773982377	0.0010225091384616746	0.0008833119968602827	0.00014087831403138942	
98.09632883025184	0.0009027723927202314	0.0008698160146811341	4.31116472126951e-05	
99.61633303274554	0.0008727797868726579	0.0008565267360430647	6.179233910843653e-05	
101.15988972495167	0.0009520304506700424	0.0008434409744744731	0.00013996377953089584	
102.72736385307937	0.0009654897027145147	0.0008305555934082915	0.00013533768221318774	
104.31912601818526	0.0008544131410045537	0.000817867505376081	4.526687412110957e-05	
105.93555256379533	0.0008254697027121072	0.0008053736712154254	5.861546073353854e-05	
107.57702566488457	0.0009019071154342967	0.0007930710992904484	0.00013148808274609933	
109.24393341823551	0.0008943247032283278	0.0007809568447252768	0.00011521251595391636	
110.93666993419627	0.0007928679424230345	0.0007690280086502724	2.6339541240390288e-05	
112.65563542986153	0.0007951929181687307	0.0007572817374608406	7.56486784843925e-05	
114.40123632369622	0.0008668446161519914	0.0007457152220886414	0.00012801805342793897	
116.17388533162597	0.0008056136162137305	0.0007343256972850082	7.78731739662173e-05	
117.9740015646163	0.0007387774504658365	0.0007231104409163863	2.739065077038209e-05	
119.802010627764	0.0007909879679862625	0.0007120667732716054	0.0001028078185822973	
121.65834472092367	0.0008047332748452981	0.0007011920563807939	0.00010412791326885904	
123.54344274089367	0.000715131855451945	0.0006904836933457483	2.575507700698559e-05	
125.45775038518534	0.0007267440899562525	0.0006799391276815682	7.458963181426528e-05	
127.40172025740017	0.0007766908248408046	0.0006695558426693708	0.00010791140497302711	
129.3758119742398	0.0006974208491134188	0.0006593313607198972	4.2539391163733126e-05	
131.3804922741741	0.0006825196415590006	0.000649263242747827	5.667259216498154e-05	
133.41623512779302	0.0007391713054570199	0.0006393490875566183	0.000102449926923657	
135.48352184986857	0.0006728353433466175	0.0006295865312336895	4.773092065207591e-05	
137.58284121315285	0.0006508958739423795	0.0006199732465557676	5.0644564247469296e-05	
139.71468956393986	0.0007042209719734612	0.0006105069424042194	9.588471846637352e-05	
141.879570939417	0.0006396137043907627	0.0006011853631902006	4.1931227312204774e-05	
144.07799718683648	0.0006283170770319397	0.0005920062882894361	5.476575038329987e-05	
146.31048808453184	0.0006708380731423225	0.0005829675314864752	8.818233393909237e-05	
148.57757146481032	0.0006017224597689429	0.0005740669404282438	2.8612711402063272e-05	
150.87978333874923	0.0006161681803766115	0.0005653023960867344	6.620433784266655e-05	
153.2176680229263	0.0006292122381256416	0.0005566718122306662	7.327530227528066e-05	
155.5917782681133	0.0005693169215502786	0.0005481731349059591	2.4061105936275074e-05	
158.00267538996428	0.0006112740824150444	0.0005398043419248623	7.76108615067986e-05	
160.45092940172842	0.0005744137157412773	0.0005315634423635812	4.5643969159223255e-05	
162.9371191490193	0.0005580106885158019	0.0005234484760682542	4.7409130660029935e-05	
165.46183244667284	0.0005868021499425799	0.0005154575131691248	7.13757217505808e-05	
168.02566621772516	0.0005293144930930873	0.0005075886536027676	2.2809469797930936e-05	
170.6292266345446	0.0005657440141639286	0.0004998400266422179	7.036903342510783e-05	
173.27312926215015	0.0005267036130851373	0.0004922097904348678	3.6348349055956155e-05	
175.9579992037507	0.0005276922097834304	0.00048469613154798844	5.307884020672429e-05	
178.68447124853947	0.0005302387051832703	0.00047729726452174084	5.420457961972223e-05	
181.45319002177868	0.0004971469349128842	0.00047001143142954134	3.491204977183182e-05	
184.2648101372089	0.0005252022971534799	0.00046283690144565494	6.237129490154306e-05	
187.11999635182175	0.00047767681559441754	0.0004557719704198769	2.4196739972444488e-05	
190.019423723029	0.000510671953122205	0.0004488149604591893	6.261396311125727e-05	
192.9637777682679	0.0004643710251996106	0.00044196421951625965	2.250114169574112e-05	
195.95375462707955	0.000492635479965373	0.0004352181209846619	5.946303534565182e-05	
198.99006122569847	0.00045257045230675185	0.0004285750633007028	2.4075319734974556e-05	
202.0734154441926	0.00047561598401495197	0.00042203346955173386	5.6207225077313015e-05	
205.20454628619316	0.000439909747856732	0.0004155917870908367	2.4472645345698303e-05	
208.38419405125447	0.0004610937856869604	0.00040924848715776646	5.4128608395532264e-05	
211.6131105098844	0.00042602519138816754	0.000403002064506047	2.3043757952512033e-05	
214.892059081287	0.0004484865741122379	0.00039685103703610556	5.289619818182567e-05	
218.22181501385919	0.0004121035551487724	0.0003907939454343452	2.1574551840234848e-05	
221.60316556848443	0.0004354312564542895	0.00038482935281804686	5.0801792973676526e-05	
225.03691020466627	0.00040076340109402664	0.0003789558443860032	2.400102568716923e-05	
228.5238607695462	0.00041810709385564756	0.0003731720270747815	4.509530640603719e-05	
232.06484168985054	0.0003952175440737901	0.00036747652922051885	3.220454293617525e-05	
235.66069016681035	0.00039490469958517816	0.00036186800022615606	3.3900139716389687e-05	
239.3122563741041	0.00039523609947471556	0.0003563451102340094	4.192056754497837e-05	
243.0204036588648	0.0003725997353217392	0.00035090654980359686	2.1707448996602455e-05	
246.78600874580337	0.00038955086959159205	0.0003455510295946219	4.4100618581041303e-05	
250.60996194449422	0.0003637277452378734	0.0003402772800550281	2.6384905887622816e-05	
254.4931673598731	0.0003659115967871556	0.00033508405111403936	3.1510397230218806e-05	
258.43654310599635	0.0003681499742631105	0.0003299701118800972	3.993638879894257e-05	
262.4410215231124	0.00034464976723443087	0.0003249342503436145	2.0264627270911534e-05	
266.507549398097	0.0003549016113567738	0.000319975273084462	3.5227797645518924e-05	
270.63708818830384	0.0003481361825731517	0.0003150920049841074	3.5349193712928066e-05	
274.8306142488838	0.00032956930840886034	0.000310283288942329	1.947882742734204e-05	
279.08911906362675	0.00033854934177295965	0.00030554798559842544	3.327560125398198e-05	
283.4136094793798	0.00033401187574105655	0.0003008849730568461	3.477156101011559e-05	
287.80510794409827	0.0003154835225044325	0.00029629314661716805	2.00365254965032e-05	
292.26465274858515	0.0003180409562356333	0.00029177141850834606	2.672433528620911e-05	
296.7932982719762	0.0003222487464755162	0.00028731871762716413	3.517286038830706e-05	
301.3921152310292	0.00030711519487050526	0.000282933989280818	2.6313580179758125e-05	
306.0621909332746	0.00029704419066634594	0.00027861619493356135	1.8451825211176823e-05	
310.80462953409153	0.0003014407652964468	0.0002743643119573438	2.7402451356759242e-05	
315.6205522977641	0.00030254040846229525	0.00027017733338638	3.2584350774126344e-05	
320.5110978625849	0.00029081568862051514	0.0002660542676755802	2.6497487021400433e-05	
325.47742251006514	0.0002797729000865205	0.00026199413846277953	1.831028481021243e-05	
330.52070043831674	0.00027795267252939105	0.00025799598433470523	2.0122393204605972e-05	
335.6421240396705	0.0002808273897286182	0.00025405885859661567	2.693191551614032e-05	
340.8429041825955	0.00027971026185718005	0.00025018182904555625	2.9649801212967554e-05	
346.1242704979875	0.0002721444467338721	0.00024636397774716794	2.682596194342154e-05	
351.4874716698928	0.0002627196739327683	0.00024260440081599332	2.140683685310599e-05	
356.9337757307372	0.00025571294256329657	0.000238902208199221	1.7249785148725122e-05	
362.46447036112943	0.000252045973454374	0.00023525652346381303	1.6789461071990546e-05	
368.08086319431027	0.0002505640370062399	0.00023166648358696027	1.9057031348328732e-05	
373.7842821253185	0.00024966089866841547	0.00022813123874981063	2.1739696186676365e-05	
379.57607562494815	0.00024821003203756234	0.00022464995213441807	2.3662149687463276e-05	
385.45761305857025	0.00024582674747509217	0.00022122179972385877	2.4618186042748587e-05	
391.43028500989345	0.00024266397815623817	0.00021784597010546502	2.4823494376405264e-05	
397.49550360974456	0.00023906993058161048	0.00021452166427712329	2.45926810814384e-05	
403.6547028699399	0.00023535100775104846	0.00021124809545659056	2.418377294206958e-05	
409.9093390223323	0.0002316822249327606	0.0002080244888937775	2.3745146598180115e-05	
416.26089086311043	0.00022809943401339014	0.00020485008168595218	2.3310704403342952e-05	
422.71086010243414	0.00022451220921251627	0.00020172412259581647	2.280876879278267e-05	
429.2607717194863	0.00022072216505809975	0.00019864587187240913	2.2076350742107907e-05	
435.91217432302693	0.0002164777936596377	0.00019561460107479065	2.089630598129644e-05	
442.6666405175339	0.00021162045524015683	0.00019262959289846515	1.9095890777553505e-05	
449.52576727501685	0.00020632876238936015	0.0001896901410044947	1.6753487190849136e-05	
456.4911763125926	0.0002013174629902366	0.00018679554985126474	1.453551168709405e-05	
463.56451447591087	0.0001977045818599256	0.0001839451345288558	1.3871648783404257e-05	
470.74745412852144	0.0001963109843947566	0.0001811382205959829	1.567408363655799e-05	
478.04169354727435	0.00019642341762407924	0.000178374143919459	1.8467211239346695e-05	
485.4489573238469	0.0001950688892082053	0.0001756522505161445	1.9442895428610075e-05	
492.97099677249224	0.00018981277239946912	0.00017297189639734167	1.692086757707353e-05	
500.60959034410683	0.00018359903321126574	0.00017033244741559598	1.3268178466977657e-05	
508.36654404671106	0.0001817169951831281	0.0001677332791138672	1.4358993092482439e-05	
516.2436918724502	0.00018281638767775682	0.00016517377657702947	1.7813761620270036e-05	
524.242896231207	0.00017881031940738726	0.00016265333428566758	1.6211936032463163e-05	
532.3660483909357	0.00017252499784691668	0.00016017135597213054	1.2367907712900679e-05	
540.6150689248177	0.00017294014908522152	0.0001577272544788071	1.55584035973269e-05	
548.9919081653474	0.00017147603612600924	0.00015532045161858947	1.617136660564082e-05	
557.4985466654523	0.00016485578020454547	0.00015295037803748866	1.1917769272018036e-05	
566.1369956667598	0.00016593217761334765	0.0001506164730793701	1.5539762148969554e-05	
574.909297575119	0.00016210479104942143	0.00014831818465277344	1.3845741066399093e-05	
583.8175264434902	0.00015851344511843172	0.0001460549690997864	1.2714320754832954e-05	
592.8637884623186	0.00015882187822502852	0.00014382629106693808	1.5002237071434887e-05	
602.0502224575035	0.0001529592367512411	0.00014163162337808215	1.1428830598712127e-05	
611.379000396087	0.00015427950466759648	0.00013947044690923671	1.480966153667922e-05	
620.8523278997751	0.00014834783461248924	0.00013734225046535203	1.1088135532591756e-05	
630.4724447664181	0.00014935403339593923	0.00013524653065897423	1.4109986355678098e-05	
640.2416254995708	0.00014445817524611672	0.00013318279179077685	1.1450106802875374e-05	
650.1621798462554	0.00014359137345119614	0.00013115054573193047	1.2479505012627483e-05	
660.2364533430635	0.00014191412378684862	0.0001291493118082803	1.292870682217344e-05	
670.4668278707137	0.00013744329943430816	0.00012717861668630622	1.0266400999914778e-05	
680.8557222172046	0.0001380840669162104	0.00012523799426083547	1.2851456327959775e-05	
691.4055926496942	0.00013513108458489804	0.0001233269855444809	1.197110806215535e-05	
702.1189334952396	0.00013126050226921384	0.00012144513855877886	9.82784540085592e-06	
712.9982777305363	0.00013091041017912524	0.00011959200822699884	1.1347861265782425e-05	
724.0461975807946	0.00013009579490840044	0.00011776715626860034	1.2346578628515046e-05	
735.2653051278958	0.00012689014530632708	0.00011597015109531011	1.1065261790812234e-05	
746.6582529279726	0.00012367741264319038	0.00011420056770879521	9.540144201807093e-06	
758.2277346385576	0.0001217854669338703	0.0001124579875999071	9.327800203015482e-06	
769.9764856554507	0.00012068781099338203	0.00011074199864947197	9.968002552918421e-06	
781.9072837594538	0.00011959539122914284	0.00010905219503060385	1.0561539072474101e-05	
794.0229497731273	0.00011820082968612011	0.00010738817711251629	1.0817753550944691e-05	
806.3263482277227	0.00011656105106266263	0.00010574955136580991	1.0811902080160274e-05	
818.82038804045	0.00011480338402926552	0.00010413593026921254	1.0667477577738777e-05	
831.5080232022387	0.00011297578498241086	0.00010254693221774963	1.0429675910897181e-05	
844.3922534761538	0.0001110247544258249	0.00010098218143232307	1.0049156519335109e-05	
857.4761251066391	0.00010885913933456446	9.944130787067576e-05	9.434440976068034e-06	
870.7627315397452	0.00010653180288485531	9.792394713972133e-05	8.618409400394576e-06	
884.2552141545192	0.00010446901488575923	9.642974040921782e-05	8.04311063279993e-06	
897.9567630057271	0.00010330557664382518	9.495833432676402e-05	8.415497351468493e-06	
911.8706175780853	0.00010282297153162282	9.350938093409849e-05	9.358916917601649e-06	
926.0000675521785	0.00010123392567258935	9.208253758468088e-05	9.155140570025012e-06	
940.3484535822448	9.841036369887195e-05	9.0677466862536e-05	7.733696483112949e-06	
954.9191680860141	9.747712977145925e-05	8.92938365023409e-05	8.251020210812114e-06	
969.715656046784	9.677279719412584e-05	8.793131931073598e-05	8.841862644924137e-06	
984.7414158279239	9.389738719760209e-05	8.658959308884105e-05	7.309762830838629e-06	
1000.0	9.378955567155553e-05	8.526834055595788e-05	8.547946832789996e-06	


==> data/fig_delay_ph2_bode_06.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005087083497419921	0.0003386955930112877	
0.10154950161807173	0.005424263851159186	0.005087389643781047	0.00033869614135881266	
0.10312301278878754	0.005424523276890389	0.005087705369442936	0.0003386967068471524	
0.10472090554055413	0.005424790826154535	0.005088030974732655	0.0003386972900126235	
0.10634355766636439	0.005425066754025711	0.0050883667694306455	0.00033869789140835197	
0.10799135281311975	0.005425351323631497	0.005088713073070673	0.0003386985116048161	
0.1096646805723366	0.005425644806410056	0.0050890702152494695	0.0003386991511903721	
0.11136393657225817	0.005425947482375599	0.005089438535946336	0.00033869981077183257	
0.11308952257139368	0.0054262596403925395	0.0050898183858531	0.00033870049097504355	
0.11484184655350702	0.0054265815784585855	0.005090210126714716	0.00033870119244548024	
0.11662132282407707	0.005426913603997136	0.005090614131680915	0.000338701915848872	
0.11842837210825283	0.005427256034159231	0.005091030785669218	0.00033870266187183726	
0.12026342165032622	0.005427609196135441	0.005091460485739768	0.00033870343122253873	
0.12212690531474645	0.0054279734274780105	0.0050919036414822875	0.0003387042246313739	
0.12401926368869937	0.005428349076433596	0.005092360675415664	0.0003387050428516581	
0.12594094418627644	0.005428736502287014	0.00509283202340051	0.00033870588666037063	
0.12789240115425762	0.005429136075716311	0.00509331813506519	0.00033870675685888387	
0.12987409597953362	0.005429548179159614	0.0050938194742457515	0.00033870765427374114	
0.13188649719819254	0.005429973207194128	0.005094336519440222	0.000338708579757449	
0.13393008060629666	0.005430411566927731	0.00509486976427779	0.00033870953418930447	
0.13600532937237603	0.005430863678403595	0.005095419718003358	0.0003387105184762292	
0.13811273415166478	0.005431329975018294	0.005095986905977985	0.0003387115335536604	
0.14025279320210793	0.005431810903953884	0.005096571870195815	0.0003387125803864337	
0.1424260125021654	0.005432306926624429	0.005097175169817976	0.0003387136599697311	
0.1446329058704415	0.005432818519137507	0.005097797381724123	0.0003387147733300277	
0.14687399508716817	0.005433346172771236	0.005098439101082176	0.00033871592152609665	
0.14914981001757044	0.005433890394467337	0.005099100941936921	0.0003387171056500212	
0.15146088873714358	0.0054344517073408516	0.005099783537818102	0.0003387183268282552	
0.1538077776588715	0.005435030651207098	0.005100487542368707	0.00033871958622271444	
0.15619103166241588	0.005435627783126487	0.005101213629994158	0.000338720885031904	
0.15861121422530794	0.0054362436779678445	0.005101962496533126	0.0003387222244920722	
0.16106889755617235	0.005436878928990934	0.005102734859950744	0.00033872360587841827	
0.16356466273001555	0.0054375341484488495	0.005103531461054996	0.00033872503050632566	
0.1660990998256107	0.005438209968211049	0.005104353064237151	0.0003387264997326419	
0.16867280806501112	0.005438907040407755	0.005105200458237039	0.00033872801495699875	
0.1712863959552255	0.005439626038096534	0.005106074456934104	0.0003387295776231673	
0.17394048143208848	0.005440367655951882	0.0051069759001651305	0.00033873118922047934	
0.17663569200636045	0.005441132610978662	0.005107905654569649	0.00033873285128526435	
0.17937266491209122	0.005441921643250303	0.005108864614463968	0.00033873456540235345	
0.18215204725728248	0.005442735516672695	0.005109853702744907	0.0003387363332066381	
0.18497449617688488	0.005443575019774745	0.005110873871824328	0.0003387381563846477	
0.18784067898816573	0.005444440966526612	0.0051119261045955485	0.00033874003667622084	
0.1907512733484843	0.005445334197186709	0.005113011415432866	0.00033874197587620384	
0.19370696741551147	0.005446255579178514	0.0051141308512253755	0.0003387439758362034	
0.1967084600099325	0.005447206007998417	0.005115285492446376	0.00033874603846641545	
0.19975646078067044	0.005448186408155774	0.005116476454259694	0.00033874816573749967	
0.20285169037266976	0.0054491977341464114	0.0051177048876643065	0.00033875035968251757	
0.2059948805972802	0.005450240971460936	0.005118971980678692	0.0003387526223989409	
0.20918677460527996	0.005451317137629182	0.005120278959566453	0.00033875495605071817	
0.21242812706258082	0.0054524272833022715	0.005121627090104737	0.0003387573628704148	
0.215719704328655	0.005453572493373758	0.0051230176788971266	0.00033875984516142056	
0.21906228463772706	0.0054547538881414455	0.005124452074732683	0.0003387624053002369	
0.22245665828277353	0.005455972624511519	0.005125931669992961	0.00033876504573883333	
0.22590362780237347	0.005457229897246689	0.005127457902108826	0.0003387677690070757	
0.22940400817045398	0.005458526940260196	0.0051290322550690375	0.0003387705777152626	
0.23295862698897662	0.005459865027957506	0.005130656260982636	0.0003387734745567158	
0.2365683246836085	0.005461245476627704	0.005132331501697261	0.00033877646231046644	
0.2402339547024262	0.0054626696458866635	0.005134059610475613	0.0003387795438440445	
0.243956383717698	0.005464138940174127	0.005135842273732392	0.00033878272211635503	
0.24773649183079302	0.005465654810306995	0.005137681232834168	0.00033878600018062726	
0.2515751727802653	0.005467218755091224	0.0051395782859646865	0.00033878938118751665	
0.2554733341531623	0.005468832322994797	0.005141535290058332	0.0003387928683882523	
0.2594318975996074	0.005470497113884431	0.005143554162804497	0.000338796465137935	
0.26345179905070754	0.005472214780828768	0.005145636884725816	0.0003388001748989262	
0.2675339889398373	0.005473987031970941	0.005147785501333316	0.00033880400124435613	
0.27167943242735193	0.005475815632473577	0.005150002125361718	0.0003388079478617631	
0.2758891096287819	0.005477702406539429	0.005152288939088261	0.00033881201855683887	
0.28016401584656353	0.005479649239510991	0.005154648196738576	0.0003388162172573076	
0.2845051618053608	0.0054816580800526905	0.0051570822269833595	0.0003388205480169646	
0.28891357389103245	0.005483730942419305	0.005159593435529729	0.0003388250150198088	
0.2933902943933029	0.005485869908814605	0.005162184307811382	0.0003388296225843591	
0.29793638175219256	0.005488077131844315	0.00516485741178186	0.0003388343751680995	
0.30255291080826724	0.005490354837067749	0.005167615400815461	0.0003388392773720879	
0.30724097305676445	0.00549270532565273	0.0051704610167205905	0.00033884433394571606	
0.31200167690565833	0.00549513097713862	0.0051733970928705235	0.000338849549791652	
0.3168361479377224	0.0054976342523125705	0.005176426557456938	0.0003388549299709473	
0.3217455291766536	0.005500217696204384	0.005179552436871723	0.00033886047970832576	
0.32673098135731937	0.005502883941205672	0.005182777859222989	0.0003388662043976582	
0.33179368320019265	0.005505635710319319	0.005186106057991414	0.0003388721096076379	
0.33693483169003946	0.0055084758205456216	0.005189540375833512	0.00033887820108765936	
0.3421556423589239	0.005511407186411764	0.005193084268538669	0.00033888448477389184	
0.3474573495735992	0.005514432823651802	0.0051967413091472394	0.00033889096679560375	
0.35284120682735126	0.005517555853044597	0.005200515192237383	0.0003388976534816836	
0.3583084870363649	0.005520779504417698	0.005204409738388768	0.0003389045513674125	
0.3638604828406817	0.005524107120825563	0.00520842889883171	0.000338911667201497	
0.3694985069098218	0.0055275421629110465	0.005212576760290842	0.0003389190079533208	
0.37522389225314035	0.00553108821345963	0.005216857550032919	0.00033892658082051763	
0.3810379925349945	0.00553474898215636	0.005221275641128935	0.0003389343932367686	
0.3869421823947922	0.005538528310556225	0.005225835557941347	0.00033894245287993674	
0.39293785777200174	0.005542430177279159	0.005230541981847796	0.0003389507676804823	
0.39902643623619527	0.005546458703441729	0.005235399757213511	0.00033895934583018074	
0.4052093573222091	0.005550618158338223	0.005240413897625187	0.0003389681957912034	
0.41148808287049476	0.005554912965384682	0.005245589592400037	0.0003389773263055286	
0.41786409737274555	0.005559347708340252	0.0052509322133845165	0.00033898674640468865	
0.4243389083228771	0.005563927137821221	0.005256447322058116	0.00033899646541992725	
0.43091404657344795	0.005568656178124012	0.005262140676958649	0.0003390064929927229	
0.4375910666976019	0.005573539934374531	0.005268018241446438	0.0003390168390857353	
0.4443715473566186	0.0055785837000223645	0.005274086191826011	0.00033902751399418005	
0.45125709167315986	0.005583792964699582	0.005280350925845085	0.00033903852835762485	
0.4582493276102989	0.0055891734224651915	0.005286819071591898	0.00033904989317228224	
0.4653499083564233	0.005594730980457723	0.005293497496813397	0.000339061619803779	
0.4725605127161014	0.005600471767979969	0.005300393318678307	0.00033907372000043466	
0.4798828455070056	0.0056064021460414904	0.00530751391401067	0.00033908620590706413	
0.4873186379629853	0.005612528717386358	0.005314866930021244	0.0003390990900793811	
0.49486964814338685	0.005618858337035425	0.0053224602955660805	0.0003391123854989234	
0.5025376613487146	0.005625398123374565	0.005330302232963534	0.00033912610558865656	
0.5103244905427329	0.00563215546982249	0.0053384012704032775	0.0003391402642291766	
0.5182319767811088	0.00563913805711419	0.005346766254983198	0.00033915487577562236	
0.5262619896466971	0.0056463538662386605	0.005355406366412713	0.0003391699550752682	
0.5344164276915693	0.005653811192072347	0.005364331131423731	0.0003391855174858879	
0.5426972188858914	0.005661518657752862	0.0053735504389336095	0.0003392015788948738	
0.5511063210737586	0.005669485229840789	0.005383074556007651	0.0003392181557392205	
0.559645722436092	0.005677720234320972	0.005392914144672347	0.0003392352650263227	
0.5683174419607084	0.005686233373498613	0.0054030802796343	0.0003392529243557119	
0.5771235299196736	0.0056950347438497065	0.005413584466964034	0.00033927115194176135	
0.5860660683540517	0.005704134854889907	0.005424438663808483	0.0003392899666373664	
0.595147171566167	0.0057135446491309895	0.005435655299200802	0.00033930938795872205	
0.604368986619493	0.005723275523199402	0.005447247296041648	0.00033932943611118685	
0.6137336938462858	0.005733339350197404	0.005459228094331874	0.0003393501320163589	
0.6232435073630855	0.005743748503393699	0.005471611675743064	0.00033937149734037476	
0.6329006755942035	0.005754515881337529	0.005484412589619256	0.00033939355452354477	
0.6427074818033226	0.005765654934497825	0.005497645980510904	0.0003394163268113516	
0.6526662446333333	0.005777179693537498	0.005511327617350431	0.00033943983828694407	
0.6627793186545348	0.00578910479934205	0.005525473924387892	0.0003394641139051793	
0.6730490949213316	0.0058014455349317574	0.005540102014015263	0.00033948917952829187	
0.6834780015375548	0.0058142178593977335	0.005555229721618778	0.00033951506196333684	
0.6940685042305437	0.005827438444014166	0.005570875642610874	0.0003395417890014426	
0.7048231069341222	0.005841124710692367	0.0055870591718063505	0.00033956938945904803	
0.7157443523806098	0.005855294872956756	0.005603800545321972	0.00033959789322120357	
0.7268348227020044	0.005869967979638942	0.005621120885194632	0.0003396273312870849	
0.7380971400404808	0.005885163961503703	0.005639042246930763	0.00033965773581783054	
0.7495339671683494	0.005900903681040034	0.005657587670219038	0.00033968914018689536	
0.7611480081176202	0.005917208985671906	0.005676781233059736	0.00033972157903302603	
0.7729420088193235	0.005934102764666989	0.005696648109587743	0.00033975508831607794	
0.784918757752735	0.005951609010047733	0.005717214631892172	0.00033978970537581625	
0.7970810866046624	0.0059697528818381754	0.005738508356164489	0.00033982546899392955	
0.8094318709389453	0.005988560778011821	0.005760558133538848	0.00033986241945946013	
0.8219740308763326	0.006008060409541536	0.0057833941860239765	0.00033990059863787876	
0.8347105317848907	0.006028280880991827	0.005807048187964999	0.00033994005004404194	
0.847644384981113	0.006049252777137794	0.0058315533535176125	0.00033998081891933873	
0.8607786484418896	0.0060710082561438485	0.005856944530665455	0.00034002295231326486	
0.8741164275275125	0.0060935811498897315	0.005883258302365869	0.0003400664991698073	
0.8876608757158821	0.006117007072092104	0.005910533095469742	0.00034011151041889	
0.9014151953480897	0.006141323534937894	0.0059388092981286595	0.0003401580390733525	
0.9153826383855528	0.006166570075021448	0.005968129386478275	0.0003402061403317833	
0.9295665071788846	0.00619278838946273	0.005998538061471471	0.0003402558716876798	
0.9439701552486742	0.006220022483179214	0.006030082396829891	0.00034030729304541376	
0.9585969880783669	0.006248318828391424	0.0060628119991891745	0.00034036046684348585	
0.9734504639194281	0.006277726537562866	0.006096779181633241	0.00034041545818565906	
0.9885340946089864	0.006308297551111077	0.0061320391519482645	0.00034047233498056545	
1.0038514464001433	0.006340086841380235	0.006168650217079566	0.00034053116809045744	
1.01940614080515	0.006373152634539353	0.006206674005447137	0.00034059203148979273	
1.0352018554516484	0.006407556652266856	0.0062461757089707194	0.00034065500243449795	
1.051242324952181	0.006443364375305372	0.006287224346876709	0.00034072016164271135	
1.0675313417871697	0.006480645331224222	0.0063298930536105575	0.00034078759348796667	
1.0840727572015847	0.006519473409015627	0.006374259393464317	0.000340857386205823	
1.1008704821154982	0.006559927203479906	0.006420405704854932	0.0003409296321150768	
1.117928488048752	0.006602090392731022	0.006468419477561134	0.0003410044278547404	
1.1352508080599522	0.006646052152584438	0.006518393766652525	0.00034108187463810085	
1.1528415377000134	0.006691907612083157	0.0065704276473325055	0.00034116207852534036	
1.1707048359804781	0.006739758354985492	0.006624626715477278	0.00034124515071624965	
1.1888449263568397	0.006789712972692065	0.006681103639298112	0.00034133120786473807	
1.2072660977271032	0.006841887674844229	0.006739978768298235	0.0003414203724170424	
1.225972705445816	0.006896406964699318	0.0068013808065553434	0.00034151277297556797	
1.2449691723538168	0.00695340438740056	0.006865447558357028	0.00034160854469062396	
1.2642599898239333	0.007013023360435986	0.006932326755372607	0.000341707829682347	
1.2838497188228888	0.007075418096951618	0.007002176975890983	0.0003418107774953685	
1.3037429909896587	0.00714075463418496	0.007075168668223947	0.00034191754558892973	
1.3239445097305402	0.00720921198115948	0.007151485292210832	0.0003420282998653334	
1.3444590513311867	0.007280983401981287	0.007231324594913283	0.0003421432152397529	
1.3652914660858761	0.0073562778536698185	0.00731490003912031	0.0003422624762545868	
1.386446679444272	0.007435321600512311	0.007402442406267648	0.00034238627774163424	
1.4079296931759626	0.007518360030552233	0.007494201598903073	0.000342514825535341	
1.4297455865530366	0.007605659704120427	0.00759044867201141	0.0003426483372403449	
1.451899517550985	0.007697510669437721	0.007691478127486085	0.00034278704305629605	
1.4743967240682132	0.007794229086434819	0.00779761051196567	0.0003429311866624634	
1.4972425251644468	0.007896160207267607	0.00790919536535081	0.0003430810261639828	
1.5204423223183279	0.008003681770824472	0.008026614575836036	0.0003432368351003227	
1.5440016007044985	0.00811720787916419	0.008150286207550568	0.0003433989035149283	
1.5679259304904682	0.008237193436711258	0.008280668879300311	0.00034356753908233365	
1.5922209681535842	0.00836413924870089	0.00841826678793758	0.00034374306828541	
1.6168924578184014	0.008498597894477392	0.008563635488181022	0.00034392583763004624	
1.6419462326147771	0.008641180514654628	0.008717388563054205	0.00034411621487713203	
1.667388216057011	0.008792564679921833	0.008880205346504804	0.000344314590261141	
1.6932244234443516	0.008953503544794059	0.009052839893472144	0.0003445213776495911	
1.7194609632832076	0.009124836533620511	0.009236131434301085	0.0003447370155769712	
1.7461040387313935	0.009307501860930205	0.009431016602009993	0.0003449619680571065	
1.7731599490647525	0.009502551256616804	0.009638543785142298	0.0003451967250365789	
1.8006350911665105	0.009711167352294157	0.009859890039138185	0.00034544180229335614	
1.828535961039703	0.009934684293243238	0.010096381089684137	0.0003456977405015814	
1.8568691553430368	0.010174612277010128	0.010349515087890213	0.0003459651030656129	
1.885641372950552	0.010432666893049362	0.010620990936523536	0.0003462444721569561	
1.9148594165354507	0.010710804358373677	0.010912742207970116	0.0003465364421440681	
1.9445301941784663	0.01101126402552807	0.011226977929594189	0.00034684160925166043	
1.974660721001155	0.011336619898646346	0.011566231835054125	0.00034716055576918784	
2.0052581208244957	0.011689843352576581	0.01193342208839836	0.000347493826367125	
2.036329627853186	0.01207437983556667	0.012331924001842718	0.00034784189294695124	
2.067882588386045	0.012494243078490777	0.012765658910085726	0.00034820510275037893	
2.0999244625529108	0.01295413126514537	0.013239203153643313	0.0003485836018722382	
2.132462826078452	0.013459570764168679	0.01375792206919298	0.00034897722236016564	
2.1655053720733157	0.014017094383234806	0.01432813496244632	0.000349385314932581	
2.199059912853022	0.01463446261140224	0.014957318149357135	0.00034980649967400365	
2.2331343817850464	0.015320937736450909	0.015654354030248396	0.0003502382916649295	
2.267736835164523	0.016087621476553262	0.0164298341960863	0.00035067653366273164	
2.302875454119006	0.01694786550384721	0.01729642242274425	0.00035111452738701554	
2.3385585465427567	0.01791775800621537	0.018269276276683857	0.0003515416879840951	
2.3747945490609914	0.019016671911604395	0.019366508121776364	0.0003519414346943101	
2.411592029024571	0.020267818294491997	0.02060962572777648	0.0003522878443078059	
2.4489596865355954	0.021698654295842508	0.02202380561711937	0.00035254028430394246	
2.4869063565043885	0.02334079306620182	0.023637672021307655	0.00035263474105512124	
2.5254410107383527	0.025228646615432605	0.025481893375844836	0.00035246979962808245	
2.564572760063192	0.0273952140688017	0.027585218851537953	0.00035188427912469266	
2.604310856476998	0.029861959535306532	0.029965370375991465	0.0003506230410068224	
2.6446646953377266	0.03261758807070385	0.032610475162894795	0.0003482901355019595	
2.6856438175845567	0.035579197637971204	0.03544557543368188	0.00034430218249190743	
2.727257911993673	0.03853506560646704	0.038282871576621406	0.000337896451797892	
2.769516817469004	0.04109526684059574	0.040774688974261716	0.00032832980525763383	
2.812430525368455	0.04272797271769445	0.04243119460518203	0.0003154581458115576	
2.8560091818661824	0.042963205670601384	0.042783744484322914	0.00030065106872528943	
2.9002630903514777	0.04167569327967353	0.04165425060649688	0.00028724459430618264	
2.945202713864811	0.039171058633701454	0.039289198873926054	0.0002791735019398457	
2.9908386775716385	0.035984158760001946	0.036199469755157525	0.00027809955311816284	
3.0371817712745264	0.032614448087501836	0.03288469547796011	0.0002823935870492228	
3.0842429519642045	0.029391713879038165	0.029680589794501985	0.00028919142682804497	
3.1320333464101533	0.026475642534881955	0.02675465735542484	0.00029639501534274625	
3.180564253791325	0.023912190859039395	0.024161634700179943	0.00030301679793815834	
3.2298471483676323	0.021688506698900815	0.02189657771153874	0.0003087647421814553	
3.2798936821928324	0.01976801912079391	0.01992887403532099	0.00031365547505441305	
3.3307156878694446	0.018108489083498682	0.01822025933060481	0.0003178079200675027	
3.3823251813463506	0.016669901035344034	0.01673314871349675	0.00032135665787199594	
3.43473436475976	0.015417242296182845	0.015433908415364763	0.0003244220157868202	
3.487955629318178	0.01432098273965856	0.014293724306737228	0.0003271030975689095	
3.542001558232087	0.013356638872922814	0.013288433075337315	0.00032947892173318833	
3.5968849296890193	0.012504052653552465	0.012397971938211232	0.0003316117994620488	
3.6526187198747286	0.011746651018450299	0.011605743064126026	0.0003335508396677048	
3.7092161060411786	0.011070785086451663	0.010898015316994124	0.00033533493961302395	
3.7666904696220658	0.010465175148875318	0.010263405558222872	0.00033699515748941683	
3.8250553993966134	0.009920458059374396	0.009692446434979273	0.00033855653733396877	
3.884324694702404	0.009428823443963215	0.009177233462075688	0.0003400394955115211	
3.9445123686979775	0.008983723175487181	0.008711139724580402	0.0003414608710918819	
4.005632651675993	0.00857963977541511	0.008288586197698707	0.0003428347234729074	
4.067699994427721	0.00821190161694516	0.007904856947743068	0.0003441729413360689	
4.130729071659682	0.007876535091615303	0.0075559501959250605	0.0003454857109359661	
4.194734785463209	0.007570145928917986	0.007238457911358986	0.0003467818792760512	
4.259732268837781	0.007289823537015398	0.006949468073700721	0.0003480692384180626	
4.325736889268946	0.007033063575741139	0.0066864849681822405	0.0003493547503303679	
4.392764252361694	0.0067977050284278384	0.006447363861465445	0.000350644726683055	
4.460830205530115	0.006581878860736052	0.006230257189972032	0.0003519449743532078	
4.5299508417442365	0.006383965991849373	0.0060335700103994055	0.0003532609147417928	
4.600142503334918	0.006202562797349324	0.005855922948782426	0.00035459768305373023	
4.671421785857698	0.006036452746789051	0.005696121267967506	0.00035596021225889194	
4.743805542016518	0.005884583078277075	0.005553128976369699	0.00035735330539429495	
4.817310885648243	0.005746045647244134	0.005426047141057371	0.00035878169908573274	
4.891955195768907	0.005620061272388114	0.005314095759134142	0.00036025012058898834	
4.967756120682691	0.005505967050442351	0.0052165986934422206	0.00036176334022483086	
5.044731582154526	0.005403206232104898	0.00513297129977747	0.0003633262207713193	
5.122899779647386	0.005311320351446364	0.005062710469376205	0.0003649437651550247	
5.202279194625215	0.005229943386208353	0.005005386887608055	0.00036662116363074586	
5.282888594922542	0.005158797801455593	0.004960639372184886	0.0003683638415438432	
5.364747039181794	0.005097692398278881	0.004928171206147808	0.0003701775087210513	
5.447873881359371	0.005046521956594816	0.0049077484268523625	0.00037206821152856233	
5.532288775301544	0.005005268730499954	0.004899200076814787	0.00037404238866588604	
5.618011679391243	0.004974005930405663	0.004902420470677502	0.0003761069318279164	
5.705062861266868	0.004952903413328312	0.004917373590298186	0.0003782692524633512	
5.793462902614208	0.004942235907474134	0.0049440997934038005	0.00038053735598194663	
5.883232704032601	0.004942394227732782	0.004982725117824261	0.0003829199249102154	
5.974393489976511	0.004953900105725341	0.005033473592201711	0.0003854264126529645	
6.06696681377367	0.004977425476506466	0.005096683137150936	0.00038806714966240684	
6.160974562720967	0.005013817354605844	0.005172825874258756	0.00039085346390052263	
6.25643896325932	0.005064129824008058	0.005262533976708427	0.00039379781741508867	
6.353382586228693	0.005129665201443958	0.005366632627225884	0.000396913960468988	
6.451828352204593	0.005212027169433567	0.0054861822438057855	0.0004002171036579466	
6.551799536917215	0.005313189700165262	0.0056225329606982835	0.0004037241062513484	
6.653319776754563	0.005435587025660728	0.005777395513565412	0.00040745367452873756	
6.756413074350862	0.005582231927000765	0.005952934323816713	0.00041142655515773126	
6.861103804261538	0.0057568724556142275	0.006151890927717464	0.00041566569186168655	
6.9674167187261515	0.0059642011779363095	0.006377749267439587	0.00042019628141870183	
7.075376953520617	0.006210136515599504	0.006634959193344741	0.00042504560303950465	
7.1850100339000935	0.006502203009782444	0.0069292413804139304	0.0004302423747115078	
7.2963418806339915	0.006850046070255494	0.007268006300146889	0.0004358151529183555	
7.40939881613446	0.007266124652774247	0.007660931967831012	0.00044178881789179333	
7.5242075706798515	0.00776662383676558	0.008120757735108161	0.0004481772233359036	
7.640795288734611	0.008372592101928592	0.008664354690161349	0.000454968108947995	
7.759189535367103	0.009111158845227963	0.009314093850739209	0.00046209229187724155	
7.879418302766868	0.010016213609273057	0.010099346091293575	0.00046936092999436547	
8.001510016862884	0.01112656762760469	0.011057294860563454	0.00047633951243828695	
8.125493544044346	0.012476061722380577	0.012230206842155804	0.0004821073439327193	
8.251398197985628	0.014062365812389222	0.013650519947557121	0.0004848665861626842	
8.379253746576957	0.015772602090359994	0.01529153372554462	0.00048160975415093634	
8.509090418962503	0.017271216392679953	0.01694686793054016	0.0004689662451788175	
8.640938912687513	0.018003268138857182	0.018071891594495886	0.00044717679975880587	
8.774830400956196	0.017554264842602703	0.017942813214606185	0.00042470174600056523	
8.910796540002062	0.016065689998674762	0.016421997586843633	0.0004138344801616515	
9.048869476572474	0.01411405833154333	0.014209352476018669	0.000418631362756084	
9.189081855529167	0.012220347723216845	0.012040225688939895	0.0004335235672511434	
9.331466827566528	0.010604418807657827	0.010232281312539842	0.0004525731871506628	
9.476058057049498	0.009289918496270293	0.008822841217966285	0.0004729433870569329	
9.622889729972897	0.008234362158403058	0.007753219347226667	0.0004937491894432637	
9.771996562044086	0.007385920580883647	0.0069510403118350425	0.0005149122613852014	
9.923413806890872	0.00669997330384333	0.006354055843440427	0.0005366423370144578	
10.0771772643966	0.0061416796488975795	0.00591348522098078	0.0005592448057960524	
10.233323289164382	0.005684712830798098	0.005592045037234135	0.0005830582139889731	
10.391888799112495	0.005309368134253628	0.005361323734206757	0.0006084403294735179	
10.552911284202958	0.005000912239397668	0.005199605776657097	0.0006357723640837997	
10.716428815305356	0.004748322578717646	0.005090239489086226	0.0006654705507386853	
10.882480053198018	0.00454337206968363	0.005020427874039984	0.0006980016842882348	
11.051104257708666	0.004379980831793293	0.004980321009617299	0.0007339021527519049	
11.222341296996655	0.004253766329442241	0.004962325094681636	0.0007738013053193512	
11.39623165697915	0.004161741362674818	0.004960572654373573	0.0008184508332345718	
11.572816450903245	0.00410212585108966	0.0049705161788283336	0.0008687626447482311	
11.752137429066462	0.004074251791845142	0.004988617560998531	0.0009258587432808149	
11.93423698868786	0.004078551737594391	0.0050121119119659035	0.000991138060575966	
12.119158183932093	0.004116630695470181	0.00503882875248537	0.0010663672470969407	
12.306944736088793	0.004191430376877085	0.005067057087683218	0.001153805259203912	
12.497641043909683	0.00430750340170869	0.0050954437689327055	0.0012563752186092471	
12.691292194105861	0.004471421511337145	0.005122916929973061	0.0013779007593384173	
12.887943972007742	0.004692338240956113	0.005148628206238033	0.0015234248394101165	
13.08764287239018	0.004982687664361533	0.005171908963545818	0.0016996162874878123	
13.290436110465315	0.005358851960770013	0.005192236938763416	0.0019152106331788924	
13.496371633045765	0.005841159961147956	0.0052092105953877145	0.002181231542622073	
13.705498129880782	0.006451231586018673	0.005222529180027269	0.0025101377085724997	
13.917865045168076	0.007201282636892322	0.005231976981364207	0.0029114535288782845	
14.133522589243995	0.008063779336359081	0.005237410681467396	0.003378320477448523	
14.35252175045488	0.00891021722703414	0.005238748981545897	0.003858544409182369	
14.574914307212275	0.00946003034454182	0.005235963904111454	0.00422574345935914	
14.800752840235097	0.009397570453524073	0.005229073338837778	0.00432179532942527	
15.030090744981337	0.008689391648742186	0.005218134523381163	0.004100922722907609	
15.262982244272472	0.007661622704064845	0.005203238242884138	0.0036934209802974237	
15.499482401113475	0.006649329577848658	0.00518450360016185	0.0032589994202231257	
15.739647131711472	0.005794473491933205	0.005162073258216687	0.0028753037884968096	
15.98353321869612	0.005114772273298599	0.00513610909199603	0.00255903305995742	
16.23119832454485	0.004586812201515751	0.005106788210522021	0.0023041430301867123	
16.482701005216104	0.004181415529666421	0.005074299326313287	0.0020996524857123822	
16.738100723993853	0.003873938166382667	0.0050388394584987605	0.0019353848624998327	
16.997457865546615	0.0036459341392496084	0.0050006109608965775	0.0018032604493679496	
17.26083375020432	0.0034844937112161276	0.004959818867968986	0.001697249896270652	
17.528290648456405	0.003381258811289045	0.004916668551061826	0.0016130348082625224	
17.799891795674554	0.003331665700652978	0.004871363675552409	0.0015476895557497681	
18.075701407063548	0.0033345258849243014	0.00482410444711684	0.001499463590469076	
18.35578469284383	0.0033919396257107593	0.004775086132767496	0.0014676749453196788	
18.64020787366921	0.003509494729913863	0.004724497839937754	0.0014527053303448035	
18.929038196283646	0.0036966051160120684	0.004672521534917687	0.0014560636043011916	
19.222343949420477	0.003966487500064281	0.004619331280489315	0.0014804012830728764	
19.52019447994806	0.004334145746862829	0.0045650926717166794	0.0015290919149753386	
19.822660209265607	0.004807650705293353	0.004509962448504748	0.0016042354504975406	
20.12981264995304	0.0053620099836566145	0.004454088263705182	0.0017004935773466603	
20.441724422678867	0.005885912542444029	0.004397608586146578	0.0017924037818401906	
20.75846927337004	0.006148785374855294	0.004340652718921439	0.0018263044853188892	
21.08012209064783	0.0059467385006308346	0.004283340914487824	0.0017545247772108676	
21.406758923533914	0.005366307943762093	0.004225784569560006	0.0016002339841349894	
21.738456999430788	0.004686314648652798	0.0041680864842965045	0.0014334543077441934	
22.075294742380795	0.004087254603792746	0.00411034117188174	0.001295940781726814	
22.417351791608088	0.003618031551815411	0.004052635206186698	0.0011949844093271996	
22.764709020347887	0.0032713501782864456	0.003995047596742256	0.0011249456003212279	
23.1174485549675	0.0030276936869299137	0.0039376501817342795	0.001078619870493755	
23.47565379438362	0.002870011803595398	0.0038805080311095997	0.0010504012958990224	
23.839409429780538	0.0027871024963552443	0.003823679853151879	0.0010365912673027545	
24.20880146463373	0.0027738426480438524	0.0037672183990378563	0.0010350405647440604	
24.583917235044	0.002830893547316617	0.003711170860914954	0.001044723771207802	
24.964845430386426	0.0029643406259677128	0.003655579259952228	0.001065266635260051	
25.351676114279368	0.0031843095940504917	0.0036004808216122826	0.0010961067547747422	
25.744500745878433	0.003498846569577741	0.003545908336079226	0.0011344236321835011	
26.143412201500308	0.0038931066192026235	0.0034918905023647836	0.001170140563647903	
26.548504796581717	0.004280522401064651	0.00343845225511031	0.0011777142236871034	
26.959874307978602	0.00446423917607472	0.0033856150735159336	0.00111846835343358	
27.377617996610834	0.00427678571349674	0.003333397272168551	0.0009836371652534115	
27.801834630457815	0.003821710184761858	0.0032818142738166595	0.0008302893973050601	
28.232624507910387	0.003332794154063618	0.0032308788643606434	0.0007176247096600887	
28.670089481484574	0.002933842507581823	0.0031806014304995357	0.000657796801472969	
29.114332981902788	0.0026483665788704968	0.003130990180606884	0.0006376831690412251	
29.565460042548164	0.0024662283173012257	0.0030820513495052443	0.0006424478644085211	
30.0235773242978	0.0023744098656262778	0.003033789387876733	0.0006624958903090285	
30.488793140740842	0.002365803612415355	0.002986207137091138	0.0006928670557140791	
30.961217483787163	0.0024406526564893505	0.0029393059902573385	0.0007311512152932767	
31.440962049673153	0.002604732854506817	0.002893086040312272	0.0007751963990133538	
31.928140265370157	0.002860596495696343	0.0028475462159575386	0.0008194357887015926	
32.42286731540228	0.0031783309948581464	0.0028026844062395075	0.0008475728611747967	
32.925260169079685	0.003436894181059315	0.0027584975745471472	0.000825084159295471	
33.435437608153904	0.003436061996133567	0.0027149818627742977	0.0007213895067549473	
33.95352025490161	0.003139790591994234	0.0026721326863616635	0.0005715854943378584	
34.479630600643624	0.002747558059409777	0.002629944820899501	0.0004530939032647935	
35.01389303470575	0.0024182987777936473	0.002588412480936047	0.0004004538512439104	
35.556433873828425	0.0021953929672789358	0.002547529391599953	0.00040136455144094084	
36.107381392031996	0.002075735461588715	0.0025072888536080934	0.0004318476245374845	
36.666865850944866	0.0020510237724542125	0.0024676838021936045	0.0004764814728801122	
37.23501953060145	0.002119198641074779	0.0024287068604533484	0.0005281293460519176	
37.81197676071744	0.0022822843005026097	0.002390350387579423	0.0005815351326314905	
38.397873952449665	0.002527018140473701	0.0023526065224061814	0.0006248890867620057	
38.99284963064802	0.0027704949763032757	0.0023154672226725114	0.0006286073984336586	
39.59704446660722	0.0028260060005464147	0.0022789243003690897	0.000554261609817457	
40.21060131132589	0.0026064764690292394	0.0022429694535119242	0.0004197226041513878	
40.83366522928125	0.0022832305713352107	0.0022075942946567562	0.00030539970813151467	
41.46638353272696	0.002019417712367472	0.0021727903764439346	0.0002623557123906601	
42.108905816522395	0.0018609418860465199	0.0021385492144399233	0.0002816823903439154	
42.76138399350171	0.0018072905241415748	0.0021048623075198367	0.00033022540219300564	
43.42397233039088	0.0018544807867922426	0.0020717211560151833	0.0003885296817821865	
44.096827484281306	0.0020003308517059287	0.002039117277832179	0.0004466280355698216	
44.78010853966855	0.0022175144777713328	0.002007042222728659	0.0004877757836681956	
45.47397704606499	0.0023852545728476914	0.0019754875849215363	0.00047480225633906404	
46.17859705619533	0.002320676306840307	0.001944445014181975	0.00038034353437750194	
46.894135164783904	0.00206372953560157	0.0019139062255617903	0.000257065190857043	
47.62076054794297	0.0018126993683315682	0.0018838630078820689	0.0001868086844412949	
48.35864500317141	0.001659451534197488	0.00185430723110344	0.00019766324300919726	
49.10796298997312	0.0016158857957947247	0.0018252308526868946	0.00025087914732588047	
49.86889167110482	0.001679126319292683	0.0017966259230443073	0.00031390151168537105	
50.641610954463076	0.0018381908331727916	0.0017684845901689472	0.00037044968107199884	
51.42630353562007	0.0020222258122021748	0.0017407991035281406	0.00039203660841325317	
52.22315494101898	0.002049192122822938	0.0017135618172927438	0.0003368185202012786	
53.03235357183818	0.001855501799438579	0.001686765192971375	0.00022407976222904786	
53.854090748535334	0.0016268833194573356	0.0016604018015110343	0.00014031347033398615	
54.688560756081706	0.0014887749073209157	0.001634464324920134	0.0001461642036541857	
55.53596088989733	0.0014640411012470044	0.0016089455574647379	0.00020417534228427063	
56.39649150249797	0.0015493746943438648	0.0015838384064841026	0.00026892304187843135	
57.27035605086487	0.0017133359904020617	0.001559135892867287	0.00031644381067507044	
58.15776114454846	0.001819699819295081	0.001534831151228682	0.0003054153986479564	
59.05891659451753	0.001708566678068628	0.0015109174298167047	0.0002162864025715834	
59.974035462765215	0.001498428551638142	0.001487388090186684	0.0001190351484605862	
60.90333411268367	0.0013594341081894555	0.0014642366066659486	0.00010597582833562905	
61.847032260219336	0.0013360337202879533	0.001441456565636463	0.00016450135516459896	
62.80535302582078	0.001425050036451943	0.0014190416646578795	0.0002294684987228063	
63.778522987191536	0.0015744625799826502	0.0013969857114516499	0.000268598195133609	
64.76677223286032	0.0016103951449079514	0.0013752826227647974	0.00023606043300642554	
65.77033441658139	0.0014510813825914198	0.0013539264231301198	0.00014008991673387794	
66.78944681257751	0.0012837232107721273	0.0013329112435379027	7.390454496005065e-05	
67.82435037163955	0.0012224428252424202	0.001312231320032691	0.00011406547498503587	
68.87528977809474	0.001280026012820385	0.0012918809922473219	0.00018103983557953677	
69.94251350765792	0.0014136449505466559	0.001271854701885115	0.0002268174946408659	
71.02627388617911	0.0014551128986053613	0.0012521469911600197	0.00020401629628900554	
72.12682714930152	0.001310013247814119	0.0012327525012034617	0.00011461378818525889	
73.24443350304374	0.0011658951546743967	0.0012136659704457063	5.620736054210416e-05	
74.37935718532088	0.0011340511648239857	0.001194882232978705	0.00010872741397685447	
75.53186652841877	0.0012180778488145678	0.0011763962169066282	0.00017284439564522588	
76.7022340224364	0.0013283502695413056	0.0011582029426895782	0.00019719109121773062	
77.89073637971123	0.0012723555124113804	0.0011402975214853683	0.00014027456747416794	
79.09765460024283	0.0011190168001286485	0.0011226751534936705	5.4296188282420765e-05	
80.32327403813038	0.0010510374196148527	0.0011053311263063206	7.231205367660826e-05	
81.5678844690394	0.001105754756707191	0.0010882608132671136	0.00013914904109792707	
82.83178015871405	0.001213612168693523	0.0010714596718440052	0.00017363106400431204	
84.11525993255103	0.001177879179969099	0.0010549232420162366	0.00012815119541985105	
85.41862724625115	0.001037194717580226	0.0010386471446785952	4.425447702253684e-05	
86.74219025756646	0.0009822659743697808	0.0010226270800646742	6.686385457478515e-05	
88.08626189915832	0.00104862055818681	0.0010068588261907658	0.00013145592046257863	
89.45115995258467	0.0011321434972517176	0.0009913382373217354	0.00015090967017204981	
90.83720712343391	0.0010496528915063094	0.0009760612424600236	8.894168032199515e-05	
92.24473111762269	0.0009363224050867159	0.0009610238438587178	2.5827054948916394e-05	
93.67406471887617	0.0009390065709611144	0.0009462221155594599	8.791161071857641e-05	
95.1255458674087	0.0010317871315676248	0.0009316522019557906	0.00013547494460748607	
96.59951773982377	0.0010225091384616746	0.0009173103163823973	0.00010755503218051546	
98.09632883025184	0.0009027723927202314	0.0009031927397306038	2.855097432628919e-05	
99.61633303274554	0.0008727797868726579	0.0008892958190903189	6.276739496595482e-05	
101.15988972495167	0.0009520304506700424	0.0008756159664185767	0.00011791742177450564	
102.72736385307937	0.0009654897027145147	0.0008621496572346997	0.00010390099964611844	
104.31912601818526	0.0008544131410045537	0.0008488934293420464	2.78733784896001e-05	
105.93555256379533	0.0008254697027121072	0.0008358438815762304	5.6964397358769083e-05	
107.57702566488457	0.0009019071154342967	0.0008229976725796468	0.00010893242650966353	
109.24393341823551	0.0008943247032283278	0.0008103515196020783	8.654966346809763e-05	
110.93666993419627	0.0007928679424230345	0.0007979021973271192	1.249027341651995e-05	
112.65563542986153	0.0007951929181687307	0.000785646536724105	6.735194456209687e-05	
114.40123632369622	0.0008668446161519914	0.0007735814239252167	0.00010236830603923794	
116.17388533162597	0.0008056136162137305	0.000761703799127383	5.427187720912401e-05	
117.9740015646163	0.0007387774504658365	0.0007500106555185963	2.55223060189457e-05	
119.802010627764	0.0007909879679862625	0.0007384990382282221	8.522735120454121e-05	
121.65834472092367	0.0008047332748452981	0.0007271660433008838	7.836875700714202e-05	
123.54344274089367	0.000715131855451945	0.0007160088166934713	7.5898183989618235e-06	
125.45775038518534	0.0007267440899562525	0.000705024553294831	6.307279704610099e-05	
127.40172025740017	0.0007766908248408046	0.0006942104959676729	8.353709244526479e-05	
129.3758119742398	0.0006974208491134188	0.0006835639346122317	2.3674707006312735e-05	
131.3804922741741	0.0006825196415590006	0.0006730822052512175	4.776142731333483e-05	
133.41623512779302	0.0007391713054570199	0.0006627626891355823	7.996428884924396e-05	
135.48352184986857	0.0006728353433466175	0.0006526028118706375	2.8768597949615728e-05	
137.58284121315285	0.0006508958739423795	0.0006426000425620546	4.177609831072975e-05	
139.71468956393986	0.0007042209719734612	0.0006327518929812822	7.442676606623208e-05	
141.879570939417	0.0006396137043907627	0.0006230559167499244	2.370391019552227e-05	
144.07799718683648	0.0006283170770319397	0.0006135097085426155	4.4397967649857596e-05	
146.31048808453184	0.0006708380731423225	0.0006041109033079512	6.716648989116598e-05	
148.57757146481032	0.0006017224597689429	0.0005948571755070248	1.0055565680434997e-05	
150.87978333874923	0.0006161681803766115	0.0005857462383691363	5.288757921502331e-05	
153.2176680229263	0.0006292122381256416	0.0005767758431642384	5.3459051717780094e-05	
155.5917782681133	0.0005693169215502786	0.0005679437784917043	1.1894231794668215e-05	
158.00267538996428	0.0006112740824150444	0.000559247869584997	6.052558678506049e-05	
160.45092940172842	0.0005744137157412773	0.0005506859776318406	2.8548623406852695e-05	
162.9371191490193	0.0005580106885158019	0.0005422559991094888	3.6709289407630046e-05	
165.46183244667284	0.0005868021499425799	0.0005339558651347092	5.2884579628215925e-05	
168.02566621772516	0.0005293144930930873	0.0005257835408280998	8.015339348980933e-06	
170.6292266345446	0.0005657440141639286	0.0005177370246923664	5.4235201974641735e-05	
173.27312926215015	0.0005267036130851373	0.0005098143480042032	2.0455227606197598e-05	
175.9579992037507	0.0005276922097834304	0.0005020135742194165	4.087367964625711e-05	
178.68447124853947	0.0005302387051832703	0.0004943327983909551	3.776837901735416e-05	
181.45319002177868	0.0004971469349128842	0.00048677014659950546	2.4755327217635253e-05	
184.2648101372089	0.0005252022971534799	0.0004793237753963318	4.588463463197494e-05	
187.11999635182175	0.00047767681559441754	0.0004719918712580333	1.2008939078247184e-05	
190.019423723029	0.000510671953122205	0.00046477265005292047	4.697575672407214e-05	
192.9637777682679	0.0004643710251996106	0.0004576643565187022	7.06113733219707e-06	
195.95375462707955	0.000492635479965373	0.0004506652637511915	4.486409144199466e-05	
198.99006122569847	0.00045257045230675185	0.0004437736727037493	8.996095143354915e-06	
202.0734154441926	0.00047561598401495197	0.00043698791169718515	4.2360718981453774e-05	
205.20454628619316	0.000439909747856732	0.00043030633593984824	9.972368368352259e-06	
208.38419405125447	0.0004610937856869604	0.00042372732705764794	4.062338198693736e-05	
211.6131105098844	0.00042602519138816754	0.0004172492926337494	8.820700722034916e-06	
214.892059081287	0.0004484865741122379	0.0004108706657576979	3.941914866257427e-05	
218.22181501385919	0.0004121035551487724	0.00040458990458373367	8.301470396066648e-06	
221.60316556848443	0.0004354312564542895	0.0003984054918980631	3.732068477720436e-05	
225.03691020466627	0.00040076340109402664	0.00039231593469486265	1.3317497418972846e-05	
228.5238607695462	0.00041810709385564756	0.00038631976376079667	3.200980763271238e-05	
232.06484168985054	0.0003952175440737901	0.0003804155332678337	2.2342768460312637e-05	
235.66069016681035	0.00039490469958517816	0.0003746018203741611	2.1693861489212687e-05	
239.3122563741041	0.00039523609947471556	0.0003688772248329886	3.0840219933861944e-05	
243.0204036588648	0.0003725997353217392	0.0003632403686090569	9.386541977675576e-06	
246.78600874580337	0.00038955086959159205	0.000357689895502655	3.2013276592273526e-05	
250.60996194449422	0.0003637277452378734	0.0003522244707809668	1.6904228394785987e-05	
254.4931673598731	0.0003659115967871556	0.00034684278081656856	2.0164243531858093e-05	
258.43654310599635	0.0003681499742631105	0.00034154353273290486	2.918680392346836e-05	
262.4410215231124	0.00034464976723443087	0.0003363254540565757	9.631209004031453e-06	
266.507549398097	0.0003549016113567738	0.0003311872923762721	2.4156622166172535e-05	
270.63708818830384	0.0003481361825731517	0.0003261278150082036	2.5484581221425388e-05	
274.8306142488838	0.00032956930840886034	0.00032114580866786287	8.89362715121958e-06	
279.08911906362675	0.00033854934177295965	0.00031624007914798094	2.271339927705225e-05	
283.4136094793798	0.00033401187574105655	0.0003114094510025266	2.5059040375905786e-05	
287.80510794409827	0.0003154835225044325	0.000306652767236612	1.063592777964716e-05	
292.26465274858515	0.0003180409562356333	0.00030196888900216676	1.6810725736644747e-05	
296.7932982719762	0.0003222487464755162	0.00029735669529924963	2.525438812990381e-05	
301.3921152310292	0.00030711519487050526	0.00029281508268286856	1.7811569219083106e-05	
306.0621909332746	0.00029704419066634594	0.00028834296497518653	8.760122435792534e-06	
310.80462953409153	0.0003014407652964468	0.00028393927298298787	1.8004808770284646e-05	
315.6205522977641	0.00030254040846229525	0.0002796029542202924	2.326921407616015e-05	
320.5110978625849	0.00029081568862051514	0.00027533297263600015	1.8245429659276157e-05	
325.47742251006514	0.0002797729000865205	0.00027112830834645637	9.750287928210494e-06	
330.52070043831674	0.00027795267252939105	0.0002669879573728281	1.1261497266723559e-05	
335.6421240396705	0.0002808273897286182	0.0002629109313831895	1.8159438318824057e-05	
340.8429041825955	0.00027971026185718005	0.0002588962574392109	2.0998532809335915e-05	
346.1242704979875	0.0002721444467338721	0.0002549429777473548	1.880315305536565e-05	
351.4874716698928	0.0002627196739327683	0.0002510501494144814	1.387046485850685e-05	
356.9337757307372	0.00025571294256329657	0.0002472168442077695	9.382192589580618e-06	
362.46447036112943	0.000252045973454374	0.00024344214831886185	8.60386302021384e-06	
368.08086319431027	0.0002505640370062399	0.00023972516213214637	1.1114211472818197e-05	
373.7842821253185	0.00024966089866841547	0.00023606499999708622	1.3928015615587051e-05	
379.57607562494815	0.00024821003203756234	0.00023246079000451483	1.5900924801724245e-05	
385.45761305857025	0.00024582674747509217	0.00022891167376681395	1.693304688141953e-05	
391.43028500989345	0.00024266397815623817	0.00022541680620189594	1.7256619762982487e-05	
397.49550360974456	0.00023906993058161048	0.00022197535532090938	1.7163963281610024e-05	
403.6547028699399	0.00023535100775104846	0.0002185865020195973	1.6889126636532448e-05	
409.9093390223323	0.0002316822249327606	0.0002152494398732304	1.6567371357617938e-05	
416.26089086311043	0.00022809943401339014	0.00021196337493504483	1.623122258761539e-05	
422.71086010243414	0.00022451220921251627	0.00020872752553811492	1.5817774805734282e-05	
429.2607717194863	0.00022072216505809975	0.0002055411221005924	1.5181053013903352e-05	
435.91217432302693	0.0002164777936596377	0.00020240340693424488	1.4122385950645151e-05	
442.6666405175339	0.00021162045524015683	0.00019931363405623068	1.2468707540367883e-05	
449.52576727501685	0.00020632876238936015	0.00019627106900404454	1.0247170502603266e-05	
456.4911763125926	0.0002013174629902366	0.00019327498865357454	8.065553114593017e-06	
463.56451447591087	0.0001977045818599256	0.0001903246810402088	7.600969953193429e-06	
470.74745412852144	0.0001963109843947566	0.00018741944518293427	9.761429590696014e-06	
478.04169354727435	0.00019642341762407924	0.00018455859091136964	1.2521357210647486e-05	
485.4489573238469	0.0001950688892082053	0.000181741438695677	1.3369088988329003e-05	
492.97099677249224	0.00018981277239946912	0.0001789673194792976	1.0969598338472543e-05	
500.60959034410683	0.00018359903321126574	0.00017623557451445837	7.3657608085457586e-06	
508.36654404671106	0.0001817169951831281	0.0001735455552003981	8.82832056113458e-06	
516.2436918724502	0.00018281638767775682	0.0001708966229242604	1.2185220039777299e-05	
524.242896231207	0.00017881031940738726	0.0001682881489046065	1.060633089213927e-05	
532.3660483909357	0.00017252499784691668	0.000165719514037498	6.834238762432869e-06	
540.6150689248177	0.00017294014908522152	0.00016319010874510227	1.0305729312046063e-05	
548.9919081653474	0.00017147603612600924	0.0001606993328267745	1.0799760854956199e-05	
557.4985466654523	0.00016485578020454547	0.00015824659531257174	6.63392972052948e-06	
566.1369956667598	0.00016593217761334765	0.00015583131431915365	1.0454061461700787e-05	
574.909297575119	0.00016210479104942143	0.00015345291690802758	8.74618120946905e-06	
583.8175264434902	0.00015851344511843172	0.00015111083894609573	7.845931300554648e-06	
592.8637884623186	0.00015882187822502852	0.00014880452496846257	1.0026837275093607e-05	
602.0502224575035	0.0001529592367512411	0.00014653342804346275	6.612761735138939e-06	
611.379000396087	0.00015427950466759648	0.00014429700963986943	9.983671750326962e-06	
620.8523278997751	0.00014834783461248924	0.0001420947394962449	6.405773317341274e-06	
630.4724447664181	0.00014935403339593923	0.00013992609549239477	9.431332509048585e-06	
640.2416254995708	0.00014445817524611672	0.00013779056352288997	6.973428303995036e-06	
650.1621798462554	0.00014359137345119614	0.00013568763737261948	7.964673635260646e-06	
660.2364533430635	0.00014191412378684862	0.0001336168185943378	8.559443583651834e-06	
670.4668278707137	0.00013744329943430816	0.00013157761638817357	5.8692751483372495e-06	
680.8557222172046	0.0001380840669162104	0.00012956954748306497	8.522311001406691e-06	
691.4055926496942	0.00013513108458489804	0.00012759213602008787	7.810171830238618e-06	
702.1189334952396	0.00013126050226921384	0.00012564491343764492	5.639309146696422e-06	
712.9982777305363	0.00013091041017912524	0.00012372741835848305	7.229465854310274e-06	
724.0461975807946	0.00013009579490840044	0.00012183919647850863	8.285310109966309e-06	
735.2653051278958	0.00012689014530632708	0.00011997980045736877	7.148481744980076e-06	
746.6582529279726	0.00012367741264319038	0.0001181487898107694	5.642431607663149e-06	
758.2277346385576	0.0001217854669338703	0.00011634573080450044	5.440154349097151e-06	
769.9764856554507	0.00012068781099338203	0.00011457019635013882	6.153673730921547e-06	
781.9072837594538	0.00011959539122914284	0.00011282176590240146	6.802142038634508e-06	
794.0229497731273	0.00011820082968612011	0.00011110002535812026	7.108353062234693e-06	
806.3263482277227	0.00011656105106266263	0.00010940456695681166	7.156986783164139e-06	
818.82038804045	0.00011480338402926552	0.00010773498918281444	7.068407121001745e-06	
831.5080232022387	0.00011297578498241086	0.00010609089666896908	6.886001548475939e-06	
844.3922534761538	0.0001110247544258249	0.00010447190010181374	6.56277712860059e-06	
857.4761251066391	0.00010885913933456446	0.00010287761612827039	6.007706562964408e-06	
870.7627315397452	0.00010653180288485531	0.00010130766726379772	5.241402417161521e-06	
884.2552141545192	0.00010446901488575923	9.976168180198581e-05	4.7145606193319e-06	
897.9567630057271	0.00010330557664382518	9.823929372556883e-05	5.1834884595521005e-06	
911.8706175780853	0.00010282297153162282	9.674014261883239e-05	6.155584876702765e-06	
926.0000675521785	0.00010123392567258935	9.526387358139286e-05	5.975664825633055e-06	
940.3484535822448	9.841036369887195e-05	9.38101371433258e-05	4.601441693569246e-06	
954.9191680860141	9.747712977145925e-05	9.23785891816216e-05	5.211723537610494e-06	
969.715656046784	9.677279719412584e-05	9.096889083794666e-05	5.804415911838562e-06	
984.7414158279239	9.389738719760209e-05	8.958070843768881e-05	4.3203998909026885e-06	
1000.0	9.378955567155553e-05	8.821371341026571e-05	5.618820570583739e-06	


==> data/fig_delay_ph2_bode_08.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005244846668636306	0.00017999576329835664	
0.10154950161807173	0.005424263851159186	0.005245123935621151	0.00017999596214165307	
0.10312301278878754	0.005424523276890389	0.005245409881472726	0.0001799961672006824	
0.10472090554055413	0.005424790826154535	0.005245704778490667	0.00017999637866993496	
0.10634355766636439	0.005425066754025711	0.0052460089075585855	0.0001799965967499955	
0.10799135281311975	0.005425351323631497	0.005246322558417239	0.00017999682164773894	
0.1096646805723366	0.005425644806410056	0.00524664602994657	0.000179997053576531	
0.11136393657225817	0.005425947482375599	0.0052469796304569025	0.00017999729275641958	
0.11308952257139368	0.0054262596403925395	0.005247323677989582	0.00017999753941436505	
0.11484184655350702	0.0054265815784585855	0.005247678500627422	0.00017999779378444339	
0.11662132282407707	0.005426913603997136	0.005248044436815252	0.0001799980561080752	
0.11842837210825283	0.005427256034159231	0.005248421835690913	0.0001799983266342565	
0.12026342165032622	0.005427609196135441	0.005248811057427079	0.00017999860561979862	
0.12212690531474645	0.0054279734274780105	0.0052492124735842504	0.00017999889332957476	
0.12401926368869937	0.005428349076433596	0.005249626467475301	0.00017999919003676778	
0.12594094418627644	0.005428736502287014	0.00525005343454199	0.00017999949602314858	
0.12789240115425762	0.005429136075716311	0.005250493782743838	0.00017999981157932997	
0.12987409597953362	0.005429548179159614	0.005250947932959787	0.0001800001370050559	
0.13188649719819254	0.005429973207194128	0.005251416319403104	0.0001800004726094837	
0.13393008060629666	0.005430411566927731	0.005251899390049963	0.00018000081871148856	
0.13600532937237603	0.005430863678403595	0.005252397607082197	0.00018000117563996405	
0.13811273415166478	0.005431329975018294	0.005252911447344704	0.00018000154373414587	
0.14025279320210793	0.005431810903953884	0.005253441402818028	0.00018000192334393386	
0.1424260125021654	0.005432306926624429	0.005253987981106635	0.00018000231483022836	
0.1446329058704415	0.005432818519137507	0.0052545517059434275	0.00018000271856528327	
0.14687399508716817	0.005433346172771236	0.005255133117711103	0.00018000313493306605	
0.14914981001757044	0.005433890394467337	0.005255732773980914	0.0001800035643296245	
0.15146088873714358	0.0054344517073408516	0.0052563512500694645	0.0001800040071634716	
0.1538077776588715	0.005435030651207098	0.005256989139614186	0.0001800044638559819	
0.15619103166241588	0.005435627783126487	0.005257647055168147	0.00018000493484179888	
0.15861121422530794	0.0054362436779678445	0.005258325628814908	0.00018000542056925727	
0.16106889755617235	0.005436878928990934	0.005259025512804121	0.0001800059215008192	
0.16356466273001555	0.0054375341484488495	0.005259747380208643	0.00018000643811351958	
0.1660990998256107	0.005438209968211049	0.005260491925603922	0.00018000697089942837	
0.16867280806501112	0.005438907040407755	0.005261259865770482	0.00018000752036614274	
0.1712863959552255	0.005439626038096534	0.005262051940420355	0.00018000808703725726	
0.17394048143208848	0.005440367655951882	0.005262868912948297	0.00018000867145289876	
0.17663569200636045	0.005441132610978662	0.005263711571208771	0.00018000927417023625	
0.17937266491209122	0.005441921643250303	0.005264580728319578	0.00018000989576403306	
0.18215204725728248	0.005442735516672695	0.005265477223493176	0.00018001053682720208	
0.18497449617688488	0.005443575019774745	0.005266401922896687	0.00018001119797139692	
0.18784067898816573	0.005444440966526612	0.005267355720541702	0.00018001187982759166	
0.1907512733484843	0.005445334197186709	0.005268339539204963	0.00018001258304672436	
0.19370696741551147	0.005446255579178514	0.005269354331381126	0.00018001330830031366	
0.1967084600099325	0.005447206007998417	0.005270401080268807	0.0001800140562811258	
0.19975646078067044	0.005448186408155774	0.00527148080079118	0.00018001482770386323	
0.20285169037266976	0.0054491977341464114	0.005272594540652473	0.00018001562330585696	
0.2059948805972802	0.005450240971460936	0.005273743381431719	0.0001800164438477985	
0.20918677460527996	0.005451317137629182	0.005274928439715216	0.00018001729011449694	
0.21242812706258082	0.0054524272833022715	0.005276150868269244	0.00018001816291563917	
0.215719704328655	0.005453572493373758	0.0052774118572545305	0.00018001906308660854	
0.21906228463772706	0.0054547538881414455	0.005278712635484216	0.00018001999148929484	
0.22245665828277353	0.005455972624511519	0.00528005447172694	0.00018002094901297305	
0.22590362780237347	0.005457229897246689	0.005281438676056942	0.00018002193657515897	
0.22940400817045398	0.005458526940260196	0.005282866601252978	0.00018002295512254597	
0.23295862698897662	0.005459865027957506	0.005284339644248085	0.00018002400563193736	
0.2365683246836085	0.005461245476627704	0.0052858592476322155	0.00018002508911122176	
0.2402339547024262	0.0054626696458866635	0.005287426901209921	0.00018002620660038528	
0.243956383717698	0.005464138940174127	0.005289044143615336	0.0001800273591725561	
0.24773649183079302	0.005465654810306995	0.005290712563986835	0.00018002854793506623	
0.2515751727802653	0.005467218755091224	0.005292433803703836	0.0001800297740305857	
0.2554733341531623	0.005468832322994797	0.005294209558188365	0.0001800310386382571	
0.2594318975996074	0.005470497113884431	0.0052960415787740925	0.00018003234297489547	
0.26345179905070754	0.005472214780828768	0.005297931674645722	0.00018003368829621155	
0.2675339889398373	0.005473987031970941	0.005299881714851711	0.00018003507589808745	
0.27167943242735193	0.005475815632473577	0.005301893630393503	0.0001800365071178982	
0.2758891096287819	0.005477702406539429	0.005303969416394566	0.0001800379833358587	
0.28016401584656353	0.005479649239510991	0.005306111134352696	0.00018003950597644247	
0.2845051618053608	0.0054816580800526905	0.005308320914479304	0.00018004107650983575	
0.28891357389103245	0.005483730942419305	0.005310600958129452	0.00018004269645343626	
0.2933902943933029	0.005485869908814605	0.005312953540326744	0.00018004436737342045	
0.29793638175219256	0.005488077131844315	0.0053153810123872745	0.0001800460908863518	
0.30255291080826724	0.005490354837067749	0.00531788580464717	0.0001800478686608461	
0.30724097305676445	0.00549270532565273	0.005320470429298375	0.00018004970241930585	
0.31200167690565833	0.00549513097713862	0.0053231374833377166	0.00018005159393969265	
0.3168361479377224	0.0054976342523125705	0.005325889651634418	0.00018005354505739395	
0.3217455291766536	0.005500217696204384	0.005328729710121637	0.00018005555766712378	
0.32673098135731937	0.005502883941205672	0.005331660529117824	0.00018005763372491474	
0.33179368320019265	0.005505635710319319	0.005334685076784054	0.00018005977525016072	
0.33693483169003946	0.0055084758205456216	0.005337806422723816	0.000180061984327754	
0.3421556423589239	0.005511407186411764	0.0053410277417321175	0.00018006426311027526	
0.3474573495735992	0.005514432823651802	0.005344352317701165	0.00018006661382027805	
0.35284120682735126	0.005517555853044597	0.005347783547690224	0.0001800690387526544	
0.3583084870363649	0.005520779504417698	0.005351324946167828	0.00018007154027707405	
0.3638604828406817	0.005524107120825563	0.005354980149434844	0.00018007412084053152	
0.3694985069098218	0.0055275421629110465	0.0053587529202375	0.00018007678296995893	
0.37522389225314035	0.00553108821345963	0.005362647152579979	0.00018007952927496916	
0.3810379925349945	0.00553474898215636	0.0053666668767467455	0.00018008236245065315	
0.3869421823947922	0.005538528310556225	0.005370816264545426	0.0001800852852805356	
0.39293785777200174	0.005542430177279159	0.005375099634781655	0.00018008830063959464	
0.39902643623619527	0.005546458703441729	0.005379521458978081	0.0001800914114974086	
0.4052093573222091	0.005550618158338223	0.005384086367350403	0.00018009462092142577	
0.41148808287049476	0.005554912965384682	0.005388799155054139	0.00018009793208036042	
0.41786409737274555	0.005559347708340252	0.005393664788716729	0.0001801013482476911	
0.4243389083228771	0.005563927137821221	0.005398688413270416	0.00018010487280531803	
0.43091404657344795	0.005568656178124012	0.005403875359102418	0.00018010850924734623	
0.4375910666976019	0.005573539934374531	0.005409231149539913	0.00018011226118401922	
0.4443715473566186	0.0055785837000223645	0.005414761508688543	0.0001801161323457979	
0.45125709167315986	0.005583792964699582	0.0054204723696443325	0.00018012012658759284	
0.4582493276102989	0.0055891734224651915	0.005426369883100252	0.00018012424789317464	
0.4653499083564233	0.005594730980457723	0.005432460426370097	0.00018012850037974311	
0.4725605127161014	0.005600471767979969	0.005438750612853849	0.00018013288830267233	
0.4798828455070056	0.0056064021460414904	0.005445247301970336	0.00018013741606045486	
0.4873186379629853	0.005612528717386358	0.005451957609584815	0.00018014208819983705	
0.49486964814338685	0.005618858337035425	0.00545888891896097	0.00018014690942114219	
0.5025376613487146	0.005625398123374565	0.005466048892268918	0.00018015188458383514	
0.5103244905427329	0.00563215546982249	0.005473445482683024	0.00018015701871227803	
0.5182319767811088	0.00563913805711419	0.005481086947105752	0.00018016231700174038	
0.5262619896466971	0.0056463538662386605	0.005488981859556359	0.00018016778482465124	
0.5344164276915693	0.005653811192072347	0.005497139125266105	0.00018017342773709054	
0.5426972188858914	0.005661518657752862	0.005505567995524645	0.0001801792514855588	
0.5511063210737586	0.005669485229840789	0.005514278083325626	0.00018018526201402896	
0.559645722436092	0.005677720234320972	0.005523279379863085	0.00018019146547127414	
0.5683174419607084	0.005686233373498613	0.005532582271934093	0.00018019786821852132	
0.5771235299196736	0.0056950347438497065	0.005542197560307417	0.00018020447683740897	
0.5860660683540517	0.005704134854889907	0.005552136479122441	0.000180211298138277	
0.595147171566167	0.0057135446491309895	0.0055624107163876595	0.00018021833916883966	
0.604368986619493	0.005723275523199402	0.005573032435653489	0.00018022560722317864	
0.6137336938462858	0.005733339350197404	0.005584014298940024	0.00018023310985116204	
0.6232435073630855	0.005743748503393699	0.0055953694910068396	0.0001802408548682449	
0.6329006755942035	0.005754515881337529	0.005607111745058983	0.00018024885036571322	
0.6427074818033226	0.005765654934497825	0.005619255369990991	0.00018025710472134178	
0.6526662446333333	0.005777179693537498	0.005631815279279106	0.00018026562661056897	
0.6627793186545348	0.00578910479934205	0.00564480702164118	0.00018027442501809598	
0.6730490949213316	0.0058014455349317574	0.005658246813593619	0.00018028350925006358	
0.6834780015375548	0.0058142178593977335	0.005672151574045933	0.00018029288894672575	
0.6940685042305437	0.005827438444014166	0.005686538961085391	0.00018030257409570427	
0.7048231069341222	0.005841124710692367	0.005701427411117604	0.0001803125750458373	
0.7157443523806098	0.005855294872956756	0.00571683618054341	0.00018032290252164256	
0.7268348227020044	0.005869967979638942	0.005732785390168446	0.0001803335676384426	
0.7380971400404808	0.005885163961503703	0.00574929607255943	0.00018034458191816614	
0.7495339671683494	0.005900903681040034	0.005766390222580611	0.00018035595730588017	
0.7611480081176202	0.005917208985671906	0.005784090851365236	0.00018036770618705056	
0.7729420088193235	0.005934102764666989	0.005802422044000616	0.00018037984140562412	
0.784918757752735	0.005951609010047733	0.005821409021231434	0.00018039237628290566	
0.7970810866046624	0.0059697528818381754	0.005841078205514969	0.00018040532463731648	
0.8094318709389453	0.005988560778011821	0.005861457291793885	0.0001804187008050529	
0.8219740308763326	0.006008060409541536	0.00588257532338785	0.00018043251966170327	
0.8347105317848907	0.006028280880991827	0.005904462773444726	0.000180446796644811	
0.847644384981113	0.006049252777137794	0.005927151632435873	0.00018046154777752338	
0.8607786484418896	0.0060710082561438485	0.005950675502229067	0.00018047678969326954	
0.8741164275275125	0.0060935811498897315	0.005975069697326904	0.00018049253966157937	
0.8876608757158821	0.006117007072092104	0.006000371353919275	0.0001805088156150297	
0.9014151953480897	0.006141323534937894	0.006026619547466387	0.000180525636177435	
0.9153826383855528	0.006166570075021448	0.006053855419604749	0.00018054302069322382	
0.9295665071788846	0.00619278838946273	0.006082122315253498	0.00018056098925812392	
0.9439701552486742	0.006220022483179214	0.00611146593089392	0.0001805795627511472	
0.9585969880783669	0.006248318828391424	0.00614193447510221	0.00018059876286788545	
0.9734504639194281	0.006277726537562866	0.006173578842536061	0.00018061861215518875	
0.9885340946089864	0.006308297551111077	0.006206452802711623	0.0001806391340471661	
1.0038514464001433	0.006340086841380235	0.0062406132050607	0.00018066035290258397	
1.01940614080515	0.006373152634539353	0.006276120201931406	0.00018068229404356214	
1.0352018554516484	0.006407556652266856	0.006313037491391804	0.00018070498379558597	
1.051242324952181	0.006443364375305372	0.006351432581918552	0.00018072844952874572	
1.0675313417871697	0.006480645331224222	0.006391377081305539	0.00018075271970011307	
1.0840727572015847	0.006519473409015627	0.00643294701241513	0.0001807778238971046	
1.1008704821154982	0.006559927203479906	0.006476223158722773	0.00018080379288167576	
1.117928488048752	0.006602090392731022	0.006521291442980365	0.00018083065863506922	
1.1352508080599522	0.006646052152584438	0.006568243342752547	0.00018085845440281425	
1.1528415377000134	0.006691907612083157	0.006617176347071762	0.0001808872147395768	
1.1707048359804781	0.006739758354985492	0.006668194459022708	0.00018091697555330403	
1.1888449263568397	0.006789712972692065	0.0067214087497170895	0.0001809477741480303	
1.2072660977271032	0.006841887674844229	0.006776937969869821	0.00018097964926449504	
1.225972705445816	0.006896406964699318	0.0068349092260552935	0.00018101264111751374	
1.2449691723538168	0.00695340438740056	0.0068954587297275155	0.00018104679142882558	
1.2642599898239333	0.007013023360435986	0.006958732628255627	0.0001810821434537331	
1.2838497188228888	0.007075418096951618	0.00702488792858565	0.0001811187419995511	
1.3037429909896587	0.00714075463418496	0.007094093525726119	0.00018115663343329938	
1.3239445097305402	0.00720921198115948	0.00716653135011178	0.00018119586567550672	
1.3444590513311867	0.007280983401981287	0.007242397650077566	0.0001812364881762191	
1.3652914660858761	0.0073562778536698185	0.007321904428237113	0.00018127855186834656	
1.386446679444272	0.007435321600512311	0.007405281053581945	0.00018132210909230868	
1.4079296931759626	0.007518360030552233	0.007492776074692112	0.00018136721348441834	
1.4297455865530366	0.007605659704120427	0.007584659263689639	0.00018141391981963003	
1.451899517550985	0.007697510669437721	0.007681223925612015	0.0001814622837968977	
1.4743967240682132	0.007794229086434819	0.007782789513905848	0.00018151236175240328	
1.4972425251644468	0.007896160207267607	0.00788970459995214	0.00018156421028223566	
1.5204423223183279	0.008003681770824472	0.008002350253198091	0.0001816178857512384	
1.5440016007044985	0.00811720787916419	0.008121143898912516	0.00018167344365875354	
1.5679259304904682	0.008237193436711258	0.008246543733212137	0.0001817309378241222	
1.5922209681535842	0.00836413924870089	0.008379053790336507	0.00018179041934484745	
1.6168924578184014	0.008498597894477392	0.008519229775824835	0.00018185193526734265	
1.6419462326147771	0.008641180514654628	0.008667685802083023	0.00018191552689341586	
1.667388216057011	0.008792564679921833	0.008825102190855394	0.00018198122762375172	
1.6932244234443516	0.008953503544794059	0.008992234541644696	0.00018204906021092922	
1.7194609632832076	0.009124836533620511	0.009169924307830118	0.00018211903325669512	
1.7461040387313935	0.009307501860930205	0.009359111175257801	0.00018219113673798943	
1.7731599490647525	0.009502551256616804	0.009560847604170225	0.00018226533627931573	
1.8006350911665105	0.009711167352294157	0.009776315978034397	0.0001823415657992017	
1.828535961039703	0.009934684293243238	0.01000684890667594	0.00018241971803681042	
1.8568691553430368	0.010174612277010128	0.01025395336199343	0.00018249963229947935	
1.885641372950552	0.010432666893049362	0.010519339489965687	0.00018258107854463414	
1.9148594165354507	0.010710804358373677	0.010804955152364735	0.00018266373659552563	
1.9445301941784663	0.01101126402552807	0.011113027517904554	0.00018274716885180066	
1.974660721001155	0.011336619898646346	0.011446113361064856	0.00018283078423905546	
2.0052581208244957	0.011689843352576581	0.011807160156771818	0.00018291379026465055	
2.036329627853186	0.01207437983556667	0.012199580603455579	0.00018299512878882377	
2.067882588386045	0.012494243078490777	0.01262734389140371	0.00018307338929535603	
2.0999244625529108	0.01295413126514537	0.01309508788271624	0.00018314669077059827	
2.132462826078452	0.013459570764168679	0.013608257398985387	0.00018321251933218843	
2.1655053720733157	0.014017094383234806	0.014173275009176589	0.0001832675027956785	
2.199059912853022	0.01463446261140224	0.01479775198698572	0.0001833070943257282	
2.2331343817850464	0.015320937736450909	0.015490748215828052	0.00018332512341832574	
2.267736835164523	0.016087621476553262	0.016263090163208736	0.0001833131508324332	
2.302875454119006	0.01694786550384721	0.01712775429375254	0.00018325953005658024	
2.3385585465427567	0.01791775800621537	0.01810031658941544	0.00018314802382653382	
2.3747945490609914	0.019016671911604395	0.01919945121503419	0.00018295573775378956	
2.411592029024571	0.020267818294491997	0.020447420449409857	0.0001826499948243152	
2.4489596865355954	0.021698654295842508	0.02187040864537317	0.00018218355571367488	
2.4869063565043885	0.02334079306620182	0.02349836517428803	0.00018148725526986412	
2.5254410107383527	0.025228646615432605	0.025363639970273553	0.00018045865674775634	
2.564572760063192	0.0273952140688017	0.027496956535373134	0.0001789448169964156	
2.604310856476998	0.029861959535306532	0.029917953867917513	0.00017671723165420746	
2.6446646953377266	0.03261758807070385	0.032615609654764795	0.00017343933026024009	
2.6856438175845567	0.035579197637971204	0.03551251932103544	0.00016863664058921202	
2.727257911993673	0.03853506560646704	0.038411471618526365	0.00016170760824269094	
2.769516817469004	0.04109526684059574	0.040945409801325765	0.00015206982318744782	
2.812430525368455	0.04272797271769445	0.04259971263905007	0.00013959876785286907	
2.8560091818661824	0.042963205670601384	0.04289375094713793	0.00012545694539713203	
2.9002630903514777	0.04167569327967353	0.041668176209036976	0.00011291565349304135	
2.945202713864811	0.039171058633701454	0.03920868536223975	0.00010651945128698901	
2.9908386775716385	0.035984158760001946	0.03605563291475388	0.00010829410541439639	
3.0371817712745264	0.032614448087501836	0.0327149214829195	0.00011567001923373381	
3.0842429519642045	0.029391713879038165	0.0295138679125269	0.00012478947882291905	
3.1320333464101533	0.026475642534881955	0.026608564103236587	0.00013336114024062217	
3.180564253791325	0.023912190859039395	0.02404480856219327	0.00014061775182463816	
3.2298471483676323	0.021688506698900815	0.021812027803400885	0.0001465241601029799	
3.2798936821928324	0.01976801912079391	0.01987648857235754	0.0001512823796882795	
3.3307156878694446	0.018108489083498682	0.018198372272126433	0.00015512759572933296	
3.3823251813463506	0.016669901035344034	0.016739425579427706	0.0001582638187892583	
3.43473436475976	0.015417242296182845	0.015465813998691817	0.0001608521701938284	
3.487955629318178	0.01432098273965856	0.014348752853503025	0.00016301556977383897	
3.542001558232087	0.013356638872922814	0.013364209614412037	0.0001648468216946071	
3.5968849296890193	0.012504052653552465	0.012492286274745265	0.00016641605206484786	
3.6526187198747286	0.011746651018450299	0.011716550115405244	0.0001677765886396323	
3.7092161060411786	0.011070785086451663	0.011023419822903831	0.00016896935348162788	
3.7666904696220658	0.010465175148875318	0.010401640619477626	0.00017002607337143042	
3.8250553993966134	0.009920458059374396	0.009841850698467774	0.0001709716113532519	
3.884324694702404	0.009428823443963215	0.009336229301831598	0.0001718256625728755	
3.9445123686979775	0.008983723175487181	0.008878213471268773	0.00017260399470788864	
4.005632651675993	0.00857963977541511	0.008462270808701624	0.0001733193624058584	
4.067699994427721	0.00821190161694516	0.008083717189683707	0.00017398218744416838	
4.130729071659682	0.007876535091615303	0.0077385702716952325	0.00017460106942122667	
4.194734785463209	0.007570145928917986	0.007423431417233397	0.0001751831728911594	
4.259732268837781	0.007289823537015398	0.007135390171380201	0.00017573452364564684	
4.325736889268946	0.007033063575741139	0.006871946675609307	0.00017626023760577628	
4.392764252361694	0.0067977050284278384	0.006630948390737574	0.0001767646992938591	
4.460830205530115	0.006581878860736052	0.006410538282796169	0.00017725170226489512	
4.5299508417442365	0.006383965991849373	0.006209112237000585	0.00017772456060832873	
4.600142503334918	0.006202562797349324	0.006025283942780284	0.00017818619828468207	
4.671421785857698	0.006036452746789051	0.005857855866573443	0.0001786392213644547	
4.743805542016518	0.005884583078277075	0.005705795222444065	0.00017908597699918945	
4.817310885648243	0.005746045647244134	0.005568214082101017	0.0001795286020453605	
4.891955195768907	0.005620061272388114	0.005444352950039225	0.00017996906358899796	
4.967756120682691	0.005505967050442351	0.005333567277500809	0.00018040919311764232	
5.044731582154526	0.005403206232104898	0.005235316509506509	0.00018085071571077217	
5.122899779647386	0.005311320351446364	0.005149155359207011	0.00018129527533704582	
5.202279194625215	0.005229943386208353	0.005074727088753525	0.00018174445713292682	
5.282888594922542	0.005158797801455593	0.005011758650328777	0.00018219980737544506	
5.364747039181794	0.005097692398278881	0.0049600576088409025	0.00018266285173873468	
5.447873881359371	0.005046521956594816	0.004919510832681565	0.0001831351123305028	
5.532288775301544	0.005005268730499954	0.004890085004492009	0.00018361812393271555	
5.618011679391243	0.004974005930405663	0.004871829073967417	0.00018411344981436118	
5.705062861266868	0.004952903413328312	0.0048648788539072995	0.00018462269743708308	
5.793462902614208	0.004942235907474134	0.004869464054610888	0.0001851475343302084	
5.883232704032601	0.004942394227732782	0.0048859181675813945	0.00018568970436159832	
5.974393489976511	0.004953900105725341	0.004914691757002818	0.0001862510445627646	
6.06696681377367	0.004977425476506466	0.004956369909718993	0.00018683350256154006	
6.160974562720967	0.005013817354605844	0.005011694849604763	0.0001874391545023818	
6.25643896325932	0.005064129824008058	0.005081595065598398	0.0001880702230410542	
6.353382586228693	0.005129665201443958	0.0051672227699628565	0.00018872909449902344	
6.451828352204593	0.005212027169433567	0.005270002145212758	0.00018941833340100337	
6.551799536917215	0.005313189700165262	0.005391691726670696	0.0001901406911305927	
6.653319776754563	0.005435587025660728	0.005534465505225347	0.0001908991028501085	
6.756413074350862	0.005582231927000765	0.005701019065719287	0.00019169666228595353	
6.861103804261538	0.0057568724556142275	0.005894709498730222	0.00019253655590548298	
6.9674167187261515	0.0059642011779363095	0.006119741196156649	0.00019342192344996858	
7.075376953520617	0.006210136515599504	0.006381414262788438	0.00019435558507853952	
7.1850100339000935	0.006502203009782444	0.0066864583764591964	0.00019533952542493703	
7.2963418806339915	0.006850046070255494	0.007043482300236763	0.00019637392944265038	
7.40939881613446	0.007266124652774247	0.007463576151026521	0.00019745537848751222	
7.5242075706798515	0.00776662383676558	0.0079611035907704	0.00019857344266607896	
7.640795288734611	0.008372592101928592	0.008554694739936499	0.00019970414670788037	
7.759189535367103	0.009111158845227963	0.009268341428368288	0.00020079722221392598	
7.879418302766868	0.010016213609273057	0.010132147675916728	0.00020175085762465383	
8.001510016862884	0.01112656762760469	0.011181280948400932	0.00020236146460254372	
8.125493544044346	0.012476061722380577	0.012448975070874661	0.00020222626003650685	
8.251398197985628	0.014062365812389222	0.013943114935952699	0.00020057324726416897	
8.379253746576957	0.015772602090359994	0.015585864259642356	0.00019605818153441024	
8.509090418962503	0.017271216392679953	0.017103255517711774	0.00018689737560522444	
8.640938912687513	0.018003268138857182	0.01796169079720844	0.00017245371355612343	
8.774830400956196	0.017554264842602703	0.017647284559582775	0.0001572228345716601	
8.910796540002062	0.016065689998674762	0.016214741312750955	0.0001511159218930852	
9.048869476572474	0.01411405833154333	0.014251092684886682	0.00015608894140448445	
9.189081855529167	0.012220347723216845	0.012298832875983056	0.0001648154719862146	
9.331466827566528	0.010604418807657827	0.010605551253755995	0.00017291429456366863	
9.476058057049498	0.009289918496270293	0.009218263149232183	0.00017959926496650638	
9.622889729972897	0.008234362158403058	0.008105358813718913	0.0001851141867878761	
9.771996562044086	0.007385920580883647	0.007217639496332051	0.00018980309621690497	
9.923413806890872	0.00669997330384333	0.006509619925987511	0.00019393463001316888	
10.0771772643966	0.0061416796488975795	0.005944514412052143	0.00019769925020122122	
10.233323289164382	0.005684712830798098	0.005493892447862779	0.00020123120814143327	
10.391888799112495	0.005309368134253628	0.005136052000318398	0.00020462731883458097	
10.552911284202958	0.005000912239397668	0.004854394730295785	0.00020795982917965215	
10.716428815305356	0.004748322578717646	0.0046361235372029885	0.00021128482267475317	
10.882480053198018	0.00454337206968363	0.004471280002645235	0.0002146476928373896	
11.051104257708666	0.004379980831793293	0.0043520610411692485	0.00021808674737222315	
11.222341296996655	0.004253766329442241	0.004272346586774799	0.00022163560792165982	
11.39623165697915	0.004161741362674818	0.0042273820746602676	0.00022532480269815233	
11.572816450903245	0.00410212585108966	0.004213574760565658	0.00022918277275988974	
11.752137429066462	0.004074251791845142	0.004228377189231208	0.00023323638527967768	
11.93423698868786	0.004078551737594391	0.004270243731838829	0.0002375109339768101	
12.119158183932093	0.004116630695470181	0.004338657647744716	0.00024202947335368678	
12.306944736088793	0.004191430376877085	0.004434237771865467	0.0002468111329424257	
12.497641043909683	0.00430750340170869	0.004558947377338098	0.0002518677115475056	
12.691292194105861	0.004471421511337145	0.004716445161253503	0.00025719721080104857	
12.887943972007742	0.004692338240956113	0.004912641651850331	0.0002627717429916756	
13.08764287239018	0.004982687664361533	0.005156552458100253	0.0002685148892238215	
13.290436110465315	0.005358851960770013	0.005461555882430527	0.00027425915302260674	
13.496371633045765	0.005841159961147956	0.005847086649931163	0.0002796666827062793	
13.705498129880782	0.006451231586018673	0.006340311203796968	0.00028408848967012866	
13.917865045168076	0.007201282636892322	0.006975251938376808	0.0002863539761185845	
14.133522589243995	0.008063779336359081	0.007779234595043681	0.0002846422246015307	
14.35252175045488	0.00891021722703414	0.00871479524561502	0.000277206864344026	
14.574914307212275	0.00946003034454182	0.009527066637412433	0.00026553673041189733	
14.800752840235097	0.009397570453524073	0.009654301655844693	0.00025799916478446046	
15.030090744981337	0.008689391648742186	0.008806018582048016	0.00026369920742500696	
15.262982244272472	0.007661622704064845	0.0075084235143646864	0.0002818583778340711	
15.499482401113475	0.006649329577848658	0.00634780992950173	0.0003062084535853791	
15.739647131711472	0.005794473491933205	0.0054992181337539065	0.0003327370143815415	
15.98353321869612	0.005114772273298599	0.004925356674998295	0.0003602899950404444	
16.23119832454485	0.004586812201515751	0.004549436100521958	0.0003890587327816771	
16.482701005216104	0.004181415529666421	0.004307047557065375	0.0004197105511275327	
16.738100723993853	0.003873938166382667	0.004152670492966835	0.00045309211513440217	
16.997457865546615	0.0036459341392496084	0.004055838843961984	0.0004901756651469206	
17.26083375020432	0.0034844937112161276	0.003996496649130247	0.0005320960402042362	
17.528290648456405	0.003381258811289045	0.003961447410260268	0.0005802295022745836	
17.799891795674554	0.003331665700652978	0.003941945241973057	0.0006363059934610072	
18.075701407063548	0.0033345258849243014	0.003932131232390905	0.0007025621622591934	
18.35578469284383	0.0033919396257107593	0.003928034073110237	0.0007819483919533611	
18.64020787366921	0.003509494729913863	0.003926932330450141	0.0008783988369675906	
18.929038196283646	0.0036966051160120684	0.003926944996379823	0.00099713999144938	
19.222343949420477	0.003966487500064281	0.003926765802055248	0.0011448843941049963	
19.52019447994806	0.004334145746862829	0.003925488497554448	0.0013293354643722046	
19.822660209265607	0.004807650705293353	0.003922490193630948	0.0015562351615562666	
20.12981264995304	0.0053620099836566145	0.0039173521700735965	0.0018196827418413314	
20.441724422678867	0.005885912542444029	0.0039098051565045625	0.0020808854238639823	
20.75846927337004	0.006148785374855294	0.0038996908063263763	0.0022506066094085376	
21.08012209064783	0.0059467385006308346	0.0038869340325397394	0.002237478837185368	
21.406758923533914	0.005366307943762093	0.003871522735657027	0.002057212353229952	
21.738456999430788	0.004686314648652798	0.0038534926418319817	0.0018137551997174286	
22.075294742380795	0.004087254603792746	0.0038329157353209123	0.0015830973155254715	
22.417351791608088	0.003618031551815411	0.0038098912681709387	0.0013901501608325748	
22.764709020347887	0.0032713501782864456	0.0037845386576424145	0.0012356235215987424	
23.1174485549675	0.0030276936869299137	0.0037569917986480894	0.001113629262758063	
23.47565379438362	0.002870011803595398	0.003727394462796383	0.0010180432502134937	
23.839409429780538	0.0027871024963552443	0.0036958965521586406	0.0009442201607575523	
24.20880146463373	0.0027738426480438524	0.0036626510407278645	0.0008893081577206343	
24.583917235044	0.002830893547316617	0.0036278114802886976	0.0008523076126078146	
24.964845430386426	0.0029643406259677128	0.003591529977107906	0.0008342144947467085	
25.351676114279368	0.0031843095940504917	0.003553955566180494	0.0008381907841622959	
25.744500745878433	0.003498846569577741	0.0035152329238807814	0.0008690450298200293	
26.143412201500308	0.0038931066192026235	0.003475501369883771	0.0009296256633646366	
26.548504796581717	0.004280522401064651	0.0034348941165518207	0.0010096558148158013	
26.959874307978602	0.00446423917607472	0.0033935377295610954	0.0010710563800150749	
27.377617996610834	0.00427678571349674	0.0033515517679835656	0.0010675262568709961	
27.801834630457815	0.003821710184761858	0.0033090485757370403	0.0010037177427298062	
28.232624507910387	0.003332794154063618	0.003266133199514408	0.0009222236846091675	
28.670089481484574	0.002933842507581823	0.003222903411153522	0.0008498535776641854	
29.114332981902788	0.0026483665788704968	0.0031794498149981033	0.0007933465490203461	
29.565460042548164	0.0024662283173012257	0.0031358560231753286	0.0007517106625714813	
30.0235773242978	0.0023744098656262778	0.003092198883902052	0.0007225368715500527	
30.488793140740842	0.002365803612415355	0.0030485487499404273	0.0007038618325610694	
30.961217483787163	0.0024406526564893505	0.003004969776160411	0.0006944301619330654	
31.440962049673153	0.002604732854506817	0.002961520236834549	0.0006933061573915851	
31.928140265370157	0.002860596495696343	0.002918252854793103	0.0006985825938373266	
32.42286731540228	0.0031783309948581464	0.002875215135909403	0.000704064124331924	
32.925260169079685	0.003436894181059315	0.00283244970357318	0.0006947406439998712	
33.435437608153904	0.003436061996133567	0.002789994628851337	0.000654663275921325	
33.95352025490161	0.003139790591994234	0.0027478837529408273	0.0005956824808135427	
34.479630600643624	0.002747558059409777	0.0027061469992975162	0.0005477754499729305	
35.01389303470575	0.0024182987777936473	0.0026648106734891677	0.0005211227294273643	
35.556433873828425	0.0021953929672789358	0.0026238977493813777	0.0005109100309842379	
36.107381392031996	0.002075735461588715	0.002583428140733499	0.0005112611245354012	
36.666865850944866	0.0020510237724542125	0.002543418957668236	0.0005185514062047301	
37.23501953060145	0.002119198641074779	0.002503884747793793	0.0005304568540683707	
37.81197676071744	0.0022822843005026097	0.0024648377220108457	0.0005438522011291228	
38.397873952449665	0.002527018140473701	0.0024262879652367656	0.0005509259801280107	
38.99284963064802	0.0027704949763032757	0.0023882436324345257	0.0005341011082826417	
39.59704446660722	0.0028260060005464147	0.002350711130450495	0.0004759845151963217	
40.21060131132589	0.0026064764690292394	0.0023136952862501613	0.00039954445934546693	
40.83366522928125	0.0022832305713352107	0.0022771995021992476	0.00035254309378785793	
41.46638353272696	0.002019417712367472	0.0022412258990744745	0.0003436472492393749	
42.108905816522395	0.0018609418860465199	0.0022057754475073212	0.00035653266659822427	
42.76138399350171	0.0018072905241415748	0.002170848088569335	0.0003787475903632027	
43.42397233039088	0.0018544807867922426	0.0021364428442015387	0.00040422799831568793	
44.096827484281306	0.0020003308517059287	0.002102557918175993	0.0004275326228336679	
44.78010853966855	0.0022175144777713328	0.0020691907882565788	0.00043626737539725945	
45.47397704606499	0.0023852545728476914	0.00203633829020031	0.0004060110562456271	
46.17859705619533	0.002320676306840307	0.0020039966942114753	0.0003292511260694715	
46.894135164783904	0.00206372953560157	0.0019721617744296875	0.00025857606696330784	
47.62076054794297	0.0018126993683315682	0.0019408288720005125	0.00023892585268833448	
48.35864500317141	0.001659451534197488	0.0019099929522444596	0.0002570576033597975	
49.10796298997312	0.0016158857957947247	0.0018796486564073185	0.00028901133588789203	
49.86889167110482	0.001679126319292683	0.0018497903484426227	0.0003228875639695929	
50.641610954463076	0.0018381908331727916	0.0018204121572456715	0.00034864701321170164	
51.42630353562007	0.0020222258122021748	0.0017915080147283856	0.0003447148290214003	
52.22315494101898	0.002049192122822938	0.0017630716900953788	0.00028625970022023637	
53.03235357183818	0.001855501799438579	0.0017350968206542668	0.00020606475086019856	
53.854090748535334	0.0016268833194573356	0.0017075769394672689	0.00017366170839035915	
54.688560756081706	0.0014887749073209157	0.0016805055001268166	0.00019348630815249702	
55.53596088989733	0.0014640411012470044	0.0016538758989150318	0.00023162369441297585	
56.39649150249797	0.0015493746943438648	0.001627681494585617	0.0002693294137912869	
57.27035605086487	0.0017133359904020617	0.0016019156259868504	0.00028982444539360963	
58.15776114454846	0.001819699819295081	0.0015765716277259482	0.0002626695578540252	
59.05891659451753	0.001708566678068628	0.0015516428440579737	0.00018614539614108245	
59.974035462765215	0.001498428551638142	0.0015271226411667329	0.00013300947860939722	
60.90333411268367	0.0013594341081894555	0.0015030044179904815	0.00014567907264439857	
61.847032260219336	0.0013360337202879533	0.0014792816157319368	0.00018672218746641197	
62.80535302582078	0.001425050036451943	0.0014559477261796812	0.00022657795119111545	
63.778522987191536	0.0015744625799826502	0.0014329962989567972	0.00024204307630742904	
64.76677223286032	0.0016103951449079514	0.001410420947802132	0.00020046281160489364	
65.77033441658139	0.0014510813825914198	0.0013882153559801015	0.00012565071581611875	
66.78944681257751	0.0012837232107721273	0.0013663732809062346	0.00010312025156882805	
67.82435037163955	0.0012224428252424202	0.00134488855806767	0.00013905154259770178	
68.87528977809474	0.001280026012820385	0.0013237551043105706	0.00018307458178427462	
69.94251350765792	0.0014136449505466559	0.0013029669205597463	0.00020636748539845445	
71.02627388617911	0.0014551128986053613	0.0012825180940297272	0.00017334954082623926	
72.12682714930152	0.001310013247814119	0.0012624027999809818	0.0001017271548108859	
73.24443350304374	0.0011658951546743967	0.001242615303069958	8.379468986510516e-05	
74.37935718532088	0.0011340511648239857	0.0012231499583370054	0.00012505067964867155	
75.53186652841877	0.0012180778488145678	0.0012040012118720769	0.00016697873168712357	
76.7022340224364	0.0013283502695413056	0.0011851636011942883	0.0001732801474388438	
77.89073637971123	0.0012723555124113804	0.0011666317553779663	0.0001172949754846788	
79.09765460024283	0.0011190168001286485	0.0011484003949546592	6.445587392014146e-05	
80.32327403813038	0.0010510374196148527	0.0011304643316177214	9.177399491440672e-05	
81.5678844690394	0.001105754756707191	0.0011128184677534985	0.00013756138737360923	
82.83178015871405	0.001213612168693523	0.0010954577958207598	0.00015392653943631317	
84.11525993255103	0.001177879179969099	0.0010783773975978986	0.00010668710510338234	
85.41862724625115	0.001037194717580226	0.0010615724433154668	5.2441876947472547e-05	
86.74219025756646	0.0009822659743697808	0.0010450381906898368	8.173284774652548e-05	
88.08626189915832	0.00104862055818681	0.0010287699838722115	0.00012609378132519413	
89.45115995258467	0.0011321434972517176	0.001012763252325717	0.00013080372838152217	
90.83720712343391	0.0010496528915063094	0.000997013509642021	7.380890735281353e-05	
92.24473111762269	0.0009363224050867159	0.0009815163523077188	4.602628201656923e-05	
93.67406471887617	0.0009390065709611144	0.0009662674584296488	9.168160259140919e-05	
95.1255458674087	0.0010317871315676248	0.0009512625864273274	0.00012169261967013125	
96.59951773982377	0.0010225091384616746	0.0009364975736998058	8.916437309360438e-05	
98.09632883025184	0.0009027723927202314	0.0009219683352734477	3.527621759152927e-05	
99.61633303274554	0.0008727797868726579	0.0009076708624364113	6.98440815458948e-05	
101.15988972495167	0.0009520304506700424	0.000893601221364958	0.00010737659476918625	
102.72736385307937	0.0009654897027145147	0.0008797555517461259	8.649833630124008e-05	
104.31912601818526	0.0008544131410045537	0.0008661300654007685	3.0435100786321487e-05	
105.93555256379533	0.0008254697027121072	0.0008527210449104814	6.240570469679446e-05	
107.57702566488457	0.0009019071154342967	0.0008395248422515039	9.789435470336832e-05	
109.24393341823551	0.0008943247032283278	0.000826537877438293	7.112244963106204e-05	
110.93666993419627	0.0007928679424230345	0.0008137566371791205	2.4010570803428794e-05	
112.65563542986153	0.0007951929181687307	0.0008011776735457081	6.733616064886592e-05	
114.40123632369622	0.0008668446161519914	0.0007887976026586674	8.881342872274537e-05	
116.17388533162597	0.0008056136162137305	0.0007766131033902147	4.348192991363326e-05	
117.9740015646163	0.0007387774504658365	0.0007646209160854316	3.458644775951105e-05	
119.802010627764	0.0007909879679862625	0.0007528178413031246	7.768717633704034e-05	
121.65834472092367	0.0008047332748452981	0.0007412007385771551	6.45458451897613e-05	
123.54344274089367	0.000715131855451945	0.0007297665251989455	1.653054334563312e-05	
125.45775038518534	0.0007267440899562525	0.000718512175021728	6.028936212915576e-05	
127.40172025740017	0.0007766908248408046	0.0007074347172869609	7.052841866145056e-05	
129.3758119742398	0.0006974208491134188	0.0006965312354732297	1.9411952011335414e-05	
131.3804922741741	0.0006825196415590006	0.0006857988661678465	4.737619738111676e-05	
133.41623512779302	0.0007391713054570199	0.0006752347979612637	6.82294734171885e-05	
135.48352184986857	0.0006728353433466175	0.0006648362703643501	2.210778863689435e-05	
137.58284121315285	0.0006508958739423795	0.0006546005727484885	4.1535487238895316e-05	
139.71468956393986	0.0007042209719734612	0.0006445250433084113	6.329023101922339e-05	
141.879570939417	0.0006396137043907627	0.0006346070680476243	1.7770610453982344e-05	
144.07799718683648	0.0006283170770319397	0.0006248440797862188	4.246043343318175e-05	
146.31048808453184	0.0006708380731423225	0.0006152335571908479	5.61530082191312e-05	
148.57757146481032	0.0006017224597689429	0.0006057730238265847	8.367186960059164e-06	
150.87978333874923	0.0006161681803766115	0.000596460047230373	4.799093208373592e-05	
153.2176680229263	0.0006292122381256416	0.0005872922380057338	4.3188683473013165e-05	
155.5917782681133	0.0005693169215502786	0.0005782672489383897	1.4995949599703176e-05	
158.00267538996428	0.0006112740824150444	0.0005693827741324337	5.2310097731065786e-05	
160.45092940172842	0.0005744137157412773	0.0005606365481666702	2.1035909936698585e-05	
162.9371191490193	0.0005580106885158019	0.0005520263452707316	3.4107029409336935e-05	
165.46183244667284	0.0005868021499425799	0.0005435499785205718	4.329384223559573e-05	
168.02566621772516	0.0005293144930930873	0.0005352052990529343	9.448857119651912e-06	
170.6292266345446	0.0005657440141639286	0.0005269901952983762	4.644276535682401e-05	
173.27312926215015	0.0005267036130851373	0.0005189025922324413	1.3903862935214453e-05	
175.9579992037507	0.0005276922097834304	0.0005109404506445642	3.631219110975912e-05	
178.68447124853947	0.0005302387051832703	0.000503101766424293	2.954367377969411e-05	
181.45319002177868	0.0004971469349128842	0.0004953845698644141	2.287633775015948e-05	
184.2648101372089	0.0005252022971534799	0.0004877869249805768	3.742043619092298e-05	
187.11999635182175	0.00047767681559441754	0.0004803069288470011	1.1120792362208104e-05	
190.019423723029	0.000510671953122205	0.00047294271094787583	3.909051466661897e-05	
192.9637777682679	0.0004643710251996106	0.00046569243254404775	2.706735210471799e-06	
195.95375462707955	0.000492635479965373	0.0004585542860546085	3.770480737822351e-05	
198.99006122569847	0.00045257045230675185	0.0004515264944529976	2.0523122873871034e-06	
202.0734154441926	0.00047561598401495197	0.0004446073106772435	3.5691686026500474e-05	
205.20454628619316	0.000439909747856732	0.0004377950170539715	3.336120057023359e-06	
208.38419405125447	0.0004610937856869604	0.0004310879247358151	3.410387699227605e-05	
211.6131105098844	0.00042602519138816754	0.0004244843731518763	1.7215475878638121e-06	
214.892059081287	0.0004484865741122379	0.0004179827294708864	3.27859724354714e-05	
218.22181501385919	0.0004121035551487724	0.0004115813880767267	3.721361100172144e-06	
221.60316556848443	0.0004354312564542895	0.00040527877005597864	3.054002840253288e-05	
225.03691020466627	0.00040076340109402664	0.0003990733226971789	1.0639864437849897e-05	
228.5238607695462	0.00041810709385564756	0.00039296351900146303	2.5411010239689973e-05	
232.06484168985054	0.0003952175440737901	0.0003869478572042905	1.8902492533597715e-05	
235.66069016681035	0.00039490469958517816	0.0003810248603079536	1.5820090816014977e-05	
239.3122563741041	0.00039523609947471556	0.00037519307562457215	2.581091426729218e-05	
243.0204036588648	0.0003725997353217392	0.00036945107432929795	3.2068651598694193e-06	
246.78600874580337	0.00038955086959159205	0.0003637974510234482	2.5958733937309837e-05	
250.60996194449422	0.0003637277452378734	0.0003582308233073001	1.3746500701663646e-05	
254.4931673598731	0.0003659115967871556	0.00035274983136228687	1.468123342063664e-05	
258.43654310599635	0.0003681499742631105	0.00034735313754234064	2.4114290265063724e-05	
262.4410215231124	0.00034464976723443087	0.00034203942597413746	5.6283004411988725e-06	
266.507549398097	0.0003549016113567738	0.0003368074021660036	1.8654826838469916e-05	
270.63708818830384	0.0003481361825731517	0.0003316557926252531	2.1025556254547838e-05	
274.8306142488838	0.00032956930840886034	0.0003265833444837299	4.213215258573738e-06	
279.08911906362675	0.00033854934177295965	0.00032158882513133754	1.7474381342047674e-05	
283.4136094793798	0.00033401187574105655	0.00031667102185734187	2.053794270942467e-05	
287.80510794409827	0.0003154835225044325	0.00031182874149924525	7.082631320659092e-06	
292.26465274858515	0.0003180409562356333	0.0003070608100990286	1.2016444276929217e-05	
296.7932982719762	0.0003222487464755162	0.0003023660725665707	2.0360612709748943e-05	
301.3921152310292	0.00030711519487050526	0.0002977433923500556	1.4293004454099916e-05	
306.0621909332746	0.00029704419066634594	0.0002931916511131889	4.0075367025139784e-06	
310.80462953409153	0.0003014407652964468	0.0002887097484190406	1.3400397673568495e-05	
315.6205522977641	0.00030254040846229525	0.00028429660142035207	1.8683026114906004e-05	
320.5110978625849	0.00029081568862051514	0.0002799511445561343	1.463815904721115e-05	
325.47742251006514	0.0002797729000865205	0.00027567232925440003	6.178211486426174e-06	
330.52070043831674	0.00027795267252939105	0.0002714591236408734	6.964501929152499e-06	
335.6421240396705	0.0002808273897286182	0.00026731051225352637	1.38274260160479e-05	
340.8429041825955	0.00027971026185718005	0.00026322549576279417	1.673286268220768e-05	
346.1242704979875	0.0002721444467338721	0.0002592030906973305	1.507157542276356e-05	
351.4874716698928	0.0002627196739327683	0.0002552423291751613	1.06796062201861e-05	
356.9337757307372	0.00025571294256329657	0.0002513422586401071	5.976742856265003e-06	
362.46447036112943	0.000252045973454374	0.0002475019416033425	4.5448738532006666e-06	
368.08086319431027	0.0002505640370062399	0.00024372045538996736	7.258368467404966e-06	
373.7842821253185	0.00024966089866841547	0.0002399968918904696	1.0115780655879682e-05	
379.57607562494815	0.00024821003203756234	0.0002363303573169593	1.2072894943260413e-05	
385.45761305857025	0.00024582674747509217	0.0002327199719640617	1.3127081894773908e-05	
391.43028500989345	0.00024266397815623817	0.0002291648699743576	1.3513838941103139e-05	
397.49550360974456	0.00023906993058161048	0.00022566419910826144	1.3501853339310746e-05	
403.6547028699399	0.00023535100775104846	0.00022221712051823605	1.330342233670648e-05	
409.9093390223323	0.0002316822249327606	0.0002188228085272396	1.3042172722924925e-05	
416.26089086311043	0.00022809943401339014	0.00021548045041130847	1.2749411591066332e-05	
422.71086010243414	0.00022451220921251627	0.0002121892461861791	1.2370126420479098e-05	
429.2607717194863	0.00022072216505809975	0.00020894840839785655	1.1773792715225817e-05	
435.91217432302693	0.0002164777936596377	0.00020575716191704026	1.0779766960954103e-05	
442.6666405175339	0.00021162045524015683	0.00020261474373731915	9.219782792987361e-06	
449.52576727501685	0.00020632876238936015	0.00019952040277705093	7.0780097626400396e-06	
456.4911763125926	0.0002013174629902366	0.00019647339968484375	4.877898808619314e-06	
463.56451447591087	0.0001977045818599256	0.00019347300664856022	4.628307480477844e-06	
470.74745412852144	0.0001963109843947566	0.00019051850720776508	7.096893849156836e-06	
478.04169354727435	0.00019642341762407924	0.00018760919606954188	9.709566739894018e-06	
485.4489573238469	0.0001950688892082053	0.00018474437892760488	1.0382982121980145e-05	
492.97099677249224	0.00018981277239946912	0.0001819233722846348	8.054632403599065e-06	
500.60959034410683	0.00018359903321126574	0.00017914550327776852	4.456084953163814e-06	
508.36654404671106	0.0001817169951831281	0.0001764101095071768	6.304255359929662e-06	
516.2436918724502	0.00018281638767775682	0.00017371653886766127	9.459519325438591e-06	
524.242896231207	0.00017881031940738726	0.00017106414938321106	7.856527975950663e-06	
532.3660483909357	0.00017252499784691668	0.00016845230904445298	4.126206864678852e-06	
540.6150689248177	0.00017294014908522152	0.00016588039564893788	7.834163042610622e-06	
548.9919081653474	0.00017147603612600924	0.00016334779664420172	8.156758930290068e-06	
557.4985466654523	0.00016485578020454547	0.00016085390897354674	4.047432262016296e-06	
566.1369956667598	0.00016593217761334765	0.00015839813892448476	8.0183422518375e-06	
574.909297575119	0.00016210479104942143	0.00015597990197978946	6.254036862905392e-06	
583.8175264434902	0.00015851344511843172	0.00015359862267110515	5.58253012473819e-06	
592.8637884623186	0.00015882187822502852	0.00015125373443505906	7.579456187008999e-06	
602.0502224575035	0.0001529592367512411	0.00014894467947182893	4.321165764976324e-06	
611.379000396087	0.00015427950466759648	0.00014667090860611505	7.610694944222222e-06	
620.8523278997751	0.00014834783461248924	0.00014443188115047102	4.167112916413171e-06	
630.4724447664181	0.00014935403339593923	0.0001422270647709453	7.13075341657978e-06	
640.2416254995708	0.00014445817524611672	0.00014005593535498898	4.8693716388021836e-06	
650.1621798462554	0.00014359137345119614	0.00013791797688158614	5.755721551592311e-06	
660.2364533430635	0.00014191412378684862	0.00013581268129356192	6.465886191979344e-06	
670.4668278707137	0.00013744329943430816	0.0001337395483720288	3.710703072620183e-06	
680.8557222172046	0.0001380840669162104	0.00013169808561292815	6.3954380471894316e-06	
691.4055926496942	0.00013513108458489804	0.000129687808105628	5.82574437263581e-06	
702.1189334952396	0.00013126050226921384	0.00012770823841353808	3.5929623048390643e-06	
712.9982777305363	0.00013091041017912524	0.0001257589064567032	5.21435935964189e-06	
724.0461975807946	0.00013009579490840044	0.00012383934939633887	6.296859641841157e-06	
735.2653051278958	0.00012689014530632708	0.00012194911152127229	5.280081318630914e-06	
746.6582529279726	0.00012367741264319038	0.00012008774413625304	3.770315488156462e-06	
758.2277346385576	0.0001217854669338703	0.0001182548054520995	3.5310470802847164e-06	
769.9764856554507	0.00012068781099338203	0.00011644986047764646	4.28830354282458e-06	
781.9072837594538	0.00011959539122914284	0.00011467248091346135	4.960840386267897e-06	
794.0229497731273	0.00011820082968612011	0.00011292224504729657	5.288010641540867e-06	
806.3263482277227	0.00011656105106266263	0.0001111987376512463	5.36278807153665e-06	
818.82038804045	0.00011480338402926552	0.000109501549880577	5.3018341695031125e-06	
831.5080232022387	0.00011297578498241086	0.0001078302791742014	5.146713439406176e-06	
844.3922534761538	0.0001110247544258249	0.00010618452915676665	4.852918512788091e-06	
857.4761251066391	0.00010885913933456446	0.0001045639095423269	4.330597189790115e-06	
870.7627315397452	0.00010653180288485531	0.00010296803603957334	3.588016844912382e-06	
884.2552141545192	0.00010446901488575923	0.00010139653025859322	3.0847504345522956e-06	
897.9567630057271	0.00010330557664382518	9.984901961913088e-05	3.6323741911393698e-06	
911.8706175780853	0.00010282297153162282	9.832513726032457e-05	4.599654058164347e-06	
926.0000675521785	0.00010123392567258935	9.682452195189297e-05	4.41649938460152e-06	
940.3484535822448	9.841036369887195e-05	9.534681800674623e-05	3.0650555569526705e-06	
954.9191680860141	9.747712977145925e-05	9.389167519499627e-05	3.750161502407523e-06	
969.715656046784	9.677279719412584e-05	9.245874865934285e-05	4.3145792014368975e-06	
984.7414158279239	9.389738719760209e-05	9.10476988318106e-05	2.8560315103036702e-06	
1000.0	9.378955567155553e-05	8.96581913518143e-05	4.191688610407151e-06	


==> data/fig_delay_ph2_bode_10.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005316481168376878	0.00010801422927758914	
0.10154950161807173	0.005424263851159186	0.0053167476829744185	0.00010801434784467647	
0.10312301278878754	0.005424523276890389	0.005317022540975471	0.00010801447011867678	
0.10472090554055413	0.005424790826154535	0.00531730600422435	0.00010801459621561308	
0.10634355766636439	0.005425066754025711	0.005317598342824157	0.00010801472625515255	
0.10799135281311975	0.005425351323631497	0.0053178998353999	0.0001080148603607118	
0.1096646805723366	0.005425644806410056	0.005318210769370148	0.00010801499865958102	
0.11136393657225817	0.005425947482375599	0.005318531441227511	0.00010801514128304824	
0.11308952257139368	0.0054262596403925395	0.0053188621568282845	0.00010801528836652054	
0.11484184655350702	0.0054265815784585855	0.005319203231691511	0.0001080154400496544	
0.11662132282407707	0.005426913603997136	0.005319554991307821	0.00010801559647649511	
0.11842837210825283	0.005427256034159231	0.005319917771458362	0.00010801575779560704	
0.12026342165032622	0.005427609196135441	0.005320291918544173	0.00010801592416022689	
0.12212690531474645	0.0054279734274780105	0.005320677789926364	0.0001080160957284006	
0.12401926368869937	0.005428349076433596	0.005321075754277449	0.00010801627266313737	
0.12594094418627644	0.005428736502287014	0.0053214861919442455	0.00010801645513257841	
0.12789240115425762	0.005429136075716311	0.005321909495322714	0.00010801664331014379	
0.12987409597953362	0.005429548179159614	0.005322346069245168	0.00010801683737470743	
0.13188649719819254	0.005429973207194128	0.0053227963313802725	0.00010801703751076594	
0.13393008060629666	0.005430411566927731	0.00532326071264628	0.00010801724390862108	
0.13600532937237603	0.005430863678403595	0.005323739657637955	0.0001080174567645637	
0.13811273415166478	0.005431329975018294	0.005324233625067698	0.00010801767628105213	
0.14025279320210793	0.005431810903953884	0.005324743088221307	0.00010801790266693182	
0.1424260125021654	0.005432306926624429	0.00532526853542897	0.00010801813613760944	
0.1446329058704415	0.005432818519137507	0.005325810470551946	0.00010801837691528041	
0.14687399508716817	0.005433346172771236	0.0053263694134855575	0.00010801862522913602	
0.14914981001757044	0.005433890394467337	0.005326945900679017	0.0001080188813155972	
0.15146088873714358	0.0054344517073408516	0.005327540485672745	0.00010801914541852322	
0.1538077776588715	0.005435030651207098	0.005328153739653745	0.00010801941778946836	
0.15619103166241588	0.005435627783126487	0.005328786252029745	0.00010801969868791476	
0.15861121422530794	0.0054362436779678445	0.005329438631022715	0.00010801998838153322	
0.16106889755617235	0.005436878928990934	0.00533011150428254	0.00010802028714643892	
0.16356466273001555	0.0054375341484488495	0.005330805519521497	0.00010802059526746131	
0.1660990998256107	0.005438209968211049	0.00533152134517037	0.00010802091303841907	
0.16867280806501112	0.005438907040407755	0.005332259671056938	0.00010802124076241418	
0.1712863959552255	0.005439626038096534	0.005333021209107685	0.00010802157875212407	
0.17394048143208848	0.005440367655951882	0.0053338066940736	0.00010802192733010855	
0.17663569200636045	0.005441132610978662	0.005334616884280932	0.00010802228682912308	
0.17937266491209122	0.005441921643250303	0.0053354525624078435	0.00010802265759244761	
0.18215204725728248	0.005442735516672695	0.005336314536287938	0.00010802303997422767	
0.18497449617688488	0.005443575019774745	0.005337203639741654	0.00010802343433981554	
0.18784067898816573	0.005444440966526612	0.005338120733436606	0.00010802384106612993	
0.1907512733484843	0.005445334197186709	0.005339066705777927	0.0001080242605420388	
0.19370696741551147	0.005446255579178514	0.0053400424738298015	0.00010802469316872829	
0.1967084600099325	0.005447206007998417	0.005341048984269356	0.00010802513936010447	
0.19975646078067044	0.005448186408155774	0.005342087214374157	0.00010802559954320417	
0.20285169037266976	0.0054491977341464114	0.005343158173044621	0.00010802607415862332	
0.2059948805972802	0.005450240971460936	0.005344262901862699	0.00010802656366094191	
0.20918677460527996	0.005451317137629182	0.005345402476188239	0.00010802706851918422	
0.21242812706258082	0.0054524272833022715	0.005346578006294522	0.00010802758921728511	
0.215719704328655	0.005453572493373758	0.0053477906385445174	0.0001080281262545642	
0.21906228463772706	0.0054547538881414455	0.005349041556609458	0.0001080286801462353	
0.22245665828277353	0.005455972624511519	0.0053503319827314585	0.0001080292514239204	
0.22590362780237347	0.005457229897246689	0.005351663179031929	0.00010802984063616818	
0.22940400817045398	0.005458526940260196	0.005353036448867622	0.00010803044834902068	
0.23295862698897662	0.005459865027957506	0.005354453138236284	0.00010803107514657556	
0.2365683246836085	0.005461245476627704	0.005355914637233917	0.00010803172163156892	
0.2402339547024262	0.0054626696458866635	0.005357422381565777	0.00010803238842599105	
0.243956383717698	0.005464138940174127	0.005358977854113344	0.00010803307617171752	
0.24773649183079302	0.005465654810306995	0.005360582586559601	0.00010803378553114188	
0.2515751727802653	0.005467218755091224	0.005362238161075051	0.00010803451718787138	
0.2554733341531623	0.005468832322994797	0.005363946212067053	0.00010803527184739947	
0.2594318975996074	0.005470497113884431	0.005365708427995162	0.00010803605023784368	
0.26345179905070754	0.005472214780828768	0.00536752655325531	0.00010803685311067213	
0.2675339889398373	0.005473987031970941	0.005369402390135761	0.00010803768124148457	
0.27167943242735193	0.005475815632473577	0.005371337800848001	0.00010803853543080387	
0.2758891096287819	0.005477702406539429	0.005373334709635802	0.00010803941650490262	
0.28016401584656353	0.005479649239510991	0.0053753951049658995	0.00010804032531664252	
0.2845051618053608	0.0054816580800526905	0.0053775210418039385	0.00010804126274637146	
0.28891357389103245	0.005483730942419305	0.005379714643979424	0.00010804222970282549	
0.2933902943933029	0.005485869908814605	0.005381978106643753	0.00010804322712407559	
0.29793638175219256	0.005488077131844315	0.0053843136988254775	0.00010804425597850834	
0.30255291080826724	0.005490354837067749	0.005386723766087287	0.00010804531726583074	
0.30724097305676445	0.00549270532565273	0.005389210733289346	0.00010804641201812004	
0.31200167690565833	0.00549513097713862	0.005391777107463935	0.00010804754130090773	
0.3168361479377224	0.0054976342523125705	0.005394425480806567	0.00010804870621431009	
0.3217455291766536	0.005500217696204384	0.005397158533789104	0.00010804990789417513	
0.32673098135731937	0.005502883941205672	0.005399979038400586	0.00010805114751330734	
0.33179368320019265	0.005505635710319319	0.005402889861521942	0.0001080524262826937	
0.33693483169003946	0.0055084758205456216	0.005405893968440985	0.00010805374545281584	
0.3421556423589239	0.005511407186411764	0.005408994426514518	0.00010805510631497669	
0.3474573495735992	0.005514432823651802	0.0054121944089847536	0.00010805651020269592	
0.35284120682735126	0.005517555853044597	0.005415497198957651	0.00010805795849314588	
0.3583084870363649	0.005520779504417698	0.005418906193551227	0.0001080594526086433	
0.3638604828406817	0.005524107120825563	0.005422424908222386	0.00010806099401820232	
0.3694985069098218	0.0055275421629110465	0.005426056981281262	0.00010806258423911874	
0.37522389225314035	0.00553108821345963	0.005429806178602674	0.00010806422483866428	
0.3810379925349945	0.00553474898215636	0.005433676398544815	0.00010806591743577446	
0.3869421823947922	0.005538528310556225	0.005437671677085941	0.00010806766370286999	
0.39293785777200174	0.005542430177279159	0.005441796193190451	0.0001080694653676914	
0.39902643623619527	0.005546458703441729	0.005446054274416486	0.00010807132421523662	
0.4052093573222091	0.005550618158338223	0.0054504504027779056	0.00010807324208975283	
0.41148808287049476	0.005554912965384682	0.005454989220874308	0.00010807522089682126	
0.41786409737274555	0.005559347708340252	0.0054596755383036185	0.0001080772626054948	
0.4243389083228771	0.005563927137821221	0.005464514338372698	0.00010807936925055401	
0.43091404657344795	0.005568656178124012	0.005469510785122446	0.00010808154293481031	
0.4375910666976019	0.005573539934374531	0.005474670230684865	0.0001080837858315314	
0.4443715473566186	0.0055785837000223645	0.005479998222990772	0.00010808610018694872	
0.45125709167315986	0.005583792964699582	0.005485500513848037	0.00010808848832285199	
0.4582493276102989	0.0055891734224651915	0.005491183067411547	0.00010809095263929746	
0.4653499083564233	0.005594730980457723	0.005497052069067523	0.00010809349561742928	
0.4725605127161014	0.005600471767979969	0.00550311393475635	0.00010809611982239649	
0.4798828455070056	0.0056064021460414904	0.005509375320759743	0.00010809882790638721	
0.4873186379629853	0.005612528717386358	0.005515843133979792	0.00010810162261181096	
0.49486964814338685	0.005618858337035425	0.005522524542739439	0.00010810450677455854	
0.5025376613487146	0.005625398123374565	0.0055294269881359034	0.00010810748332745813	
0.5103244905427329	0.00563215546982249	0.005536558195980909	0.00010811055530380219	
0.5182319767811088	0.00563913805711419	0.005543926189363882	0.0001081137258410762	
0.5262619896466971	0.0056463538662386605	0.005551539301876974	0.00010811699818480661	
0.5344164276915693	0.005653811192072347	0.005559406191543557	0.00010812037569258003	
0.5426972188858914	0.005661518657752862	0.005567535855494868	0.00010812386183822316	
0.5511063210737586	0.005669485229840789	0.005575937645442858	0.00010812746021616264	
0.559645722436092	0.005677720234320972	0.005584621284000842	0.00010813117454595493	
0.5683174419607084	0.005686233373498613	0.005593596881907419	0.00010813500867702154	
0.5771235299196736	0.0056950347438497065	0.005602874956213463	0.00010813896659357166	
0.5860660683540517	0.005704134854889907	0.005612466449496452	0.00010814305241974206	
0.595147171566167	0.0057135446491309895	0.005622382750171512	0.00010814727042494716	
0.604368986619493	0.005723275523199402	0.005632635713973925	0.0001081516250294578	
0.6137336938462858	0.005733339350197404	0.0056432376866938	0.00010815612081023054	
0.6232435073630855	0.005743748503393699	0.0056542015282500585	0.00010816076250696911	
0.6329006755942035	0.005754515881337529	0.005665540638197952	0.00010816555502846491	
0.6427074818033226	0.005765654934497825	0.0056772689827719585	0.00010817050345919686	
0.6526662446333333	0.005777179693537498	0.005689401123574392	0.00010817561306623066	
0.6627793186545348	0.00578910479934205	0.005701952248029192	0.00010818088930641566	
0.6730490949213316	0.0058014455349317574	0.005714938201730425	0.00010818633783387906	
0.6834780015375548	0.0058142178593977335	0.0057283755228260715	0.00010819196450788008	
0.6940685042305437	0.005827438444014166	0.005742281478589739	0.00010819777540097714	
0.7048231069341222	0.005841124710692367	0.005756674104346228	0.00010820377680757053	
0.7157443523806098	0.005855294872956756	0.00577157224493139	0.000108209975252816	
0.7268348227020044	0.005869967979638942	0.005786995598882828	0.00010821637750192904	
0.7380971400404808	0.005885163961503703	0.0058029647655755455	0.00010822299056989868	
0.7495339671683494	0.005900903681040034	0.0058195012955361315	0.00010822982173162339	
0.7611480081176202	0.005917208985671906	0.005836627744190484	0.0001082368785324928	
0.7729420088193235	0.005934102764666989	0.005854367729323739	0.0001082441687994362	
0.784918757752735	0.005951609010047733	0.005872745992557249	0.00010825170065243272	
0.7970810866046624	0.0059697528818381754	0.005891788465176365	0.00010825948251653651	
0.8094318709389453	0.005988560778011821	0.005911522338674888	0.00010826752313440411	
0.8219740308763326	0.006008060409541536	0.005931976140417559	0.00010827583157936102	
0.8347105317848907	0.006028280880991827	0.005953179814861485	0.00010828441726900957	
0.847644384981113	0.006049252777137794	0.005975164810821279	0.00010829328997939727	
0.8607786484418896	0.0060710082561438485	0.005997964175311516	0.00010830245985976815	
0.8741164275275125	0.0060935811498897315	0.00602161265455458	0.00010831193744790007	
0.8876608757158821	0.006117007072092104	0.006046146802802713	0.00010832173368602564	
0.9014151953480897	0.006141323534937894	0.00607160509969093	0.00010833185993737194	
0.9153826383855528	0.006166570075021448	0.00609802807691341	0.00010834232800327855	
0.9295665071788846	0.00619278838946273	0.0061254584551010596	0.00010835315014092851	
0.9439701552486742	0.006220022483179214	0.006153941291873317	0.00010836433908165403	
0.9585969880783669	0.006248318828391424	0.006183524142144595	0.00010837590804979599	
0.9734504639194281	0.006277726537562866	0.006214257231886293	0.00010838787078209753	
0.9885340946089864	0.006308297551111077	0.006246193646681353	0.00010840024154757046	
1.0038514464001433	0.006340086841380235	0.006279389536561739	0.0001084130351677975	
1.01940614080515	0.006373152634539353	0.0063139043387926445	0.00010842626703754123	
1.0352018554516484	0.006407556652266856	0.0063498010204637145	0.00010843995314559827	
1.051242324952181	0.006443364375305372	0.006387146342970191	0.00010845411009574707	
1.0675313417871697	0.006480645331224222	0.0064260111507200715	0.00010846875512760149	
1.0840727572015847	0.006519473409015627	0.006466470686691304	0.00010848390613715478	
1.1008704821154982	0.006559927203479906	0.00650860493779146	0.00010849958169677857	
1.117928488048752	0.006602090392731022	0.006552499013347435	0.00010851580107428973	
1.1352508080599522	0.006646052152584438	0.006598243560482026	0.00010853258425068757	
1.1528415377000134	0.006691907612083157	0.006645935220626592	0.0001085499519360862	
1.1707048359804781	0.006739758354985492	0.006695677131984582	0.00010856792558313843	
1.1888449263568397	0.006789712972692065	0.006747579483412169	0.00010858652739726973	
1.2072660977271032	0.006841887674844229	0.006801760125933723	0.00010860578034268745	
1.225972705445816	0.006896406964699318	0.006858345248979002	0.0001086257081430897	
1.2449691723538168	0.00695340438740056	0.006917470129436374	0.0001086463352756031	
1.2642599898239333	0.007013023360435986	0.006979279962786493	0.00010866768695623103	
1.2838497188228888	0.007075418096951618	0.007043930786943837	0.00010868978911473063	
1.3037429909896587	0.00714075463418496	0.007111590511024236	0.00010871266835624184	
1.3239445097305402	0.00720921198115948	0.0071824400631185425	0.00010873635190655873	
1.3444590513311867	0.007280983401981287	0.007256674673337133	0.00010876086753709019	
1.3652914660858761	0.0073562778536698185	0.007334505310960517	0.00010878624346468321	
1.386446679444272	0.007435321600512311	0.007416160297563751	0.00010881250822044616	
1.4079296931759626	0.007518360030552233	0.007501887121570589	0.00010883969048018264	
1.4297455865530366	0.007605659704120427	0.007591954483950858	0.00010886781884743193	
1.451899517550985	0.007697510669437721	0.0076866546098425075	0.00010889692157790688	
1.4743967240682132	0.007794229086434819	0.0077863058669302	0.00010892702623138421	
1.4972425251644468	0.007896160207267607	0.00789125573865967	0.0001089581592336761	
1.5204423223183279	0.008003681770824472	0.00800188420907602	0.0001089903453270318	
1.5440016007044985	0.00811720787916419	0.008118607626575626	0.00010902360688170138	
1.5679259304904682	0.008237193436711258	0.008241883126567687	0.00010905796303446002	
1.5922209681535842	0.00836413924870089	0.008372213708471094	0.00010909342861089807	
1.6168924578184014	0.008498597894477392	0.008510154081277097	0.00010913001277661757	
1.6419462326147771	0.008641180514654628	0.008656317414912254	0.00010916771734763434	
1.667388216057011	0.008792564679921833	0.008811383162884682	0.00010920653467078129	
1.6932244234443516	0.008953503544794059	0.008976106156519352	0.00010924644495952451	
1.7194609632832076	0.009124836533620511	0.009151327214184263	0.00010928741293732966	
1.7461040387313935	0.009307501860930205	0.009337985562454144	0.00010932938359655775	
1.7731599490647525	0.009502551256616804	0.009537133432948547	0.00010937227682245983	
1.8006350911665105	0.009711167352294157	0.00974995328221658	0.00010941598055333155	
1.828535961039703	0.009934684293243238	0.009977778187166879	0.00010946034204239027	
1.8568691553430368	0.010174612277010128	0.010222116101155787	0.00010950515664372177	
1.885641372950552	0.010432666893049362	0.010484678823687218	0.00010955015334849846	
1.9148594165354507	0.010710804358373677	0.0107674167497023	0.000109594976027721	
1.9445301941784663	0.01101126402552807	0.011072560735387146	0.00010963915896193378	
1.974660721001155	0.011336619898646346	0.011402672762435818	0.00010968209471158367	
2.0052581208244957	0.011689843352576581	0.011760707521831528	0.00010972299163518818	
2.036329627853186	0.01207437983556667	0.012150087595608422	0.00010976081729532085	
2.067882588386045	0.012494243078490777	0.012574795618155346	0.00010979422244952165	
2.0999244625529108	0.01295413126514537	0.013039487674938285	0.00010982143806955217	
2.132462826078452	0.013459570764168679	0.013549633265303977	0.0001098401345012191	
2.1655053720733157	0.014017094383234806	0.014111688408948041	0.00010984722689631919	
2.199059912853022	0.01463446261140224	0.01473330983456744	0.00010983860350880413	
2.2331343817850464	0.015320937736450909	0.015423619416838785	0.0001098087418944508	
2.267736835164523	0.016087621476553262	0.016193528540964813	0.00010975016013218706	
2.302875454119006	0.01694786550384721	0.01705613055694986	0.0001096526220597647	
2.3385585465427567	0.01791775800621537	0.01802716309333176	0.00010950197091765462	
2.3747945490609914	0.019016671911604395	0.01912552472204702	0.00010927839452548492	
2.411592029024571	0.020267818294491997	0.02037378980218805	0.0001089538109074006	
2.4489596865355954	0.021698654295842508	0.02179857567241363	0.00010848788143565635	
2.4869063565043885	0.02334079306620182	0.023430426427428874	0.00010782187599024136	
2.5254410107383527	0.025228646615432605	0.025302488990491687	0.00010686920237471538	
2.564572760063192	0.0273952140688017	0.027446498682938768	0.00010550090312078579	
2.604310856476998	0.029861959535306532	0.02988323071812723	0.00010352410753185283	
2.6446646953377266	0.03261758807070385	0.03260255963240858	0.00010065240768031104	
2.6856438175845567	0.035579197637971204	0.035526801851989614	9.64725441874766e-05	
2.727257911993673	0.03853506560646704	0.03845553311749925	9.042830388463882e-05	
2.769516817469004	0.04109526684059574	0.04101365670213766	8.187806898013487e-05	
2.812430525368455	0.04272797271769445	0.04267476249746326	7.033355674110784e-05	
2.8560091818661824	0.042963205670601384	0.04295040371405308	5.6038954042406356e-05	
2.9002630903514777	0.04167569327967353	0.04168670517428553	4.115430184287049e-05	
2.945202713864811	0.039171058633701454	0.03918558034967195	3.17061643749583e-05	
2.9908386775716385	0.035984158760001946	0.03600129581909359	3.4373122568757645e-05	
3.0371817712745264	0.032614448087501836	0.032644200510007694	4.452108187113518e-05	
3.0842429519642045	0.029391713879038165	0.029439284016199344	5.526089730503283e-05	
3.1320333464101533	0.026475642534881955	0.026538368309111007	6.433931517471042e-05	
3.180564253791325	0.023912190859039395	0.02398359720129011	7.153154200426169e-05	
3.2298471483676323	0.021688506698900815	0.021761939906218348	7.713783084237933e-05	
3.2798936821928324	0.01976801912079391	0.019838201813487177	8.151963413348207e-05	
3.3307156878694446	0.018108489083498682	0.01817176400703815	8.498052927009274e-05	
3.3823251813463506	0.016669901035344034	0.016723968799147206	8.775111562260218e-05	
3.43473436475976	0.015417242296182845	0.015460800929565918	9.000079553683041e-05	
3.487955629318178	0.01432098273965856	0.014353415616441273	9.185307511958995e-05	
3.542001558232087	0.013356638872922814	0.013377782033657913	9.339835429768702e-05	
3.5968849296890193	0.012504052653552465	0.012514032947800036	9.470341741132885e-05	
3.6526187198747286	0.011746651018450299	0.011745777693187928	9.581817982461532e-05	
3.7092161060411786	0.011070785086451663	0.011059478904620702	9.678041772185734e-05	
3.7666904696220658	0.010465175148875318	0.010443922930471668	9.761908171228539e-05	
3.8250553993966134	0.009920458059374396	0.009889784113392537	9.835663182614065e-05	
3.884324694702404	0.009428823443963215	0.009389272096513818	9.901069792094704e-05	
3.9445123686979775	0.008983723175487181	0.008935848530227466	9.959527301554765e-05	
4.005632651675993	0.00857963977541511	0.008524000152716066	0.00010012158065229065	
4.067699994427721	0.00821190161694516	0.008149056990338386	0.00010059871253367081	
4.130729071659682	0.007876535091615303	0.00780704641507152	0.0001010341025414664	
4.194734785463209	0.007570145928917986	0.0074945756260390885	0.00010143388295254844	
4.259732268837781	0.007289823537015398	0.007208736670715836	0.00010180315491825436	
4.325736889268946	0.007033063575741139	0.006947029379163686	0.00010214619588501869	
4.392764252361694	0.0067977050284278384	0.006707298584033973	0.00010246662016150431	
4.460830205530115	0.006581878860736052	0.006487682783933428	0.0001027675043315239	
4.5299508417442365	0.006383965991849373	0.00628657202073208	0.0001030514860434677	
4.600142503334918	0.006202562797349324	0.006102573219372098	0.00010332084245638069	
4.671421785857698	0.006036452746789051	0.005934481611899897	0.0001035775530086393	
4.743805542016518	0.005884583078277075	0.005781257159780414	0.0001038233500058991	
4.817310885648243	0.005746045647244134	0.005642005118835744	0.00010405975967000797	
4.891955195768907	0.005620061272388114	0.005515960073969011	0.00010428813565957158	
4.967756120682691	0.005505967050442351	0.0054024729175159185	0.0001045096866023378	
5.044731582154526	0.005403206232104898	0.005301000364450064	0.0001047254988253785	
5.122899779647386	0.005311320351446364	0.005211096696729728	0.00010493655519917517	
5.202279194625215	0.005229943386208353	0.005132407513430963	0.00010514375080322353	
5.282888594922542	0.005158797801455593	0.00506466533763077	0.0001053479059566492	
5.364747039181794	0.005097692398278881	0.0050076869993445315	0.00010554977702473525	
5.447873881359371	0.005046521956594816	0.0049613727799416385	0.0001057500653009839	
5.532288775301544	0.005005268730499954	0.0049257073711107355	0.00010594942416582888	
5.618011679391243	0.004974005930405663	0.004900762774670861	0.00010614846462933165	
5.705062861266868	0.004952903413328312	0.004886703353034832	0.00010634775926786266	
5.793462902614208	0.004942235907474134	0.004883793339741145	0.00010654784445429982	
5.883232704032601	0.004942394227732782	0.004892407242693452	0.00010674922064488901	
5.974393489976511	0.004953900105725341	0.00491304372960747	0.00010695235030622247	
6.06696681377367	0.004977425476506466	0.00494634378934541	0.00010715765281688443	
6.160974562720967	0.005013817354605844	0.004993114233291186	0.0001073654953211611	
6.25643896325932	0.005064129824008058	0.005054357964305432	0.00010757617798522702	
6.353382586228693	0.005129665201443958	0.005131312934762306	0.00010778991131243115	
6.451828352204593	0.005212027169433567	0.005225502393297925	0.00010800678195491168	
6.551799536917215	0.005313189700165262	0.00533879995860383	0.00010822670155219545	
6.653319776754563	0.005435587025660728	0.0054735143665432685	0.00010844933009217628	
6.756413074350862	0.005582231927000765	0.0056325005669550735	0.0001086739603667241	
6.861103804261538	0.0057568724556142275	0.005819306408527327	0.00010889934195047575	
6.9674167187261515	0.0059642011779363095	0.006038367716345025	0.0001091234093746025	
7.075376953520617	0.006210136515599504	0.006295269446199111	0.00010934285540275877	
7.1850100339000935	0.006502203009782444	0.006597097011707387	0.00010955244827478434	
7.2963418806339915	0.006850046070255494	0.0069529095337084535	0.00010974391552318464	
7.40939881613446	0.007266124652774247	0.007374373612710501	0.00010990407502455436	
7.5242075706798515	0.00776662383676558	0.007876594970442423	0.00011001162294719394	
7.640795288734611	0.008372592101928592	0.008479153659292821	0.00011003145890388361	
7.759189535367103	0.009111158845227963	0.00920722259573102	0.00010990437847546951	
7.879418302766868	0.010016213609273057	0.010092252036695127	0.00010952788500619873	
8.001510016862884	0.01112656762760469	0.011170564961410728	0.00010871994919864568	
8.125493544044346	0.012476061722380577	0.012475201463201913	0.00010715137574353873	
8.251398197985628	0.014062365812389222	0.014009493392780882	0.00010422933353720702	
8.379253746576957	0.015772602090359994	0.015681014380457454	9.894916197674223e-05	
8.509090418962503	0.017271216392679953	0.017188352025158	8.993581392178305e-05	
8.640938912687513	0.018003268138857182	0.017980345154084885	7.660184879375884e-05	
8.774830400956196	0.017554264842602703	0.01758307077833425	6.349948717276041e-05	
8.910796540002062	0.016065689998674762	0.016119852256460013	6.223898115835184e-05	
9.048869476572474	0.01411405833154333	0.014186039893557668	7.209594499852391e-05	
9.189081855529167	0.012220347723216845	0.012287542088227167	8.248514868730889e-05	
9.331466827566528	0.010604418807657827	0.010644133407888902	9.010590664452574e-05	
9.476058057049498	0.009289918496270293	0.00929309095820317	9.540549253071004e-05	
9.622889729972897	0.008234362158403058	0.008202141618484394	9.918984264951453e-05	
9.771996562044086	0.007385920580883647	0.007324143146459662	0.00010201857496199734	
9.923413806890872	0.00669997330384333	0.006615961041877458	0.00010423539957636351	
10.0771772643966	0.0061416796488975795	0.006042827180752237	0.00010605048160499715	
10.233323289164382	0.005684712830798098	0.005577959217750321	0.00010759582684207199	
10.391888799112495	0.005309368134253628	0.005201037983362149	0.0001089573284863003	
10.552911284202958	0.005000912239397668	0.0048966883181228585	0.00011019296705977693	
10.716428815305356	0.004748322578717646	0.004653250846084679	0.00011134332349103781	
10.882480053198018	0.00454337206968363	0.004461861710568923	0.00011243782232812169	
11.051104257708666	0.004379980831793293	0.004315787768668908	0.00011349855070195915	
11.222341296996655	0.004253766329442241	0.004209958710392069	0.00011454265921512338	
11.39623165697915	0.004161741362674818	0.004140648506875406	0.00011558390352665704	
11.572816450903245	0.00410212585108966	0.004105271870243693	0.00011663364085849345	
11.752137429066462	0.004074251791845142	0.004102273241489115	0.00011770145502657958	
11.93423698868786	0.004078551737594391	0.004131095925147024	0.00011879549406660881	
12.119158183932093	0.004116630695470181	0.004192228061263065	0.00011992253456406186	
12.306944736088793	0.004191430376877085	0.004287331002529584	0.00012108771166846384	
12.497641043909683	0.00430750340170869	0.00441946489165287	0.00012229374392421958	
12.691292194105861	0.004471421511337145	0.004593435306486444	0.00012353928820564412	
12.887943972007742	0.004692338240956113	0.004816289922296398	0.0001248156868297279	
13.08764287239018	0.004982687664361533	0.0050979810746341085	0.00012610062548139674	
13.290436110465315	0.005358851960770013	0.00545213343179913	0.00012734574343775578	
13.496371633045765	0.005841159961147956	0.005896577212660359	0.00012845247556940982	
13.705498129880782	0.006451231586018673	0.006452422945073773	0.00012922634162687417	
13.917865045168076	0.007201282636892322	0.007137896394210468	0.00012929996961716375	
14.133522589243995	0.008063779336359081	0.007946894048628297	0.00012805204892731196	
14.35252175045488	0.00891021722703414	0.008793723093403828	0.0001247342864751072	
14.574914307212275	0.00946003034454182	0.009428893120956745	0.00011940791466476573	
14.800752840235097	0.009397570453524073	0.009477573638249071	0.00011461816914443929	
15.030090744981337	0.008689391648742186	0.00880057294700048	0.00011390790266614836	
15.262982244272472	0.007661622704064845	0.007711861235795776	0.00011702727310305954	
15.499482401113475	0.006649329577848658	0.006610737420611568	0.00012159983614664999	
15.739647131711472	0.005794473491933205	0.005690737406103616	0.00012633733333754173	
15.98353321869612	0.005114772273298599	0.0049841375704717155	0.00013089267358174392	
16.23119832454485	0.004586812201515751	0.004462968158034875	0.00013525285658163295	
16.482701005216104	0.004181415529666421	0.004088550219463865	0.00013949031890791771	
16.738100723993853	0.003873938166382667	0.0038269104878687565	0.00014368698641277147	
16.997457865546615	0.0036459341392496084	0.0036515907505650135	0.00014791435843916718	
17.26083375020432	0.0034844937112161276	0.0035429715768259934	0.00015222967747753125	
17.528290648456405	0.003381258811289045	0.0034870186641866277	0.00015667538954590424	
17.799891795674554	0.003331665700652978	0.0034742253484925543	0.00016127743888598464	
18.075701407063548	0.0033345258849243014	0.0034989196259525646	0.00016603999516211682	
18.35578469284383	0.0033919396257107593	0.0035589826649295407	0.0001709337867483923	
18.64020787366921	0.003509494729913863	0.003656051782819736	0.000175873088217605	
18.929038196283646	0.0036966051160120684	0.003796362885797907	0.00018067222028236106	
19.222343949420477	0.003966487500064281	0.003992478163476098	0.00018496608658344536	
19.52019447994806	0.004334145746862829	0.004266021187760879	0.00018807699833626654	
19.822660209265607	0.004807650705293353	0.004649962161445194	0.00018885334250784942	
20.12981264995304	0.0053620099836566145	0.005180021854850961	0.00018577554996212592	
20.441724422678867	0.005885912542444029	0.005828524986170441	0.00017852060123177727	
20.75846927337004	0.006148785374855294	0.006296606602744011	0.0001724176018205638	
21.08012209064783	0.0059467385006308346	0.006046144956229748	0.0001786825068400292	
21.406758923533914	0.005366307943762093	0.005228673614574133	0.0002001412175933878	
21.738456999430788	0.004686314648652798	0.004463062104159989	0.00022904268081096955	
22.075294742380795	0.004087254603792746	0.003950208059497242	0.0002598868486854453	
22.417351791608088	0.003618031551815411	0.0036387144471817174	0.00029168997743976284	
22.764709020347887	0.0032713501782864456	0.0034527565015993293	0.00032537921819258487	
23.1174485549675	0.0030276936869299137	0.0033405885260227967	0.0003624483373180841	
23.47565379438362	0.002870011803595398	0.0032714714081453875	0.0004046610462007081	
23.839409429780538	0.0027871024963552443	0.003227590618403467	0.0004541301042741239	
24.20880146463373	0.0027738426480438524	0.003198513359204114	0.0005135259462119651	
24.583917235044	0.002830893547316617	0.0031779957100581857	0.000586343212556203	
24.964845430386426	0.0029643406259677128	0.00316221177781719	0.0006771383640710679	
25.351676114279368	0.0031843095940504917	0.0031487678433308472	0.0007914011059269541	
25.744500745878433	0.003498846569577741	0.0031361428034951274	0.0009338716441365644	
26.143412201500308	0.0038931066192026235	0.003123362427340241	0.001101971469057263	
26.548504796581717	0.004280522401064651	0.0031098044802321317	0.0012692961494289647	
26.959874307978602	0.00446423917607472	0.0030950788861258687	0.001369720932535728	
27.377617996610834	0.00427678571349674	0.003078952012965749	0.0013390671890279647	
27.801834630457815	0.003821710184761858	0.0030612975601234287	0.001202451983700496	
28.232624507910387	0.003332794154063618	0.003042063880898999	0.0010377211625898942	
28.670089481484574	0.002933842507581823	0.003021251703638326	0.0008903484256221984	
29.114332981902788	0.0026483665788704968	0.002998898588002326	0.0007713496013533543	
29.565460042548164	0.0024662283173012257	0.002975067846131527	0.0006788706430212501	
30.0235773242978	0.0023744098656262778	0.0029498404933193676	0.0006090196651385616	
30.488793140740842	0.002365803612415355	0.0029233093027198286	0.0005594393285665476	
30.961217483787163	0.0024406526564893505	0.0028955743556132226	0.0005305530940964624	
31.440962049673153	0.002604732854506817	0.0028667396791097455	0.0005261804797655066	
31.928140265370157	0.002860596495696343	0.0028369106918096207	0.0005527475520891776	
32.42286731540228	0.0031783309948581464	0.002806192261810508	0.0006131393485508252	
32.925260169079685	0.003436894181059315	0.002774687236995474	0.0006901171864198944	
33.435437608153904	0.003436061996133567	0.002742495344926467	0.0007362854240502782	
33.95352025490161	0.003139790591994234	0.0027097123852960234	0.0007206548335227747	
34.479630600643624	0.002747558059409777	0.0026764296558082607	0.0006679679002902602	
35.01389303470575	0.0024182987777936473	0.0026427335651684637	0.0006105719031908413	
35.556433873828425	0.0021953929672789358	0.0026087053962393085	0.0005614809581765803	
36.107381392031996	0.002075735461588715	0.0025744211894653778	0.0005228388773624065	
36.666865850944866	0.0020510237724542125	0.00253995172209353	0.000493826743097498	
37.23501953060145	0.002119198641074779	0.002505362562998394	0.0004736026093277406	
37.81197676071744	0.0022822843005026097	0.002470714186374418	0.00046212763905813616	
38.397873952449665	0.002527018140473701	0.002436062130390003	0.0004597570033916693	
38.99284963064802	0.0027704949763032757	0.002401457189259111	0.00046393637559195627	
39.59704446660722	0.0028260060005464147	0.0023669456291708687	0.00046357310195002	
40.21060131132589	0.0026064764690292394	0.0023325694201991125	0.00044908184417202644	
40.83366522928125	0.0022832305713352107	0.0022983664777429416	0.00042857460446311523	
41.46638353272696	0.002019417712367472	0.002264370908265696	0.00041150589713130083	
42.108905816522395	0.0018609418860465199	0.0022306132551338275	0.0003999059517046741	
42.76138399350171	0.0018072905241415748	0.0021971207412340593	0.00039289451596844497	
43.42397233039088	0.0018544807867922426	0.002163917505787978	0.0003889704421410904	
44.096827484281306	0.0020003308517059287	0.0021310248334056154	0.00038558594439343273	
44.78010853966855	0.0022175144777713328	0.0020984613739394595	0.0003770623080557383	
45.47397704606499	0.0023852545728476914	0.0020662433521313416	0.00035433422959731635	
46.17859705619533	0.002320676306840307	0.0020343847663990525	0.00031974425934993086	
46.894135164783904	0.00206372953560157	0.002002897576398105	0.00029622735182058355	
47.62076054794297	0.0018126993683315682	0.0019717918792264027	0.0002916902334619941	
48.35864500317141	0.001659451534197488	0.001941076074324093	0.0002973867006978494	
49.10796298997312	0.0016158857957947247	0.0019107570172650229	0.00030657444424778374	
49.86889167110482	0.001679126319292683	0.001880840162746479	0.0003153223002138022	
50.641610954463076	0.0018381908331727916	0.00185132969716592	0.00031764676069963424	
51.42630353562007	0.0020222258122021748	0.0018222286612320701	0.00030074983926582443	
52.22315494101898	0.002049192122822938	0.0017935390630972505	0.0002567079765070048	
53.03235357183818	0.001855501799438579	0.0017652619825218405	0.00021737480506462558	
53.854090748535334	0.0016268833194573356	0.001737397666593181	0.0002120244409667235	
54.688560756081706	0.0014887749073209157	0.001709945617522829	0.00022668479976052828	
55.53596088989733	0.0014640411012470044	0.0016829046730398678	0.00024577862313386655	
56.39649150249797	0.0015493746943438648	0.0016562730798858573	0.00026136570468800966	
57.27035605086487	0.0017133359904020617	0.00163004856090046	0.00026210792399995546	
58.15776114454846	0.001819699819295081	0.0016042283761669841	0.00022962433631212276	
59.05891659451753	0.001708566678068628	0.0015788093786651457	0.00017687007805343959	
59.974035462765215	0.001498428551638142	0.0015537880648549794	0.00015803396733676537	
60.90333411268367	0.0013594341081894555	0.0015291606205917508	0.00017443838338419533	
61.847032260219336	0.0013360337202879533	0.0015049229627474045	0.00019961244796151616	
62.80535302582078	0.001425050036451943	0.001481070776889961	0.00021960643477735782	
63.778522987191536	0.0015744625799826502	0.001457599551348642	0.0002180517323444611	
64.76677223286032	0.0016103951449079514	0.0014345046079695738	0.00017589192339276531	
65.77033441658139	0.0014510813825914198	0.001411781129844903	0.0001279287629291475	
66.78944681257751	0.0012837232107721273	0.0013894241862771187	0.0001283970048703448	
67.82435037163955	0.0012224428252424202	0.0013674287552204187	0.00015563005537544135	
68.87528977809474	0.001280026012820385	0.001345789743422146	0.0001820054627449528	
69.94251350765792	0.0014136449505466559	0.0013245020044695896	0.00018853724039470145	
71.02627388617911	0.0014551128986053613	0.001303560354930889	0.00015172268157215721	
72.12682714930152	0.001310013247814119	0.0012829595887633041	0.00010242482031640201	
73.24443350304374	0.0011658951546743967	0.0012626944901477277	0.00010522077336953512	
74.37935718532088	0.0011340511648239857	0.0012427598448949465	0.00013596805681346096	
75.53186652841877	0.0012180778488145678	0.0012231504505568025	0.0001611597472064287	
76.7022340224364	0.0013283502695413056	0.0012038611253639552	0.00015468522731240024	
77.89073637971123	0.0012723555124113804	0.001184886716101416	0.00010453449690450593	
79.09765460024283	0.0011190168001286485	0.0011662221050232993	7.885492170544332e-05	
80.32327403813038	0.0010510374196148527	0.001147862215899303	0.00010531702597872402	
81.5678844690394	0.001105754756707191	0.0011298020192772314	0.00013583825360476284	
82.83178015871405	0.001213612168693523	0.0011120365370383294	0.00013888531645175146	
84.11525993255103	0.001177879179969099	0.001094560846315313	9.382049992571517e-05	
85.41862724625115	0.001037194717580226	0.001077370082836653	6.463146945616658e-05	
86.74219025756646	0.0009822659743697808	0.0010604594437548744	9.23813493024538e-05	
88.08626189915832	0.00104862055818681	0.0010438241900113875	0.00012208583708752342	
89.45115995258467	0.0011321434972517176	0.0010274596482854966	0.0001162172221961933	
90.83720712343391	0.0010496528915063094	0.0010113612125708517	6.715471375254679e-05	
92.24473111762269	0.0009363224050867159	0.0009955243454185807	6.030813034392768e-05	
93.67406471887617	0.0009390065709611144	0.0009799445788826746	9.487404780639009e-05	
95.1255458674087	0.0010317871315676248	0.0009646175151998509	0.00011177971714518613	
96.59951773982377	0.0010225091384616746	0.0009495388272330915	7.747700347618423e-05	
98.09632883025184	0.0009027723927202314	0.0009347042587052671	4.513566944593996e-05	
99.61633303274554	0.0008727797868726579	0.0009201096242467413	7.561942263711203e-05	
101.15988972495167	0.0009520304506700424	0.0009057508092785588	0.00010012875492680008	
102.72736385307937	0.0009654897027145147	0.0008916237697507301	7.506380572013091e-05	
104.31912601818526	0.0008544131410045537	0.000877724531753232	3.789323239807441e-05	
105.93555256379533	0.0008254697027121072	0.0008640491910156129	6.72127045955283e-05	
107.57702566488457	0.0009019071154342967	0.0008505939123095398	9.045479565229193e-05	
109.24393341823551	0.0008943247032283278	0.0008373549287671837	6.144516289213368e-05	
110.93666993419627	0.0007928679424230345	0.0008243285411270694	3.4084159170470005e-05	
112.65563542986153	0.0007951929181687307	0.0008115111169178216	6.835309665842901e-05	
114.40123632369622	0.0008668446161519914	0.0007988990895892011	7.964511187531174e-05	
116.17388533162597	0.0008056136162137305	0.0007864889575988425	3.866069861288062e-05	
117.9740015646163	0.0007387774504658365	0.000774277283462238	4.188939945237977e-05	
119.802010627764	0.0007909879679862625	0.0007622606927727225	7.310258982470129e-05	
121.65834472092367	0.0008047332748452981	0.0007504358731974942	5.566880385656374e-05	
123.54344274089367	0.000715131855451945	0.0007387995734550551	2.5132615356314457e-05	
125.45775038518534	0.0007267440899562525	0.0007273486022788774	5.941498987331184e-05	
127.40172025740017	0.0007766908248408046	0.0007160798273715541	6.193974853927159e-05	
129.3758119742398	0.0006974208491134188	0.0007049901743532235	2.1468428271036424e-05	
131.3804922741741	0.0006825196415590006	0.0006940766257076259	4.8410741278446096e-05	
133.41623512779302	0.0007391713054570199	0.0006833362197287403	6.05564402194715e-05	
135.48352184986857	0.0006728353433466175	0.0006727660494706164	2.1195170462282903e-05	
137.58284121315285	0.0006508958739423795	0.0006623632617026849	4.2757523827815574e-05	
139.71468956393986	0.0007042209719734612	0.0006521250558725389	5.6072086025108763e-05	
141.879570939417	0.0006396137043907627	0.000642048683077937	1.7681899019037616e-05	
144.07799718683648	0.0006283170770319397	0.0006321314450495138	4.2402272944756266e-05	
146.31048808453184	0.0006708380731423225	0.0006223706931455132	4.90525991636372e-05	
148.57757146481032	0.0006017224597689429	0.000612763827359634	1.342934808666526e-05	
150.87978333874923	0.0006161681803766115	0.0006033082953429345	4.5596336769518944e-05	
153.2176680229263	0.0006292122381256416	0.0005940015914405719	3.6799301254462956e-05	
155.5917782681133	0.0005693169215502786	0.0005848412557440337	1.9551369686476855e-05	
158.00267538996428	0.0006112740824150444	0.0005758248731593817	4.728967162924557e-05	
160.45092940172842	0.0005744137157412773	0.0005669500724919277	1.780841143393035e-05	
162.9371191490193	0.0005580106885158019	0.0005582145255476655	3.3600655511985957e-05	
165.46183244667284	0.0005868021499425799	0.0005496159462516898	3.724350473648095e-05	
168.02566621772516	0.0005293144930930873	0.0005411520897837656	1.3904238495836127e-05	
170.6292266345446	0.0005657440141639286	0.0005328207517311351	4.171014817076583e-05	
173.27312926215015	0.0005267036130851373	0.0005246197672585945	1.186820617489322e-05	
175.9579992037507	0.0005276922097834304	0.0005165470102958217	3.4161814260142657e-05	
178.68447124853947	0.0005302387051832703	0.0005086003927418833	2.4663249857724806e-05	
181.45319002177868	0.0004971469349128842	0.000500777863686813	2.3139396443122156e-05	
184.2648101372089	0.0005252022971534799	0.0004930774086501229	3.213233964715173e-05	
187.11999635182175	0.00047767681559441754	0.0004854970488360627	1.3335328553330625e-05	
190.019423723029	0.000510671953122205	0.0004780348404054389	3.4201172986895336e-05	
192.9637777682679	0.0004643710251996106	0.0004706888737637613	6.7329874405839275e-06	
195.95375462707955	0.000492635479965373	0.00046345727286547736	3.336022978590594e-05	
198.99006122569847	0.00045257045230675185	0.0004563381945340379	4.18043903586456e-06	
202.0734154441926	0.00047561598401495197	0.0004493298277975183	3.171068394183434e-05	
205.20454628619316	0.000439909747856732	0.00044243039323951637	3.6341888640526576e-06	
208.38419405125447	0.0004610937856869604	0.0004356381423650323	3.021316312776117e-05	
211.6131105098844	0.00042602519138816754	0.00042895135698103464	3.0301207842125295e-06	
214.892059081287	0.0004484865741122379	0.0004223683485914068	2.8772171893517956e-05	
218.22181501385919	0.0004121035551487724	0.0004158874578059706	5.289759125199296e-06	
221.60316556848443	0.0004354312564542895	0.00040950705376327333	2.6377837906769937e-05	
225.03691020466627	0.00040076340109402664	0.000403225533566834	1.0841632483870651e-05	
228.5238607695462	0.00041810709385564756	0.00039704132173453403	2.1387214378964285e-05	
232.06484168985054	0.0003952175440737901	0.00039095286966084694	1.7613811067893944e-05	
235.66069016681035	0.00039490469958517816	0.00038495865509160116	1.2531554958637427e-05	
239.3122563741041	0.00039523609947471556	0.0003790571816109668	2.300558944099429e-05	
243.0204036588648	0.0003725997353217392	0.0003732469781403731	8.829643692440427e-07	
246.78600874580337	0.00038955086959159205	0.0003675265984490538	2.226833772705956e-05	
250.60996194449422	0.0003637277452378734	0.00036189462067592957	1.2809754691447913e-05	
254.4931673598731	0.0003659115967871556	0.0003563496468625408	1.157435143386651e-05	
258.43654310599635	0.0003681499742631105	0.00035089030249674453	2.118541456699432e-05	
262.4410215231124	0.00034464976723443087	0.0003455152360669008	5.103246173284505e-06	
266.507549398097	0.0003549016113567738	0.0003402231186262736	1.5365404840701035e-05	
270.63708818830384	0.0003481361825731517	0.0003350126433673805	1.8572714951181873e-05	
274.8306142488838	0.00032956930840886034	0.0003298825252060298	3.0238832431208596e-06	
279.08911906362675	0.00033854934177295965	0.00032483150037478906	1.4348265192786451e-05	
283.4136094793798	0.00033401187574105655	0.0003198583260256371	1.7975768647794156e-05	
287.80510794409827	0.0003154835225044325	0.0003149617798415547	6.141306191710402e-06	
292.26465274858515	0.0003180409562356333	0.00031014065965681705	9.287870103205341e-06	
296.7932982719762	0.0003222487464755162	0.00030539378308575574	1.7427589703993178e-05	
301.3921152310292	0.00030711519487050526	0.0003007199871597665	1.2610391294570902e-05	
306.0621909332746	0.00029704419066634594	0.0002961181279723417	1.4627236970021075e-06	
310.80462953409153	0.0003014407652964468	0.00029158708033191245	1.0703491709660489e-05	
315.6205522977641	0.00030254040846229525	0.00028712573742229564	1.594318552039092e-05	
320.5110978625849	0.00029081568862051514	0.0002827330104705409	1.2766621389548165e-05	
325.47742251006514	0.0002797729000865205	0.00027840782842198205	4.862785950942553e-06	
330.52070043831674	0.00027795267252939105	0.0002741491376223011	4.5553169672527865e-06	
335.6421240396705	0.0002808273897286182	0.00026995590150641964	1.1252933755244431e-05	
340.8429041825955	0.00027971026185718005	0.000265827100294037	1.4184510784390024e-05	
346.1242704979875	0.0002721444467338721	0.00026176173069163996	1.2977769337655352e-05	
351.4874716698928	0.0002627196739327683	0.00025775880560081394	9.147384004476521e-06	
356.9337757307372	0.00025571294256329657	0.0002538173538326904	4.534187834173656e-06	
362.46447036112943	0.000252045973454374	0.00024993641982837023	2.1124198316535947e-06	
368.08086319431027	0.0002505640370062399	0.0002461150633851675	5.059047736285207e-06	
373.7842821253185	0.00024966089866841547	0.00024235235938852332	7.893539481804482e-06	
379.57607562494815	0.00024821003203756234	0.00023864739754944202	9.799209783209507e-06	
385.45761305857025	0.00024582674747509217	0.00023499928214730859	1.0850855023200597e-05	
391.43028500989345	0.00024266397815623817	0.00023140713177795057	1.127588419023421e-05	
397.49550360974456	0.00023906993058161048	0.00022787007910680663	1.131882751016253e-05	
403.6547028699399	0.00023535100775104846	0.00022438727062707857	1.1172135271818866e-05	
409.9093390223323	0.0002316822249327606	0.00022095786642273502	1.0948965856042929e-05	
416.26089086311043	0.00022809943401339014	0.00021758103993624846	1.0679422158858622e-05	
422.71086010243414	0.00022451220921251627	0.00021425597774094593	1.0315453415410534e-05	
429.2607717194863	0.00022072216505809975	0.0002109818793178587	9.740405274129316e-06	
435.91217432302693	0.0002164777936596377	0.0002077579568369609	8.790767538187496e-06	
442.6666405175339	0.00021162045524015683	0.00020458343494268657	7.306668279038006e-06	
449.52576727501685	0.00020632876238936015	0.00020145755054362362	5.238416030167366e-06	
456.4911763125926	0.0002013174629902366	0.00019837955260628036	2.9906286028262624e-06	
463.56451447591087	0.0001977045818599256	0.00019534870195282828	3.027066409941131e-06	
470.74745412852144	0.0001963109843947566	0.0001923642710627238	5.7174760559312746e-06	
478.04169354727435	0.00019642341762407924	0.00018942554387811768	8.11481301342973e-06	
485.4489573238469	0.0001950688892082053	0.00018653181561296107	8.61045604779721e-06	
492.97099677249224	0.00018981277239946912	0.00018368239256572112	6.339619265965081e-06	
500.60959034410683	0.00018359903321126574	0.00018087659193562227	2.72585941627637e-06	
508.36654404671106	0.0001817169951831281	0.0001781137416423303	4.977702543651527e-06	
516.2436918724502	0.00018281638767775682	0.0001753931801489982	7.868923246061141e-06	
524.242896231207	0.00017881031940738726	0.0001727142562885992	6.234026443310352e-06	
532.3660483909357	0.00017252499784691668	0.00017007632909346926	2.5411671135875016e-06	
540.6150689248177	0.00017294014908522152	0.00016747876762798685	6.447062728181266e-06	
548.9919081653474	0.00017147603612600924	0.0001649209508243192	6.58938774639169e-06	
557.4985466654523	0.00016485578020454547	0.00016240226732116623	2.530957720784034e-06	
566.1369956667598	0.00016593217761334765	0.0001599221153054344	6.6177970888466e-06	
574.909297575119	0.00016210479104942143	0.00015747990235677676	4.792978398379235e-06	
583.8175264434902	0.00015851344511843172	0.00015507504529493476	4.3546212257828685e-06	
592.8637884623186	0.00015882187822502852	0.00015270697002982134	6.12825301438836e-06	
602.0502224575035	0.0001529592367512411	0.00015037511141428517	3.0486885635428887e-06	
611.379000396087	0.00015427950466759648	0.00014807891309949806	6.203524423764096e-06	
620.8523278997751	0.00014834783461248924	0.0001458178273929093	2.912286386717922e-06	
630.4724447664181	0.00014935403339593923	0.00014359131511871196	5.767024965391457e-06	
640.2416254995708	0.00014445817524611672	0.00014139884548076764	3.7114539153956925e-06	
650.1621798462554	0.00014359137345119614	0.0001392398959279386	4.4571184402529605e-06	
660.2364533430635	0.00014191412378684862	0.000137113952021775	5.263802753086565e-06	
670.4668278707137	0.00013744329943430816	0.0001350205073065102	2.4344079653587777e-06	
680.8557222172046	0.0001380840669162104	0.00013295906318131512	5.1362742332336755e-06	
691.4055926496942	0.00013513108458489804	0.00013092912877476503	4.695237741306003e-06	
702.1189334952396	0.00013126050226921384	0.00012893022082147423	2.394425280495338e-06	
712.9982777305363	0.00013091041017912524	0.0001269618635408535	4.029279589553143e-06	
724.0461975807946	0.00013009579490840044	0.0001250235885179484	5.123613769040967e-06	
735.2653051278958	0.00012689014530632708	0.00012311493458631542	4.2167450832156325e-06	
746.6582529279726	0.00012367741264319038	0.00012123544771289618	2.706206610911354e-06	
758.2277346385576	0.0001217854669338703	0.00011938468088484953	2.401205133123024e-06	
769.9764856554507	0.00012068781099338203	0.00011756219399830236	3.1926844639111326e-06	
781.9072837594538	0.00011959539122914284	0.0001157675537489824	3.875822119286494e-06	
794.0229497731273	0.00011820082968612011	0.00011400033352469489	4.2119255782402225e-06	
806.3263482277227	0.00011656105106266263	0.00011226011329960864	4.3014267832297444e-06	
818.82038804045	0.00011480338402926552	0.00011054647953031489	4.25691044159978e-06	
831.5080232022387	0.00011297578498241086	0.00010885902505362627	4.118113146377543e-06	
844.3922534761538	0.0001110247544258249	0.00010719734898608199	3.843028133098539e-06	
857.4761251066391	0.00010885913933456446	0.00010556105662512554	3.3434446883063065e-06	
870.7627315397452	0.00010653180288485531	0.00010394975935192557	2.614792413143434e-06	
884.2552141545192	0.00010446901488575923	0.00010236307453580679	2.124715233190567e-06	
897.9567630057271	0.00010330557664382518	0.00010080062544026187	2.74691149064666e-06	
911.8706175780853	0.00010282297153162282	9.926204113051413e-05	3.6913268297595805e-06	
926.0000675521785	0.00010123392567258935	9.774695638260257e-05	3.4956473505390302e-06	
940.3484535822448	9.841036369887195e-05	9.625501159396085e-05	2.157295796282954e-06	
954.9191680860141	9.747712977145925e-05	9.478585269546279e-05	2.910961526158436e-06	
969.715656046784	9.677279719412584e-05	9.333913106490725e-05	3.4342467192923715e-06	
984.7414158279239	9.389738719760209e-05	9.191450344191664e-05	1.9925289943395623e-06	
1000.0	9.378955567155553e-05	9.05116318442224e-05	3.355319926443564e-06	


==> data/fig_delay_ph2_bode_12.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005353865002044124	7.046655588987477e-05	
0.10154950161807173	0.005424263851159186	0.005354126420936837	7.046665524412865e-05	
0.10312301278878754	0.005424523276890389	0.005354396024208084	7.04667577059433e-05	
0.10472090554055413	0.005424790826154535	0.005354674068743061	7.046686337266721e-05	
0.10634355766636439	0.005425066754025711	0.005354960819531343	7.046697234470868e-05	
0.10799135281311975	0.005425351323631497	0.005355256549925195	7.046708472563406e-05	
0.1096646805723366	0.005425644806410056	0.0053555615419062985	7.046720062226189e-05	
0.11136393657225817	0.005425947482375599	0.005355876086361136	7.046732014477099e-05	
0.11308952257139368	0.0054262596403925395	0.005356200483365379	7.046744340680474e-05	
0.11484184655350702	0.0054265815784585855	0.00535653504247754	7.046757052558129e-05	
0.11662132282407707	0.005426913603997136	0.005356880083042233	7.046770162201114e-05	
0.11842837210825283	0.005427256034159231	0.005357235934503356	7.046783682080444e-05	
0.12026342165032622	0.005427609196135441	0.005357602936727535	7.046797625060132e-05	
0.12212690531474645	0.0054279734274780105	0.005357981440338191	7.046812004409287e-05	
0.12401926368869937	0.005428349076433596	0.00535837180706058	7.046826833814122e-05	
0.12594094418627644	0.005428736502287014	0.005358774410078198	7.046842127393094e-05	
0.12789240115425762	0.005429136075716311	0.005359189634400928	7.046857899709201e-05	
0.12987409597953362	0.005429548179159614	0.005359617877245362	7.04687416578417e-05	
0.13188649719819254	0.005429973207194128	0.005360059548427678	7.046890941113631e-05	
0.13393008060629666	0.005430411566927731	0.00536051507076956	7.046908241682081e-05	
0.13600532937237603	0.005430863678403595	0.005360984880517579	7.046926083977908e-05	
0.13811273415166478	0.005431329975018294	0.00536146942777651	7.046944485010318e-05	
0.14025279320210793	0.005431810903953884	0.005361969176957111	7.046963462325268e-05	
0.1424260125021654	0.005432306926624429	0.005362484607238815	7.046983034022847e-05	
0.1446329058704415	0.005432818519137507	0.00536301621304792	7.047003218774483e-05	
0.14687399508716817	0.005433346172771236	0.005363564504551782	7.047024035842619e-05	
0.14914981001757044	0.005433890394467337	0.005364130008169619	7.04704550509806e-05	
0.15146088873714358	0.0054344517073408516	0.005364713267100485	7.047067647039918e-05	
0.1538077776588715	0.005435030651207098	0.005365314841869058	7.047090482816214e-05	
0.15619103166241588	0.005435627783126487	0.005365935310889863	7.04711403424443e-05	
0.15861121422530794	0.0054362436779678445	0.005366575271050622	7.047138323831914e-05	
0.16106889755617235	0.005436878928990934	0.005367235338315377	7.04716337480047e-05	
0.16356466273001555	0.0054375341484488495	0.005367916148348172	7.047189211106683e-05	
0.1660990998256107	0.005438209968211049	0.005368618357157988	7.047215857466948e-05	
0.16867280806501112	0.005438907040407755	0.005369342641765746	7.047243339382396e-05	
0.1712863959552255	0.005439626038096534	0.005370089700894177	7.047271683162136e-05	
0.17394048143208848	0.005440367655951882	0.005370860255681405	7.047300915951631e-05	
0.17663569200636045	0.005441132610978662	0.005371655050419136	7.047331065758523e-05	
0.17937266491209122	0.005441921643250303	0.005372474853316365	7.047362161480393e-05	
0.18215204725728248	0.005442735516672695	0.005373320457289553	7.047394232934027e-05	
0.18497449617688488	0.005443575019774745	0.005374192680780279	7.047427310885105e-05	
0.18784067898816573	0.005444440966526612	0.005375092368601426	7.047461427077921e-05	
0.1907512733484843	0.005445334197186709	0.005376020392812925	7.047496614269694e-05	
0.19370696741551147	0.005446255579178514	0.005376977653628284	7.047532906260268e-05	
0.1967084600099325	0.005447206007998417	0.005377965080352986	7.047570337928245e-05	
0.19975646078067044	0.005448186408155774	0.00537898363235606	7.047608945265082e-05	
0.20285169037266976	0.0054491977341464114	0.00538003430007607	7.047648765412466e-05	
0.2059948805972802	0.005450240971460936	0.0053811181060629005	7.047689836698219e-05	
0.20918677460527996	0.005451317137629182	0.005382236106056701	7.047732198676624e-05	
0.21242812706258082	0.0054524272833022715	0.005383389390105499	7.04777589216766e-05	
0.215719704328655	0.005453572493373758	0.005384579083722979	7.04782095929887e-05	
0.21906228463772706	0.0054547538881414455	0.005385806349088065	7.047867443548013e-05	
0.22245665828277353	0.005455972624511519	0.00538707238628795	7.047915389788128e-05	
0.22590362780237347	0.005457229897246689	0.005388378434606352	7.047964844332222e-05	
0.22940400817045398	0.005458526940260196	0.0053897257738588136	7.048015854982236e-05	
0.23295862698897662	0.005459865027957506	0.005391115725776991	7.048068471077143e-05	
0.2365683246836085	0.005461245476627704	0.005392549655443907	7.048122743543988e-05	
0.2402339547024262	0.0054626696458866635	0.0053940289727823195	7.048178724951158e-05	
0.243956383717698	0.005464138940174127	0.005395555134098383	7.04823646956266e-05	
0.24773649183079302	0.005465654810306995	0.005397129643682933	7.048296033393228e-05	
0.2515751727802653	0.005467218755091224	0.005398754055472814	7.048357474268467e-05	
0.2554733341531623	0.005468832322994797	0.005400429974774793	7.048420851884939e-05	
0.2594318975996074	0.005470497113884431	0.0054021590600547625	7.04848622787157e-05	
0.26345179905070754	0.005472214780828768	0.005403943024794988	7.048553665855971e-05	
0.2675339889398373	0.005473987031970941	0.005405783639422391	7.048623231529977e-05	
0.27167943242735193	0.005475815632473577	0.005407682733310923	7.04869499272086e-05	
0.2758891096287819	0.005477702406539429	0.005409642196861321	7.048769019462508e-05	
0.28016401584656353	0.005479649239510991	0.00541166398366163	7.048845384068955e-05	
0.2845051618053608	0.0054816580800526905	0.005413750112732098	7.048924161214149e-05	
0.28891357389103245	0.005483730942419305	0.005415902670858236	7.04900542800944e-05	
0.2933902943933029	0.005485869908814605	0.005418123815016001	7.049089264088734e-05	
0.29793638175219256	0.005488077131844315	0.005420415774893307	7.049175751693317e-05	
0.30255291080826724	0.005490354837067749	0.00542278085551228	7.049264975761054e-05	
0.30724097305676445	0.00549270532565273	0.005425221439956887	7.049357024019972e-05	
0.31200167690565833	0.00549513097713862	0.005427739992210859	7.049451987083154e-05	
0.3168361479377224	0.0054976342523125705	0.005430339060111078	7.04954995854879e-05	
0.3217455291766536	0.005500217696204384	0.005433021278421868	7.049651035103027e-05	
0.32673098135731937	0.005502883941205672	0.005435789372035943	7.049755316627701e-05	
0.33179368320019265	0.005505635710319319	0.005438646159308104	7.04986290631145e-05	
0.33693483169003946	0.0055084758205456216	0.005441594555528117	7.049973910764166e-05	
0.3421556423589239	0.005511407186411764	0.005444637576539482	7.050088440138191e-05	
0.3474573495735992	0.005514432823651802	0.005447778342511383	7.050206608251421e-05	
0.35284120682735126	0.005517555853044597	0.005451020081871284	7.050328532717734e-05	
0.3583084870363649	0.005520779504417698	0.005454366135406289	7.050454335079676e-05	
0.3638604828406817	0.005524107120825563	0.005457819960541701	7.050584140950025e-05	
0.3694985069098218	0.0055275421629110465	0.005461385135805832	7.050718080153743e-05	
0.37522389225314035	0.00553108821345963	0.005465065365490557	7.050856286881595e-05	
0.3810379925349945	0.00553474898215636	0.0054688644845177405	7.050998899843513e-05	
0.3869421823947922	0.005538528310556225	0.0054727864635222764	7.051146062434366e-05	
0.39293785777200174	0.005542430177279159	0.005476835414163078	7.051297922901422e-05	
0.39902643623619527	0.005546458703441729	0.005481015594674149	7.05145463451987e-05	
0.4052093573222091	0.005550618158338223	0.005485331415668519	7.05161635577761e-05	
0.41148808287049476	0.005554912965384682	0.005489787446208719	7.051783250565116e-05	
0.41786409737274555	0.005559347708340252	0.005494388420158262	7.051955488373233e-05	
0.4243389083228771	0.005563927137821221	0.005499139242829582	7.052133244500684e-05	
0.43091404657344795	0.005568656178124012	0.005504044997944829	7.052316700268215e-05	
0.4375910666976019	0.005573539934374531	0.005509110954926984	7.05250604324344e-05	
0.4443715473566186	0.0055785837000223645	0.005514342576539958	7.052701467474754e-05	
0.45125709167315986	0.005583792964699582	0.005519745526897495	7.052903173732996e-05	
0.4582493276102989	0.0055891734224651915	0.005525325679862048	7.053111369766891e-05	
0.4653499083564233	0.005594730980457723	0.005531089127856256	7.053326270566501e-05	
0.4725605127161014	0.005600471767979969	0.005537042191111117	7.053548098639862e-05	
0.4798828455070056	0.0056064021460414904	0.005543191427376644	7.053777084300082e-05	
0.4873186379629853	0.005612528717386358	0.005549543642122551	7.054013465966933e-05	
0.49486964814338685	0.005618858337035425	0.005556105899258453	7.054257490479237e-05	
0.5025376613487146	0.005625398123374565	0.005562885532405084	7.054509413423866e-05	
0.5103244905427329	0.00563215546982249	0.005569890156750345	7.054769499476314e-05	
0.5182319767811088	0.00563913805711419	0.005577127681526331	7.055038022759493e-05	
0.5262619896466971	0.0056463538662386605	0.005584606323146149	7.05531526721639e-05	
0.5344164276915693	0.005653811192072347	0.005592334619042124	7.055601527002046e-05	
0.5426972188858914	0.005661518657752862	0.005600321442250106	7.05589710689084e-05	
0.5511063210737586	0.005669485229840789	0.005608576016787807	7.056202322704951e-05	
0.559645722436092	0.005677720234320972	0.005617107933878806	7.056517501761105e-05	
0.5683174419607084	0.005686233373498613	0.005625927169077642	7.056842983338905e-05	
0.5771235299196736	0.0056950347438497065	0.0056350441003557225	7.057179119172498e-05	
0.5860660683540517	0.005704134854889907	0.005644469527212364	7.057526273962179e-05	
0.595147171566167	0.0057135446491309895	0.005654214690880225	7.057884825915634e-05	
0.604368986619493	0.005723275523199402	0.005664291295699912	7.058255167309567e-05	
0.6137336938462858	0.005733339350197404	0.005674711531744377	7.058637705083685e-05	
0.6232435073630855	0.005743748503393699	0.005685488098780276	7.059032861460734e-05	
0.6329006755942035	0.005754515881337529	0.0056966342316604164	7.05944107459868e-05	
0.6427074818033226	0.005765654934497825	0.00570816372724916	7.05986279927376e-05	
0.6526662446333333	0.005777179693537498	0.005720090972991039	7.060298507599811e-05	
0.6627793186545348	0.00578910479934205	0.0057324309772420305	7.060748689783113e-05	
0.6730490949213316	0.0058014455349317574	0.005745199401493	7.061213854914016e-05	
0.6834780015375548	0.0058142178593977335	0.005758412594625823	7.061694531801972e-05	
0.6940685042305437	0.005827438444014166	0.005772087629354785	7.062191269852249e-05	
0.7048231069341222	0.005841124710692367	0.005786242341019158	7.06270463998792e-05	
0.7157443523806098	0.005855294872956756	0.0058008953689073495	7.063235235620319e-05	
0.7268348227020044	0.005869967979638942	0.005816066200309077	7.063783673672261e-05	
0.7380971400404808	0.005885163961503703	0.005831775217509696	7.06435059565264e-05	
0.7495339671683494	0.005900903681040034	0.005848043747960119	7.064936668792424e-05	
0.7611480081176202	0.005917208985671906	0.0058648941178773405	7.065542587238275e-05	
0.7729420088193235	0.005934102764666989	0.005882349709554138	7.066169073312394e-05	
0.784918757752735	0.005951609010047733	0.005900435022682654	7.066816878842328e-05	
0.7970810866046624	0.0059697528818381754	0.005919175740025653	7.067486786561247e-05	
0.8094318709389453	0.005988560778011821	0.005938598797801084	7.068179611588304e-05	
0.8219740308763326	0.006008060409541536	0.005958732461181309	7.068896202989677e-05	
0.8347105317848907	0.006028280880991827	0.00597960640534776	7.069637445426278e-05	
0.847644384981113	0.006049252777137794	0.006001251802585607	7.070404260896638e-05	
0.8607786484418896	0.0060710082561438485	0.006023701415951998	7.071197610574698e-05	
0.8741164275275125	0.0060935811498897315	0.006046989700105705	7.072018496755467e-05	
0.8876608757158821	0.006117007072092104	0.006071152909946855	7.072867964907929e-05	
0.9014151953480897	0.006141323534937894	0.006096229217783213	7.073747105846851e-05	
0.9153826383855528	0.006166570075021448	0.0061222588398154015	7.074657058029696e-05	
0.9295665071788846	0.00619278838946273	0.00614928417281853	7.075599009982786e-05	
0.9439701552486742	0.006220022483179214	0.006177349941993085	7.076574202869842e-05	
0.9585969880783669	0.006248318828391424	0.006206503361065148	7.077583933204636e-05	
0.9734504639194281	0.006277726537562866	0.006236794305836639	7.078629555721523e-05	
0.9885340946089864	0.006308297551111077	0.006268275502522255	7.079712486408323e-05	
1.0038514464001433	0.006340086841380235	0.006301002732363071	7.08083420571477e-05	
1.01940614080515	0.006373152634539353	0.0063350350541804155	7.081996261938798e-05	
1.0352018554516484	0.006407556652266856	0.006370435046729815	7.083200274806679e-05	
1.051242324952181	0.006443364375305372	0.006407269072937696	7.084447939248487e-05	
1.0675313417871697	0.006480645331224222	0.006445607568356477	7.085741029386138e-05	
1.0840727572015847	0.006519473409015627	0.006485525356461874	7.087081402729942e-05	
1.1008704821154982	0.006559927203479906	0.006527101993744478	7.088471004602413e-05	
1.117928488048752	0.006602090392731022	0.006570422147923035	7.089911872785785e-05	
1.1352508080599522	0.006646052152584438	0.006615576013036135	7.091406142401254e-05	
1.1528415377000134	0.006691907612083157	0.006662659765661508	7.09295605102019e-05	
1.1707048359804781	0.006739758354985492	0.006711776067078009	7.094563944005145e-05	
1.1888449263568397	0.006789712972692065	0.0067630346168370105	7.096232280072247e-05	
1.2072660977271032	0.006841887674844229	0.006816552763961769	7.097963637065547e-05	
1.225972705445816	0.006896406964699318	0.006872456182863028	7.099760717920738e-05	
1.2449691723538168	0.00695340438740056	0.006930879622067165	7.101626356790069e-05	
1.2642599898239333	0.007013023360435986	0.0069919677350240815	7.103563525288088e-05	
1.2838497188228888	0.007075418096951618	0.007055876003626279	7.105575338796508e-05	
1.3037429909896587	0.00714075463418496	0.007122771766662479	7.107665062756058e-05	
1.3239445097305402	0.00720921198115948	0.007192835367293257	7.109836118839473e-05	
1.3444590513311867	0.007280983401981287	0.007266261435822965	7.112092090868749e-05	
1.3652914660858761	0.0073562778536698185	0.007343260326615954	7.114436730304026e-05	
1.386446679444272	0.007435321600512311	0.007424059731041561	7.116873961070086e-05	
1.4079296931759626	0.007518360030552233	0.007508906491925784	7.119407883428035e-05	
1.4297455865530366	0.007605659704120427	0.007598068649251878	7.122042776504038e-05	
1.451899517550985	0.007697510669437721	0.007691837751928767	7.124783098989906e-05	
1.4743967240682132	0.007794229086434819	0.0077905314765080325	7.127633487375518e-05	
1.4972425251644468	0.007896160207267607	0.007894496600992205	7.130598750907917e-05	
1.5204423223183279	0.008003681770824472	0.008004112390605451	7.133683862224075e-05	
1.5440016007044985	0.00811720787916419	0.008119794462924115	7.136893942320977e-05	
1.5679259304904682	0.008237193436711258	0.00824199921250398	7.140234238124852e-05	
1.5922209681535842	0.00836413924870089	0.008371228890613794	7.143710090428424e-05	
1.6168924578184014	0.008498597894477392	0.008508037454546312	7.147326889301283e-05	
1.6419462326147771	0.008641180514654628	0.008653037324057264	7.151090013221379e-05	
1.667388216057011	0.008792564679921833	0.008806907210831195	7.155004747045727e-05	
1.6932244234443516	0.008953503544794059	0.008970401221828869	7.159076172438482e-05	
1.7194609632832076	0.009124836533620511	0.009144359480645597	7.1633090223948e-05	
1.7461040387313935	0.009307501860930205	0.009329720564795033	7.16770748884267e-05	
1.7731599490647525	0.009502551256616804	0.00952753612394818	7.172274968745899e-05	
1.8006350911665105	0.009711167352294157	0.009738988128235771	7.177013729318214e-05	
1.828535961039703	0.009934684293243238	0.009965409301454209	7.181924466414062e-05	
1.8568691553430368	0.010174612277010128	0.010208307427464341	7.187005721199396e-05	
1.885641372950552	0.010432666893049362	0.010469394387069798	7.192253107836605e-05	
1.9148594165354507	0.010710804358373677	0.010750620997300288	7.197658287730944e-05	
1.9445301941784663	0.01101126402552807	0.01105421899824361	7.203207601785819e-05	
1.974660721001155	0.011336619898646346	0.011382751880787344	7.208880238038454e-05	
2.0052581208244957	0.011689843352576581	0.011739176692330015	7.214645763432147e-05	
2.036329627853186	0.01207437983556667	0.012126919521483025	7.220460778387823e-05	
2.067882588386045	0.012494243078490777	0.012549968075368768	7.22626435085583e-05	
2.0999244625529108	0.01295413126514537	0.013012985653234135	7.231971736387445e-05	
2.132462826078452	0.013459570764168679	0.013521451909076804	7.237465667342311e-05	
2.1655053720733157	0.014017094383234806	0.014081837078583521	7.242584157893549e-05	
2.199059912853022	0.01463446261140224	0.014701817748345265	7.247103258605094e-05	
2.2331343817850464	0.015320937736450909	0.015390543537268032	7.250712402809583e-05	
2.267736835164523	0.016087621476553262	0.016158964667106993	7.252978750131059e-05	
2.302875454119006	0.01694786550384721	0.017020229016448167	7.25329497636003e-05	
2.3385585465427567	0.01791775800621537	0.017990151044807126	7.250801831365467e-05	
2.3747945490609914	0.019016671911604395	0.019087737927108356	7.244271742515786e-05	
2.411592029024571	0.020267818294491997	0.020335717801191453	7.23193156949873e-05	
2.4489596865355954	0.021698654295842508	0.02176092539531343	7.211189423751057e-05	
2.4869063565043885	0.02334079306620182	0.023394209589624914	7.178209558084661e-05	
2.5254410107383527	0.025228646615432605	0.025269135760083064	7.127247804844453e-05	
2.564572760063192	0.0273952140688017	0.02741798774840617	7.049618127545405e-05	
2.604310856476998	0.029861959535306532	0.029862189433893294	6.932123984796202e-05	
2.6446646953377266	0.03261758807070385	0.032592200107001396	6.754821813199307e-05	
2.6856438175845567	0.035579197637971204	0.03553039368974421	6.488280076237373e-05	
2.727257911993673	0.03853506560646704	0.03847494643882392	6.091458004912796e-05	
2.769516817469004	0.04109526684059574	0.04104679322399922	5.5133551165240735e-05	
2.812430525368455	0.04272797271769445	0.042713287464903875	4.703996776329992e-05	
2.8560091818661824	0.042963205670601384	0.04298133694206993	3.64038971248627e-05	
2.9002630903514777	0.04167569327967353	0.04169916237425427	2.368795222140672e-05	
2.945202713864811	0.039171058633701454	0.039176732294861814	1.0854829662926857e-05	
2.9908386775716385	0.035984158760001946	0.035975687581777396	8.548410941301663e-06	
3.0371817712745264	0.032614448087501836	0.03260906688871365	1.8458570135715438e-05	
3.0842429519642045	0.029391713879038165	0.029400986383680255	2.7674320676802027e-05	
3.1320333464101533	0.026475642534881955	0.026501249700386975	3.500787531426673e-05	
3.180564253791325	0.023912190859039395	0.023950188976492037	4.067993685632873e-05	
3.2298471483676323	0.021688506698900815	0.021733517963134243	4.505861372310724e-05	
3.2798936821928324	0.01976801912079391	0.019815273483627105	4.8468850675693086e-05	
3.3307156878694446	0.018108489083498682	0.01815440074024287	5.1160335372927175e-05	
3.3823251813463506	0.016669901035344034	0.016712010447932878	5.331595799945955e-05	
3.43473436475976	0.015417242296182845	0.015453974193941082	5.506780746409032e-05	
3.487955629318178	0.01432098273965856	0.0143514000683815	5.651139196030243e-05	
3.542001558232087	0.013356638872922814	0.013380245519299346	5.771635001009589e-05	
3.5968849296890193	0.012504052653552465	0.012520649545016025	5.873405482473147e-05	
3.6526187198747286	0.011746651018450299	0.01175623591330214	5.960290148801539e-05	
3.7092161060411786	0.011070785086451663	0.011073484546084764	6.035196921739121e-05	
3.7666904696220658	0.010465175148875318	0.010461199086517109	6.100356986223698e-05	
3.8250553993966134	0.009920458059374396	0.009910069742727838	6.157503713615681e-05	
3.884324694702404	0.009428823443963215	0.00941231994282504	6.207999658294608e-05	
3.9445123686979775	0.008983723175487181	0.008961422821788462	6.252927767392514e-05	
4.005632651675993	0.00857963977541511	0.008551874312529255	6.293157679592784e-05	
4.067699994427721	0.00821190161694516	0.0081790114741235	6.329394490702757e-05	
4.130729071659682	0.007876535091615303	0.007838866731567235	6.362215036417987e-05	
4.194734785463209	0.007570145928917986	0.007528050560011601	6.392095185438132e-05	
4.259732268837781	0.007289823537015398	0.00724365671144823	6.419430585399927e-05	
4.325736889268946	0.007033063575741139	0.006983185348919522	6.444552588256727e-05	
4.392764252361694	0.0067977050284278384	0.0067444804579338	6.467740588973513e-05	
4.460830205530115	0.006581878860736052	0.006525678692469306	6.489231668583404e-05	
4.5299508417442365	0.006383965991849373	0.0063251674273897655	6.509228191590621e-05	
4.600142503334918	0.006202562797349324	0.006141550267732995	6.527903836426934e-05	
4.671421785857698	0.006036452746789051	0.005973618638694907	6.545408414698456e-05	
4.743805542016518	0.005884583078277075	0.005820328372403364	6.561871745775605e-05	
4.817310885648243	0.005746045647244134	0.005680780437650613	6.577406787934843e-05	
4.891955195768907	0.005620061272388114	0.005554205141289155	6.592112178891976e-05	
4.967756120682691	0.005505967050442351	0.005439949276367162	6.606074302352621e-05	
5.044731582154526	0.005403206232104898	0.00533746581115847	6.619368969781936e-05	
5.122899779647386	0.005311320351446364	0.0052463058120340795	6.632062785482472e-05	
5.202279194625215	0.005229943386208353	0.0051661123772737344	6.644214246548866e-05	
5.282888594922542	0.005158797801455593	0.00509661643312828	6.655874615962632e-05	
5.364747039181794	0.005097692398278881	0.005037634311816562	6.667088596007377e-05	
5.447873881359371	0.005046521956594816	0.004989067097482511	6.677894819480351e-05	
5.532288775301544	0.005005268730499954	0.004950901794259638	6.688326167110627e-05	
5.618011679391243	0.004974005930405663	0.004923214444618998	6.698409910447758e-05	
5.705062861266868	0.004952903413328312	0.00490617541092005	6.708167669471403e-05	
5.793462902614208	0.004942235907474134	0.004900057134487043	6.717615162357789e-05	
5.883232704032601	0.004942394227732782	0.004905244812285098	6.726761709934236e-05	
5.974393489976511	0.004953900105725341	0.00492225059163941	6.735609437650224e-05	
6.06696681377367	0.004977425476506466	0.004951732092458574	6.744152090800128e-05	
6.160974562720967	0.005013817354605844	0.00499451634357249	6.752373340450508e-05	
6.25643896325932	0.005064129824008058	0.005051630592455638	6.760244402155557e-05	
6.353382586228693	0.005129665201443958	0.005124341954585874	6.767720707897067e-05	
6.451828352204593	0.005212027169433567	0.0052142085653125655	6.774737249086297e-05	
6.551799536917215	0.005313189700165262	0.005323145862440958	6.781202021088458e-05	
6.653319776754563	0.005435587025660728	0.005453512974508823	6.78698670812809e-05	
6.756413074350862	0.005582231927000765	0.005608226077036729	6.791913285012753e-05	
6.861103804261538	0.0057568724556142275	0.005790908226018673	6.795734464053028e-05	
6.9674167187261515	0.0059642011779363095	0.006006088870612912	6.798104679434883e-05	
7.075376953520617	0.006210136515599504	0.006259471313476317	6.798536211944808e-05	
7.1850100339000935	0.006502203009782444	0.006558293069217331	6.796331439325894e-05	
7.2963418806339915	0.006850046070255494	0.006911812092121428	6.790475772939859e-05	
7.40939881613446	0.007266124652774247	0.0073319591202362045	6.779464128289278e-05	
7.5242075706798515	0.00776662383676558	0.007834195365606582	6.761011854679029e-05	
7.640795288734611	0.008372592101928592	0.00843858226454916	6.73155901119155e-05	
7.759189535367103	0.009111158845227963	0.0091709390767693	6.685394770031271e-05	
7.879418302766868	0.010016213609273057	0.01006354871471727	6.61306774859568e-05	
8.001510016862884	0.01112656762760469	0.01115367700782813	6.498442175158645e-05	
8.125493544044346	0.012476061722380577	0.012475004491595878	6.31324815299951e-05	
8.251398197985628	0.014062365812389222	0.01402987115177056	6.007483651775608e-05	
8.379253746576957	0.015772602090359994	0.01572019968571913	5.495372062359398e-05	
8.509090418962503	0.017271216392679953	0.01723132490065355	4.647484603464356e-05	
8.640938912687513	0.018003268138857182	0.01799951133214585	3.350444397482319e-05	
8.774830400956196	0.017554264842602703	0.017563211479149986	1.9588797014440034e-05	
8.910796540002062	0.016065689998674762	0.016077349338571075	2.3293947361196627e-05	
9.048869476572474	0.01411405833154333	0.014147388069890972	3.7245356692905837e-05	
9.189081855529167	0.012220347723216845	0.012267227368231912	4.76882791783861e-05	
9.331466827566528	0.010604418807657827	0.010644619519471836	5.429433816953416e-05	
9.476058057049498	0.009289918496270293	0.009311311831640044	5.84887499005558e-05	
9.622889729972897	0.008234362158403058	0.008233559171416409	6.127527465419172e-05	
9.771996562044086	0.007385920580883647	0.007364333151543409	6.322606006662379e-05	
9.923413806890872	0.00669997330384333	0.006661046564801031	6.466134286203047e-05	
10.0771772643966	0.0061416796488975795	0.006089508267481048	6.576567499842279e-05	
10.233323289164382	0.005684712830798098	0.005623438247790765	6.664983193662664e-05	
10.391888799112495	0.005309368134253628	0.00524294122339973	6.738309740159549e-05	
10.552911284202958	0.005000912239397668	0.004933010473689693	6.80104890754854e-05	
10.716428815305356	0.004748322578717646	0.004682324807508851	6.856227739226667e-05	
10.882480053198018	0.00454337206968363	0.004482348635666183	6.905944161861898e-05	
11.051104257708666	0.004379980831793293	0.004326681523816555	6.951690462015671e-05	
11.222341296996655	0.004253766329442241	0.0042105995019241	6.994550517118732e-05	
11.39623165697915	0.004161741362674818	0.004130741967850803	7.035322228600401e-05	
11.572816450903245	0.00410212585108966	0.004084911498272247	7.074593342114611e-05	
11.752137429066462	0.004074251791845142	0.004071965735314209	7.1127859929377e-05	
11.93423698868786	0.004078551737594391	0.00409179051020669	7.150177551570492e-05	
12.119158183932093	0.004116630695470181	0.004145352176910594	7.186899765650481e-05	
12.306944736088793	0.004191430376877085	0.004234835512682122	7.222912842785276e-05	
12.497641043909683	0.00430750340170869	0.00436388179014479	7.257944047274038e-05	
12.691292194105861	0.004471421511337145	0.004537948528570273	7.291368722923374e-05	
12.887943972007742	0.004692338240956113	0.004764812324222779	7.321990199686363e-05	
13.08764287239018	0.004982687664361533	0.005055210279533949	7.347633815132617e-05	
13.290436110465315	0.005358851960770013	0.005423507170051817	7.364391172759602e-05	
13.496371633045765	0.005841159961147956	0.005887920263380309	7.365209230404145e-05	
13.705498129880782	0.006451231586018673	0.006468780343593428	7.33733086594185e-05	
13.917865045168076	0.007201282636892322	0.007180475761525187	7.25821182773371e-05	
14.133522589243995	0.008063779336359081	0.00800660622233363	7.091993634031986e-05	
14.35252175045488	0.00891021722703414	0.00884299547003337	6.800865476275692e-05	
14.574914307212275	0.00946003034454182	0.009428951708118782	6.415670778801726e-05	
14.800752840235097	0.009397570453524073	0.00942503082757379	6.163242140995769e-05	
15.030090744981337	0.008689391648742186	0.008751331160447018	6.28348696655616e-05	
15.262982244272472	0.007661622704064845	0.00771268573343585	6.61850769537354e-05	
15.499482401113475	0.006649329577848658	0.006659041787918948	6.941975844584868e-05	
15.739647131711472	0.005794473491933205	0.005760862304430244	7.200983543915649e-05	
15.98353321869612	0.005114772273298599	0.005051591698907293	7.408738017633843e-05	
16.23119832454485	0.004586812201515751	0.004511214946800868	7.583295228209198e-05	
16.482701005216104	0.004181415529666421	0.00410863755108255	7.737485843197533e-05	
16.738100723993853	0.003873938166382667	0.0038157828488867	7.879680895023386e-05	
16.997457865546615	0.0036459341392496084	0.0036105829118481436	8.015375373905864e-05	
17.26083375020432	0.0034844937112161276	0.0034766528268078854	8.148263263309736e-05	
17.528290648456405	0.003381258811289045	0.0034023326642339613	8.280856639674619e-05	
17.799891795674554	0.003331665700652978	0.003379873712243677	8.414795167138291e-05	
18.075701407063548	0.0033345258849243014	0.003404941323471189	8.550922137044556e-05	
18.35578469284383	0.0033919396257107593	0.0034764515058264816	8.68912296738795e-05	
18.64020787366921	0.003509494729913863	0.003596737935370259	8.827826264424558e-05	
18.929038196283646	0.0036966051160120684	0.0037720318595336694	8.962918360105044e-05	
19.222343949420477	0.003966487500064281	0.004013100157386038	9.085574924532871e-05	
19.52019447994806	0.004334145746862829	0.004335275335252991	9.17822776365573e-05	
19.822660209265607	0.004807650705293353	0.004754907801927361	9.208391374657002e-05	
20.12981264995304	0.0053620099836566145	0.005272570927836429	9.125675586044614e-05	
20.441724422678867	0.005885912542444029	0.0058207491197559596	8.889384369220444e-05	
20.75846927337004	0.006148785374855294	0.006176256280287294	8.572829995366884e-05	
21.08012209064783	0.0059467385006308346	0.006030976634899285	8.424920029822001e-05	
21.406758923533914	0.005366307943762093	0.005396364081198347	8.602655434238222e-05	
21.738456999430788	0.004686314648652798	0.0046309828102649355	9.001077797590284e-05	
22.075294742380795	0.004087254603792746	0.0039927428134512895	9.47546846593104e-05	
22.417351791608088	0.003618031551815411	0.003537441419176158	9.958040636458844e-05	
22.764709020347887	0.0032713501782864456	0.0032367686088463207	0.00010431633063173549	
23.1174485549675	0.0030276936869299137	0.0030498569355712542	0.00010896984306140082	
23.47565379438362	0.002870011803595398	0.002943914987926186	0.00011357948221397196	
23.839409429780538	0.0027871024963552443	0.0028968567731568855	0.00011815771971980106	
24.20880146463373	0.0027738426480438524	0.002895897204688514	0.000122657958015386	
24.583917235044	0.002830893547316617	0.002936290087277339	0.0001269330284338828	
24.964845430386426	0.0029643406259677128	0.00302151010031579	0.00013066256227878582	
25.351676114279368	0.0031843095940504917	0.0031656686385891056	0.0001332300604828189	
25.744500745878433	0.003498846569577741	0.003398420210337608	0.00013357958142183008	
26.143412201500308	0.0038931066192026235	0.0037651841881078743	0.00013040240531206706	
26.548504796581717	0.004280522401064651	0.004266049392746785	0.0001241902814016827	
26.959874307978602	0.00446423917607472	0.004587093199934259	0.00012285546754922964	
27.377617996610834	0.00427678571349674	0.004249099800869124	0.00013847201821834922	
27.801834630457815	0.003821710184761858	0.003654122230864784	0.00016770324117281645	
28.232624507910387	0.003332794154063618	0.0032332594544398304	0.00020043006138316518	
28.670089481484574	0.002933842507581823	0.002989806921227419	0.00023358630607798488	
29.114332981902788	0.0026483665788704968	0.00285050423561222	0.00026835130030496677	
29.565460042548164	0.0024662283173012257	0.002767228128257522	0.0003070001772732433	
30.0235773242978	0.0023744098656262778	0.0027142245072869866	0.0003521896364698544	
30.488793140740842	0.002365803612415355	0.002677906599519872	0.00040708891065489573	
30.961217483787163	0.0024406526564893505	0.002650890559011315	0.0004756140164237059	
31.440962049673153	0.002604732854506817	0.0026290076991183175	0.0005622107331143819	
31.928140265370157	0.002860596495696343	0.002609820303355763	0.0006696614991773044	
32.42286731540228	0.0031783309948581464	0.0025918626430334315	0.0007908067930884304	
32.925260169079685	0.003436894181059315	0.002574237326495059	0.0008909058481184084	
33.435437608153904	0.003436061996133567	0.0025563917207954566	0.000908612317339683	
33.95352025490161	0.003139790591994234	0.002537989182511139	0.0008276277355099281	
34.479630600643624	0.002747558059409777	0.0025188321358953153	0.000705073667837255	
35.01389303470575	0.0024182987777936473	0.0024988145442458192	0.0005901998498948175	
35.556433873828425	0.0021953929672789358	0.0024778916160758876	0.0004981163862514248	
36.107381392031996	0.002075735461588715	0.002456059940268654	0.00042932430347513415	
36.666865850944866	0.0020510237724542125	0.0024333441212439485	0.0003826964482319619	
37.23501953060145	0.002119198641074779	0.00240978758007467	0.0003602267273201414	
37.81197676071744	0.0022822843005026097	0.0023854460973793635	0.000367990915921032	
38.397873952449665	0.002527018140473701	0.0023603832067747225	0.0004116810480871766	
38.99284963064802	0.0027704949763032757	0.002334666867538712	0.0004815809847231604	
39.59704446660722	0.0028260060005464147	0.0023083670415089785	0.0005357127862327901	
40.21060131132589	0.0026064764690292394	0.0022815539223997715	0.0005338211708927404	
40.83366522928125	0.0022832305713352107	0.0022542966445555797	0.0004918721352309064	
41.46638353272696	0.002019417712367472	0.002226662349639734	0.00044204430208773953	
42.108905816522395	0.0018609418860465199	0.002198715524047156	0.00039824719255380543	
42.76138399350171	0.0018072905241415748	0.0021705175431349743	0.00036334182819793985	
43.42397233039088	0.0018544807867922426	0.0021421263745299685	0.00033781242911736897	
44.096827484281306	0.0020003308517059287	0.0021135964042212248	0.00032362153290882765	
44.78010853966855	0.0022175144777713328	0.002084978357427882	0.0003251842382676087	
45.47397704606499	0.0023852545728476914	0.002056319292347856	0.00034197313801014593	
46.17859705619533	0.002320676306840307	0.002027662649501372	0.0003546793868244713	
46.894135164783904	0.00206372953560157	0.001999048342920354	0.0003482558668493567	
47.62076054794297	0.0018126993683315682	0.00197051288219569	0.00033194848460027277	
48.35864500317141	0.001659451534197488	0.0019420895165809784	0.00031524031840966067	
49.10796298997312	0.0016158857957947247	0.0019138083941037827	0.0003008775314210606	
49.86889167110482	0.001679126319292683	0.0018856967300531179	0.0002886787299829271	
50.641610954463076	0.0018381908331727916	0.0018577789803667572	0.0002774262362722394	
51.42630353562007	0.0020222258122021748	0.0018300770163871027	0.00026572594905940633	
52.22315494101898	0.002049192122822938	0.0018026102982296977	0.0002546202727958154	
53.03235357183818	0.001855501799438579	0.0017753960446451457	0.0002481667900115682	
53.854090748535334	0.0016268833194573356	0.0017484493977772456	0.0002463712541958398	
54.688560756081706	0.0014887749073209157	0.0017217835816472715	0.0002463271386016508	
55.53596088989733	0.0014640411012470044	0.001695410053542294	0.0002460710841762449	
56.39649150249797	0.0015493746943438648	0.0016693386477673261	0.00024317781647545882	
57.27035605086487	0.0017133359904020617	0.0016435777114478288	0.0002322491787908798	
58.15776114454846	0.001819699819295081	0.0016181342322498032	0.00020818692942089297	
59.05891659451753	0.001708566678068628	0.0015930139580270831	0.00018638612134731412	
59.974035462765215	0.001498428551638142	0.0015682215085159848	0.00018513007474015998	
60.90333411268367	0.0013594341081894555	0.0015437604792816768	0.00019420407190217187	
61.847032260219336	0.0013360337202879533	0.001519633538183181	0.0002033399481969106	
62.80535302582078	0.001425050036451943	0.0014958425146687207	0.00020673211150218547	
63.778522987191536	0.0015744625799826502	0.001472388482243491	0.00019473143222987894	
64.76677223286032	0.0016103951449079514	0.001449271834470668	0.00016210283764972786	
65.77033441658139	0.0014510813825914198	0.0014264923548759037	0.00014121598603897967	
66.78944681257751	0.0012837232107721273	0.0014040492811276451	0.00014919274539313662	
67.82435037163955	0.0012224428252424202	0.0013819413638619276	0.00016519567928040632	
68.87528977809474	0.001280026012820385	0.0013601669205123474	0.000176413135572628	
69.94251350765792	0.0014136449505466559	0.0013387238844945154	0.00017088232685920937	
71.02627388617911	0.0014551128986053613	0.001317609850080686	0.00013762340718842167	
72.12682714930152	0.001310013247814119	0.0012968221132848888	0.00011178680324705754	
73.24443350304374	0.0011658951546743967	0.0012763577090625494	0.00012206727184311141	
74.37935718532088	0.0011340511648239857	0.0012562134451116313	0.00014195417422257416	
75.53186652841877	0.0012180778488145678	0.0012363859325451813	0.00015340856058801856	
76.7022340224364	0.0013283502695413056	0.0012168716136881344	0.00013883009124425033	
77.89073637971123	0.0012723555124113804	0.0011976667872344653	9.996337373492195e-05	
79.09765460024283	0.0011190168001286485	0.0011787676309845557	9.31139128878686e-05	
80.32327403813038	0.0010510374196148527	0.0011601702223669609	0.00011441895971901222	
81.5678844690394	0.001105754756707191	0.0011418705569338323	0.00013235620534608161	
82.83178015871405	0.001213612168693523	0.0011238645650050265	0.0001258226892134177	
84.11525993255103	0.001177879179969099	0.0011061481266224883	8.74018586945557e-05	
85.41862724625115	0.001037194717580226	0.0010887170849638748	7.664771472568184e-05	
86.74219025756646	0.0009822659743697808	0.0010715672583524948	9.957375237538338e-05	
88.08626189915832	0.00104862055818681	0.0010546944509896106	0.0001174947806621573	
89.45115995258467	0.0011321434972517176	0.0010380944625247774	0.0001044852606355306	
90.83720712343391	0.0010496528915063094	0.0010217630965703335	6.635874170644761e-05	
92.24473111762269	0.0009363224050867159	0.0010056961682572503	7.115527612030371e-05	
93.67406471887617	0.0009390065709611144	0.0009898895109213125	9.6482011676968e-05	
95.1255458674087	0.0010317871315676248	0.0009743389820010092	0.00010323613237356958	
96.59951773982377	0.0010225091384616746	0.0009590404682214817	7.018736351251636e-05	
98.09632883025184	0.0009027723927202314	0.0009439898901324367	5.4358694094741125e-05	
99.61633303274554	0.0008727797868726579	0.0009291832060619723	7.956300955127542e-05	
101.15988972495167	0.0009520304506700424	0.0009146164155428199	9.388511331592919e-05	
102.72736385307937	0.0009654897027145147	0.0009002855622624841	6.723480927004372e-05	
104.31912601818526	0.0008544131410045537	0.0008861867365841746	4.557471213530229e-05	
105.93555256379533	0.0008254697027121072	0.0008723160776812216	7.060796008719214e-05	
107.57702566488457	0.0009019071154342967	0.000858669775323795	8.432593409184855e-05	
109.24393341823551	0.0008943247032283278	0.0008452440713532472	5.5281818026231315e-05	
110.93666993419627	0.0007928679424230345	0.0008320352608761633	4.2026354060033144e-05	
112.65563542986153	0.0007951929181687307	0.0008190396932072558	6.898241484758098e-05	
114.40123632369622	0.0008668446161519914	0.0008062537725875758	7.249933094150558e-05	
116.17388533162597	0.0008056136162137305	0.0007936739587020332	3.747176917759964e-05	
117.9740015646163	0.0007387774504658365	0.0007812967670180013	4.7305674992163836e-05	
119.802010627764	0.0007909879679862625	0.0007691187689647317	6.94848500012033e-05	
121.65834472092367	0.0008047332748452981	0.000757136591971451	4.956691768345118e-05	
123.54344274089367	0.000715131855451945	0.0007453469193803173	3.177466746540266e-05	
125.45775038518534	0.0007267440899562525	0.0007337464902488717	5.8812450042909405e-05	
127.40172025740017	0.0007766908248408046	0.0007223320990552155	5.5575076282623436e-05	
129.3758119742398	0.0006974208491134188	0.000711100595317868	2.5315233135954258e-05	
131.3804922741741	0.0006825196415590006	0.0007000488831411029	4.937644499083716e-05	
133.41623512779302	0.0007391713054570199	0.0006891739206954887	5.4828540800887644e-05	
135.48352184986857	0.0006728353433466175	0.000678472719642423	2.2926310761407232e-05	
137.58284121315285	0.0006508958739423795	0.0006679423445105524	4.393316120076276e-05	
139.71468956393986	0.0007042209719734612	0.0006575799120311945	5.0734586251502346e-05	
141.879570939417	0.0006396137043907627	0.0006473825904391542	1.993796214782372e-05	
144.07799718683648	0.0006283170770319397	0.0006373475987446624	4.264348829194929e-05	
146.31048808453184	0.0006708380731423225	0.0006274722059815954	4.3907129750633365e-05	
148.57757146481032	0.0006017224597689429	0.0006177537304365667	1.805897567043666e-05	
150.87978333874923	0.0006161681803766115	0.0006081895388630222	4.403915256574373e-05	
153.2176680229263	0.0006292122381256416	0.0005987770456840053	3.2473571328654314e-05	
155.5917782681133	0.0005693169215502786	0.0005895137121868733	2.31946426060379e-05	
158.00267538996428	0.0006112740824150444	0.0005803970457128785	4.3687881362225556e-05	
160.45092940172842	0.0005744137157412773	0.0005714245988441967	1.697204879835068e-05	
162.9371191490193	0.0005580106885158019	0.0005625939685906925	3.3603463543244e-05	
165.46183244667284	0.0005868021499425799	0.000553902795578442	3.2994392817894826e-05	
168.02566621772516	0.0005293144930930873	0.0005453487632417899	1.7470216632231807e-05	
170.6292266345446	0.0005657440141639286	0.0005369295970204976	3.836488660966516e-05	
173.27312926215015	0.0005267036130851373	0.0005286430635633466	1.2227912478781838e-05	
175.9579992037507	0.0005276922097834304	0.0005204869699393764	3.288833010586633e-05	
178.68447124853947	0.0005302387051832703	0.0005124591628577817	2.1556505570165588e-05	
181.45319002177868	0.0004971469349128842	0.0005045575278973464	2.3836588820704035e-05	
184.2648101372089	0.0005252022971534799	0.000496779988746161	2.8438862981070672e-05	
187.11999635182175	0.00047767681559441754	0.0004891245064522549	1.5596986049129447e-05	
190.019423723029	0.000510671953122205	0.0004815890786856731	3.076032248291511e-05	
192.9637777682679	0.0004643710251996106	0.00047417173901242695	1.00267227991768e-05	
195.95375462707955	0.000492635479965373	0.00046687055618067035	3.0338172596546948e-05	
198.99006122569847	0.00045257045230675185	0.0004596836334193736	7.392103704129204e-06	
202.0734154441926	0.00047561598401495197	0.0004526091077497044	2.8975333905517534e-05	
205.20454628619316	0.000439909747856732	0.0004456451493092625	6.381581704728958e-06	
208.38419405125447	0.0004610937856869604	0.00043878996068926287	2.754727355548345e-05	
211.6131105098844	0.00042602519138816754	0.0004320417762847165	6.0895543583481084e-06	
214.892059081287	0.0004484865741122379	0.00042539886165761517	2.6004941401794267e-05	
218.22181501385919	0.0004121035551487724	0.00041885951291308987	7.644773925519426e-06	
221.60316556848443	0.0004354312564542895	0.00041242205608848256	2.349640962485928e-05	
225.03691020466627	0.00040076340109402664	0.00040608484655524005	1.1753195956337076e-05	
228.5238607695462	0.00041810709385564756	0.00039984626843351666	1.865595713870004e-05	
232.06484168985054	0.0003952175440737901	0.0003937047340193494	1.7113725955316545e-05	
235.66069016681035	0.00039490469958517816	0.0003876586832242551	1.0607877321375507e-05	
239.3122563741041	0.00039523609947471556	0.0003817065830270742	2.119921986530478e-05	
243.0204036588648	0.0003725997353217392	0.00037584692693788554	3.3190769403595523e-06	
246.78600874580337	0.00038955086959159205	0.00037007823447379507	1.9736716517857808e-05	
250.60996194449422	0.0003637277452378734	0.0003643990506463959	1.266517855945242e-05	
254.4931673598731	0.0003659115967871556	0.00035880794546069	9.706515428746772e-06	
258.43654310599635	0.0003681499742631105	0.00035330351342525675	1.92546558849332e-05	
262.4410215231124	0.00034464976723443087	0.0003478843730734452	5.943003468821162e-06	
266.507549398097	0.0003549016113567738	0.00034254916649536734	1.3186987393062465e-05	
270.63708818830384	0.0003481361825731517	0.0003372965588804667	1.7028177414736992e-05	
274.8306142488838	0.00032956930840886034	0.00033212523807043273	3.916690549136137e-06	
279.08911906362675	0.00033854934177295965	0.00032703391412223484	1.2281076447669257e-05	
283.4136094793798	0.00033401187574105655	0.0003220213188810464	1.632219921459007e-05	
287.80510794409827	0.0003154835225044325	0.00031708620556283163	6.305680544422644e-06	
292.26465274858515	0.0003180409562356333	0.0003122273483463725	7.628315312636104e-06	
296.7932982719762	0.0003222487464755162	0.0003074435419745078	1.5447652682500348e-05	
301.3921152310292	0.00030711519487050526	0.0003027336013643663	1.1720611829679298e-05	
306.0621909332746	0.00029704419066634594	0.0002980963612263756	1.5254597885225832e-06	
310.80462953409153	0.0003014407652964468	0.000293530675691828	8.967007142802943e-06	
315.6205522977641	0.00030254040846229525	0.00028903541794879584	1.410100693127895e-05	
320.5110978625849	0.00029081568862051514	0.0002846094798861853	1.1675025981780749e-05	
325.47742251006514	0.0002797729000865205	0.0002802517717457244	4.683172091826786e-06	
330.52070043831674	0.00027795267252939105	0.0002759612217816856	3.225759279114682e-06	
335.6421240396705	0.0002808273897286182	0.00027173677592814407	9.552965493603838e-06	
340.8429041825955	0.00027971026185718005	0.00026757739747358347	1.2474118209668228e-05	
346.1242704979875	0.0002721444467338721	0.0002634820667426561	1.1651892724615196e-05	
351.4874716698928	0.0002627196739327683	0.0002594497807849173	8.35938351013516e-06	
356.9337757307372	0.00025571294256329657	0.00025547955307035316	4.123062894419116e-06	
362.46447036112943	0.000252045973454374	0.00025157041319152505	4.850516903038207e-07	
368.08086319431027	0.0002505640370062399	0.00024772140657216294	3.7398589897480747e-06	
373.7842821253185	0.00024966089866841547	0.00024393159418203842	6.469500903584267e-06	
379.57607562494815	0.00024821003203756234	0.00024020005225795587	8.295949384588203e-06	
385.45761305857025	0.00024582674747509217	0.0002365258720307036	9.329151921799881e-06	
391.43028500989345	0.00024266397815623817	0.00023290815945781264	9.777212266558858e-06	
397.49550360974456	0.00023906993058161048	0.00022934603496196866	9.859931304484194e-06	
403.6547028699399	0.00023535100775104846	0.00022583863317493817	9.751336694253795e-06	
409.9093390223323	0.0002316822249327606	0.00022238510268686096	9.55500294985752e-06	
416.26089086311043	0.00022809943401339014	0.00021898460580077535	9.299791930312453e-06	
422.71086010243414	0.00022451220921251627	0.00021563631829223963	8.94378448922527e-06	
429.2607717194863	0.00022072216505809975	0.0002123394291739208	8.382838911295315e-06	
435.91217432302693	0.0002164777936596377	0.00020909314046502423	7.469761964458905e-06	
442.6666405175339	0.00021162045524015683	0.00020589666696544065	6.056192755531317e-06	
449.52576727501685	0.00020632876238936015	0.00020274923603449168	4.070627556149725e-06	
456.4911763125926	0.0002013174629902366	0.00019965008737415823	1.7607641579837284e-06	
463.56451447591087	0.0001977045818599256	0.00019659847281667817	2.200464941482271e-06	
470.74745412852144	0.0001963109843947566	0.00019359365611640563	4.956898241707106e-06	
478.04169354727435	0.00019642341762407924	0.00019063491274582444	7.103646358482538e-06	
485.4489573238469	0.0001950688892082053	0.00018772152969561356	7.432481200645159e-06	
492.97099677249224	0.00018981277239946912	0.00018485280527866412	5.2190089494751665e-06	
500.60959034410683	0.00018359903321126574	0.00018202804893795098	1.577208051351925e-06	
508.36654404671106	0.0001817169951831281	0.00017924658105816606	4.237039239866295e-06	
516.2436918724502	0.00018281638767775682	0.00017650773278101868	6.829684267987247e-06	
524.242896231207	0.00017881031940738726	0.00017381084582411788	5.168456971277772e-06	
532.3660483909357	0.00017252499784691668	0.00017115527230334853	1.5289389081658338e-06	
540.6150689248177	0.00017294014908522152	0.00016854037455865797	5.581800145634707e-06	
548.9919081653474	0.00017147603612600924	0.00016596552498317178	5.551753731880179e-06	
557.4985466654523	0.00016485578020454547	0.00016343010585556056	1.5552941650947324e-06	
566.1369956667598	0.00016593217761334765	0.00016093350917558056	5.718487977311035e-06	
574.909297575119	0.00016210479104942143	0.00015847513650271377	3.843297893798815e-06	
583.8175264434902	0.00015851344511843172	0.00015605439879783637	3.636679934499159e-06	
592.8637884623186	0.00015882187822502852	0.00015367071626784385	5.1671856087604075e-06	
602.0502224575035	0.0001529592367512411	0.00015132351821316644	2.3033870522231194e-06	
611.379000396087	0.00015427950466759648	0.00014901224287810753	5.270702472456765e-06	
620.8523278997751	0.00014834783461248924	0.00014673633730394146	2.1652148239203963e-06	
630.4724447664181	0.00014935403339593923	0.00014449525718470836	4.863949106564998e-06	
640.2416254995708	0.00014445817524611672	0.00014228846672564532	3.024583626248043e-06	
650.1621798462554	0.00014359137345119614	0.0001401154385041952	3.608270979896929e-06	
660.2364533430635	0.00014191412378684862	0.00013797565333353515	4.494963409354498e-06	
670.4668278707137	0.00013744329943430816	0.00013586860012857068	1.592560837031827e-06	
680.8557222172046	0.0001380840669162104	0.0001337937757743398	4.303861703707437e-06	
691.4055926496942	0.00013513108458489804	0.0001317506849967758	3.980220777790671e-06	
702.1189334952396	0.00013126050226921384	0.00012973884023577656	1.6186823671297571e-06	
712.9982777305363	0.00013091041017912524	0.00012775776152053182	3.253866118329564e-06	
724.0461975807946	0.00013009579490840044	0.00012580697634705917	4.349844287111795e-06	
735.2653051278958	0.00012689014530632708	0.0001238860195579025	3.546141268813137e-06	
746.6582529279726	0.00012367741264319038	0.0001219944332239464	2.0496558282875087e-06	
758.2277346385576	0.0001217854669338703	0.00012013176652830316	1.65431407175507e-06	
769.9764856554507	0.00012068781099338203	0.00011829757565222762	2.47783376037359e-06	
781.9072837594538	0.00011959539122914284	0.0001164914236630192	3.1633176661841515e-06	
794.0229497731273	0.00011820082968612011	0.00011471288040386913	3.501788354567658e-06	
806.3263482277227	0.00011656105106266263	0.00011296152238561329	3.6001156581675883e-06	
818.82038804045	0.00011480338402926552	0.00011123693268035149	3.566458637109278e-06	
831.5080232022387	0.00011297578498241086	0.00010953870081689606	3.438712075001193e-06	
844.3922534761538	0.0001110247544258249	0.00010786642267801195	3.1773515014274573e-06	
857.4761251066391	0.00010885913933456446	0.00010621970039941278	2.6962289070069356e-06	
870.7627315397452	0.00010653180288485531	0.00010459814227047774	1.9774172057572885e-06	
884.2552141545192	0.00010446901488575923	0.00010300136263665574	1.494662224366311e-06	
897.9567630057271	0.00010330557664382518	0.00010142898180352236	2.1910373090723303e-06	
911.8706175780853	0.00010282297153162282	9.988062594245837e-05	3.0998874138121468e-06	
926.0000675521785	0.00010123392567258935	9.835592699791729e-05	2.8885564592846995e-06	
940.3484535822448	9.841036369887195e-05	9.685452259625166e-05	1.5585381562144121e-06	
954.9191680860141	9.747712977145925e-05	9.537605595606772e-05	2.3776753364317674e-06	
969.715656046784	9.677279719412584e-05	9.392017580007897e-05	2.853320033312824e-06	
984.7414158279239	9.389738719760209e-05	9.248653626843037e-05	1.4244874408472867e-06	
1000.0	9.378955567155553e-05	9.10747968334648e-05	2.8083453755997805e-06	


==> data/fig_delay_ph2_bode_14.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005375458216562575	4.8784221329523494e-05	
0.10154950161807173	0.005424263851159186	0.005375716849217891	4.878432450517115e-05	
0.10312301278878754	0.005424523276890389	0.0053759835792868095	4.8784430909713374e-05	
0.10472090554055413	0.005424790826154535	0.0053762586609417415	4.8784540644413826e-05	
0.10634355766636439	0.005425066754025711	0.005376542356374957	4.878465381372728e-05	
0.10799135281311975	0.005425351323631497	0.0053768349360542676	4.878477052540271e-05	
0.1096646805723366	0.005425644806410056	0.005377136678987046	4.8784890890576e-05	
0.11136393657225817	0.005425947482375599	0.005377447872992811	4.8785015023894355e-05	
0.11308952257139368	0.0054262596403925395	0.005377768814984751	4.878514304361427e-05	
0.11484184655350702	0.0054265815784585855	0.005378099811260393	4.878527507172825e-05	
0.11662132282407707	0.005426913603997136	0.005378441177801814	4.878541123407659e-05	
0.11842837210825283	0.005427256034159231	0.005378793240585671	4.878555166046681e-05	
0.12026342165032622	0.005427609196135441	0.005379156335903392	4.878569648480628e-05	
0.12212690531474645	0.0054279734274780105	0.005379530810691886	4.878584584523806e-05	
0.12401926368869937	0.005428349076433596	0.005379917022875135	4.8785999884258826e-05	
0.12594094418627644	0.005428736502287014	0.005380315341717036	4.878615874888055e-05	
0.12789240115425762	0.005429136075716311	0.0053807261481858895	4.878632259074947e-05	
0.12987409597953362	0.005429548179159614	0.005381149835330907	4.878649156632529e-05	
0.13188649719819254	0.005429973207194128	0.0053815868086712244	4.878666583700202e-05	
0.13393008060629666	0.005430411566927731	0.0053820374865977735	4.878684556929393e-05	
0.13600532937237603	0.005430863678403595	0.005382502300788537	4.878703093497913e-05	
0.13811273415166478	0.005431329975018294	0.005382981696637583	4.87872221112875e-05	
0.14025279320210793	0.005431810903953884	0.0053834761336984446	4.878741928106051e-05	
0.1424260125021654	0.005432306926624429	0.0053839860861422785	4.878762263293708e-05	
0.1446329058704415	0.005432818519137507	0.005384512043231367	4.878783236154215e-05	
0.14687399508716817	0.005433346172771236	0.00538505450980851	4.878804866767447e-05	
0.14914981001757044	0.005433890394467337	0.005385614006802827	4.87882717585205e-05	
0.15146088873714358	0.0054344517073408516	0.005386191071752648	4.8788501847834184e-05	
0.1538077776588715	0.005435030651207098	0.0053867862593459945	4.8788739156175016e-05	
0.15619103166241588	0.005435627783126487	0.00538740014197938	4.878898391111483e-05	
0.15861121422530794	0.0054362436779678445	0.005388033310335539	4.878923634746587e-05	
0.16106889755617235	0.005436878928990934	0.005388686373980789	4.8789496707523185e-05	
0.16356466273001555	0.0054375341484488495	0.00538935996198275	4.8789765241290145e-05	
0.1660990998256107	0.005438209968211049	0.005390054723549136	4.879004220675522e-05	
0.16867280806501112	0.005438907040407755	0.00539077132868845	4.879032787012851e-05	
0.1712863959552255	0.005439626038096534	0.00539151046889332	4.87906225061194e-05	
0.17394048143208848	0.005440367655951882	0.005392272857847388	4.879092639821439e-05	
0.17663569200636045	0.005441132610978662	0.0053930592321565635	4.879123983895905e-05	
0.17937266491209122	0.005441921643250303	0.005393870352105604	4.8791563130260455e-05	
0.18215204725728248	0.005442735516672695	0.005394707002440946	4.879189658369126e-05	
0.18497449617688488	0.005443575019774745	0.005395569993180798	4.87922405208019e-05	
0.18784067898816573	0.005444440966526612	0.005396460160453499	4.8792595273454955e-05	
0.1907512733484843	0.005445334197186709	0.005397378367365262	4.8792961184164985e-05	
0.19370696741551147	0.005446255579178514	0.00539832550489839	4.879333860644301e-05	
0.1967084600099325	0.005447206007998417	0.005399302492841166	4.8793727905162556e-05	
0.19975646078067044	0.005448186408155774	0.005400310280750626	4.879412945693664e-05	
0.20285169037266976	0.0054491977341464114	0.005401349848949498	4.879454365050715e-05	
0.2059948805972802	0.005450240971460936	0.005402422209558653	4.87949708871419e-05	
0.20918677460527996	0.005451317137629182	0.0054035284075664505	4.8795411581054296e-05	
0.21242812706258082	0.0054524272833022715	0.00540466952193644	4.8795866159841695e-05	
0.215719704328655	0.005453572493373758	0.005405846666754962	4.879633506491571e-05	
0.21906228463772706	0.0054547538881414455	0.005407060992420215	4.8796818751973024e-05	
0.22245665828277353	0.005455972624511519	0.00540831368687447	4.879731769147992e-05	
0.22590362780237347	0.005457229897246689	0.00540960597688119	4.8797832369150866e-05	
0.22940400817045398	0.005458526940260196	0.005410939129348844	4.8798363286481744e-05	
0.23295862698897662	0.005459865027957506	0.005412314452703384	4.87989109612674e-05	
0.2365683246836085	0.005461245476627704	0.005413733298311333	4.879947592814881e-05	
0.2402339547024262	0.0054626696458866635	0.005415197061955602	4.880005873919982e-05	
0.243956383717698	0.005464138940174127	0.005416707185366262	4.880065996450665e-05	
0.24773649183079302	0.005465654810306995	0.005418265157808522	4.8801280192775146e-05	
0.2515751727802653	0.005467218755091224	0.005419872517730369	4.8801920031989466e-05	
0.2554733341531623	0.005468832322994797	0.00542153085447242	4.8802580110033596e-05	
0.2594318975996074	0.005470497113884431	0.005423241810042573	4.8803261075407956e-05	
0.26345179905070754	0.005472214780828768	0.005425007080958337	4.880396359792481e-05	
0.2675339889398373	0.005473987031970941	0.005426828420159742	4.88046883694332e-05	
0.27167943242735193	0.005475815632473577	0.005428707638995872	4.8805436104594255e-05	
0.2758891096287819	0.005477702406539429	0.005430646609288327	4.880620754166788e-05	
0.28016401584656353	0.005479649239510991	0.0054326472654749654	4.880700344332221e-05	
0.2845051618053608	0.0054816580800526905	0.005434711606837539	4.8807824597505053e-05	
0.28891357389103245	0.005483730942419305	0.005436841699816976	4.880867181830573e-05	
0.2933902943933029	0.005485869908814605	0.005439039680420279	4.880954594688803e-05	
0.29793638175219256	0.005488077131844315	0.005441307756723209	4.881044785243766e-05	
0.30255291080826724	0.005490354837067749	0.005443648211473173	4.8811378433149296e-05	
0.30724097305676445	0.00549270532565273	0.0054460634047969235	4.881233861725609e-05	
0.31200167690565833	0.00549513097713862	0.005448555777017976	4.8813329364097846e-05	
0.3168361479377224	0.0054976342523125705	0.005451127851588887	4.881435166523952e-05	
0.3217455291766536	0.005500217696204384	0.005453782238143852	4.8815406545602277e-05	
0.32673098135731937	0.005502883941205672	0.0054565216356773074	4.8816495064697416e-05	
0.33179368320019265	0.005505635710319319	0.005459348835854686	4.881761831783681e-05	
0.33693483169003946	0.0055084758205456216	0.00546226672646163	4.881877743746108e-05	
0.3421556423589239	0.005511407186411764	0.00546527829499849	4.881997359447922e-05	
0.3474573495735992	0.005514432823651802	0.005468386632427276	4.882120799966413e-05	
0.35284120682735126	0.005517555853044597	0.005471594937078553	4.8822481905135826e-05	
0.3583084870363649	0.005520779504417698	0.005474906518726374	4.882379660586727e-05	
0.3638604828406817	0.005524107120825563	0.005478324802839676	4.882515344128862e-05	
0.3694985069098218	0.0055275421629110465	0.005481853335019152	4.8826553796920014e-05	
0.37522389225314035	0.00553108821345963	0.005485495785629089	4.882799910610985e-05	
0.3810379925349945	0.00553474898215636	0.0054892559546342755	4.8829490851820516e-05	
0.3869421823947922	0.005538528310556225	0.005493137776652701	4.8831030568514625e-05	
0.39293785777200174	0.005542430177279159	0.005497145326235373	4.883261984409433e-05	
0.39902643623619527	0.005546458703441729	0.005501282823385331	4.8834260321937035e-05	
0.4052093573222091	0.005550618158338223	0.005505554639328661	4.883595370303281e-05	
0.41148808287049476	0.005554912965384682	0.005509965302551137	4.883770174820017e-05	
0.41786409737274555	0.005559347708340252	0.005514519505114953	4.8839506280391096e-05	
0.4243389083228771	0.005563927137821221	0.005519222109270935	4.8841369187131104e-05	
0.43091404657344795	0.005568656178124012	0.005524078154382674	4.884329242303379e-05	
0.4375910666976019	0.005573539934374531	0.005529092864179979	4.884527801244387e-05	
0.4443715473566186	0.0055785837000223645	0.005534271654360269	4.884732805221492e-05	
0.45125709167315986	0.005583792964699582	0.005539620140557768	4.8849444714584235e-05	
0.4582493276102989	0.0055891734224651915	0.005545144146701588	4.8851630250209684e-05	
0.4653499083564233	0.005594730980457723	0.005550849713785328	4.8853886991323483e-05	
0.4725605127161014	0.005600471767979969	0.005556743109072259	4.885621735506493e-05	
0.4798828455070056	0.0056064021460414904	0.0055628308357618655	4.885862384692437e-05	
0.4873186379629853	0.005612528717386358	0.005569119643145229	4.8861109064419346e-05	
0.49486964814338685	0.005618858337035425	0.005575616537278758	4.8863675700876866e-05	
0.5025376613487146	0.005625398123374565	0.005582328792207727	4.8866326549449376e-05	
0.5103244905427329	0.00563215546982249	0.005589263961773379	4.88690645073046e-05	
0.5182319767811088	0.00563913805711419	0.005596429892039759	4.887189258003276e-05	
0.5262619896466971	0.0056463538662386605	0.00560383473437903	4.8874813886270824e-05	
0.5344164276915693	0.005653811192072347	0.00561148695925687	4.887783166256109e-05	
0.5426972188858914	0.005661518657752862	0.005619395370762597	4.8880949268446603e-05	
0.5511063210737586	0.005669485229840789	0.005627569121931943	4.8884170191859874e-05	
0.559645722436092	0.005677720234320972	0.005636017730914096	4.8887498054744746e-05	
0.5683174419607084	0.005686233373498613	0.005644751098038371	4.889093661900383e-05	
0.5771235299196736	0.0056950347438497065	0.005653779523840231	4.88944897927684e-05	
0.5860660683540517	0.005704134854889907	0.005663113728110926	4.889816163695672e-05	
0.595147171566167	0.0057135446491309895	0.005672764870039971	4.890195637224972e-05	
0.604368986619493	0.005723275523199402	0.005682744569525242	4.8905878386380234e-05	
0.6137336938462858	0.005733339350197404	0.005693064929731226	4.890993224188033e-05	
0.6232435073630855	0.005743748503393699	0.005703738560982603	4.891412268420836e-05	
0.6329006755942035	0.005754515881337529	0.005714778606087197	4.8918454650375394e-05	
0.6427074818033226	0.005765654934497825	0.005726198767190185	4.892293327801819e-05	
0.6526662446333333	0.005777179693537498	0.005738013334269715	4.892756391502425e-05	
0.6627793186545348	0.00578910479934205	0.0057502372153933915	4.893235212969356e-05	
0.6730490949213316	0.0058014455349317574	0.005762885968865029	4.893730372149545e-05	
0.6834780015375548	0.0058142178593977335	0.0057759758374022006	4.8942424732461014e-05	
0.6940685042305437	0.005827438444014166	0.005789523784497085	4.89477214592531e-05	
0.7048231069341222	0.005841124710692367	0.005803547533126457	4.895320046596174e-05	
0.7157443523806098	0.005855294872956756	0.005818065606991163	4.8958868597680504e-05	
0.7268348227020044	0.005869967979638942	0.0058330973744814985	4.896473299490484e-05	
0.7380971400404808	0.005885163961503703	0.005848663095582479	4.897080110884098e-05	
0.7495339671683494	0.005900903681040034	0.005864783971952454	4.897708071766287e-05	
0.7611480081176202	0.005917208985671906	0.00588148220042992	4.898357994380216e-05	
0.7729420088193235	0.005934102764666989	0.005898781030247044	4.899030727235731e-05	
0.784918757752735	0.005951609010047733	0.00591670482425457	4.89972715706749e-05	
0.7970810866046624	0.0059697528818381754	0.0059352791244916565	4.900448210923846e-05	
0.8094318709389453	0.005988560778011821	0.005954530722466333	4.901194858392638e-05	
0.8219740308763326	0.006008060409541536	0.005974487734547685	4.901968113977027e-05	
0.8347105317848907	0.006028280880991827	0.005995179682910447	4.902769039631716e-05	
0.847644384981113	0.006049252777137794	0.006016637582516469	4.903598747473429e-05	
0.8607786484418896	0.0060710082561438485	0.00603889403466639	4.9044584026800615e-05	
0.8741164275275125	0.0060935811498897315	0.006061983327709255	4.9053492265926284e-05	
0.8876608757158821	0.006117007072092104	0.006085941545558505	4.906272500036531e-05	
0.9014151953480897	0.006141323534937894	0.006110806684730611	4.9072295668839076e-05	
0.9153826383855528	0.006166570075021448	0.0061366187806985596	4.90822183787265e-05	
0.9295665071788846	0.00619278838946273	0.006163420044437349	4.909250794707114e-05	
0.9439701552486742	0.006220022483179214	0.006191255010134108	4.910317994464905e-05	
0.9585969880783669	0.006248318828391424	0.006220170695142606	4.9114250743334974e-05	
0.9734504639194281	0.006277726537562866	0.006250216773382549	4.912573756712146e-05	
0.9885340946089864	0.006308297551111077	0.006281445763519938	4.9137658547012286e-05	
1.0038514464001433	0.006340086841380235	0.006313913233418141	4.9150032780282424e-05	
1.01940614080515	0.006373152634539353	0.006347678022522842	4.916288039435792e-05	
1.0352018554516484	0.006407556652266856	0.00638280248404025	4.917622261586034e-05	
1.051242324952181	0.006443364375305372	0.0064193527489907745	4.919008184521928e-05	
1.0675313417871697	0.006480645331224222	0.006457399014473369	4.920448173743782e-05	
1.0840727572015847	0.006519473409015627	0.006497015858763765	4.9219447289542045e-05	
1.1008704821154982	0.006559927203479906	0.0065382825861982135	4.923500493543699e-05	
1.117928488048752	0.006602090392731022	0.006581283605169576	4.925118264881728e-05	
1.1352508080599522	0.006646052152584438	0.006626108842991935	4.926801005497869e-05	
1.1528415377000134	0.006691907612083157	0.006672854201882435	4.9285518552409115e-05	
1.1707048359804781	0.006739758354985492	0.0067216220608749275	4.9303741445158524e-05	
1.1888449263568397	0.006789712972692065	0.0067725218291316966	4.9322714087084216e-05	
1.2072660977271032	0.006841887674844229	0.0068256705568715765	4.934247403918605e-05	
1.225972705445816	0.006896406964699318	0.00688119361100255	4.936306124144797e-05	
1.2449691723538168	0.00695340438740056	0.006939225423555141	4.938451820068734e-05	
1.2642599898239333	0.007013023360435986	0.006999910322184348	4.940689019611409e-05	
1.2838497188228888	0.007075418096951618	0.0070634034533721725	4.9430225504556725e-05	
1.3037429909896587	0.00714075463418496	0.007129871810555739	4.945457564745157e-05	
1.3239445097305402	0.00720921198115948	0.007199495381270464	4.947999566202871e-05	
1.3444590513311867	0.007280983401981287	0.00727246842958598	4.9506544399350154e-05	
1.3652914660858761	0.0073562778536698185	0.007349000932687361	4.953428485220865e-05	
1.386446679444272	0.007435321600512311	0.007429320193492705	4.9563284516248526e-05	
1.4079296931759626	0.007518360030552233	0.007513672654793871	4.959361578807969e-05	
1.4297455865530366	0.007605659704120427	0.0076023259446747985	4.962535640450557e-05	
1.451899517550985	0.007697510669437721	0.007695571188042674	4.9658589927671306e-05	
1.4743967240682132	0.007794229086434819	0.007793725625174565	4.9693406281171324e-05	
1.4972425251644468	0.007896160207267607	0.00789713558545156	4.972990234304517e-05	
1.5204423223183279	0.008003681770824472	0.008006179873190212	4.976818260192656e-05	
1.5440016007044985	0.00811720787916419	0.008121273633020329	4.980835988339084e-05	
1.5679259304904682	0.008237193436711258	0.008242872775014147	4.985055615410864e-05	
1.5922209681535842	0.00836413924870089	0.00837147905526683	4.989490341204615e-05	
1.6168924578184014	0.008498597894477392	0.008507645926519425	4.994154467137336e-05	
1.6419462326147771	0.008641180514654628	0.00865198529653373	4.999063505108847e-05	
1.667388216057011	0.008792564679921833	0.008805175360329534	5.004234297644609e-05	
1.6932244234443516	0.008953503544794059	0.008967969707420918	5.009685150151087e-05	
1.7194609632832076	0.009124836533620511	0.009141207948557835	5.0154359760090216e-05	
1.7461040387313935	0.009307501860930205	0.00932582816039294	5.0215084549446416e-05	
1.7731599490647525	0.009502551256616804	0.009522881513783922	5.0279262046712736e-05	
1.8006350911665105	0.009711167352294157	0.009733549535759329	5.034714965037502e-05	
1.828535961039703	0.009934684293243238	0.009959164561237572	5.041902792707951e-05	
1.8568691553430368	0.010174612277010128	0.010201234064493858	5.0495202625395355e-05	
1.885641372950552	0.010432666893049362	0.010461469730002781	5.057600668908731e-05	
1.9148594165354507	0.010710804358373677	0.010741822337814049	5.066180215822459e-05	
1.9445301941784663	0.01101126402552807	0.011044523813094882	5.0752981778782605e-05	
1.974660721001155	0.011336619898646346	0.011372138139478925	5.084997003832446e-05	
2.0052581208244957	0.011689843352576581	0.011727623282121614	5.0953223187699054e-05	
2.036329627853186	0.01207437983556667	0.01211440683401935	5.106322756696093e-05	
2.067882588386045	0.012494243078490777	0.01253647881710381	5.118049518132705e-05	
2.0999244625529108	0.01295413126514537	0.012998505967593768	5.130555489483484e-05	
2.132462826078452	0.013459570764168679	0.013505972935633359	5.1438936705458036e-05	
2.1655053720733157	0.014017094383234806	0.014065357128968708	5.158114513995412e-05	
2.199059912853022	0.01463446261140224	0.014684345358500578	5.1732615535945475e-05	
2.2331343817850464	0.015320937736450909	0.015372101773244369	5.1893643324848125e-05	
2.267736835164523	0.016087621476553262	0.01613959723495526	5.20642704859848e-05	
2.302875454119006	0.01694786550384721	0.017000008981070503	5.224410357035311e-05	
2.3385585465427567	0.01791775800621537	0.017969193330757506	5.243202146345124e-05	
2.3747945490609914	0.019016671911604395	0.01906621729077428	5.2625703877179814e-05	
2.411592029024571	0.020267818294491997	0.020313894640110963	5.282086582465819e-05	
2.4489596865355954	0.021698654295842508	0.021739182506762794	5.301000652918608e-05	
2.4869063565043885	0.02334079306620182	0.02337310339533592	5.318035420214103e-05	
2.5254410107383527	0.025228646615432605	0.025249464271876604	5.331048671239634e-05	
2.564572760063192	0.0273952140688017	0.027400871115102914	5.3364820491808955e-05	
2.604310856476998	0.029861959535306532	0.029849138834274754	5.3284858474918174e-05	
2.6446646953377266	0.03261758807070385	0.03258510063246504	5.297615500193139e-05	
2.6856438175845567	0.035579197637971204	0.03553122900871969	5.229162427642869e-05	
2.727257911993673	0.03853506560646704	0.038484984680348416	5.101787758021564e-05	
2.769516817469004	0.04109526684059574	0.04106509204556483	4.888493237375705e-05	
2.812430525368455	0.04272797271769445	0.04273528492879065	4.563695155047356e-05	
2.8560091818661824	0.042963205670601384	0.04299960772744263	4.1202630138979675e-05	
2.9002630903514777	0.04167569327967353	0.04170723874002299	3.595848183076803e-05	
2.945202713864811	0.039171058633701454	0.039172659247862895	3.092132624735552e-05	
2.9908386775716385	0.035984158760001946	0.03596180341124507	2.7444897064165918e-05	
3.0371817712745264	0.032614448087501836	0.03258938229021646	2.6265322619161228e-05	
3.0842429519642045	0.029391713879038165	0.02937911721462616	2.694512826992119e-05	
3.1320333464101533	0.026475642534881955	0.026479713351564838	2.854499067122599e-05	
3.180564253791325	0.023912190859039395	0.023930487197451753	3.0380410034271846e-05	
3.2298471483676323	0.021688506698900815	0.02171643632574377	3.2128696857578486e-05	
3.2798936821928324	0.01976801912079391	0.019801152172201682	3.368024035661253e-05	
3.3307156878694446	0.018108489083498682	0.01814332275261322	3.501918110549407e-05	
3.3823251813463506	0.016669901035344034	0.01670391876449168	3.6163921102608276e-05	
3.43473436475976	0.015417242296182845	0.015448740669578315	3.71420278498832e-05	
3.487955629318178	0.01432098273965856	0.014348864470584533	3.798072142315421e-05	
3.542001558232087	0.013356638872922814	0.01338023692128857	3.8703809173279094e-05	
3.5968849296890193	0.012504052653552465	0.012522997541622515	3.9331127404640115e-05	
3.6526187198747286	0.011746651018450299	0.011760776062467448	3.987886949257965e-05	
3.7092161060411786	0.011070785086451663	0.011080060586483007	4.036015743315794e-05	
3.7666904696220658	0.010465175148875318	0.010469663395385728	4.078561616554459e-05	
3.8250553993966134	0.009920458059374396	0.009920282869145732	4.11638724019678e-05	
3.884324694702404	0.009428823443963215	0.009424149689552476	4.1501962894691045e-05	
3.9445123686979775	0.008983723175487181	0.008974743140640826	4.180565963076371e-05	
4.005632651675993	0.00857963977541511	0.008566564158806559	4.207972573415865e-05	
4.067699994427721	0.00821190161694516	0.008194953697314196	4.232811597861871e-05	
4.130729071659682	0.007876535091615303	0.007855947040807583	4.255413391232009e-05	
4.194734785463209	0.007570145928917986	0.007546156581168794	4.276055530086417e-05	
4.259732268837781	0.007289823537015398	0.007262677141003187	4.29497254979801e-05	
4.325736889268946	0.007033063575741139	0.00700300920386316	4.312363661848075e-05	
4.392764252361694	0.0067977050284278384	0.006764996418212005	4.3283989017432423e-05	
4.460830205530115	0.006581878860736052	0.006546774531683336	4.343224052126506e-05	
4.5299508417442365	0.006383965991849373	0.006346729527640745	4.356964604865996e-05	
4.600142503334918	0.006202562797349324	0.0061634632152001165	4.3697289644978146e-05	
4.671421785857698	0.006036452746789051	0.005995764897470821	4.3816110487581956e-05	
4.743805542016518	0.005884583078277075	0.005842588035112557	4.3926924064099855e-05	
4.817310885648243	0.005746045647244134	0.005703031052355112	4.40304394538639e-05	
4.891955195768907	0.005620061272388114	0.005576321615091686	4.41272734333992e-05	
4.967756120682691	0.005505967050442351	0.005461803856932959	4.4217961963976284e-05	
5.044731582154526	0.005403206232104898	0.005358928148089593	4.430296949105629e-05	
5.122899779647386	0.005311320351446364	0.005267243100653729	4.438269638279981e-05	
5.202279194625215	0.005229943386208353	0.0051863895879358315	4.445748475033414e-05	
5.282888594922542	0.005158797801455593	0.005116096629695316	4.4527622820961196e-05	
5.364747039181794	0.005097692398278881	0.0050561790635000325	4.4593347971479584e-05	
5.447873881359371	0.005046521956594816	0.005006536988889499	4.4654848468657546e-05	
5.532288775301544	0.005005268730499954	0.004967157039339486	4.471226390274668e-05	
5.618011679391243	0.004974005930405663	0.004938115611395881	4.476568423345766e-05	
5.705062861266868	0.004952903413328312	0.004919584265622294	4.481514729016911e-05	
5.793462902614208	0.004942235907474134	0.00491183761620354	4.486063447230225e-05	
5.883232704032601	0.004942394227732782	0.0049152641529518195	4.4902064271455974e-05	
5.974393489976511	0.004953900105725341	0.00493038060148237	4.49392830703949e-05	
6.06696681377367	0.004977425476506466	0.004957850638691489	4.4972052444090604e-05	
6.160974562720967	0.005013817354605844	0.004998509061161796	4.5000031864292986e-05	
6.25643896325932	0.005064129824008058	0.0050533928815589164	4.5022755243760526e-05	
6.353382586228693	0.005129665201443958	0.005123781341950736	4.503959907634356e-05	
6.451828352204593	0.005212027169433567	0.005211247539632604	4.504973891818769e-05	
6.551799536917215	0.005313189700165262	0.005317725341145067	4.5052089426991116e-05	
6.653319776754563	0.005435587025660728	0.005445596628955257	4.5045220824545356e-05	
6.756413074350862	0.005582231927000765	0.0055978058457676495	4.502724096136171e-05	
6.861103804261538	0.0057568724556142275	0.0057780114989484065	4.499562626914188e-05	
6.9674167187261515	0.0059642011779363095	0.005990788057711058	4.494697526612067e-05	
7.075376953520617	0.006210136515599504	0.006241896861137193	4.487664221919357e-05	
7.1850100339000935	0.006502203009782444	0.0065386515181897285	4.4778181108465475e-05	
7.2963418806339915	0.006850046070255494	0.006890411569323622	4.4642481909344526e-05	
7.40939881613446	0.007266124652774247	0.007309245822338128	4.4456394634204054e-05	
7.5242075706798515	0.00776662383676558	0.007810806160235461	4.420047680126735e-05	
7.640795288734611	0.008372592101928592	0.008415420174762364	4.3845198061706255e-05	
7.759189535367103	0.009111158845227963	0.009149278393024231	4.3344354931972156e-05	
7.879418302766868	0.010016213609273057	0.010045168348296954	4.262332778997334e-05	
8.001510016862884	0.01112656762760469	0.011140983532382537	4.1557715968001156e-05	
8.125493544044346	0.012476061722380577	0.012470980720492271	3.993442307024955e-05	
8.251398197985628	0.014062365812389222	0.014037347616875879	3.7383845232003465e-05	
8.379253746576957	0.015772602090359994	0.015739390125061675	3.327927451881639e-05	
8.509090418962503	0.017271216392679953	0.017255223233411554	2.6661276463684557e-05	
8.640938912687513	0.018003268138857182	0.018012929851102786	1.652434006938658e-05	
8.774830400956196	0.017554264842602703	0.017555667131279203	5.469627641094761e-06	
8.910796540002062	0.016065689998674762	0.016055352827591303	1.4964939093509903e-05	
9.048869476572474	0.01411405833154333	0.0141246812288283	2.6329769140429252e-05	
9.189081855529167	0.012220347723216845	0.012252425001613125	3.362448783293987e-05	
9.331466827566528	0.010604418807657827	0.010640128110755277	3.79632112808676e-05	
9.476058057049498	0.009289918496270293	0.009316333831713389	4.0596185635378775e-05	
9.622889729972897	0.008234362158403058	0.008246222714095064	4.2274699196688844e-05	
9.771996562044086	0.007385920580883647	0.007382617697974834	4.3403004652139464e-05	
9.923413806890872	0.00669997330384333	0.0066830888706805765	4.419960029524014e-05	
10.0771772643966	0.0061416796488975795	0.0061136664961934095	4.478704488067772e-05	
10.233323289164382	0.005684712830798098	0.005648278807798813	4.523715779705301e-05	
10.391888799112495	0.005309368134253628	0.005267209718132091	4.559382181198279e-05	
10.552911284202958	0.005000912239397668	0.00495560689105243	4.5884859480349694e-05	
10.716428815305356	0.004748322578717646	0.004702287967100178	4.612846499858046e-05	
10.882480053198018	0.00454337206968363	0.004498849809046256	4.633682213727755e-05	
11.051104257708666	0.004379980831793293	0.004339025689024058	4.651820699147036e-05	
11.222341296996655	0.004253766329442241	0.004218232529503499	4.6678238909802426e-05	
11.39623165697915	0.004161741362674818	0.004133262329864912	4.682062887829445e-05	
11.572816450903245	0.00410212585108966	0.004082085572613611	4.6947612252343445e-05	
11.752137429066462	0.004074251791845142	0.004063746368138328	4.706016342510097e-05	
11.93423698868786	0.004078551737594391	0.004078339180209306	4.715803543728126e-05	
12.119158183932093	0.004116630695470181	0.004127065861883613	4.7239626940518454e-05	
12.306944736088793	0.004191430376877085	0.004212380147593874	4.7301638247996744e-05	
12.497641043909683	0.00430750340170869	0.004338234889084453	4.7338423348534675e-05	
12.691292194105861	0.004471421511337145	0.004510453706829644	4.7340855267707476e-05	
12.887943972007742	0.004692338240956113	0.004737246906432062	4.7294362200434906e-05	
13.08764287239018	0.004982687664361533	0.005029860562974815	4.717549627141625e-05	
13.290436110465315	0.005358851960770013	0.005403225086667416	4.694585792120817e-05	
13.496371633045765	0.005841159961147956	0.005876076270555978	4.654131153850916e-05	
13.705498129880782	0.006451231586018673	0.006468874321131154	4.585352650398147e-05	
13.917865045168076	0.007201282636892322	0.007194829510194791	4.47031999088926e-05	
14.133522589243995	0.008063779336359081	0.008033139674484407	4.282714423485309e-05	
14.35252175045488	0.00891021722703414	0.008870206862812235	4.0011349367604955e-05	
14.574914307212275	0.00946003034454182	0.00943675530158489	3.679410067692569e-05	
14.800752840235097	0.009397570453524073	0.009405080104845554	3.5636271565970445e-05	
15.030090744981337	0.008689391648742186	0.008723526659003505	3.8308868008242045e-05	
15.262982244272472	0.007661622704064845	0.007700848837578321	4.216658740355002e-05	
15.499482401113475	0.006649329577848658	0.006669034211339051	4.509754388350334e-05	
15.739647131711472	0.005794473491933205	0.005786193682419942	4.704427522312512e-05	
15.98353321869612	0.005114772273298599	0.005083076623447665	4.837343480218286e-05	
16.23119832454485	0.004586812201515751	0.0045410744247813975	4.9347750064026345e-05	
16.482701005216104	0.004181415529666421	0.004131339461490162	5.011746251033134e-05	
16.738100723993853	0.003873938166382667	0.003827898949215805	5.076707690498785e-05	
16.997457865546615	0.0036459341392496084	0.0036104910034715507	5.1345617287851386e-05	
17.26083375020432	0.0034844937112161276	0.0034642760642262776	5.188257439932561e-05	
17.528290648456405	0.003381258811289045	0.003378931945810447	5.2396035042601394e-05	
17.799891795674554	0.003331665700652978	0.003347881655486469	5.289670974072844e-05	
18.075701407063548	0.0033345258849243014	0.0033678295707815754	5.338959456586532e-05	
18.35578469284383	0.0033919396257107593	0.0034386202519606037	5.3873880271370076e-05	
18.64020787366921	0.003509494729913863	0.0035633934325219967	5.434093769303288e-05	
18.929038196283646	0.0036966051160120684	0.003748955673745629	5.476935645836578e-05	
19.222343949420477	0.003966487500064281	0.00400606850869136	5.5114795972617856e-05	
19.52019447994806	0.004334145746862829	0.004348567685196809	5.529112810312475e-05	
19.822660209265607	0.004807650705293353	0.004787794004654732	5.514227608075088e-05	
20.12981264995304	0.0053620099836566145	0.0053126976411540915	5.4433627044700924e-05	
20.441724422678867	0.005885912542444029	0.005839304432877647	5.3009444471098856e-05	
20.75846927337004	0.006148785374855294	0.006150053261945617	5.13592193506932e-05	
21.08012209064783	0.0059467385006308346	0.0059941792472031925	5.081530113682817e-05	
21.406758923533914	0.005366307943762093	0.005403922239051617	5.1829437110687863e-05	
21.738456999430788	0.004686314648652798	0.0046774894137164005	5.357180074127805e-05	
22.075294742380795	0.004087254603792746	0.004041043271791524	5.541970812975135e-05	
22.417351791608088	0.003618031551815411	0.0035612129259691067	5.718220373665218e-05	
22.764709020347887	0.0032713501782864456	0.003227311716096824	5.884149084829278e-05	
23.1174485549675	0.0030276936869299137	0.0030104528665819033	6.0424147967310045e-05	
23.47565379438362	0.002870011803595398	0.0028843024174905326	6.195871020778317e-05	
23.839409429780538	0.0027871024963552443	0.002829787504211409	6.346250448510912e-05	
24.20880146463373	0.0027738426480438524	0.002835276892892581	6.493507339000151e-05	
24.583917235044	0.002830893547316617	0.0028960775157459775	6.634882684375749e-05	
24.964845430386426	0.0029643406259677128	0.0030143315947070938	6.76301989303649e-05	
25.351676114279368	0.0031843095940504917	0.0031993070413806712	6.862325030865977e-05	
25.744500745878433	0.003498846569577741	0.0034663352323584307	6.903254510694568e-05	
26.143412201500308	0.0038931066192026235	0.003826248264118841	6.839973661062091e-05	
26.548504796581717	0.004280522401064651	0.004238508542679558	6.641469379241488e-05	
26.959874307978602	0.00446423917607472	0.00450454702154208	6.40635044791837e-05	
27.377617996610834	0.00427678571349674	0.004329197007773913	6.40071911730569e-05	
27.801834630457815	0.003821710184761858	0.003794586040463116	6.725684510129109e-05	
28.232624507910387	0.003332794154063618	0.003260660746448713	7.217726963426545e-05	
28.670089481484574	0.002933842507581823	0.0028839101500664917	7.734327254153865e-05	
29.114332981902788	0.0026483665788704968	0.0026530434565480683	8.227910166528e-05	
29.565460042548164	0.0024662283173012257	0.0025240508492153065	8.69104438123241e-05	
30.0235773242978	0.0023744098656262778	0.0024634851476116066	9.120644934731593e-05	
30.488793140740842	0.002365803612415355	0.0024532813480578793	9.502696315361933e-05	
30.961217483787163	0.0024406526564893505	0.002489466271925306	9.801054380811082e-05	
31.440962049673153	0.002604732854506817	0.002584024456476085	9.943294311201582e-05	
31.928140265370157	0.002860596495696343	0.002772606674989832	9.814349978290062e-05	
32.42286731540228	0.0031783309948581464	0.0031114852436445522	9.349070650128642e-05	
32.925260169079685	0.003436894181059315	0.00351154164468596	9.023325765091062e-05	
33.435437608153904	0.003436061996133567	0.003443794001258254	0.00010252479979611989	
33.95352025490161	0.003139790591994234	0.0030080106707660696	0.0001318856219365107	
34.479630600643624	0.002747558059409777	0.0026879940924901253	0.00016546115629415814	
35.01389303470575	0.0024182987777936473	0.0025094054988142986	0.00019875228842724718	
35.556433873828425	0.0021953929672789358	0.0024081068941330217	0.00023354317849017428	
36.107381392031996	0.002075735461588715	0.0023458384953439063	0.0002729756668601821	
36.666865850944866	0.0020510237724542125	0.002303811872804828	0.0003205384525582506	
37.23501953060145	0.002119198641074779	0.0022726690274604625	0.00038008906288794963	
37.81197676071744	0.0022822843005026097	0.0022475067546849975	0.00045499947928024167	
38.397873952449665	0.002527018140473701	0.0022256203392970295	0.0005433167383685934	
38.99284963064802	0.0027704949763032757	0.002205452389374579	0.000623724636619594	
39.59704446660722	0.0028260060005464147	0.002186077370193978	0.000646229660228693	
40.21060131132589	0.0026064764690292394	0.002166934815913217	0.0005858530467160875	
40.83366522928125	0.0022832305713352107	0.0021476840622868653	0.00048777182628566144	
41.46638353272696	0.002019417712367472	0.00212812142136924	0.00039694249940795705	
42.108905816522395	0.0018609418860465199	0.002108130968458854	0.0003273934546350915	
42.76138399350171	0.0018072905241415748	0.002087654204583318	0.00028134249164449407	
43.42397233039088	0.0018544807867922426	0.002066670733951544	0.00026215731348576713	
44.096827484281306	0.0020003308517059287	0.00204518559803407	0.000276595672840216	
44.78010853966855	0.0022175144777713328	0.0020232207632215993	0.0003262745683627372	
45.47397704606499	0.0023852545728476914	0.0020008092775723302	0.0003887322041915291	
46.17859705619533	0.002320676306840307	0.0019779911897927255	0.0004148992652497478	
46.894135164783904	0.00206372953560157	0.001954810661012998	0.00038988306419945586	
47.62076054794297	0.0018126993683315682	0.0019313139024402907	0.00034496414665703283	
48.35864500317141	0.001659451534197488	0.0019075476966239225	0.0003021320238315001	
49.10796298997312	0.0016158857957947247	0.0018835583386180332	0.0002677841085078926	
49.86889167110482	0.001679126319292683	0.0018593908839448898	0.0002447320143723493	
50.641610954463076	0.0018381908331727916	0.0018350886235869337	0.0002388981661375728	
51.42630353562007	0.0020222258122021748	0.001810692728636168	0.00025641179661522426	
52.22315494101898	0.002049192122822938	0.0017862420225953659	0.0002815421221287644	
53.03235357183818	0.001855501799438579	0.0017617728500771018	0.00028477734164546854	
53.854090748535334	0.0016268833194573356	0.0017373190183157597	0.00026933265571575405	
54.688560756081706	0.0014887749073209157	0.0017129117934808209	0.0002495369537051564	
55.53596088989733	0.0014640411012470044	0.0016885799379014398	0.00023109003182469805	
56.39649150249797	0.0015493746943438648	0.0016643497774108701	0.00021551819251946979	
57.27035605086487	0.0017133359904020617	0.0016402452903834044	0.0002052574494512574	
58.15776114454846	0.001819699819295081	0.0016162882118639192	0.00020466052525349528	
59.05891659451753	0.001708566678068628	0.001592498147618588	0.00020899295810273899	
59.974035462765215	0.001498428551638142	0.0015688926940622555	0.00020867222054619624	
60.90333411268367	0.0013594341081894555	0.001545487560913447	0.00020416981643254486	
61.847032260219336	0.0013360337202879533	0.0015222966941434175	0.00019748524448317097	
62.80535302582078	0.001425050036451943	0.0014993323973592162	0.00018808765081732237	
63.778522987191536	0.0015744625799826502	0.0014766054502213981	0.00017425760104313956	
64.76677223286032	0.0016103951449079514	0.0014541252228671014	0.00016108520443008684	
65.77033441658139	0.0014510813825914198	0.0014318997856060263	0.00015981122139327762	
66.78944681257751	0.0012837232107721273	0.0014099360133942144	0.00016470797935821464	
67.82435037163955	0.0012224428252424202	0.0013882396847793945	0.0001679500116619146	
68.87528977809474	0.001280026012820385	0.0013668155751610032	0.00016608621840371357	
69.94251350765792	0.0014136449505466559	0.0013456675443248754	0.00015379830921223345	
71.02627388617911	0.0014551128986053613	0.0013247986183031373	0.0001320479824323988	
72.12682714930152	0.001310013247814119	0.001304211065678751	0.0001255438342184785	
73.24443350304374	0.0011658951546743967	0.0012839064685055692	0.000134632270585678	
74.37935718532088	0.0011340511648239857	0.0012638857880518974	0.00014326602605366874	
75.53186652841877	0.0012180778488145678	0.0012441494256012642	0.00014337325901307146	
76.7022340224364	0.0013283502695413056	0.0012246972785605794	0.00012576923873166876	
77.89073637971123	0.0012723555124113804	0.001205528792135009	0.00010244531429896618	
79.09765460024283	0.0011190168001286485	0.0011866430068323032	0.00010588563330547469	
80.32327403813038	0.0010510374196148527	0.001168038602058184	0.00011972966222881995	
81.5678844690394	0.001105754756707191	0.0011497139360598545	0.00012677640792946955	
82.83178015871405	0.001213612168693523	0.001131667082467546	0.00011427164841457716	
84.11525993255103	0.001177879179969099	0.001113895863674968	8.663936766540474e-05	
85.41862724625115	0.001037194717580226	0.0010963978812891645	8.745368165628142e-05	
86.74219025756646	0.0009822659743697808	0.001079170543869012	0.00010384562227146659	
88.08626189915832	0.00104862055818681	0.0010622110921598635	0.00011183074483160669	
89.45115995258467	0.0011321434972517176	0.0010455166220198113	9.4998787037383e-05	
90.83720712343391	0.0010496528915063094	0.0010290841052210792	6.965987065856086e-05	
92.24473111762269	0.0009363224050867159	0.0010129104082981886	7.951783083715945e-05	
93.67406471887617	0.0009390065709611144	0.0009969923096030421	9.641159252909241e-05	
95.1255458674087	0.0010317871315676248	0.0009813265147158975	9.530885273766084e-05	
96.59951773982377	0.0010225091384616746	0.0009659096703505339	6.656135224002251e-05	
98.09632883025184	0.0009027723927202314	0.0009507383768817425	6.245147873961458e-05	
99.61633303274554	0.0008727797868726579	0.0009358091996136091	8.182346828387007e-05	
101.15988972495167	0.0009520304506700424	0.0009211186788979785	8.791865990276686e-05	
102.72736385307937	0.0009654897027145147	0.0009066633392039348	6.226172176262106e-05	
104.31912601818526	0.0008544131410045537	0.0008924396972311268	5.257789868092042e-05	
105.93555256379533	0.0008254697027121072	0.0008784442691523011	7.265445518186575e-05	
107.57702566488457	0.0009019071154342967	0.0008646735770634435	7.873960313292673e-05	
109.24393341823551	0.0008943247032283278	0.0008511241547134664	5.182421573073231e-05	
110.93666993419627	0.0007928679424230345	0.0008377925525793967	4.841982438049404e-05	
112.65563542986153	0.0007951929181687307	0.0008246753423474485	6.89349993184697e-05	
114.40123632369622	0.0008668446161519914	0.0008117691208552794	6.653179308332813e-05	
116.17388533162597	0.0008056136162137305	0.0007990705135459667	3.860079422537669e-05	
117.9740015646163	0.0007387774504658365	0.0007865761774799072	5.129612656001596e-05	
119.802010627764	0.0007909879679862625	0.0007742828039468269	6.616694216647719e-05	
121.65834472092367	0.0008047332748452981	0.0007621871207164072	4.543654081098579e-05	
123.54344274089367	0.000715131855451945	0.0007502858939626472	3.705495175415327e-05	
125.45775038518534	0.0007267440899562525	0.0007385759298939818	5.8032120305955996e-05	
127.40172025740017	0.0007766908248408046	0.0007270540761183232	5.060607289140505e-05	
129.3758119742398	0.0006974208491134188	0.0007157172227695892	2.9343778470660367e-05	
131.3804922741741	0.0006825196415590006	0.0007045623034198934	4.9957025866543556e-05	
133.41623512779302	0.0007391713054570199	0.0006935862957993881	5.023692887750802e-05	
135.48352184986857	0.0006728353433466175	0.0006827862223437476	2.5630886249217036e-05	
137.58284121315285	0.0006508958739423795	0.0006721591505874643	4.475168860402852e-05	
139.71468956393986	0.0007042209719734612	0.0006617021934194483	4.648929129892174e-05	
141.879570939417	0.0006396137043907627	0.0006514125092159115	2.2819818192927435e-05	
144.07799718683648	0.0006283170770319397	0.0006412873018641105	4.276948076424499e-05	
146.31048808453184	0.0006708380731423225	0.0006313238206892756	3.9946676214956765e-05	
148.57757146481032	0.0006017224597689429	0.0006215193602958739	2.185956825270261e-05	
150.87978333874923	0.0006161681803766115	0.0006118712603333146	4.276277816865942e-05	
153.2176680229263	0.0006292122381256416	0.0006023769051952391	2.9486218754766128e-05	
155.5917782681133	0.0005693169215502786	0.0005930337236606602	2.6002345234621394e-05	
158.00267538996428	0.0006112740824150444	0.0005838391884844213	4.082324478226009e-05	
160.45092940172842	0.0005744137157412773	0.0005747908159437196	1.7468935065561482e-05	
162.9371191490193	0.0005580106885158019	0.0005658861653467742	3.36561825829914e-05	
165.46183244667284	0.0005868021499425799	0.0005571228385091196	2.9846965339279e-05	
168.02566621772516	0.0005293144930930873	0.0005484984792024651	2.021362335359002e-05	
170.6292266345446	0.0005657440141639286	0.0005400107725805497	3.57555109398246e-05	
173.27312926215015	0.0005267036130851373	0.0005316574445859874	1.3574609037330436e-05	
175.9579992037507	0.0005276922097834304	0.0005234362613416737	3.19589246993011e-05	
178.68447124853947	0.0005302387051832703	0.0005153450285299571	1.957737262604593e-05	
181.45319002177868	0.0004971469349128842	0.0005073815907624453	2.451208351972992e-05	
184.2648101372089	0.0005252022971534799	0.0004995438309430023	2.569713685595157e-05	
187.11999635182175	0.00047767681559441754	0.0004918296696262134	1.746067876609209e-05	
190.019423723029	0.000510671953122205	0.0004842370643733546	2.8143274463073205e-05	
192.9637777682679	0.0004643710251996106	0.0004767640091076599	1.2518421670831633e-05	
195.95375462707955	0.000492635479965373	0.00046940853347048235	2.804263816101608e-05	
198.99006122569847	0.00045257045230675185	0.00046216870217975406	9.878235588644405e-06	
202.0734154441926	0.00047561598401495197	0.00045504261439198164	2.691272243283855e-05	
205.20454628619316	0.000439909747856732	0.00044802840306886214	8.687139180569913e-06	
208.38419405125447	0.0004610937856869604	0.00044112423434946186	2.5546313970987995e-05	
211.6131105098844	0.00042602519138816754	0.00043432830692878284	8.389053670354123e-06	
214.892059081287	0.0004484865741122379	0.0004276388514434224	2.3930361440307517e-05	
218.22181501385919	0.0004121035551487724	0.0004210541298649332	9.559925210314645e-06	
221.60316556848443	0.0004354312564542895	0.00041457243490140107	2.1348942185637512e-05	
225.03691020466627	0.00040076340109402664	0.00040819208940767287	1.2700600500426923e-05	
228.5238607695462	0.00041810709385564756	0.0004019114458045969	1.6689324370762098e-05	
232.06484168985054	0.0003952175440737901	0.0003957288855075675	1.6912579506070114e-05	
235.66069016681035	0.00039490469958517816	0.0003896428183646145	9.528969681625117e-06	
239.3122563741041	0.00039523609947471556	0.000383651682104211	1.990990823115153e-05	
243.0204036588648	0.0003725997353217392	0.00037775394179294657	5.223141125363395e-06	
246.78600874580337	0.00038955086959159205	0.00037194808930315004	1.7868930774322212e-05	
250.60996194449422	0.0003637277452378734	0.0003662326427905237	1.2785363936785248e-05	
254.4931673598731	0.0003659115967871556	0.00036060614618180887	8.598832186702076e-06	
258.43654310599635	0.0003681499742631105	0.0003550671686724801	1.7862069265953348e-05	
262.4410215231124	0.00034464976723443087	0.0003496143042344326	6.9597677965136055e-06	
266.507549398097	0.0003549016113567738	0.00034424617113361177	1.1664141059711387e-05	
270.63708818830384	0.0003481361825731517	0.0003389614114575082	1.5955868104464024e-05	
274.8306142488838	0.00032956930840886034	0.0003337586906524286	5.079376721886317e-06	
279.08911906362675	0.00033854934177295965	0.00032863669707043446	1.0836682093996403e-05	
283.4136094793798	0.00033401187574105655	0.0003235941415258306	1.515493146607697e-05	
287.80510794409827	0.0003154835225044325	0.0003186297568610724	6.797189164524266e-06	
292.26465274858515	0.0003180409562356333	0.0003137422975219517	6.62094868606538e-06	
296.7932982719762	0.0003222487464755162	0.00030893053914191537	1.4006739410998043e-05	
301.3921152310292	0.00030711519487050526	0.00030419327813536133	1.1208134558304698e-05	
306.0621909332746	0.00029704419066634594	0.0002995293312997531	2.6921205270619885e-06	
310.80462953409153	0.0003014407652964468	0.00029493753542638845	7.797971973656666e-06	
315.6205522977641	0.00030254040846229525	0.00029041674691965855	1.2766260217384994e-05	
320.5110978625849	0.00029081568862051514	0.0002859658414246253	1.0978957968438574e-05	
325.47742251006514	0.0002797729000865205	0.0002815837134627482	4.953574280621278e-06	
330.52070043831674	0.00027795267252939105	0.0002772692760755894	2.688312268530689e-06	
335.6421240396705	0.0002808273897286182	0.00027302146047632393	8.361569942507541e-06	
340.8429041825955	0.00027971026185718005	0.00026883921570888526	1.1239085157197492e-05	
346.1242704979875	0.0002721444467338721	0.00026472150831457483	1.0740060507184414e-05	
351.4874716698928	0.0002627196739327683	0.0002606673220059663	7.934938171797389e-06	
356.9337757307372	0.00025571294256329657	0.0002566756573479348	4.1940954764231754e-06	
362.46447036112943	0.000252045973454374	0.0002527455314456483	7.016231159907586e-07	
368.08086319431027	0.0002505640370062399	0.0002488759776393535	2.996703267382428e-06	
373.7842821253185	0.00024966089866841547	0.0002450660452057964	5.515208830873793e-06	
379.57607562494815	0.00024821003203756234	0.0002413147990661172	7.23808533922258e-06	
385.45761305857025	0.00024582674747509217	0.0002376213195000632	8.240803796457722e-06	
391.43028500989345	0.00024266397815623817	0.00023398470186636672	8.700984112351194e-06	
397.49550360974456	0.00023906993058161048	0.00023040405632913382	8.813035029068115e-06	
403.6547028699399	0.00023535100775104846	0.0002268785075901002	8.733654148888026e-06	
409.9093390223323	0.0002316822249327606	0.00022340719462660564	8.55753875499394e-06	
416.26089086311043	0.00022809943401339014	0.00021998927043514774	8.312264407860406e-06	
422.71086010243414	0.00022451220921251627	0.00021662390178037394	7.961319704872407e-06	
429.2607717194863	0.00022072216505809975	0.0002133102689493787	7.411913739056355e-06	
435.91217432302693	0.0002164777936596377	0.00021004756551117154	6.532474471644422e-06	
442.6666405175339	0.00021162045524015683	0.00020683499808118774	5.189076652340808e-06	
449.52576727501685	0.00020632876238936015	0.00020367178609071612	3.3044901919223816e-06	
456.4911763125926	0.0002013174629902366	0.0002005571615611197	9.611827155443104e-07	
463.56451447591087	0.0001977045818599256	0.00019749036888273096	1.898668293865334e-06	
470.74745412852144	0.0001963109843947566	0.00019447066459830475	4.526828127956697e-06	
478.04169354727435	0.00019642341762407924	0.00019149731719091427	6.414469788575545e-06	
485.4489573238469	0.0001950688892082053	0.00018856960687618107	6.592774286686344e-06	
492.97099677249224	0.00018981277239946912	0.0001856868253987306	4.441579382949423e-06	
500.60959034410683	0.00018359903321126574	0.00018284827583276854	7.668738978587132e-07	
508.36654404671106	0.0001817169951831281	0.0001800532723866772	3.816336352622678e-06	
516.2436918724502	0.00018281638767775682	0.00017730114021153034	6.100483641768573e-06	
524.242896231207	0.00017881031940738726	0.0001745912152134337	4.423181237203819e-06	
532.3660483909357	0.00017252499784691668	0.00017192284386959491	8.988220544444211e-07	
540.6150689248177	0.00017294014908522152	0.00016929538304803223	5.004549171598404e-06	
548.9919081653474	0.00017147603612600924	0.00016670819983083472	4.817446165844848e-06	
557.4985466654523	0.00016485578020454547	0.00016416067134088658	9.254933894311368e-07	
566.1369956667598	0.00016593217761334765	0.00016165218457197283	5.099291516680569e-06	
574.909297575119	0.00016210479104942143	0.00015918213622218518	3.189635638078659e-06	
583.8175264434902	0.00015851344511843172	0.00015674993253054833	3.2036999463886517e-06	
592.8637884623186	0.00015882187822502852	0.00015435498911679129	4.486384057305123e-06	
602.0502224575035	0.0001529592367512411	0.00015199673082418833	1.8805734005281959e-06	
611.379000396087	0.00015427950466759648	0.0001496745915653974	4.608483378506808e-06	
620.8523278997751	0.00014834783461248924	0.0001473880141712257	1.7308392654632631e-06	
630.4724447664181	0.00014935403339593923	0.0001451364502422546	4.224041420543576e-06	
640.2416254995708	0.00014445817524611672	0.0001429193600032564	2.6063517655682625e-06	
650.1621798462554	0.00014359137345119614	0.00014073621216033975	3.01815128960688e-06	
660.2364533430635	0.00014191412378684862	0.00013858648376076005	3.969081703115829e-06	
670.4668278707137	0.00013744329943430816	0.00013646966005533394	1.000668270162099e-06	
680.8557222172046	0.0001380840669162104	0.00013438523436340002	3.715300268318006e-06	
691.4055926496942	0.00013513108458489804	0.00013233270794026642	3.4980876633983124e-06	
702.1189334952396	0.00013126050226921384	0.00013031158984709045	1.0951010442672557e-06	
712.9982777305363	0.00013091041017912524	0.00012832139682313596	2.713777572583664e-06	
724.0461975807946	0.00013009579490840044	0.00012636165316035495	3.803212630488385e-06	
735.2653051278958	0.00012689014530632708	0.0001244318905802427	3.096262486571088e-06	
746.6582529279726	0.00012367741264319038	0.00012253164811291639	1.635329906586814e-06	
758.2277346385576	0.0001217854669338703	0.00012066047197836806	1.1261311802890476e-06	
769.9764856554507	0.00012068781099338203	0.00011881791546984561	1.982851567447345e-06	
781.9072837594538	0.00011959539122914284	0.00011700353883931506	2.664114686477928e-06	
794.0229497731273	0.00011820082968612011	0.00011521690918495996	3.000667407173072e-06	
806.3263482277227	0.00011656105106266263	0.0001134576003406743	3.1042368383523207e-06	
818.82038804045	0.00011480338402926552	0.00011172519276750628	3.0781924379634864e-06	
831.5080232022387	0.00011297578498241086	0.00011001927344701249	2.9585720054084345e-06	
844.3922534761538	0.0001110247544258249	0.000108339435776482	2.7083043687053736e-06	
857.4761251066391	0.00010885913933456446	0.00010668527946599097	2.2437665783596605e-06	
870.7627315397452	0.00010653180288485531	0.00010505641043725068	1.5335932315193965e-06	
884.2552141545192	0.00010446901488575923	0.00010345244072421142	1.0543612005718149e-06	
897.9567630057271	0.00010330557664382518	0.0001018729883753865	1.8244885682440745e-06	
911.8706175780853	0.00010282297153162282	0.00010031767735786111	2.6880702871355727e-06	
926.0000675521785	0.00010123392567258935	9.878613746295185e-05	2.4605893876457995e-06	
940.3484535822448	9.841036369887195e-05	9.72780042134842e-05	1.1363453091246699e-06	
954.9191680860141	9.747712977145925e-05	9.579291877265471e-05	2.01837017820071e-06	
969.715656046784	9.677279719412584e-05	9.433052785444658e-05	2.4431695516804994e-06	
984.7414158279239	9.389738719760209e-05	9.289048363556831e-05	1.0254501104680715e-06	
1000.0	9.378955567155553e-05	9.147244366888487e-05	2.4257121062018124e-06	


==> data/fig_delay_ph2_bode_16.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005388907173164867	3.528210994234761e-05	
0.10154950161807173	0.005424263851159186	0.005389164129468767	3.528222988151522e-05	
0.10312301278878754	0.005424523276890389	0.005389429130858708	3.528235357606404e-05	
0.10472090554055413	0.005424790826154535	0.005389702429874496	3.528248114388864e-05	
0.10634355766636439	0.005425066754025711	0.005389984287024911	3.5282612706602365e-05	
0.10799135281311975	0.005425351323631497	0.005390274971041803	3.528274838966731e-05	
0.1096646805723366	0.005425644806410056	0.00539057475914248	3.528288832249662e-05	
0.11136393657225817	0.005425947482375599	0.0053908839373006225	3.5283032638597893e-05	
0.11308952257139368	0.0054262596403925395	0.005391202800526051	3.528318147569791e-05	
0.11484184655350702	0.0054265815784585855	0.005391531653153629	3.52833349758768e-05	
0.11662132282407707	0.005426913603997136	0.005391870809141617	3.528349328571203e-05	
0.11842837210825283	0.005427256034159231	0.005392220592379805	3.528365655641373e-05	
0.12026342165032622	0.005427609196135441	0.005392581337007744	3.528382494398169e-05	
0.12212690531474645	0.0054279734274780105	0.005392953387743442	3.528399860935522e-05	
0.12401926368869937	0.005428349076433596	0.005393337100222868	3.528417771856869e-05	
0.12594094418627644	0.005428736502287014	0.005393732841350648	3.5284362442925054e-05	
0.12789240115425762	0.005429136075716311	0.0053941409896623325	3.528455295915478e-05	
0.12987409597953362	0.005429548179159614	0.005394561935698644	3.528474944959851e-05	
0.13188649719819254	0.005429973207194128	0.005394996082392115	3.528495210238304e-05	
0.13393008060629666	0.005430411566927731	0.005395443845466559	3.528516111160398e-05	
0.13600532937237603	0.005430863678403595	0.005395905653849797	3.5285376677530786e-05	
0.13811273415166478	0.005431329975018294	0.005396381950100147	3.528559900679655e-05	
0.14025279320210793	0.005431810903953884	0.005396873190847127	3.528582831260552e-05	
0.1424260125021654	0.005432306926624429	0.005397379847246882	3.5286064814949856e-05	
0.1446329058704415	0.005432818519137507	0.005397902405452872	3.5286308740820765e-05	
0.14687399508716817	0.005433346172771236	0.005398441367102334	3.528656032444986e-05	
0.14914981001757044	0.005433890394467337	0.005398997249819124	3.528681980753185e-05	
0.15146088873714358	0.0054344517073408516	0.005399570587733474	3.5287087439471655e-05	
0.1538077776588715	0.005435030651207098	0.005400161932019324	3.5287363477633736e-05	
0.15619103166241588	0.005435627783126487	0.005400771851449815	3.528764818761127e-05	
0.15861121422530794	0.0054362436779678445	0.0054014009329716485	3.528794184347726e-05	
0.16106889755617235	0.005436878928990934	0.0054020497822989556	3.528824472808407e-05	
0.16356466273001555	0.0054375341484488495	0.005402719024527421	3.528855713332547e-05	
0.1660990998256107	0.005438209968211049	0.005403409304769377	3.528887936045646e-05	
0.16867280806501112	0.005438907040407755	0.005404121288810669	3.5289211720387906e-05	
0.1712863959552255	0.005439626038096534	0.005404855663790068	3.528955453400512e-05	
0.17394048143208848	0.005440367655951882	0.005405613138902092	3.5289908132501856e-05	
0.17663569200636045	0.005441132610978662	0.005406394446124088	3.529027285771581e-05	
0.17937266491209122	0.005441921643250303	0.005407200340968508	3.5290649062479804e-05	
0.18215204725728248	0.005442735516672695	0.005408031603261292	3.529103711099224e-05	
0.18497449617688488	0.005443575019774745	0.005408889037947391	3.5291437379184396e-05	
0.18784067898816573	0.005444440966526612	0.005409773475924416	3.529185025511421e-05	
0.1907512733484843	0.005445334197186709	0.005410685774905515	3.5292276139381794e-05	
0.19370696741551147	0.005446255579178514	0.005411626820312593	3.529271544552398e-05	
0.1967084600099325	0.005447206007998417	0.005412597526201033	3.529316860046795e-05	
0.19975646078067044	0.005448186408155774	0.005413598836217165	3.529363604496733e-05	
0.20285169037266976	0.0054491977341464114	0.005414631724589722	3.529411823407164e-05	
0.2059948805972802	0.005450240971460936	0.005415697197156653	3.5294615637604736e-05	
0.20918677460527996	0.005451317137629182	0.005416796292428648	3.529512874066163e-05	
0.21242812706258082	0.0054524272833022715	0.005417930082690864	3.529565804412561e-05	
0.215719704328655	0.005453572493373758	0.005419099675144335	3.529620406520592e-05	
0.21906228463772706	0.0054547538881414455	0.005420306213088697	3.529676733798026e-05	
0.22245665828277353	0.005455972624511519	0.005421550877147841	3.529734841398871e-05	
0.22590362780237347	0.005457229897246689	0.005422834886540298	3.5297947862798814e-05	
0.22940400817045398	0.005458526940260196	0.00542415950039609	3.5298566272655604e-05	
0.23295862698897662	0.005459865027957506	0.00542552601912205	3.529920425109713e-05	
0.2365683246836085	0.005461245476627704	0.005426935785817533	3.529986242562328e-05	
0.2402339547024262	0.0054626696458866635	0.0054283901877426426	3.530054144439058e-05	
0.243956383717698	0.005464138940174127	0.005429890657841162	3.5301241976920454e-05	
0.24773649183079302	0.005465654810306995	0.005431438676320484	3.5301964714830176e-05	
0.2515751727802653	0.005467218755091224	0.0054330357722909475	3.530271037262318e-05	
0.2554733341531623	0.005468832322994797	0.005434683525467125	3.5303479688461326e-05	
0.2594318975996074	0.005470497113884431	0.005436383567933684	3.530427342501214e-05	
0.26345179905070754	0.005472214780828768	0.005438137585978648	3.530509237029537e-05	
0.2675339889398373	0.005473987031970941	0.005439947321996948	3.5305937338581476e-05	
0.27167943242735193	0.005475815632473577	0.005441814576467356	3.530680917131712e-05	
0.2758891096287819	0.005477702406539429	0.0054437412100060405	3.530770873808857e-05	
0.28016401584656353	0.005479649239510991	0.005445729145500108	3.530863693761177e-05	
0.2845051618053608	0.0054816580800526905	0.005447780370324741	3.530959469879631e-05	
0.28891357389103245	0.005483730942419305	0.00544989693864767	3.53105829817967e-05	
0.2933902943933029	0.005485869908814605	0.005452080973824946	3.531160277915739e-05	
0.29793638175219256	0.005488077131844315	0.005454334670892159	3.53126551169753e-05	
0.30255291080826724	0.005490354837067749	0.0054566602991555435	3.531374105610867e-05	
0.30724097305676445	0.00549270532565273	0.005459060204887522	3.531486169345304e-05	
0.31200167690565833	0.00549513097713862	0.005461536814131635	3.531601816324956e-05	
0.3168361479377224	0.0054976342523125705	0.005464092635621962	3.5317211638452634e-05	
0.3217455291766536	0.005500217696204384	0.005466730263822453	3.531844333216964e-05	
0.32673098135731937	0.005502883941205672	0.005469452382091938	3.5319714499135955e-05	
0.33179368320019265	0.005505635710319319	0.005472261765980834	3.532102643725877e-05	
0.33693483169003946	0.0055084758205456216	0.0054751612866659385	3.532238048924737e-05	
0.3421556423589239	0.005511407186411764	0.00547815391453009	3.532377804427372e-05	
0.3474573495735992	0.005514432823651802	0.005481242722893813	3.532522053973744e-05	
0.35284120682735126	0.005517555853044597	0.005484430891906514	3.532670946309707e-05	
0.3583084870363649	0.005520779504417698	0.005487721712605243	3.53282463537585e-05	
0.3638604828406817	0.005524107120825563	0.005491118591149439	3.532983280509398e-05	
0.3694985069098218	0.0055275421629110465	0.005494625053240692	3.5331470466486574e-05	
0.37522389225314035	0.00553108821345963	0.005498244748736968	3.533316104553212e-05	
0.3810379925349945	0.00553474898215636	0.005501981456471428	3.533490631026753e-05	
0.3869421823947922	0.005538528310556225	0.005505839089286478	3.533670809157828e-05	
0.39293785777200174	0.005542430177279159	0.00550982169929444	3.533856828564437e-05	
0.39902643623619527	0.005546458703441729	0.005513933483376875	3.5340488856530144e-05	
0.4052093573222091	0.005550618158338223	0.005518178788935337	3.5342471838900316e-05	
0.41148808287049476	0.005554912965384682	0.005522562119907184	3.534451934084404e-05	
0.41786409737274555	0.005559347708340252	0.005527088143060897	3.534663354683857e-05	
0.4243389083228771	0.005563927137821221	0.005531761694586291	3.534881672084487e-05	
0.43091404657344795	0.005568656178124012	0.005536587786995998	3.535107120957053e-05	
0.4375910666976019	0.005573539934374531	0.005541571616355661	3.535339944585842e-05	
0.4443715473566186	0.0055785837000223645	0.005546718569861436	3.535580395226226e-05	
0.45125709167315986	0.005583792964699582	0.005552034233784576	3.535828734479051e-05	
0.4582493276102989	0.0055891734224651915	0.005557524401804279	3.536085233682947e-05	
0.4653499083564233	0.005594730980457723	0.005563195083751332	3.5363501743257734e-05	
0.4725605127161014	0.005600471767979969	0.005569052514786614	3.536623848478364e-05	
0.4798828455070056	0.0056064021460414904	0.005575103165040231	3.5369065592469634e-05	
0.4873186379629853	0.005612528717386358	0.005581353749738763	3.537198621252826e-05	
0.49486964814338685	0.005618858337035425	0.005587811239850041	3.5375003611320836e-05	
0.5025376613487146	0.005625398123374565	0.005594482873276981	3.537812118065345e-05	
0.5103244905427329	0.00563215546982249	0.005601376166634164	3.5381342443312495e-05	
0.5182319767811088	0.00563913805711419	0.005608498927643297	3.5384671058925616e-05	
0.5262619896466971	0.0056463538662386605	0.005615859268186333	3.5388110830124545e-05	
0.5344164276915693	0.005653811192072347	0.0056234656180577935	3.539166570901445e-05	
0.5426972188858914	0.005661518657752862	0.005631326739460891	3.539533980403528e-05	
0.5511063210737586	0.005669485229840789	0.005639451742295461	3.539913738716898e-05	
0.559645722436092	0.005677720234320972	0.005647850100289131	3.540306290155774e-05	
0.5683174419607084	0.005686233373498613	0.005656531668027219	3.540712096954277e-05	
0.5771235299196736	0.0056950347438497065	0.005665506698940969	3.5411316401172186e-05	
0.5860660683540517	0.005704134854889907	0.0056747858643183885	3.541565420315837e-05	
0.595147171566167	0.0057135446491309895	0.005684380273406898	3.5420139588402445e-05	
0.604368986619493	0.005723275523199402	0.005694301494682506	3.5424777986025305e-05	
0.6137336938462858	0.005733339350197404	0.005704561578366067	3.542957505201812e-05	
0.6232435073630855	0.005743748503393699	0.005715173080273718	3.5434536680507353e-05	
0.6329006755942035	0.005754515881337529	0.005726149087095541	3.543966901572245e-05	
0.6427074818033226	0.005765654934497825	0.005737503243204275	3.54449784646529e-05	
0.6526662446333333	0.005777179693537498	0.0057492497791042235	3.5450471710521393e-05	
0.6627793186545348	0.00578910479934205	0.005761403541639756	3.545615572705341e-05	
0.6730490949213316	0.0058014455349317574	0.005773980026092768	3.546203779367483e-05	
0.6834780015375548	0.0058142178593977335	0.005786995410309599	3.546812551165394e-05	
0.6940685042305437	0.005827438444014166	0.005800466591009855	3.5474426821280135e-05	
0.7048231069341222	0.005841124710692367	0.0058144112224429315	3.548095002017181e-05	
0.7157443523806098	0.005855294872956756	0.005828847757572549	3.548770378274764e-05	
0.7268348227020044	0.005869967979638942	0.0058437954919856394	3.549469718103509e-05	
0.7380971400404808	0.005885163961503703	0.00585927461073953	3.550193970683905e-05	
0.7495339671683494	0.005900903681040034	0.005875306238380815	3.5509441295429196e-05	
0.7611480081176202	0.005917208985671906	0.005891912492390694	3.551721235084895e-05	
0.7729420088193235	0.005934102764666989	0.005909116540335234	3.5525263772989924e-05	
0.784918757752735	0.005951609010047733	0.005926942661025129	3.55336069865483e-05	
0.7970810866046624	0.0059697528818381754	0.005945416310018455	3.554225397206644e-05	
0.8094318709389453	0.005988560778011821	0.005964564189831943	3.555121729919436e-05	
0.8219740308763326	0.006008060409541536	0.005984414325261905	3.556051016237414e-05	
0.8347105317848907	0.006028280880991827	0.00600499614425524	3.557014641916123e-05	
0.847644384981113	0.006049252777137794	0.006026340564814999	3.5580140631402683e-05	
0.8607786484418896	0.0060710082561438485	0.006048480088473593	3.559050810954436e-05	
0.8741164275275125	0.0060935811498897315	0.006071448900921373	3.560126496030881e-05	
0.8876608757158821	0.006117007072092104	0.00609528298043872	3.56124281380903e-05	
0.9014151953480897	0.006141323534937894	0.006120020214847855	3.562401550039447e-05	
0.9153826383855528	0.006166570075021448	0.006145700527776353	3.563604586766e-05	
0.9295665071788846	0.00619278838946273	0.006172366015109295	3.564853908795497e-05	
0.9439701552486742	0.006220022483179214	0.006200061092602516	3.56615161069282e-05	
0.9585969880783669	0.006248318828391424	0.006228832655736415	3.567499904357014e-05	
0.9734504639194281	0.006277726537562866	0.0062587302530105055	3.56890112723532e-05	
0.9885340946089864	0.006308297551111077	0.006289806274014661	3.5703577512342446e-05	
1.0038514464001433	0.006340086841380235	0.0063221161537664735	3.5718723924047673e-05	
1.01940614080515	0.006373152634539353	0.006355718594977436	3.573447821472414e-05	
1.0352018554516484	0.006407556652266856	0.006390675810107101	3.5750869753059614e-05	
1.051242324952181	0.006443364375305372	0.006427053785286941	3.576792969419568e-05	
1.0675313417871697	0.006480645331224222	0.00646492256844872	3.578569111621012e-05	
1.0840727572015847	0.006519473409015627	0.006504356584280189	3.58041891692607e-05	
1.1008704821154982	0.006559927203479906	0.006545434978959198	3.582346123880291e-05	
1.117928488048752	0.006602090392731022	0.00658824199799258	3.5843547124468285e-05	
1.1352508080599522	0.006646052152584438	0.006632867400915504	3.5864489236293487e-05	
1.1528415377000134	0.006691907612083157	0.006679406917099382	3.588633281037773e-05	
1.1707048359804781	0.006739758354985492	0.006727962747482469	3.590912614617902e-05	
1.1888449263568397	0.006789712972692065	0.00677864411768881	3.5932920868020544e-05	
1.2072660977271032	0.006841887674844229	0.006831567888753398	3.5957772213717044e-05	
1.225972705445816	0.006896406964699318	0.0068868592325411395	3.5983739353629885e-05	
1.2449691723538168	0.00695340438740056	0.006944652379955595	3.601088574393903e-05	
1.2642599898239333	0.007013023360435986	0.0070050914512049724	3.603927951844697e-05	
1.2838497188228888	0.007075418096951618	0.00706833137875744	3.606899392385891e-05	
1.3037429909896587	0.00714075463418496	0.007134538935210878	3.610010780422449e-05	
1.3239445097305402	0.00720921198115948	0.007203893880167284	3.613270614107937e-05	
1.3444590513311867	0.007280983401981287	0.007276590242390551	3.616688065682171e-05	
1.3652914660858761	0.0073562778536698185	0.0073528377561020795	3.6202730490024024e-05	
1.386446679444272	0.007435321600512311	0.007432863473308127	3.624036295283049e-05	
1.4079296931759626	0.007518360030552233	0.007516913577649765	3.6279894382054877e-05	
1.4297455865530366	0.007605659704120427	0.007605255429535735	3.6321451097769754e-05	
1.451899517550985	0.007697510669437721	0.007698179877401669	3.6365170485234045e-05	
1.4743967240682132	0.007794229086434819	0.007796003876009476	3.641120221885265e-05	
1.4972425251644468	0.007896160207267607	0.007899073459974199	3.6459709650112916e-05	
1.5204423223183279	0.008003681770824472	0.008007767129448947	3.651087138524536e-05	
1.5440016007044985	0.00811720787916419	0.008122499715444681	3.656488308313286e-05	
1.5679259304904682	0.008237193436711258	0.008243726805027416	3.662195950947381e-05	
1.5922209681535842	0.00836413924870089	0.008371949822142961	3.6682336890118685e-05	
1.6168924578184014	0.008498597894477392	0.008507721878727451	3.67462756146318e-05	
1.6419462326147771	0.008641180514654628	0.008651654533903185	3.681406335104947e-05	
1.667388216057011	0.008792564679921833	0.008804425627490781	3.688601864514859e-05	
1.6932244234443516	0.008953503544794059	0.008966788389136301	3.696249509214194e-05	
1.7194609632832076	0.009124836533620511	0.009139582067777431	3.704388618719787e-05	
1.7461040387313935	0.009307501860930205	0.00932374438016251	3.713063098337325e-05	
1.7731599490647525	0.009502551256616804	0.009520326144530605	3.722322071331088e-05	
1.8006350911665105	0.009711167352294157	0.009730508550021139	3.732220656510822e-05	
1.828535961039703	0.009934684293243238	0.009955623618640405	3.742820884512289e-05	
1.8568691553430368	0.010174612277010128	0.010197178550791268	3.754192781277037e-05	
1.885641372950552	0.010432666893049362	0.010456884815387864	3.7664156537557714e-05	
1.9148594165354507	0.010710804358373677	0.01073669306164533	3.779579620903378e-05	
1.9445301941784663	0.01101126402552807	0.011038835204873206	3.793787443018915e-05	
1.974660721001155	0.011336619898646346	0.011365875389695123	3.809156714740695e-05	
2.0052581208244957	0.011689843352576581	0.011720771981940492	3.8258225019607363e-05	
2.036329627853186	0.01207437983556667	0.012106953310373581	3.843940520884682e-05	
2.067882588386045	0.012494243078490777	0.012528410600677688	3.863690978444948e-05	
2.0999244625529108	0.01295413126514537	0.012989812446926917	3.88528321672262e-05	
2.132462826078452	0.013459570764168679	0.013496646273483551	3.908961327854199e-05	
2.1655053720733157	0.014017094383234806	0.014055393550622112	3.935010925340271e-05	
2.199059912853022	0.01463446261140224	0.014673746971139434	3.963767262025164e-05	
2.2331343817850464	0.015320937736450909	0.015360879148600053	3.995624852557754e-05	
2.267736835164523	0.016087621476553262	0.01612777309581423	4.031048645136181e-05	
2.302875454119006	0.01694786550384721	0.016987623492196593	4.070586507433301e-05	
2.3385585465427567	0.01791775800621537	0.017956311728286253	4.1148821756920675e-05	
2.3747945490609914	0.019016671911604395	0.019052940915486677	4.1646865343624353e-05	
2.411592029024571	0.020267818294491997	0.020300376882071952	4.220862508072947e-05	
2.4489596865355954	0.021698654295842508	0.02172565167664846	4.2843737371380544e-05	
2.4869063565043885	0.02334079306620182	0.023359894875230935	4.3562372973901635e-05	
2.5254410107383527	0.025228646615432605	0.025237063686454404	4.437402010132657e-05	
2.564572760063192	0.0273952140688017	0.027389966538083475	4.528480190558403e-05	
2.604310856476998	0.029861959535306532	0.029840667947119176	4.6292056573141506e-05	
2.6446646953377266	0.03261758807070385	0.03258024782838471	4.737419971257181e-05	
2.6856438175845567	0.035579197637971204	0.03553126563362546	4.847359180160381e-05	
2.727257911993673	0.03853506560646704	0.03849077354030106	4.9472117320885134e-05	
2.769516817469004	0.04109526684059574	0.041076153198051815	5.0166666673004874e-05	
2.812430525368455	0.04272797271769445	0.042748879612711434	5.0264944873715306e-05	
2.8560091818661824	0.042963205670601384	0.0430111434889728	4.9433370672004707e-05	
2.9002630903514777	0.04167569327967353	0.041712617721783404	4.743397361590077e-05	
2.945202713864811	0.039171058633701454	0.039170536762357246	4.434520672724691e-05	
2.9908386775716385	0.035984158760001946	0.035953521567445454	4.06711418833243e-05	
3.0371817712745264	0.032614448087501836	0.03257737213026952	3.7102181962459746e-05	
3.0842429519642045	0.029391713879038165	0.029365607428697985	3.413632977780329e-05	
3.1320333464101533	0.026475642534881955	0.026466275059468834	3.193986159174708e-05	
3.180564253791325	0.023912190859039395	0.02391807103325212	3.0446557362744706e-05	
3.2298471483676323	0.021688506698900815	0.021705550376747533	2.9500430175948582e-05	
3.2798936821928324	0.01976801912079391	0.019792026557238624	2.89436294270865e-05	
3.3307156878694446	0.018108489083498682	0.018136025302079625	2.864965019942985e-05	
3.3823251813463506	0.016669901035344034	0.016698427678116103	2.852734936572372e-05	
3.43473436475976	0.015417242296182845	0.015444987610176748	2.8514526514772477e-05	
3.487955629318178	0.01432098273965856	0.014346759227033087	2.8569902803537136e-05	
3.542001558232087	0.013356638872922814	0.01337968109741444	2.8666467404452835e-05	
3.5968849296890193	0.012504052653552465	0.012523891866925754	2.8786673295525966e-05	
3.6526187198747286	0.011746651018450299	0.011763024052414231	2.8919175503059878e-05	
3.7092161060411786	0.011070785086451663	0.011083570142780145	2.9056678485197307e-05	
3.7666904696220658	0.010465175148875318	0.01047434726549031	2.9194531923857637e-05	
3.8250553993966134	0.009920458059374396	0.009926058493509343	2.9329817161198815e-05	
3.884324694702404	0.009428823443963215	0.009430938738737987	2.9460751558744196e-05	
3.9445123686979775	0.008983723175487181	0.008982470913496686	2.9586298347241678e-05	
4.005632651675993	0.00857963977541511	0.008575158937172483	2.9705909637661545e-05	
4.067699994427721	0.00821190161694516	0.008204346109050612	2.9819356180080347e-05	
4.130729071659682	0.007876535091615303	0.007866069457883658	2.9926614009795554e-05	
4.194734785463209	0.007570145928917986	0.007556942565344431	3.0027788662915338e-05	
4.259732268837781	0.007289823537015398	0.007274060941780633	3.012306437554243e-05	
4.325736889268946	0.007033063575741139	0.00701492530922108	3.0212670002067754e-05	
4.392764252361694	0.0067977050284278384	0.006777379156617005	3.0296856181740088e-05	
4.460830205530115	0.006581878860736052	0.0065595577230862364	3.037588010277885e-05	
4.5299508417442365	0.006383965991849373	0.0063598461810676086	3.0449995408702644e-05	
4.600142503334918	0.006202562797349324	0.0061768452708228245	3.0519445582871344e-05	
4.671421785857698	0.006036452746789051	0.0060093430115021875	3.058445967506206e-05	
4.743805542016518	0.005884583078277075	0.005856291406408204	3.0645249588136375e-05	
4.817310885648243	0.005746045647244134	0.005716787290157099	3.0702008381881274e-05	
4.891955195768907	0.005620061272388114	0.005590056647884029	3.075490921284382e-05	
4.967756120682691	0.005505967050442351	0.005475441882880818	3.0804104638279587e-05	
5.044731582154526	0.005403206232104898	0.0053723916279977465	3.084972608549509e-05	
5.122899779647386	0.005311320351446364	0.005280452794809526	3.089188333597071e-05	
5.202279194625215	0.005229943386208353	0.0051992646386078345	3.093066390340136e-05	
5.282888594922542	0.005158797801455593	0.005128554691459331	3.096613220114535e-05	
5.364747039181794	0.005097692398278881	0.005068136483985429	3.099832839984534e-05	
5.447873881359371	0.005046521956594816	0.005017909043018485	3.102726687197127e-05	
5.532288775301544	0.005005268730499954	0.0049778582207226875	3.1052934106708745e-05	
5.618011679391243	0.004974005930405663	0.004948059985322308	3.1075285955334285e-05	
5.705062861266868	0.004952903413328312	0.004928685889141976	3.1094244032030705e-05	
5.793462902614208	0.004942235907474134	0.0049200110322883215	3.1109691044756564e-05	
5.883232704032601	0.004942394227732782	0.0049224249678324885	3.112146476007891e-05	
5.974393489976511	0.004953900105725341	0.004936446157279335	3.1129350207077855e-05	
6.06696681377367	0.004977425476506466	0.004962740797783422	3.11330695868031e-05	
6.160974562720967	0.005013817354605844	0.005002147124953459	3.113226915796336e-05	
6.25643896325932	0.005064129824008058	0.005055706675268992	3.112650208957367e-05	
6.353382586228693	0.005129665201443958	0.005124704510011046	3.111520586680215e-05	
6.451828352204593	0.005212027169433567	0.005210721115183606	3.10976722433056e-05	
6.551799536917215	0.005313189700165262	0.005315699680848763	3.10730068515137e-05	
6.653319776754563	0.005435587025660728	0.005442033845440236	3.10400742502105e-05	
6.756413074350862	0.005582231927000765	0.005592682931529623	3.0997422141972625e-05	
6.861103804261538	0.0057568724556142275	0.005771324428579832	3.094317529194789e-05	
6.9674167187261515	0.0059642011779363095	0.005982557297549243	3.087488457755118e-05	
7.075376953520617	0.006210136515599504	0.006232174934650584	3.0789308306897976e-05	
7.1850100339000935	0.006502203009782444	0.006527533614985743	3.0682089193785504e-05	
7.2963418806339915	0.006850046070255494	0.006878050710040464	3.0547267121749786e-05	
7.40939881613446	0.007266124652774247	0.007295874886276675	3.0376527780567956e-05	
7.5242075706798515	0.00776662383676558	0.0077967702221268306	3.01580173584574e-05	
7.640795288734611	0.008372592101928592	0.00840122399304447	2.987443116644027e-05	
7.759189535367103	0.009111158845227963	0.009135654720117594	2.949987503034728e-05	
7.879418302766868	0.010016213609273057	0.010033169493209542	2.899467318713862e-05	
8.001510016862884	0.01112656762760469	0.011132079090513225	2.82969538074626e-05	
8.125493544044346	0.012476061722380577	0.012467071798544867	2.7310323183086305e-05	
8.251398197985628	0.014062365812389222	0.014040398121751957	2.5892456653515537e-05	
8.379253746576957	0.015772602090359994	0.01574999097012915	2.387715210680792e-05	
8.509090418962503	0.017271216392679953	0.017269663829369866	2.126619048298033e-05	
8.640938912687513	0.018003268138857182	0.01802208326729766	1.8947804768773706e-05	
8.774830400956196	0.017554264842602703	0.01755241703146871	1.9439381908007146e-05	
8.910796540002062	0.016065689998674762	0.016042684006760313	2.333401804509401e-05	
9.048869476572474	0.01411405833154333	0.014110563498846472	2.736171787099647e-05	
9.189081855529167	0.012220347723216845	0.012242269883354863	2.992788471446217e-05	
9.331466827566528	0.010604418807657827	0.01063574908783236	3.134385002383137e-05	
9.476058057049498	0.009289918496270293	0.009317559346379728	3.211694956901148e-05	
9.622889729972897	0.008234362158403058	0.008252143674696467	3.255196730847282e-05	
9.771996562044086	0.007385920580883647	0.007392162964286372	3.280570715341011e-05	
9.923413806890872	0.00669997330384333	0.00669523270383401	3.2958198251600085e-05	
10.0771772643966	0.0061416796488975795	0.006127483900319156	3.3051575877733614e-05	
10.233323289164382	0.005684712830798098	0.005662947673195506	3.3108885898986e-05	
10.391888799112495	0.005309368134253628	0.005281998666797765	3.3143161620473445e-05	
10.552911284202958	0.005000912239397668	0.004969862671624836	3.3161939386940566e-05	
10.716428815305356	0.004748322578717646	0.00471542663192698	3.316958892352976e-05	
10.882480053198018	0.00454337206968363	0.004510352437755176	3.316855540324739e-05	
11.051104257708666	0.004379980831793293	0.004348438293113998	3.316003403823806e-05	
11.222341296996655	0.004253766329442241	0.00422516950969437	3.3144332124646897e-05	
11.39623165697915	0.004161741362674818	0.004137412916581017	3.312104561155374e-05	
11.572816450903245	0.00410212585108966	0.0040832228717215	3.3089112018818484e-05	
11.752137429066462	0.004074251791845142	0.0040617389062511215	3.304676475325986e-05	
11.93423698868786	0.004078551737594391	0.00407316519384519	3.299138890089572e-05	
12.119158183932093	0.004116630695470181	0.004118831015959723	3.29192557690192e-05	
12.306944736088793	0.004191430376877085	0.004201339911833983	3.282508499664929e-05	
12.497641043909683	0.00430750340170869	0.004324823423718018	3.270133931791598e-05	
12.691292194105861	0.004471421511337145	0.00449532166975894	3.253708253021518e-05	
12.887943972007742	0.004692338240956113	0.00472131057176996	3.231609833612459e-05	
13.08764287239018	0.004982687664361533	0.005014362376582577	3.201372827475095e-05	
13.290436110465315	0.005358851960770013	0.005389796335663964	3.159146922674258e-05	
13.496371633045765	0.005841159961147956	0.0058667619735067525	3.098774146130394e-05	
13.705498129880782	0.006451231586018673	0.006465993102747664	3.0102842516213395e-05	
13.917865045168076	0.007201282636892322	0.007200328658221702	2.8779212580644118e-05	
14.133522589243995	0.008063779336359081	0.008046777269236544	2.6801749709216203e-05	
14.35252175045488	0.00891021722703414	0.00888632670052385	2.4057635429469944e-05	
14.574914307212275	0.00946003034454182	0.00944371365526053	2.1331566621649306e-05	
14.800752840235097	0.009397570453524073	0.009396004874253995	2.145163718009984e-05	
15.030090744981337	0.008689391648742186	0.008707309462420577	2.5329007213130867e-05	
15.262982244272472	0.007661622704064845	0.007690895026472736	2.937783261314482e-05	
15.499482401113475	0.006649329577848658	0.006670415690785289	3.1979119420018125e-05	
15.739647131711472	0.005794473491933205	0.005796996426085709	3.348366578106009e-05	
15.98353321869612	0.005114772273298599	0.005099139603947639	3.438065978886059e-05	
16.23119832454485	0.004586812201515751	0.0045583813852653745	3.495525371774904e-05	
16.482701005216104	0.004181415529666421	0.004146704495359767	3.535447793747658e-05	
16.738100723993853	0.003873938166382667	0.003839040031390147	3.5654618290433244e-05	
16.997457865546615	0.0036459341392496084	0.0036159618485057782	3.58966549074706e-05	
17.26083375020432	0.0034844937112161276	0.003463392940201174	3.610326577994621e-05	
17.528290648456405	0.003381258811289045	0.003371720265564568	3.628697457407137e-05	
17.799891795674554	0.003331665700652978	0.00333504022718041	3.645402890213113e-05	
18.075701407063548	0.0033345258849243014	0.0033507080702901825	3.660602588290412e-05	
18.35578469284383	0.0033919396257107593	0.0034192057468442737	3.6740065955593266e-05	
18.64020787366921	0.003509494729913863	0.0035442943626663365	3.6847515104591395e-05	
18.929038196283646	0.0036966051160120684	0.0037333446719707867	3.69108709413571e-05	
19.222343949420477	0.003966487500064281	0.003997472673131562	3.6897570802261213e-05	
19.52019447994806	0.004334145746862829	0.0043502199030847595	3.6749240612274046e-05	
19.822660209265607	0.004807650705293353	0.004800919210435495	3.636826528632001e-05	
20.12981264995304	0.0053620099836566145	0.005332934527507156	3.562695064601469e-05	
20.441724422678867	0.005885912542444029	0.005853049232818301	3.451012201886488e-05	
20.75846927337004	0.006148785374855294	0.006142466167054553	3.354058831694943e-05	
21.08012209064783	0.0059467385006308346	0.005974127042990094	3.370902672409831e-05	
21.406758923533914	0.005366307943762093	0.0053974278371031375	3.489992855723139e-05	
21.738456999430788	0.004686314648652798	0.00469144754222426	3.621026821004936e-05	
22.075294742380795	0.004087254603792746	0.004064116630246367	3.730929068735063e-05	
22.417351791608088	0.003618031551815411	0.003580639395808814	3.8216572948940124e-05	
22.764709020347887	0.0032713501782864456	0.003235493150867165	3.8997812204180654e-05	
23.1174485549675	0.0030276936869299137	0.0030050326546341936	3.9702377398917056e-05	
23.47565379438362	0.002870011803595398	0.0028667996634949575	4.036147590213433e-05	
23.839409429780538	0.0027871024963552443	0.002804321927705567	4.099240951076991e-05	
24.20880146463373	0.0027738426480438524	0.0028076129350616714	4.160049360084455e-05	
24.583917235044	0.002830893547316617	0.0028728855927425334	4.2177212990668464e-05	
24.964845430386426	0.0029643406259677128	0.0030023801287512868	4.2692917439555455e-05	
25.351676114279368	0.0031843095940504917	0.003203976196712407	4.3080732157394276e-05	
25.744500745878433	0.003498846569577741	0.003488238155302497	4.3209514821095265e-05	
26.143412201500308	0.0038931066192026235	0.003854574436511089	4.2868147510519496e-05	
26.548504796581717	0.004280522401064651	0.004246399059495924	4.189489867581056e-05	
26.959874307978602	0.00446423917607472	0.0044777469290516675	4.068388489455218e-05	
27.377617996610834	0.00427678571349674	0.004316593529318949	4.0352820711245454e-05	
27.801834630457815	0.003821710184761858	0.003825940037342112	4.1339752838933675e-05	
28.232624507910387	0.003332794154063618	0.00329660134712356	4.303674949047498e-05	
28.670089481484574	0.002933842507581823	0.0028915866221164445	4.488596425378747e-05	
29.114332981902788	0.0026483665788704968	0.0026284363555247486	4.667543156410405e-05	
29.565460042548164	0.0024662283173012257	0.0024788489479356723	4.836108959355361e-05	
30.0235773242978	0.0023744098656262778	0.002414362974036329	4.993558191112428e-05	
30.488793140740842	0.002365803612415355	0.0024171708241100104	5.1370471531474515e-05	
30.961217483787163	0.0024406526564893505	0.002481174360192612	5.25789260246937e-05	
31.440962049673153	0.002604732854506817	0.002611807276991544	5.336761366820047e-05	
31.928140265370157	0.002860596495696343	0.0028244911288054023	5.3379900205196923e-05	
32.42286731540228	0.0031783309948581464	0.003128034736130413	5.2176761213884654e-05	
32.925260169079685	0.003436894181059315	0.0034430338426325044	5.003623020228011e-05	
33.435437608153904	0.003436061996133567	0.003483666581675123	4.937734658959647e-05	
33.95352025490161	0.003139790591994234	0.003120883758989692	5.241000347673484e-05	
34.479630600643624	0.002747558059409777	0.0026906449070833883	5.7579864101937544e-05	
35.01389303470575	0.0024182987777936473	0.002396342144050214	6.28587651977755e-05	
35.556433873828425	0.0021953929672789358	0.002229059843828969	6.75766380680794e-05	
36.107381392031996	0.002075735461588715	0.0021448362586537653	7.16012777917859e-05	
36.666865850944866	0.0020510237724542125	0.0021167907487631508	7.474133728988262e-05	
37.23501953060145	0.002119198641074779	0.0021394672933272873	7.648704542961499e-05	
37.81197676071744	0.0022822843005026097	0.0022339917366671173	7.587927747354032e-05	
38.397873952449665	0.002527018140473701	0.002461121365916265	7.21093445614723e-05	
38.99284963064802	0.0027704949763032757	0.002819272692239599	6.907778485129541e-05	
39.59704446660722	0.0028260060005464147	0.002825346974902701	8.180249296885755e-05	
40.21060131132589	0.0026064764690292394	0.002498206503010354	0.00011229254476527563	
40.83366522928125	0.0022832305713352107	0.0022702312617623116	0.00014575506432950745	
41.46638353272696	0.002019417712367472	0.002145513665813799	0.00017822342038813018	
42.108905816522395	0.0018609418860465199	0.002072818804058366	0.00021261153955488021	
42.76138399350171	0.0018072905241415748	0.002025552404608048	0.0002528311462404933	
43.42397233039088	0.0018544807867922426	0.001991362276351449	0.00030271798384058353	
44.096827484281306	0.0020003308517059287	0.001964226301028439	0.00036473376641134726	
44.78010853966855	0.0022175144777713328	0.0019410059803532966	0.00043338762496513675	
45.47397704606499	0.0023852545728476914	0.0019199665044970016	0.00047964857138476453	
46.17859705619533	0.002320676306840307	0.0019001040130240427	0.0004599123696641717	
46.894135164783904	0.00206372953560157	0.0018808187476397115	0.000385275820341854	
47.62076054794297	0.0018126993683315682	0.0018617459998164806	0.0003052766212596277	
48.35864500317141	0.001659451534197488	0.0018426636578367567	0.0002439438540447845	
49.10796298997312	0.0016158857957947247	0.0018234391106135641	0.00020777833724337354	
49.86889167110482	0.001679126319292683	0.0018039974246646386	0.00020287589877312183	
50.641610954463076	0.0018381908331727916	0.0017843015495265352	0.00023403534057145223	
51.42630353562007	0.0020222258122021748	0.0017643396028247684	0.000289239965723505	
52.22315494101898	0.002049192122822938	0.0017441164745805556	0.0003259430409925451	
53.03235357183818	0.001855501799438579	0.001723648153065265	0.00031216875195114993	
53.854090748535334	0.0016268833194573356	0.0017029578161008457	0.0002717618918057715	
54.688560756081706	0.0014887749073209157	0.00168207309799015	0.0002312815106541134	
55.53596088989733	0.0014640411012470044	0.0016610241579275388	0.0002000731228661324	
56.39649150249797	0.0015493746943438648	0.0016398423063505485	0.00018424730789051285	
57.27035605086487	0.0017133359904020617	0.0016185590268711504	0.0001933328307692115	
58.15776114454846	0.001819699819295081	0.001597205283110324	0.00022249540097265882	
59.05891659451753	0.001708566678068628	0.00157581103341977	0.0002361815769450732	
59.974035462765215	0.001498428551638142	0.0015544048988694274	0.00022362905854774557	
60.90333411268367	0.0013594341081894555	0.001533013945085215	0.00020217626473595867	
61.847032260219336	0.0013360337202879533	0.001511663549047843	0.0001815171609459061	
62.80535302582078	0.001425050036451943	0.001490377329386236	0.00016583747379794427	
63.778522987191536	0.0015744625799826502	0.001469177124025478	0.00016215648809838595	
64.76677223286032	0.0016103951449079514	0.0014480830029343736	0.00017280923239438488	
65.77033441658139	0.0014510813825914198	0.0014271133065950252	0.00017878099319241505	
66.78944681257751	0.0012837232107721273	0.0014062847029774129	0.00017356483008783941	
67.82435037163955	0.0012224428252424202	0.001385612257444486	0.00016350395932738764	
68.87528977809474	0.001280026012820385	0.00136510951127561	0.000151487454932017	
69.94251350765792	0.0014136449505466559	0.0013447885654751894	0.00013961250757587408	
71.02627388617911	0.0014551128986053613	0.0013246601672984042	0.00013573236657293388	
72.12682714930152	0.001310013247814119	0.0013047337975273944	0.00014031785475400035	
73.24443350304374	0.0011658951546743967	0.0012850177570060924	0.00014254451750654606	
74.37935718532088	0.0011340511648239857	0.0012655192513178286	0.00013989535517222612	
75.53186652841877	0.0012180778488145678	0.0012462444727878055	0.00013142600815394095	
76.7022340224364	0.0013283502695413056	0.0012271986792286712	0.00011685641936331027	
77.89073637971123	0.0012723555124113804	0.0012083862690341405	0.00011022171940886641	
79.09765460024283	0.0011190168001286485	0.0011898108523727435	0.00011640299526340204	
80.32327403813038	0.0010510374196148527	0.0011714753183490669	0.00012141776408439121	
81.5678844690394	0.001105754756707191	0.0011533818980894596	0.00011915835281070215	
82.83178015871405	0.001213612168693523	0.0011355322237780986	0.00010477278231748626	
84.11525993255103	0.001177879179969099	0.0011179273837215152	9.056068694443149e-05	
85.41862724625115	0.001037194717580226	0.0011005679735584955	9.65841999699364e-05	
86.74219025756646	0.0009822659743697808	0.0010834541437602081	0.00010542439042489405	
88.08626189915832	0.00104862055818681	0.0010665856435848546	0.00010506417157912604	
89.45115995258467	0.0011321434972517176	0.0010499618616635448	8.797917625896937e-05	
90.83720712343391	0.0010496528915063094	0.0010335818634012025	7.548077580094294e-05	
92.24473111762269	0.0009363224050867159	0.0010174444253790947	8.575230319021497e-05	
93.67406471887617	0.0009390065709611144	0.0010015480669450557	9.470780728365e-05	
95.1255458674087	0.0010317871315676248	0.0009858910791744689	8.789359008793889e-05	
96.59951773982377	0.0010225091384616746	0.0009704715513801264	6.618266414044613e-05	
98.09632883025184	0.0009027723927202314	0.0009552873953428056	6.933585499740008e-05	
99.61633303274554	0.0008727797868726579	0.0009403363674271064	8.25498718793776e-05	
101.15988972495167	0.0009520304506700424	0.0009256160887391956	8.203415371979412e-05	
102.72736385307937	0.0009654897027145147	0.0009111240634748093	5.987949287427159e-05	
104.31912601818526	0.0008544131410045537	0.000896857695597383	5.8716815626630456e-05	
105.93555256379533	0.0008254697027121072	0.00088281430397772	7.347509973714576e-05	
107.57702566488457	0.0009019071154342967	0.000868991136118216	7.344735167222546e-05	
109.24393341823551	0.0008943247032283278	0.0008553853805765003	5.065374615260156e-05	
110.93666993419627	0.0007928679424230345	0.0008419941781954565	5.3595902412671015e-05	
112.65563542986153	0.0007951929181687307	0.0008288146322389946	6.817011469965341e-05	
114.40123632369622	0.0008668446161519914	0.0008158438175257412	6.144339652190578e-05	
116.17388533162597	0.0008056136162137305	0.0008030787886459415	4.1111164051193494e-05	
117.9740015646163	0.0007387774504658365	0.0007905165873404075	5.416260122467434e-05	
119.802010627764	0.0007909879679862625	0.0007781542491142583	6.290259312232164e-05	
121.65834472092367	0.0008047332748452981	0.0007659888091524973	4.293079262607021e-05	
123.54344274089367	0.000715131855451945	0.0007540173075991363	4.1327097616951224e-05	
125.45775038518534	0.0007267440899562525	0.0007422367942566164	5.6942474609148814e-05	
127.40172025740017	0.0007766908248408046	0.0007306443327576437	4.669463255003078e-05	
129.3758119742398	0.0006974208491134188	0.0007192370042572826	3.311978380046826e-05	
131.3804922741741	0.0006825196415590006	0.0007080119106891689	5.010020124156002e-05	
133.41623512779302	0.0007391713054570199	0.0006969661776260268	4.643684981202939e-05	
135.48352184986857	0.0006728353433466175	0.000686096956781292	2.8574688372658095e-05	
137.58284121315285	0.0006508958739423795	0.0006754014281854995	4.5167481093453035e-05	
139.71468956393986	0.0007042209719734612	0.0006648768020682166	4.2990329413971734e-05	
141.879570939417	0.0006396137043907627	0.0006545203204736497	2.5718530366762163e-05	
144.07799718683648	0.0006283170770319397	0.0006443292586355957	4.266851560036761e-05	
146.31048808453184	0.0006708380731423225	0.0006343009261351931	3.682467700476044e-05	
148.57757146481032	0.0006017224597689429	0.0006244326678628415	2.499884072828728e-05	
150.87978333874923	0.0006161681803766115	0.0006147218648037869	4.15538577238166e-05	
153.2176680229263	0.0006292122381256416	0.0006051659346651279	2.7490781441736717e-05	
155.5917782681133	0.0005693169215502786	0.0005957623323604241	2.8171051784366226e-05	
158.00267538996428	0.0006112740824150444	0.0005865085503666179	3.8390888981323996e-05	
160.45092940172842	0.0005744137157412773	0.000577402118966668	1.8637411341868612e-05	
162.9371191490193	0.0005580106885158019	0.0005684406063900699	3.361642422151652e-05	
165.46183244667284	0.0005868021499425799	0.0005596216188623203	2.747128890936131e-05	
168.02566621772516	0.0005293144930930873	0.0005509428005733833	2.235163360516906e-05	
170.6292266345446	0.0005657440141639286	0.0005424018335742679	3.358448938817041e-05	
173.27312926215015	0.0005267036130851373	0.0005339964376099948	1.520416178183911e-05	
175.9579992037507	0.0005276922097834304	0.00052572436989645	3.116130689311276e-05	
178.68447124853947	0.0005302387051832703	0.0005175834248479144	1.8395517403544508e-05	
181.45319002177868	0.0004971469349128842	0.00050957143376142	2.5049674234357242e-05	
184.2648101372089	0.0005252022971534799	0.000501686264463496	2.3598540085563234e-05	
187.11999635182175	0.00047767681559441754	0.0004939258209243243	1.8943813917900483e-05	
190.019423723029	0.000510671953122205	0.0004862880428438493	2.6052452399533095e-05	
192.9637777682679	0.0004643710251996106	0.00047877090521393603	1.4459648830262416e-05	
195.95375462707955	0.000492635479965373	0.000471372417860259	2.6192759433887097e-05	
198.99006122569847	0.00045257045230675185	0.00046409062496725276	1.1844498341817048e-05	
202.0734154441926	0.00047561598401495197	0.0004569236045891063	2.5254459719856684e-05	
205.20454628619316	0.000439909747856732	0.0004498694681494824	1.054652416765829e-05	
208.38419405125447	0.0004610937856869604	0.00044292635993237065	2.3946728851720182e-05	
211.6131105098844	0.00042602519138816754	0.0004360924565662247	1.0183516303492795e-05	
214.892059081287	0.0004484865741122379	0.000429365966503311	2.228403056726471e-05	
218.22181501385919	0.0004121035551487724	0.0004227451294959841	1.1074072202580596e-05	
221.60316556848443	0.0004354312564542895	0.00041622821607141904	1.967027717613317e-05	
225.03691020466627	0.00040076340109402664	0.00040981352700616015	1.3524797653411613e-05	
228.5238607695462	0.00041810709385564756	0.00040349939280168526	1.5228087589603702e-05	
232.06484168985054	0.0003952175440737901	0.0003972841731620533	1.68188319397456e-05	
235.66069016681035	0.00039490469958517816	0.00039116625647457	9.008350342583898e-06	
239.3122563741041	0.00039523609947471556	0.00038514405929428717	1.8915345334694486e-05	
243.0204036588648	0.0003725997353217392	0.0003792160258330616	6.700296793398012e-06	
246.78600874580337	0.00038955086959159205	0.00037338062745378986	1.6423413052360597e-05	
250.60996194449422	0.0003637277452378734	0.0003676363621703607	1.2973774480652408e-05	
254.4931673598731	0.0003659115967871556	0.00036198175415378395	7.995505411578486e-06	
258.43654310599635	0.0003681499742631105	0.0003564153532448929	1.6789770153568975e-05	
262.4410215231124	0.00034464976723443087	0.0003509357344739477	7.862897722994488e-06	
266.507549398097	0.0003549016113567738	0.00034554149758741625	1.057102680563478e-05	
270.63708818830384	0.0003481361825731517	0.000340231266582159	1.5153017039819509e-05	
274.8306142488838	0.00032956930840886034	0.00033500368924719567	6.08452035401296e-06	
279.08911906362675	0.00033854934177295965	0.0003298574367131966	9.798697357200541e-06	
283.4136094793798	0.00033401187574105655	0.00032479120300980076	1.4274062569083486e-05	
287.80510794409827	0.0003154835225044325	0.0003198037046308353	7.324257941801164e-06	
292.26465274858515	0.0003180409562356333	0.00031489368010747794	6.046128331099975e-06	
296.7932982719762	0.0003222487464755162	0.0003100598895893824	1.290261155593789e-05	
301.3921152310292	0.00030711519487050526	0.0003053011144337625	1.0886034466102371e-05	
306.0621909332746	0.00029704419066634594	0.0003006161568024131	3.6926849710239143e-06	
310.80462953409153	0.0003014407652964468	0.0002960038392666217	6.999455747659817e-06	
315.6205522977641	0.00030254040846229525	0.00029146300441992135	1.174811850990846e-05	
320.5110978625849	0.00029081568862051514	0.00028699251449861013	1.049978856109393e-05	
325.47742251006514	0.0002797729000865205	0.00028259125100995816	5.3399457548309385e-06	
330.52070043831674	0.00027795267252939105	0.0002782581143680111	2.701856503424378e-06	
335.6421240396705	0.0002808273897286182	0.00027399202353688785	7.497163906357392e-06	
340.8429041825955	0.00027971026185718005	0.00026979191568147034	1.0301514931380435e-05	
346.1242704979875	0.0002721444467338721	0.0002656567458253666	1.0072807186508077e-05	
351.4874716698928	0.0002627196739327683	0.00026158548651603297	7.69581515705963e-06	
356.9337757307372	0.00025571294256329657	0.0002575771274969313	4.436616354953819e-06	
362.46447036112943	0.000252045973454374	0.0002536306753865947	1.5847158990883119e-06	
368.08086319431027	0.0002505640370062399	0.0002497451533644757	2.6673054020150384e-06	
373.7842821253185	0.00024966089866841547	0.0002459196008634441	4.8661616905317595e-06	
379.57607562494815	0.00024821003203756234	0.00024215307326880516	6.464455335559055e-06	
385.45761305857025	0.00024582674747509217	0.00023844464162370234	7.427029979484202e-06	
391.43028500989345	0.00024266397815623817	0.00023479339234077747	7.890902952969633e-06	
397.49550360974456	0.00023906993058161048	0.0002311984269199483	8.024456141752453e-06	
403.6547028699399	0.00023535100775104846	0.00022765886167217805	7.967922461813441e-06	
409.9093390223323	0.0002316822249327606	0.00022417382744910143	7.807700969991243e-06	
416.26089086311043	0.00022809943401339014	0.0002207424693783783	7.5700387386527906e-06	
422.71086010243414	0.00022451220921251627	0.00021736394660464424	7.223207223979673e-06	
429.2607717194863	0.00022072216505809975	0.00021403743203593365	6.684768803886187e-06	
435.91217432302693	0.0002164777936596377	0.00021076211209544512	5.838168624737988e-06	
442.6666405175339	0.00021162045524015683	0.00020753718647852909	4.5665809187286136e-06	
449.52576727501685	0.00020632876238936015	0.00020436186791477213	2.80598912074584e-06	
456.4911763125926	0.0002013174629902366	0.00020123538193506115	6.261287802119825e-07	
463.56451447591087	0.0001977045818599256	0.00019815696664350618	1.9136279640650415e-06	
470.74745412852144	0.0001963109843947566	0.0001951258724941092	4.2809097943989785e-06	
478.04169354727435	0.00019642341762407924	0.0001921413620720637	5.919443238701708e-06	
485.4489573238469	0.0001950688892082053	0.0001892027098795748	5.9649396209693585e-06	
492.97099677249224	0.00018981277239946912	0.00018630920212609075	3.882605309846063e-06	
500.60959034410683	0.00018359903321126574	0.00018346013652284043	2.2847693735807082e-07	
508.36654404671106	0.0001817169951831281	0.00018065482208157264	3.5777985645909378e-06	
516.2436918724502	0.00018281638767775682	0.00017789257891739492	5.5627481827314805e-06	
524.242896231207	0.00017881031940738726	0.0001751727380556143	3.8808526622360715e-06	
532.3660483909357	0.00017252499784691668	0.00017249464124248284	6.480401613683128e-07	
540.6150689248177	0.00017294014908522152	0.00016985764075975343	4.600225451112285e-06	
548.9919081653474	0.00017147603612600924	0.000167261099242954	4.27439235612765e-06	
557.4985466654523	0.00016485578020454547	0.00016470438950329144	6.123157864650582e-07	
566.1369956667598	0.00016593217761334765	0.00016218689435309664	4.6514676248152435e-06	
574.909297575119	0.00016210479104942143	0.00015970800643472658	2.7252174464757366e-06	
583.8175264434902	0.00015851344511843172	0.00015726712805284098	2.9395977660521187e-06	
592.8637884623186	0.00015882187822502852	0.00015486367100997107	3.982007422877095e-06	
602.0502224575035	0.0001529592367512411	0.00015249705644530514	1.6680943196437027e-06	
611.379000396087	0.00015427950466759648	0.00015016671467661124	4.11616302424686e-06	
620.8523278997751	0.00014834783461248924	0.00014787208504522483	1.5055090137497423e-06	
630.4724447664181	0.00014935403339593923	0.00014561261576402862	3.7496165263287556e-06	
640.2416254995708	0.00014445817524611672	0.0001433877637683536	2.3514799400786753e-06	
650.1621798462554	0.00014359137345119614	0.00014119699456973425	2.5920846969006286e-06	
660.2364533430635	0.00014191412378684862	0.00013903978211244933	3.5921882912323493e-06	
670.4668278707137	0.00013744329943430816	0.00013691560863278551	5.71520776933133e-07	
680.8557222172046	0.0001380840669162104	0.00013482396452095996	3.280090359715402e-06	
691.4055926496942	0.00013513108458489804	0.0001327643481856405	3.158306075038591e-06	
702.1189334952396	0.00013126050226921384	0.00013073626592100473	7.503779815957079e-07	
712.9982777305363	0.00013091041017912524	0.00012873923177627846	2.3226498335224824e-06	
724.0461975807946	0.00013009579490840044	0.0001267727674276992	3.3985964619538465e-06	
735.2653051278958	0.00012689014530632708	0.00012483640205284885	2.7815628896715046e-06	
746.6582529279726	0.00012367741264319038	0.00012292967220730208	1.3797155661925797e-06	
758.2277346385576	0.0001217854669338703	0.00012105212170353927	7.357586114263274e-07	
769.9764856554507	0.00012068781099338203	0.00011920330149207353	1.6284386464488431e-06	
781.9072837594538	0.00011959539122914284	0.00011738276954474204	2.2993656465202104e-06	
794.0229497731273	0.00011820082968612011	0.00011559009074011545	2.63090773681322e-06	
806.3263482277227	0.00011656105106266263	0.00011382483675097762	2.7373185652725734e-06	
818.82038804045	0.00011480338402926552	0.00011208658593383116	2.7168023532587295e-06	
831.5080232022387	0.00011297578498241086	0.00011037492322038488	2.6035290334561513e-06	
844.3922534761538	0.0001110247544258249	0.00010868944001098123	2.3628471176759384e-06	
857.4761251066391	0.00010885913933456446	0.00010702973406991962	1.914178923603078e-06	
870.7627315397452	0.00010653180288485531	0.00010539540942263855	1.2134886888739344e-06	
884.2552141545192	0.00010446901488575923	0.00010378607625471507	7.358336805659326e-07	
897.9567630057271	0.00010330557664382518	0.00010220135081264325	1.5767793893697915e-06	
911.8706175780853	0.00010282297153162282	0.00010064085530635563	2.387988277082278e-06	
926.0000675521785	0.00010123392567258935	9.910421781344983e-05	2.145127274309589e-06	
940.3484535822448	9.841036369887195e-05	9.759107218508629e-05	8.254557398049678e-07	
954.9191680860141	9.747712977145925e-05	9.610105795352152e-05	1.7672224875085109e-06	
969.715656046784	9.677279719412584e-05	9.463382024124438e-05	2.1401730999871028e-06	
984.7414158279239	9.389738719760209e-05	9.318900967168166e-05	7.332985030751995e-07	
1000.0	9.378955567155553e-05	9.176628228144198e-05	2.1455789626637185e-06	


==> data/fig_delay_ph2_bode_18.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005397778061199437	2.6377487100100928e-05	
0.10154950161807173	0.005424263851159186	0.005398033937561643	2.6377633721403396e-05	
0.10312301278878754	0.005424523276890389	0.005398297825297343	2.6377784935131302e-05	
0.10472090554055413	0.005424790826154535	0.005398569975894393	2.6377940885561714e-05	
0.10634355766636439	0.005425066754025711	0.005398850648776823	2.6378101721529902e-05	
0.10799135281311975	0.005425351323631497	0.005399140111557931	2.6378267596572028e-05	
0.1096646805723366	0.005425644806410056	0.005399438640301585	2.637843866909332e-05	
0.11136393657225817	0.005425947482375599	0.00539974651979208	2.6378615102501777e-05	
0.11308952257139368	0.0054262596403925395	0.005400064043812784	2.6378797065378473e-05	
0.11484184655350702	0.0054265815784585855	0.00540039151543388	2.6378984731644074e-05	
0.11662132282407707	0.005426913603997136	0.005400729247309531	2.637917828073208e-05	
0.11842837210825283	0.005427256034159231	0.0054010775619847875	2.6379377897766474e-05	
0.12026342165032622	0.005427609196135441	0.005401436792212568	2.6379583773728765e-05	
0.12212690531474645	0.0054279734274780105	0.005401807281281027	2.6379796105676854e-05	
0.12401926368869937	0.005428349076433596	0.005402189383351741	2.6380015096906657e-05	
0.12594094418627644	0.005428736502287014	0.005402583463809003	2.6380240957184952e-05	
0.12789240115425762	0.005429136075716311	0.005402989899620676	2.638047390293127e-05	
0.12987409597953362	0.005429548179159614	0.005403409079710957	2.6380714157454102e-05	
0.13188649719819254	0.005429973207194128	0.0054038414053455	2.638096195116448e-05	
0.13393008060629666	0.005430411566927731	0.005404287290529325	2.6381217521801295e-05	
0.13600532937237603	0.005430863678403595	0.005404747162417942	2.6381481114676246e-05	
0.13811273415166478	0.005431329975018294	0.0054052214617421575	2.638175298291954e-05	
0.14025279320210793	0.005431810903953884	0.005405710643247081	2.6382033387732116e-05	
0.1424260125021654	0.005432306926624429	0.005406215176145783	2.6382322598643514e-05	
0.1446329058704415	0.005432818519137507	0.005406735544588148	2.638262089379474e-05	
0.14687399508716817	0.005433346172771236	0.005407272248145485	2.6382928560207945e-05	
0.14914981001757044	0.005433890394467337	0.005407825802311408	2.638324589408568e-05	
0.15146088873714358	0.0054344517073408516	0.0054083967390196235	2.6383573201099058e-05	
0.1538077776588715	0.005435030651207098	0.00540898560717918	2.6383910796712076e-05	
0.15619103166241588	0.005435627783126487	0.005409592973227867	2.638425900649365e-05	
0.15861121422530794	0.0054362436779678445	0.005410219421704379	2.6384618166447867e-05	
0.16106889755617235	0.005436878928990934	0.005410865555839923	2.6384988623374703e-05	
0.16356466273001555	0.0054375341484488495	0.005411531998170043	2.638537073519574e-05	
0.1660990998256107	0.005438209968211049	0.005412219391167301	2.6385764871350517e-05	
0.16867280806501112	0.005438907040407755	0.005412928397895698	2.638617141315814e-05	
0.1712863959552255	0.005439626038096534	0.005413659702687523	2.638659075422214e-05	
0.17394048143208848	0.005440367655951882	0.005414414011843572	2.6387023300827308e-05	
0.17663569200636045	0.005441132610978662	0.0054151920543575255	2.638746947237231e-05	
0.17937266491209122	0.005441921643250303	0.005415994582665435	2.638792970179821e-05	
0.18215204725728248	0.005442735516672695	0.005416822373421253	2.6388404436043983e-05	
0.18497449617688488	0.005443575019774745	0.005417676228299385	2.638889413651073e-05	
0.18784067898816573	0.005444440966526612	0.005418556974825297	2.6389399279553855e-05	
0.1907512733484843	0.005445334197186709	0.005419465467235273	2.6389920356969985e-05	
0.19370696741551147	0.005446255579178514	0.00542040258736636	2.63904578765396e-05	
0.1967084600099325	0.005447206007998417	0.005421369245577802	2.639101236253489e-05	
0.19975646078067044	0.005448186408155774	0.005422366381705035	2.639158435630553e-05	
0.20285169037266976	0.0054491977341464114	0.005423394966047626	2.6392174416840174e-05	
0.2059948805972802	0.005450240971460936	0.005424456000392427	2.6392783121371855e-05	
0.20918677460527996	0.005451317137629182	0.005425550519073347	2.63934110659909e-05	
0.21242812706258082	0.0054524272833022715	0.005426679590069201	2.639405886629685e-05	
0.215719704328655	0.005453572493373758	0.005427844316141134	2.639472715805735e-05	
0.21906228463772706	0.0054547538881414455	0.005429045836011221	2.6395416597907088e-05	
0.22245665828277353	0.005455972624511519	0.0054302853255838975	2.639612786406294e-05	
0.22590362780237347	0.005457229897246689	0.005431563999211969	2.6396861657054355e-05	
0.22940400817045398	0.005458526940260196	0.005432883111008967	2.639761870051803e-05	
0.23295862698897662	0.005459865027957506	0.005434243956209841	2.6398399741978604e-05	
0.2365683246836085	0.005461245476627704	0.005435647872581882	2.639920555368491e-05	
0.2402339547024262	0.0054626696458866635	0.00543709624188804	2.6400036933474486e-05	
0.243956383717698	0.005464138940174127	0.00543859049140478	2.6400894705673513e-05	
0.24773649183079302	0.005465654810306995	0.005440132095496802	2.6401779722003062e-05	
0.2515751727802653	0.005467218755091224	0.005441722577250995	2.6402692862575306e-05	
0.2554733341531623	0.005468832322994797	0.0054433635101721785	2.6403635036868605e-05	
0.2594318975996074	0.005470497113884431	0.005445056519943271	2.640460718478532e-05	
0.26345179905070754	0.005472214780828768	0.005446803286252667	2.6405610277721074e-05	
0.2675339889398373	0.005473987031970941	0.005448605544691729	2.640664531969821e-05	
0.27167943242735193	0.005475815632473577	0.005450465088725499	2.6407713348534464e-05	
0.2758891096287819	0.005477702406539429	0.005452383771739823	2.6408815437046356e-05	
0.28016401584656353	0.005479649239510991	0.00545436350916828	2.6409952694322836e-05	
0.2845051618053608	0.0054816580800526905	0.005456406280702516	2.641112626703673e-05	
0.28891357389103245	0.005483730942419305	0.005458514132589694	2.641233734081246e-05	
0.2933902943933029	0.005485869908814605	0.005460689180021043	2.6413587141646804e-05	
0.29793638175219256	0.005488077131844315	0.005462933609615654	2.6414876937390144e-05	
0.30255291080826724	0.005490354837067749	0.005465249682003902	2.6416208039293704e-05	
0.30724097305676445	0.00549270532565273	0.005467639734515132	2.6417581803604623e-05	
0.31200167690565833	0.00549513097713862	0.005470106183974445	2.6418999633251633e-05	
0.3168361479377224	0.0054976342523125705	0.0054726515296137715	2.64204629795794e-05	
0.3217455291766536	0.005500217696204384	0.005475278356102601	2.6421973344171467e-05	
0.32673098135731937	0.005502883941205672	0.00547798933670413	2.642353228073668e-05	
0.33179368320019265	0.005505635710319319	0.005480787236562834	2.6425141397093343e-05	
0.33693483169003946	0.0055084758205456216	0.005483674916129897	2.6426802357227494e-05	
0.3421556423589239	0.005511407186411764	0.00548665533473319	2.642851688343554e-05	
0.3474573495735992	0.005514432823651802	0.005489731554298976	2.6430286758581835e-05	
0.35284120682735126	0.005517555853044597	0.005492906743232872	2.6432113828431473e-05	
0.3583084870363649	0.005520779504417698	0.005496184180468062	2.6434000004100386e-05	
0.3638604828406817	0.005524107120825563	0.005499567259689213	2.643594726462218e-05	
0.3694985069098218	0.0055275421629110465	0.005503059493741068	2.6437957659604186e-05	
0.37522389225314035	0.00553108821345963	0.0055066645192312	2.6440033312036226e-05	
0.3810379925349945	0.00553474898215636	0.005510386101336999	2.644217642119442e-05	
0.3869421823947922	0.005538528310556225	0.00551422813882758	2.644438926572249e-05	
0.39293785777200174	0.005542430177279159	0.00551819466931194	2.6446674206814164e-05	
0.39902643623619527	0.005546458703441729	0.005522289874725406	2.6449033691561318e-05	
0.4052093573222091	0.005550618158338223	0.005526518087067159	2.6451470256469305e-05	
0.41148808287049476	0.005554912965384682	0.005530883794402426	2.645398653113139e-05	
0.41786409737274555	0.005559347708340252	0.005535391647143781	2.6456585242074582e-05	
0.4243389083228771	0.005563927137821221	0.005540046464626954	2.6459269216800307e-05	
0.43091404657344795	0.005568656178124012	0.005544853241997493	2.6462041388018845e-05	
0.4375910666976019	0.005573539934374531	0.005549817157425707	2.64649047981007e-05	
0.4443715473566186	0.0055785837000223645	0.005554943579668497	2.646786260373113e-05	
0.45125709167315986	0.005583792964699582	0.0055602380759978125	2.6470918080822834e-05	
0.4582493276102989	0.0055891734224651915	0.005565706420516933	2.647407462965119e-05	
0.4653499083564233	0.005594730980457723	0.005571354602887046	2.6477335780272735e-05	
0.4725605127161014	0.005600471767979969	0.005577188837488235	2.6480705198217333e-05	
0.4798828455070056	0.0056064021460414904	0.0055832155730405845	2.6484186690462483e-05	
0.4873186379629853	0.005612528717386358	0.0055894415027128936	2.6487784211752996e-05	
0.49486964814338685	0.005618858337035425	0.005595873574748415	2.649150187121145e-05	
0.5025376613487146	0.005625398123374565	0.005602519003639087	2.6495343939350578e-05	
0.5103244905427329	0.00563215546982249	0.0056093852818819775	2.649931485542363e-05	
0.5182319767811088	0.00563913805711419	0.005616480192354073	2.650341923519323e-05	
0.5262619896466971	0.0056463538662386605	0.005623811821344092	2.650766187913906e-05	
0.5344164276915693	0.005653811192072347	0.005631388572282944	2.65120477810982e-05	
0.5426972188858914	0.005661518657752862	0.005639219180217391	2.6516582137398258e-05	
0.5511063210737586	0.005669485229840789	0.005647312727074835	2.6521270356528206e-05	
0.559645722436092	0.005677720234320972	0.005655678657770761	2.6526118069325956e-05	
0.5683174419607084	0.005686233373498613	0.005664326797214217	2.65311311397851e-05	
0.5771235299196736	0.0056950347438497065	0.005673267368270941	2.6536315676485133e-05	
0.5860660683540517	0.005704134854889907	0.0056825110107484094	2.654167804468245e-05	
0.595147171566167	0.0057135446491309895	0.00569206880147197	2.6547224879146068e-05	
0.604368986619493	0.005723275523199402	0.005701952275526762	2.6552963097740297e-05	
0.6137336938462858	0.005733339350197404	0.005712173448745939	2.6558899915855212e-05	
0.6232435073630855	0.005743748503393699	0.0057227448415323075	2.6565042861709154e-05	
0.6329006755942035	0.005754515881337529	0.0057336795041073715	2.65713997926164e-05	
0.6427074818033226	0.005765654934497825	0.005744991043289577	2.657797891225849e-05	
0.6526662446333333	0.005777179693537498	0.005756693650911918	2.6584788789073746e-05	
0.6627793186545348	0.00578910479934205	0.005768802133998215	2.659183837580284e-05	
0.6730490949213316	0.0058014455349317574	0.005781331946827448	2.6599137030325913e-05	
0.6834780015375548	0.0058142178593977335	0.005794299225026597	2.6606694537844774e-05	
0.6940685042305437	0.005827438444014166	0.005807720821844384	2.6614521134560953e-05	
0.7048231069341222	0.005841124710692367	0.005821614346771715	2.6622627532912932e-05	
0.7157443523806098	0.005855294872956756	0.005835998206689062	2.6631024948543434e-05	
0.7268348227020044	0.005869967979638942	0.005850891649737077	2.6639725129124718e-05	
0.7380971400404808	0.005885163961503703	0.005866314812124405	2.664874038515104e-05	
0.7495339671683494	0.005900903681040034	0.005882288768105929	2.6658083622938013e-05	
0.7611480081176202	0.005917208985671906	0.0058988355833862974	2.666776837992154e-05	
0.7729420088193235	0.005934102764666989	0.005915978372227036	2.66778088625301e-05	
0.784918757752735	0.005951609010047733	0.005933741358561808	2.668821998677718e-05	
0.7970810866046624	0.0059697528818381754	0.005952149941453252	2.669901742188107e-05	
0.8094318709389453	0.005988560778011821	0.0059712307652568615	2.6710217637083604e-05	
0.8219740308763326	0.006008060409541536	0.005991011794892893	2.6721837952059862e-05	
0.8347105317848907	0.006028280880991827	0.00601152239666678	2.6733896591111392e-05	
0.847644384981113	0.006049252777137794	0.006032793425122289	2.6746412741611648e-05	
0.8607786484418896	0.0060710082561438485	0.006054857316460557	2.675940661696659e-05	
0.8741164275275125	0.0060935811498897315	0.006077748189112473	2.6772899524624343e-05	
0.8876608757158821	0.006117007072092104	0.0061015019521125785	2.678691393948787e-05	
0.9014151953480897	0.006141323534937894	0.006126156421990468	2.6801473583358574e-05	
0.9153826383855528	0.006166570075021448	0.006151751448971553	2.6816603510878467e-05	
0.9295665071788846	0.00619278838946273	0.0061783290533640135	2.6832330202677145e-05	
0.9439701552486742	0.006220022483179214	0.0062059335731041755	2.6848681666400502e-05	
0.9585969880783669	0.006248318828391424	0.006234611823539648	2.6865687546397773e-05	
0.9734504639194281	0.006277726537562866	0.006264413270650148	2.688337924296127e-05	
0.9885340946089864	0.006308297551111077	0.006295390219041789	2.6901790042078547e-05	
1.0038514464001433	0.006340086841380235	0.006327598016204019	2.6920955256792348e-05	
1.01940614080515	0.006373152634539353	0.00636109527469164	2.6940912381384202e-05	
1.0352018554516484	0.006407556652266856	0.006395944114090786	2.696170125974059e-05	
1.051242324952181	0.006443364375305372	0.006432210424850293	2.6983364269475473e-05	
1.0675313417871697	0.006480645331224222	0.006469964156312959	2.7005946523460162e-05	
1.0840727572015847	0.006519473409015627	0.006509279631569111	2.7029496090766413e-05	
1.1008704821154982	0.006559927203479906	0.006550235892083248	2.705406423919843e-05	
1.117928488048752	0.006602090392731022	0.00659291707541967	2.7079705701858037e-05	
1.1352508080599522	0.006646052152584438	0.006637412829822383	2.710647897057862e-05	
1.1528415377000134	0.006691907612083157	0.0066838187698969554	2.7134446619375206e-05	
1.1707048359804781	0.006739758354985492	0.0067322369782079235	2.7163675661550283e-05	
1.1888449263568397	0.006789712972692065	0.006782776558256997	2.719423794452069e-05	
1.2072660977271032	0.006841887674844229	0.006835554245059427	2.7226210587068708e-05	
1.225972705445816	0.006896406964699318	0.006890695080405672	2.7259676464374294e-05	
1.2449691723538168	0.00695340438740056	0.006948333160903897	2.72947247469279e-05	
1.2642599898239333	0.007013023360435986	0.007008612468070463	2.733145150035688e-05	
1.2838497188228888	0.007075418096951618	0.007071687791100083	2.7369960354272948e-05	
1.3037429909896587	0.00714075463418496	0.007137725754540781	2.7410363249408743e-05	
1.3239445097305402	0.00720921198115948	0.007206905964963795	2.745278127382955e-05	
1.3444590513311867	0.007280983401981287	0.007279422292907604	2.749734560067504e-05	
1.3652914660858761	0.0073562778536698185	0.007355484308951281	2.754419854188807e-05	
1.386446679444272	0.007435321600512311	0.007435318895812354	2.759349473475559e-05	
1.4079296931759626	0.007518360030552233	0.0075191720619621856	2.7645402480898246e-05	
1.4297455865530366	0.007605659704120427	0.0076073109865222675	2.7700105260709948e-05	
1.451899517550985	0.007697510669437721	0.007700026330289293	2.7757803450161805e-05	
1.4743967240682132	0.007794229086434819	0.007797634853809279	2.7818716271711526e-05	
1.4972425251644468	0.007896160207267607	0.007900482390696724	2.7883084016756606e-05	
1.5204423223183279	0.008003681770824472	0.008008947233141576	2.7951170583910428e-05	
1.5440016007044985	0.00811720787916419	0.008123443997097359	2.802326638572196e-05	
1.5679259304904682	0.008237193436711258	0.008244428047415415	2.8099691686526804e-05	
1.5922209681535842	0.00836413924870089	0.008372400578705795	2.8180800446290994e-05	
1.6168924578184014	0.008498597894477392	0.008507914466624116	2.8266984760360133e-05	
1.6419462326147771	0.008641180514654628	0.008651581027439143	2.8358680003145815e-05	
1.667388216057011	0.008792564679921833	0.008804077852186815	2.8456370806482982e-05	
1.6932244234443516	0.008953503544794059	0.008966157916810056	2.8560598030927938e-05	
1.7194609632832076	0.009124836533620511	0.009138660213144622	2.8671966922791292e-05	
1.7461040387313935	0.009307501860930205	0.009322522199649455	2.8791156692417e-05	
1.7731599490647525	0.009502551256616804	0.009518794438240438	2.8918931802569626e-05	
1.8006350911665105	0.009711167352294157	0.009728657868138329	2.9056155322715096e-05	
1.828535961039703	0.009934684293243238	0.009953444274026536	2.920380478917326e-05	
1.8568691553430368	0.010174612277010128	0.01019466064016959	2.9362991117331805e-05	
1.885641372950552	0.010432666893049362	0.010454018252404908	2.953498124681971e-05	
1.9148594165354507	0.010710804358373677	0.010733467626336493	2.9721225371656012e-05	
1.9445301941784663	0.01101126402552807	0.011035240615790979	2.992338982530983e-05	
1.974660721001155	0.011336619898646346	0.01136190140739599	3.0143396969054104e-05	
2.0052581208244957	0.011689843352576581	0.01171640855597962	3.0383473787155298e-05	
2.036329627853186	0.01207437983556667	0.01210219078688306	3.0646211345821944e-05	
2.067882588386045	0.012494243078490777	0.012523240014684613	3.0934637848717806e-05	
2.0999244625529108	0.01295413126514537	0.01298422593381808	3.125230874810095e-05	
2.132462826078452	0.013459570764168679	0.013490637648972162	3.1603418272696334e-05	
2.1655053720733157	0.014017094383234806	0.014048959130522058	3.19929378256848e-05	
2.199059912853022	0.01463446261140224	0.014666886734680949	3.242678796577737e-05	
2.2331343817850464	0.015320937736450909	0.015353598397148496	3.291205200156527e-05	
2.267736835164523	0.016087621476553262	0.01612008483042013	3.3457240296820834e-05	
2.302875454119006	0.01694786550384721	0.016979551839542254	3.40726144713955e-05	
2.3385585465427567	0.01791775800621537	0.017947896900313922	3.4770578167825953e-05	
2.3747945490609914	0.019016671911604395	0.019044246410602105	3.5566132470306674e-05	
2.411592029024571	0.020267818294491997	0.020291499936280433	3.647737216036408e-05	
2.4489596865355954	0.021698654295842508	0.021716738326489005	3.752594889354109e-05	
2.4869063565043885	0.02334079306620182	0.02335116125424858	3.87373192419937e-05	
2.5254410107383527	0.025228646615432605	0.025228824844879098	4.014037181751417e-05	
2.564572760063192	0.0273952140688017	0.027382671744176586	4.17655857595973e-05	
2.604310856476998	0.029861959535306532	0.029834933636163782	4.364006054207994e-05	
2.6446646953377266	0.03261758807070385	0.032576859119310256	4.5776459574769994e-05	
2.6856438175845567	0.035579197637971204	0.035531076233984354	4.8151459507391305e-05	
2.727257911993673	0.03853506560646704	0.038494384346179265	5.0669539428827336e-05	
2.769516817469004	0.04109526684059574	0.041083295256083	5.3114292860026824e-05	
2.812430525368455	0.04272797271769445	0.04275779324068376	5.5106083637187884e-05	
2.8560091818661824	0.042963205670601384	0.04301881576313217	5.611033627582844e-05	
2.9002630903514777	0.04167569327967353	0.04171631615547187	5.557402189182064e-05	
2.945202713864811	0.039171058633701454	0.03916931817077133	5.3244657803033486e-05	
2.9908386775716385	0.035984158760001946	0.03594822003487215	4.945744784551258e-05	
3.0371817712745264	0.032614448087501836	0.03256956096664693	4.498799973693726e-05	
3.0842429519642045	0.029391713879038165	0.029356745955304415	4.058712163008302e-05	
3.1320333464101533	0.026475642534881955	0.026457400783498845	3.669773529256248e-05	
3.180564253791325	0.023912190859039395	0.023909817624751556	3.347038473031136e-05	
3.2298471483676323	0.021688506698900815	0.02169826120380648	3.0886546981056655e-05	
3.2798936821928324	0.01976801912079391	0.019785861418352764	2.885855518448313e-05	
3.3307156878694446	0.018108489083498682	0.018131036038399446	2.728363082092943e-05	
3.3823251813463506	0.016669901035344034	0.01669460595125763	2.6066962438336425e-05	
3.43473436475976	0.015417242296182845	0.015442293404714265	2.5129081683645206e-05	
3.487955629318178	0.01432098273965856	0.014345137269369507	2.4406426245748604e-05	
3.542001558232087	0.013356638872922814	0.013379070043919158	2.384939439992091e-05	
3.5968849296890193	0.012504052653552465	0.012524229268162528	2.3419779473147083e-05	
3.6526187198747286	0.011746651018450299	0.011764248886102351	2.3088335888640283e-05	
3.7092161060411786	0.011070785086451663	0.011085623965238944	2.2832723813785886e-05	
3.7666904696220658	0.010465175148875318	0.010477174591085341	2.263586772945203e-05	
3.8250553993966134	0.009920458059374396	0.009929606754305067	2.2484684434143188e-05	
3.884324694702404	0.009428823443963215	0.009435158026910579	2.2369113765618175e-05	
3.9445123686979775	0.008983723175487181	0.00898731362211747	2.2281386657810742e-05	
4.005632651675993	0.00857963977541511	0.008580579364463601	2.221547472649958e-05	
4.067699994427721	0.00821190161694516	0.008210300061907079	2.2166676763749185e-05	
4.130729071659682	0.007876535091615303	0.007872513873523104	2.2131307712065323e-05	
4.194734785463209	0.007570145928917986	0.0075638351602588865	2.2106464089271534e-05	
4.259732268837781	0.007289823537015398	0.007281359891729394	2.2089846413668844e-05	
4.325736889268946	0.007033063575741139	0.007022588961062311	2.207962418396916e-05	
4.392764252361694	0.0067977050284278384	0.006785365771292683	2.2074332712861282e-05	
4.460830205530115	0.006581878860736052	0.006567825248436716	2.2072793887365513e-05	
4.5299508417442365	0.006383965991849373	0.006368352052995257	2.2074054974578335e-05	
4.600142503334918	0.006202562797349324	0.006185546241433163	2.20773410964816e-05	
4.671421785857698	0.006036452746789051	0.006018195003098799	2.2082018105256463e-05	
4.743805542016518	0.005884583078277075	0.005865249390529941	2.2087563407168996e-05	
4.817310885648243	0.005746045647244134	0.005725805191180512	2.209354288654287e-05	
4.891955195768907	0.005620061272388114	0.0055990872710469245	2.209959252897335e-05	
4.967756120682691	0.005505967050442351	0.005484436866903475	2.2105403675730076e-05	
5.044731582154526	0.005403206232104898	0.0053813014227822266	2.211071108998973e-05	
5.122899779647386	0.005311320351446364	0.005289226664986765	2.2115283201747647e-05	
5.202279194625215	0.005229943386208353	0.005207850693982363	2.211891403808391e-05	
5.282888594922542	0.005158797801455593	0.005136899945682907	2.21214164507408e-05	
5.364747039181794	0.005097692398278881	0.005076186943088773	2.212261633202483e-05	
5.447873881359371	0.005046521956594816	0.0050256098257665015	2.2122347569445876e-05	
5.532288775301544	0.005005268730499954	0.004985153713163664	2.212044753366795e-05	
5.618011679391243	0.004974005930405663	0.004954894032418312	2.2116752926886213e-05	
5.705062861266868	0.004952903413328312	0.004935002027056491	2.2111095842074337e-05	
5.793462902614208	0.004942235907474134	0.004925752765852713	2.2103299899962447e-05	
5.883232704032601	0.004942394227732782	0.0049275360990358565	2.2093176341504123e-05	
5.974393489976511	0.004953900105725341	0.004940871172499353	2.20805199609642e-05	
6.06696681377367	0.004977425476506466	0.004966425324148502	2.2065104770336612e-05	
6.160974562720967	0.005013817354605844	0.005005038470064438	2.2046679292764706e-05	
6.25643896325932	0.005064129824008058	0.005057754470052375	2.2024961395416633e-05	
6.353382586228693	0.005129665201443958	0.00512586148253723	2.199963259929654e-05	
6.451828352204593	0.005212027169433567	0.0052109440350953775	2.1970331859273773e-05	
6.551799536917215	0.005313189700165262	0.00531495053150641	2.1936648918747883e-05	
6.653319776754563	0.005435587025660728	0.005440281306959226	2.189811755900546e-05	
6.756413074350862	0.005582231927000765	0.005589904297232815	2.185420947457212e-05	
6.861103804261538	0.0057568724556142275	0.005767508137442448	2.1804330285864796e-05	
6.9674167187261515	0.0059642011779363095	0.005977706357900086	2.174782068183468e-05	
7.075376953520617	0.006210136515599504	0.006226311658835277	2.1683968521898307e-05	
7.1850100339000935	0.006502203009782444	0.006520706311297477	2.161204323043814e-05	
7.2963418806339915	0.006850046070255494	0.006870343333778965	2.1531374689570563e-05	
7.40939881613446	0.007266124652774247	0.00728742120247546	2.1441520782839477e-05	
7.5242075706798515	0.00776662383676558	0.007787774850157937	2.134261315805622e-05	
7.640795288734611	0.008372592101928592	0.00839199378101226	2.1236067299704886e-05	
7.759189535367103	0.009111158845227963	0.009126644805638958	2.1126053590607098e-05	
7.879418302766868	0.010016213609273057	0.010025047077881018	2.1022595075470155e-05	
8.001510016862884	0.01112656762760469	0.011125796748913732	2.094820537568513e-05	
8.125493544044346	0.012476061722380577	0.012463897013959864	2.095221231056086e-05	
8.251398197985628	0.014062365812389222	0.014041708561435813	2.1140733224729817e-05	
8.379253746576957	0.015772602090359994	0.01575637523062312	2.1730709137551127e-05	
8.509090418962503	0.017271216392679953	0.01727896898602231	2.309722451480866e-05	
8.640938912687513	0.018003268138857182	0.018028450621556114	2.559496495995327e-05	
8.774830400956196	0.017554264842602703	0.017550905809219225	2.8761398356967182e-05	
8.910796540002062	0.016065689998674762	0.01603479855200509	3.091179025752219e-05	
9.048869476572474	0.01411405833154333	0.014101301301883673	3.118785654686891e-05	
9.189081855529167	0.012220347723216845	0.012235211595848623	3.0408634952023564e-05	
9.331466827566528	0.010604418807657827	0.01063221767464596	2.9412665582157638e-05	
9.476058057049498	0.009289918496270293	0.009317575322259578	2.8519547328630812e-05	
9.622889729972897	0.008234362158403058	0.008255214085850447	2.7788520640351112e-05	
9.771996562044086	0.007385920580883647	0.007397659795422951	2.720204308569276e-05	
9.923413806890872	0.00669997330384333	0.006702536348398919	2.672933645048357e-05	
10.0771772643966	0.0061416796488975795	0.006136025956266	2.634299606373614e-05	
10.233323289164382	0.005684712830798098	0.00567221669280832	2.6021682467654553e-05	
10.391888799112495	0.005309368134253628	0.005291534714313698	2.574935227014354e-05	
10.552911284202958	0.005000912239397668	0.004979250314775441	2.5513952126596225e-05	
10.716428815305356	0.004748322578717646	0.004724289583381788	2.5306284877362705e-05	
10.882480053198018	0.00454337206968363	0.004518350662517752	2.5119148536324822e-05	
11.051104257708666	0.004379980831793293	0.0043552675657855845	2.4946702292992035e-05	
11.222341296996655	0.004253766329442241	0.004230563172901069	2.478399306532383e-05	
11.39623165697915	0.004161741362674818	0.004141145588520642	2.4626584783568596e-05	
11.572816450903245	0.00410212585108966	0.004085115943643869	2.44702436950945e-05	
11.752137429066462	0.004074251791845142	0.004061667820716643	2.4310639688493144e-05	
11.93423698868786	0.004078551737594391	0.004071068700959423	2.4143024118637144e-05	
12.119158183932093	0.004116630695470181	0.0041147228829648205	2.3961837415392485e-05	
12.306944736088793	0.004191430376877085	0.004195323932716657	2.376018185276764e-05	
12.497641043909683	0.00430750340170869	0.0043171130520159124	2.352905996597773e-05	
12.691292194105861	0.004471421511337145	0.004486266137306343	2.325621509034748e-05	
12.887943972007742	0.004692338240956113	0.004711429716247974	2.2924295003985835e-05	
13.08764287239018	0.004982687664361533	0.00500439168692894	2.2507854662481123e-05	
13.290436110465315	0.005358851960770013	0.005380739043925443	2.1968369362420268e-05	
13.496371633045765	0.005841159961147956	0.005859927698574834	2.1245956684014605e-05	
13.705498129880782	0.006451231586018673	0.006462948982207999	2.024643805950078e-05	
13.917865045168076	0.007201282636892322	0.007202549003868313	1.8826195419913686e-05	
14.133522589243995	0.008063779336359081	0.008054533184887552	1.6803542772329362e-05	
14.35252175045488	0.00891021722703414	0.008896525611375413	1.4162405404828525e-05	
14.574914307212275	0.00946003034454182	0.009449064742208281	1.2080540391157225e-05	
14.800752840235097	0.009397570453524073	0.009391362177345404	1.3838437528418296e-05	
15.030090744981337	0.008689391648742186	0.008697210870149252	1.8605152275123272e-05	
15.262982244272472	0.007661622704064845	0.007683565528929002	2.2420516194361044e-05	
15.499482401113475	0.006649329577848658	0.006669614966286923	2.452925963679735e-05	
15.739647131711472	0.005794473491933205	0.005802193728955682	2.5588062043108325e-05	
15.98353321869612	0.005114772273298599	0.005108175324400509	2.61215389400352e-05	
16.23119832454485	0.004586812201515751	0.004568958059932957	2.639778885633601e-05	
16.482701005216104	0.004181415529666421	0.004156878295857636	2.6544316885625133e-05	
16.738100723993853	0.003873938166382667	0.003847317131321289	2.662268158726897e-05	
16.997457865546615	0.0036459341392496084	0.0036212878926414425	2.6663460041859833e-05	
17.26083375020432	0.0034844937112161276	0.0034651297456154053	2.668194731028184e-05	
17.528290648456405	0.003381258811289045	0.0033696320764630325	2.6685292426249915e-05	
17.799891795674554	0.003331665700652978	0.0033292913023863606	2.6675722856475006e-05	
18.075701407063548	0.0033345258849243014	0.003341869745244476	2.665180329798466e-05	
18.35578469284383	0.0033919396257107593	0.0034082710945046546	2.6608478382590062e-05	
18.64020787366921	0.003509494729913863	0.0035326956613237455	2.653603917822963e-05	
18.929038196283646	0.0036966051160120684	0.003722955441442446	2.6417730095726603e-05	
19.222343949420477	0.003966487500064281	0.003990535111928989	2.6225372207939658e-05	
19.52019447994806	0.004334145746862829	0.004349031126690881	2.5912635495946528e-05	
19.822660209265607	0.004807650705293353	0.0048068793548465385	2.5409711075684886e-05	
20.12981264995304	0.0053620099836566145	0.005344355595354288	2.464526215066714e-05	
20.441724422678867	0.005885912542444029	0.005862462709312075	2.3694328397060302e-05	
20.75846927337004	0.006148785374855294	0.0061401663077450125	2.3142895366655648e-05	
21.08012209064783	0.0059467385006308346	0.005962586333512346	2.3801187089013865e-05	
21.406758923533914	0.005366307943762093	0.005390780226927463	2.5175529347255413e-05	
21.738456999430788	0.004686314648652798	0.004696052793515564	2.6330589930241542e-05	
22.075294742380795	0.004087254603792746	0.004075917186433986	2.7114476879410745e-05	
22.417351791608088	0.003618031551815411	0.0035930730872951026	2.7658953247137887e-05	
22.764709020347887	0.0032713501782864456	0.003243672156641733	2.8070887860462848e-05	
23.1174485549675	0.0030276936869299137	0.0030064974524219054	2.841007907056816e-05	
23.47565379438362	0.002870011803595398	0.0028612180360626186	2.870805270248119e-05	
23.839409429780538	0.0027871024963552443	0.0027930374382922384	2.8980433299872077e-05	
24.20880146463373	0.0027738426480438524	0.0027932428180378528	2.9232381625241174e-05	
24.583917235044	0.002830893547316617	0.002858965660880157	2.9459458218906368e-05	
24.964845430386426	0.0029643406259677128	0.0029929487525312934	2.9644434400814622e-05	
25.351676114279368	0.0031843095940504917	0.0032028064836558357	2.9748996716738133e-05	
25.744500745878433	0.003498846569577741	0.0034970708531793697	2.970022444021734e-05	
26.143412201500308	0.0038931066192026235	0.0038694853285949457	2.938763576573623e-05	
26.548504796581717	0.004280522401064651	0.0042543547820760655	2.8754525040446042e-05	
26.959874307978602	0.00446423917607472	0.004467463264694973	2.8102199398240625e-05	
27.377617996610834	0.00427678571349674	0.004304684341469845	2.8062221955794273e-05	
27.801834630457815	0.003821710184761858	0.0038332624010046818	2.8689138778451522e-05	
28.232624507910387	0.003332794154063618	0.00331446850875019	2.9572446844892272e-05	
28.670089481484574	0.002933842507581823	0.002903375726800968	3.0468220708150534e-05	
29.114332981902788	0.0026483665788704968	0.0026265783034132005	3.1308235883571694e-05	
29.565460042548164	0.0024662283173012257	0.0024645355746563424	3.208812167433297e-05	
30.0235773242978	0.0023744098656262778	0.002393646398424014	3.281334406101531e-05	
30.488793140740842	0.002365803612415355	0.002398054750855488	3.3477620386291646e-05	
30.961217483787163	0.0024406526564893505	0.0024716413414148496	3.4047967445126886e-05	
31.440962049673153	0.002604732854506817	0.002617496592803077	3.4442614502201484e-05	
31.928140265370157	0.002860596495696343	0.002843914424718441	3.449960964856904e-05	
32.42286731540228	0.0031783309948581464	0.003144343629065317	3.399114964112306e-05	
32.925260169079685	0.003436894181059315	0.003430258516627728	3.2929198726765135e-05	
33.435437608153904	0.003436061996133567	0.003467715635606534	3.2205079851732114e-05	
33.95352025490161	0.003139790591994234	0.003145584008276632	3.2870663289278234e-05	
34.479630600643624	0.002747558059409777	0.002715741545532263	3.4580007426572104e-05	
35.01389303470575	0.0024182987777936473	0.002390262837538611	3.6530587748801245e-05	
35.556433873828425	0.0021953929672789358	0.0021974949710515867	3.836182918555346e-05	
36.107381392031996	0.002075735461588715	0.00210685161750514	3.998022859309992e-05	
36.666865850944866	0.0020510237724542125	0.0020920121430519113	4.1327255219313286e-05	
37.23501953060145	0.002119198641074779	0.002143251187607351	4.226685693833681e-05	
37.81197676071744	0.0022822843005026097	0.0022682121214695097	4.251032309626961e-05	
38.397873952449665	0.002527018140473701	0.002485492007751278	4.163567054003402e-05	
38.99284963064802	0.0027704949763032757	0.0027661478444958977	3.974524074642933e-05	
39.59704446660722	0.0028260060005464147	0.002863973105040296	3.92161155591998e-05	
40.21060131132589	0.0026064764690292394	0.0025826423192606015	4.265078000243196e-05	
40.83366522928125	0.0022832305713352107	0.0022417351483110335	4.806011197961365e-05	
41.46638353272696	0.002019417712367472	0.002025648300600434	5.3066769700063224e-05	
42.108905816522395	0.0018609418860465199	0.001911472091622713	5.703344794017194e-05	
42.76138399350171	0.0018072905241415748	0.0018616999717664625	5.974140067526744e-05	
43.42397233039088	0.0018544807867922426	0.001865487648223213	6.065636365333605e-05	
44.096827484281306	0.0020003308517059287	0.0019506088663366374	5.8837788172829e-05	
44.78010853966855	0.0022175144777713328	0.0021966457974733115	5.478419338460969e-05	
45.47397704606499	0.0023852545728476914	0.0024344913862642944	5.891376680774457e-05	
46.17859705619533	0.002320676306840307	0.002238918249804521	8.430719797135793e-05	
46.894135164783904	0.00206372953560157	0.0020259688210156994	0.0001174511154106306	
47.62076054794297	0.0018126993683315682	0.0019077276715804459	0.00014878795303632523	
48.35864500317141	0.001659451534197488	0.0018394421389757805	0.00018061933933704124	
49.10796298997312	0.0016158857957947247	0.0017948671105838386	0.00021734674276179057	
49.86889167110482	0.001679126319292683	0.0017622355072098167	0.0002626140214934664	
50.641610954463076	0.0018381908331727916	0.001736012025529032	0.00031620043341009843	
51.42630353562007	0.0020222258122021748	0.0017133810616335166	0.00036259835913374694	
52.22315494101898	0.002049192122822938	0.0016928085663638196	0.0003624439555788518	
53.03235357183818	0.001855501799438579	0.0016734129859589737	0.00030547302493225847	
53.854090748535334	0.0016268833194573356	0.0016546680923919858	0.00023599968511532415	
54.688560756081706	0.0014887749073209157	0.0016362523024385414	0.0001840955778651687	
55.53596088989733	0.0014640411012470044	0.001617967407659982	0.00016006805025377285	
56.39649150249797	0.0015493746943438648	0.0015996923495326684	0.0001709289763537601	
57.27035605086487	0.0017133359904020617	0.0015813557018824372	0.00021322422924178948	
58.15776114454846	0.001819699819295081	0.001562918637721745	0.00025680151738088436	
59.05891659451753	0.001708566678068628	0.0015443640285282222	0.00025780463213555575	
59.974035462765215	0.001498428551638142	0.0015256892681979849	0.00022336666832000748	
60.90333411268367	0.0013594341081894555	0.0015069014360626213	0.00018477108654981164	
61.847032260219336	0.0013360337202879533	0.0014880139730411182	0.00015610829610684856	
62.80535302582078	0.001425050036451943	0.0014690443627797998	0.0001468345446622723	
63.778522987191536	0.0015744625799826502	0.0014500124960500163	0.00016595873780508286	
64.76677223286032	0.0016103951449079514	0.001430939509306918	0.00019355804988606943	
65.77033441658139	0.0014510813825914198	0.0014118469582250776	0.00019356861051429266	
66.78944681257751	0.0012837232107721273	0.001392756231510565	0.00017365694416332094	
67.82435037163955	0.0012224428252424202	0.0013736881392505662	0.0001512633028656274	
68.87528977809474	0.001280026012820385	0.001354662629324996	0.00013438222515758943	
69.94251350765792	0.0014136449505466559	0.0013356985984766655	0.00013259854692722537	
71.02627388617911	0.0014551128986053613	0.0013168137736758005	0.0001474989343908776	
72.12682714930152	0.001310013247814119	0.0012980246457763855	0.00015335771870082077	
73.24443350304374	0.0011658951546743967	0.001279346442013581	0.00014496390451111657	
74.37935718532088	0.0011340511648239857	0.0012607931271984315	0.00013175016227466918	
75.53186652841877	0.0012180778488145678	0.001242377425902801	0.0001187733289998563	
76.7022340224364	0.0013283502695413056	0.0012241108597459906	0.00011405106452022721	
77.89073637971123	0.0012723555124113804	0.0012060037952673942	0.00012106185989230314	
79.09765460024283	0.0011190168001286485	0.0011880654989163723	0.00012391728096475824	
80.32327403813038	0.0010510374196148527	0.0011703041964957852	0.00011939088057957452	
81.5678844690394	0.001105754756707191	0.0011527271350194434	0.00010987068926954409	
82.83178015871405	0.001213612168693523	0.0011353406454298915	9.852875634864497e-05	
84.11525993255103	0.001177879179969099	0.0011181502050033895	9.777435564613293e-05	
85.41862724625115	0.001037194717580226	0.0011011604985676714	0.00010362938735293291	
86.74219025756646	0.0009822659743697808	0.001084375477892844	0.00010434859486233482	
88.08626189915832	0.00104862055818681	0.0010677984188004795	9.743403940763743e-05	
89.45115995258467	0.0011321434972517176	0.00105143197568089	8.4028826431703e-05	
90.83720712343391	0.0010496528915063094	0.0010352782332220904	8.252251546374995e-05	
92.24473111762269	0.0009363224050867159	0.0010193387552423206	8.993296522163552e-05	
93.67406471887617	0.0009390065709611144	0.001003614630586376	9.143085023518762e-05	
95.1255458674087	0.0010317871315676248	0.0009881065160982977	8.124771969723295e-05	
96.59951773982377	0.0010225091384616746	0.0009728146767224957	6.852638514141275e-05	
98.09632883025184	0.0009027723927202314	0.0009577390228146505	7.494912037587508e-05	
99.61633303274554	0.0008727797868726579	0.0009428791447648161	8.182685028093678e-05	
101.15988972495167	0.0009520304506700424	0.0009282343450497618	7.628911086329782e-05	
102.72736385307937	0.0009654897027145147	0.0009138036678410371	5.9882460499668813e-05	
104.31912601818526	0.0008544131410045537	0.0008995859263006575	6.392324104891885e-05	
105.93555256379533	0.0008254697027121072	0.0008855797276985523	7.315191811527889e-05	
107.57702566488457	0.0009019071154342967	0.0008717834964857284	6.843422437867007e-05	
109.24393341823551	0.0008943247032283278	0.0008581954954550477	5.140050409835873e-05	
110.93666993419627	0.0007928679424230345	0.000844813845118085	5.771986006511329e-05	
112.65563542986153	0.0007951929181687307	0.0008316365414220498	6.669988512176534e-05	
114.40123632369622	0.0008668446161519914	0.0008186614719256211	5.718261445730965e-05	
116.17388533162597	0.0008056136162137305	0.0008058864305468743	4.435804498020441e-05	
117.9740015646163	0.0007387774504658365	0.0007933091309905617	5.6076699755659866e-05	
119.802010627764	0.0007909879679862625	0.0007809272189559644	5.960548447212155e-05	
121.65834472092367	0.0008047332748452981	0.0007687382832204423	4.185387846776822e-05	
123.54344274089367	0.000715131855451945	0.0007567398656878288	4.478586558367882e-05	
125.45775038518534	0.0007267440899562525	0.0007449294704849504	5.550493618948768e-05	
127.40172025740017	0.0007766908248408046	0.0007333045721838773	4.3714278716164015e-05	
129.3758119742398	0.0006974208491134188	0.0007218626232220875	3.6535078376967265e-05	
131.3804922741741	0.0006825196415590006	0.0007106010605875215	4.9810776658668475e-05	
133.41623512779302	0.0007391713054570199	0.0006995173118305714	4.3282744849341666e-05	
135.48352184986857	0.0006728353433466175	0.0006886088004604126	3.1467325832612467e-05	
137.58284121315285	0.0006508958739423795	0.0006778729507786784	4.5190326657134745e-05	
139.71468956393986	0.0007042209719734612	0.0006673071921993859	4.0080073255419006e-05	
141.879570939417	0.0006396137043907627	0.0006569089631001671	2.8444942285071887e-05	
144.07799718683648	0.0006283170770319397	0.0006466757142462671	4.2311669003124134e-05	
146.31048808453184	0.0006708380731423225	0.0006366049118254468	3.437506632551838e-05	
148.57757146481032	0.0006017224597689429	0.0006266940401288047	2.7622199967710523e-05	
150.87978333874923	0.0006161681803766115	0.0006169406039096768	4.0318295986119175e-05	
153.2176680229263	0.0006292122381256416	0.0006073421304500848	2.6293006685149877e-05	
155.5917782681133	0.0005693169215502786	0.0005978961713617679	2.9842966767205952e-05	
158.00267538996428	0.0006112740824150444	0.0005886003041465298	3.623645006846522e-05	
160.45092940172842	0.0005744137157412773	0.0005794521335385598	2.0107968149670343e-05	
162.9371191490193	0.0005580106885158019	0.000570449292649438	3.343721638908857e-05	
165.46183244667284	0.0005868021499425799	0.0005615894439347577	2.5694000178022505e-05	
168.02566621772516	0.0005293144930930873	0.0005528702799996702	2.4036342300802108e-05	
170.6292266345446	0.0005657440141639286	0.0005442895242591413	3.169657512607229e-05	
173.27312926215015	0.0005267036130851373	0.0005358449314673341	1.6849179139324476e-05	
175.9579992037507	0.0005276922097834304	0.0005275342881292659	3.03979670091657e-05	
178.68447124853947	0.0005302387051832703	0.0005193554128067185	1.7809221878281774e-05	
181.45319002177868	0.0004971469349128842	0.000511306156329323	2.5426227619277004e-05	
184.2648101372089	0.0005252022971534799	0.0005033844019207578	2.1976152177896987e-05	
187.11999635182175	0.00047767681559441754	0.000495588065249103	2.0115495865825343e-05	
190.019423723029	0.000510671953122205	0.0004879150944095863	2.4326360354926932e-05	
192.9637777682679	0.0004643710251996106	0.0004803634698471929	1.6011221821951676e-05	
195.95375462707955	0.000492635479965373	0.0004729312042259373	2.4636413553625026e-05	
198.99006122569847	0.00045257045230675185	0.000465616342250963	1.3443450170799058e-05	
202.0734154441926	0.00047561598401495197	0.00045841696044906713	2.385555744825794e-05	
205.20454628619316	0.000439909747856732	0.00045133116691272417	1.2073679649348819e-05	
208.38419405125447	0.0004610937856869604	0.0004443571010122033	2.260539839512745e-05	
211.6131105098844	0.00042602519138816754	0.0004374929330799409	1.162959594064419e-05	
214.892059081287	0.0004484865741122379	0.00043073686407093235	2.0920596188287282e-05	
218.22181501385919	0.0004121035551487724	0.0004240871252025422	1.2286604632926758e-05	
221.60316556848443	0.0004354312564542895	0.000417541977576803	1.8313008022686674e-05	
225.03691020466627	0.00040076340109402664	0.0004110997117879734	1.4204478100214708e-05	
228.5238607695462	0.00041810709385564756	0.00040475864751784795	1.4127093115436257e-05	
232.06484168985054	0.0003952175440737901	0.0003985171331210616	1.6750857329881672e-05	
235.66069016681035	0.00039490469958517816	0.00039237354520241203	8.860108003133556e-06	
239.3122563741041	0.00039523609947471556	0.00038632628818799776	1.8097355175770745e-05	
243.0204036588648	0.0003725997353217392	0.0003803737938918054	7.883853727131877e-06	
246.78600874580337	0.00038955086959159205	0.00037451452107918696	1.5264624089458208e-05	
250.60996194449422	0.0003637277452378734	0.0003687469550285256	1.3155961875901073e-05	
254.4931673598731	0.0003659115967871556	0.000363069607092239	7.734709984883831e-06	
258.43654310599635	0.0003681499742631105	0.00035748101425814776	1.591863842201575e-05	
262.4410215231124	0.00034464976723443087	0.00035197973871211365	8.618842358727817e-06	
266.507549398097	0.0003549016113567738	0.0003465643674027506	9.779449967436267e-06	
270.63708818830384	0.0003481361825731517	0.00034123351160891374	1.4511480648816584e-05	
274.8306142488838	0.00032956930840886034	0.0003359858065105875	6.912202937583584e-06	
279.08911906362675	0.00033854934177295965	0.0003308199107637107	9.044186881206443e-06	
283.4136094793798	0.00033401187574105655	0.0003257345060794103	1.3570702370868998e-05	
287.80510794409827	0.0003154835225044325	0.00032072829680805014	7.80148483483644e-06	
292.26465274858515	0.0003180409562356333	0.0003158000095284396	5.7655458421885895e-06	
296.7932982719762	0.0003222487464755162	0.00031094839264250105	1.2021213645469306e-05	
301.3921152310292	0.00030711519487050526	0.00030617221597564173	1.066159166950639e-05	
306.0621909332746	0.00029704419066634594	0.0003014702703830396	4.500576908701868e-06	
310.80462953409153	0.0003014407652964468	0.00029684136736200594	6.457718850598487e-06	
315.6205522977641	0.00030254040846229525	0.00029228433867056536	1.0938798811456944e-05	
320.5110978625849	0.00029081568862051514	0.00028779803595235304	1.0144178333011935e-05	
325.47742251006514	0.0002797729000865205	0.0002833813303679041	5.721553661236301e-06	
330.52070043831674	0.00027795267252939105	0.00027903311223239133	2.988098813583635e-06	
335.6421240396705	0.0002808273897286182	0.000274752290659837	6.856410230685506e-06	
340.8429041825955	0.00027971026185718005	0.0002705377932138122	9.560592873019372e-06	
346.1242704979875	0.0002721444467338721	0.0002663885655646161	9.55719309802029e-06	
351.4874716698928	0.0002627196739327683	0.0002623035711529146	7.551942252780402e-06	
356.9337757307372	0.00025571294256329657	0.00025828179085980236	4.714965936240607e-06	
362.46447036112943	0.000252045973454374	0.0002543222226832423	2.2776926894891e-06	
368.08086319431027	0.0002505640370062399	0.00025042388142082624	2.617241262469631e-06	
373.7842821253185	0.00024966089866841547	0.00024658579835879136	4.4270404279695795e-06	
379.57607562494815	0.00024821003203756234	0.00024280702096721594	5.883271213689194e-06	
385.45761305857025	0.00024582674747509217	0.00023908661260132	6.797388202263089e-06	
391.43028500989345	0.00024266397815623817	0.00023542365220878105	7.257959749677545e-06	
397.49550360974456	0.00023906993058161048	0.00023181723404297483	7.406772734661821e-06	
403.6547028699399	0.00023535100775104846	0.00022826646738204997	7.368237872422973e-06	
409.9093390223323	0.0002316822249327606	0.00022477047625373635	7.220897453052881e-06	
416.26089086311043	0.00022809943401339014	0.0002213283991657874	6.989621235571494e-06	
422.71086010243414	0.00022451220921251627	0.00021793938884195633	6.646939934218965e-06	
429.2607717194863	0.00022072216505809975	0.00021460261196340033	6.119943901692334e-06	
435.91217432302693	0.0002164777936596377	0.0002113172489154097	5.306597555694292e-06	
442.6666405175339	0.00021162045524015683	0.00020808249353935652	4.10946384010537e-06	
449.52576727501685	0.00020632876238936015	0.00020489755288975741	2.496191307949562e-06	
456.4911763125926	0.0002013174629902366	0.00020176164699634418	7.963741116945777e-07	
463.56451447591087	0.0001977045818599256	0.00019867400863103887	2.065599796314558e-06	
470.74745412852144	0.0001963109843947566	0.00019563388307972747	4.138246746861127e-06	
478.04169354727435	0.00019642341762407924	0.00019264052791872878	5.547044184847273e-06	
485.4489573238469	0.0001950688892082053	0.00018969321279585643	5.476932512949349e-06	
492.97099677249224	0.00018981277239946912	0.00018679121921597202	3.4708389403366055e-06	
500.60959034410683	0.00018359903321126574	0.00018393384033092854	3.9662086681224555e-07	
508.36654404671106	0.0001817169951831281	0.00018112038073380744	3.443117457933515e-06	
516.2436918724502	0.00018281638767775682	0.00017835015625734796	5.149288084654668e-06	
524.242896231207	0.00017881031940738726	0.00017562249377647815	3.4744823464520514e-06	
532.3660483909357	0.00017252499784691668	0.0001729367310148491	7.456670316755963e-07	
540.6150689248177	0.00017294014908522152	0.0001702922163552831	4.304253423251217e-06	
548.9919081653474	0.00017147603612600924	0.0001676883086540433	3.8586013242980674e-06	
557.4985466654523	0.00016485578020454547	0.0001651243770588371	6.305507342272001e-07	
566.1369956667598	0.00016593217761334765	0.0001625998008304665	4.313572517714107e-06	
574.909297575119	0.00016210479104942143	0.00016011396916803996	2.389036824238594e-06	
583.8175264434902	0.00015851344511843172	0.00015766628103766253	2.776967257606705e-06	
592.8637884623186	0.00015882187822502852	0.00015525614500452406	3.5947426029146133e-06	
602.0502224575035	0.0001529592367512411	0.00015288297906830456	1.5871261841701568e-06	
611.379000396087	0.00015427950466759648	0.00015054621050182056	3.736218028647186e-06	
620.8523278997751	0.00014834783461248924	0.0001482452756928359	1.4157675716952974e-06	
630.4724447664181	0.00014935403339593923	0.00014597961998896386	3.3848647610187655e-06	
640.2416254995708	0.00014445817524611672	0.00014374869754558747	2.1971986887055113e-06	
650.1621798462554	0.00014359137345119614	0.00014155197117672982	2.2760082719764447e-06	
660.2364533430635	0.00014191412378684862	0.00013938891220880277	3.310976848221983e-06	
670.4668278707137	0.00013744329943430816	0.00013725900033717086	2.7544162024422e-07	
680.8557222172046	0.0001380840669162104	0.00013516172348546285	2.94652114549476e-06	
691.4055926496942	0.00013513108458489804	0.00013309657766756838	2.909419750332218e-06	
702.1189334952396	0.00013126050226921384	0.00013106306685225827	5.59994849908456e-07	
712.9982777305363	0.00013091041017912524	0.00012906070283036838	2.0311712216710867e-06	
724.0461975807946	0.00013009579490840044	0.0001270890050844876	3.0873951173373773e-06	
735.2653051278958	0.00012689014530632708	0.0001251475006610943	2.553249131091107e-06	
746.6582529279726	0.00012367741264319038	0.00012323572404508484	1.2311974032410357e-06	
758.2277346385576	0.0001217854669338703	0.00012135321703664056	4.380316290179695e-07	
769.9764856554507	0.00012068781099338203	0.00011949952863038045	1.3696642346735477e-06	
781.9072837594538	0.00011959539122914284	0.00011767421489674836	2.0240267772142126e-06	
794.0229497731273	0.00011820082968612011	0.00011587683886558538	2.3481272044664454e-06	
806.3263482277227	0.00011656105106266263	0.00011410697041183786	2.455649271785678e-06	
818.82038804045	0.00011480338402926552	0.00011236418614335518	2.439240356948842e-06	
831.5080232022387	0.00011297578498241086	0.00011064806929073011	2.331189295901632e-06	
844.3922534761538	0.0001110247544258249	0.00010895820959913846	2.0992347564893555e-06	
857.4761251066391	0.00010885913933456446	0.00010729420322213242	1.6664163082996099e-06	
870.7627315397452	0.00010653180288485531	0.00010565565261734747	9.779469863949022e-07	
884.2552141545192	0.00010446901488575923	0.00010404216644408008	5.031035589327363e-07	
897.9567630057271	0.00010330557664382518	0.00010245335946269696	1.4067498345209673e-06	
911.8706175780853	0.00010282297153162282	0.00010088885243583569	2.1608919002516486e-06	
926.0000675521785	0.00010123392567258935	9.934827203135993e-05	1.9040885725598648e-06	
940.3484535822448	9.841036369887195e-05	9.783125072703141e-05	5.890585978979184e-07	
954.9191680860141	9.747712977145925e-05	9.633742671686216e-05	1.5863429316853373e-06	
969.715656046784	9.677279719412584e-05	9.486644381911339e-05	1.90795635141248e-06	
984.7414158279239	9.389738719760209e-05	9.341795138590473e-05	5.133461687761991e-07	
1000.0	9.378955567155553e-05	9.199160421440231e-05	1.9326210785328468e-06	


==> data/fig_delay_ph2_bode_20.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005403898585658642	2.023463415684669e-05	
0.10154950161807173	0.005424263851159186	0.005404153729301385	2.0234816381509628e-05	
0.10312301278878754	0.005424523276890389	0.005404416861443355	2.0235004314860923e-05	
0.10472090554055413	0.005424790826154535	0.005404688232858589	2.0235198136313392e-05	
0.10634355766636439	0.005425066754025711	0.005404968102235036	2.0235398030962324e-05	
0.10799135281311975	0.005425351323631497	0.0054052567364269695	2.023560418974539e-05	
0.1096646805723366	0.005425644806410056	0.005405554410715565	2.023581680966108e-05	
0.11136393657225817	0.005425947482375599	0.005405861409078027	2.023603609393216e-05	
0.11308952257139368	0.0054262596403925395	0.005406178024465465	2.023626225222903e-05	
0.11484184655350702	0.0054265815784585855	0.005406504559089855	2.0236495500867903e-05	
0.11662132282407707	0.005426913603997136	0.005406841324720412	2.0236736063024466e-05	
0.11842837210825283	0.005427256034159231	0.005407188642989655	2.0236984168948998e-05	
0.12026342165032622	0.005427609196135441	0.005407546845709515	2.023724005621071e-05	
0.12212690531474645	0.0054279734274780105	0.00540791627519785	2.0237503969915207e-05	
0.12401926368869937	0.005428349076433596	0.0054082972846156915	2.0237776162955575e-05	
0.12594094418627644	0.005428736502287014	0.005408690238315605	2.023805689627799e-05	
0.12789240115425762	0.005429136075716311	0.005409095512201584	2.0238346439112557e-05	
0.12987409597953362	0.005429548179159614	0.005409513494100804	2.0238645069270533e-05	
0.13188649719819254	0.005429973207194128	0.005409944584147723	2.0238953073404e-05	
0.13393008060629666	0.005430411566927731	0.005410389195180927	2.0239270747297612e-05	
0.13600532937237603	0.005430863678403595	0.005410847753153139	2.0239598396176896e-05	
0.13811273415166478	0.005431329975018294	0.005411320697554933	2.0239936334996432e-05	
0.14025279320210793	0.005431810903953884	0.0054118084818525515	2.0240284888767734e-05	
0.1424260125021654	0.005432306926624429	0.005412311573940363	2.0240644392889617e-05	
0.1446329058704415	0.005432818519137507	0.005412830456608494	2.024101519347863e-05	
0.14687399508716817	0.005433346172771236	0.005413365628026148	2.024139764772926e-05	
0.14914981001757044	0.005433890394467337	0.005413917602241185	2.0241792124271407e-05	
0.15146088873714358	0.0054344517073408516	0.005414486909696538	2.0242199003543283e-05	
0.1538077776588715	0.005435030651207098	0.005415074097764086	2.024261867818546e-05	
0.15619103166241588	0.005435627783126487	0.005415679731296595	2.0243051553440223e-05	
0.15861121422530794	0.0054362436779678445	0.005416304393198409	2.0243498047558177e-05	
0.16106889755617235	0.005436878928990934	0.005416948685015525	2.024395859224803e-05	
0.16356466273001555	0.0054375341484488495	0.0054176132275458285	2.0244433633102795e-05	
0.1660990998256107	0.005438209968211049	0.0054182986614701775	2.0244923630061713e-05	
0.16867280806501112	0.005438907040407755	0.005419005648005114	2.0245429057894702e-05	
0.1712863959552255	0.005439626038096534	0.005419734869578012	2.0245950406690285e-05	
0.17394048143208848	0.005440367655951882	0.005420487030525501	2.0246488182362982e-05	
0.17663569200636045	0.005441132610978662	0.0054212628578160105	2.0247042907192188e-05	
0.17937266491209122	0.005441921643250303	0.005422063101797377	2.0247615120349938e-05	
0.18215204725728248	0.005442735516672695	0.0054228885369704116	2.0248205378483402e-05	
0.18497449617688488	0.005443575019774745	0.00542373996278944	2.024881425630033e-05	
0.18784067898816573	0.005444440966526612	0.005424618204490861	2.0249442347160087e-05	
0.1907512733484843	0.005445334197186709	0.00542552411395074	2.0250090263722475e-05	
0.19370696741551147	0.005446255579178514	0.005426458570572582	2.0250758638592404e-05	
0.1967084600099325	0.005447206007998417	0.005427422482206472	2.0251448124986354e-05	
0.19975646078067044	0.005448186408155774	0.005428416786100767	2.025215939743727e-05	
0.20285169037266976	0.0054491977341464114	0.005429442449887586	2.0252893152534664e-05	
0.2059948805972802	0.005450240971460936	0.005430500472603521	2.0253650109648312e-05	
0.20918677460527996	0.005451317137629182	0.0054315918857468296	2.0254431011726912e-05	
0.21242812706258082	0.0054524272833022715	0.005432717754372656	2.0255236626100497e-05	
0.215719704328655	0.005453572493373758	0.005433879178227729	2.0256067745322427e-05	
0.21906228463772706	0.0054547538881414455	0.005435077292926191	2.0256925188023446e-05	
0.22245665828277353	0.005455972624511519	0.005436313271168116	2.0257809799839076e-05	
0.22590362780237347	0.005457229897246689	0.005437588324002557	2.025872245431283e-05	
0.22940400817045398	0.005458526940260196	0.005438903702136855	2.0259664053892295e-05	
0.23295862698897662	0.005459865027957506	0.0054402606972941475	2.0260635530930422e-05	
0.2365683246836085	0.005461245476627704	0.005441660643621067	2.0261637848719824e-05	
0.2402339547024262	0.0054626696458866635	0.0054431049191477066	2.0262672002584862e-05	
0.243956383717698	0.005464138940174127	0.005444594947302011	2.0263739021023853e-05	
0.24773649183079302	0.005465654810306995	0.005446132198480957	2.026483996684613e-05	
0.2515751727802653	0.005467218755091224	0.005447718191680834	2.0265975938425218e-05	
0.2554733341531623	0.005468832322994797	0.005449354496189221	2.0267148070936698e-05	
0.2594318975996074	0.005470497113884431	0.005451042733341263	2.0268357537682647e-05	
0.26345179905070754	0.005472214780828768	0.005452784578343046	2.0269605551453455e-05	
0.2675339889398373	0.005473987031970941	0.005454581762164967	2.027089336594573e-05	
0.27167943242735193	0.005475815632473577	0.005456436073508188	2.0272222277245524e-05	
0.2758891096287819	0.005477702406539429	0.0054583493608473905	2.0273593625358465e-05	
0.28016401584656353	0.005479649239510991	0.005460323534553194	2.0275008795803897e-05	
0.2845051618053608	0.0054816580800526905	0.005462360569097847	2.0276469221284766e-05	
0.28891357389103245	0.005483730942419305	0.005464462505347896	2.0277976383408748e-05	
0.2933902943933029	0.005485869908814605	0.005466631452947802	2.027953181450192e-05	
0.29793638175219256	0.005488077131844315	0.005468869592798672	2.0281137099472333e-05	
0.30255291080826724	0.005490354837067749	0.005471179179636445	2.0282793877775303e-05	
0.30724097305676445	0.00549270532565273	0.005473562544714211	2.0284503845436013e-05	
0.31200167690565833	0.00549513097713862	0.0054760220985934395	2.0286268757188113e-05	
0.3168361479377224	0.0054976342523125705	0.005478560334049367	2.0288090428675703e-05	
0.3217455291766536	0.005500217696204384	0.005481179829095829	2.028997073876006e-05	
0.32673098135731937	0.005502883941205672	0.005483883250135372	2.0291911631934204e-05	
0.33179368320019265	0.005505635710319319	0.005486673355240593	2.0293915120826746e-05	
0.33693483169003946	0.0055084758205456216	0.005489552997573152	2.0295983288827746e-05	
0.3421556423589239	0.005511407186411764	0.005492525128947149	2.029811829281551e-05	
0.3474573495735992	0.005514432823651802	0.0054955928035440305	2.0300322366028557e-05	
0.35284120682735126	0.005517555853044597	0.005498759181786553	2.0302597821041053e-05	
0.3583084870363649	0.005520779504417698	0.005502027534379784	2.0304947052885405e-05	
0.3638604828406817	0.005524107120825563	0.005505401246527617	2.0307372542316346e-05	
0.3694985069098218	0.0055275421629110465	0.0055088838223337116	2.0309876859211835e-05	
0.37522389225314035	0.00553108821345963	0.005512478889396396	2.0312462666157225e-05	
0.3810379925349945	0.00553474898215636	0.005516190203607574	2.0315132722149827e-05	
0.3869421823947922	0.005538528310556225	0.0055200216541662905	2.0317889886548028e-05	
0.39293785777200174	0.005542430177279159	0.005523977268818337	2.0320737123125253e-05	
0.39902643623619527	0.005546458703441729	0.005528061219333871	2.0323677504374276e-05	
0.4052093573222091	0.005550618158338223	0.005532277827235875	2.0326714215993125e-05	
0.41148808287049476	0.005554912965384682	0.005536631569792997	2.0329850561611968e-05	
0.41786409737274555	0.005559347708340252	0.005541127086291258	2.033308996770385e-05	
0.4243389083228771	0.005563927137821221	0.005545769184599969	2.033643598878534e-05	
0.43091404657344795	0.005568656178124012	0.005550562848048209	2.0339892312850402e-05	
0.4375910666976019	0.005573539934374531	0.005555513242629323	2.0343462767080795e-05	
0.4443715473566186	0.0055785837000223645	0.005560625724551957	2.0347151323847625e-05	
0.45125709167315986	0.005583792964699582	0.005565905848157464	2.0350962107008167e-05	
0.4582493276102989	0.0055891734224651915	0.005571359374224769	2.0354899398539943e-05	
0.4653499083564233	0.005594730980457723	0.005576992278685219	2.0358967645513352e-05	
0.4725605127161014	0.005600471767979969	0.0055828107617715275	2.03631714674234e-05	
0.4798828455070056	0.0056064021460414904	0.005588821257626459	2.036751566390248e-05	
0.4873186379629853	0.005612528717386358	0.0055950304443987825	2.037200522287715e-05	
0.49486964814338685	0.005618858337035425	0.00560144525485588	2.037664532911876e-05	
0.5025376613487146	0.005625398123374565	0.005608072887544486	2.0381441373283178e-05	
0.5103244905427329	0.00563215546982249	0.00561492081853323	2.0386398961450124e-05	
0.5182319767811088	0.00563913805711419	0.005621996813773142	2.039152392516068e-05	
0.5262619896466971	0.0056463538662386605	0.005629308942114788	2.0396822332054372e-05	
0.5344164276915693	0.005653811192072347	0.005636865589023593	2.040230049707539e-05	
0.5426972188858914	0.005661518657752862	0.0056446754710379856	2.0407964994319275e-05	
0.5511063210737586	0.005669485229840789	0.00565274765101817	2.041382266958682e-05	
0.559645722436092	0.005677720234320972	0.005661091554237157	2.0419880653621928e-05	
0.5683174419607084	0.005686233373498613	0.005669716985369297	2.0426146376162734e-05	
0.5771235299196736	0.0056950347438497065	0.005678634146436045	2.0432627580812117e-05	
0.5860660683540517	0.005704134854889907	0.005687853655773086	2.0439332340783368e-05	
0.595147171566167	0.0057135446491309895	0.005697386568088077	2.044626907562205e-05	
0.604368986619493	0.005723275523199402	0.0057072443956836215	2.045344656891688e-05	
0.6137336938462858	0.005733339350197404	0.00571743913092601	2.0460873987138863e-05	
0.6232435073630855	0.005743748503393699	0.0057279832700468224	2.0468560899608214e-05	
0.6329006755942035	0.005754515881337529	0.005738889838371322	2.0476517299770008e-05	
0.6427074818033226	0.005765654934497825	0.005750172417075511	2.0484753627759935e-05	
0.6526662446333333	0.005777179693537498	0.00576184517158184	2.049328079449673e-05	
0.6627793186545348	0.00578910479934205	0.005773922881713028	2.050211020725671e-05	
0.6730490949213316	0.0058014455349317574	0.005786420973733244	2.051125379698854e-05	
0.6834780015375548	0.0058142178593977335	0.005799355554417071	2.052072404741781e-05	
0.6940685042305437	0.005827438444014166	0.005812743447298722	2.053053402609388e-05	
0.7048231069341222	0.005841124710692367	0.005826602231267155	2.0540697417566833e-05	
0.7157443523806098	0.005855294872956756	0.005840950281687391	2.0551228558815703e-05	
0.7268348227020044	0.005869967979638942	0.005855806814244263	2.0562142477150314e-05	
0.7380971400404808	0.005885163961503703	0.005871191931722493	2.0573454930761015e-05	
0.7495339671683494	0.005900903681040034	0.005887126673956376	2.058518245215177e-05	
0.7611480081176202	0.005917208985671906	0.005903633071203802	2.0597342394684084e-05	
0.7729420088193235	0.005934102764666989	0.005920734201222915	2.0609952982505235e-05	
0.784918757752735	0.005951609010047733	0.005938454250355935	2.062303336414342e-05	
0.7970810866046624	0.0059697528818381754	0.0059568185789535	2.063660367007336e-05	
0.8094318709389453	0.005988560778011821	0.005975853791504951	2.0650685074620205e-05	
0.8219740308763326	0.006008060409541536	0.005995587811875496	2.0665299862589406e-05	
0.8347105317848907	0.006028280880991827	0.006016049964090638	2.0680471500997603e-05	
0.847644384981113	0.006049252777137794	0.00603727105915209	2.0696224716417108e-05	
0.8607786484418896	0.0060710082561438485	0.006059283488418175	2.0712585578426912e-05	
0.8741164275275125	0.0060935811498897315	0.006082121324136161	2.072958158972466e-05	
0.8876608757158821	0.006117007072092104	0.006105820427774537	2.0747241783544767e-05	
0.9014151953480897	0.006141323534937894	0.006130418566871221	2.0765596829044436e-05	
0.9153826383855528	0.006166570075021448	0.006155955541189336	2.0784679145469195e-05	
0.9295665071788846	0.00619278838946273	0.006182473319057379	2.0804523025890846e-05	
0.9439701552486742	0.006220022483179214	0.006210016184865804	2.0825164771531415e-05	
0.9585969880783669	0.006248318828391424	0.00623863089879926	2.0846642837645894e-05	
0.9734504639194281	0.006277726537562866	0.0062683668700042735	2.086899799221364e-05	
0.9885340946089864	0.006308297551111077	0.006299276344527955	2.0892273488692446e-05	
1.0038514464001433	0.006340086841380235	0.006331414609516734	2.0916515254334856e-05	
1.01940614080515	0.006373152634539353	0.006364840215337402	2.0941772095657985e-05	
1.0352018554516484	0.006407556652266856	0.006399615217479077	2.0968095922958334e-05	
1.051242324952181	0.006443364375305372	0.006435805440317342	2.0995541995866927e-05	
1.0675313417871697	0.006480645331224222	0.006473480765074736	2.1024169192327365e-05	
1.0840727572015847	0.006519473409015627	0.006512715444599833	2.1054040303509582e-05	
1.1008704821154982	0.006559927203479906	0.006553588447915287	2.108522235770381e-05	
1.117928488048752	0.006602090392731022	0.006596183837860544	2.1117786976423598e-05	
1.1352508080599522	0.006646052152584438	0.006640591185584071	2.1151810766504424e-05	
1.1528415377000134	0.006691907612083157	0.006686906026132523	2.1187375752466247e-05	
1.1707048359804781	0.006739758354985492	0.006735230359949959	2.122456985394867e-05	
1.1888449263568397	0.006789712972692065	0.006785673205752113	2.1263487413718046e-05	
1.2072660977271032	0.006841887674844229	0.006838351210992532	2.130422978253081e-05	
1.225972705445816	0.006896406964699318	0.006893389327007454	2.1346905967963344e-05	
1.2449691723538168	0.00695340438740056	0.006950921556934485	2.1391633355458505e-05	
1.2642599898239333	0.007013023360435986	0.0070110917856718745	2.1438538510917818e-05	
1.2838497188228888	0.007075418096951618	0.007074054702509815	2.1487758075680408e-05	
1.3037429909896587	0.00714075463418496	0.007139976828658595	2.153943976626293e-05	
1.3239445097305402	0.00720921198115948	0.007209037663763655	2.1593743493278728e-05	
1.3444590513311867	0.007280983401981287	0.007281430967686789	2.165084261605983e-05	
1.3652914660858761	0.0073562778536698185	0.007357366196408964	2.1710925352290802e-05	
1.386446679444272	0.007435321600512311	0.007437070113950595	2.1774196365048376e-05	
1.4079296931759626	0.007518360030552233	0.007520788605803432	2.1840878553287165e-05	
1.4297455865530366	0.007605659704120427	0.007608788723639156	2.1911215076376394e-05	
1.451899517550985	0.007697510669437721	0.007701360996145251	2.198547164833052e-05	
1.4743967240682132	0.007794229086434819	0.007798822046912202	2.206393914388047e-05	
1.4972425251644468	0.007896160207267607	0.007901517567573518	2.2146936565823113e-05	
1.5204423223183279	0.008003681770824472	0.008009825703148869	2.2234814432292966e-05	
1.5440016007044985	0.00811720787916419	0.008124160917094194	2.232795865334578e-05	
1.5679259304904682	0.008237193436711258	0.008244978416338183	2.242679497954468e-05	
1.5922209681535842	0.00836413924870089	0.008372779232105228	2.253179412117197e-05	
1.6168924578184014	0.008498597894477392	0.008508116071250767	2.2643477656155273e-05	
1.6419462326147771	0.008641180514654628	0.008651600076000143	2.276242486873404e-05	
1.667388216057011	0.008792564679921833	0.008803908658445542	2.2889280690097867e-05	
1.6932244234443516	0.008953503544794059	0.008965794611266974	2.302476494828619e-05	
1.7194609632832076	0.009124836533620511	0.009138096739627764	2.316968317930844e-05	
1.7461040387313935	0.009307501860930205	0.009321752313265808	2.332493930682968e-05	
1.7731599490647525	0.009502551256616804	0.00951781170530689	2.349155056687824e-05	
1.8006350911665105	0.009711167352294157	0.00972745566893973	2.3670665140509045e-05	
1.828535961039703	0.009934684293243238	0.00995201580956283	2.386358306609289e-05	
1.8568691553430368	0.010174612277010128	0.010192998944487492	2.407178114013684e-05	
1.885641372950552	0.010432666893049362	0.010452116212710241	2.429694268915692e-05	
1.9148594165354507	0.010710804358373677	0.010731318013920254	2.4540993316064674e-05	
1.9445301941784663	0.01101126402552807	0.011032836131974868	2.4806144005896047e-05	
1.974660721001155	0.011336619898646346	0.011359234750356885	2.5094943335533583e-05	
2.0052581208244957	0.011689843352576581	0.011713472516659818	2.5410340992492525e-05	
2.036329627853186	0.01207437983556667	0.012098978385548687	2.5755765397300803e-05	
2.067882588386045	0.012494243078490777	0.012519744694525959	2.613521897731776e-05	
2.0999244625529108	0.01295413126514537	0.012980441834993452	2.6553395597637434e-05	
2.132462826078452	0.013459570764168679	0.013486559996735809	2.7015825859815198e-05	
2.1655053720733157	0.014017094383234806	0.014044584786141739	2.7529057468154415e-05	
2.199059912853022	0.01463446261140224	0.014662214980153944	2.8100879639833862e-05	
2.2331343817850464	0.015320937736450909	0.015348632057902512	2.8740602519552865e-05	
2.267736835164523	0.016087621476553262	0.016114831889648983	2.9459404468812887e-05	
2.302875454119006	0.01694786550384721	0.01697402777140915	3.0270761204129053e-05	
2.3385585465427567	0.01791775800621537	0.01794212805762702	3.11909693571211e-05	
2.3747945490609914	0.019016671911604395	0.01903827495830115	3.2239769374811975e-05	
2.411592029024571	0.020267818294491997	0.02028539103399507	3.344105074337183e-05	
2.4489596865355954	0.021698654295842508	0.02171059051686966	3.482356947667714e-05	
2.4869063565043885	0.02334079306620182	0.02334512121208131	3.6421489188850515e-05	
2.5254410107383527	0.025228646615432605	0.025223107449063954	3.827430469477999e-05	
2.564572760063192	0.0273952140688017	0.027377584889697056	4.04251950502616e-05	
2.604310856476998	0.029861959535306532	0.029830901919559213	4.2915881639838315e-05	
2.6446646953377266	0.03261758807070385	0.03257442663362222	4.5774439424158884e-05	
2.6856438175845567	0.035579197637971204	0.03553084017034772	4.8990469446495014e-05	
2.727257911993673	0.03853506560646704	0.038496775908513414	5.2471536211735474e-05	
2.769516817469004	0.04109526684059574	0.04108815328366799	5.5981063994533907e-05	
2.812430525368455	0.04272797271769445	0.042763926990284126	5.9077286064938986e-05	
2.8560091818661824	0.042963205670601384	0.04302415334749049	6.110625387637928e-05	
2.9002630903514777	0.04167569327967353	0.04171895529114879	6.13479374247172e-05	
2.945202713864811	0.039171058633701454	0.03916857794747686	5.939490458641295e-05	
2.9908386775716385	0.035984158760001946	0.03594464943955817	5.5527122337470665e-05	
3.0371817712745264	0.032614448087501836	0.03256423056865207	5.05909519177415e-05	
3.0842429519642045	0.029391713879038165	0.02935065791474821	4.547053775065314e-05	
3.1320333464101533	0.026475642534881955	0.026451272240523946	4.073223816196853e-05	
3.180564253791325	0.023912190859039395	0.023904089676201404	3.661260559716049e-05	
3.2298471483676323	0.021688506698900815	0.021693175291137998	3.3145590095614674e-05	
3.2798936821928324	0.01976801912079391	0.019781532083591413	3.0273644291837448e-05	
3.3307156878694446	0.018108489083498682	0.01812750278472001	2.7910441540543354e-05	
3.3823251813463506	0.016669901035344034	0.01669186616457579	2.5969207145026695e-05	
3.43473436475976	0.015417242296182845	0.015440322080192853	2.4373137881782135e-05	
3.487955629318178	0.01432098273965856	0.014343898430302681	2.305784049632098e-05	
3.542001558232087	0.013356638872922814	0.013378523170503219	2.197065159223367e-05	
3.5968849296890193	0.012504052653552465	0.012524332800066639	2.1068976824791202e-05	
3.6526187198747286	0.011746651018450299	0.01176496203357838	2.0318510102383043e-05	
3.7092161060411786	0.011070785086451663	0.01108690755420215	1.96916375107548e-05	
3.7666904696220658	0.010465175148875318	0.010478991364813922	1.9166103017297637e-05	
3.8250553993966134	0.009920458059374396	0.009931921376903715	1.8723927328185547e-05	
3.884324694702404	0.009428823443963215	0.0094379369301411	1.8350544333045312e-05	
3.9445123686979775	0.008983723175487181	0.008990524776853947	1.803411554398264e-05	
4.005632651675993	0.00857963977541511	0.008584192022848039	1.7764986885828786e-05	
4.067699994427721	0.00821190161694516	0.008214284495782358	1.75352581724186e-05	
4.130729071659682	0.007876535091615303	0.007876841122815264	1.733844141684548e-05	
4.194734785463209	0.007570145928917986	0.007568476798124428	1.716918909837168e-05	
4.259732268837781	0.007289823537015398	0.007286287809399519	1.7023077549313253e-05	
4.325736889268946	0.007033063575741139	0.007027775173184032	1.6896433831174705e-05	
4.392764252361694	0.0067977050284278384	0.006790782241463998	1.6786196986337478e-05	
4.460830205530115	0.006581878860736052	0.006573443734131308	1.6689806519282233e-05	
4.5299508417442365	0.006383965991849373	0.006374143968916027	1.6605112497379367e-05	
4.600142503334918	0.006202562797349324	0.006191482540371749	1.6530302860483263e-05	
4.671421785857698	0.006036452746789051	0.006024246073520155	1.6463844465752142e-05	
4.743805542016518	0.005884583078277075	0.005871384970294019	1.6404435127402792e-05	
4.817310885648243	0.005746045647244134	0.005731994297026899	1.6350964485844598e-05	
4.891955195768907	0.005620061272388114	0.005605298143685972	1.630248199236485e-05	
4.967756120682691	0.005505967050442351	0.005490636931770519	1.625817065133299e-05	
5.044731582154526	0.005403206232104898	0.005387457266717109	1.621732544347305e-05	
5.122899779647386	0.005311320351446364	0.005295304029299309	1.6179335577808785e-05	
5.202279194625215	0.005229943386208353	0.005213814484559564	1.6143669899655582e-05	
5.282888594922542	0.005158797801455593	0.005142714260991531	1.6109864928227396e-05	
5.364747039181794	0.005097692398278881	0.00508181512113764	1.6077515118422525e-05	
5.447873881359371	0.005046521956594816	0.005031014511329515	1.604626504490385e-05	
5.532288775301544	0.005005268730499954	0.004990296946847113	1.6015803298816125e-05	
5.618011679391243	0.004974005930405663	0.004959737363511506	1.598585797505719e-05	
5.705062861266868	0.004952903413328312	0.004939506652571774	1.5956193717367686e-05	
5.793462902614208	0.004942235907474134	0.004929879698794244	1.5926610387917923e-05	
5.883232704032601	0.004942394227732782	0.004931246369814529	1.5896943547329747e-05	
5.974393489976511	0.004953900105725341	0.004944126068646952	1.5867067084363437e-05	
6.06696681377367	0.004977425476506466	0.0049691866752422905	1.5836898541826423e-05	
6.160974562720967	0.005013817354605844	0.005007268987296736	1.5806407976545306e-05	
6.25643896325932	0.005064129824008058	0.0050594181535298845	1.5775631611924455e-05	
6.353382586228693	0.005129665201443958	0.005126924114717974	1.5744692162873086e-05	
6.451828352204593	0.005212027169433567	0.00521137378660187	1.571382864618083e-05	
6.551799536917215	0.005313189700165262	0.005314718717184129	1.5683439914489563e-05	
6.653319776754563	0.005435587025660728	0.005439363347506643	1.565414836007009e-05	
6.756413074350862	0.005582231927000765	0.005588280968229181	1.5626893705652745e-05	
6.861103804261538	0.0057568724556142275	0.005765167228301283	1.5603072333751076e-05	
6.9674167187261515	0.0059642011779363095	0.005974644926519542	1.5584746552260202e-05	
7.075376953520617	0.006210136515599504	0.006222539167024589	1.557496284570769e-05	
7.1850100339000935	0.006502203009782444	0.006516249083224298	1.557824243203268e-05	
7.2963418806339915	0.006850046070255494	0.006865251028956771	1.5601347983087754e-05	
7.40939881613446	0.007266124652774247	0.007281776386467429	1.5654498241749134e-05	
7.5242075706798515	0.00776662383676558	0.00778170734058749	1.5753314952310515e-05	
7.640795288734611	0.008372592101928592	0.008385702263840134	1.5921968066504528e-05	
7.759189535367103	0.009111158845227963	0.00912042901775539	1.6198255881896075e-05	
7.879418302766868	0.010016213609273057	0.010019353331151627	1.6641682592367787e-05	
8.001510016862884	0.01112656762760469	0.011121272676403025	1.734570960700862e-05	
8.125493544044346	0.012476061722380577	0.012461421724795836	1.8454229925431843e-05	
8.251398197985628	0.014062365812389222	0.014042270597333229	2.017684176025639e-05	
8.379253746576957	0.015772602090359994	0.015760477120065744	2.2779758994007594e-05	
8.509090418962503	0.017271216392679953	0.017285272619409226	2.648048145694989e-05	
8.640938912687513	0.018003268138857182	0.018032999222265166	3.1064130173627546e-05	
8.774830400956196	0.017554264842602703	0.01755017346565002	3.511958469641687e-05	
8.910796540002062	0.016065689998674762	0.016029596036664165	3.641157435013951e-05	
9.048869476572474	0.01411405833154333	0.014094948368871402	3.4762900970659634e-05	
9.189081855529167	0.012220347723216845	0.01223018151645149	3.200948392566276e-05	
9.331466827566528	0.010604418807657827	0.010629482213150515	2.9409183463100356e-05	
9.476058057049498	0.009289918496270293	0.009317211594533371	2.7299082484734572e-05	
9.622889729972897	0.008234362158403058	0.008256932521136984	2.5653180076926816e-05	
9.771996562044086	0.007385920580883647	0.007401064454915104	2.4370640472921045e-05	
9.923413806890872	0.00669997330384333	0.006707226958070266	2.335835687421812e-05	
10.0771772643966	0.0061416796488975795	0.006141630387727279	2.2545232939902598e-05	
10.233323289164382	0.005684712830798098	0.005678396998914924	2.1879635587592914e-05	
10.391888799112495	0.005309368134253628	0.0052979846289727735	2.1324346987067613e-05	
10.552911284202958	0.005000912239397668	0.004985691078473621	2.085228625992388e-05	
10.716428815305356	0.004748322578717646	0.0047304665046339275	2.0443399545183482e-05	
10.882480053198018	0.00454337206968363	0.004524031118145256	2.0082494387746618e-05	
11.051104257708666	0.004379980831793293	0.004360240528623689	1.9757738045582735e-05	
11.222341296996655	0.004253766329442241	0.004234640168164349	1.94595990663087e-05	
11.39623165697915	0.004161741362674818	0.004144162959746136	1.9180075756386145e-05	
11.572816450903245	0.00410212585108966	0.00408693835986131	1.8912102102332998e-05	
11.752137429066462	0.004074251791845142	0.0040621930488939015	1.864905105634821e-05	
11.93423698868786	0.004078551737594391	0.004070233800930176	1.8384270013000862e-05	
12.119158183932093	0.004116630695470181	0.004112512168892942	1.8110585659401974e-05	
12.306944736088793	0.004191430376877085	0.004191779306210279	1.7819704462595984e-05	
12.497641043909683	0.00430750340170869	0.004312347667748586	1.7501406507371747e-05	
12.691292194105861	0.004471421511337145	0.0044804828076512185	1.7142374345346902e-05	
12.887943972007742	0.004692338240956113	0.004704945879272676	1.6724396423332943e-05	
13.08764287239018	0.004982687664361533	0.004997672635575221	1.6221506298639914e-05	
13.290436110465315	0.005358851960770013	0.005374438639798758	1.55953313902236e-05	
13.496371633045765	0.005841159961147956	0.005854925280446252	1.478758091547502e-05	
13.705498129880782	0.006451231586018673	0.006460336410017017	1.3708853315059232e-05	
13.917865045168076	0.007201282636892322	0.007203425962209153	1.2227835712648235e-05	
14.133522589243995	0.008063779336359081	0.0080592870793904	1.0197991980897806e-05	
14.35252175045488	0.00891021722703414	0.008903329957517091	7.763544286370411e-06	
14.574914307212275	0.00946003034454182	0.009453086008564546	6.955779695284686e-06	
14.800752840235097	0.009397570453524073	0.00938878096374899	1.0702526091246632e-05	
15.030090744981337	0.008689391648742186	0.008690560930830121	1.5631505473531768e-05	
15.262982244272472	0.007661622704064845	0.007678228350539887	1.879986328820528e-05	
15.499482401113475	0.006649329577848658	0.006668339563357502	2.0283223682572443e-05	
15.739647131711472	0.005794473491933205	0.00580491928993346	2.0873305091701934e-05	
15.98353321869612	0.005114772273298599	0.005113667315510497	2.1061989887743898e-05	
16.23119832454485	0.004586812201515751	0.004575794170993466	2.107582480060065e-05	
16.482701005216104	0.004181415529666421	0.004163800384909495	2.101361806383476e-05	
16.738100723993853	0.003873938166382667	0.003853316010599623	2.0918673035392316e-05	
16.997457865546615	0.0036459341392496084	0.0036256091210805637	2.0809869870351545e-05	
17.26083375020432	0.0034844937112161276	0.0034672664380153073	2.069476861493533e-05	
17.528290648456405	0.003381258811289045	0.003369322690119514	2.0575205532383924e-05	
17.799891795674554	0.003331665700652978	0.00332652534829916	2.0449626070712427e-05	
18.075701407063548	0.0033345258849243014	0.0033369009989534116	2.031384343485054e-05	
18.35578469284383	0.0033919396257107593	0.003401637631454731	2.016084891160657e-05	
18.64020787366921	0.003509494729913863	0.003525244706506162	1.997979749898941e-05	
18.929038196283646	0.0036966051160120684	0.003715863629456759	1.975399547584543e-05	
19.222343949420477	0.003966487500064281	0.003985289878116745	1.9457599100067394e-05	
19.52019447994806	0.004334145746862829	0.004347268783327124	1.9051441803674924e-05	
19.822660209265607	0.004807650705293353	0.004809813106149185	1.8483326614350436e-05	
20.12981264995304	0.0053620099836566145	0.005351340927415339	1.7720722927554218e-05	
20.441724422678867	0.005885912542444029	0.005869007473023111	1.6910292097169673e-05	
20.75846927337004	0.006148785374855294	0.006139653342017883	1.6699753363968218e-05	
21.08012209064783	0.0059467385006308346	0.005955451312684076	1.7731545567901216e-05	
21.406758923533914	0.005366307943762093	0.005385512716545894	1.921022747414472e-05	
21.738456999430788	0.004686314648652798	0.004697497958967148	2.0242605384408646e-05	
22.075294742380795	0.004087254603792746	0.0040825075025663835	2.082510936011161e-05	
22.417351791608088	0.003618031551815411	0.003601106276938268	2.115690943048054e-05	
22.764709020347887	0.0032713501782864456	0.0032499950032319836	2.136343528071651e-05	
23.1174485549675	0.0030276936869299137	0.0030092007859804726	2.1506565996413214e-05	
23.47565379438362	0.002870011803595398	0.0028596206687967218	2.161558458572087e-05	
23.839409429780538	0.0027871024963552443	0.0027875223167117265	2.1703473176613586e-05	
24.20880146463373	0.0027738426480438524	0.0027850888354815796	2.177376769867115e-05	
24.583917235044	0.002830893547316617	0.0028501862815611973	2.182246116100101e-05	
24.964845430386426	0.0029643406259677128	0.002986083751969724	2.1836587064336823e-05	
25.351676114279368	0.0031843095940504917	0.0032004998171810254	2.1789635581580206e-05	
25.744500745878433	0.003498846569577741	0.0035010273029521697	2.1635206654751775e-05	
26.143412201500308	0.0038931066192026235	0.003878178207983339	2.1313449965425794e-05	
26.548504796581717	0.004280522401064651	0.0042604143678389795	2.0833722232690085e-05	
26.959874307978602	0.00446423917607472	0.004462863906036125	2.0489178769743678e-05	
27.377617996610834	0.00427678571349674	0.004296442277886539	2.0690839414317416e-05	
27.801834630457815	0.003821710184761858	0.0038344882522779503	2.1261912389572665e-05	
28.232624507910387	0.003332794154063618	0.003323738393786795	2.1852210391197523e-05	
28.670089481484574	0.002933842507581823	0.0029120898028390575	2.236596181974363e-05	
29.114332981902788	0.0026483665788704968	0.0026290179997385775	2.2810792551570898e-05	
29.565460042548164	0.0024662283173012257	0.0024595807565413364	2.3206366811961625e-05	
30.0235773242978	0.0023744098656262778	0.0023835150700933973	2.3565162973109636e-05	
30.488793140740842	0.002365803612415355	0.002386870474112926	2.3888060993806596e-05	
30.961217483787163	0.0024406526564893505	0.002464231941109473	2.415939080849909e-05	
31.440962049673153	0.002604732854506817	0.002617969526413113	2.433614991714631e-05	
31.928140265370157	0.002860596495696343	0.0028529715854056416	2.4331262573660268e-05	
32.42286731540228	0.0031783309948581464	0.003154662235919923	2.402186555447273e-05	
32.925260169079685	0.003436894181059315	0.0034274448355871277	2.341772876752824e-05	
33.435437608153904	0.003436061996133567	0.0034567146571956027	2.299341039616829e-05	
33.95352025490161	0.003139790591994234	0.0031509848766819158	2.3268628569245764e-05	
34.479630600643624	0.002747558059409777	0.002729940164033522	2.406294369117617e-05	
35.01389303470575	0.0024182987777936473	0.0023948477615207	2.4993863755747902e-05	
35.556433873828425	0.0021953929672789358	0.0021884811071943384	2.5884110062715267e-05	
36.107381392031996	0.002075735461588715	0.0020905960400662907	2.6685499578782168e-05	
36.666865850944866	0.0020510237724542125	0.002078099502800163	2.737270346068852e-05	
37.23501953060145	0.002119198641074779	0.0021402876756415473	2.7888050928156137e-05	
37.81197676071744	0.0022822843005026097	0.002279505224002006	2.8099920505390925e-05	
38.397873952449665	0.002527018140473701	0.0025006844187144125	2.778679098558839e-05	
38.99284963064802	0.0027704949763032757	0.002759011440686142	2.6861424949580498e-05	
39.59704446660722	0.0028260060005464147	0.0028514256660301693	2.6127028823251232e-05	
40.21060131132589	0.0026064764690292394	0.002606132759749354	2.6870594426403375e-05	
40.83366522928125	0.0022832305713352107	0.0022545065042828554	2.8735109949132208e-05	
41.46638353272696	0.002019417712367472	0.002008304384460918	3.072082842095116e-05	
42.108905816522395	0.0018609418860465199	0.0018811365056876602	3.242258663579976e-05	
42.76138399350171	0.0018072905241415748	0.0018409347099469118	3.372156861107543e-05	
43.42397233039088	0.0018544807867922426	0.001871449255762981	3.44603466578289e-05	
44.096827484281306	0.0020003308517059287	0.001980597684318761	3.431608869996987e-05	
44.78010853966855	0.0022175144777713328	0.002188332427012712	3.2978664253063376e-05	
45.47397704606499	0.0023852545728476914	0.0024093065830763294	3.154299845934753e-05	
46.17859705619533	0.002320676306840307	0.0023219632335816655	3.3542733264204366e-05	
46.894135164783904	0.00206372953560157	0.0020261821213571406	3.873401794979125e-05	
47.62076054794297	0.0018126993683315682	0.0018153549931849903	4.3703865070843116e-05	
48.35864500317141	0.001659451534197488	0.0017032751656051123	4.723593999638317e-05	
49.10796298997312	0.0016158857957947247	0.0016539580767997004	4.901133944060255e-05	
49.86889167110482	0.001679126319292683	0.0016645710966290634	4.838105961858248e-05	
50.641610954463076	0.0018381908331727916	0.0017967084181722422	4.498666967168882e-05	
51.42630353562007	0.0020222258122021748	0.002067234487308618	4.544338026999338e-05	
52.22315494101898	0.002049192122822938	0.0019940289009293803	6.646664435972184e-05	
53.03235357183818	0.001855501799438579	0.0018124413249246511	9.879472509327491e-05	
53.854090748535334	0.0016268833194573356	0.00170802368773315	0.00012890961866726596	
54.688560756081706	0.0014887749073209157	0.0016472264139903328	0.00015848376470343274	
55.53596088989733	0.0014640411012470044	0.0016068591513552818	0.00019228602439444285	
56.39649150249797	0.0015493746943438648	0.0015767199119651536	0.00023314661014849298	
57.27035605086487	0.0017133359904020617	0.0015520930833249748	0.00027571808632458137	
58.15776114454846	0.001819699819295081	0.0015306009427933699	0.0002923814245264825	
59.05891659451753	0.001708566678068628	0.0015109510817399952	0.0002550718595755774	
59.974035462765215	0.001498428551638142	0.001492399342662239	0.0001940513384497149	
60.90333411268367	0.0013594341081894555	0.0014744991527471908	0.00014737034869115225	
61.847032260219336	0.0013360337202879533	0.0014569752572217453	0.00013018054014667053	
62.80535302582078	0.001425050036451943	0.0014396558202205338	0.00014837689496331066	
63.778522987191536	0.0015744625799826502	0.0014224338324089394	0.00019026772700011399	
64.76677223286032	0.0016103951449079514	0.001405244122298116	0.00021654793908771255	
65.77033441658139	0.0014510813825914198	0.001388049107200301	0.00019832162586631575	
66.78944681257751	0.0012837232107721273	0.001370829659396642	0.00016161834570877997	
67.82435037163955	0.0012224428252424202	0.0013535790833826063	0.00013126843905213994	
68.87528977809474	0.001280026012820385	0.00133629905010058	0.00012002216488116125	
69.94251350765792	0.0014136449505466559	0.0013189967992325482	0.00013785942991756923	
71.02627388617911	0.0014551128986053613	0.0013016831848847229	0.00016415519453249913	
72.12682714930152	0.001310013247814119	0.0012843712952296104	0.0001618132721956037	
73.24443350304374	0.0011658951546743967	0.0012670754706479556	0.00014056389945985844	
74.37935718532088	0.0011340511648239857	0.0012498106033805505	0.0001190457667505075	
75.53186652841877	0.0012180778488145678	0.0012325916389935973	0.00010816742879649894	
76.7022340224364	0.0013283502695413056	0.0012154332243003592	0.00011879741488756206	
77.89073637971123	0.0012723555124113804	0.0011983494626061045	0.0001326206159686603	
79.09765460024283	0.0011190168001286485	0.0011813537481726306	0.00012747716692176984	
80.32327403813038	0.0010510374196148527	0.0011644586594344644	0.00011345821248492276	
81.5678844690394	0.001105754756707191	0.0011476758958755427	9.985444147398841e-05	
82.83178015871405	0.001213612168693523	0.0011310162473211164	9.704154298863869e-05	
84.11525993255103	0.001177879179969099	0.0011144895871906693	0.00010668759827357648	
85.41862724625115	0.001037194717580226	0.0010981048833102135	0.00010807803102411246	
86.74219025756646	0.0009822659743697808	0.0010818702214099524	0.00010058036641472448	
88.08626189915832	0.00104862055818681	0.0010657928375826695	8.95407773933058e-05	
89.45115995258467	0.0011321434972517176	0.001049879156851021	8.37486770915907e-05	
90.83720712343391	0.0010496528915063094	0.0010341348356603477	8.973826988909618e-05	
92.24473111762269	0.0009363224050867159	0.0010185648066289854	9.196394601620783e-05	
93.67406471887617	0.0009390065709611144	0.001003173324287647	8.66932002191605e-05	
95.1255458674087	0.0010317871315676248	0.0009879640108507249	7.594292700950654e-05	
96.59951773982377	0.0010225091384616746	0.0009729399013054294	7.287791433117875e-05	
98.09632883025184	0.0009027723927202314	0.0009581034872950152	7.916610176842797e-05	
99.61633303274554	0.0008727797868726579	0.0009434567594212585	7.970926345360144e-05	
101.15988972495167	0.0009520304506700424	0.0009290012477079233	7.095370243165956e-05	
102.72736385307937	0.0009654897027145147	0.0009147380600578369	6.193247138873878e-05	
104.31912601818526	0.0008544131410045537	0.0009006679186068254	6.811168140661958e-05	
105.93555256379533	0.0008254697027121072	0.0008867911939322902	7.174163058239635e-05	
107.57702566488457	0.0009019071154342967	0.0008731079371158885	6.385736909256708e-05	
109.24393341823551	0.0008943247032283278	0.0008596179096912996	5.363770493626547e-05	
110.93666993419627	0.0007928679424230345	0.0008463206115314407	6.084923194098583e-05	
112.65563542986153	0.0007951929181687307	0.00083321530674643	6.456380022736515e-05	
114.40123632369622	0.0008668446161519914	0.0008203010476754482	5.3849194768018187e-05	
116.17388533162597	0.0008056136162137305	0.0008075766970634277	4.7901259343116556e-05	
117.9740015646163	0.0007387774504658365	0.0007950409485181425	5.7130130249176465e-05	
119.802010627764	0.0007909879679862625	0.0007826923453454321	5.6287601139622975e-05	
121.65834472092367	0.0008047332748452981	0.000770529297860552	4.202662351947872e-05	
123.54344274089367	0.000715131855451945	0.000758550099272438	4.752731757270228e-05	
125.45775038518534	0.0007267440899562525	0.0007467529402353977	5.372592901871914e-05	
127.40172025740017	0.0007766908248408046	0.0007351359221596355	4.164475829213903e-05	
129.3758119742398	0.0006974208491134188	0.0007236970693683861	3.955232279586019e-05	
131.3804922741741	0.0006825196415590006	0.0007124343401853785	4.911096746220893e-05	
133.41623512779302	0.0007391713054570199	0.0007013456370320965	4.074140459396463e-05	
135.48352184986857	0.0006728353433466175	0.0006904288156099162	3.4179500305678063e-05	
137.58284121315285	0.0006508958739423795	0.0006796816932377736	4.4843882505632276e-05	
139.71468956393986	0.0007042209719734612	0.0006691020564116542	3.770627313468797e-05	
141.879570939417	0.0006396137043907627	0.0006586876676479031	3.0932472744398716e-05	
144.07799718683648	0.0006283170770319397	0.0006484362716681953	4.170109800845137e-05	
146.31048808453184	0.0006708380731423225	0.0006383456009800225	3.2526957221917216e-05	
148.57757146481032	0.0006017224597689429	0.0006284133809027203	2.9819377861981962e-05	
150.87978333874923	0.0006161681803766115	0.0006186373340854303	3.9020275233755725e-05	
153.2176680229263	0.0006292122381256416	0.0006090151845599571	2.5761486336583685e-05	
155.5917782681133	0.0005693169215502786	0.0005995446613682403	3.1109136790721074e-05	
158.00267538996428	0.0006112740824150444	0.0005902235018011158	3.4288284090177124e-05	
160.45092940172842	0.0005744137157412773	0.0005810494542821965	2.168227467782143e-05	
162.9371191490193	0.0005580106885158019	0.000572020280928034	3.310837993491509e-05	
165.46183244667284	0.0005868021499425799	0.0005631337598132461	2.4421424243182683e-05	
168.02566621772516	0.0005293144930930873	0.0005543876869669881	2.5363336279459222e-05	
170.6292266345446	0.0005657440141639286	0.0005457798781249971	3.0014161798040343e-05	
173.27312926215015	0.0005267036130851373	0.0005373081702594599	1.8412220565839355e-05	
175.9579992037507	0.0005276922097834304	0.000528970422907112	2.9625885041467453e-05	
178.68447124853947	0.0005302387051832703	0.0005207645193142771	1.7675637892819478e-05	
181.45319002177868	0.0004971469349128842	0.0005126883674159844	2.5646450382810173e-05	
184.2648101372089	0.0005252022971534799	0.0005047399006648599	2.0738059398806183e-05	
187.11999635182175	0.00047767681559441754	0.0004969170787241391	2.1033439891602934e-05	
190.019423723029	0.000510671953122205	0.0004892178880379434	2.2878131179602605e-05	
192.9637777682679	0.0004643710251996106	0.0004816403422908088	1.7270173452442122e-05	
195.95375462707955	0.000492635479965373	0.0004741824827674267	2.3291742132045648e-05	
198.99006122569847	0.00045257045230675185	0.000466842378622606	1.4768050369170474e-05	
202.0734154441926	0.00047561598401495197	0.0004596181270705788	2.2637874907143932e-05	
205.20454628619316	0.000439909747856732	0.00045250785350197656	1.3348757268004176e-05	
208.38419405125447	0.0004610937856869604	0.00044550971153605996	2.1444503072385937e-05	
211.6131105098844	0.00042602519138816754	0.0004386218830151115	1.2819779787952905e-05	
214.892059081287	0.0004484865741122379	0.00043184257794728003	1.9759745201577338e-05	
218.22181501385919	0.0004121035551487724	0.00042517003440360014	1.3269750041935993e-05	
221.60316556848443	0.0004354312564542895	0.0004186025183743844	1.719416936722942e-05	
225.03691020466627	0.00040076340109402664	0.0004121383235897169	1.475110603878022e-05	
228.5238607695462	0.00041810709385564756	0.0004057757713083415	1.3301583398802717e-05	
232.06484168985054	0.0003952175440737901	0.00039951321007883155	1.6674408910256563e-05	
235.66069016681035	0.00039490469958517816	0.00039334901547657903	8.955373532348556e-06	
239.3122563741041	0.00039523609947471556	0.0003872815898197914	1.7392404198910388e-05	
243.0204036588648	0.0003725997353217392	0.00038130936186739914	8.854766399024445e-06	
246.78600874580337	0.00038955086959159205	0.00037543078650148574	1.431509444536273e-05	
250.60996194449422	0.0003637277452378734	0.0003696443443966041	1.3305467992817151e-05	
254.4931673598731	0.0003659115967871556	0.0003639485416781154	7.705015506059347e-06	
258.43654310599635	0.0003681499742631105	0.00035834190957147313	1.5182609110110816e-05	
262.4410215231124	0.00034464976723443087	0.0003528230040441803	9.243380346057214e-06	
266.507549398097	0.0003549016113567738	0.0003473904054419796	9.212492333100631e-06	
270.63708818830384	0.0003481361825731517	0.00034204271812067477	1.3972679449104333e-05	
274.8306142488838	0.00032956930840886034	0.00033677857007483004	7.592311622694398e-06	
279.08911906362675	0.00033854934177295965	0.00033159661256447395	8.499501013808068e-06	
283.4136094793798	0.00033401187574105655	0.0003264955197408051	1.2984538321524064e-05	
287.80510794409827	0.0003154835225044325	0.00032147398827179075	8.210712754793579e-06	
292.26465274858515	0.0003180409562356333	0.0003165307369684518	5.683826495079636e-06	
296.7932982719762	0.0003222487464755162	0.0003116645064125354	1.1296910500767941e-05	
301.3921152310292	0.00030711519487050526	0.0003068740585861956	1.0488315625141449e-05	
306.0621909332746	0.00029704419066634594	0.0003021581765042302	5.15871572934758e-06	
310.80462953409153	0.0003014407652964468	0.00029751566384934815	6.1022626731243245e-06	
315.6205522977641	0.00030254040846229525	0.00029294534461089193	1.0276135978978875e-05	
320.5110978625849	0.00029081568862051514	0.00028844606272737335	9.862568218995561e-06	
325.47742251006514	0.0002797729000865205	0.000284016681733139	6.0627381357441646e-06	
330.52070043831674	0.00027795267252939105	0.00027965608440943233	3.3630937868600245e-06	
335.6421240396705	0.0002808273897286182	0.0002753631724400806	6.3779015435450044e-06	
340.8429041825955	0.00027971026185718005	0.0002711368660719977	8.957898276117735e-06	
346.1242704979875	0.0002721444467338721	0.00026697610378066227	9.141253814219253e-06	
351.4874716698928	0.0002627196739327683	0.00026287984194069873	7.457661927456537e-06	
356.9337757307372	0.00025571294256329657	0.00025884705450166353	4.979735172449945e-06	
362.46447036112943	0.000252045973454374	0.00025487673266911463	2.8356036610106765e-06	
368.08086319431027	0.0002505640370062399	0.00025096788459102223	2.7276605473207916e-06	
373.7842821253185	0.00024966089866841547	0.00024711953504955714	4.138611696969492e-06	
379.57607562494815	0.00024821003203756234	0.00024333072515827833	5.4402539322450276e-06	
385.45761305857025	0.00024582674747509217	0.00023960051206472525	6.298846310803052e-06	
391.43028500989345	0.00024266397815623817	0.0002359279686584081	6.750156650128339e-06	
397.49550360974456	0.00023906993058161048	0.00023231218328417352	6.9090527252742676e-06	
403.6547028699399	0.00023535100775104846	0.0002287522594609194	6.884634732227922e-06	
409.9093390223323	0.0002316822249327606	0.00022524731560561782	6.747933819834938e-06	
416.26089086311043	0.00022809943401339014	0.00022179648476259792	6.522390917200124e-06	
422.71086010243414	0.00022451220921251627	0.00021839891433803602	6.184351356928172e-06	
429.2607717194863	0.00022072216505809975	0.00021505376583959193	5.669734119742491e-06	
435.91217432302693	0.0002164777936596377	0.0002117602146211264	4.89056835374654e-06	
442.6666405175339	0.00021162045524015683	0.00020851744963242886	3.770520874205273e-06	
449.52576727501685	0.00020632876238936015	0.00020532467317388233	2.3225619897746846e-06	
456.4911763125926	0.0002013174629902366	0.00020218110065598965	1.1158770820239482e-06	
463.56451447591087	0.0001977045818599256	0.00019908596036367974	2.2553308102089626e-06	
470.74745412852144	0.0001963109843947566	0.00019603849322531413	4.0543094585211e-06	
478.04169354727435	0.00019642341762407924	0.00019303795258630973	5.25638470630912e-06	
485.4489573238469	0.0001950688892082053	0.00019008360398729476	5.086673935167475e-06	
492.97099677249224	0.00018981277239946912	0.00018717472494671198	3.1639219748073585e-06	
500.60959034410683	0.00018359903321126574	0.00018431060474778327	7.536081224014135e-07	
508.36654404671106	0.0001817169951831281	0.00018149054422975203	3.368073916412355e-06	
516.2436918724502	0.00018281638767775682	0.00017871385558331431	4.821145241420156e-06	
524.242896231207	0.00017881031940738726	0.00017597986215015624	3.1644765553769455e-06	
532.3660483909357	0.00017252499784691668	0.00017328789822651153	9.657277916897616e-07	
540.6150689248177	0.00017294014908522152	0.00017063730887065414	4.079612468118238e-06	
548.9919081653474	0.00017147603612600924	0.00016802744971424337	3.5324594358323386e-06	
557.4985466654523	0.00016485578020454547	0.00016545768677743875	8.114148187323583e-07	
566.1369956667598	0.00016593217761334765	0.00016292739628770184	4.050076713553435e-06	
574.909297575119	0.00016210479104942143	0.0001604359645022055	2.144672554985567e-06	
583.8175264434902	0.00015851344511843172	0.0001579827875337715	2.6762943091430585e-06	
592.8637884623186	0.00015882187822502852	0.0001555672711802568	3.2897570311336494e-06	
602.0502224575035	0.0001529592367512411	0.00015318883075731346	1.581346968910873e-06	
611.379000396087	0.00015427950466759648	0.00015084689093444587	3.434932882033447e-06	
620.8523278997751	0.00014834783461248924	0.00014854088557429102	1.4060837866359799e-06	
630.4724447664181	0.00014935403339593923	0.00014627025757505064	3.0970291101705036e-06	
640.2416254995708	0.00014445817524611672	0.00014403445871600184	2.1053922864650774e-06	
650.1621798462554	0.00014359137345119614	0.00014183294950602	2.037939825696179e-06	
660.2364533430635	0.00014191412378684862	0.0001396651990350413	3.094471242604338e-06	
670.4668278707137	0.00013744329943430816	0.0001375306848284026	2.0702958813349235e-07	
680.8557222172046	0.0001380840669162104	0.0001354288927039911	2.684223439320488e-06	
691.4055926496942	0.00013513108458489804	0.0001333593166321406	2.721456873347003e-06	
702.1189334952396	0.00013126050226921384	0.00013132145859821227	5.127402708049991e-07	
712.9982777305363	0.00013091041017912524	0.00012931482846779952	1.810228959659009e-06	
724.0461975807946	0.00013009579490840044	0.00012733894385449668	2.8411672852539047e-06	
735.2653051278958	0.00012689014530632708	0.00012539332999017528	2.3827732786702493e-06	
746.6582529279726	0.00012367741264319038	0.0001234775195977099	1.1544033197220445e-06	
758.2277346385576	0.0001217854669338703	0.0001215910527660994	2.1176190424916672e-07	
769.9764856554507	0.00012068781099338203	0.00011973347682793005	1.1801984448274688e-06	
781.9072837594538	0.00011959539122914284	0.0001179043462391271	1.8115774675076472e-06	
794.0229497731273	0.00011820082968612011	0.00011610322246094516	2.1262578727111912e-06	
806.3263482277227	0.00011656105106266263	0.0001143296738441469	2.233580545729701e-06	
818.82038804045	0.00011480338402926552	0.00011258327551532169	2.2202533799861786e-06	
831.5080232022387	0.00011297578498241086	0.00011086360926529674	2.1166734478403498e-06	
844.3922534761538	0.0001110247544258249	0.00010917026343959593	1.8929408820509912e-06	
857.4761251066391	0.00010885913933456446	0.00010750283283089927	1.476312654697212e-06	
870.7627315397452	0.00010653180288485531	0.00010586091857346147	8.046893546897977e-07	
884.2552141545192	0.00010446901488575923	0.00010424412803944618	3.4181525661732494e-07	
897.9567630057271	0.00010330557664382518	0.00010265207473713413	1.2893480227400707e-06	
911.8706175780853	0.00010282297153162282	0.00010108437821096549	1.9840948238700716e-06	
926.0000675521785	0.00010123392567258935	9.954066394337628e-05	1.715109225270373e-06	
940.3484535822448	9.841036369887195e-05	9.802056325839162e-05	4.066577954304818e-07	
954.9191680860141	9.747712977145925e-05	9.652371322693732e-05	1.4532340250268382e-06	
969.715656046784	9.677279719412584e-05	9.504975657383397e-05	1.7251744804566543e-06	
984.7414158279239	9.389738719760209e-05	9.359834158643859e-05	3.4722248994551946e-07	
1000.0	9.378955567155553e-05	9.216912202489813e-05	1.7661425429119534e-06	


==> data/fig_delay_ph2_bode_22.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0054082928381902875	1.5825193075182187e-05	
0.10154950161807173	0.005424263851159186	0.005408547462643535	1.5825420311955567e-05	
0.10312301278878754	0.005424523276890389	0.0054088100593872816	1.5825654667861166e-05	
0.10472090554055413	0.005424790826154535	0.005409080878689721	1.5825896366659752e-05	
0.10634355766636439	0.005425066754025711	0.005409360178717191	1.582614563918843e-05	
0.10799135281311975	0.005425351323631497	0.005409648225786071	1.5826402723595456e-05	
0.1096646805723366	0.005425644806410056	0.005409945294622877	1.582666786557397e-05	
0.11136393657225817	0.005425947482375599	0.0054102516686328666	1.5826941318582554e-05	
0.11308952257139368	0.0054262596403925395	0.005410567640177355	1.5827223344130018e-05	
0.11484184655350702	0.0054265815784585855	0.005410893510860155	1.58275142120021e-05	
0.11662132282407707	0.005426913603997136	0.005411229591823337	1.5827814200556388e-05	
0.11842837210825283	0.005427256034159231	0.0054115762040527335	1.5828123596971946e-05	
0.12026342165032622	0.005427609196135441	0.00541193367869343	1.5828442697551203e-05	
0.12212690531474645	0.0054279734274780105	0.005412302357375651	1.582877180801042e-05	
0.12401926368869937	0.005428349076433596	0.005412682592551361	1.5829111243770764e-05	
0.12594094418627644	0.005428736502287014	0.005413074747841962	1.5829461330299795e-05	
0.12789240115425762	0.005429136075716311	0.005413479198397491	1.5829822403411634e-05	
0.12987409597953362	0.005429548179159614	0.005413896331267674	1.583019480961256e-05	
0.13188649719819254	0.005429973207194128	0.005414326545785298	1.5830578906444872e-05	
0.13393008060629666	0.005430411566927731	0.005414770253962276	1.5830975062856654e-05	
0.13600532937237603	0.005430863678403595	0.005415227880898934	1.583138365954818e-05	
0.13811273415166478	0.005431329975018294	0.005415699865206873	1.583180508937735e-05	
0.14025279320210793	0.005431810903953884	0.005416186659445971	1.5832239757756133e-05	
0.1424260125021654	0.005432306926624429	0.0054166887305760174	1.583268808303828e-05	
0.1446329058704415	0.005432818519137507	0.00541720656042344	1.5833150496964475e-05	
0.14687399508716817	0.005433346172771236	0.005417740646163729	1.583362744509085e-05	
0.14914981001757044	0.005433890394467337	0.005418291500820082	1.5834119387246062e-05	
0.15146088873714358	0.0054344517073408516	0.005418859653778864	1.583462679799557e-05	
0.1538077776588715	0.005435030651207098	0.005419445651322489	1.583515016712343e-05	
0.15619103166241588	0.005435627783126487	0.005420050057180331	1.5835690000147686e-05	
0.15861121422530794	0.0054362436779678445	0.00542067345309837	1.5836246818818315e-05	
0.16106889755617235	0.005436878928990934	0.005421316439428185	1.5836821161675897e-05	
0.16356466273001555	0.0054375341484488495	0.005421979635736064	1.5837413584587572e-05	
0.1660990998256107	0.005438209968211049	0.005422663681432936	1.5838024661327542e-05	
0.16867280806501112	0.005438907040407755	0.005423369236425891	1.5838654984185026e-05	
0.1712863959552255	0.005439626038096534	0.005424096981792114	1.5839305164551437e-05	
0.17394048143208848	0.005440367655951882	0.005424847620476033	1.5839975833583557e-05	
0.17663569200636045	0.005441132610978662	0.005425621878010569	1.5840667642854624e-05	
0.17937266491209122	0.005441921643250303	0.00542642050326339	1.5841381265035032e-05	
0.18215204725728248	0.005442735516672695	0.0054272442692091085	1.584211739459534e-05	
0.18497449617688488	0.005443575019774745	0.005428093973728397	1.5842876748550593e-05	
0.18784067898816573	0.005444440966526612	0.00542897044043506	1.5843660067203814e-05	
0.1907512733484843	0.005445334197186709	0.005429874519532128	1.5844468114948462e-05	
0.19370696741551147	0.005446255579178514	0.005430807088698066	1.5845301681067305e-05	
0.1967084600099325	0.005447206007998417	0.005431769054004302	1.5846161580585318e-05	
0.19975646078067044	0.005448186408155774	0.005432761350865257	1.584704865513773e-05	
0.20285169037266976	0.0054491977341464114	0.005433784945022145	1.5847963773883406e-05	
0.2059948805972802	0.005450240971460936	0.005434840833561893	1.5848907834437316e-05	
0.20918677460527996	0.005451317137629182	0.005435930045972541	1.5849881763847634e-05	
0.21242812706258082	0.0054524272833022715	0.005437053645236585	1.585088651960046e-05	
0.215719704328655	0.005453572493373758	0.005438212728963749	1.5851923090678122e-05	
0.21906228463772706	0.0054547538881414455	0.005439408430564819	1.5852992498628178e-05	
0.22245665828277353	0.005455972624511519	0.005440641920468123	1.58540957987116e-05	
0.22590362780237347	0.005457229897246689	0.005441914407380465	1.5855234081046582e-05	
0.22940400817045398	0.005458526940260196	0.0054432271395942556	1.5856408471847162e-05	
0.23295862698897662	0.005459865027957506	0.005444581406342789	1.5857620134665665e-05	
0.2365683246836085	0.005461245476627704	0.005445978539205629	1.5858870271698547e-05	
0.2402339547024262	0.0054626696458866635	0.00544741991356618	1.586016012515809e-05	
0.243956383717698	0.005464138940174127	0.005448906950123663	1.58614909786726e-05	
0.24773649183079302	0.005465654810306995	0.005450441116461729	1.5862864158743825e-05	
0.2515751727802653	0.005467218755091224	0.005452023928676164	1.586428103628728e-05	
0.2554733341531623	0.005468832322994797	0.005453656953064182	1.5865743028188363e-05	
0.2594318975996074	0.005470497113884431	0.005455341807877926	1.5867251598969783e-05	
0.26345179905070754	0.005472214780828768	0.005457080165145012	1.586880826247526e-05	
0.2675339889398373	0.005473987031970941	0.005458873752558948	1.5870414583669612e-05	
0.27167943242735193	0.005475815632473577	0.005460724355442597	1.5872072180460624e-05	
0.2758891096287819	0.005477702406539429	0.005462633818787788	1.5873782725644433e-05	
0.28016401584656353	0.005479649239510991	0.00546460404937455	1.5875547948882096e-05	
0.2845051618053608	0.0054816580800526905	0.005466637017973491	1.587736963879484e-05	
0.28891357389103245	0.005483730942419305	0.0054687347616350695	1.5879249645116636e-05	
0.2933902943933029	0.005485869908814605	0.0054708993860697	1.5881189880971873e-05	
0.29793638175219256	0.005488077131844315	0.005473133068122886	1.5883192325194077e-05	
0.30255291080826724	0.005490354837067749	0.005475438058349687	1.588525902478889e-05	
0.30724097305676445	0.00549270532565273	0.0054778166836931905	1.5887392097482614e-05	
0.31200167690565833	0.00549513097713862	0.005480271350271829	1.5889593734373258e-05	
0.3168361479377224	0.0054976342523125705	0.005482804546280675	1.5891866202705165e-05	
0.3217455291766536	0.005500217696204384	0.005485418845012109	1.589421184875616e-05	
0.32673098135731937	0.005502883941205672	0.005488116908001615	1.5896633100851046e-05	
0.33179368320019265	0.005505635710319319	0.005490901488304694	1.5899132472502597e-05	
0.33693483169003946	0.0055084758205456216	0.005493775433911294	1.590171256570037e-05	
0.3421556423589239	0.005511407186411764	0.005496741691304489	1.590437607433438e-05	
0.3474573495735992	0.005514432823651802	0.005499803309170553	1.5907125787768428e-05	
0.35284120682735126	0.005517555853044597	0.0055029634422679155	1.590996459459003e-05	
0.3583084870363649	0.005520779504417698	0.00550622535546305	1.591289548650601e-05	
0.3638604828406817	0.005524107120825563	0.005509592427941673	1.5915921562446484e-05	
0.3694985069098218	0.0055275421629110465	0.0055130681576042746	1.5919046032808497e-05	
0.37522389225314035	0.00553108821345963	0.005516656165655391	1.5922272223958847e-05	
0.3810379925349945	0.00553474898215636	0.005520360201396749	1.592560358287505e-05	
0.3869421823947922	0.005538528310556225	0.005524184147234902	1.5929043682075358e-05	
0.39293785777200174	0.005542430177279159	0.0055281320239147025	1.5932596224732067e-05	
0.39902643623619527	0.005546458703441729	0.005532207995990655	1.593626505002153e-05	
0.4052093573222091	0.005550618158338223	0.005536416377548859	1.594005413879852e-05	
0.41148808287049476	0.005554912965384682	0.005540761638193224	1.594396761945819e-05	
0.41786409737274555	0.005559347708340252	0.005545248409310283	1.5948009774145398e-05	
0.4243389083228771	0.005563927137821221	0.0055498814906280525	1.595218504524e-05	
0.43091404657344795	0.005568656178124012	0.005554665857085254	1.5956498042177152e-05	
0.4375910666976019	0.005573539934374531	0.005559606666028305	1.5960953548608478e-05	
0.4443715473566186	0.0055785837000223645	0.005564709264754682	1.596555652990907e-05	
0.45125709167315986	0.005583792964699582	0.005569979198422372	1.5970312141094674e-05	
0.4582493276102989	0.0055891734224651915	0.005575422218346613	1.5975225735106784e-05	
0.4653499083564233	0.005594730980457723	0.00558104429070633	1.5980302871576658e-05	
0.4725605127161014	0.005600471767979969	0.0055868516056844526	1.598554932599861e-05	
0.4798828455070056	0.0056064021460414904	0.005592850587067705	1.599097109941845e-05	
0.4873186379629853	0.005612528717386358	0.005599047902333431	1.5996574428628003e-05	
0.49486964814338685	0.005618858337035425	0.005605450473252787	1.6002365796897764e-05	
0.5025376613487146	0.005625398123374565	0.005612065487041782	1.600835194532264e-05	
0.5103244905427329	0.00563215546982249	0.005618900408093893	1.6014539884740432e-05	
0.5182319767811088	0.00563913805711419	0.005625962990330293	1.602093690834688e-05	
0.5262619896466971	0.0056463538662386605	0.005633261290206441	1.6027550605007972e-05	
0.5344164276915693	0.005653811192072347	0.005640803680416572	1.6034388873305013e-05	
0.5426972188858914	0.005661518657752862	0.0056485988643406445	1.6041459936385894e-05	
0.5511063210737586	0.005669485229840789	0.005656655891281653	1.6048772357686524e-05	
0.559645722436092	0.005677720234320972	0.005664984172544799	1.6056335057528848e-05	
0.5683174419607084	0.005686233373498613	0.005673593498413895	1.6064157330705857e-05	
0.5771235299196736	0.0056950347438497065	0.005682494056084564	1.6072248865129762e-05	
0.5860660683540517	0.005704134854889907	0.005691696448618514	1.6080619761537763e-05	
0.595147171566167	0.0057135446491309895	0.005701211714987989	1.6089280554441347e-05	
0.604368986619493	0.005723275523199402	0.005711051351285097	1.609824223430908e-05	
0.6137336938462858	0.005733339350197404	0.005721227333176498	1.610751627114749e-05	
0.6232435073630855	0.005743748503393699	0.005731752139690528	1.611711463949859e-05	
0.6329006755942035	0.005754515881337529	0.0057426387784307075	1.612704984506702e-05	
0.6427074818033226	0.005765654934497825	0.005753900812317429	1.6137334952981433e-05	
0.6526662446333333	0.005777179693537498	0.0057655523879678984	1.6147983617891255e-05	
0.6627793186545348	0.00578910479934205	0.0057776082658336485	1.6159010116016947e-05	
0.6730490949213316	0.0058014455349317574	0.005790083852224959	1.617042937926773e-05	
0.6834780015375548	0.0058142178593977335	0.005802995233362554	1.618225703165042e-05	
0.6940685042305437	0.005827438444014166	0.005816359211608972	1.6194509428092224e-05	
0.7048231069341222	0.005841124710692367	0.005830193344045357	1.6207203695872316e-05	
0.7157443523806098	0.005855294872956756	0.005844515983573809	1.6220357778915015e-05	
0.7268348227020044	0.005869967979638942	0.005859346322741599	1.6233990485108332e-05	
0.7380971400404808	0.005885163961503703	0.005874704440501087	1.6248121536947157e-05	
0.7495339671683494	0.005900903681040034	0.0058906113521386	1.626277162573995e-05	
0.7611480081176202	0.005917208985671906	0.005907089062626946	1.6277962469678036e-05	
0.7729420088193235	0.005934102764666989	0.005924160623679859	1.6293716876123393e-05	
0.784918757752735	0.005951609010047733	0.005941850194812888	1.6310058808401574e-05	
0.7970810866046624	0.0059697528818381754	0.005960183108743959	1.6327013457571332e-05	
0.8094318709389453	0.005988560778011821	0.0059791859414991076	1.63446073195224e-05	
0.8219740308763326	0.006008060409541536	0.0059988865876241994	1.636286827793298e-05	
0.8347105317848907	0.006028280880991827	0.006019314340942991	1.6381825693534732e-05	
0.847644384981113	0.006049252777137794	0.006040499981345709	1.640151050033013e-05	
0.8607786484418896	0.0060710082561438485	0.0060624758681410915	1.6421955309318357e-05	
0.8741164275275125	0.0060935811498897315	0.006085276040559255	1.6443194520472536e-05	
0.8876608757158821	0.006117007072092104	0.0061089363260533845	1.6465264443684292e-05	
0.9014151953480897	0.006141323534937894	0.006133494457116071	1.6488203429563913e-05	
0.9153826383855528	0.006166570075021448	0.00615899019740194	1.651205201100245e-05	
0.9295665071788846	0.00619278838946273	0.006185465478033274	1.653685305651764e-05	
0.9439701552486742	0.006220022483179214	0.0062129645450605	1.656265193662132e-05	
0.9585969880783669	0.006248318828391424	0.006241534119156824	1.6589496704314238e-05	
0.9734504639194281	0.006277726537562866	0.006271223568746478	1.6617438291333843e-05	
0.9885340946089864	0.006308297551111077	0.006302085097902231	1.6646530721588777e-05	
1.0038514464001433	0.006340086841380235	0.006334173950500909	1.66768313436067e-05	
1.01940614080515	0.006373152634539353	0.006367548632299099	1.670840108398685e-05	
1.0352018554516484	0.006407556652266856	0.006402271152787457	1.674130472402898e-05	
1.051242324952181	0.006443364375305372	0.006438407288904748	1.6775611202037252e-05	
1.0675313417871697	0.006480645331224222	0.0064760268729455416	1.6811393944099e-05	
1.0840727572015847	0.006519473409015627	0.006515204107283604	1.684873122642616e-05	
1.1008704821154982	0.006559927203479906	0.006556017908861188	1.688770657282234e-05	
1.117928488048752	0.006602090392731022	0.006598552286769589	1.6928409191203607e-05	
1.1352508080599522	0.006646052152584438	0.006642896756675636	1.6970934453707127e-05	
1.1528415377000134	0.006691907612083157	0.006689146796341174	1.701538442542164e-05	
1.1707048359804781	0.006739758354985492	0.006737404347048472	1.706186844752131e-05	
1.1888449263568397	0.006789712972692065	0.006787778366396084	1.7110503781326914e-05	
1.2072660977271032	0.006841887674844229	0.0068403854386818435	1.7161416320734337e-05	
1.225972705445816	0.006896406964699318	0.006895350449959329	1.7214741381480694e-05	
1.2449691723538168	0.00695340438740056	0.006952807335862736	1.7270624576960865e-05	
1.2642599898239333	0.007013023360435986	0.007012899911466444	1.7329222791619e-05	
1.2838497188228888	0.007075418096951618	0.007075782793810576	1.7390705264705063e-05	
1.3037429909896587	0.00714075463418496	0.007141622429316985	1.7455254798937454e-05	
1.3239445097305402	0.00720921198115948	0.007210598240185647	1.7523069110959944e-05	
1.3444590513311867	0.007280983401981287	0.007282903906050567	1.7594362343027393e-05	
1.3652914660858761	0.0073562778536698185	0.007358748799750786	1.7669366758369632e-05	
1.386446679444272	0.007435321600512311	0.007438359599112633	1.7748334646459374e-05	
1.4079296931759626	0.007518360030552233	0.007521982100237979	1.7831540468428884e-05	
1.4297455865530366	0.007605659704120427	0.007609883262064694	1.7919283278169597e-05	
1.451899517550985	0.007697510669437721	0.007702353517051455	1.8011889460491704e-05	
1.4743967240682132	0.007794229086434819	0.007799709388913489	1.810971583497128e-05	
1.4972425251644468	0.007896160207267607	0.007902296465614213	1.8213153182602602e-05	
1.5204423223183279	0.008003681770824472	0.008010492784568155	1.8322630262723025e-05	
1.5440016007044985	0.00811720787916419	0.008124712697566	1.843861839998547e-05	
1.5679259304904682	0.008237193436711258	0.008245411295710842	1.8561636736047613e-05	
1.5922209681535842	0.00836413924870089	0.008373089490179113	1.869225825887851e-05	
1.6168924578184014	0.008498597894477392	0.008508299863550325	1.883111674439378e-05	
1.6419462326147771	0.008641180514654628	0.008651653429621573	1.897891477221242e-05	
1.667388216057011	0.008792564679921833	0.008803827468095219	1.913643301006917e-05	
1.6932244234443516	0.008953503544794059	0.008965574635651757	1.93045410020888e-05	
1.7194609632832076	0.009124836533620511	0.009137733598421044	1.9484209746055802e-05	
1.7461040387313935	0.009307501860930205	0.009321241484958652	1.9676526407030663e-05	
1.7731599490647525	0.009502551256616804	0.009517148526370605	1.988271159185716e-05	
1.8006350911665105	0.009711167352294157	0.009726635334886428	2.0104139705913138e-05	
1.828535961039703	0.009934684293243238	0.009951033378711241	2.0342363034864485e-05	
1.8568691553430368	0.010174612277010128	0.010191849345545931	2.0599140347393274e-05	
1.885641372950552	0.010432666893049362	0.010450794257711983	2.087647100881569e-05	
1.9148594165354507	0.010710804358373677	0.010729818418636914	2.1176635841975722e-05	
1.9445301941784663	0.01101126402552807	0.011031153546762453	2.150224628620641e-05	
1.974660721001155	0.011336619898646346	0.011357363805559732	2.1856303807290796e-05	
2.0052581208244957	0.011689843352576581	0.011711407888362044	2.2242272026764705e-05	
2.036329627853186	0.01207437983556667	0.012096714889845211	2.2664164700019473e-05	
2.067882588386045	0.012494243078490777	0.01251727742192091	2.3126653520361218e-05	
2.0999244625529108	0.01295413126514537	0.012977766341523771	2.3635200807491623e-05	
2.132462826078452	0.013459570764168679	0.013483672575720479	2.4196223508527922e-05	
2.1655053720733157	0.014017094383234806	0.014041482855217098	2.4817296644786866e-05	
2.199059912853022	0.01463446261140224	0.01465889763421201	2.5507406399292655e-05	
2.2331343817850464	0.015320937736450909	0.01534510086232682	2.6277265394752333e-05	
2.267736835164523	0.016087621476553262	0.01611109202376232	2.713970509057105e-05	
2.302875454119006	0.01694786550384721	0.01697008968500911	2.8110161895470205e-05	
2.3385585465427567	0.01791775800621537	0.01793800988171177	2.9207272794072365e-05	
2.3747945490609914	0.019016671911604395	0.0190340060239393	3.0453589081307068e-05	
2.411592029024571	0.020267818294491997	0.020281017007785354	3.187639464582098e-05	
2.4489596865355954	0.021698654295842508	0.021706180848383796	3.350856004203171e-05	
2.4869063565043885	0.02334079306620182	0.02334077974126409	3.5389237877522e-05	
2.5254410107383527	0.025228646615432605	0.02521898690296017	3.756393390599122e-05	
2.564572760063192	0.0273952140688017	0.02737390492467747	4.008293128032434e-05	
2.604310856476998	0.029861959535306532	0.02982796662726512	4.299597452582138e-05	
2.6446646953377266	0.03261758807070385	0.03257262750272504	4.633929121567286e-05	
2.6856438175845567	0.035579197637971204	0.03553060993375743	5.010864498909375e-05	
2.727257911993673	0.03853506560646704	0.03849843291091302	5.4211211493977394e-05	
2.769516817469004	0.04109526684059574	0.04109159539535376	5.839544533886122e-05	
2.812430525368455	0.04272797271769445	0.04276831323867617	6.217927658257244e-05	
2.8560091818661824	0.042963205670601384	0.043028001840438486	6.483501660586546e-05	
2.9002630903514777	0.04167569327967353	0.04172089255386423	6.554273418189562e-05	
2.945202713864811	0.039171058633701454	0.03916809908377456	6.380630626475255e-05	
2.9908386775716385	0.035984158760001946	0.03594213360391675	5.9880708790583324e-05	
3.0371817712745264	0.032614448087501836	0.0325604373779672	5.4663105564042535e-05	
3.0842429519642045	0.029391713879038165	0.029346303573742117	4.912169036753316e-05	
3.1320333464101533	0.026475642534881955	0.0264468718353223	4.389544473906514e-05	
3.180564253791325	0.023912190859039395	0.02389996171646252	3.92674192647353e-05	
3.2298471483676323	0.021688506698900815	0.02168949542770894	3.529669228372665e-05	
3.2798936821928324	0.01976801912079391	0.019778384809216416	3.193795502201261e-05	
3.3307156878694446	0.018108489083498682	0.018124918464529443	2.9110404185267955e-05	
3.3823251813463506	0.016669901035344034	0.016689844627577492	2.6729553270415577e-05	
3.43473436475976	0.015417242296182845	0.01543884680278972	2.4719381187617368e-05	
3.487955629318178	0.01432098273965856	0.014342944776725201	2.3015560703753327e-05	
3.542001558232087	0.013356638872922814	0.013378063053006184	2.1565114011784603e-05	
3.5968849296890193	0.012504052653552465	0.012524337233562813	2.032488642038309e-05	
3.6526187198747286	0.011746651018450299	0.011765402469283462	1.925982094123541e-05	
3.7092161060411786	0.011070785086451663	0.011087756513302845	1.8341392821555347e-05	
3.7666904696220658	0.010465175148875318	0.010480222676494618	1.75463022529279e-05	
3.8250553993966134	0.009920458059374396	0.00993351019775339	1.6855422578158206e-05	
3.884324694702404	0.009428823443963215	0.009439859647528744	1.6252968155354846e-05	
3.9445123686979775	0.008983723175487181	0.008992758855375897	1.572584010277016e-05	
4.005632651675993	0.00857963977541511	0.008586715827532124	1.5263112084200736e-05	
4.067699994427721	0.00821190161694516	0.008217077110877083	1.4855624933867483e-05	
4.130729071659682	0.007876535091615303	0.00787988217633182	1.449566549634175e-05	
4.194734785463209	0.007570145928917986	0.007571746297287083	1.4176710663360166e-05	
4.259732268837781	0.007289823537015398	0.00728976598930153	1.3893222065454359e-05	
4.325736889268946	0.007033063575741139	0.007031442359361188	1.364048033511689e-05	
4.392764252361694	0.0067977050284278384	0.006794618726264044	1.3414450486238928e-05	
4.460830205530115	0.006581878860736052	0.006577429666364345	1.3211671935967507e-05	
4.5299508417442365	0.006383965991849373	0.006378259256133021	1.302916818578023e-05	
4.600142503334918	0.006202562797349324	0.00619570676312532	1.2864372302147272e-05	
4.671421785857698	0.006036452746789051	0.006028558411047515	1.2715065187672271e-05	
4.743805542016518	0.005884583078277075	0.005875764137188142	1.2579324281915368e-05	
4.817310885648243	0.005746045647244134	0.0057364184906056	1.245548082938128e-05	
4.891955195768907	0.005620061272388114	0.005609745001917517	1.2342084239285611e-05	
4.967756120682691	0.005505967050442351	0.005495083501762172	1.2237872365983518e-05	
5.044731582154526	0.005403206232104898	0.005391879983916832	1.2141746782050978e-05	
5.122899779647386	0.005311320351446364	0.005299678707701457	1.205275231372944e-05	
5.202279194625215	0.005229943386208353	0.005218116318344591	1.197006027356131e-05	
5.282888594922542	0.005158797801455593	0.005146917838172024	1.1892954967574654e-05	
5.364747039181794	0.005097692398278881	0.005085894449934681	1.1820823182751192e-05	
5.447873881359371	0.005046521956594816	0.005034943060173805	1.1753146483071293e-05	
5.532288775301544	0.005005268730499954	0.004994047699101484	1.1689496266855571e-05	
5.618011679391243	0.004974005930405663	0.0049632828882638464	1.162953167368194e-05	
5.705062861266868	0.004952903413328312	0.004942819193176308	1.1573000586516383e-05	
5.793462902614208	0.004942235907474134	0.004932931281281622	1.1519744168323834e-05	
5.883232704032601	0.004942394227732782	0.00493400893390144	1.1469705620966889e-05	
5.974393489976511	0.004953900105725341	0.004946571624931373	1.1422944184857721e-05	
6.06696681377367	0.004977425476506466	0.004971287493385705	1.137965584842725e-05	
6.160974562720967	0.005013817354605844	0.00500899782173828	1.1340202862386062e-05	
6.25643896325932	0.005064129824008058	0.005060748515802921	1.130515503567363e-05	
6.353382586228693	0.005129665201443958	0.005127830605130754	1.1275347047167157e-05	
6.451828352204593	0.005212027169433567	0.005211832503490177	1.1251957815907382e-05	
6.551799536917215	0.005313189700165262	0.005314707770061904	1.1236620595312873e-05	
6.653319776754563	0.005435587025660728	0.005438863512674659	1.1231576283236237e-05	
6.756413074350862	0.005582231927000765	0.005587276544054946	1.1239888047340906e-05	
6.861103804261538	0.0057568724556142275	0.005763647176168633	1.1265743602450155e-05	
6.9674167187261515	0.0059642011779363095	0.0059726044284045855	1.1314883570104222e-05	
7.075376953520617	0.006210136515599504	0.006219981801655182	1.1395212031158309e-05	
7.1850100339000935	0.006502203009782444	0.006513189935886487	1.1517670989484012e-05	
7.2963418806339915	0.006850046070255494	0.00686172123084062	1.1697496954673684e-05	
7.40939881613446	0.007266124652774247	0.00727782986654574	1.1956028505149334e-05	
7.5242075706798515	0.00776662383676558	0.00777743101555255	1.2323301095313452e-05	
7.640795288734611	0.008372592101928592	0.008381231517735422	1.2841748323044174e-05	
7.759189535367103	0.009111158845227963	0.009115970992320832	1.3571412156533596e-05	
7.879418302766868	0.010016213609273057	0.010015220391835826	1.4597080969246103e-05	
8.001510016862884	0.01112656762760469	0.01111792393874682	1.603746234490345e-05	
8.125493544044346	0.012476061722380577	0.012459490042672055	1.805491886192093e-05	
8.251398197985628	0.014062365812389222	0.014042485675694823	2.0858440066034464e-05	
8.379253746576957	0.015772602090359994	0.01576325252362698	2.4674094322595366e-05	
8.509090418962503	0.017271216392679953	0.017289730397531608	2.960605416200373e-05	
8.640938912687513	0.018003268138857182	0.018036348853236253	3.519817111858207e-05	
8.774830400956196	0.017554264842602703	0.017549820327937005	3.963837731397667e-05	
8.910796540002062	0.016065689998674762	0.016025996036417915	4.0406425461744746e-05	
9.048869476572474	0.01411405833154333	0.014090413273704694	3.762949698547395e-05	
9.189081855529167	0.012220347723216845	0.012226487786921094	3.367570223270701e-05	
9.331466827566528	0.010604418807657827	0.010627359226097614	3.005045321876483e-05	
9.476058057049498	0.009289918496270293	0.009316748702156097	2.7120868145278547e-05	
9.622889729972897	0.008234362158403058	0.00825794914395489	2.4826579483128924e-05	
9.771996562044086	0.007385920580883647	0.007403296536269279	2.3026862158044094e-05	
9.923413806890872	0.00669997330384333	0.00671040185370785	2.1596358068235924e-05	
10.0771772643966	0.0061416796488975795	0.00614549178280728	2.0439959676908906e-05	
10.233323289164382	0.005684712830798098	0.005682710368975278	1.9488464352041797e-05	
10.391888799112495	0.005309368134253628	0.0053025361386375225	1.8691747710755447e-05	
10.552911284202958	0.005000912239397668	0.0049902849602411125	1.801313797592332e-05	
10.716428815305356	0.004748322578717646	0.004734922748962033	1.742535245275464e-05	
10.882480053198018	0.00454337206968363	0.004528184052479994	1.690766775454652e-05	
11.051104257708666	0.004379980831793293	0.004363938400206282	1.644395435441495e-05	
11.222341296996655	0.004253766329442241	0.004237745696495793	1.6021291086567344e-05	
11.39623165697915	0.004161741362674818	0.0041465548006472145	1.5628959915870295e-05	
11.572816450903245	0.00410212585108966	0.0040885134529686454	1.5257682557745758e-05	
11.752137429066462	0.004074251791845142	0.004062869881680931	1.4898999565149396e-05	
11.93423698868786	0.004078551737594391	0.0040699567138907005	1.4544714016493815e-05	
12.119158183932093	0.004116630695470181	0.00411125695852464	1.4186329077473256e-05	
12.306944736088793	0.004191430376877085	0.004189560572375134	1.3814401819890161e-05	
12.497641043909683	0.00430750340170869	0.0043092286206890705	1.34177115788725e-05	
12.691292194105861	0.004471421511337145	0.004476588606830483	1.2982091779019098e-05	
12.887943972007742	0.004692338240956113	0.004700481963733638	1.2488684702470821e-05	
13.08764287239018	0.004982687664361533	0.004992949608927107	1.1911227380912422e-05	
13.290436110465315	0.005358851960770013	0.005369903908217242	1.1211752786887655e-05	
13.496371633045765	0.005841159961147956	0.005851194904561825	1.0333912946263525e-05	
13.705498129880782	0.006451231586018673	0.006458196971738569	9.193923465087563e-06	
13.917865045168076	0.007201282636892322	0.007203708131390618	7.67667372443018e-06	
14.133522589243995	0.008063779336359081	0.008062375310263652	5.700049602416408e-06	
14.35252175045488	0.00891021722703414	0.008908081163736313	3.884866702478702e-06	
14.574914307212275	0.00946003034454182	0.009456141982351236	5.6086123014155235e-06	
14.800752840235097	0.009397570453524073	0.009387260566870014	1.0434288710003337e-05	
15.030090744981337	0.008689391648742186	0.008685969387407847	1.4758292067133812e-05	
15.262982244272472	0.007661622704064845	0.007674272260523734	1.7078549197496696e-05	
15.499482401113475	0.006649329577848658	0.006667064760239159	1.790459193520586e-05	
15.739647131711472	0.005794473491933205	0.005806433295635673	1.8036599494117395e-05	
15.98353321869612	0.005114772273298599	0.0051172131476467765	1.7902149788284592e-05	
16.23119832454485	0.004586812201515751	0.004580435624617669	1.767803419723257e-05	
16.482701005216104	0.004181415529666421	0.0041686802791340806	1.7432192845191586e-05	
16.738100723993853	0.003873938166382667	0.0038577257369187615	1.7189233159350487e-05	
16.997457865546615	0.0036459341392496084	0.0036289989347854422	1.6956430463705115e-05	
17.26083375020432	0.0034844937112161276	0.003469244216730715	1.6733867050077464e-05	
17.528290648456405	0.003381258811289045	0.0033696553047681457	1.651836998562209e-05	
17.799891795674554	0.003331665700652978	0.003325145715251216	1.630491308824529e-05	
18.075701407063548	0.0033345258849243014	0.0033339210816693905	1.6086857954246104e-05	
18.35578469284383	0.0033919396257107593	0.0033973673489879927	1.5855510752222525e-05	
18.64020787366921	0.003509494729913863	0.0035202160476480774	1.5599078954838402e-05	
18.929038196283646	0.0036966051160120684	0.003710854913634885	1.5300927345223194e-05	
19.222343949420477	0.003966487500064281	0.003981329086739985	1.4937105776694195e-05	
19.52019447994806	0.004334145746862829	0.004345546877527616	1.4474244655476205e-05	
19.822660209265607	0.004807650705293353	0.004811320287289877	1.3874743845882265e-05	
20.12981264995304	0.0053620099836566145	0.0053558807452569746	1.3140161353254613e-05	
20.441724422678867	0.005885912542444029	0.00587369992897617	1.2485100830635296e-05	
20.75846927337004	0.006148785374855294	0.00613980347595898	1.260609034581836e-05	
21.08012209064783	0.0059467385006308346	0.005950775313851828	1.3934395916470528e-05	
21.406758923533914	0.005366307943762093	0.0053814882599680525	1.5432231391007196e-05	
21.738456999430788	0.004686314648652798	0.004697752970620282	1.632406403568655e-05	
22.075294742380795	0.004087254603792746	0.004086457547816492	1.673757335253676e-05	
22.417351791608088	0.003618031551815411	0.0036064983599140587	1.6911904084679873e-05	
22.764709020347887	0.0032713501782864456	0.003254714212552496	1.6977389884234297e-05	
23.1174485549675	0.0030276936869299137	0.0030118242556830747	1.6992727572345622e-05	
23.47565379438362	0.002870011803595398	0.0028594796717937914	1.6983182452099723e-05	
23.839409429780538	0.0027871024963552443	0.002784646425944359	1.6958501628483857e-05	
24.20880146463373	0.0027738426480438524	0.0027801365039592987	1.692010780697687e-05	
24.583917235044	0.002830893547316617	0.002844374410574327	1.68633019196487e-05	
24.964845430386426	0.0029643406259677128	0.002981085234535915	1.6776674752415857e-05	
25.351676114279368	0.0031843095940504917	0.0031982027857950755	1.6639577700204353e-05	
25.744500745878433	0.003498846569577741	0.00350287827723015	1.6420165432174343e-05	
26.143412201500308	0.0038931066192026235	0.0038836316294268407	1.6088755590572267e-05	
26.548504796581717	0.004280522401064651	0.004264922213222138	1.5699782502304e-05	
26.959874307978602	0.00446423917607472	0.004460631477767564	1.5554400879163737e-05	
27.377617996610834	0.00427678571349674	0.004290762492393694	1.5929228757550794e-05	
27.801834630457815	0.003821710184761858	0.0038339593423849967	1.6497408290563588e-05	
28.232624507910387	0.003332794154063618	0.0033289121001007656	1.6946527234225798e-05	
28.670089481484574	0.002933842507581823	0.0029181606166206416	1.726761408589672e-05	
29.114332981902788	0.0026483665788704968	0.002631991415930153	1.751112873732805e-05	
29.565460042548164	0.0024662283173012257	0.0024579965336765704	1.7710046467266414e-05	
30.0235773242978	0.0023744098656262778	0.002378114622113355	1.78801440008906e-05	
30.488793140740842	0.002365803612415355	0.0023799047840963217	1.8024788189058358e-05	
30.961217483787163	0.0024406526564893505	0.002458768656167116	1.813508397313736e-05	
31.440962049673153	0.002604732854506817	0.0026169996536590475	1.8184841720556008e-05	
31.928140265370157	0.002860596495696343	0.0028576940229291014	1.8122370425439376e-05	
32.42286731540228	0.0031783309948581464	0.003161400819804201	1.788178973266822e-05	
32.925260169079685	0.003436894181059315	0.003427244746307339	1.749982971465852e-05	
33.435437608153904	0.003436061996133567	0.0034497771935698843	1.7295509669540668e-05	
33.95352025490161	0.003139790591994234	0.003151526339598714	1.751504143614922e-05	
34.479630600643624	0.002747558059409777	0.0027378171094054114	1.7984595945793743e-05	
35.01389303470575	0.0024182987777936473	0.0023998946466168656	1.850008227885057e-05	
35.556433873828425	0.0021953929672789358	0.0021860463404844536	1.898304570238025e-05	
36.107381392031996	0.002075735461588715	0.002082544002708851	1.9415821567881305e-05	
36.666865850944866	0.0020510237724542125	0.002069511517903834	1.9788684118409167e-05	
37.23501953060145	0.002119198641074779	0.0021366968170447535	2.0072810092333726e-05	
37.81197676071744	0.0022822843005026097	0.002284078496253195	2.0197374723025413e-05	
38.397873952449665	0.002527018140473701	0.0025095369461247984	2.0036282731114534e-05	
38.99284963064802	0.0027704949763032757	0.0027586159231202095	1.951758431255796e-05	
39.59704446660722	0.0028260060005464147	0.002842567085564055	1.9024335818683018e-05	
40.21060131132589	0.0026064764690292394	0.0026127602692962745	1.924374511523784e-05	
40.83366522928125	0.0022832305713352107	0.0022646298664508826	2.0085686971986223e-05	
41.46638353272696	0.002019417712367472	0.002005697723136079	2.106374589497629e-05	
42.108905816522395	0.0018609418860465199	0.0018687833709075325	2.1945832541905235e-05	
42.76138399350171	0.0018072905241415748	0.0018294715459818446	2.2658602953841907e-05	
43.42397233039088	0.0018544807867922426	0.0018704352478780722	2.3125961509543534e-05	
44.096827484281306	0.0020003308517059287	0.001991887119617132	2.3188262594418512e-05	
44.78010853966855	0.0022175144777713328	0.002195321523779916	2.2629816802731093e-05	
45.47397704606499	0.0023852545728476914	0.0023942660742900354	2.1693740593885812e-05	
46.17859705619533	0.002320676306840307	0.0023335332677022415	2.1807237357107208e-05	
46.894135164783904	0.00206372953560157	0.0020414999674976627	2.349810094959172e-05	
47.62076054794297	0.0018126993683315682	0.0018021519692909558	2.5526803464559278e-05	
48.35864500317141	0.001659451534197488	0.0016787577881753704	2.7168634890563684e-05	
49.10796298997312	0.0016158857957947247	0.0016424869889293543	2.8228318881494616e-05	
49.86889167110482	0.001679126319292683	0.0016805586426939915	2.8492154661172908e-05	
50.641610954463076	0.0018381908331727916	0.0018110513671960307	2.7628817563679886e-05	
51.42630353562007	0.0020222258122021748	0.0020274911658061823	2.6085511230734105e-05	
52.22315494101898	0.002049192122822938	0.0020615722916332386	2.7196764691439573e-05	
53.03235357183818	0.001855501799438579	0.0018235795201204253	3.2125836271795446e-05	
53.854090748535334	0.0016268833194573356	0.001631119348750641	3.689481235363076e-05	
54.688560756081706	0.0014887749073209157	0.0015278879036555678	3.978810115134645e-05	
55.53596088989733	0.0014640411012470044	0.0014838234490329467	4.0408078051514914e-05	
56.39649150249797	0.0015493746943438648	0.0015165145860327328	3.820367972684989e-05	
57.27035605086487	0.0017133359904020617	0.0017255386116222504	3.586470678153524e-05	
58.15776114454846	0.001819699819295081	0.001804881460460397	4.962641599930604e-05	
59.05891659451753	0.001708566678068628	0.0016525932631672343	8.024727437123018e-05	
59.974035462765215	0.001498428551638142	0.0015535241263501475	0.00010963913895064548	
60.90333411268367	0.0013594341081894555	0.0014958804895474466	0.00013684012229770316	
61.847032260219336	0.0013360337202879533	0.0014575943040648135	0.00016690334312722743	
62.80535302582078	0.001425050036451943	0.0014288928510469679	0.00020200568511533765	
63.778522987191536	0.0015744625799826502	0.0014053496005246766	0.00023274362346037926	
64.76677223286032	0.0016103951449079514	0.0013847644822540409	0.00022783256001338706	
65.77033441658139	0.0014510813825914198	0.001365950609090291	0.00018007898820083523	
66.78944681257751	0.0012837232107721273	0.001348226059138567	0.0001314729436576165	
67.82435037163955	0.0012224428252424202	0.001331180702523838	0.0001091484287804323	
68.87528977809474	0.001280026012820385	0.0013145601178472118	0.00012180216897244431	
69.94251350765792	0.0014136449505466559	0.0012982036554801506	0.00015821928362082634	
71.02627388617911	0.0014551128986053613	0.0012820094137210244	0.0001807454348114446	
72.12682714930152	0.001310013247814119	0.0012659134442875163	0.0001614994174170876	
73.24443350304374	0.0011658951546743967	0.001249876889951735	0.00012731870249562956	
74.37935718532088	0.0011340511648239857	0.0012338777499606175	0.0001034853139108901	
75.53186652841877	0.0012180778488145678	0.0012179054539898488	0.00010489512553098382	
76.7022340224364	0.0013283502695413056	0.0012019572000785193	0.00013084538185524614	
77.89073637971123	0.0012723555124113804	0.0011860354342237425	0.0001423563853002843	
79.09765460024283	0.0011190168001286485	0.0011701460885255347	0.00012571533581505267	
80.32327403813038	0.0010510374196148527	0.0011542973350396467	0.00010353091003581932	
81.5678844690394	0.001105754756707191	0.001138498697318488	9.118682017389961e-05	
82.83178015871405	0.001213612168693523	0.0011227604143586383	0.00010137861722745987	
84.11525993255103	0.001177879179969099	0.001107092985300456	0.00011566781800248213	
85.41862724625115	0.001037194717580226	0.0010915068451656915	0.00010923453842075529	
86.74219025756646	0.0009822659743697808	0.0010760121365397475	9.4104660337035e-05	
88.08626189915832	0.00104862055818681	0.0010606185520396865	8.254899487117971e-05	
89.45115995258467	0.0011321434972517176	0.0010453352292814995	8.731589433375239e-05	
90.83720712343391	0.0010496528915063094	0.0010301706848938217	9.622648686534758e-05	
92.24473111762269	0.0009363224050867159	0.0010151327775773543	9.162530417988915e-05	
93.67406471887617	0.0009390065709611144	0.0010002286927094435	8.072225486375857e-05	
95.1255458674087	0.0010317871315676248	0.000985464942827441	7.279892020184401e-05	
96.59951773982377	0.0010225091384616746	0.0009708473796857307	7.843980517217401e-05	
98.09632883025184	0.0009027723927202314	0.0009563812146022311	8.179404487086199e-05	
99.61633303274554	0.0008727797868726579	0.0009420710445828869	7.624901589251495e-05	
101.15988972495167	0.0009520304506700424	0.0009279208823023203	6.650071970368741e-05	
102.72736385307937	0.0009654897027145147	0.0009139341884718157	6.554672996758574e-05	
104.31912601818526	0.0008544131410045537	0.0009001139054758702	7.116237081796845e-05	
105.93555256379533	0.0008254697027121072	0.0008864624914302842	6.928786636183236e-05	
107.57702566488457	0.0009019071154342967	0.0008729819540263993	6.0012033373784795e-05	
109.24393341823551	0.0008943247032283278	0.0008596738836913094	5.691053857394825e-05	
110.93666993419627	0.0007928679424230345	0.0008465394857229698	6.297731044394906e-05	
112.65563542986153	0.0007951929181687307	0.0008335796111599373	6.18169478683696e-05	
114.40123632369622	0.0008668446161519914	0.0008207947862241533	5.1619972366631984e-05	
116.17388533162597	0.0008056136162137305	0.0008081852402362429	5.144074805576992e-05	
117.9740015646163	0.0007387774504658365	0.0007957509319501004	5.7364993447050015e-05	
119.802010627764	0.0007909879679862625	0.0007834915742897745	5.302234943874168e-05	
121.65834472092367	0.0008047332748452981	0.0007714066574992272	4.324012100525099e-05	
123.54344274089367	0.000715131855451945	0.0007594954707361689	4.959392839936893e-05	
125.45775038518534	0.0007267440899562525	0.0007477571221563046	5.1629424791411305e-05	
127.40172025740017	0.0007766908248408046	0.0007361905575451232	4.050027209667971e-05	
129.3758119742398	0.0006974208491134188	0.0007247945775617292	4.215293476360042e-05	
131.3804922741741	0.0006825196415590006	0.0007135678536638665	4.802190756094367e-05	
133.41623512779302	0.0007391713054570199	0.0007025089427858662	3.883471474326499e-05	
135.48352184986857	0.0006728353433466175	0.000691616300842155	3.664875488592693e-05	
137.58284121315285	0.0006508958739423795	0.0006808882951286518	4.414827175020504e-05	
139.71468956393986	0.0007042209719734612	0.000670323215693098	3.586843245283463e-05	
141.879570939417	0.0006396137043907627	0.0006599192857434031	3.315795432463488e-05	
144.07799718683648	0.0006283170770319397	0.0006496746711605837	4.084467636882099e-05	
146.31048808453184	0.0006708380731423225	0.0006395874891800726	3.1251428318907105e-05	
148.57757146481032	0.0006017224597689429	0.0006296558163020804	3.164813215897173e-05	
150.87978333874923	0.0006161681803766115	0.0006198776954885206	3.764559810722405e-05	
153.2176680229263	0.0006292122381256416	0.0006102511427007465	2.5787634303190734e-05	
155.5917782681133	0.0005693169215502786	0.0006007741528291045	3.20283217185757e-05	
158.00267538996428	0.0006112740824150444	0.0005914447050621117	3.251284077689451e-05	
160.45092940172842	0.0005744137157412773	0.0005822607677399373	2.3259466294057503e-05	
162.9371191490193	0.0005580106885158019	0.0005732203027338603	3.262889324144004e-05	
165.46183244667284	0.0005868021499425799	0.0005643212693904803	2.3595264867524435e-05	
168.02566621772516	0.0005293144930930873	0.0005555616280766938	2.639517631024255e-05	
170.6292266345446	0.0005657440141639286	0.0005469393433588405	2.849465524272747e-05	
173.27312926215015	0.0005267036130851373	0.0005384523868469386	1.986331070662679e-05	
175.9579992037507	0.0005276922097834304	0.0005300987397326047	2.8821999453083392e-05	
178.68447124853947	0.0005302387051832703	0.0005218763950470679	1.788529082703125e-05	
181.45319002177868	0.0004971469349128842	0.0005137833596636286	2.5719741421740262e-05	
184.2648101372089	0.0005252022971534799	0.0005058176560670242	1.982789973736837e-05	
187.11999635182175	0.00047767681559441754	0.0004979773239103509	2.1740600252196867e-05	
190.019423723029	0.000510671953122205	0.0004902604213785694	2.1655875752348886e-05	
192.9637777682679	0.0004643710251996106	0.0004826650263760534	1.8300410931161424e-05	
195.95375462707955	0.000492635479965373	0.00047518923755423404	2.2108570819524795e-05	
198.99006122569847	0.00045257045230675185	0.0004678311751940632	1.588072974734189e-05	
202.0734154441926	0.00047561598401495197	0.00046058898195680233	2.1552814685333215e-05	
205.20454628619316	0.000439909747856732	0.0004534608235155123	1.4428751984860655e-05	
208.38419405125447	0.0004610937856869604	0.0004464448890785807	2.041514110796849e-05	
211.6131105098844	0.00042602519138816754	0.00043953939181566717	1.3815440597098425e-05	
214.892059081287	0.0004484865741122379	0.00043274256919555355	1.8750570486536092e-05	
218.22181501385919	0.0004121035551487724	0.0004260526832445833	1.4074920894727857e-05	
221.60316556848443	0.0004354312564542895	0.0004194680207336192	1.626099525761516e-05	
225.03691020466627	0.00040076340109402664	0.0004129868933007605	1.5181827257434991e-05	
228.5238607695462	0.00041810709385564756	0.0004066076375164337	1.2696295602345255e-05	
232.06484168985054	0.0003952175440737901	0.000400328614896882	1.657308894537797e-05	
235.66069016681035	0.00039490469958517816	0.0003941482118715571	9.207089211334827e-06	
239.3122563741041	0.00039523609947471556	0.00038806483970941423	1.676039137556939e-05	
243.0204036588648	0.0003725997353217392	0.00038207693440867806	9.667582862915907e-06	
246.78600874580337	0.00038955086959159205	0.0003761829565542256	1.3524513055982745e-05	
250.60996194449422	0.0003637277452378734	0.00037038139114636023	1.341326531529383e-05	
254.4931673598731	0.0003659115967871556	0.00036467074740440696	7.829397243133335e-06	
258.43654310599635	0.0003681499742631105	0.0003590495585482419	1.4538966082948752e-05	
262.4410215231124	0.00034464976723443087	0.0003535163815605835	9.759378335780718e-06	
266.507549398097	0.0003549016113567738	0.0003480697969326031	8.818894077134339e-06	
270.63708818830384	0.0003481361825731517	0.00034270840839518133	1.3499614227491681e-05	
274.8306142488838	0.00032956930840886034	0.00033743084263790276	8.156130267167839e-06	
279.08911906362675	0.00033854934177295965	0.00033223574901769504	8.115644210017787e-06	
283.4136094793798	0.00033401187574105655	0.0003271217992588211	1.2476707755367419e-05	
287.80510794409827	0.0003154835225044325	0.0003220876871457738	8.554354383627042e-06	
292.26465274858515	0.0003180409562356333	0.0003171321282104667	5.734288453887822e-06	
296.7932982719762	0.0003222487464755162	0.0003122538594149731	1.0686226010918697e-05	
301.3921152310292	0.00030711519487050526	0.00030745163883094104	1.0339910305452088e-05	
306.0621909332746	0.00029704419066634594	0.00030272424531669473	5.70437254277362e-06	
310.80462953409153	0.0003014407652964468	0.00029807047819292314	5.885048952704737e-06	
315.6205522977641	0.00030254040846229525	0.00029348915691777	9.718825493447649e-06	
320.5110978625849	0.00029081568862051514	0.0002889791207620402	9.624959524600103e-06	
325.47742251006514	0.0002797729000865205	0.00028453922848516644	6.3573009472733505e-06	
330.52070043831674	0.00027795267252939105	0.00028016835801250345	3.7491021740144126e-06	
335.6421240396705	0.0002808273897286182	0.0002758654061144515	6.020961727259878e-06	
340.8429041825955	0.00027971026185718005	0.00027162928808785426	8.454481459303107e-06	
346.1242704979875	0.0002721444467338721	0.00026745893744005683	8.791528146967964e-06	
351.4874716698928	0.0002627196739327683	0.00026335330557596576	7.387702112756826e-06	
356.9337757307372	0.00025571294256329657	0.0002593113614884045	5.216040763494431e-06	
362.46447036112943	0.000252045973454374	0.00025533209145201907	3.2963007658732874e-06	
368.08086319431027	0.0002505640370062399	0.0002514144987209537	2.9162687133728896e-06	
373.7842821253185	0.00024966089866841547	0.00024755760323047976	3.960228988322719e-06	
379.57607562494815	0.00024821003203756234	0.00024376044130273414	5.099428053103985e-06	
385.45761305857025	0.00024582674747509217	0.00024002206535669795	5.896086957759442e-06	
391.43028500989345	0.00024266397815623817	0.00023634154362251795	6.332718287200411e-06	
397.49550360974456	0.00023906993058161048	0.00023271795986025415	6.497192824475959e-06	
403.6547028699399	0.00023535100775104846	0.00022915041308311918	6.483659893600774e-06	
409.9093390223323	0.0002316822249327606	0.00022563801728525437	6.355870390368931e-06	
416.26089086311043	0.00022809943401339014	0.00022217990117407325	6.13577056377618e-06	
422.71086010243414	0.00022451220921251627	0.00021877520790718994	5.803154681882557e-06	
429.2607717194863	0.00022072216505809975	0.00021542309483393719	5.3022090320601906e-06	
435.91217432302693	0.0002164777936596377	0.00021212273324146657	4.558642165872304e-06	
442.6666405175339	0.00021162045524015683	0.0002088733081054158	3.5183083416560617e-06	
449.52576727501685	0.00020632876238936015	0.00020567401784511765	2.245496111264374e-06	
456.4911763125926	0.0002013174629902366	0.00020252407408331898	1.4242865778628021e-06	
463.56451447591087	0.0001977045818599256	0.00019942270141036928	2.443022462367452e-06	
470.74745412852144	0.0001963109843947566	0.00019636913715283654	4.003163198185095e-06	
478.04169354727435	0.00019642341762407924	0.00019336263114649806	5.020831558482934e-06	
485.4489573238469	0.0001950688892082053	0.00019040244551365437	4.765904382421489e-06	
492.97099677249224	0.00018981277239946912	0.00018748785444470698	2.9336134032965104e-06	
500.60959034410683	0.00018359903321126574	0.00018461814398393998	1.0588422091843796e-06	
508.36654404671106	0.0001817169951831281	0.00018179261181944286	3.326569477692905e-06	
516.2436918724502	0.00018281638767775682	0.0001790105670771059	4.5523613171396825e-06	
524.242896231207	0.00017881031940738726	0.00017627133011862504	2.9244613690595363e-06	
532.3660483909357	0.00017252499784691668	0.00017357423234344468	1.1890054214773643e-06	
540.6150689248177	0.00017294014908522152	0.00017091861599456928	3.902394619370817e-06	
548.9919081653474	0.00017147603612600924	0.00016830383396817413	3.270797243995668e-06	
557.4985466654523	0.00016485578020454547	0.000165729249626944	1.0139532014873602e-06	
566.1369956667598	0.00016593217761334765	0.0001631942366170679	3.837538916296001e-06	
574.909297575119	0.00016210479104942143	0.0001606981786888198	1.9676331559019335e-06	
583.8175264434902	0.00015851344511843172	0.0001582404695206538	2.6130294834279957e-06	
592.8637884623186	0.00015882187822502852	0.0001558205125467436	3.0436891912045225e-06	
602.0502224575035	0.0001529592367512411	0.0001534377207878949	1.6138450214760652e-06	
611.379000396087	0.00015427950466759648	0.00015109151668576314	3.189630186633662e-06	
620.8523278997751	0.00014834783461248924	0.00014878133194030544	1.4379769597240795e-06	
630.4724447664181	0.00014935403339593923	0.00014650660735040057	2.8641077873830882e-06	
640.2416254995708	0.00014445817524611672	0.00014426679265756848	2.051688911954395e-06	
650.1621798462554	0.00014359137345119614	0.00014206134639272472	1.8565181151650155e-06	
660.2364533430635	0.00014191412378684862	0.00013988973572590156	2.9222245237194053e-06	
670.4668278707137	0.00013744329943430816	0.00013775143631887556	3.513631797902106e-07	
680.8557222172046	0.0001380840669162104	0.00013564593218063525	2.4728080188052513e-06	
691.4055926496942	0.00013513108458489804	0.00013357271552562924	2.574740354438762e-06	
702.1189334952396	0.00013126050226921384	0.00013153128663473258	5.620075593988435e-07	
712.9982777305363	0.00013091041017912524	0.000129521153718872	1.6403756512053105e-06	
724.0461975807946	0.00013009579490840044	0.00012754183278525287	2.6407737776473164e-06	
735.2653051278958	0.00012689014530632708	0.00012559284750612924	2.2513771691825846e-06	
746.6582529279726	0.00012367741264319038	0.0001236737290900617	1.1230892932120984e-06	
758.2277346385576	0.0001217854669338703	0.00012178401615560783	9.828952445751734e-08	
769.9764856554507	0.00012068781099338203	0.00011992325460739304	1.0425075039326214e-06	
781.9072837594538	0.00011959539122914284	0.00011809099751450743	1.6442728854368656e-06	
794.0229497731273	0.00011820082968612011	0.00011628680499117939	1.9477885436229163e-06	
806.3263482277227	0.00011656105106266263	0.00011451024407967452	2.0538506994577213e-06	
818.82038804045	0.00011480338402926552	0.00011276088863537233	2.0428389786869423e-06	
831.5080232022387	0.00011297578498241086	0.00011103831921397211	1.943239665401828e-06	
844.3922534761538	0.0001110247544258249	0.00010934212296078223	1.7274964832237849e-06	
857.4761251066391	0.00010885913933456446	0.00010767189350204649	1.3277053005775219e-06	
870.7627315397452	0.00010653180288485531	0.00010602723083826432	6.795203146063888e-07	
884.2552141545192	0.00010446901488575923	0.00010440774123946135	2.5501110787394154e-07	
897.9567630057271	0.00010330557664382518	0.00010281303714236745	1.2075879843660677e-06	
911.8706175780853	0.00010282297153162282	0.00010124273704946224	1.8424014134083968e-06	
926.0000675521785	0.00010123392567258935	9.969646542984702e-05	1.5631553064845007e-06	
940.3484535822448	9.841036369887195e-05	9.817385262190511e-05	2.674012548900661e-07	
954.9191680860141	9.747712977145925e-05	9.667453473771098e-05	1.3528727661899394e-06	
969.715656046784	9.677279719412584e-05	9.519815356915282e-05	1.5774545491202509e-06	
984.7414158279239	9.389738719760209e-05	9.374435649573072e-05	2.277226669345611e-07	
1000.0	9.378955567155553e-05	9.231279639399622e-05	1.6322426768821563e-06	


==> data/fig_delay_ph2_bode_24.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005409089567329778	1.5025865059600684e-05	
0.10154950161807173	0.005424263851159186	0.005409344099074555	1.5026103872684906e-05	
0.10312301278878754	0.005424523276890389	0.0054096066002154615	1.502635016747173e-05	
0.10472090554055413	0.005424790826154535	0.005409877320930359	1.5026604179113747e-05	
0.10634355766636439	0.005425066754025711	0.005410156519292432	1.502686615019978e-05	
0.10799135281311975	0.005425351323631497	0.005410444461522009	1.5027136330993629e-05	
0.1096646805723366	0.005425644806410056	0.0054107414222465565	1.5027414979693116e-05	
0.11136393657225817	0.005425947482375599	0.005411047684769186	1.5027702362660638e-05	
0.11308952257139368	0.0054262596403925395	0.005411363541345891	1.502799875471233e-05	
0.11484184655350702	0.0054265815784585855	0.005411689293471874	1.5028304439359255e-05	
0.11662132282407707	0.005426913603997136	0.005412025252177207	1.502861970912993e-05	
0.11842837210825283	0.005427256034159231	0.005412371738332242	1.502894486580832e-05	
0.12026342165032622	0.005427609196135441	0.005412729082962974	1.5029280220774844e-05	
0.12212690531474645	0.0054279734274780105	0.0054130976275768225	1.5029626095302867e-05	
0.12401926368869937	0.005428349076433596	0.005413477724499122	1.5029982820863896e-05	
0.12594094418627644	0.005428736502287014	0.005413869737220705	1.5030350739477243e-05	
0.12789240115425762	0.005429136075716311	0.005414274040756955	1.5030730204042292e-05	
0.12987409597953362	0.005429548179159614	0.005414691022018757	1.503112157869532e-05	
0.13188649719819254	0.005429973207194128	0.0054151210801957235	1.5031525239161923e-05	
0.13393008060629666	0.005430411566927731	0.0054155646271521396	1.5031941573154557e-05	
0.13600532937237603	0.005430863678403595	0.005416022087836096	1.503237098073764e-05	
0.13811273415166478	0.005431329975018294	0.005416493900702213	1.5032813874750987e-05	
0.14025279320210793	0.005431810903953884	0.005416980518148503	1.5033270681220019e-05	
0.1424260125021654	0.005432306926624429	0.0054174824069678435	1.5033741839773004e-05	
0.1446329058704415	0.005432818519137507	0.005418000048814549	1.5034227804101382e-05	
0.14687399508716817	0.005433346172771236	0.005418533940686634	1.5034729042418464e-05	
0.14914981001757044	0.005433890394467337	0.005419084595424296	1.5035246037930744e-05	
0.15146088873714358	0.0054344517073408516	0.005419652542225197	1.5035779289324766e-05	
0.1538077776588715	0.005435030651207098	0.005420238327177167	1.5036329311288618e-05	
0.15619103166241588	0.005435627783126487	0.00542084251380895	1.5036896635026348e-05	
0.15861121422530794	0.0054362436779678445	0.00542146568365963	1.5037481808814634e-05	
0.16106889755617235	0.005436878928990934	0.0054221084368674625	1.5038085398556383e-05	
0.16356466273001555	0.0054375341484488495	0.005422771392778767	1.5038707988364128e-05	
0.1660990998256107	0.005438209968211049	0.005423455190577645	1.5039350181175636e-05	
0.16867280806501112	0.005438907040407755	0.005424160489937314	1.5040012599364082e-05	
0.1712863959552255	0.005439626038096534	0.005424887971693801	1.5040695885383287e-05	
0.17394048143208848	0.005440367655951882	0.005425638338542865	1.5041400702455597e-05	
0.17663569200636045	0.005441132610978662	0.0054264123157610296	1.5042127735243035e-05	
0.17937266491209122	0.005441921643250303	0.005427210651951579	1.504287769058361e-05	
0.18215204725728248	0.005442735516672695	0.005428034119816525	1.5043651298211834e-05	
0.18497449617688488	0.005443575019774745	0.0054288835169554505	1.5044449311550422e-05	
0.18784067898816573	0.005444440966526612	0.005429759666692337	1.5045272508486738e-05	
0.1907512733484843	0.005445334197186709	0.0054306634189313675	1.5046121692220285e-05	
0.19370696741551147	0.005446255579178514	0.005431595651042873	1.5046997692097296e-05	
0.1967084600099325	0.005447206007998417	0.005432557268780572	1.5047901364501935e-05	
0.19975646078067044	0.005448186408155774	0.00543354920723128	1.5048833593787497e-05	
0.20285169037266976	0.0054491977341464114	0.00543457243179844	1.5049795293209917e-05	
0.2059948805972802	0.005450240971460936	0.005435627939220708	1.5050787405920278e-05	
0.20918677460527996	0.005451317137629182	0.005436716758627028	1.5051810905989659e-05	
0.21242812706258082	0.0054524272833022715	0.005437839952629634	1.5052866799473806e-05	
0.215719704328655	0.005453572493373758	0.005438998618456502	1.5053956125495546e-05	
0.21906228463772706	0.0054547538881414455	0.005440193889124797	1.5055079957406614e-05	
0.22245665828277353	0.005455972624511519	0.005441426934657013	1.5056239403959382e-05	
0.22590362780237347	0.005457229897246689	0.005442698963341512	1.5057435610529685e-05	
0.22940400817045398	0.005458526940260196	0.005444011223039278	1.505866976039772e-05	
0.23295862698897662	0.005459865027957506	0.005445365002538781	1.505994307607734e-05	
0.2365683246836085	0.005461245476627704	0.005446761632960957	1.5061256820667106e-05	
0.2402339547024262	0.0054626696458866635	0.005448202489216356	1.5062612299297494e-05	
0.243956383717698	0.005464138940174127	0.005449688991516672	1.5064010860597854e-05	
0.24773649183079302	0.005465654810306995	0.00545122260694291	1.5065453898232494e-05	
0.2515751727802653	0.005467218755091224	0.005452804851072623	1.5066942852512566e-05	
0.2554733341531623	0.005468832322994797	0.0054544372896687225	1.5068479212031472e-05	
0.2594318975996074	0.005470497113884431	0.005456121540432489	1.5070064515414032e-05	
0.26345179905070754	0.005472214780828768	0.005457859274823605	1.5071700353084622e-05	
0.2675339889398373	0.005473987031970941	0.005459652219950052	1.5073388369153309e-05	
0.27167943242735193	0.005475815632473577	0.005461502160531024	1.5075130263337606e-05	
0.2758891096287819	0.005477702406539429	0.00546341094093599	1.5076927792993243e-05	
0.28016401584656353	0.005479649239510991	0.005465380467303351	1.5078782775190656e-05	
0.2845051618053608	0.0054816580800526905	0.005467412709742223	1.5080697088924078e-05	
0.28891357389103245	0.005483730942419305	0.005469509704621107	1.5082672677356531e-05	
0.2933902943933029	0.005485869908814605	0.005471673556947361	1.5084711550217822e-05	
0.29793638175219256	0.005488077131844315	0.005473906442841691	1.5086815786232335e-05	
0.30255291080826724	0.005490354837067749	0.005476210612111942	1.508898753571635e-05	
0.30724097305676445	0.00549270532565273	0.005478588390930903	1.5091229023228811e-05	
0.31200167690565833	0.00549513097713862	0.0054810421846228875	1.5093542550381776e-05	
0.3168361479377224	0.0054976342523125705	0.0054835744805643285	1.5095930498727247e-05	
0.3217455291766536	0.005500217696204384	0.0054861878512036865	1.5098395332794633e-05	
0.32673098135731937	0.005502883941205672	0.00548888495720647	1.5100939603254486e-05	
0.33179368320019265	0.005505635710319319	0.005491668550731349	1.5103565950212278e-05	
0.33693483169003946	0.0055084758205456216	0.005494541478843778	1.5106277106657779e-05	
0.3421556423589239	0.005511407186411764	0.005497506687073828	1.5109075902048805e-05	
0.3474573495735992	0.005514432823651802	0.00550056722312538	1.5111965266069313e-05	
0.35284120682735126	0.005517555853044597	0.005503726240744196	1.5114948232563742e-05	
0.3583084870363649	0.005520779504417698	0.005506987003752883	1.51180279436105e-05	
0.3638604828406817	0.005524107120825563	0.0055103528902611535	1.5121207653826686e-05	
0.3694985069098218	0.0055275421629110465	0.005513827397060348	1.5124490734838573e-05	
0.37522389225314035	0.00553108821345963	0.005517414144211739	1.5127880679971805e-05	
0.3810379925349945	0.00553474898215636	0.005521116879838615	1.5131381109139611e-05	
0.3869421823947922	0.005538528310556225	0.005524939485132857	1.5134995774001947e-05	
0.39293785777200174	0.005542430177279159	0.005528885979587317	1.5138728563320843e-05	
0.39902643623619527	0.005546458703441729	0.00553296052646602	1.5142583508594121e-05	
0.4052093573222091	0.005550618158338223	0.005537167438524974	1.5146564789962418e-05	
0.41148808287049476	0.005554912965384682	0.005541511183997159	1.515067674238462e-05	
0.41786409737274555	0.005559347708340252	0.005545996392856118	1.5154923862132806e-05	
0.4243389083228771	0.005563927137821221	0.005550627863373544	1.5159310813592887e-05	
0.43091404657344795	0.005568656178124012	0.005555410568987193	1.5163842436404707e-05	
0.4375910666976019	0.005573539934374531	0.005560349665496534	1.5168523752961924e-05	
0.4443715473566186	0.0055785837000223645	0.005565450498604712	1.5173359976298919e-05	
0.45125709167315986	0.005583792964699582	0.0055707186118265925	1.517835651834932e-05	
0.4582493276102989	0.0055891734224651915	0.005576159754784004	1.5183518998663589e-05	
0.4653499083564233	0.005594730980457723	0.005581779891910697	1.518885325354857e-05	
0.4725605127161014	0.005600471767979969	0.005587585211591076	1.5194365345705233e-05	
0.4798828455070056	0.0056064021460414904	0.005593582135758407	1.520006157435753e-05	
0.4873186379629853	0.005612528717386358	0.005599777329979977	1.5205948485933816e-05	
0.49486964814338685	0.005618858337035425	0.0056061777140585965	1.521203288530315e-05	
0.5025376613487146	0.005625398123374565	0.0056127904731819046	1.5218321847640069e-05	
0.5103244905427329	0.00563215546982249	0.005619623069653161	1.5224822730920492e-05	
0.5182319767811088	0.00563913805711419	0.005626683255239635	1.5231543189116517e-05	
0.5262619896466971	0.0056463538662386605	0.005633979084177299	1.52384911861191e-05	
0.5344164276915693	0.005653811192072347	0.00564151892687334	1.5245675010442936e-05	
0.5426972188858914	0.005661518657752862	0.005649311484351096	1.5253103290768247e-05	
0.5511063210737586	0.005669485229840789	0.005657365803485287	1.5260785012378665e-05	
0.559645722436092	0.005677720234320972	0.0056656912930790485	1.526872953452889e-05	
0.5683174419607084	0.005686233373498613	0.005674297740838123	1.527694660883988e-05	
0.5771235299196736	0.0056950347438497065	0.0056831953313018005	1.528544639878939e-05	
0.5860660683540517	0.005704134854889907	0.005692394664794852	1.529423950032544e-05	
0.595147171566167	0.0057135446491309895	0.005701906777469568	1.5303336963768875e-05	
0.604368986619493	0.005723275523199402	0.005711743162512619	1.531275031699858e-05	
0.6137336938462858	0.005733339350197404	0.005721915792597191	1.5322491590086455e-05	
0.6232435073630855	0.005743748503393699	0.00573243714366746	1.5332573341451577e-05	
0.6329006755942035	0.005754515881337529	0.00574332022014942	1.5343008685649122e-05	
0.6427074818033226	0.005765654934497825	0.005754578581689762	1.535381132290732e-05	
0.6526662446333333	0.005777179693537498	0.005766226371532933	1.5364995570584886e-05	
0.6627793186545348	0.00578910479934205	0.005778278346655701	1.5376576396602858e-05	
0.6730490949213316	0.0058014455349317574	0.00579074990978851	1.5388569455110832e-05	
0.6834780015375548	0.0058142178593977335	0.005803657143464007	1.540099112448244e-05	
0.6940685042305437	0.005827438444014166	0.005817016846245202	1.541385854782244e-05	
0.7048231069341222	0.005841124710692367	0.005830846571298847	1.542718967625115e-05	
0.7157443523806098	0.005855294872956756	0.005845164667494368	1.5441003315079866e-05	
0.7268348227020044	0.005869967979638942	0.0058599903232244835	1.5455319173206843e-05	
0.7380971400404808	0.005885163961503703	0.005875343613161438	1.547015791592081e-05	
0.7495339671683494	0.005900903681040034	0.0058912455481820395	1.548554122145765e-05	
0.7611480081176202	0.005917208985671906	0.0059077181287162574	1.550149184152517e-05	
0.7729420088193235	0.005934102764666989	0.005924784401797577	1.551803366624422e-05	
0.784918757752735	0.005951609010047733	0.005942468522119649	1.553519179376545e-05	
0.7970810866046624	0.0059697528818381754	0.005960795817432511	1.555299260504356e-05	
0.8094318709389453	0.005988560778011821	0.005979792858643756	1.557146384417681e-05	
0.8219740308763326	0.006008060409541536	0.005999487535025589	1.5590634704781366e-05	
0.8347105317848907	0.006028280880991827	0.006019909134967997	1.5610535922971848e-05	
0.847644384981113	0.006049252777137794	0.006041088432762285	1.5631199877507086e-05	
0.8607786484418896	0.0060710082561438485	0.006063057781947853	1.5652660697765373e-05	
0.8741164275275125	0.0060935811498897315	0.006085851215809628	1.56749543802354e-05	
0.8876608757158821	0.006117007072092104	0.006109504555674036	1.569811891435647e-05	
0.9014151953480897	0.006141323534937894	0.006134055527719455	1.5722194418527697e-05	
0.9153826383855528	0.006166570075021448	0.0061595438890926545	1.5747223287305244e-05	
0.9295665071788846	0.00619278838946273	0.006186011564207974	1.5773250350795134e-05	
0.9439701552486742	0.006220022483179214	0.006213502792201108	1.580032304749586e-05	
0.9585969880783669	0.006248318828391424	0.006242064286616665	1.582849161184353e-05	
0.9734504639194281	0.006277726537562866	0.006271745408529082	1.585780927798845e-05	
0.9885340946089864	0.006308297551111077	0.0063025983544323936	1.5888332501377107e-05	
1.0038514464001433	0.006340086841380235	0.006334678360387633	1.5920121200024877e-05	
1.01940614080515	0.006373152634539353	0.006368043924090027	1.5953239017446712e-05	
1.0352018554516484	0.006407556652266856	0.006402757046714348	1.598775360959223e-05	
1.051242324952181	0.006443364375305372	0.006438883496619466	1.6023736958284232e-05	
1.0675313417871697	0.006480645331224222	0.006476493097246114	1.6061265714055336e-05	
1.0840727572015847	0.006519473409015627	0.006515660041829726	1.6100421571576003e-05	
1.1008704821154982	0.006559927203479906	0.006556463237878602	1.6141291681322436e-05	
1.117928488048752	0.006602090392731022	0.006598986684742655	1.618396910154306e-05	
1.1352508080599522	0.006646052152584438	0.006643319888027415	1.62285532951359e-05	
1.1528415377000134	0.006691907612083157	0.00668955831510022	1.6275150676672944e-05	
1.1707048359804781	0.006739758354985492	0.006737803896501543	1.632387521544012e-05	
1.1888449263568397	0.006789712972692065	0.006788165578725858	1.637484910124256e-05	
1.2072660977271032	0.006841887674844229	0.006840759934588664	1.642820348055977e-05	
1.225972705445816	0.006896406964699318	0.006895711838266002	1.6484079271786736e-05	
1.2449691723538168	0.00695340438740056	0.006953155213101208	1.6542628069452354e-05	
1.2642599898239333	0.007013023360435986	0.00701323386144525	1.6604013148786492e-05	
1.2838497188228888	0.007075418096951618	0.007076102387161751	1.6668410583638063e-05	
1.3037429909896587	0.00714075463418496	0.007141927223021194	1.673601049273479e-05	
1.3239445097305402	0.00720921198115948	0.0072108877770741195	1.6807018431472572e-05	
1.3444590513311867	0.007280983401981287	0.007283177714282459	1.688165694915022e-05	
1.3652914660858761	0.0073562778536698185	0.007359006392264546	1.6960167334629995e-05	
1.386446679444272	0.007435321600512311	0.007438600473049984	1.7042811577139813e-05	
1.4079296931759626	0.007518360030552233	0.007522205736339185	1.7129874573224254e-05	
1.4297455865530366	0.007605659704120427	0.007610089124033919	1.7221666616001318e-05	
1.451899517550985	0.007697510669437721	0.0077025410508913	1.7318526209082356e-05	
1.4743967240682132	0.007794229086434819	0.007799878022228125	1.7420823254670014e-05	
1.4972425251644468	0.007896160207267607	0.007902445606881085	1.7528962674152554e-05	
1.5204423223183279	0.008003681770824472	0.008010621822379098	1.7643388529957156e-05	
1.5440016007044985	0.00811720787916419	0.008124820999839681	1.7764588729939712e-05	
1.5679259304904682	0.008237193436711258	0.008245498208880124	1.7893100410841967e-05	
1.5922209681535842	0.00836413924870089	0.008373154338359124	1.8029516115712332e-05	
1.6168924578184014	0.008498597894477392	0.00850834194769615	1.817449090256506e-05	
1.6419462326147771	0.008641180514654628	0.008651672026688659	1.8328750548837732e-05	
1.667388216057011	0.008792564679921833	0.008803821830221478	1.8493101049775343e-05	
1.6932244234443516	0.008953503544794059	0.008965543989388206	1.866843964989666e-05	
1.7194609632832076	0.009124836533620511	0.009137677144048775	1.885576769773286e-05	
1.7461040387313935	0.009307501860930205	0.009321158395944718	1.9056205676940243e-05	
1.7731599490647525	0.009502551256616804	0.009517037949035918	1.9271010845664196e-05	
1.8006350911665105	0.009711167352294157	0.009726496388386774	1.9501598014090967e-05	
1.828535961039703	0.009934684293243238	0.009950865155471333	1.9749564113740787e-05	
1.8568691553430368	0.010174612277010128	0.010191650912340096	2.0016717367646476e-05	
1.885641372950552	0.010432666893049362	0.010450564657659797	2.0305112067686636e-05	
1.9148594165354507	0.010710804358373677	0.01072955667448665	2.0617090216051317e-05	
1.9445301941784663	0.01101126402552807	0.01103085866598229	2.095533160740822e-05	
1.974660721001155	0.011336619898646346	0.011357034787964699	2.1322914337465516e-05	
2.0052581208244957	0.011689843352576581	0.011711043737301134	2.1723388248076902e-05	
2.036329627853186	0.01207437983556667	0.012096314628398335	2.2160864492181824e-05	
2.067882588386045	0.012494243078490777	0.012516840116169402	2.264012526512288e-05	
2.0999244625529108	0.01295413126514537	0.012977291133852193	2.316675885142402e-05	
2.132462826078452	0.013459570764168679	0.013483158732417573	2.3747326533174457e-05	
2.1655053720733157	0.014017094383234806	0.014040929834578612	2.43895696483008e-05	
2.199059912853022	0.01463446261140224	0.014658305184222392	2.510266719673476e-05	
2.2331343817850464	0.015320937736450909	0.01534446916128994	2.5897556809891644e-05	
2.267736835164523	0.016087621476553262	0.016110421883679532	2.6787334355815275e-05	
2.302875454119006	0.01694786550384721	0.016969382847115293	2.7787749212559485e-05	
2.3385585465427567	0.01791775800621537	0.017937269447826667	2.891781153821137e-05	
2.3747945490609914	0.019016671911604395	0.01903323708794074	3.020052072060026e-05	
2.411592029024571	0.020267818294491997	0.02028022757998232	3.166370196576482e-05	
2.4489596865355954	0.021698654295842508	0.02170538320049847	3.334088235127468e-05	
2.4869063565043885	0.02334079306620182	0.02333999232960977	3.527201064091615e-05	
2.5254410107383527	0.025228646615432605	0.02521823701040487	3.750355066067211e-05	
2.564572760063192	0.0273952140688017	0.02737323197598663	4.008691327298065e-05	
2.604310856476998	0.029861959535306532	0.02982742546907479	4.3073104181227094e-05	
2.6446646953377266	0.03261758807070385	0.03257228915692235	4.6499603094503486e-05	
2.6856438175845567	0.035579197637971204	0.035530553601116524	5.036305111305722e-05	
2.727257911993673	0.03853506560646704	0.0384987182225667	5.457036399558223e-05	
2.769516817469004	0.04109526684059574	0.04109220710449992	5.88672936809793e-05	
2.812430525368455	0.04272797271769445	0.04276910263640957	6.276491979882105e-05	
2.8560091818661824	0.042963205670601384	0.04302870235562744	6.552330346331534e-05	
2.9002630903514777	0.04167569327967353	0.04172125388696919	6.630610648773188e-05	
2.945202713864811	0.039171058633701454	0.039168025849033325	6.460287079351037e-05	
2.9908386775716385	0.035984158760001946	0.0359416905561034	6.066504501143642e-05	
3.0371817712745264	0.032614448087501836	0.03255975966133581	5.539890016202016e-05	
3.0842429519642045	0.029391713879038165	0.02934551996925005	4.978700176972586e-05	
3.1320333464101533	0.026475642534881955	0.02644607563725265	4.448043491603208e-05	
3.180564253791325	0.023912190859039395	0.023899211048499222	3.976974118668017e-05	
3.2298471483676323	0.021688506698900815	0.021688822671453962	3.571780910733908e-05	
3.2798936821928324	0.01976801912079391	0.019777805826100132	3.228096801668852e-05	
3.3307156878694446	0.018108489083498682	0.018124439249232623	2.937896182666068e-05	
3.3823251813463506	0.016669901035344034	0.016689465569167495	2.692736679415634e-05	
3.43473436475976	0.015417242296182845	0.015438565258922385	2.4850041063637172e-05	
3.487955629318178	0.01432098273965856	0.01434275657689374	2.3082489286160748e-05	
3.542001558232087	0.013356638872922814	0.013377963353894512	2.1571572755207154e-05	
3.5968849296890193	0.012504052653552465	0.012524320991794053	2.0273999585191993e-05	
3.6526187198747286	0.011746651018450299	0.011765464691315756	1.915459932404409e-05	
3.7092161060411786	0.011070785086451663	0.01108789237690505	1.8184751450280734e-05	
3.7666904696220658	0.010465175148875318	0.010480427579162892	1.734107082042601e-05	
3.8250553993966134	0.009920458059374396	0.0099337797643967	1.660434948127348e-05	
3.884324694702404	0.009428823443963215	0.009440189716242352	1.5958719754577396e-05	
3.9445123686979775	0.008983723175487181	0.008993145452203607	1.5390996916253257e-05	
4.005632651675993	0.00857963977541511	0.00858715513647281	1.4890163431201689e-05	
4.067699994427721	0.00821190161694516	0.008217565442664642	1.4446963229487119e-05	
4.130729071659682	0.007876535091615303	0.007880415937920722	1.4053581067355347e-05	
4.194734785463209	0.007570145928917986	0.007572321963045231	1.3703387651920676e-05	
4.259732268837781	0.007289823537015398	0.007290380074377416	1.3390735735917406e-05	
4.325736889268946	0.007033063575741139	0.00703209139539181	1.3110795905104247e-05	
4.392764252361694	0.0067977050284278384	0.006795299239428965	1.2859423464038617e-05	
4.460830205530115	0.006581878860736052	0.006578138157712081	1.2633049855420435e-05	
4.5299508417442365	0.006383965991849373	0.006378992184075037	1.2428593578049396e-05	
4.600142503334918	0.006202562797349324	0.006196460527989252	1.2243386721918917e-05	
4.671421785857698	0.006036452746789051	0.006029329341593134	1.2075114111442088e-05	
4.743805542016518	0.005884583078277075	0.005876548479009331	1.192176271099476e-05	
4.817310885648243	0.005746045647244134	0.005737212396365235	1.1781579454899722e-05	
4.891955195768907	0.005620061272388114	0.005610544523387215	1.165303605671449e-05	
4.967756120682691	0.005505967050442351	0.005495884583663785	1.1534799660187487e-05	
5.044731582154526	0.005403206232104898	0.005392678459587457	1.1425708438813155e-05	
5.122899779647386	0.005311320351446364	0.005300470296627789	1.1324751449808305e-05	
5.202279194625215	0.005229943386208353	0.005218896625636584	1.1231052214546112e-05	
5.282888594922542	0.005158797801455593	0.005147682356070422	1.1143855642072401e-05	
5.364747039181794	0.005097692398278881	0.005086638561473208	1.1062518044103271e-05	
5.447873881359371	0.005046521956594816	0.005035662045146154	1.098650011786322e-05	
5.532288775301544	0.005005268730499954	0.004994736742517914	1.0915362905564645e-05	
5.618011679391243	0.004974005930405663	0.004963937091525363	1.0848766886335119e-05	
5.705062861266868	0.004952903413328312	0.004943433588250296	1.0786474529549752e-05	
5.793462902614208	0.004942235907474134	0.0049335008482380505	1.0728356853495402e-05	
5.883232704032601	0.004942394227732782	0.004934528622272142	1.0674404810301778e-05	
5.974393489976511	0.004953900105725341	0.004947036379500129	1.0624746686024794e-05	
6.06696681377367	0.004977425476506466	0.004971692285223135	1.0579673203734437e-05	
6.160974562720967	0.005013817354605844	0.00500933768559234	1.0539672704852989e-05	
6.25643896325932	0.005064129824008058	0.005061018595386491	1.0505479742205282e-05	
6.353382586228693	0.005129665201443958	0.005128026208479435	1.04781417661678e-05	
6.451828352204593	0.005212027169433567	0.005211949171498134	1.0459110494714441e-05	
6.551799536917215	0.005313189700165262	0.005314741362702127	1.0450367276985034e-05	
6.653319776754563	0.005435587025660728	0.005438810319525285	1.0454595644745094e-05	
6.756413074350862	0.005582231927000765	0.005587133428991315	1.0475419804850078e-05	
6.861103804261538	0.0057568724556142275	0.0057634117710986844	1.0517735774035644e-05	
6.9674167187261515	0.0059642011779363095	0.005972275398797827	1.0588173184378367e-05	
7.075376953520617	0.006210136515599504	0.006219559219109989	1.0695741831537408e-05	
7.1850100339000935	0.006502203009782444	0.006512675812998138	1.0852739563638463e-05	
7.2963418806339915	0.006850046070255494	0.006861120305853544	1.1076029400121433e-05	
7.40939881613446	0.007266124652774247	0.007277150776883299	1.1388836749803431e-05	
7.5242075706798515	0.00776662383676558	0.007776688079891645	1.182327587368414e-05	
7.640795288734611	0.008372592101928592	0.008380447462912381	1.242389143056074e-05	
7.759189535367103	0.009111158845227963	0.009115181094137455	1.3252590132290404e-05	
7.879418302766868	0.010016213609273057	0.010014478505216128	1.439538329401489e-05	
8.001510016862884	0.01112656762760469	0.011117310175649205	1.5971099804452026e-05	
8.125493544044346	0.012476061722380577	0.012459116375073428	1.814067684899912e-05	
8.251398197985628	0.014062365812389222	0.014042484072153078	2.1109683460517904e-05	
8.379253746576957	0.015772602090359994	0.01576370443988687	2.5097969810129044e-05	
8.509090418962503	0.017271216392679953	0.0172904944091008	3.019825513902762e-05	
8.640938912687513	0.018003268138857182	0.018036941190641573	3.5929267088138655e-05	
8.774830400956196	0.017554264842602703	0.01754977372971131	4.042522938516977e-05	
8.910796540002062	0.016065689998674762	0.016025371830244987	4.1114015551827295e-05	
9.048869476572474	0.01411405833154333	0.014089609376565643	3.815840227509e-05	
9.189081855529167	0.012220347723216845	0.012225818680427304	3.40082554256109e-05	
9.331466827566528	0.010604418807657827	0.010626958750633133	3.021100503566648e-05	
9.476058057049498	0.009289918496270293	0.009316637661537595	2.714079113108916e-05	
9.622889729972897	0.008234362158403058	0.008258099495420694	2.473291732960237e-05	
9.771996562044086	0.007385920580883647	0.007403664367552058	2.2840835263819e-05	
9.923413806890872	0.00669997330384333	0.006710940905196574	2.133429040854744e-05	
10.0771772643966	0.0061416796488975795	0.0061461581057047935	2.0114450792550702e-05	
10.233323289164382	0.005684712830798098	0.005683463463836988	1.9109342492751336e-05	
10.391888799112495	0.005309368134253628	0.005303338865967854	1.826677320265533e-05	
10.552911284202958	0.005000912239397668	0.004991103134707102	1.7548510308758394e-05	
10.716428815305356	0.004748322578717646	0.00473572475684665	1.6926076152622904e-05	
10.882480053198018	0.00454337206968363	0.00452894060530346	1.6377818851529296e-05	
11.051104257708666	0.004379980831793293	0.004364622451911851	1.5886876797090407e-05	
11.222341296996655	0.004253766329442241	0.004238332522858854	1.5439743298092885e-05	
11.39623165697915	0.004161741362674818	0.004147022233808482	1.5025225409542649e-05	
11.572816450903245	0.00410212585108966	0.004088842268268151	1.4633654325594231e-05	
11.752137429066462	0.004074251791845142	0.004063044344079051	1.4256245172069834e-05	
11.93423698868786	0.004078551737594391	0.004069965306946382	1.3884526546614437e-05	
12.119158183932093	0.004116630695470181	0.00411109334206005	1.3509768053951443e-05	
12.306944736088793	0.004191430376877085	0.0041892248490745035	1.3122327899134923e-05	
12.497641043909683	0.00430750340170869	0.004308729041585249	1.2710819372022868e-05	
12.691292194105861	0.004471421511337145	0.004475943914716805	1.226094712076118e-05	
12.887943972007742	0.004692338240956113	0.004699724656556293	1.1753777399729106e-05	
13.08764287239018	0.004982687664361533	0.004992130456979535	1.116306114560547e-05	
13.290436110465315	0.005358851960770013	0.005369097892488229	1.045101910325417e-05	
13.496371633045765	0.005841159961147956	0.005850507710820433	9.561861444245156e-06	
13.705498129880782	0.006451231586018673	0.006457767282279205	8.413262587308487e-06	
13.917865045168076	0.007201282636892322	0.007203689210224841	6.894499152096274e-06	
14.133522589243995	0.008063779336359081	0.008062854222275626	4.945391677821663e-06	
14.35252175045488	0.00891021722703414	0.008908889165547851	3.3928595110313817e-06	
14.574914307212275	0.00946003034454182	0.009456711392086517	5.691399800404043e-06	
14.800752840235097	0.009397570453524073	0.009387058569049717	1.0543773329561197e-05	
15.030090744981337	0.008689391648742186	0.008685201182177247	1.4697190440675628e-05	
15.262982244272472	0.007661622704064845	0.00767356125391067	1.684025559659734e-05	
15.499482401113475	0.006649329577848658	0.006666783460517567	1.75351198744881e-05	
15.739647131711472	0.005794473491933205	0.00580662613543724	1.7577069473122914e-05	
15.98353321869612	0.005114772273298599	0.005117768408659897	1.737978380832836e-05	
16.23119832454485	0.004586812201515751	0.0045812027155642055	1.710996120397714e-05	
16.482701005216104	0.004181415529666421	0.004169516360516597	1.6829354354281098e-05	
16.738100723993853	0.003873938166382667	0.003858509497180019	1.6558834680804386e-05	
16.997457865546615	0.0036459341392496084	0.003629633422923628	1.6303362261131784e-05	
17.26083375020432	0.0034844937112161276	0.0034696571934840453	1.606153051759517e-05	
17.528290648456405	0.003381258811289045	0.0033697997997740024	1.5829172129637506e-05	
17.799891795674554	0.003331665700652978	0.0033250014852963055	1.5600574714700624e-05	
18.075701407063548	0.0033345258849243014	0.0033334971223311625	1.536861831305601e-05	
18.35578469284383	0.0033919396257107593	0.003396705546424065	1.5124281585860922e-05	
18.64020787366921	0.003509494729913863	0.003519396002866636	1.4855593165521678e-05	
18.929038196283646	0.0036966051160120684	0.0037099993997436616	1.4545942353824535e-05	
19.222343949420477	0.003966487500064281	0.003980607225580963	1.4171774995521353e-05	
19.52019447994806	0.004334145746862829	0.00434516449239366	1.3700907498939308e-05	
19.822660209265607	0.004807650705293353	0.004811466862512684	1.3098704234221755e-05	
20.12981264995304	0.0053620099836566145	0.005356571214963821	1.2373614886326487e-05	
20.441724422678867	0.005885912542444029	0.005874508548237528	1.1753760377221756e-05	
20.75846927337004	0.006148785374855294	0.006139940172122926	1.1943111185793788e-05	
21.08012209064783	0.0059467385006308346	0.0059500815932891325	1.3327335742247409e-05	
21.406758923533914	0.005366307943762093	0.00538078816264543	1.4828916001912826e-05	
21.738456999430788	0.004686314648652798	0.004697681474883343	1.569837662209904e-05	
22.075294742380795	0.004087254603792746	0.004086994671577179	1.6085627936064487e-05	
22.417351791608088	0.003618031551815411	0.0036073244276130616	1.6236097497766325e-05	
22.764709020347887	0.0032713501782864456	0.0032554995653380514	1.6280884032135368e-05	
23.1174485549675	0.0030276936869299137	0.0030123298343354486	1.6278185020926242e-05	
23.47565379438362	0.002870011803595398	0.002859576029556497	1.6252626952327734e-05	
23.839409429780538	0.0027871024963552443	0.0027843107322574946	1.6213442235340116e-05	
24.20880146463373	0.0027738426480438524	0.0027794458240354035	1.616172209841621e-05	
24.583917235044	0.002830893547316617	0.002843498405649724	1.6092663132490398e-05	
24.964845430386426	0.0029643406259677128	0.002980274436220611	1.5995091637008415e-05	
25.351676114279368	0.0031843095940504917	0.0031977571770698044	1.584920844298953e-05	
25.744500745878433	0.003498846569577741	0.0035030537198755406	1.5625203393241885e-05	
26.143412201500308	0.0038931066192026235	0.0038844045281821436	1.529748237055145e-05	
26.548504796581717	0.004280522401064651	0.004265652193643374	1.4926371814834081e-05	
26.959874307978602	0.00446423917607472	0.004460392257037478	1.4813061686024109e-05	
27.377617996610834	0.00427678571349674	0.004289902605077791	1.5213204143717391e-05	
27.801834630457815	0.003821710184761858	0.0038337549811410347	1.5780042984219487e-05	
28.232624507910387	0.003332794154063618	0.0033295813881133603	1.621004074745536e-05	
28.670089481484574	0.002933842507581823	0.0029190748667314776	1.6507103918645315e-05	
29.114332981902788	0.0026483665788704968	0.0026325496864236632	1.6727032442856135e-05	
29.565460042548164	0.0024662283173012257	0.002457925053509869	1.6904071448257076e-05	
30.0235773242978	0.0023744098656262778	0.0023774565731968303	1.705408420183868e-05	
30.488793140740842	0.002365803612415355	0.0023789402093392868	1.7180506515279824e-05	
30.961217483787163	0.0024406526564893505	0.0024579245132104422	1.7275078049253773e-05	
31.440962049673153	0.002604732854506817	0.00261672891428355	1.731348182874646e-05	
31.928140265370157	0.002860596495696343	0.002858238759336904	1.7248220215194704e-05	
32.42286731540228	0.0031783309948581464	0.003162346841134334	1.7020595211475908e-05	
32.925260169079685	0.003436894181059315	0.00342736567899632	1.667205008635482e-05	
33.435437608153904	0.003436061996133567	0.0034488639755043166	1.6505243994846858e-05	
33.95352025490161	0.003139790591994234	0.0031513924151761255	1.6732892145653616e-05	
34.479630600643624	0.002747558059409777	0.0027387489661031953	1.7178656337235907e-05	
35.01389303470575	0.0024182987777936473	0.002400680657453366	1.765853253502838e-05	
35.556433873828425	0.0021953929672789358	0.002185957735771641	1.8106288574965877e-05	
36.107381392031996	0.002075735461588715	0.002081673441373966	1.8508343928670113e-05	
36.666865850944866	0.0020510237724542125	0.0020684345313229115	1.8856818343411082e-05	
37.23501953060145	0.002119198641074779	0.0021361199796849513	1.9125745894308115e-05	
37.81197676071744	0.0022822843005026097	0.002284473934410722	1.9250294828673076e-05	
38.397873952449665	0.002527018140473701	0.0025105699167052606	1.9114327475646057e-05	
38.99284963064802	0.0027704949763032757	0.002758763165454843	1.8650335792640014e-05	
39.59704446660722	0.0028260060005464147	0.002841553791260945	1.8206935957994788e-05	
40.21060131132589	0.0026064764690292394	0.002613177347598212	1.8411944820899063e-05	
40.83366522928125	0.0022832305713352107	0.002265780500611397	1.918924183128449e-05	
41.46638353272696	0.002019417712367472	0.00200572006047867	2.0099670503500268e-05	
42.108905816522395	0.0018609418860465199	0.0018676915635060885	2.0930497196089903e-05	
42.76138399350171	0.0018072905241415748	0.0018282898966440805	2.1613200637212547e-05	
43.42397233039088	0.0018544807867922426	0.0018701816770157424	2.2076943763980757e-05	
44.096827484281306	0.0020003308517059287	0.0019928406745710206	2.2172560060155432e-05	
44.78010853966855	0.0022175144777713328	0.0021961208851725435	2.1692539412632147e-05	
45.47397704606499	0.0023852545728476914	0.0023931245878339906	2.083757450192811e-05	
46.17859705619533	0.002320676306840307	0.0023338970547667295	2.0911451609975555e-05	
46.894135164783904	0.00206372953560157	0.002042915908701378	2.2458420248953662e-05	
47.62076054794297	0.0018126993683315682	0.0018015691407501995	2.4369867567415237e-05	
48.35864500317141	0.001659451534197488	0.001677136314322165	2.5960874564343226e-05	
49.10796298997312	0.0016158857957947247	0.0016416706567052393	2.7037564501696024e-05	
49.86889167110482	0.001679126319292683	0.0016814454391824792	2.739328060399213e-05	
50.641610954463076	0.0018381908331727916	0.0018122032960603386	2.6695445203281448e-05	
51.42630353562007	0.0020222258122021748	0.002025672361725332	2.5269707828802097e-05	
52.22315494101898	0.002049192122822938	0.002063060824379883	2.6134870269398684e-05	
53.03235357183818	0.001855501799438579	0.0018248598111721725	3.066696924404406e-05	
53.854090748535334	0.0016268833194573356	0.0016290711623289987	3.5291833377504875e-05	
54.688560756081706	0.0014887749073209157	0.0015260840514014907	3.8296962255913074e-05	
55.53596088989733	0.0014640411012470044	0.001484842256587268	3.924794102113845e-05	
56.39649150249797	0.0015493746943438648	0.0015187571677803637	3.75159418080647e-05	
57.27035605086487	0.0017133359904020617	0.001719496510390209	3.5008464071356776e-05	
58.15776114454846	0.001819699819295081	0.0018127047941018353	4.643178466570978e-05	
59.05891659451753	0.001708566678068628	0.0016529783695523749	7.498652019389821e-05	
59.974035462765215	0.001498428551638142	0.0015486888508803713	0.00010367115422097711	
60.90333411268367	0.0013594341081894555	0.001490025305498988	0.0001309562565030081	
61.847032260219336	0.0013360337202879533	0.0014522121246617246	0.0001616608966522071	
62.80535302582078	0.001425050036451943	0.0014244818909737254	0.00019821356833062858	
63.778522987191536	0.0015744625799826502	0.0014020662863142572	0.00023176949217864652	
64.76677223286032	0.0016103951449079514	0.0013826408698299326	0.0002307824003919814	
65.77033441658139	0.0014510813825914198	0.0013649729723487567	0.00018569767985283776	
66.78944681257751	0.0012837232107721273	0.001348366335817295	0.00013666311901364483	
67.82435037163955	0.0012224428252424202	0.001332410562902802	0.00011002724603289953	
68.87528977809474	0.001280026012820385	0.0013168583148506466	0.00011686249352708966	
69.94251350765792	0.0014136449505466559	0.0013015609284183812	0.00015162125364923698	
71.02627388617911	0.0014551128986053613	0.0012864329627665812	0.0001784511976285779	
72.12682714930152	0.001310013247814119	0.0012714322587588016	0.00016582756609118403	
73.24443350304374	0.0011658951546743967	0.0012565491906245086	0.00013564240529003184	
74.37935718532088	0.0011340511648239857	0.001241802336425489	0.00011015250557249654	
75.53186652841877	0.0012180778488145678	0.0012272400753722697	0.00010159412079487995	
76.7022340224364	0.0013283502695413056	0.0012129500212675788	0.00011934050874943562	
77.89073637971123	0.0012723555124113804	0.0011990825231129572	0.00013752389562611314	
79.09765460024283	0.0011190168001286485	0.0011859051976882348	0.00013454301247535033	
80.32327403813038	0.0010510374196148527	0.0011739374669591488	0.00012307980166063447	
81.5678844690394	0.001105754756707191	0.0011643239172189845	0.0001080749484531009	
82.83178015871405	0.001213612168693523	0.001159976449414988	8.109026322394543e-05	
84.11525993255103	0.001177879179969099	0.0011642133528550428	3.8637677497734464e-05	
85.41862724625115	0.001037194717580226	0.0010158568073617732	2.231939726549605e-05	
86.74219025756646	0.0009822659743697808	0.0010273704643965478	4.645462226978561e-05	
88.08626189915832	0.00104862055818681	0.0010325495337557172	7.748460008986255e-05	
89.45115995258467	0.0011321434972517176	0.001026472438706904	0.00010571589675123033	
90.83720712343391	0.0010496528915063094	0.0010163934962569231	0.0001050774524943018	
92.24473111762269	0.0009363224050867159	0.0010045632171822218	8.582222745691504e-05	
93.67406471887617	0.0009390065709611144	0.00099186201771069	7.07831723415308e-05	
95.1255458674087	0.0010317871315676248	0.000978701625965186	7.338880008716755e-05	
96.59951773982377	0.0010225091384616746	0.0009653006550562346	8.573770679038494e-05	
98.09632883025184	0.0009027723927202314	0.00095178660338685	8.228647525830583e-05	
99.61633303274554	0.0008727797868726579	0.0009382393691566222	7.103201382596065e-05	
101.15988972495167	0.0009520304506700424	0.0009247119193592507	6.385751858796221e-05	
102.72736385307937	0.0009654897027145147	0.000911240967225271	7.01003657509297e-05	
104.31912601818526	0.0008544131410045537	0.0008978528741081187	7.250044623185306e-05	
105.93555256379533	0.0008254697027121072	0.0008845670995036646	6.604951593447116e-05	
107.57702566488457	0.0009019071154342967	0.0008713983157248393	5.7893374270923535e-05	
109.24393341823551	0.0008943247032283278	0.0008583577583315935	6.0201821163276837e-05	
110.93666993419627	0.0007928679424230345	0.0008454541202069068	6.359974894124643e-05	
112.65563542986153	0.0007951929181687307	0.0008326941628890172	5.9122436728158785e-05	
114.40123632369622	0.0008668446161519914	0.0008200831469281014	5.1097405934472684e-05	
116.17388533162597	0.0008056136162137305	0.0008076251429838916	5.389722230018693e-05	
117.9740015646163	0.0007387774504658365	0.0007953232622336045	5.671657060862075e-05	
119.802010627764	0.0007909879679862625	0.0007831798308503331	5.081671315952822e-05	
121.65834472092367	0.0008047332748452981	0.0007711965248375129	4.482019150309013e-05	
123.54344274089367	0.000715131855451945	0.0007593744761708141	5.0399767289798284e-05	
125.45775038518534	0.0007267440899562525	0.0007477143577634407	4.9877521322385756e-05	
127.40172025740017	0.0007766908248408046	0.0007362164525117508	4.051733312304807e-05	
129.3758119742398	0.0006974208491134188	0.0007248807101639103	4.3523508859346244e-05	
131.3804922741741	0.0006825196415590006	0.0007137067947213293	4.689217123095687e-05	
133.41623512779302	0.0007391713054570199	0.0007026941243662388	3.815539443229438e-05	
135.48352184986857	0.0006728353433466175	0.0006918419054042979	3.804219549942843e-05	
137.58284121315285	0.0006508958739423795	0.0006811491613506303	4.332217114792519e-05	
139.71468956393986	0.0007042209719734612	0.0006706147580265438	3.5160219900004505e-05	
141.879570939417	0.0006396137043907627	0.0006602374253424943	3.436660550761569e-05	
144.07799718683648	0.0006283170770319397	0.0006500157763003077	4.0011338609989955e-05	
146.31048808453184	0.0006708380731423225	0.0006399483236404477	3.092276146023799e-05	
148.57757146481032	0.0006017224597689429	0.0006300334944783903	3.250536996085924e-05	
150.87978333874923	0.0006161681803766115	0.0006202696432112382	3.6646117650722946e-05	
153.2176680229263	0.0006292122381256416	0.0006106550629266694	2.6211344434863074e-05	
155.5917782681133	0.0005693169215502786	0.0006011879955076713	3.22740810206169e-05	
158.00267538996428	0.0006112740824150444	0.000591866640595768	3.152288641255521e-05	
160.45092940172842	0.0005744137157412773	0.0005826891635507078	2.423163768049636e-05	
162.9371191490193	0.0005580106885158019	0.0005736537025244861	3.2119675148507713e-05	
165.46183244667284	0.0005868021499425799	0.0005647583747511081	2.3444500515014388e-05	
168.02566621772516	0.0005293144930930873	0.0005560012821398628	2.6765355548486495e-05	
170.6292266345446	0.0005657440141639286	0.0005473805162485056	2.7654927431584807e-05	
173.27312926215015	0.0005267036130851373	0.0005388941627031895	2.0683535687546213e-05	
175.9579992037507	0.0005276922097834304	0.0005305403051238615	2.821615532169722e-05	
178.68447124853947	0.0005302387051832703	0.0005223170286069385	1.826252830951368e-05	
181.45319002177868	0.0004971469349128842	0.0005142224228111254	2.556619117940159e-05	
184.2648101372089	0.0005252022971534799	0.0005062545846871069	1.95365333934468e-05	
187.11999635182175	0.00047767681559441754	0.0004984116208873823	2.1963375086958607e-05	
190.019423723029	0.000510671953122205	0.0004906916498886277	2.1073297708233892e-05	
192.9637777682679	0.0004643710251996106	0.0004830928038555452	1.8747441671173706e-05	
195.95375462707955	0.000492635479965373	0.0004756132302721597	2.1475490494871614e-05	
198.99006122569847	0.00045257045230675185	0.00046825109336387115	1.64139851471204e-05	
202.0734154441926	0.00047561598401495197	0.0004610045753312082	2.0945266745496195e-05	
205.20454628619316	0.000439909747856732	0.00045387187741414357	1.4961242710011634e-05	
208.38419405125447	0.0004610937856869604	0.00044685122080396225	1.9840523412690766e-05	
211.6131105098844	0.00042602519138816754	0.0004399408474180077	1.4290985247161876e-05	
214.892059081287	0.0004484865741122379	0.00043313902055114	1.821435164758145e-05	
218.22181501385919	0.0004121035551487724	0.0004264440254163982	1.4421541975525006e-05	
221.60316556848443	0.0004354312564542895	0.0004198541695861596	1.581798393260496e-05	
225.03691020466627	0.00040076340109402664	0.00041336778334400727	1.5306760380945978e-05	
228.5238607695462	0.00041810709385564756	0.0004069832199565344	1.2500620653040945e-05	
232.06484168985054	0.0003952175440737901	0.0004006988558734468	1.641477835210663e-05	
235.66069016681035	0.00039490469958517816	0.000394513090863522	9.478291722120752e-06	
239.3122563741041	0.00039523609947471556	0.0003884243480932616	1.6360674100995275e-05	
243.0204036588648	0.0003725997353217392	0.00038243107415444303	1.0068741493487102e-05	
246.78600874580337	0.00038955086959159205	0.0003765317390461655	1.314193817859493e-05	
250.60996194449422	0.0003637277452378734	0.0003707248361164709	1.3383167799011794e-05	
254.4931673598731	0.0003659115967871556	0.0003650088819681276	8.021613164887169e-06	
258.43654310599635	0.0003681499742631105	0.0003593824163327349	1.4156027301554985e-05	
262.4410215231124	0.00034464976723443087	0.0003538440019169045	9.97334979891328e-06	
266.507549398097	0.0003549016113567738	0.00034839222422391753	8.712393274964371e-06	
270.63708818830384	0.0003481361825731517	0.00034302569135393027	1.3193137253192692e-05	
274.8306142488838	0.00032956930840886034	0.00033774303378550233	8.410574335622698e-06	
279.08911906362675	0.00033854934177295965	0.0003325429041409567	8.003530093555695e-06	
283.4136094793798	0.00033401187574105655	0.00032742397693783014	1.2163991570106445e-05	
287.80510794409827	0.0003154835225044325	0.00032238494832845737	8.682940341644043e-06	
292.26465274858515	0.0003180409562356333	0.00031742453582952795	5.862868181892538e-06	
296.7932982719762	0.0003222487464755162	0.00031254147804326844	1.036061960381826e-05	
301.3921152310292	0.00030711519487050526	0.0003077345343717429	1.0204620211106198e-05	
306.0621909332746	0.00029704419066634594	0.00030300248472561053	5.970402240245836e-06	
310.80462953409153	0.0003014407652964468	0.00029834412922853665	5.855497247731369e-06	
315.6205522977641	0.00030254040846229525	0.00029375828791834295	9.418164179988097e-06	
320.5110978625849	0.00029081568862051514	0.00028924380044585305	9.451731784755237e-06	
325.47742251006514	0.0002797729000865205	0.00028479952577229985	6.475777639309037e-06	
330.52070043831674	0.00027795267252939105	0.0002804243418660617	4.002108207965696e-06	
335.6421240396705	0.0002808273897286182	0.0002761171453994111	5.886779059550036e-06	
340.8429041825955	0.00027971026185718005	0.00027187685144588385	8.184352926575056e-06	
346.1242704979875	0.0002721444467338721	0.0002677023931788093	8.57239916846241e-06	
351.4874716698928	0.0002627196739327683	0.0002635927215714719	7.310624464578826e-06	
356.9337757307372	0.00025571294256329657	0.00025954680509932855	5.31185932350284e-06	
362.46447036112943	0.000252045973454374	0.0002555636294446444	3.5356861208089554e-06	
368.08086319431027	0.0002505640370062399	0.0002516421972038692	3.08020382728239e-06	
373.7842821253185	0.00024966089866841547	0.00024778152759803284	3.927640204222933e-06	
379.57607562494815	0.00024821003203756234	0.00024398065618639938	4.954780993885494e-06	
385.45761305857025	0.00024582674747509217	0.00024023863458358548	5.699387285025117e-06	
391.43028500989345	0.00024266397815623817	0.0002365545301803195	6.115758065008017e-06	
397.49550360974456	0.00023906993058161048	0.00023292742586798537	6.275749088812589e-06	
403.6547028699399	0.00023535100775104846	0.00022935641976707676	6.264264662602443e-06	
409.9093390223323	0.0002316822249327606	0.00022584062495965693	6.140343468609966e-06	
416.26089086311043	0.00022809943401339014	0.00022237916922590768	5.9247405064357285e-06	
422.71086010243414	0.00022451220921251627	0.00021897119478482305	5.599102997446568e-06	
429.2607717194863	0.00022072216505809975	0.00021561585803909702	5.112410886395426e-06	
435.91217432302693	0.0002164777936596377	0.00021231232932423193	4.398442422538614e-06	
442.6666405175339	0.00021162045524015683	0.0002090597926618872	3.4163180493097086e-06	
449.52576727501685	0.00020632876238936015	0.00020585744551747102	2.2585622195436513e-06	
456.4911763125926	0.0002013174629902366	0.00020270449856197342	1.6086314623744467e-06	
463.56451447591087	0.0001977045818599256	0.00019960017543802408	2.534193554334228e-06	
470.74745412852144	0.0001963109843947566	0.0001965437125301557	3.957386630228207e-06	
478.04169354727435	0.00019642341762407924	0.0001935343587392412	4.876993595440623e-06	
485.4489573238469	0.0001950688892082053	0.00019057137526107292	4.590239649366774e-06	
492.97099677249224	0.00018981277239946912	0.0001876540353690411	2.8358035967061438e-06	
500.60959034410683	0.00018359903321126574	0.00018478162420086728	1.2289722919439633e-06	
508.36654404671106	0.0001817169951831281	0.00018195343854934479	3.2901548435799013e-06	
516.2436918724502	0.00018281638767775682	0.00017916878665703135	4.3965684956579525e-06	
524.242896231207	0.00017881031940738726	0.0001764269880148413	2.8132685973545664e-06	
532.3660483909357	0.00017252499784691668	0.0001737273731644778	1.3094183993100243e-06	
540.6150689248177	0.00017294014908522152	0.00017106928350464585	3.7929165414685654e-06	
548.9919081653474	0.00017147603612600924	0.0001684520711009844	3.1374599393224672e-06	
557.4985466654523	0.00016485578020454547	0.00016587509849965587	1.125838115436355e-06	
566.1369956667598	0.00016593217761334765	0.00016333773854452791	3.711305309467325e-06	
574.909297575119	0.00016210479104942143	0.00016083937419788378	1.8956575054342355e-06	
583.8175264434902	0.00015851344511843172	0.00015837939836459773	2.569640502544678e-06	
592.8637884623186	0.00015882187822502852	0.00015595721371970754	2.9149226801185337e-06	
602.0502224575035	0.0001529592367512411	0.00015357223253932212	1.6301085675996501e-06	
611.379000396087	0.00015427950466759648	0.0001512238765347971	3.0564654943039326e-06	
620.8523278997751	0.00014834783461248924	0.0001489115766901148	1.4557714915323976e-06	
630.4724447664181	0.00014935403339593923	0.00014663477310240401	2.7401448844404347e-06	
640.2416254995708	0.00014445817524611672	0.000144392914825535	2.01701463672241e-06	
650.1621798462554	0.00014359137345119614	0.0001421854597167296	1.7721691650757353e-06	
660.2364533430635	0.00014191412378684862	0.00014001187428611868	2.820341484268059e-06	
670.4668278707137	0.00013744329943430816	0.00013787163354919102	4.518491492246331e-07	
680.8557222172046	0.0001380840669162104	0.00013576422088206914	2.3607062544475164e-06	
691.4055926496942	0.00013513108458489804	0.00013368912787955388	2.487430599062381e-06	
702.1189334952396	0.00013126050226921384	0.00013164585421587813	6.07750263113618e-07	
712.9982777305363	0.00013091041017912524	0.0001296339075081117	1.5588616319020207e-06	
724.0461975807946	0.00013009579490840044	0.00012765280318216153	2.5280614619124843e-06	
735.2653051278958	0.00012689014530632708	0.00012570206434131043	2.1735313246668154e-06	
746.6582529279726	0.00012367741264319038	0.00012378122163723949	1.1084552017220686e-06	
758.2277346385576	0.0001217854669338703	0.00012188981314348116	1.5727563798746984e-07	
769.9764856554507	0.00012068781099338203	0.0001200273842312503	9.82796172244046e-07	
781.9072837594538	0.00011959539122914284	0.00011819348744760117	1.5590812227040516e-06	
794.0229497731273	0.00011820082968612011	0.00011638768239586057	1.852328737858501e-06	
806.3263482277227	0.00011656105106266263	0.00011460953561828753	1.955774037511562e-06	
818.82038804045	0.00011480338402926552	0.00011285862048091157	1.9455162817039444e-06	
831.5080232022387	0.00011297578498241086	0.0001111345170605016	1.8487228732654144e-06	
844.3922534761538	0.0001110247544258249	0.00010943681203362177	1.639245653714889e-06	
857.4761251066391	0.00010885913933456446	0.000107765098567725	1.252443785672978e-06	
870.7627315397452	0.00010653180288485531	0.00010611897621424517	6.25471311583847e-07	
884.2552141545192	0.00010446901488575923	0.0001044980508036416	2.353883582471497e-07	
897.9567630057271	0.00010330557664382518	0.00010290193434235523	1.1617813580355084e-06	
911.8706175780853	0.00010282297153162282	0.00010133024491163544	1.7610507243616743e-06	
926.0000675521785	0.00010123392567258935	9.978260656819758e-05	1.4810476639807457e-06	
940.3484535822448	9.841036369887195e-05	9.825864924667261e-05	2.0455631877326825e-07	
954.9191680860141	9.747712977145925e-05	9.675800866380985e-05	1.2954442936145275e-06	
969.715656046784	9.677279719412584e-05	9.528032622439705e-05	1.496222055197506e-06	
984.7414158279239	9.389738719760209e-05	9.382524892886078e-05	1.731880011339473e-07	
1000.0	9.378955567155553e-05	9.239242928251202e-05	1.5558305743695964e-06	


==> data/fig_delay_ph2_bode_26.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005413916271580518	1.0184526195301913e-05	
0.10154950161807173	0.005424263851159186	0.005414170239555988	1.0184871929484309e-05	
0.10312301278878754	0.005424523276890389	0.005414432159326597	1.0185228491149908e-05	
0.10472090554055413	0.005424790826154535	0.005414702280520879	1.0185596220359672e-05	
0.10634355766636439	0.005425066754025711	0.005414980860645564	1.018597546791034e-05	
0.10799135281311975	0.005425351323631497	0.005415268165336843	1.0186366595696559e-05	
0.1096646805723366	0.005425644806410056	0.005415564468619846	1.0186769977043168e-05	
0.11136393657225817	0.005425947482375599	0.005415870053176558	1.0187185997079003e-05	
0.11308952257139368	0.0054262596403925395	0.00541618521062247	1.0187615053129078e-05	
0.11484184655350702	0.0054265815784585855	0.005416510241792311	1.0188057555081658e-05	
0.11662132282407707	0.005426913603997136	0.005416845457035103	1.0188513925802666e-05	
0.11842837210825283	0.005427256034159231	0.005417191176518887	1.0188984601556648e-05	
0.12026342165032622	0.005427609196135441	0.005417547730545458	1.0189470032437609e-05	
0.12212690531474645	0.0054279734274780105	0.005417915459875474	1.0189970682796122e-05	
0.12401926368869937	0.005428349076433596	0.00541829471606421	1.0190487031715066e-05	
0.12594094418627644	0.005428736502287014	0.005418685861808435	1.0191019573487502e-05	
0.12789240115425762	0.005429136075716311	0.005419089271304728	1.0191568818087783e-05	
0.12987409597953362	0.005429548179159614	0.005419505330619632	1.0192135291704047e-05	
0.13188649719819254	0.005429973207194128	0.005419934438072119	1.019271953722642e-05	
0.13393008060629666	0.005430411566927731	0.005420377004628688	1.0193322114827406e-05	
0.13600532937237603	0.005430863678403595	0.005420833454311662	1.0193943602491657e-05	
0.13811273415166478	0.005431329975018294	0.005421304224621056	1.0194584596600618e-05	
0.14025279320210793	0.005431810903953884	0.005421789766970528	1.0195245712543092e-05	
0.1424260125021654	0.005432306926624429	0.005422290547137922	1.0195927585313772e-05	
0.1446329058704415	0.005432818519137507	0.00542280704573091	1.01966308701546e-05	
0.14687399508716817	0.005433346172771236	0.005423339758668247	1.0197356243227924e-05	
0.14914981001757044	0.005433890394467337	0.0054238891976772586	1.0198104402280557e-05	
0.15146088873714358	0.0054344517073408516	0.005424455890808065	1.0198876067360306e-05	
0.1538077776588715	0.005435030651207098	0.005425040382965221	1.0199671981535178e-05	
0.15619103166241588	0.005435627783126487	0.005425643236457333	1.0200492911658371e-05	
0.15861121422530794	0.0054362436779678445	0.005426265031565362	1.020133964913953e-05	
0.16106889755617235	0.005436878928990934	0.0054269063671302615	1.020221301075062e-05	
0.16356466273001555	0.0054375341484488495	0.005427567861160654	1.0203113839465697e-05	
0.1660990998256107	0.005438209968211049	0.0054282501514613165	1.0204043005309308e-05	
0.16867280806501112	0.005438907040407755	0.005428953896283179	1.020500140627616e-05	
0.1712863959552255	0.005439626038096534	0.005429679774995727	1.0205989969217521e-05	
0.17394048143208848	0.005440367655951882	0.005430428488782536	1.0207009650826756e-05	
0.17663569200636045	0.005441132610978662	0.005431200761360879	1.0208061438616354e-05	
0.17937266491209122	0.005441921643250303	0.005431997339726282	1.020914635193569e-05	
0.18215204725728248	0.005442735516672695	0.005432818994922968	1.021026544303855e-05	
0.18497449617688488	0.005443575019774745	0.005433666522841166	1.021141979817494e-05	
0.18784067898816573	0.005444440966526612	0.005434540745042329	1.021261053872356e-05	
0.1907512733484843	0.005445334197186709	0.0054354425096132955	1.0213838822377786e-05	
0.19370696741551147	0.005446255579178514	0.00543637269205054	1.0215105844345881e-05	
0.1967084600099325	0.005447206007998417	0.005437332196175651	1.0216412838618546e-05	
0.19975646078067044	0.005448186408155774	0.005438321955083263	1.0217761079277443e-05	
0.20285169037266976	0.0054491977341464114	0.0054393429321226905	1.0219151881845952e-05	
0.2059948805972802	0.005450240971460936	0.0054403961219146235	1.022058660468411e-05	
0.20918677460527996	0.005451317137629182	0.005441482551404226	1.0222066650439716e-05	
0.21242812706258082	0.0054524272833022715	0.0054426032809520965	1.0223593467561798e-05	
0.215719704328655	0.005453572493373758	0.005443759405464623	1.0225168551846242e-05	
0.21906228463772706	0.0054547538881414455	0.005444952055565261	1.0226793448067408e-05	
0.22245665828277353	0.005455972624511519	0.0054461823988084706	1.022846975163358e-05	
0.22590362780237347	0.005457229897246689	0.005447451640937929	1.0230199110337468e-05	
0.22940400817045398	0.005458526940260196	0.005448761027190935	1.0231983226153778e-05	
0.23295862698897662	0.005459865027957506	0.005450111843650835	1.0233823857110654e-05	
0.2365683246836085	0.005461245476627704	0.0054515054186494855	1.0235722819212939e-05	
0.2402339547024262	0.0054626696458866635	0.005452943124221811	1.023768198847598e-05	
0.243956383717698	0.005464138940174127	0.005454426377614663	1.0239703303002369e-05	
0.24773649183079302	0.005465654810306995	0.005455956642852253	1.0241788765130253e-05	
0.2515751727802653	0.005467218755091224	0.005457535432360536	1.024394044371595e-05	
0.2554733341531623	0.005468832322994797	0.005459164308653115	1.0246160476435417e-05	
0.2594318975996074	0.005470497113884431	0.005460844886081244	1.0248451072231127e-05	
0.26345179905070754	0.005472214780828768	0.005462578832650743	1.0250814513821538e-05	
0.2675339889398373	0.005473987031970941	0.0054643678719087305	1.0253253160313545e-05	
0.27167943242735193	0.005475815632473577	0.005466213784903222	1.025576944992926e-05	
0.2758891096287819	0.005477702406539429	0.00546811841221882	1.0258365902827442e-05	
0.28016401584656353	0.005479649239510991	0.005470083656091862	1.0261045124034445e-05	
0.2845051618053608	0.0054816580800526905	0.005472111482608624	1.026380980650897e-05	
0.28891357389103245	0.005483730942419305	0.005474203923990271	1.0266662734304021e-05	
0.2933902943933029	0.005485869908814605	0.005476363080968517	1.0269606785887828e-05	
0.29793638175219256	0.005488077131844315	0.005478591125256168	1.027264493756642e-05	
0.30255291080826724	0.005490354837067749	0.005480890302116889	1.0275780267064328e-05	
0.30724097305676445	0.00549270532565273	0.005483262933038798	1.0279015957251353e-05	
0.31200167690565833	0.00549513097713862	0.005485711418516792	1.0282355300011303e-05	
0.3168361479377224	0.0054976342523125705	0.005488238240948664	1.0285801700296505e-05	
0.3217455291766536	0.005500217696204384	0.0054908459676504895	1.0289358680307451e-05	
0.32673098135731937	0.005502883941205672	0.005493537253996913	1.0293029883908522e-05	
0.33179368320019265	0.005505635710319319	0.005496314846692466	1.0296819081156156e-05	
0.33693483169003946	0.0055084758205456216	0.005499181587180162	1.0300730173103268e-05	
0.3421556423589239	0.005511407186411764	0.005502140415194218	1.0304767196730634e-05	
0.3474573495735992	0.005514432823651802	0.00550519437246396	1.0308934330149643e-05	
0.35284120682735126	0.005517555853044597	0.005508346606576449	1.0313235898002756e-05	
0.3583084870363649	0.005520779504417698	0.00551160037500583	1.0317676377096768e-05	
0.3638604828406817	0.005524107120825563	0.005514959049317833	1.0322260402308029e-05	
0.3694985069098218	0.0055275421629110465	0.00551842611955834	1.0326992772726593e-05	
0.37522389225314035	0.00553108821345963	0.005522005198835569	1.0331878458090778e-05	
0.3810379925349945	0.00553474898215636	0.0055257000281058585	1.0336922605485935e-05	
0.3869421823947922	0.005538528310556225	0.005529514481173746	1.0342130546400259e-05	
0.39293785777200174	0.005542430177279159	0.005533452569917675	1.0347507804037751e-05	
0.39902643623619527	0.005546458703441729	0.005537518449753307	1.0353060101016167e-05	
0.4052093573222091	0.005550618158338223	0.005541716425347252	1.035879336739977e-05	
0.41148808287049476	0.005554912965384682	0.005546050956594762	1.0364713749123285e-05	
0.41786409737274555	0.005559347708340252	0.0055505266648758125	1.0370827616803047e-05	
0.4243389083228771	0.005563927137821221	0.005555148339604969	1.0377141574953491e-05	
0.43091404657344795	0.005568656178124012	0.005559920945091327	1.038366247169176e-05	
0.4375910666976019	0.005573539934374531	0.005564849627725987	1.0390397408852033e-05	
0.4443715473566186	0.0055785837000223645	0.00556993972351557	1.0397353752648254e-05	
0.45125709167315986	0.005583792964699582	0.005575196765981592	1.0404539144821048e-05	
0.4582493276102989	0.0055891734224651915	0.005580626494446768	1.04119615143561e-05	
0.4653499083564233	0.005594730980457723	0.005586234862730771	1.0419629089789289e-05	
0.4725605127161014	0.005600471767979969	0.005592028048279497	1.0427550412128761e-05	
0.4798828455070056	0.0056064021460414904	0.005598012461753532	1.0435734348427376e-05	
0.4873186379629853	0.005612528717386358	0.005604194757103273	1.0444190106078012e-05	
0.49486964814338685	0.005618858337035425	0.005610581842160106	1.0452927247811835e-05	
0.5025376613487146	0.005625398123374565	0.0056171808897750855	1.0461955707521736e-05	
0.5103244905427329	0.00563215546982249	0.005623999349538794	1.047128580687583e-05	
0.5182319767811088	0.00563913805711419	0.005631044960118458	1.048092827285982e-05	
0.5262619896466971	0.0056463538662386605	0.005638325762251051	1.049089425623926e-05	
0.5344164276915693	0.005653811192072347	0.0056458501124338764	1.0501195351020826e-05	
0.5426972188858914	0.005661518657752862	0.005653626697357225	1.0511843614978967e-05	
0.5511063210737586	0.005669485229840789	0.005661664549126964	1.0522851591331749e-05	
0.559645722436092	0.005677720234320972	0.0056699730613285395	1.0534232331618187e-05	
0.5683174419607084	0.005686233373498613	0.005678562005987775	1.0545999419852737e-05	
0.5771235299196736	0.0056950347438497065	0.005687441551488026	1.0558166998070918e-05	
0.5860660683540517	0.005704134854889907	0.00569662228150788	1.057074979333001e-05	
0.595147171566167	0.0057135446491309895	0.005706115215048598	1.0583763146283622e-05	
0.604368986619493	0.005723275523199402	0.005715931827625879	1.0597223041427384e-05	
0.6137336938462858	0.005733339350197404	0.005726084073706501	1.0611146139126842e-05	
0.6232435073630855	0.005743748503393699	0.00573658441047681	1.0625549809569972e-05	
0.6329006755942035	0.005754515881337529	0.005747445823037064	1.0640452168773239e-05	
0.6427074818033226	0.005765654934497825	0.005758681851123373	1.065587211674945e-05	
0.6526662446333333	0.005777179693537498	0.005770306617467266	1.0671829378083782e-05	
0.6627793186545348	0.00578910479934205	0.00578233485791223	1.0688344544984575e-05	
0.6730490949213316	0.0058014455349317574	0.005794781953416493	1.0705439123068357e-05	
0.6834780015375548	0.0058142178593977335	0.005807663964082412	1.0723135580048059e-05	
0.6940685042305437	0.005827438444014166	0.005820997665364849	1.0741457397557676e-05	
0.7048231069341222	0.005841124710692367	0.005834800586624205	1.0760429126328183e-05	
0.7157443523806098	0.005855294872956756	0.005849091052204292	1.0780076444992794e-05	
0.7268348227020044	0.005869967979638942	0.00586388822523125	1.0800426222811487e-05	
0.7380971400404808	0.005885163961503703	0.005879212154347356	1.0821506586570746e-05	
0.7495339671683494	0.005900903681040034	0.005895083823612914	1.0843346992051014e-05	
0.7611480081176202	0.005917208985671906	0.005911525205830881	1.08659783003929e-05	
0.7729420088193235	0.005934102764666989	0.005928559319572505	1.0889432859747681e-05	
0.784918757752735	0.005951609010047733	0.005946210290208345	1.0913744592678959e-05	
0.7970810866046624	0.0059697528818381754	0.005964503415277983	1.0938949089756143e-05	
0.8094318709389453	0.005988560778011821	0.005983465234563773	1.096508370987958e-05	
0.8219740308763326	0.006008060409541536	0.006003123605269406	1.099218768789771e-05	
0.8347105317848907	0.006028280880991827	0.006023507782743626	1.1020302250129625e-05	
0.847644384981113	0.006049252777137794	0.006044648507233124	1.1049470738506774e-05	
0.8607786484418896	0.0060710082561438485	0.0060665780971975464	1.1079738744040087e-05	
0.8741164275275125	0.0060935811498897315	0.006089330549773857	1.1111154250511934e-05	
0.8876608757158821	0.006117007072092104	0.006112941649037986	1.1143767789204913e-05	
0.9014151953480897	0.006141323534937894	0.006137449082779449	1.1177632605788123e-05	
0.9153826383855528	0.006166570075021448	0.006162892568580525	1.1212804840392863e-05	
0.9295665071788846	0.00619278838946273	0.006189313990076522	1.1249343722132913e-05	
0.9439701552486742	0.006220022483179214	0.006216757544368937	1.128731177944475e-05	
0.9585969880783669	0.006248318828391424	0.006245269901670542	1.1326775067736831e-05	
0.9734504639194281	0.006277726537562866	0.006274900378381845	1.1367803416057393e-05	
0.9885340946089864	0.006308297551111077	0.0063057011249342855	1.1410470694587732e-05	
1.0038514464001433	0.006340086841380235	0.006337727329888782	1.1454855105117891e-05	
1.01940614080515	0.006373152634539353	0.006371037441951587	1.1501039496737677e-05	
1.0352018554516484	0.006407556652266856	0.006405693411765677	1.1549111709379064e-05	
1.051242324952181	0.006443364375305372	0.006441760955558464	1.1599164948079513e-05	
1.0675313417871697	0.006480645331224222	0.006479309842979648	1.1651298191201261e-05	
1.0840727572015847	0.006519473409015627	0.006518414211750795	1.1705616636211264e-05	
1.1008704821154982	0.006559927203479906	0.006559152912076649	1.1762232187153964e-05	
1.117928488048752	0.006602090392731022	0.006601609884143138	1.182126398833142e-05	
1.1352508080599522	0.006646052152584438	0.006645874572456429	1.1882839009384812e-05	
1.1528415377000134	0.006691907612083157	0.006692042381269672	1.1947092687634546e-05	
1.1707048359804781	0.006739758354985492	0.00674021517590993	1.2014169634234946e-05	
1.1888449263568397	0.006789712972692065	0.006790501835469455	1.2084224411614503e-05	
1.2072660977271032	0.006841887674844229	0.006843018863077428	1.215742239076326e-05	
1.225972705445816	0.006896406964699318	0.0068978910608381554	1.2233940697907782e-05	
1.2449691723538168	0.00695340438740056	0.006955252277530004	1.2313969261702511e-05	
1.2642599898239333	0.007013023360435986	0.007015246238331101	1.2397711973386336e-05	
1.2838497188228888	0.007075418096951618	0.007078027467202403	1.2485387974425148e-05	
1.3037429909896587	0.00714075463418496	0.007143762314152364	1.2577233088062958e-05	
1.3239445097305402	0.00720921198115948	0.007212630101472706	1.2673501413810949e-05	
1.3444590513311867	0.007280983401981287	0.00728482440522423	1.2774467106790472e-05	
1.3652914660858761	0.0073562778536698185	0.007360554490828226	1.2880426367191553e-05	
1.386446679444272	0.007435321600512311	0.007440046924659847	1.2991699669196601e-05	
1.4079296931759626	0.007518360030552233	0.007523547387138764	1.3108634263428281e-05	
1.4297455865530366	0.007605659704120427	0.007611322717084445	1.32316069925254e-05	
1.451899517550985	0.007697510669437721	0.007703663222190019	1.3361027466259874e-05	
1.4743967240682132	0.007794229086434819	0.007800885296544086	1.349734165036786e-05	
1.4972425251644468	0.007896160207267607	0.0079033343934096	1.3641035932925457e-05	
1.5204423223183279	0.008003681770824472	0.008011388410221084	1.3792641743313913e-05	
1.5440016007044985	0.00811720787916419	0.008125461553319491	1.3952740812695032e-05	
1.5679259304904682	0.008237193436711258	0.008246008762725375	1.4121971181223174e-05	
1.5922209681535842	0.00836413924870089	0.008373530792780146	1.4301034077523075e-05	
1.6168924578184014	0.008498597894477392	0.008508580063421735	1.4490701820112007e-05	
1.6419462326147771	0.008641180514654628	0.00865176742004112	1.469182692030454e-05	
1.667388216057011	0.008792564679921833	0.00880376996834987	1.4905352602691743e-05	
1.6932244234443516	0.008953503544794059	0.008965340185827647	1.513232500405989e-05	
1.7194609632832076	0.009124836533620511	0.009137316554840687	1.5373907367291434e-05	
1.7461040387313935	0.009307501860930205	0.009320636016644419	1.5631396615524934e-05	
1.7731599490647525	0.009502551256616804	0.00951634861305946	1.590624277798151e-05	
1.8006350911665105	0.009711167352294157	0.00972563476732125	1.620007184609189e-05	
1.828535961039703	0.009934684293243238	0.009949825762210618	1.6514712774075227e-05	
1.8568691553430368	0.010174612277010128	0.010190428108236841	1.685222950856581e-05	
1.885641372950552	0.010432666893049362	0.010449152665342056	1.7214959148566945e-05	
1.9148594165354507	0.010710804358373677	0.010727949598626772	1.760555761242442e-05	
1.9445301941784663	0.01101126402552807	0.011029050525204523	1.80270545408343e-05	
1.974660721001155	0.011336619898646346	0.01135501956234898	1.848291961621218e-05	
2.0052581208244957	0.011689843352576581	0.011708815437749867	1.8977143058924622e-05	
2.036329627853186	0.01207437983556667	0.012093867396726656	1.9514333807556175e-05	
2.067882588386045	0.012494243078490777	0.01251416836852379	2.009983985047015e-05	
2.0999244625529108	0.01295413126514537	0.012974389765508566	2.073989640783072e-05	
2.132462826078452	0.013459570764168679	0.013480023409989187	2.1441809231248075e-05	
2.1655053720733157	0.014017094383234806	0.014037557413437741	2.221418225765167e-05	
2.199059912853022	0.01463446261140224	0.014654694306423329	2.306720126321208e-05	
2.2331343817850464	0.015320937736450909	0.015340621115373446	2.4012987969185672e-05	
2.267736835164523	0.016087621476553262	0.016106341846783497	2.5066042000943447e-05	
2.302875454119006	0.01694786550384721	0.016965081688149322	2.6243790451103104e-05	
2.3385585465427567	0.01791775800621537	0.017932766356840154	2.7567264720212827e-05	
2.3747945490609914	0.019016671911604395	0.01902856342182968	2.90619176279027e-05	
2.411592029024571	0.020267818294491997	0.020275432486692398	3.075857133410485e-05	
2.4489596865355954	0.021698654295842508	0.021700541794073637	3.269442875838632e-05	
2.4869063565043885	0.02334079306620182	0.02333521736579294	3.4913946940066564e-05	
2.5254410107383527	0.025228646615432605	0.02521369490098219	3.746907737665963e-05	
2.564572760063192	0.0273952140688017	0.027369162834528324	4.041776884562227e-05	
2.604310856476998	0.029861959535306532	0.02982416282439103	4.381844238791527e-05	
2.6446646953377266	0.03261758807070385	0.03257026410788371	4.77160918151664e-05	
2.6856438175845567	0.035579197637971204	0.03553024551185503	5.2112899574491895e-05	
2.727257911993673	0.03853506560646704	0.03850048519509277	5.691494482362873e-05	
2.769516817469004	0.04109526684059574	0.04109594950645129	6.185312882808132e-05	
2.812430525368455	0.04272797271769445	0.042773908901776445	6.639964421128254e-05	
2.8560091818661824	0.042963205670601384	0.04303294861127336	6.974441175762339e-05	
2.9002630903514777	0.04167569327967353	0.041723423183979105	7.095739637511238e-05	
2.945202713864811	0.039171058633701454	0.039167548546985016	6.944737158346487e-05	
2.9908386775716385	0.035984158760001946	0.035938969803280936	6.544782204755442e-05	
3.0371817712745264	0.032614448087501836	0.032555622224671614	5.991905483507786e-05	
3.0842429519642045	0.029391713879038165	0.029340750029968932	5.392647572169827e-05	
3.1320333464101533	0.026475642534881955	0.02644123949010112	4.818974814076454e-05	
3.180564253791325	0.023912190859039395	0.023894660394631676	4.304089292986459e-05	
3.2298471483676323	0.021688506698900815	0.021684752648891588	3.856299560861479e-05	
3.2798936821928324	0.01976801912079391	0.01977431134843076	3.472017766506917e-05	
3.3307156878694446	0.018108489083498682	0.018121555517751624	3.143384509648325e-05	
3.3823251813463506	0.016669901035344034	0.0166871939579113	2.8618599144509826e-05	
3.43473436475976	0.015417242296182845	0.015436888919860134	2.6196411924211952e-05	
3.487955629318178	0.01432098273965856	0.014341649533527415	2.4100773017320425e-05	
3.542001558232087	0.013356638872922814	0.013377395662794436	2.2276716709848948e-05	
3.5968849296890193	0.012504052653552465	0.012524261586157038	2.0679412206090743e-05	
3.6526187198747286	0.011746651018450299	0.011765882876852811	1.9272442586059898e-05	
3.7092161060411786	0.011070785086451663	0.011088758552742752	1.802619958948743e-05	
3.7666904696220658	0.010465175148875318	0.010481713518984857	1.6916523896113017e-05	
3.8250553993966134	0.009920458059374396	0.009935458653266473	1.5923602074602833e-05	
3.884324694702404	0.009428823443963215	0.009442236056672583	1.5031089849298424e-05	
3.9445123686979775	0.008983723175487181	0.008995534905109914	1.4225421486298954e-05	
4.005632651675993	0.00857963977541511	0.008589864334574603	1.3495267270470231e-05	
4.067699994427721	0.00821190161694516	0.008220571797444216	1.2831106954036076e-05	
4.130729071659682	0.007876535091615303	0.007883697451632154	1.2224893403172448e-05	
4.194734785463209	0.007570145928917986	0.007575857051675259	1.1669786280876362e-05	
4.259732268837781	0.007289823537015398	0.007294147404255481	1.115994019281846e-05	
4.325736889268946	0.007033063575741139	0.007036069734355034	1.0690335335021548e-05	
4.392764252361694	0.0067977050284278384	0.0067994673224925865	1.02566414718084e-05	
4.460830205530115	0.006581878860736052	0.006582474566733462	9.85510820745941e-06	
4.5299508417442365	0.006383965991849373	0.006383475240723848	9.48247614411148e-06	
4.600142503334918	0.006202562797349324	0.0062010681993251516	9.135904762614616e-06	
4.671421785857698	0.006036452746789051	0.006034039157631474	8.81291381730734e-06	
4.743805542016518	0.005884583078277075	0.005881337461782132	8.511335772614288e-06	
4.817310885648243	0.005746045647244134	0.005742057000133325	8.22927738410867e-06	
4.891955195768907	0.005620061272388114	0.005615420585815975	7.965088981270214e-06	
4.967756120682691	0.005505967050442351	0.0055007672879322225	7.71734037538211e-06	
5.044731582154526	0.005403206232104898	0.005397542307555091	7.4848026182841294e-06	
5.122899779647386	0.005311320351446364	0.005305289093336426	7.2664350952134645e-06	
5.202279194625215	0.005229943386208353	0.005223643475576557	7.061377662411066e-06	
5.282888594922542	0.005158797801455593	0.005152329671797725	6.868947749429231e-06	
5.364747039181794	0.005097692398278881	0.00509115808533184	6.688642545925906e-06	
5.447873881359371	0.005046521956594816	0.005040024885038612	6.520146589508932e-06	
5.532288775301544	0.005005268730499954	0.004998913422889591	6.3633452676440285e-06	
5.618011679391243	0.004974005930405663	0.004967897621005056	6.2183449410650976e-06	
5.705062861266868	0.004952903413328312	0.004947147545746454	6.085500580424484e-06	
5.793462902614208	0.004942235907474134	0.004936937489768041	5.965451965554678e-06	
5.883232704032601	0.004942394227732782	0.0049376570114564354	5.859169599511583e-06	
5.974393489976511	0.004953900105725341	0.004949825545567573	5.7680114990379225e-06	
6.06696681377367	0.004977425476506466	0.004974111413669118	5.693791894010841e-06	
6.160974562720967	0.005013817354605844	0.005011356348489665	5.638862567418759e-06	
6.25643896325932	0.005064129824008058	0.005062607031041795	5.6062071107718964e-06	
6.353382586228693	0.005129665201443958	0.005129155664070709	5.599547894666247e-06	
6.451828352204593	0.005212027169433567	0.005212592328161445	5.6234654212972944e-06	
6.551799536917215	0.005313189700165262	0.005314872871257154	5.683530635701552e-06	
6.653319776754563	0.005435587025660728	0.005438407488220623	5.786453825630961e-06	
6.756413074350862	0.005582231927000765	0.0055861771248442065	5.94026033435305e-06	
6.861103804261538	0.0057568724556142275	0.005761887627702956	6.154514793316741e-06	
6.9674167187261515	0.0059642011779363095	0.005970175472590451	6.440632741179942e-06	
7.075376953520617	0.006210136515599504	0.006216884314062494	6.812341310032486e-06	
7.1850100339000935	0.006502203009782444	0.006509438818663262	7.2863789095193505e-06	
7.2963418806339915	0.006850046070255494	0.006857351094924199	7.88355887957041e-06	
7.40939881613446	0.007266124652774247	0.007272903530883525	8.630368995787705e-06	
7.5242075706798515	0.00776662383676558	0.00777205241537717	9.561346773228685e-06	
7.640795288734611	0.008372592101928592	0.008375565460420238	1.072256823076464e-05	
7.759189535367103	0.009111158845227963	0.009110273165155319	1.21767034942187e-05	
7.879418302766868	0.010016213609273057	0.010009881080226874	1.4010131444066543e-05	
8.001510016862884	0.01112656762760469	0.011113523730037218	1.634218994605134e-05	
8.125493544044346	0.012476061722380577	0.012456840564045253	1.933451441525893e-05	
8.251398197985628	0.014062365812389222	0.014042543733443338	2.3190912218042294e-05	
8.379253746576957	0.015772602090359994	0.01576660860055104	2.81160355895816e-05	
8.509090418962503	0.017271216392679953	0.01729535715579012	3.4143516766375915e-05	
8.640938912687513	0.018003268138857182	0.01804073328891251	4.0625903381991376e-05	
8.774830400956196	0.017554264842602703	0.01754956852396107	4.537037182301295e-05	
8.910796540002062	0.016065689998674762	0.01602154616875095	4.5545780723034594e-05	
9.048869476572474	0.01411405833154333	0.014084641720277218	4.156211023743688e-05	
9.189081855529167	0.012220347723216845	0.012221668603358098	3.632416088254143e-05	
9.331466827566528	0.010604418807657827	0.01062446172221876	3.158917451851612e-05	
9.476058057049498	0.009289918496270293	0.00931592582943606	2.7754054239388116e-05	
9.622889729972897	0.008234362158403058	0.008259000911543603	2.4723717493442664e-05	
9.771996562044086	0.007385920580883647	0.007405908083322806	2.231811852722963e-05	
9.923413806890872	0.00669997330384333	0.006714241124242423	2.0380680818990666e-05	
10.0771772643966	0.0061416796488975795	0.006150243222666904	1.879333721058819e-05	
10.233323289164382	0.005684712830798098	0.005688083200208163	1.7470174718732433e-05	
10.391888799112495	0.005309368134253628	0.0053082637469226675	1.6348774471068074e-05	
10.552911284202958	0.005000912239397668	0.0049961219766928985	1.5383256456235908e-05	
10.716428815305356	0.004748322578717646	0.004740642282071494	1.4539304710797516e-05	
10.882480053198018	0.00454337206968363	0.004533575890659526	1.3790718146420615e-05	
11.051104257708666	0.004379980831793293	0.0043688083886745345	1.3117020203748817e-05	
11.222341296996655	0.004253766329442241	0.0042419162854785	1.2501777238549365e-05	
11.39623165697915	0.004161741362674818	0.00414986672098083	1.193138333864221e-05	
11.572816450903245	0.00410212585108966	0.004090828506593488	1.1394145887848929e-05	
11.752137429066462	0.004074251791845142	0.00406407490774586	1.0879555375514593e-05	
11.93423698868786	0.004078551737594391	0.004069968904331955	1.037765161727224e-05	
12.119158183932093	0.004116630695470181	0.004110030863793963	9.878411689950892e-06	
12.306944736088793	0.004191430376877085	0.004187097383751222	9.371084860535412e-06	
12.497641043909683	0.00430750340170869	0.00430558867373259	8.843386736203673e-06	
12.691292194105861	0.004471421511337145	0.004471908547726081	8.280438084854346e-06	
12.887943972007742	0.004692338240956113	0.004694998614066216	7.663297822125174e-06	
13.08764287239018	0.004982687664361533	0.00498703291792414	6.9669319424198905e-06	
13.290436110465315	0.005358851960770013	0.005364100111435329	6.157682323787212e-06	
13.496371633045765	0.005841159961147956	0.005846273338953744	5.191821871226896e-06	
13.705498129880782	0.006451231586018673	0.006455165285054622	4.026279219598747e-06	
13.917865045168076	0.007201282636892322	0.007203674370063829	2.726791835495248e-06	
14.133522589243995	0.008063779336359081	0.008065952019656585	2.2950360458628714e-06	
14.35252175045488	0.00891021722703414	0.008913998867117228	4.512891076515932e-06	
14.574914307212275	0.00946003034454182	0.00946023384694806	8.381502048424075e-06	
14.800752840235097	0.009397570453524073	0.009385687082091046	1.2585556727005483e-05	
15.030090744981337	0.008689391648742186	0.00868030835922025	1.541321289203284e-05	
15.262982244272472	0.007661622704064845	0.007669088101760215	1.628598001787246e-05	
15.499482401113475	0.006649329577848658	0.006665047199748485	1.6041226500756875e-05	
15.739647131711472	0.005794473491933205	0.005807881754935929	1.543234588630464e-05	
15.98353321869612	0.005114772273298599	0.005121300780771295	1.4776254423623732e-05	
16.23119832454485	0.004586812201515751	0.004586059985185521	1.4169204248659316e-05	
16.482701005216104	0.004181415529666421	0.004174798687838094	1.3629543148544834e-05	
16.738100723993853	0.003873938166382667	0.003863453126064595	1.3151853123410911e-05	
16.997457865546615	0.0036459341392496084	0.003633627291356301	1.2724789990254993e-05	
17.26083375020432	0.0034844937112161276	0.0034722448321180283	1.2336489579508392e-05	
17.528290648456405	0.003381258811289045	0.003370683241927788	1.1975858929910788e-05	
17.799891795674554	0.003331665700652978	0.003324051518302221	1.1632498980972125e-05	
18.075701407063548	0.0033345258849243014	0.003330770808489949	1.1296138506440156e-05	
18.35578469284383	0.0033919396257107593	0.00339247146861935	1.0955826385453378e-05	
18.64020787366921	0.003509494729913863	0.0035141672062691453	1.05989226353187e-05	
18.929038196283646	0.0036966051160120684	0.0037045700380577786	1.0209952367886095e-05	
19.222343949420477	0.003966487500064281	0.003976072909279744	9.769854844911582e-06	
19.52019447994806	0.004334145746862829	0.004342855323509795	9.258240883190875e-06	
19.822660209265607	0.004807650705293353	0.004812589487902303	8.669458855147314e-06	
20.12981264995304	0.0053620099836566145	0.005361155785137246	8.080588513256896e-06	
20.441724422678867	0.005885912542444029	0.005879678944966075	7.843690416340287e-06	
20.75846927337004	0.006148785374855294	0.00614054295803959	8.629633707784368e-06	
21.08012209064783	0.0059467385006308346	0.005945287301309829	1.0294301141979202e-05	
21.406758923533914	0.005366307943762093	0.00537612439146967	1.1602603093617025e-05	
21.738456999430788	0.004686314648652798	0.004697270971457615	1.214962060188099e-05	
22.075294742380795	0.004087254603792746	0.004090652095454143	1.2253374010549735e-05	
22.417351791608088	0.003618031551815411	0.003612923445371463	1.2177529946413858e-05	
22.764709020347887	0.0032713501782864456	0.0032608517770729185	1.20392401305423e-05	
23.1174485549675	0.0030276936869299137	0.0030158323272588316	1.188270206671433e-05	
23.47565379438362	0.002870011803595398	0.002860337239493086	1.1722670774868383e-05	
23.839409429780538	0.0027871024963552443	0.0027821404355493655	1.1561932861285638e-05	
24.20880146463373	0.0027738426480438524	0.002774825740660482	1.1397660498909382e-05	
24.583917235044	0.002830893547316617	0.0028375510118005634	1.1223336516351058e-05	
24.964845430386426	0.0029643406259677128	0.0029747010036188094	1.1028819903941487e-05	
25.351676114279368	0.0031843095940504917	0.0031946370353758483	1.0800123814697437e-05	
25.744500745878433	0.003498846569577741	0.00350420409816617	1.052290941526727e-05	
26.143412201500308	0.0038931066192026235	0.0038897313650790013	1.0205474470048055e-05	
26.548504796581717	0.004280522401064651	0.004270754612309267	9.961910078260533e-06	
26.959874307978602	0.00446423917607472	0.004458803158714564	1.0095448191109935e-05	
27.377617996610834	0.00427678571349674	0.004283870308532901	1.0672579755572159e-05	
27.801834630457815	0.003821710184761858	0.0038320594533019494	1.1200447695669597e-05	
28.232624507910387	0.003332794154063618	0.003334008468857666	1.1466840261775562e-05	
28.670089481484574	0.002933842507581823	0.0029254989148607556	1.1570739824802347e-05	
29.114332981902788	0.0026483665788704968	0.0026367707919209326	1.1601901790781861e-05	
29.565460042548164	0.0024662283173012257	0.0024578382914974143	1.1601176518486446e-05	
30.0235773242978	0.0023744098656262778	0.0023731357096055607	1.1583805685284167e-05	
30.488793140740842	0.002365803612415355	0.002372203170299043	1.1552701405587864e-05	
30.961217483787163	0.0024406526564893505	0.002451779370612878	1.1502763271263902e-05	
31.440962049673153	0.002604732854506817	0.002614541831530008	1.1420910387855772e-05	
31.928140265370157	0.002860596495696343	0.0028619890268848374	1.1286668683933066e-05	
32.42286731540228	0.0031783309948581464	0.0031692469226611967	1.1091104233352324e-05	
32.925260169079685	0.003436894181059315	0.0034284623696333562	1.091648123980458e-05	
33.435437608153904	0.003436061996133567	0.0034421159013417147	1.0963661195780247e-05	
33.95352025490161	0.003139790591994234	0.003149756444128579	1.1209744365634466e-05	
34.479630600643624	0.002747558059409777	0.0027453360384326803	1.1454556784868906e-05	
35.01389303470575	0.0024182987777936473	0.002407102661690707	1.1645536620087671e-05	
35.556433873828425	0.0021953929672789358	0.0021862267295269925	1.1795667734721302e-05	
36.107381392031996	0.002075735461588715	0.002075673173946449	1.1917273891528724e-05	
36.666865850944866	0.0020510237724542125	0.0020601188303764105	1.2013187053385383e-05	
37.23501953060145	0.002119198641074779	0.002131070274014689	1.2074218156546887e-05	
37.81197676071744	0.0022822843005026097	0.0022869825080103334	1.2073627697145524e-05	
38.397873952449665	0.002527018140473701	0.002518786982891522	1.196549875630121e-05	
38.99284963064802	0.0027704949763032757	0.0027607896566375634	1.1736473595111194e-05	
39.59704446660722	0.0028260060005464147	0.002833248286169695	1.1554224973927523e-05	
40.21060131132589	0.0026064764690292394	0.0026146456316615573	1.1638151040379467e-05	
40.83366522928125	0.0022832305713352107	0.0022754625564457044	1.1917302817345717e-05	
41.46638353272696	0.002019417712367472	0.0020081175250000567	1.2238161105467099e-05	
42.108905816522395	0.0018609418860465199	0.001859980808575857	1.2532051996533005e-05	
42.76138399350171	0.0018072905241415748	0.0018177308191126504	1.2776606687181754e-05	
43.42397233039088	0.0018544807867922426	0.0018662236747265873	1.2947503493524012e-05	
44.096827484281306	0.0020003308517059287	0.0020000482711863433	1.2989644434885672e-05	
44.78010853966855	0.0022175144777713328	0.0022048739715718655	1.2815259115607218e-05	
45.47397704606499	0.0023852545728476914	0.002384967647896727	1.2451658488019005e-05	
46.17859705619533	0.002320676306840307	0.002332247097703002	1.2310388100626683e-05	
46.894135164783904	0.00206372953560157	0.0020566487550290687	1.2664952445457714e-05	
47.62076054794297	0.0018126993683315682	0.001801300625215514	1.3229700462310425e-05	
48.35864500317141	0.001659451534197488	0.0016627786612535298	1.3756142024406258e-05	
49.10796298997312	0.0016158857957947247	0.0016299058574892346	1.4157102688712094e-05	
49.86889167110482	0.001679126319292683	0.0016858775005770788	1.4362551508611783e-05	
50.641610954463076	0.0018381908331727916	0.0018269018210859873	1.4245827897776474e-05	
51.42630353562007	0.0020222258122021748	0.0020161606168223527	1.3742751235248433e-05	
52.22315494101898	0.002049192122822938	0.0020624764385098453	1.3413249811188672e-05	
53.03235357183818	0.001855501799438579	0.0018465201575628277	1.4009044551410794e-05	
53.854090748535334	0.0016268833194573356	0.0016170359604922807	1.5031151053102573e-05	
54.688560756081706	0.0014887749073209157	0.0014991673878781292	1.589048114168876e-05	
55.53596088989733	0.0014640411012470044	0.0014786949146880792	1.639799341561801e-05	
56.39649150249797	0.0015493746943438648	0.0015442854207169932	1.640116131792131e-05	
57.27035605086487	0.0017133359904020617	0.001699632703256716	1.5755038292963893e-05	
58.15776114454846	0.001819699819295081	0.001834269484640554	1.5167488769491757e-05	
59.05891659451753	0.001708566678068628	0.0016988192633476023	1.6318120556651998e-05	
59.974035462765215	0.001498428551638142	0.0014892372908651076	1.832224333485797e-05	
60.90333411268367	0.0013594341081894555	0.0013763804957606582	1.9738086431642394e-05	
61.847032260219336	0.0013360337202879533	0.0013484011961213385	2.0211114633627897e-05	
62.80535302582078	0.001425050036451943	0.0014085210149811021	1.953989660800486e-05	
63.778522987191536	0.0015744625799826502	0.001577851485134766	1.8288312472248504e-05	
64.76677223286032	0.0016103951449079514	0.001610884455393044	2.0142612041328742e-05	
65.77033441658139	0.0014510813825914198	0.001433166580351076	2.5024051711055193e-05	
66.78944681257751	0.0012837232107721273	0.0013061443366918315	2.815704944590572e-05	
67.82435037163955	0.0012224428252424202	0.0012394315697529647	2.8383003433295846e-05	
68.87528977809474	0.001280026012820385	0.0012544646576342915	2.583978325865707e-05	
69.94251350765792	0.0014136449505466559	0.0014414493744093675	2.7957738401389028e-05	
71.02627388617911	0.0014551128986053613	0.0014041853864934985	5.100181366791582e-05	
72.12682714930152	0.001310013247814119	0.0013174355585006267	7.962293177402182e-05	
73.24443350304374	0.0011658951546743967	0.0012650099177300897	0.0001032720379809785	
74.37935718532088	0.0011340511648239857	0.0012302454401338988	0.0001266758811368806	
75.53186652841877	0.0012180778488145678	0.0012041291888907147	0.0001513527388225877	
76.7022340224364	0.0013283502695413056	0.0011826509747019788	0.00016272994419037372	
77.89073637971123	0.0012723555124113804	0.001163860969390723	0.0001359900476378982	
79.09765460024283	0.0011190168001286485	0.0011467201768312117	9.573341911987653e-05	
80.32327403813038	0.0010510374196148527	0.0011306338834834026	8.009705086961257e-05	
81.5678844690394	0.001105754756707191	0.0011152432461910319	9.711361659565252e-05	
82.83178015871405	0.001213612168693523	0.0011003234824842692	0.00012538506160675693	
84.11525993255103	0.001177879179969099	0.0010857302384593053	0.00012515560799300583	
85.41862724625115	0.001037194717580226	0.001071369513909128	9.706140538419477e-05	
86.74219025756646	0.0009822659743697808	0.001057179901708936	7.54619044940036e-05	
88.08626189915832	0.00104862055818681	0.0010431216384127891	8.040769369289569e-05	
89.45115995258467	0.0011321434972517176	0.0010291696075699905	0.00010321192186682943	
90.83720712343391	0.0010496528915063094	0.0010153087331580264	0.00010289428918149016	
92.24473111762269	0.0009363224050867159	0.0010015308703604407	8.254569895803223e-05	
93.67406471887617	0.0009390065709611144	0.000987832663605005	6.799323950351603e-05	
95.1255458674087	0.0010317871315676248	0.0009742140463083601	7.624471505783161e-05	
96.59951773982377	0.0010225091384616746	0.0009606771763260819	8.974903066675436e-05	
98.09632883025184	0.0009027723927202314	0.0009472256732500934	8.108029834252731e-05	
99.61633303274554	0.0008727797868726579	0.0009338640684871626	6.60708776342523e-05	
101.15988972495167	0.0009520304506700424	0.0009205974075847056	6.311739457656654e-05	
102.72736385307937	0.0009654897027145147	0.0009074309628720822	7.502821225025187e-05	
104.31912601818526	0.0008544131410045537	0.0008943700268720359	7.310008463953438e-05	
105.93555256379533	0.0008254697027121072	0.0008814197653452459	6.170674227300686e-05	
107.57702566488457	0.0009019071154342967	0.0008685851146403681	5.631558463671842e-05	
109.24393341823551	0.0008943247032283278	0.0008558707121012013	6.469097413739837e-05	
110.93666993419627	0.0007928679424230345	0.000843280851189769	6.397309051151947e-05	
112.65563542986153	0.0007951929181687307	0.0008308194550841682	5.504137081875935e-05	
114.40123632369622	0.0008668446161519914	0.0008184900640460275	5.115828279737426e-05	
116.17388533162597	0.0008056136162137305	0.0008062958329884121	5.7542937483831124e-05	
117.9740015646163	0.0007387774504658365	0.0007942395365237859	5.5468662133058816e-05	
119.802010627764	0.0007909879679862625	0.000782323579411536	4.7366153494501946e-05	
121.65834472092367	0.0008047332748452981	0.0007705500108108516	4.773390214628467e-05	
123.54344274089367	0.000715131855451945	0.0007589205411168787	5.1686181147937904e-05	
125.45775038518534	0.0007267440899562525	0.0007474365604445611	4.678914104841151e-05	
127.40172025740017	0.0007766908248408046	0.0007360991580461809	4.0920774957583824e-05	
129.3758119742398	0.0006974208491134188	0.0007249091421207641	4.595494043949179e-05	
131.3804922741741	0.0006825196415590006	0.0007138670596075897	4.485204889466767e-05	
133.41623512779302	0.0007391713054570199	0.0007029732156606916	3.711964822562577e-05	
135.48352184986857	0.0006728353433466175	0.0006922276925829903	4.063779343300896e-05	
137.58284121315285	0.0006508958739423795	0.0006816303680625126	4.1848634151000215e-05	
139.71468956393986	0.0007042209719734612	0.0006711809326029386	3.39275897655969e-05	
141.879570939417	0.0006396137043907627	0.0006608789060794024	3.6711620845025714e-05	
144.07799718683648	0.0006283170770319397	0.0006507236533803941	3.850970522158345e-05	
146.31048808453184	0.0006708380731423225	0.0006407143991196509	3.0354331446082302e-05	
148.57757146481032	0.0006017224597689429	0.0006308502414194214	3.428485821716263e-05	
150.87978333874923	0.0006161681803766115	0.0006211301647796752	3.475151619430384e-05	
153.2176680229263	0.0006292122381256416	0.0006115530520575524	2.706683958865747e-05	
155.5917782681133	0.0005693169215502786	0.0006021176955883633	3.296354027169388e-05	
158.00267538996428	0.0006112740824150444	0.0005928228074842885	2.9528285592824223e-05	
160.45092940172842	0.0005744137157412773	0.0005836670291501181	2.6165213429286503e-05	
162.9371191490193	0.0005580106885158019	0.000574648940057197	3.128095811158248e-05	
165.46183244667284	0.0005868021499425799	0.0005657670658175784	2.310188502488865e-05	
168.02566621772516	0.0005293144930930873	0.0005570198856004236	2.7712555800826914e-05	
170.6292266345446	0.0005657440141639286	0.0005484058389321116	2.5937106467270712e-05	
173.27312926215015	0.0005267036130851373	0.0005399233319205273	2.2352951842503107e-05	
175.9579992037507	0.0005276922097834304	0.0005315707429426494	2.7133258238268333e-05	
178.68447124853947	0.0005302387051832703	0.0005233464278329999	1.8962078389577174e-05	
181.45319002177868	0.0004971469349128842	0.0005152487246087984	2.5486435821927002e-05	
184.2648101372089	0.0005252022971534799	0.0005072759577658475	1.8857320917430548e-05	
187.11999635182175	0.00047767681559441754	0.0004994264421773258	2.2632394459535415e-05	
190.019423723029	0.000510671953122205	0.0004916984866257884	1.981876655231538e-05	
192.9637777682679	0.0004643710251996106	0.0004840903969968358	1.9808198855004638e-05	
195.95375462707955	0.000492635479965373	0.00047660047916108726	2.0166200310853658e-05	
198.99006122569847	0.00045257045230675185	0.00046922704156935474	1.759204646292972e-05	
202.0734154441926	0.00047561598401495197	0.0004619683975842114	1.9720983300283134e-05	
205.20454628619316	0.000439909747856732	0.0004548228675695445	1.6113946990115637e-05	
208.38419405125447	0.0004610937856869604	0.0004477887807581293	1.8686482554989047e-05	
211.6131105098844	0.00042602519138816754	0.00044086447691582244	1.5344588081439547e-05	
214.892059081287	0.0004484865741122379	0.00043404830781958555	1.711187125740247e-05	
218.22181501385919	0.0004121035551487724	0.0004273386385652618	1.5264532102595975e-05	
221.60316556848443	0.0004354312564542895	0.0004207338487198158	1.4858654321978228e-05	
225.03691020466627	0.00040076340109402664	0.0004142323333316125	1.5754252058699686e-05	
228.5238607695462	0.00041810709385564756	0.00040783250381125206	1.2009397250194087e-05	
232.06484168985054	0.0003952175440737901	0.00040153278869448826	1.629077307092865e-05	
235.66069016681035	0.00039490469958517816	0.00039533163429784587	9.93922582522166e-06	
239.3122563741041	0.00039523609947471556	0.0003892275052766883	1.5659640479137073e-05	
243.0204036588648	0.0003725997353217392	0.00038321888509471405	1.0926612527957677e-05	
246.78600874580337	0.00038955086959159205	0.00037730427641310797	1.2327031753295267e-05	
250.60996194449422	0.0003637277452378734	0.00037148220140691146	1.350922581211336e-05	
254.4931673598731	0.0003659115967871556	0.0003657512020155383	8.322920150232378e-06	
258.43654310599635	0.0003681499742631105	0.0003601098401337909	1.3462111883575518e-05	
262.4410215231124	0.00034464976723443087	0.0003545566977491944	1.052903068588773e-05	
266.507549398097	0.0003549016113567738	0.0003490903770309747	8.417588286907248e-06	
270.63708818830384	0.0003481361825731517	0.00034370950037555115	1.2695009984492428e-05	
274.8306142488838	0.00032956930840886034	0.0003384127104130014	9.010382759042494e-06	
279.08911906362675	0.00033854934177295965	0.0003331986699785653	7.704595324961195e-06	
283.4136094793798	0.00033401187574105655	0.00032806606205290574	1.1633899871871009e-05	
287.80510794409827	0.0003154835225044325	0.0003230135896745178	9.069721428596802e-06	
292.26465274858515	0.0003180409562356333	0.00031803997582737983	6.045691423110443e-06	
296.7932982719762	0.0003222487464755162	0.00031314396330666316	9.726968086760705e-06	
301.3921152310292	0.00030711519487050526	0.0003083243145650705	1.0080608156903351e-05	
306.0621909332746	0.00029704419066634594	0.0003035798115421378	6.538807542436419e-06	
310.80462953409153	0.0003014407652964468	0.00029890925547862256	5.73311721638207e-06	
315.6205522977641	0.00030254040846229525	0.00029431146671791416	8.845053811410229e-06	
320.5110978625849	0.00029081568862051514	0.0002897852844962128	9.234642909664394e-06	
325.47742251006514	0.0002797729000865205	0.0002853295667230736	6.8142364105064694e-06	
330.52070043831674	0.00027795267252939105	0.0002809431897537501	4.44308819898872e-06	
335.6421240396705	0.0002808273897286182	0.0002766250481546481	5.57553166952958e-06	
340.8429041825955	0.00027971026185718005	0.0002723740544630645	7.673223660943928e-06	
346.1242704979875	0.0002721444467338721	0.00026818913894227983	8.233763520417478e-06	
351.4874716698928	0.0002627196739327683	0.0002640692493329644	7.281301832740104e-06	
356.9337757307372	0.00025571294256329657	0.0002600133506017656	5.593240707658203e-06	
362.46447036112943	0.000252045973454374	0.0002560204246878528	4.000425354510312e-06	
368.08086319431027	0.0002505640370062399	0.000252089470248122	3.349079765930232e-06	
373.7842821253185	0.00024966089866841547	0.00024821950240168703	3.823305812654302e-06	
379.57607562494815	0.00024821003203756234	0.0002444095524742161	4.643807405073836e-06	
385.45761305857025	0.00024582674747509217	0.00024065866774261832	5.306195793275678e-06	
391.43028500989345	0.00024266397815623817	0.00023696591118052345	5.7016085661516965e-06	
397.49550360974456	0.00023906993058161048	0.00023333036120495005	5.866610708867256e-06	
403.6547028699399	0.00023535100775104846	0.0002297511114245177	5.867063388978038e-06	
409.9093390223323	0.0002316822249327606	0.0002262272703895061	5.752973677233496e-06	
416.26089086311043	0.00022809943401339014	0.00022275796134403822	5.54318534294769e-06	
422.71086010243414	0.00022451220921251627	0.00021934232198062188	5.223376232139358e-06	
429.2607717194863	0.00022072216505809975	0.00021597950419725774	4.752551884559111e-06	
435.91217432302693	0.0002164777936596377	0.0002126686738572932	4.081952480932504e-06	
442.6666405175339	0.00021162045524015683	0.00020940901055217404	3.200873124417216e-06	
449.52576727501685	0.00020632876238936015	0.0002061997073672254	2.2623706594593876e-06	
456.4911763125926	0.0002013174629902366	0.00020303997065057111	1.9256539121109424e-06	
463.56451447591087	0.0001977045818599256	0.0001999290197852831	2.7637270664880198e-06	
470.74745412852144	0.0001963109843947566	0.00019686608696483363	3.951726179960715e-06	
478.04169354727435	0.00019642341762407924	0.00019385041697191055	4.666315548460507e-06	
485.4489573238469	0.0001950688892082053	0.00019088126696063963	4.279275848567074e-06	
492.97099677249224	0.00018981277239946912	0.0001879579062422481	2.638285129423118e-06	
500.60959034410683	0.00018359903321126574	0.00018507961607418867	1.525740559052044e-06	
508.36654404671106	0.0001817169951831281	0.00018224568945274074	3.294765653821463e-06	
516.2436918724502	0.00018281638767775682	0.00017945543090908554	4.144767286526029e-06	
524.242896231207	0.00017881031940738726	0.00017670815630885714	2.597270963800895e-06	
532.3660483909357	0.00017252499784691668	0.00017400319265515365	1.5576605541558274e-06	
540.6150689248177	0.00017294014908522152	0.00017133987789499195	3.6453452444084163e-06	
548.9919081653474	0.00017147603612600924	0.0001687175607291837	2.890152832593754e-06	
557.4985466654523	0.00016485578020454547	0.0001661356004256041	1.3580707166721728e-06	
566.1369956667598	0.00016593217761334765	0.00016359336663582084	3.5215104769144284e-06	
574.909297575119	0.00016210479104942143	0.00016109023921504918	1.7571057710965136e-06	
583.8175264434902	0.00015851344511843172	0.0001586256080453932	2.549646953345178e-06	
592.8637884623186	0.00015882187822502852	0.00015619887286233143	2.6820231881850413e-06	
602.0502224575035	0.0001529592367512411	0.00015380944308440495	1.7177467874805922e-06	
611.379000396087	0.00015427950466759648	0.00015145673764606018	2.8232681943754657e-06	
620.8523278997751	0.00014834783461248924	0.0001491401848336006	1.5445725634404077e-06	
630.4724447664181	0.00014935403339593923	0.00014685922212419788	2.5198989294064717e-06	
640.2416254995708	0.00014445817524611672	0.00014461329602791383	2.0076196762779584e-06	
650.1621798462554	0.00014359137345119614	0.00014240186193268195	1.6167411437269054e-06	
660.2364533430635	0.00014191412378684862	0.00014022438395219723	2.671506990384934e-06	
670.4668278707137	0.00013744329943430816	0.00013808033477666438	6.501915462038094e-07	
680.8557222172046	0.0001380840669162104	0.00013596919552635127	2.162428753424877e-06	
691.4055926496942	0.00013513108458489804	0.0001338904556078966	2.3668276917818543e-06	
702.1189334952396	0.00013126050226921384	0.00013184361257332036	7.415983856700921e-07	
712.9982777305363	0.00013091041017912524	0.00012982817198168472	1.4121092764610883e-06	
724.0461975807946	0.00013009579490840044	0.0001278436472633551	2.3411999953745357e-06	
735.2653051278958	0.00012689014530632708	0.00012588955958681025	2.068818185652092e-06	
746.6582529279726	0.00012367741264319038	0.0001239654377279507	1.1314988409305029e-06	
758.2277346385576	0.0001217854669338703	0.0001220708179418563	3.1254471751388597e-07	
769.9764856554507	0.00012068781099338203	0.00012020524383694276	8.815412412516704e-07	
781.9072837594538	0.00011959539122914284	0.00011836826625146959	1.408651725949566e-06	
794.0229497731273	0.00011820082968612011	0.00011655944313235088	1.6865979731939143e-06	
806.3263482277227	0.00011656105106266263	0.00011477833941622113	1.7879974316778588e-06	
818.82038804045	0.00011480338402926552	0.00011302452691271166	1.7799409643100673e-06	
831.5080232022387	0.00011297578498241086	0.00011129758418988892	1.6871561553487656e-06	
844.3922534761538	0.0001110247544258249	0.00010959709646181328	1.4866128853693787e-06	
857.4761251066391	0.00010885913933456446	0.0001079226554781706	1.1215251116045538e-06	
870.7627315397452	0.00010653180288485531	0.00010627385941593634	5.422014609699956e-07	
884.2552141545192	0.00010446901488575923	0.00010465031277302835	2.9078871756599274e-07	
897.9567630057271	0.00010330557664382518	0.00010305162626390697	1.1133832589422069e-06	
911.8706175780853	0.00010282297153162282	0.00010147741671708166	1.635163139540191e-06	
926.0000675521785	0.00010123392567258935	9.992730697448435e-05	1.340881733212862e-06	
940.3484535822448	9.841036369887195e-05	9.84009257926709e-05	1.4307345618563912e-07	
954.9191680860141	9.747712977145925e-05	9.689790774581176e-05	1.219389295020836e-06	
969.715656046784	9.677279719412584e-05	9.5417893130435e-05	1.3594456582284313e-06	
984.7414158279239	9.389738719760209e-05	9.396052787188452e-05	1.6526128450087047e-07	
1000.0	9.378955567155553e-05	9.252546343245906e-05	1.4355674257035449e-06	


==> data/fig_delay_ph2_bode_28.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005415803002058407	8.293312025464621e-06	
0.10154950161807173	0.005424263851159186	0.0054160567524949785	8.29373530909968e-06	
0.10312301278878754	0.005424523276890389	0.0054163184479349	8.294171842453411e-06	
0.10472090554055413	0.005424790826154535	0.005416588337794718	8.29462204125736e-06	
0.10634355766636439	0.005425066754025711	0.005416866679362568	8.295086334344688e-06	
0.10799135281311975	0.005425351323631497	0.00541715373804923	8.295565164078464e-06	
0.1096646805723366	0.005425644806410056	0.0054174497876473835	8.296058986776657e-06	
0.11136393657225817	0.005425947482375599	0.005417755110599321	8.296568273145156e-06	
0.11308952257139368	0.0054262596403925395	0.005418069998273366	8.297093508763712e-06	
0.11484184655350702	0.0054265815784585855	0.005418394751249367	8.297635194533887e-06	
0.11662132282407707	0.005426913603997136	0.005418729679613517	8.298193847184897e-06	
0.11842837210825283	0.005427256034159231	0.0054190751032628295	8.298769999773797e-06	
0.12026342165032622	0.005427609196135441	0.005419431352219638	8.299364202201576e-06	
0.12212690531474645	0.0054279734274780105	0.0054197987669563985	8.299977021764416e-06	
0.12401926368869937	0.005428349076433596	0.005420177698731217	8.300609043699073e-06	
0.12594094418627644	0.005428736502287014	0.005420568509934426	8.301260871763818e-06	
0.12789240115425762	0.005429136075716311	0.0054209715744466	8.301933128840079e-06	
0.12987409597953362	0.005429548179159614	0.005421387278008455	8.30262645752156e-06	
0.13188649719819254	0.005429973207194128	0.005421816018602943	8.303341520777631e-06	
0.13393008060629666	0.005430411566927731	0.0054222582068501	8.304079002585006e-06	
0.13600532937237603	0.005430863678403595	0.005422714266414968	8.304839608620238e-06	
0.13811273415166478	0.005431329975018294	0.005423184634429149	8.305624066944876e-06	
0.14025279320210793	0.005431810903953884	0.005423669761926414	8.30643312873784e-06	
0.1424260125021654	0.005432306926624429	0.005424170114292875	8.307267569035732e-06	
0.1446329058704415	0.005432818519137507	0.0054246861717322644	8.308128187500783e-06	
0.14687399508716817	0.005433346172771236	0.005425218429746813	8.309015809229954e-06	
0.14914981001757044	0.005433890394467337	0.00542576739963434	8.309931285563953e-06	
0.15146088873714358	0.0054344517073408516	0.005426333609002087	8.310875494940316e-06	
0.1538077776588715	0.005435030651207098	0.005426917602297921	8.311849343781808e-06	
0.15619103166241588	0.005435627783126487	0.00542751994135955	8.312853767388245e-06	
0.15861121422530794	0.0054362436779678445	0.005428141205982353	8.313889730901744e-06	
0.16106889755617235	0.005436878928990934	0.005428781994506589	8.314958230248523e-06	
0.16356466273001555	0.0054375341484488495	0.005429442924424588	8.316060293161708e-06	
0.1660990998256107	0.005438209968211049	0.005430124633008752	8.31719698021232e-06	
0.16867280806501112	0.005438907040407755	0.005430827777961076	8.318369385883332e-06	
0.1712863959552255	0.005439626038096534	0.005431553038084996	8.319578639685378e-06	
0.17394048143208848	0.005440367655951882	0.005432301113980434	8.320825907290785e-06	
0.17663569200636045	0.005441132610978662	0.005433072728762832	8.322112391738163e-06	
0.17937266491209122	0.005441921643250303	0.0054338686288071605	8.323439334641253e-06	
0.18215204725728248	0.005442735516672695	0.0054346895845177635	8.32480801747866e-06	
0.18497449617688488	0.005443575019774745	0.005435536391125085	8.326219762892181e-06	
0.18784067898816573	0.005444440966526612	0.00543640986951026	8.327675936050931e-06	
0.1907512733484843	0.005445334197186709	0.0054373108670586435	8.329177946070342e-06	
0.19370696741551147	0.005446255579178514	0.005438240258543406	8.330727247443076e-06	
0.1967084600099325	0.005447206007998417	0.005439198947040328	8.332325341568431e-06	
0.19975646078067044	0.005448186408155774	0.0054401878648750405	8.333973778302476e-06	
0.20285169037266976	0.0054491977341464114	0.00544120797460395	8.335674157569676e-06	
0.2059948805972802	0.005450240971460936	0.005442260270030176	8.337428131038871e-06	
0.20918677460527996	0.005451317137629182	0.005443345777255885	8.339237403859345e-06	
0.21242812706258082	0.0054524272833022715	0.005444465555772487	8.341103736439796e-06	
0.215719704328655	0.005453572493373758	0.005445620699590158	8.343028946308091e-06	
0.21906228463772706	0.0054547538881414455	0.005446812338408304	8.345014910040717e-06	
0.22245665828277353	0.005455972624511519	0.0054480416388286	8.347063565252593e-06	
0.22590362780237347	0.005457229897246689	0.00544930980561235	8.34917691265361e-06	
0.22940400817045398	0.005458526940260196	0.005450618082983969	8.351357018187908e-06	
0.23295862698897662	0.005459865027957506	0.005451967755982451	8.353606015259533e-06	
0.2365683246836085	0.005461245476627704	0.0054533601518628756	8.35592610701373e-06	
0.2402339547024262	0.0054626696458866635	0.005454796641549961	8.358319568727683e-06	
0.243956383717698	0.005464138940174127	0.005456278641145887	8.360788750281497e-06	
0.24773649183079302	0.005465654810306995	0.005457807613494662	8.363336078705133e-06	
0.2515751727802653	0.005467218755091224	0.005459385069805422	8.365964060846392e-06	
0.2554733341531623	0.005468832322994797	0.005461012571337193	8.368675286113232e-06	
0.2594318975996074	0.005470497113884431	0.005462691731147743	8.37147242933627e-06	
0.26345179905070754	0.005472214780828768	0.005464424215909287	8.374358253732827e-06	
0.2675339889398373	0.005473987031970941	0.005466211747793988	8.377335613983075e-06	
0.27167943242735193	0.005475815632473577	0.0054680561064322794	8.380407459424265e-06	
0.2758891096287819	0.005477702406539429	0.0054699591309472495	8.383576837362475e-06	
0.28016401584656353	0.005479649239510991	0.00547192272206844	8.386846896507745e-06	
0.2845051618053608	0.0054816580800526905	0.0054739488443286384	8.39022089057398e-06	
0.28891357389103245	0.005483730942419305	0.005476039528347412	8.393702181963852e-06	
0.2933902943933029	0.005485869908814605	0.005478196873205286	8.397294245649977e-06	
0.29793638175219256	0.005488077131844315	0.0054804230489127565	8.401000673174036e-06	
0.30255291080826724	0.005490354837067749	0.005482720298978497	8.404825176812503e-06	
0.30724097305676445	0.00549270532565273	0.005485090943081327	8.408771593924512e-06	
0.31200167690565833	0.00549513097713862	0.005487537379850875	8.412843891442239e-06	
0.3168361479377224	0.0054976342523125705	0.005490062089761993	8.41704617057043e-06	
0.3217455291766536	0.005500217696204384	0.005492667638148349	8.421382671658502e-06	
0.32673098135731937	0.005502883941205672	0.005495356678340926	8.425857779277744e-06	
0.33179368320019265	0.005505635710319319	0.0054981319549374215	8.430476027506957e-06	
0.33693483169003946	0.0055084758205456216	0.005500996307208958	8.435242105425814e-06	
0.3421556423589239	0.005511407186411764	0.005503952672650786	8.440160862847577e-06	
0.3474573495735992	0.005514432823651802	0.00550700409068414	8.445237316289548e-06	
0.35284120682735126	0.005517555853044597	0.00551015370651676	8.450476655191327e-06	
0.3583084870363649	0.005520779504417698	0.005513404775170074	8.45588424838336e-06	
0.3638604828406817	0.005524107120825563	0.005516760665681439	8.461465650864556e-06	
0.3694985069098218	0.0055275421629110465	0.005520224865490425	8.46722661082308e-06	
0.37522389225314035	0.00553108821345963	0.0055238009850186	8.473173077021566e-06	
0.3810379925349945	0.00553474898215636	0.005527492762452887	8.47931120642266e-06	
0.3869421823947922	0.005538528310556225	0.005531304068743114	8.48564737224384e-06	
0.39293785777200174	0.005542430177279159	0.005535238912825128	8.492188172279089e-06	
0.39902643623619527	0.005546458703441729	0.00553930144708143	8.498940437653484e-06	
0.4052093573222091	0.005550618158338223	0.005543495973052159	8.505911241937653e-06	
0.41148808287049476	0.005554912965384682	0.005547826947409961	8.513107910684101e-06	
0.41786409737274555	0.005559347708340252	0.005552298988213136	8.52053803139887e-06	
0.4243389083228771	0.005563927137821221	0.005556916881452504	8.528209463969926e-06	
0.43091404657344795	0.005568656178124012	0.0055616855879082605	8.536130351575141e-06	
0.4375910666976019	0.005573539934374531	0.00556661025033426	8.544309132096425e-06	
0.4443715473566186	0.0055785837000223645	0.0055716962009882435	8.552754550097528e-06	
0.45125709167315986	0.005583792964699582	0.00557694896952785	8.561475669318438e-06	
0.4582493276102989	0.0055891734224651915	0.005582374291293432	8.5704818858247e-06	
0.4653499083564233	0.005594730980457723	0.00558797811600024	8.57978294174225e-06	
0.4725605127161014	0.005600471767979969	0.005593766616864	8.589388939703964e-06	
0.4798828455070056	0.0056064021460414904	0.005599746200185574	8.599310357973472e-06	
0.4873186379629853	0.005612528717386358	0.005605923515422181	8.609558066343318e-06	
0.49486964814338685	0.005618858337035425	0.00561230546577456	8.620143342797917e-06	
0.5025376613487146	0.005625398123374565	0.005618899219321487	8.631077891050134e-06	
0.5103244905427329	0.00563215546982249	0.005625712220735369	8.642373858961385e-06	
0.5182319767811088	0.00563913805711419	0.005632752203614977	8.654043857892184e-06	
0.5262619896466971	0.0056463538662386605	0.005640027203474017	8.666100983081882e-06	
0.5344164276915693	0.005653811192072347	0.005647545571427056	8.678558835085704e-06	
0.5426972188858914	0.005661518657752862	0.005655315988617382	8.691431542334706e-06	
0.5511063210737586	0.005669485229840789	0.005663347481434639	8.704733784929462e-06	
0.559645722436092	0.005677720234320972	0.005671649437573759	8.718480819697339e-06	
0.5683174419607084	0.005686233373498613	0.005680231622990504	8.732688506618555e-06	
0.5771235299196736	0.0056950347438497065	0.005689104199813226	8.747373336712242e-06	
0.5860660683540517	0.005704134854889907	0.005698277745275007	8.762552461472694e-06	
0.595147171566167	0.0057135446491309895	0.005707763271735358	8.778243723965527e-06	
0.604368986619493	0.005723275523199402	0.005717572247866101	8.794465691669108e-06	
0.6137336938462858	0.005733339350197404	0.005727716621081892	8.81123769123521e-06	
0.6232435073630855	0.005743748503393699	0.0057382088413024755	8.828579845230125e-06	
0.6329006755942035	0.005754515881337529	0.00574906188614054	8.846513111056949e-06	
0.6427074818033226	0.005765654934497825	0.005760289287616992	8.865059322166876e-06	
0.6526662446333333	0.005777179693537498	0.005771905160513677	8.884241231744763e-06	
0.6627793186545348	0.00578910479934205	0.005783924232482806	8.904082559042188e-06	
0.6730490949213316	0.0058014455349317574	0.005796361876042434	8.924608038547723e-06	
0.6834780015375548	0.0058142178593977335	0.005809234142598315	8.945843472185578e-06	
0.6940685042305437	0.005827438444014166	0.005822557798644486	8.967815784811948e-06	
0.7048231069341222	0.005841124710692367	0.005836350364308259	8.990553083198408e-06	
0.7157443523806098	0.005855294872956756	0.0058506301544198	9.014084718797677e-06	
0.7268348227020044	0.005869967979638942	0.0058654163223024625	9.038441354592183e-06	
0.7380971400404808	0.005885163961503703	0.00588072890649776	9.063655036297921e-06	
0.7495339671683494	0.005900903681040034	0.005896588880658043	9.089759268330243e-06	
0.7611480081176202	0.005917208985671906	0.005913018206861711	9.116789094810074e-06	
0.7729420088193235	0.005934102764666989	0.005930039892628992	9.144781186122895e-06	
0.784918757752735	0.005951609010047733	0.005947678051942825	9.17377393141187e-06	
0.7970810866046624	0.0059697528818381754	0.005965957970608072	9.20380753748424e-06	
0.8094318709389453	0.005988560778011821	0.005984906176314323	9.234924134724183e-06	
0.8219740308763326	0.006008060409541536	0.006004550513803191	9.267167890530184e-06	
0.8347105317848907	0.006028280880991827	0.00602492022558025	9.300585130956048e-06	
0.847644384981113	0.006049252777137794	0.006046046038655761	9.33522447123751e-06	
0.8607786484418896	0.0060710082561438485	0.006067960257847002	9.37113695600729e-06	
0.8741164275275125	0.0060935811498897315	0.006090696866229419	9.408376210025386e-06	
0.8876608757158821	0.006117007072092104	0.006114291633384565	9.44699860035047e-06	
0.9014151953480897	0.006141323534937894	0.00613878223216039	9.487063411037694e-06	
0.9153826383855528	0.006166570075021448	0.006164208364735507	9.528633031445698e-06	
0.9295665071788846	0.00619278838946273	0.006190611898863834	9.571773159453803e-06	
0.9439701552486742	0.006220022483179214	0.006218037015271477	9.616553021001305e-06	
0.9585969880783669	0.006248318828391424	0.006246530367284733	9.663045607431718e-06	
0.9734504639194281	0.006277726537562866	0.006276141253888694	9.71132793246905e-06	
0.9885340946089864	0.006308297551111077	0.006306921807551674	9.761481310633312e-06	
1.0038514464001433	0.006340086841380235	0.006338927198304064	9.813591659309083e-06	
1.01940614080515	0.006373152634539353	0.0063722158557334855	9.867749826801778e-06	
1.0352018554516484	0.006407556652266856	0.0064068497107543495	9.924051949037345e-06	
1.051242324952181	0.006443364375305372	0.006442894459232601	9.98259983788267e-06	
1.0675313417871697	0.006480645331224222	0.006480419849799286	1.0043501404411556e-05	
1.0840727572015847	0.006519473409015627	0.006519499998474483	1.0106871120811923e-05	
1.1008704821154982	0.006559927203479906	0.0065602137330514725	1.0172830525153323e-05	
1.117928488048752	0.006602090392731022	0.006602644970565971	1.0241508773707833e-05	
1.1352508080599522	0.006646052152584438	0.006646883131604684	1.0313043246122362e-05	
1.1528415377000134	0.006691907612083157	0.0066930235956996365	1.0387580209452443e-05	
1.1707048359804781	0.006739758354985492	0.006741168202620677	1.0465275547835196e-05	
1.1888449263568397	0.006789712972692065	0.006791425805030082	1.0546295565461276e-05	
1.2072660977271032	0.006841887674844229	0.006843912878715293	1.0630817871608439e-05	
1.225972705445816	0.006896406964699318	0.006898754197485511	1.0719032357634894e-05	
1.2449691723538168	0.00695340438740056	0.0069560835808263445	1.0811142277249158e-05	
1.2642599898239333	0.007013023360435986	0.007016044723578242	1.0907365443022806e-05	
1.2838497188228888	0.007075418096951618	0.007078792118269247	1.1007935553910027e-05	
1.3037429909896587	0.00714075463418496	0.0071444920823260155	1.1113103670779291e-05	
1.3239445097305402	0.00720921198115948	0.0072133239042525485	1.1223139859515724e-05	
1.3444590513311867	0.007280983401981287	0.007285481125055403	1.1338335024204475e-05	
1.3652914660858761	0.0073562778536698185	0.007361172973770876	1.1459002956435735e-05	
1.386446679444272	0.007435321600512311	0.007440625978990558	1.1585482630956054e-05	
1.4079296931759626	0.007518360030552233	0.007524085781880686	1.1718140782626737e-05	
1.4297455865530366	0.007605659704120427	0.007611819180462917	1.1857374805625354e-05	
1.451899517550985	0.007697510669437721	0.007704116440011007	1.2003616022532759e-05	
1.4743967240682132	0.007794229086434819	0.007801293910493567	1.2157333379215988e-05	
1.4972425251644468	0.007896160207267607	0.00790369699927322	1.2319037631170055e-05	
1.5204423223183279	0.008003681770824472	0.00801170355602531	1.2489286098736761e-05	
1.5440016007044985	0.00811720787916419	0.008125727737397986	1.2668688082695439e-05	
1.5679259304904682	0.008237193436711258	0.008246224431718092	1.2857911048837959e-05	
1.5922209681535842	0.00836413924870089	0.008373694339577648	1.3057687710771306e-05	
1.6168924578184014	0.008498597894477392	0.008508689825074427	1.3268824165341976e-05	
1.6419462326147771	0.008641180514654628	0.008651821675662807	1.3492209265832919e-05	
1.667388216057011	0.008792564679921833	0.0088037669370585	1.3728825455741766e-05	
1.6932244234443516	0.008953503544794059	0.008965278024784492	1.3979761332260557e-05	
1.7194609632832076	0.009124836533620511	0.009137193357474486	1.4246226266028036e-05	
1.7461040387313935	0.009307501860930205	0.009320449811181668	1.4529567474814771e-05	
1.7731599490647525	0.009502551256616804	0.009516097361529615	1.4831290037573078e-05	
1.8006350911665105	0.009711167352294157	0.009725316365271257	1.5153080446373772e-05	
1.828535961039703	0.009934684293243238	0.00994943803945384	1.5496834433612676e-05	
1.8568691553430368	0.010174612277010128	0.01018996883108724	1.586468998823815e-05	
1.885641372950552	0.010432666893049362	0.010448619540959722	1.6259066698818938e-05	
1.9148594165354507	0.010710804358373677	0.010727340282346445	1.6682712846397515e-05	
1.9445301941784663	0.01101126402552807	0.0110283626320642	1.7138762034574955e-05	
1.974660721001155	0.011336619898646346	0.011354250684525526	1.7630801612108254e-05	
2.0052581208244957	0.011689843352576581	0.011707963170306594	1.8162955744330046e-05	
2.036329627853186	0.01207437983556667	0.012092929375080122	1.8739986764264613e-05	
2.067882588386045	0.012494243078490777	0.012513142322486456	1.9367419431123425e-05	
2.0999244625529108	0.01295413126514537	0.012973273596874989	2.0051694004032236e-05	
2.132462826078452	0.013459570764168679	0.01347881530373143	2.0800355671145345e-05	
2.1655053720733157	0.014017094383234806	0.014036255997153715	2.1622289927984636e-05	
2.199059912853022	0.01463446261140224	0.014653298879491612	2.2528016019235473e-05	
2.2331343817850464	0.015320937736450909	0.015339131979449437	2.3530053507372215e-05	
2.267736835164523	0.016087621476553262	0.016104760784536817	2.4643380160776534e-05	
2.302875454119006	0.01694786550384721	0.016963412660001845	2.58860019166759e-05	
2.3385585465427567	0.01791775800621537	0.01793101651940732	2.727965581880633e-05	
2.3747945490609914	0.019016671911604395	0.019026744621085213	2.8850660302548234e-05	
2.411592029024571	0.020267818294491997	0.020273563447126566	3.063090462996896e-05	
2.4489596865355954	0.021698654295842508	0.021698651309436597	3.265891055161253e-05	
2.4869063565043885	0.02334079306620182	0.023333348870769904	3.4980762277727634e-05	
2.5254410107383527	0.025228646615432605	0.02521191276824005	3.765040034741467e-05	
2.564572760063192	0.0273952140688017	0.027367560309636135	4.072814886092863e-05	
2.604310856476998	0.029861959535306532	0.029822869950390768	4.427512377981221e-05	
2.6446646953377266	0.03261758807070385	0.03256944976997421	4.833904320721662e-05	
2.6856438175845567	0.035579197637971204	0.03553009884299087	5.2924081391898446e-05	
2.727257911993673	0.03853506560646704	0.038501150076611604	5.793597398085246e-05	
2.769516817469004	0.04109526684059574	0.04109739312544565	6.310019412002221e-05	
2.812430525368455	0.04272797271769445	0.04277578134746942	6.787485353019075e-05	
2.8560091818661824	0.042963205670601384	0.04303461780709393	7.142462979973375e-05	
2.9002630903514777	0.04167569327967353	0.04172429256779384	7.278601052669374e-05	
2.945202713864811	0.039171058633701454	0.03916738781854828	7.133943534760726e-05	
2.9908386775716385	0.035984158760001946	0.035937929406344896	6.73131995813393e-05	
3.0371817712745264	0.032614448087501836	0.032554021122030645	6.16883730055786e-05	
3.0842429519642045	0.029391713879038165	0.02933889330372496	5.5560905763078774e-05	
3.1320333464101533	0.026475642534881955	0.026439348717972783	4.967516281524959e-05	
3.180564253791325	0.023912190859039395	0.023892874003512272	4.437766782006737e-05	
3.2298471483676323	0.021688506698900815	0.021683148061705206	3.97581848967527e-05	
3.2798936821928324	0.01976801912079391	0.01977292676095178	3.578304200976209e-05	
3.3307156878694446	0.018108489083498682	0.018120405647401718	3.237369673652434e-05	
3.3823251813463506	0.016669901035344034	0.01668628014788365	2.944391509151699e-05	
3.43473436475976	0.015417242296182845	0.015436205253576477	2.691456222134561e-05	
3.487955629318178	0.01432098273965856	0.014341186412074908	2.471802080960168e-05	
3.542001558232087	0.013356638872922814	0.013377141845284688	2.2798324127361887e-05	
3.5968849296890193	0.012504052653552465	0.012524205321029639	2.110977631957481e-05	
3.6526187198747286	0.011746651018450299	0.011766012502808296	1.961522913888242e-05	
3.7092161060411786	0.011070785086451663	0.011089062793440343	1.8284462369261344e-05	
3.7666904696220658	0.010465175148875318	0.010482181603079807	1.709280660593308e-05	
3.8250553993966134	0.009920458059374396	0.009936080336733903	1.602002332959827e-05	
3.884324694702404	0.009428823443963215	0.00944300159228658	1.5049413292838171e-05	
3.9445123686979775	0.008983723175487181	0.008996434985120963	1.4167113330605319e-05	
4.005632651675993	0.00857963977541511	0.00859089002156857	1.3361543442160599e-05	
4.067699994427721	0.00821190161694516	0.008221714451864258	1.2622971751539403e-05	
4.130729071659682	0.007876535091615303	0.007884948660628409	1.1943171276613491e-05	
4.194734785463209	0.007570145928917986	0.007577208561718221	1.1315148076743036e-05	
4.259732268837781	0.007289823537015398	0.007295591058662739	1.0732924984143676e-05	
4.325736889268946	0.007033063575741139	0.00703759741615487	1.0191368785840361e-05	
4.392764252361694	0.0067977050284278384	0.006801070902654929	9.686051561047437e-06	
4.460830205530115	0.006581878860736052	0.006584145857602611	9.213139058947249e-06	
4.5299508417442365	0.006383965991849373	0.006385205954407069	8.769300674848717e-06	
4.600142503334918	0.006202562797349324	0.006202849910777418	8.35163687104728e-06	
4.671421785857698	0.006036452746789051	0.006035863272200483	7.95762089058568e-06	
4.743805542016518	0.005884583078277075	0.005883195187021243	7.585052403220241e-06	
4.817310885648243	0.005746045647244134	0.005743939321743594	7.232021362599035e-06	
4.891955195768907	0.005620061272388114	0.005617318247635883	6.8968808883538346e-06	
4.967756120682691	0.005505967050442351	0.0055026707759519775	6.5782284537554845e-06	
5.044731582154526	0.005403206232104898	0.005399441837990516	6.274895088488942e-06	
5.122899779647386	0.005311320351446364	0.005307174604854867	5.985942720617622e-06	
5.202279194625215	0.005229943386208353	0.005225504625825079	5.710670197407033e-06	
5.282888594922542	0.005158797801455593	0.005154155838443443	5.448628944978663e-06	
5.364747039181794	0.005097692398278881	0.005092938371888187	5.199649632164093e-06	
5.447873881359371	0.005046521956594816	0.005041748131822893	4.9638815336506465e-06	
5.532288775301544	0.005005268730499954	0.005000568223541715	4.741846404982017e-06	
5.618011679391243	0.004974005930405663	0.004969472345101624	4.534508325177941e-06	
5.705062861266868	0.004952903413328312	0.0049486303681788	4.343359680754316e-06	
5.793462902614208	0.004942235907474134	0.004938316427731776	4.170520574944791e-06	
5.883232704032601	0.004942394227732782	0.0049389199701449175	4.018843609611555e-06	
5.974393489976511	0.004953900105725341	0.004950960374003214	3.892007624259366e-06	
6.06696681377367	0.004977425476506466	0.0049751059725906014	3.7945733300430137e-06	
6.160974562720967	0.005013817354605844	0.005012198592908195	3.731964763989158e-06	
6.25643896325932	0.005064129824008058	0.0050632851110889035	3.7103418621371155e-06	
6.353382586228693	0.005129665201443958	0.0051296580492419756	3.7363530781045105e-06	
6.451828352204593	0.005212027169433567	0.005212907962259346	3.816808533464819e-06	
6.551799536917215	0.005313189700165262	0.005314991368635968	3.958378479853167e-06	
6.653319776754563	0.005435587025660728	0.0054383193869464675	4.167459646946556e-06	
6.756413074350862	0.005582231927000765	0.005585874220084532	4.4503271885879446e-06	
6.861103804261538	0.0057568724556142275	0.005761363420649064	4.8136103088304934e-06	
6.9674167187261515	0.0059642011779363095	0.005969425789120765	5.265050713009451e-06	
7.075376953520617	0.006210136515599504	0.006215908177522539	5.814479630333763e-06	
7.1850100339000935	0.006502203009782444	0.0065082397097737076	6.474991787812187e-06	
7.2963418806339915	0.006850046070255494	0.006855938810698452	7.264377199405505e-06	
7.40939881613446	0.007266124652774247	0.007271296981968075	8.206967301084059e-06	
7.5242075706798515	0.00776662383676558	0.007770283903030234	9.336154075095329e-06	
7.640795288734611	0.008372592101928592	0.00837368727321665	1.0697955348648516e-05	
7.759189535367103	0.009111158845227963	0.009108367696244983	1.2356115866665461e-05	
7.879418302766868	0.010016213609273057	0.010008075771314077	1.4399252981965299e-05	
8.001510016862884	0.01112656762760469	0.011112010603073428	1.69500789838706e-05	
8.125493544044346	0.012476061722380577	0.012455892001506607	2.0174440884268848e-05	
8.251398197985628	0.014062365812389222	0.014042488090900687	2.4279980709464835e-05	
8.379253746576957	0.015772602090359994	0.01576766495866504	2.947103625999668e-05	
8.509090418962503	0.017271216392679953	0.017297215303902085	3.576683800151573e-05	
8.640938912687513	0.018003268138857182	0.01804223714534782	4.246935214414409e-05	
8.774830400956196	0.017554264842602703	0.017549554512777992	4.727575446520309e-05	
8.910796540002062	0.016065689998674762	0.01602010900412993	4.726077482211211e-05	
9.048869476572474	0.01411405833154333	0.014082716738846802	4.2915058801017236e-05	
9.189081855529167	0.012220347723216845	0.012220019036179855	3.729934255096352e-05	
9.331466827566528	0.010604418807657827	0.010623425592574039	3.224191912126435e-05	
9.476058057049498	0.009289918496270293	0.00931556810284183	2.8145682576203003e-05	
9.622889729972897	0.008234362158403058	0.008259265408969131	2.4903611252412413e-05	
9.771996562044086	0.007385920580883647	0.007406697214848042	2.2323235086499813e-05	
9.923413806890872	0.00669997330384333	0.006715449331097389	2.0238469805860364e-05	
10.0771772643966	0.0061416796488975795	0.006151768930489546	1.852445939477473e-05	
10.233323289164382	0.005684712830798098	0.005689832053753699	1.7090484790433875e-05	
10.391888799112495	0.005309368134253628	0.005310148691085616	1.5870684128902135e-05	
10.552911284202958	0.005000912239397668	0.004998062438743788	1.4816663651541033e-05	
10.716428815305356	0.004748322578717646	0.004742563318681224	1.3892233291809336e-05	
10.882480053198018	0.00454337206968363	0.004535407602972239	1.3069765631583855e-05	
11.051104257708666	0.004379980831793293	0.004370485692742307	1.232767765631989e-05	
11.222341296996655	0.004253766329442241	0.004243379050050391	1.1648663216601259e-05	
11.39623165697915	0.004161741362674818	0.004151060267163309	1.1018420178451767e-05	
11.572816450903245	0.00410212585108966	0.004091704471999204	1.0424698437374695e-05	
11.752137429066462	0.004074251791845142	0.004064592500621578	9.856548159733394e-06	
11.93423698868786	0.004078551737594391	0.004070096609911899	9.30367980118464e-06	
12.119158183932093	0.004116630695470181	0.004109748720558237	8.755864891820172e-06	
12.306944736088793	0.004191430376877085	0.004186400030705786	8.202313823834927e-06	
12.497641043909683	0.00430750340170869	0.004304489494595138	7.630969008554949e-06	
12.691292194105861	0.004471421511337145	0.00447044541773096	7.027661267097004e-06	
12.887943972007742	0.004692338240956113	0.004693241986319026	6.375138519965588e-06	
13.08764287239018	0.004982687664361533	0.004985097178898971	5.65226372389835e-06	
13.290436110465315	0.005358851960770013	0.0053621588736826094	4.834956544420246e-06	
13.496371633045765	0.005841159961147956	0.0058445771095104624	3.9065996948653364e-06	
13.705498129880782	0.006451231586018673	0.0064540509234194895	2.9204647382651154e-06	
13.917865045168076	0.007201282636892322	0.007203527341874435	2.337217647157618e-06	
14.133522589243995	0.008063779336359081	0.00806701867082225	3.364865631428411e-06	
14.35252175045488	0.00891021722703414	0.008915922848874214	6.072145881910852e-06	
14.574914307212275	0.00946003034454182	0.009461668338082856	9.852316269807359e-06	
14.800752840235097	0.009397570453524073	0.009385292827717578	1.3694805984595657e-05	
15.030090744981337	0.008689391648742186	0.008678490897583244	1.599246102295488e-05	
15.262982244272472	0.007661622704064845	0.007667315269006557	1.636024160315471e-05	
15.499482401113475	0.006649329577848658	0.0066642448347486	1.5735568934313544e-05	
15.739647131711472	0.005794473491933205	0.0058082040437332436	1.4859596807383911e-05	
15.98353321869612	0.005114772273298599	0.005122517330255129	1.401323997056607e-05	
16.23119832454485	0.004586812201515751	0.004587832775405722	1.3265401423925609e-05	
16.482701005216104	0.004181415529666421	0.004176796380658754	1.261719652689229e-05	
16.738100723993853	0.003873938166382667	0.0038653869089926955	1.2052635387501444e-05	
16.997457865546615	0.0036459341392496084	0.003635259509819733	1.1553779224755668e-05	
17.26083375020432	0.0034844937112161276	0.0034733909708622116	1.1104541422627288e-05	
17.528290648456405	0.003381258811289045	0.003371214176009008	1.0691069579396508e-05	
17.799891795674554	0.003331665700652978	0.003323898075174529	1.0301164082854378e-05	
18.075701407063548	0.0033345258849243014	0.0033299312611024517	9.923453702666924e-06	
18.35578469284383	0.0033919396257107593	0.003391022365291434	9.546508818387595e-06	
18.64020787366921	0.003509494729913863	0.0035122778649951903	9.157943164036816e-06	
18.929038196283646	0.0036966051160120684	0.003702519859638505	8.743684919797879e-06	
19.222343949420477	0.003966487500064281	0.003974265254249254	8.288291279146705e-06	
19.52019447994806	0.004334145746862829	0.004341803209848033	7.779820781186552e-06	
19.822660209265607	0.004807650705293353	0.004812797281546488	7.232200083706725e-06	
20.12981264995304	0.0053620099836566145	0.005362734354510854	6.764970930032647e-06	
20.441724422678867	0.005885912542444029	0.005881655978343531	6.781590128485246e-06	
20.75846927337004	0.006148785374855294	0.006140961537008779	7.843980303316456e-06	
21.08012209064783	0.0059467385006308346	0.005943621468239452	9.539393394693075e-06	
21.406758923533914	0.005366307943762093	0.005374290464571451	1.0683746617699158e-05	
21.738456999430788	0.004686314648652798	0.004696884899966234	1.1050043750185904e-05	
22.075294742380795	0.004087254603792746	0.004091798877076924	1.1012621442756291e-05	
22.417351791608088	0.003618031551815411	0.003614913800340856	1.0831587250903931e-05	
22.764709020347887	0.0032713501782864456	0.0032629046072061283	1.0612649775299478e-05	
23.1174485549675	0.0030276936869299137	0.0030173337674496434	1.039145240373787e-05	
23.47565379438362	0.002870011803595398	0.0028609055700296896	1.0177290876840505e-05	
23.839409429780538	0.0027871024963552443	0.002781636381068161	9.969583775499868e-06	
24.20880146463373	0.0027738426480438524	0.0027733539505596806	9.763528022688302e-06	
24.583917235044	0.002830893547316617	0.0028354615953239044	9.551739844066706e-06	
24.964845430386426	0.0029643406259677128	0.002972582714301818	9.32448175911178e-06	
25.351676114279368	0.0031843095940504917	0.0031932653278194693	9.070292274198172e-06	
25.744500745878433	0.003498846569577741	0.0035043339120397225	8.781642306956037e-06	
26.143412201500308	0.0038931066192026235	0.00389150439059373	8.481882268758546e-06	
26.548504796581717	0.004280522401064651	0.004272732346714652	8.307811105989448e-06	
26.959874307978602	0.00446423917607472	0.004458518071933904	8.552672465187353e-06	
27.377617996610834	0.00427678571349674	0.004281716610835052	9.187728090292025e-06	
27.801834630457815	0.003821710184761858	0.0038311121619111882	9.682014817879455e-06	
28.232624507910387	0.003332794154063618	0.0033352595058430442	9.878941681189798e-06	
28.670089481484574	0.002933842507581823	0.002927749251163784	9.912014442759737e-06	
29.114332981902788	0.0026483665788704968	0.0026385461779231726	9.879131923078364e-06	
29.565460042548164	0.0024662283173012257	0.002458248393231873	9.82109800474133e-06	
30.0235773242978	0.0023744098656262778	0.0023720104756682603	9.751735139663045e-06	
30.488793140740842	0.002365803612415355	0.002370016940498643	9.673056123674043e-06	
30.961217483787163	0.0024406526564893505	0.0024495114657133513	9.580420290293679e-06	
31.440962049673153	0.002604732854506817	0.0026134283572489727	9.463807555175507e-06	
31.928140265370157	0.002860596495696343	0.0028629398344639724	9.310924153352059e-06	
32.42286731540228	0.0031783309948581464	0.0031716088100080513	9.129047542613887e-06	
32.925260169079685	0.003436894181059315	0.003429208427602382	9.01547721152897e-06	
33.435437608153904	0.003436061996133567	0.0034399431106508704	9.137952844209404e-06	
33.95352025490161	0.003139790591994234	0.003148698001939618	9.396759893984728e-06	
34.479630600643624	0.002747558059409777	0.0027471591871020043	9.589138949169224e-06	
35.01389303470575	0.0024182987777936473	0.002409488697435188	9.703569649286414e-06	
35.556433873828425	0.0021953929672789358	0.00218695172214466	9.775260503473468e-06	
36.107381392031996	0.002075735461588715	0.0020742258056488058	9.823164806737319e-06	
36.666865850944866	0.0020510237724542125	0.0020574778562454546	9.852329288707456e-06	
37.23501953060145	0.002119198641074779	0.002129046052026417	9.857111074231441e-06	
37.81197676071744	0.0022822843005026097	0.0022872756590251284	9.819889166682976e-06	
38.397873952449665	0.002527018140473701	0.002521307218880835	9.71370615019065e-06	
38.99284963064802	0.0027704949763032757	0.002761955378209876	9.546185668298598e-06	
39.59704446660722	0.0028260060005464147	0.0028307778902032154	9.45307312820483e-06	
40.21060131132589	0.0026064764690292394	0.0026142061766753735	9.547791967163735e-06	
40.83366522928125	0.0022832305713352107	0.002278260252652335	9.739160907213771e-06	
41.46638353272696	0.002019417712367472	0.0020097180881105898	9.937197301506287e-06	
42.108905816522395	0.0018609418860465199	0.0018584732171896422	1.0111894370436042e-05	
42.76138399350171	0.0018072905241415748	0.0018146111091020887	1.0254228505750638e-05	
43.42397233039088	0.0018544807867922426	0.0018644179229983708	1.0350003334156577e-05	
44.096827484281306	0.0020003308517059287	0.0020015802245738254	1.0363737827029754e-05	
44.78010853966855	0.0022175144777713328	0.002207752756663582	1.0238522681957482e-05	
45.47397704606499	0.0023852545728476914	0.0023834572196087624	9.993303737370507e-06	
46.17859705619533	0.002320676306840307	0.002330442874274877	9.888262010013174e-06	
46.894135164783904	0.00206372953560157	0.0020599827426458343	1.008947888290219e-05	
47.62076054794297	0.0018126993683315682	0.0018028012672551819	1.0427960889254065e-05	
48.35864500317141	0.001659451534197488	0.0016599357339747778	1.0752845556822356e-05	
49.10796298997312	0.0016158857957947247	0.0016263314395268662	1.1008057581687462e-05	
49.86889167110482	0.001679126319292683	0.0016859175548056304	1.1148761707852141e-05	
50.641610954463076	0.0018381908331727916	0.0018305869829344428	1.1092206649425289e-05	
51.42630353562007	0.0020222258122021748	0.0020157979288307607	1.0778837046569054e-05	
52.22315494101898	0.002049192122822938	0.0020596501658632876	1.0513030169385223e-05	
53.03235357183818	0.001855501799438579	0.001851131569451734	1.0780228458091563e-05	
53.854090748535334	0.0016268833194573356	0.0016174427919062179	1.1355870794007887e-05	
54.688560756081706	0.0014887749073209157	0.0014942228936332333	1.1883488268941558e-05	
55.53596088989733	0.0014640411012470044	0.0014758659679167908	1.2230469744699872e-05	
56.39649150249797	0.0015493746943438648	0.0015478824542864923	1.2295531076397272e-05	
57.27035605086487	0.0017133359904020617	0.0017018816471945323	1.1954240666897707e-05	
58.15776114454846	0.001819699819295081	0.0018290767091410562	1.1481387078621198e-05	
59.05891659451753	0.001708566678068628	0.0017057635078190226	1.18450864935574e-05	
59.974035462765215	0.001498428551638142	0.0014884979776271807	1.2856285537882772e-05	
60.90333411268367	0.0013594341081894555	0.0013686802536944575	1.3705510322955516e-05	
61.847032260219336	0.0013360337202879533	0.0013471862287718994	1.4115891191757336e-05	
62.80535302582078	0.001425050036451943	0.0014157986701762144	1.3928192479605165e-05	
63.778522987191536	0.0015744625799826502	0.0015707635591628334	1.317706299045411e-05	
64.76677223286032	0.0016103951449079514	0.0016189242106903205	1.326075431698031e-05	
65.77033441658139	0.0014510813825914198	0.0014363621411092238	1.5069933975033178e-05	
66.78944681257751	0.0012837232107721273	0.0012920165723641478	1.670857258734183e-05	
67.82435037163955	0.0012224428252424202	0.0012370385117977626	1.7325776545443726e-05	
68.87528977809474	0.001280026012820385	0.001268197164057496	1.6758030522262673e-05	
69.94251350765792	0.0014136449505466559	0.0014156182400058624	1.5612234725291476e-05	
71.02627388617911	0.0014551128986053613	0.0014527676699951839	1.7653379585618497e-05	
72.12682714930152	0.001310013247814119	0.0012985813873356686	2.2268189122488867e-05	
73.24443350304374	0.0011658951546743967	0.0011893945779645838	2.4488441185311676e-05	
74.37935718532088	0.0011340511648239857	0.001134168492520787	2.3482201038925616e-05	
75.53186652841877	0.0012180778488145678	0.001212367943439674	2.1354032477976023e-05	
76.7022340224364	0.0013283502695413056	0.0013172489173211338	3.376017408004877e-05	
77.89073637971123	0.0012723555124113804	0.0012400543748397968	6.169945517009265e-05	
79.09765460024283	0.0011190168001286485	0.0011843887699506206	8.55783836972156e-05	
80.32327403813038	0.0010510374196148527	0.0011483886332600212	0.00010620258147333562	
81.5678844690394	0.001105754756707191	0.0011220062486831683	0.00012716900395689091	
82.83178015871405	0.001213612168693523	0.0011006747995142463	0.00013797272147696822	
84.11525993255103	0.001177879179969099	0.0010822345808301818	0.00011497604480612838	
85.41862724625115	0.001037194717580226	0.0010655619160737284	7.986376779224228e-05	
86.74219025756646	0.0009822659743697808	0.0010500239132643244	7.113837335571979e-05	
88.08626189915832	0.00104862055818681	0.0010352422703032277	9.139291693039849e-05	
89.45115995258467	0.0011321434972517176	0.0010209809028186951	0.00011225952861576657	
90.83720712343391	0.0010496528915063094	0.0010070879784713025	9.962433194064159e-05	
92.24473111762269	0.0009363224050867159	0.0009934639433373204	7.316755692996429e-05	
93.67406471887617	0.0009390065709611144	0.000980042883284356	6.515703306365998e-05	
95.1255458674087	0.0010317871315676248	0.0009667811505555507	8.345904387966972e-05	
96.59951773982377	0.0010225091384616746	0.0009536501549838119	9.346921524523628e-05	
98.09632883025184	0.0009027723927202314	0.0009406316480415946	7.67802634493604e-05	
99.61633303274554	0.0008727797868726579	0.0009277145554092054	6.0459260831368634e-05	
101.15988972495167	0.0009520304506700424	0.0009148928027229418	6.569065220616377e-05	
102.72736385307937	0.0009654897027145147	0.0009021637962140158	7.959328054957719e-05	
104.31912601818526	0.0008544131410045537	0.0008895273456848429	7.141327521724464e-05	
105.93555256379533	0.0008254697027121072	0.0008769848925598381	5.706792277578684e-05	
107.57702566488457	0.0009019071154342967	0.0008645389521810798	5.740678268724448e-05	
109.24393341823551	0.0008943247032283278	0.0008521927089224435	6.834501030126697e-05	
110.93666993419627	0.0007928679424230345	0.000839949721763966	6.25947598604559e-05	
112.65563542986153	0.0007951929181687307	0.0008278137106037708	5.147492472916392e-05	
114.40123632369622	0.0008668446161519914	0.0008157884021241114	5.305663211478303e-05	
116.17388533162597	0.0008056136162137305	0.0008038774199031303	5.9704418041855984e-05	
117.9740015646163	0.0007387774504658365	0.0007920842075729875	5.332315820041757e-05	
119.802010627764	0.0007909879679862625	0.0007804119767421483	4.5481239550071545e-05	
121.65834472092367	0.0008047332748452981	0.000768863673499277	5.0527732014418745e-05	
123.54344274089367	0.000715131855451945	0.0007574419588463587	5.163887788007219e-05	
125.45775038518534	0.0007267440899562525	0.0007461491995366359	4.423547614848344e-05	
127.40172025740017	0.0007766908248408046	0.000734987466632943	4.235563985353071e-05	
129.3758119742398	0.0006974208491134188	0.0007239585397334275	4.70791882818934e-05	
131.3804922741741	0.0006825196415590006	0.0007130639152901209	4.2835625530731955e-05	
133.41623512779302	0.0007391713054570199	0.0007023048178110818	3.73749793360691e-05	
135.48352184986857	0.0006728353433466175	0.0006916822130173997	4.2088155772607996e-05	
137.58284121315285	0.0006508958739423795	0.0006811968222430161	4.0276883766675075e-05	
139.71468956393986	0.0007042209719734612	0.0006708491375333787	3.387583967586614e-05	
141.879570939417	0.0006396137043907627	0.0006606394370297738	3.801350709614885e-05	
144.07799718683648	0.0006283170770319397	0.000650567800328234	3.705511718171002e-05	
146.31048808453184	0.0006708380731423225	0.000640634123581734	3.068744355754561e-05	
148.57757146481032	0.0006017224597689429	0.0006308381341767441	3.51186872718755e-05	
150.87978333874923	0.0006161681803766115	0.0006211794048639993	3.325453051227777e-05	
153.2176680229263	0.0006292122381256416	0.0006116573672613578	2.814806433624401e-05	
155.5917782681133	0.0005693169215502786	0.0006022713246762445	3.300927735893933e-05	
158.00267538996428	0.0006112740824150444	0.00059302046421805	2.834605810174723e-05	
160.45092940172842	0.0005744137157412773	0.0005839038681884878	2.7454808174464977e-05	
162.9371191490193	0.0005580106885158019	0.0005749205247513121	3.0409985823496037e-05	
165.46183244667284	0.0005868021499425799	0.000566069337892891	2.3358958486889134e-05	
168.02566621772516	0.0005293144930930873	0.0005573491366925755	2.8038663982115365e-05	
170.6292266345446	0.0005657440141639286	0.0005487586839271693	2.4891775399917556e-05	
173.27312926215015	0.0005267036130851373	0.0005402966840375227	2.3405407735748367e-05	
175.9579992037507	0.0005276922097834304	0.0005319617904876947	2.6229109098688046e-05	
178.68447124853947	0.0005302387051832703	0.0005237526125485471	1.9719772038295807e-05	
181.45319002177868	0.0004971469349128842	0.0005156677215382583	2.5182559169672198e-05	
184.2648101372089	0.0005252022971534799	0.0005077056565522675	1.87463183082089e-05	
187.11999635182175	0.00047767681559441754	0.0004998649297147271	2.2849827378662996e-05	
190.019423723029	0.000510671953122205	0.0004921440309827713	1.91728101819217e-05	
192.9637777682679	0.0004643710251996106	0.00048454143253386637	2.033809205798994e-05	
195.95375462707955	0.000492635479965373	0.00047705559276531984	1.9370964530028112e-05	
198.99006122569847	0.00045257045230675185	0.0004696849599336906	1.824761060631684e-05	
202.0734154441926	0.00047561598401495197	0.0004624279754604635	1.8934184574574793e-05	
205.20454628619316	0.000439909747856732	0.0004552830769289055	1.6775530715341128e-05	
208.38419405125447	0.0004610937856869604	0.0004482487007955985	1.7944787986127096e-05	
211.6131105098844	0.00042602519138816754	0.0004413232848387087	1.5934620712082736e-05	
214.892059081287	0.0004484865741122379	0.0004345052703636626	1.6438586178163518e-05	
218.22181501385919	0.0004121035551487724	0.00042779310418554863	1.5695939949176806e-05	
221.60316556848443	0.0004354312564542895	0.0004211852404062554	1.4345931622522712e-05	
225.03691020466627	0.00040076340109402664	0.00041468014200311506	1.5915229239523424e-05	
228.5238607695462	0.00041810709385564756	0.00040827628224463484	1.187865829746828e-05	
232.06484168985054	0.0003952175440737901	0.0004019721459477678	1.60940270067542e-05	
235.66069016681035	0.00039490469958517816	0.00039576623059012667	1.0371941325490333e-05	
239.3122563741041	0.00039523609947471556	0.00038965704728951905	1.5148777745173685e-05	
243.0204036588648	0.0003725997353217392	0.0003836431216622815	1.1426600680403469e-05	
246.78600874580337	0.00038955086959159205	0.0003777229945709737	1.1874729867951018e-05	
250.60996194449422	0.0003637277452378734	0.0003718952227712002	1.3493199652741525e-05	
254.4931673598731	0.0003659115967871556	0.0003661583794665516	8.645324371939064e-06	
258.43654310599635	0.0003681499742631105	0.0003605110547799447	1.2983940431677752e-05	
262.4410215231124	0.00034464976723443087	0.00035495185614898287	1.0812970945769761e-05	
266.507549398097	0.0003549016113567738	0.000349479408652343	8.364750764278399e-06	
270.63708818830384	0.0003481361825731517	0.0003440923552736238	1.232420274694522e-05	
274.8306142488838	0.00032956930840886034	0.000338789357108567	9.338321266290475e-06	
279.08911906362675	0.00033854934177295965	0.000333569093521071	7.63452404147129e-06	
283.4136094793798	0.00033401187574105655	0.00032843026225296934	1.1257387018480591e-05	
287.80510794409827	0.0003154835225044325	0.0003233715794921308	9.256717575686605e-06	
292.26465274858515	0.0003180409562356333	0.0003183917799030495	6.265748909755536e-06	
296.7932982719762	0.0003222487464755162	0.000313489616623745	9.333791594292911e-06	
301.3921152310292	0.00030711519487050526	0.00030866386123246196	9.946401536509098e-06	
306.0621909332746	0.00029704419066634594	0.000303913303687364	6.869162274853581e-06	
310.80462953409153	0.0003014407652964468	0.00029923675224212984	5.758089751947451e-06	
315.6205522977641	0.00030254040846229525	0.00029463303334012134	8.485479222247679e-06	
320.5110978625849	0.00029081568862051514	0.00029010099148954325	9.052843613179907e-06	
325.47742251006514	0.0002797729000865205	0.0002856394891218115	6.988525224138023e-06	
330.52070043831674	0.00027795267252939105	0.00028124740643514296	4.756478070344811e-06	
335.6421240396705	0.0002808273897286182	0.00027692364122520313	5.451030251791795e-06	
340.8429041825955	0.00027971026185718005	0.00027266710870447775	7.354519976494835e-06	
346.1242704979875	0.0002721444467338721	0.00026847674131188847	7.990441884490905e-06	
351.4874716698928	0.0002627196739327683	0.00026435148851402325	7.225857899943439e-06	
356.9337757307372	0.00025571294256329657	0.00026029031659923624	5.740585837581067e-06	
362.46447036112943	0.000252045973454374	0.0002562922084657449	4.2835896868573515e-06	
368.08086319431027	0.0002505640370062399	0.0002523561634047488	3.5703724394168353e-06	
373.7842821253185	0.00024966089866841547	0.00024848119687949767	3.830307731891706e-06	
379.57607562494815	0.00024821003203756234	0.0002446663403011443	4.496133140382788e-06	
385.45761305857025	0.00024582674747509217	0.00024091064080213441	5.084269545665346e-06	
391.43028500989345	0.00024266397815623817	0.0002372131610078167	5.451956501851178e-06	
397.49550360974456	0.00023906993058161048	0.00023357297880687792	5.611705948429495e-06	
403.6547028699399	0.00023535100775104846	0.00022998918712115635	5.615561907276896e-06	
409.9093390223323	0.0002316822249327606	0.00022646089367531962	5.506706853406858e-06	
416.26089086311043	0.00022809943401339014	0.00022298722076684926	5.302280962357861e-06	
422.71086010243414	0.00022451220921251627	0.0002195673050367197	4.990563373319454e-06	
429.2607717194863	0.00022072216505809975	0.00021620029724112136	4.537477463324856e-06	
435.91217432302693	0.0002164777936596377	0.00021288536202453525	3.906441503741586e-06	
442.6666405175339	0.00021162045524015683	0.00020962167769443134	3.1070780813221536e-06	
449.52576727501685	0.00020632876238936015	0.00020640843599783172	2.3218749967126843e-06	
456.4911763125926	0.0002013174629902366	0.0002032448418999457	2.1353867791082774e-06	
463.56451447591087	0.0001977045818599256	0.00020013011336506261	2.8976972741422413e-06	
470.74745412852144	0.0001963109843947566	0.00019706348113985995	3.933563985656492e-06	
478.04169354727435	0.00019642341762407924	0.0001940441885392629	4.519804185252811e-06	
485.4489573238469	0.0001950688892082053	0.00019107149123497185	4.0829245256381845e-06	
492.97099677249224	0.00018981277239946912	0.00018814465704675677	2.547124715617532e-06	
500.60959034410683	0.00018359903321126574	0.00018526296573659928	1.7147001511173152e-06	
508.36654404671106	0.0001817169951831281	0.00018242570880575061	3.287127706643926e-06	
516.2436918724502	0.00018281638767775682	0.00017963218929475646	3.977809865364366e-06	
524.242896231207	0.00017881031940738726	0.0001768817215864947	2.484914874840214e-06	
532.3660483909357	0.00017252499784691668	0.0001741736312122524	1.7096154928640687e-06	
540.6150689248177	0.00017294014908522152	0.00017150725466086615	3.5419743649324184e-06	
548.9919081653474	0.00017147603612600924	0.00016888193919093654	2.7455444500135965e-06	
557.4985466654523	0.00016485578020454547	0.00016629704264612265	1.5011953604307506e-06	
566.1369956667598	0.00016593217761334765	0.0001637519332735127	3.393367160738524e-06	
574.909297575119	0.00016210479104942143	0.00016124598954506461	1.700393071447316e-06	
583.8175264434902	0.00015851344511843172	0.00015877859998210037	2.5313699168446576e-06	
592.8637884623186	0.00015882187822502852	0.0001563491629828374	2.5421023411395996e-06	
602.0502224575035	0.0001529592367512411	0.00015395708665293223	1.7722715106393715e-06	
611.379000396087	0.00015427950466759648	0.00015160178863901159	2.6778356390885067e-06	
620.8523278997751	0.00014834783461248924	0.0001492826959651594	1.601174566288178e-06	
630.4724447664181	0.00014935403339593923	0.00014699924487232788	2.3853703607015297e-06	
640.2416254995708	0.00014445817524611672	0.00014475088066063688	1.999401274529644e-06	
650.1621798462554	0.00014359137345119614	0.00014253705753452606	1.5377334064100522e-06	
660.2364533430635	0.00014191412378684862	0.00014035723845071677	2.5718800202843636e-06	
670.4668278707137	0.00013744329943430816	0.00013821089496894812	7.751717506838525e-07	
680.8557222172046	0.0001380840669162104	0.00013609750710544177	2.042032946589954e-06	
691.4055926496942	0.00013513108458489804	0.00013401656318905508	2.2859919848754475e-06	
702.1189334952396	0.00013126050226921384	0.00013196755972007677	8.320568478766797e-07	
712.9982777305363	0.00013091041017912524	0.00012995000123162406	1.3346228930303789e-06	
724.0461975807946	0.00013009579490840044	0.00012796340015359348	2.2210482462855724e-06	
735.2653051278958	0.00012689014530632708	0.00012600727667912368	1.9992253518160244e-06	
746.6582529279726	0.00012367741264319038	0.0001240811586335229	1.15072934353854e-06	
758.2277346385576	0.0001217854669338703	0.00012218458134561822	4.2434199865518903e-07	
769.9764856554507	0.00012068781099338203	0.00012031708752147998	8.403042117949975e-07	
781.9072837594538	0.00011959539122914284	0.00011847822712047813	1.3223812448652702e-06	
794.0229497731273	0.00011820082968612011	0.00011666755723362595	1.5853722678206828e-06	
806.3263482277227	0.00011656105106266263	0.00011488464196416642	1.6832815249315911e-06	
818.82038804045	0.00011480338402926552	0.00011312905231035869	1.676062130958518e-06	
831.5080232022387	0.00011297578498241086	0.00011140036605042136	1.5865025165740833e-06	
844.3922534761538	0.0001110247544258249	0.00010969816762958898	1.3938403413779292e-06	
857.4761251066391	0.00010885913933456446	0.00010802204804924128	1.0476502801100455e-06	
870.7627315397452	0.00010653180288485531	0.00010637160475806297	5.148006733611816e-07	
884.2552141545192	0.00010446901488575923	0.00010474644154519311	3.5146685249704086e-07	
897.9567630057271	0.00010330557664382518	0.00010314616843532472	1.0850061124086476e-06	
911.8706175780853	0.00010282297153162282	0.00010157040158571416	1.5532793338849249e-06	
926.0000675521785	0.00010123392567258935	0.00010001876318506243	1.2545591998498455e-06	
940.3484535822448	9.841036369887195e-05	9.849088135422966e-05	1.729036471484947e-07	
954.9191680860141	9.747712977145925e-05	9.698639004874615e-05	1.1714051400372173e-06	
969.715656046784	9.677279719412584e-05	9.550492896308205e-05	1.2735968871476033e-06	
984.7414158279239	9.389738719760209e-05	9.404614343664165e-05	2.067586004869e-07	
1000.0	9.378955567155553e-05	9.260968436144494e-05	1.3576947913766874e-06	


==> data/fig_delay_ph2_bode_30.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.03118338280551621	0.036602080246287715	
0.10154950161807173	0.005424263851159186	0.0311833030755712	0.036602085880403555	
0.10312301278878754	0.005424523276890389	0.03118322084800326	0.036602091690363665	
0.10472090554055413	0.005424790826154535	0.031183136044325148	0.036602097681652714	
0.10634355766636439	0.005425066754025711	0.031183048583567498	0.03660210385992615	
0.10799135281311975	0.005425351323631497	0.031182958382199394	0.03660211023101566	
0.1096646805723366	0.005425644806410056	0.031182865354046158	0.036602116800934476	
0.11136393657225817	0.005425947482375599	0.031182769410204682	0.036602123575883154	
0.11308952257139368	0.0054262596403925395	0.03118267045895572	0.03660213056225528	
0.11484184655350702	0.0054265815784585855	0.031182568405673513	0.03660213776664353	
0.11662132282407707	0.005426913603997136	0.031182463152732216	0.036602145195845794	
0.11842837210825283	0.005427256034159231	0.031182354599409483	0.03660215285687161	
0.12026342165032622	0.005427609196135441	0.03118224264178659	0.036602160756948686	
0.12212690531474645	0.0054279734274780105	0.031182127172645444	0.036602168903529665	
0.12401926368869937	0.005428349076433596	0.031182008081362098	0.03660217730429915	
0.12594094418627644	0.005428736502287014	0.03118188525379662	0.0366021859671808	
0.12789240115425762	0.005429136075716311	0.031181758572179506	0.03660219490034483	
0.12987409597953362	0.005429548179159614	0.031181627914994115	0.03660220411221563	
0.13188649719819254	0.005429973207194128	0.03118149315685522	0.0366022136114796	
0.13393008060629666	0.005430411566927731	0.03118135416838352	0.036602223407093314	
0.13600532937237603	0.005430863678403595	0.031181210816075815	0.03660223350829185	
0.13811273415166478	0.005431329975018294	0.031181062962171022	0.036602243924597454	
0.14025279320210793	0.005431810903953884	0.031180910464511363	0.03660225466582835	
0.1424260125021654	0.005432306926624429	0.031180753176399168	0.03660226574210799	
0.1446329058704415	0.005432818519137507	0.03118059094644859	0.03660227716387446	
0.14687399508716817	0.005433346172771236	0.031180423618432342	0.036602288941890125	
0.14914981001757044	0.005433890394467337	0.03118025103112329	0.03660230108725181	
0.15146088873714358	0.0054344517073408516	0.031180073018130475	0.03660231361140099	
0.1538077776588715	0.005435030651207098	0.031179889407729665	0.03660232652613452	
0.15619103166241588	0.005435627783126487	0.031179700022688012	0.036602339843615606	
0.15861121422530794	0.0054362436779678445	0.031179504680082612	0.03660235357638503	
0.16106889755617235	0.005436878928990934	0.03117930319111294	0.0366023677373729	
0.16356466273001555	0.0054375341484488495	0.031179095360906645	0.03660238233991062	
0.1660990998256107	0.005438209968211049	0.031178880988318676	0.036602397397743215	
0.16867280806501112	0.005438907040407755	0.031178659865723393	0.03660241292504216	
0.1712863959552255	0.005439626038096534	0.03117843177879933	0.036602428936418414	
0.17394048143208848	0.005440367655951882	0.031178196506306655	0.03660244544693611	
0.17663569200636045	0.005441132610978662	0.03117795381985639	0.03660246247212629	
0.17937266491209122	0.005441921643250303	0.03117770348367188	0.036602480028001434	
0.18215204725728248	0.005442735516672695	0.03117744525434163	0.03660249813107018	
0.18497449617688488	0.005443575019774745	0.031177178880563344	0.036602516798352615	
0.18784067898816573	0.005444440966526612	0.031176904102878867	0.036602536047395905	
0.1907512733484843	0.005445334197186709	0.031176620653399722	0.0366025558962906	
0.19370696741551147	0.005446255579178514	0.03117632825552258	0.03660257636368712	
0.1967084600099325	0.005447206007998417	0.031176026623634747	0.03660259746881312	
0.19975646078067044	0.005448186408155774	0.031175715462808708	0.036602619231491024	
0.20285169037266976	0.0054491977341464114	0.0311753944684858	0.03660264167215628	
0.2059948805972802	0.005450240971460936	0.031175063326148198	0.03660266481187616	
0.20918677460527996	0.005451317137629182	0.031174721710978966	0.036602688672369	
0.21242812706258082	0.0054524272833022715	0.031174369287509517	0.036602713276024164	
0.215719704328655	0.005453572493373758	0.031174005709254132	0.03660273864592248	
0.21906228463772706	0.0054547538881414455	0.031173630618330873	0.036602764805857356	
0.22245665828277353	0.005455972624511519	0.031173243645068394	0.036602791780356504	
0.22590362780237347	0.005457229897246689	0.031172844407597912	0.036602819594704274	
0.22940400817045398	0.005458526940260196	0.03117243251143005	0.03660284827496476	
0.23295862698897662	0.005459865027957506	0.03117200754901542	0.03660287784800538	
0.2365683246836085	0.005461245476627704	0.031171569099288723	0.03660290834152136	
0.2402339547024262	0.0054626696458866635	0.031171116727195337	0.03660293978406089	
0.243956383717698	0.005464138940174127	0.031170649983199756	0.03660297220505085	
0.24773649183079302	0.005465654810306995	0.031170168402775145	0.036603005634823604	
0.2515751727802653	0.005467218755091224	0.03116967150587291	0.03660304010464419	
0.2554733341531623	0.005468832322994797	0.031169158796371856	0.036603075646738654	
0.2594318975996074	0.005470497113884431	0.031168629761505577	0.03660311229432302	
0.26345179905070754	0.005472214780828768	0.03116808387126728	0.03660315008163307	
0.2675339889398373	0.005473987031970941	0.031167520577791156	0.03660318904395513	
0.27167943242735193	0.005475815632473577	0.031166939314708937	0.03660322921765761	
0.2758891096287819	0.005477702406539429	0.03116633949648076	0.03660327064022352	
0.28016401584656353	0.005479649239510991	0.031165720517698975	0.03660331335028386	
0.2845051618053608	0.0054816580800526905	0.03116508175236377	0.03660335738765203	
0.28891357389103245	0.005483730942419305	0.031164422553129185	0.03660340279335919	
0.2933902943933029	0.005485869908814605	0.03116374225051808	0.03660344960969051	
0.29793638175219256	0.005488077131844315	0.031163040152104818	0.036603497880222664	
0.30255291080826724	0.005490354837067749	0.031162315541663765	0.036603547649862185	
0.30724097305676445	0.00549270532565273	0.031161567678282195	0.03660359896488494	
0.31200167690565833	0.00549513097713862	0.031160795795435823	0.03660365187297674	
0.3168361479377224	0.0054976342523125705	0.03115999910002499	0.03660370642327507	
0.3217455291766536	0.005500217696204384	0.031159176771369722	0.03660376266641184	
0.32673098135731937	0.005502883941205672	0.031158327960161582	0.036603820654557535	
0.33179368320019265	0.005505635710319319	0.031157451787369936	0.036603880441466376	
0.33693483169003946	0.0055084758205456216	0.03115654734310056	0.03660394208252271	
0.3421556423589239	0.005511407186411764	0.031155613685404062	0.036604005634788786	
0.3474573495735992	0.005514432823651802	0.031154649839031438	0.03660407115705363	
0.35284120682735126	0.005517555853044597	0.031153654794134147	0.03660413870988334	
0.3583084870363649	0.005520779504417698	0.0311526275049057	0.03660420835567268	
0.3638604828406817	0.005524107120825563	0.03115156688816155	0.03660428015869788	
0.3694985069098218	0.0055275421629110465	0.03115047182185437	0.036604354185171	
0.37522389225314035	0.00553108821345963	0.03114934114352077	0.03660443050329563	
0.3810379925349945	0.00553474898215636	0.03114817364865599	0.0366045091833238	
0.3869421823947922	0.005538528310556225	0.031146968089012572	0.03660459029761469	
0.39293785777200174	0.005542430177279159	0.031145723170818783	0.03660467392069437	
0.39902643623619527	0.005546458703441729	0.031144437552912286	0.03660476012931737	
0.4052093573222091	0.005550618158338223	0.031143109844784366	0.03660484900252945	
0.41148808287049476	0.005554912965384682	0.031141738604529585	0.03660494062173217	
0.41786409737274555	0.005559347708340252	0.03114032233669532	0.03660503507074858	
0.4243389083228771	0.005563927137821221	0.031138859490025653	0.03660513243589084	
0.43091404657344795	0.005568656178124012	0.031137348455093233	0.03660523280602903	
0.4375910666976019	0.005573539934374531	0.031135787561812553	0.03660533627266173	
0.4443715473566186	0.0055785837000223645	0.031134175076827707	0.03660544292998805	
0.45125709167315986	0.005583792964699582	0.03113250920076695	0.03660555287498115	
0.4582493276102989	0.0055891734224651915	0.03113078806535608	0.03660566620746341	
0.4653499083564233	0.005594730980457723	0.031129009730382	0.03660578303018298	
0.4725605127161014	0.005600471767979969	0.031127172180497244	0.03660590344889199	
0.4798828455070056	0.0056064021460414904	0.03112527332185555	0.036606027572426134	
0.4873186379629853	0.005612528717386358	0.031123310978567773	0.03660615551278573	
0.49486964814338685	0.005618858337035425	0.03112128288896704	0.03660628738521837	
0.5025376613487146	0.005625398123374565	0.031119186701670527	0.03660642330830271	
0.5103244905427329	0.00563215546982249	0.03111701997142501	0.03660656340403379	
0.5182319767811088	0.00563913805711419	0.03111478015472203	0.03660670779790962	
0.5262619896466971	0.0056463538662386605	0.031112464605167346	0.036606856619018954	
0.5344164276915693	0.005653811192072347	0.031110070568588534	0.03660701000013021	
0.5426972188858914	0.005661518657752862	0.031107595177862955	0.0366071680777815	
0.5511063210737586	0.005669485229840789	0.031105035447447298	0.0366073309923716	
0.559645722436092	0.005677720234320972	0.03110238826758806	0.036607498888251794	
0.5683174419607084	0.005686233373498613	0.031099650398190997	0.03660767191381832	
0.5771235299196736	0.0056950347438497065	0.031096818462325725	0.03660785022160557	
0.5860660683540517	0.005704134854889907	0.031093888939339603	0.03660803396837953	
0.595147171566167	0.0057135446491309895	0.031090858157553077	0.03660822331523149	
0.604368986619493	0.005723275523199402	0.03108772228650636	0.03660841842767176	
0.6137336938462858	0.005733339350197404	0.031084477328724693	0.036608619475723164	
0.6232435073630855	0.005743748503393699	0.031081119110966757	0.036608826634013936	
0.6329006755942035	0.005754515881337529	0.03107764327491789	0.036609040081869895	
0.6427074818033226	0.005765654934497825	0.031074045267286268	0.0366092600034055	
0.6526662446333333	0.005777179693537498	0.031070320329256707	0.036609486587613246	
0.6627793186545348	0.00578910479934205	0.031066463485252892	0.03660972002845136	
0.6730490949213316	0.0058014455349317574	0.031062469530954057	0.03660996052492892	
0.6834780015375548	0.0058142178593977335	0.031058333020507933	0.03661020828118826	
0.6940685042305437	0.005827438444014166	0.031054048252875808	0.036610463506583694	
0.7048231069341222	0.005841124710692367	0.031049609257240464	0.03661072641575646	
0.7157443523806098	0.005855294872956756	0.03104500977740046	0.03661099722870465	
0.7268348227020044	0.005869967979638942	0.03104024325506789	0.03661127617084772	
0.7380971400404808	0.005885163961503703	0.03103530281197834	0.03661156347308454	
0.7495339671683494	0.005900903681040034	0.031030181230713442	0.03661185937184426	
0.7611480081176202	0.005917208985671906	0.031024870934126172	0.0366121641091286	
0.7729420088193235	0.005934102764666989	0.0310193639632492	0.0366124779325448	
0.784918757752735	0.005951609010047733	0.03101365195355371	0.03661280109532765	
0.7970810866046624	0.0059697528818381754	0.031007726109413627	0.03661313385634933	
0.8094318709389453	0.005988560778011821	0.03100157717661496	0.0366134764801156	
0.8219740308763326	0.006008060409541536	0.03099519541273368	0.03661382923674635	
0.8347105317848907	0.006028280880991827	0.030988570555187066	0.036614192401938805	
0.847644384981113	0.006049252777137794	0.03098169178674302	0.0366145662569112	
0.8607786484418896	0.0060710082561438485	0.030974547698248735	0.03661495108832468	
0.8741164275275125	0.0060935811498897315	0.03096712624831424	0.03661534718818068	
0.8876608757158821	0.006117007072092104	0.030959414719657435	0.03661575485369109	
0.9014151953480897	0.006141323534937894	0.03095139967178461	0.036616174387117895	
0.9153826383855528	0.006166570075021448	0.030943066889643767	0.03661660609557899	
0.9295665071788846	0.00619278838946273	0.03093440132784649	0.036617050290816	
0.9439701552486742	0.006220022483179214	0.030925387050007646	0.0366175072889202	
0.9585969880783669	0.006248318828391424	0.030916007162698995	0.03661797741001143	
0.9734504639194281	0.006277726537562866	0.030906243743452914	0.03661846097786496	
0.9885340946089864	0.006308297551111077	0.030896077762184424	0.03661895831948041	
1.0038514464001433	0.006340086841380235	0.030885488995322216	0.03661946976458633	
1.01940614080515	0.006373152634539353	0.030874455931851136	0.03661999564507329	
1.0352018554516484	0.006407556652266856	0.030862955670367943	0.036620536294347424	
1.051242324952181	0.006443364375305372	0.03085096380613714	0.036621092046596075	
1.0675313417871697	0.006480645331224222	0.030838454307001464	0.03662166323595531	
1.0840727572015847	0.006519473409015627	0.030825399376850582	0.03662225019556907	
1.1008704821154982	0.006559927203479906	0.03081176930517713	0.036622853256527886	
1.117928488048752	0.006602090392731022	0.030797532301048272	0.03662347274667396	
1.1352508080599522	0.006646052152584438	0.030782654309589343	0.036624108989258455	
1.1528415377000134	0.006691907612083157	0.030767098808807163	0.03662476230143463	
1.1707048359804781	0.006739758354985492	0.030750826584268833	0.03662543299256964	
1.1888449263568397	0.006789712972692065	0.030733795478789388	0.03662612136235534	
1.2072660977271032	0.006841887674844229	0.030715960113858302	0.03662682769869708	
1.225972705445816	0.006896406964699318	0.030697271579040643	0.036627552275357286	
1.2449691723538168	0.00695340438740056	0.030677677085008452	0.036628295349328356	
1.2642599898239333	0.007013023360435986	0.030657119575177298	0.036629057157907846	
1.2838497188228888	0.007075418096951618	0.030635537290118746	0.03662983791544605	
1.3037429909896587	0.00714075463418496	0.030612863277971122	0.03663063780973468	
1.3239445097305402	0.00720921198115948	0.030589024842944682	0.03663145699800318	
1.3444590513311867	0.007280983401981287	0.030563942922679062	0.03663229560248791	
1.3652914660858761	0.0073562778536698185	0.03053753138361388	0.036633153705538914	
1.386446679444272	0.007435321600512311	0.03050969622162184	0.036634031344228844	
1.4079296931759626	0.007518360030552233	0.03048033465285788	0.03663492850443103	
1.4297455865530366	0.007605659704120427	0.030449334077010823	0.03663584511433754	
1.451899517550985	0.007697510669437721	0.03041657089179616	0.03663678103739563	
1.4743967240682132	0.007794229086434819	0.030381909133463995	0.03663773606465353	
1.4972425251644468	0.007896160207267607	0.030345198913139065	0.036638709906524854	
1.5204423223183279	0.008003681770824472	0.030306274612743715	0.03663970218401006	
1.5440016007044985	0.00811720787916419	0.030264952796794805	0.03664071241945441	
1.5679259304904682	0.008237193436711258	0.0302210297871553	0.036641740026982575	
1.5922209681535842	0.00836413924870089	0.030174278836394255	0.03664278430283621	
1.6168924578184014	0.008498597894477392	0.03012444682116594	0.03664384441596348	
1.6419462326147771	0.008641180514654628	0.030071250359175104	0.03664491939938393	
1.667388216057011	0.008792564679921833	0.03001437123082601	0.03664600814309792	
1.6932244234443516	0.008953503544794059	0.029953450958204553	0.03664710938965772	
1.7194609632832076	0.009124836533620511	0.029888084357820675	0.03664822173400819	
1.7461040387313935	0.009307501860930205	0.029817811837148857	0.03664934362990045	
1.7731599490647525	0.009502551256616804	0.029742110145227	0.03665047340616668	
1.8006350911665105	0.009711167352294157	0.029660381210054935	0.03665160929754445	
1.828535961039703	0.009934684293243238	0.029571938594339403	0.03665274949673737	
1.8568691553430368	0.010174612277010128	0.029475990968115602	0.03665389223725799	
1.885641372950552	0.010432666893049362	0.02937162182067664	0.03665503592071345	
1.9148594165354507	0.010710804358373677	0.029257764399364103	0.03665617930813709	
1.9445301941784663	0.01101126402552807	0.029133170547080225	0.03665732180359831	
1.974660721001155	0.011336619898646346	0.0289963716826871	0.036658463870914385	
2.0052581208244957	0.011689843352576581	0.028845629584287318	0.036659607642749226	
2.036329627853186	0.01207437983556667	0.028678873830837247	0.036660757808579886	
2.067882588386045	0.012494243078490777	0.02849362164018532	0.03666192290822389	
2.0999244625529108	0.01295413126514537	0.028286874276894608	0.03666311721724375	
2.132462826078452	0.013459570764168679	0.028054981994319984	0.03666436349899981	
2.1655053720733157	0.014017094383234806	0.027793466333940062	0.03666569702898928	
2.199059912853022	0.01463446261140224	0.027496784108867606	0.03666717148910355	
2.2331343817850464	0.015320937736450909	0.02715801093550658	0.036668867605993714	
2.267736835164523	0.016087621476553262	0.026768412877609442	0.036670905791639924	
2.302875454119006	0.01694786550384721	0.026316861449868004	0.036673464537511066	
2.3385585465427567	0.01791775800621537	0.02578902845103148	0.0366768068376522	
2.3747945490609914	0.019016671911604395	0.02516627157028193	0.03668131714812275	
2.411592029024571	0.020267818294491997	0.02442408983356075	0.036687550346104346	
2.4489596865355954	0.021698654295842508	0.023529996547272964	0.03669628916983904	
2.4869063565043885	0.02334079306620182	0.02244065333591594	0.03670859107267035	
2.5254410107383527	0.025228646615432605	0.021098217416946098	0.036725764289090065	
2.564572760063192	0.0273952140688017	0.019426326845644715	0.03674911743466577	
2.604310856476998	0.029861959535306532	0.017327719395831425	0.03677914396893199	
2.6446646953377266	0.03261758807070385	0.014690442833096848	0.03681359250732636	
2.6856438175845567	0.035579197637971204	0.01142699514919018	0.03684418669866567	
2.727257911993673	0.03853506560646704	0.00765828058162845	0.03685439912283943	
2.769516817469004	0.04109526684059574	0.004838584128488797	0.0368272189076755	
2.812430525368455	0.04272797271769445	0.0072082706981500926	0.036771131058731074	
2.8560091818661824	0.042963205670601384	0.012570958165660088	0.03673485193855833	
2.9002630903514777	0.04167569327967353	0.018038297232688946	0.03675471480251415	
2.945202713864811	0.039171058633701454	0.022681518079246135	0.036798394652832606	
2.9908386775716385	0.035984158760001946	0.02623232706816945	0.03681664290515255	
3.0371817712745264	0.032614448087501836	0.02877466854421862	0.03680534605775075	
3.0842429519642045	0.029391713879038165	0.030528281100600636	0.036786340510463415	
3.1320333464101533	0.026475642534881955	0.0317156707864068	0.036774595361036	
3.180564253791325	0.023912190859039395	0.03251308918943497	0.03677316619648538	
3.2298471483676323	0.021688506698900815	0.03304630896724261	0.03677966020238361	
3.2798936821928324	0.01976801912079391	0.03340103744456668	0.03679089801651132	
3.3307156878694446	0.018108489083498682	0.03363467392735303	0.03680449099640683	
3.3823251813463506	0.016669901035344034	0.03378556378917726	0.036818976394137636	
3.43473436475976	0.015417242296182845	0.033879456105077616	0.036833565756140656	
3.487955629318178	0.01432098273965856	0.033933795516742506	0.03684788690905716	
3.542001558232087	0.013356638872922814	0.033960523514756306	0.0368618027468109	
3.5968849296890193	0.012504052653552465	0.03396790122443677	0.03687530007162869	
3.6526187198747286	0.011746651018450299	0.033961701103405094	0.036888425955056356	
3.7092161060411786	0.011070785086451663	0.03394599291186365	0.03690125295230652	
3.7666904696220658	0.010465175148875318	0.033923667698214775	0.03691386089965887	
3.8250553993966134	0.009920458059374396	0.03389679119140511	0.0369263279292697	
3.884324694702404	0.009428823443963215	0.03386684494089782	0.03693872647199918	
3.9445123686979775	0.008983723175487181	0.03383489274333058	0.03695112188029923	
4.005632651675993	0.00857963977541511	0.03380169675263111	0.03696357236872736	
4.067699994427721	0.00821190161694516	0.03376779930429489	0.03697612956783239	
4.130729071659682	0.007876535091615303	0.033733581107422014	0.03698883931893557	
4.194734785463209	0.007570145928917986	0.03369930296496049	0.03700174251953528	
4.259732268837781	0.007289823537015398	0.03366513588784678	0.0370148759279796	
4.325736889268946	0.007033063575741139	0.033631182944098906	0.037028272888855615	
4.392764252361694	0.0067977050284278384	0.033597495159473044	0.03704196396796825	
4.460830205530115	0.006581878860736052	0.03356408309021866	0.03705597749935715	
4.5299508417442365	0.006383965991849373	0.03353092521021797	0.03707034005292513	
4.600142503334918	0.006202562797349324	0.03349797392249153	0.03708507683347179	
4.671421785857698	0.006036452746789051	0.033465159771420214	0.03710021202218544	
4.743805542016518	0.005884583078277075	0.033432394265640035	0.037115769071012175	
4.817310885648243	0.005746045647244134	0.033399571601247915	0.03713177095936098	
4.891955195768907	0.005620061272388114	0.033366569486285025	0.037148240421624235	
4.967756120682691	0.005505967050442351	0.03333324920042828	0.03716520015314394	
5.044731582154526	0.005403206232104898	0.03329945497134569	0.037182673001622125	
5.122899779647386	0.005311320351446364	0.0332650127060836	0.0372006821506016	
5.202279194625215	0.005229943386208353	0.03322972807821606	0.03721925130156887	
5.282888594922542	0.005158797801455593	0.033193383936082226	0.03723840486149399	
5.364747039181794	0.005097692398278881	0.03315573696141635	0.03725816814328447	
5.447873881359371	0.005046521956594816	0.03311651346821132	0.037278567587775126	
5.532288775301544	0.005005268730499954	0.03307540418567077	0.037299631017637856	
5.618011679391243	0.004974005930405663	0.03303205781290765	0.037321387936164546	
5.705062861266868	0.004952903413328312	0.03298607306193787	0.03734386988753062	
5.793462902614208	0.004942235907474134	0.03293698881323774	0.037367110900293724	
5.883232704032601	0.004942394227732782	0.03288427188608088	0.03739114804310717	
5.974393489976511	0.004953900105725341	0.032827301761994616	0.03741602213178849	
6.06696681377367	0.004977425476506466	0.032765351376812864	0.03744177864122817	
6.160974562720967	0.005013817354605844	0.03269756279019943	0.03746846889598685	
6.25643896325932	0.005064129824008058	0.03262291611507442	0.03749615164250922	
6.353382586228693	0.005129665201443958	0.032540189489918235	0.037524895147652886	
6.451828352204593	0.005212027169433567	0.032447907025414516	0.037554780028532964	
6.551799536917215	0.005313189700165262	0.03234427043495015	0.03758590310601671	
6.653319776754563	0.005435587025660728	0.0322270682878765	0.03761838270068393	
6.756413074350862	0.005582231927000765	0.032093554236325705	0.037652365972164085	
6.861103804261538	0.0057568724556142275	0.03194028175741778	0.03768803916062433	
6.9674167187261515	0.0059642011779363095	0.031762877328427225	0.03772564194073871	
7.075376953520617	0.006210136515599504	0.03155572567531741	0.037765487537575575	
7.1850100339000935	0.006502203009782444	0.03131152875152983	0.037807990682284465	
7.2963418806339915	0.006850046070255494	0.031020683512624693	0.037853705515212166	
7.40939881613446	0.007266124652774247	0.030670403163176926	0.0379033739378301	
7.5242075706798515	0.00776662383676558	0.030243490347828673	0.037957978024917474	
7.640795288734611	0.008372592101928592	0.02971669190024143	0.03801876758288917	
7.759189535367103	0.009111158845227963	0.029058739896775685	0.038087167317112904	
7.879418302766868	0.010016213609273057	0.028228900615101974	0.03816428339114489	
8.001510016862884	0.01112656762760469	0.027179361087990888	0.038249261304665945	
8.125493544044346	0.012476061722380577	0.02587288203865435	0.0383348025238812	
8.251398197985628	0.014062365812389222	0.024350216209892937	0.03839764551347967	
8.379253746576957	0.015772602090359994	0.02292358308455006	0.03838971433968902	
8.509090418962503	0.017271216392679953	0.022488404463781204	0.03827302537630776	
8.640938912687513	0.018003268138857182	0.02419763535612775	0.03814466251645737	
8.774830400956196	0.017554264842602703	0.027760436458173686	0.03818867293078731	
8.910796540002062	0.016065689998674762	0.03140300319270451	0.03834786475915697	
9.048869476572474	0.01411405833154333	0.03401044770691081	0.038500515669589425	
9.189081855529167	0.012220347723216845	0.035569077961674855	0.03863279540985877	
9.331466827566528	0.010604418807657827	0.03642465340420397	0.03874320166411576	
9.476058057049498	0.009289918496270293	0.03687223936065415	0.03883395760818375	
9.622889729972897	0.008234362158403058	0.037094422376990385	0.03891183037557323	
9.771996562044086	0.007385920580883647	0.03719383633618533	0.038983157505033235	
9.923413806890872	0.00669997330384333	0.037226793024214166	0.039052248059440714	
10.0771772643966	0.0061416796488975795	0.037224220857280624	0.039121691823752684	
10.233323289164382	0.005684712830798098	0.03720322105433178	0.03919297243258692	
10.391888799112495	0.005309368134253628	0.03717326071495217	0.03926693114026541	
10.552911284202958	0.005000912239397668	0.03713949928665749	0.039344053972473626	
10.716428815305356	0.004748322578717646	0.03710459859014116	0.03942463749653469	
10.882480053198018	0.00454337206968363	0.03706972086467867	0.03950888235384227	
11.051104257708666	0.004379980831793293	0.03703508181234383	0.03959694613935427	
11.222341296996655	0.004253766329442241	0.037000251716636255	0.039688974070311564	
11.39623165697915	0.004161741362674818	0.036964307113795336	0.03978511793331241	
11.572816450903245	0.00410212585108966	0.03692588703272652	0.03988554935815225	
11.752137429066462	0.004074251791845142	0.03688318072233727	0.03999047111121653	
11.93423698868786	0.004078551737594391	0.036833857482256524	0.040100128938110866	
12.119158183932093	0.004116630695470181	0.03677493825961444	0.040214825986971105	
12.306944736088793	0.004191430376877085	0.03670260045693559	0.040334941631359776	
12.497641043909683	0.00430750340170869	0.0366119016109128	0.040460956080219615	
12.691292194105861	0.004471421511337145	0.03649640778151651	0.04059348033626611	
12.887943972007742	0.004692338240956113	0.036347731942890565	0.04073328460109283	
13.08764287239018	0.004982687664361533	0.03615506748467561	0.04088129806856478	
13.290436110465315	0.005358851960770013	0.03590506344056334	0.041038494721139525	
13.496371633045765	0.005841159961147956	0.03558317982783159	0.04120542300731334	
13.705498129880782	0.006451231586018673	0.035179923224592756	0.04138077322862239	
13.917865045168076	0.007201282636892322	0.03471113491427475	0.04155786451482287	
14.133522589243995	0.008063779336359081	0.03427163286340313	0.041719120992566604	
14.35252175045488	0.00891021722703414	0.03413193384778461	0.04183952468773929	
14.574914307212275	0.00946003034454182	0.034743512615155715	0.04192741549685293	
14.800752840235097	0.009397570453524073	0.036290282375038216	0.042055508442615276	
15.030090744981337	0.008689391648742186	0.03819442213533743	0.04226791539624253	
15.262982244272472	0.007661622704064845	0.03973704503103989	0.04253584792301643	
15.499482401113475	0.006649329577848658	0.04073557032033923	0.04280846932049527	
15.739647131711472	0.005794473491933205	0.04133472185809984	0.04306379249813836	
15.98353321869612	0.005114772273298599	0.04170285846525533	0.04330651263814697	
16.23119832454485	0.004586812201515751	0.04194985193682065	0.04354647484253811	
16.482701005216104	0.004181415529666421	0.042136751757126396	0.04379081745142924	
16.738100723993853	0.003873938166382667	0.04229567238984006	0.044043771733204	
16.997457865546615	0.0036459341392496084	0.04244301479439455	0.04430780318782339	
17.26083375020432	0.0034844937112161276	0.042586688324363096	0.04458447298567273	
17.528290648456405	0.003381258811289045	0.04272980417521393	0.044874921480189595	
17.799891795674554	0.003331665700652978	0.04287247155091224	0.04518010750242082	
18.075701407063548	0.0033345258849243014	0.04301256283661622	0.045500899709741624	
18.35578469284383	0.0033919396257107593	0.043145879798027593	0.045838052861520415	
18.64020787366921	0.003509494729913863	0.04326596112675415	0.046192038308432354	
18.929038196283646	0.0036966051160120684	0.043363811160370046	0.04656261481474695	
19.222343949420477	0.003966487500064281	0.0434283433605358	0.04694791211379967	
19.52019447994806	0.004334145746862829	0.043450254336651575	0.04734279965197053	
19.822660209265607	0.004807650705293353	0.043437968741361806	0.0477374424123727	
20.12981264995304	0.0053620099836566145	0.04346677948842468	0.048122961192783906	
20.441724422678867	0.005885912542444029	0.04377021022008608	0.048521091138084935	
20.75846927337004	0.006148785374855294	0.044686518465034096	0.049000148387662604	
21.08012209064783	0.0059467385006308346	0.0461428305028811	0.049542425129870664	
21.406758923533914	0.005366307943762093	0.0475643841226324	0.05005079077118458	
21.738456999430788	0.004686314648652798	0.0486494439965933	0.05054366350345959	
22.075294742380795	0.004087254603792746	0.04946710187260886	0.05107289904119351	
22.417351791608088	0.003618031551815411	0.05014797014372688	0.05165713620602039	
22.764709020347887	0.0032713501782864456	0.05077727394118193	0.05229773973705315	
23.1174485549675	0.0030276936869299137	0.05140060543803252	0.052993646860420365	
23.47565379438362	0.002870011803595398	0.05204183911527705	0.05374586262298611	
23.839409429780538	0.0027871024963552443	0.05271420737420983	0.05455815591018381	
24.20880146463373	0.0027738426480438524	0.05342591036508581	0.05543701715643838	
24.583917235044	0.002830893547316617	0.05418286300340258	0.0563915638317082	
24.964845430386426	0.0029643406259677128	0.05499007449915669	0.05743300644525333	
25.351676114279368	0.0031843095940504917	0.05585239079170103	0.058571890071175255	
25.744500745878433	0.003498846569577741	0.05677495164810549	0.05980776169400607	
26.143412201500308	0.0038931066192026235	0.05776354456139011	0.06109918034323251	
26.548504796581717	0.004280522401064651	0.05882497277347085	0.06230985278979071	
26.959874307978602	0.00446423917607472	0.05996755387765538	0.06323102809674969	
27.377617996610834	0.00427678571349674	0.06120193364321412	0.06387744401172331	
27.801834630457815	0.003821710184761858	0.06254260739437338	0.06462083892510882	
28.232624507910387	0.003332794154063618	0.06401114206905432	0.06572473023257763	
28.670089481484574	0.002933842507581823	0.06564404605536767	0.06721054223426945	
29.114332981902788	0.0026483665788704968	0.06751596886932704	0.06907660822874503	
29.565460042548164	0.0024662283173012257	0.06983035863795431	0.07147965782649184	
30.0235773242978	0.0023744098656262778	0.07351141297431106	0.0753480223114048	
30.488793140740842	0.002365803612415355	0.10143891622125592	0.10376066604430831	
30.961217483787163	0.0024406526564893505	0.07128028782016996	0.07275416226785038	
31.440962049673153	0.002604732854506817	0.07437551596988724	0.0763675857654947	
31.928140265370157	0.002860596495696343	0.07740745590418197	0.07971749253687858	
32.42286731540228	0.0031783309948581464	0.08044408975728636	0.08299170935172531	
32.925260169079685	0.003436894181059315	0.0836450120859014	0.08621091147538677	
33.435437608153904	0.003436061996133567	0.08710077929364533	0.08933650189146487	
33.95352025490161	0.003139790591994234	0.09088280520882992	0.09264361898208204	
34.479630600643624	0.002747558059409777	0.095061811531713	0.0964997554320055	
35.01389303470575	0.0024182987777936473	0.09971688233258445	0.10102739541507785	
35.556433873828425	0.0021953929672789358	0.10494217766308159	0.10625352113690273	
36.107381392031996	0.002075735461588715	0.1108539433950366	0.11224214251189968	
36.666865850944866	0.0020510237724542125	0.11759938416596144	0.11911633395143699	
37.23501953060145	0.002119198641074779	0.12536899620176153	0.12705880794743085	
37.81197676071744	0.0022822843005026097	0.13441462675388677	0.13631507145985006	
38.397873952449665	0.002527018140473701	0.14507696888802832	0.14719037721427847	
38.99284963064802	0.0027704949763032757	0.15782900720460083	0.16003465487066496	
39.59704446660722	0.0028260060005464147	0.17334750932619963	0.17535491100415357	
40.21060131132589	0.0026064764690292394	0.19263633288653503	0.1942606454995751	
40.83366522928125	0.0022832305713352107	0.21725145846180996	0.21860005282858108	
41.46638353272696	0.002019417712367472	0.24974132843900612	0.25098945838025793	
42.108905816522395	0.0018609418860465199	0.2945884748940471	0.2958548546086009	
42.76138399350171	0.0018072905241415748	0.3604741844886217	0.3618325897249964	
43.42397233039088	0.0018544807867922426	0.46669819063584156	0.46820294924790573	
44.096827484281306	0.0020003308517059287	0.666564913684425	0.6682566801335398	
44.78010853966855	0.0022175144777713328	1.1812351074507597	1.1831028130460834	
45.47397704606499	0.0023852545728476914	5.505433547332752	5.507314243378415	
46.17859705619533	0.002320676306840307	2.0215495798687297	2.0199229851730167	
46.894135164783904	0.00206372953560157	0.8456982541940548	0.844363971585283	
47.62076054794297	0.0018126993683315682	0.5314018407903848	0.5302063233876435	
48.35864500317141	0.001659451534197488	0.3856760853093896	0.38448515011305934	
49.10796298997312	0.0016158857957947247	0.30159948343907633	0.30032800836835405	
49.86889167110482	0.001679126319292683	0.24689343503639463	0.24548159981411638	
50.641610954463076	0.0018381908331727916	0.20846492559276444	0.2068807714739111	
51.42630353562007	0.0020222258122021748	0.17999631941954558	0.17830843952536563	
52.22315494101898	0.002049192122822938	0.15806473715117708	0.15650904033610283	
53.03235357183818	0.001855501799438579	0.1406544754033733	0.13936375583545071	
53.854090748535334	0.0016268833194573356	0.1265012690566196	0.12536161339405447	
54.688560756081706	0.0014887749073209157	0.11477197466211743	0.11364553764185792	
55.53596088989733	0.0014640411012470044	0.10489522817249305	0.10369086376546326	
56.39649150249797	0.0015493746943438648	0.0964661014540188	0.09512287544440083	
57.27035605086487	0.0017133359904020617	0.08918958543000652	0.08770043276796241	
58.15776114454846	0.001819699819295081	0.08284560678788126	0.08136021960738836	
59.05891659451753	0.001708566678068628	0.07726652643941158	0.07599450670430527	
59.974035462765215	0.001498428551638142	0.07232204714508639	0.07122456168332868	
60.90333411268367	0.0013594341081894555	0.06790810120352801	0.0668453033841004	
61.847032260219336	0.0013360337202879533	0.06393338998175288	0.06280400843769528	
62.80535302582078	0.001425050036451943	0.06013209619291501	0.05887070900878006	
63.778522987191536	0.0015744625799826502	0.05731715506882863	0.055941774835278776	
64.76677223286032	0.0016103951449079514	0.05474659014982672	0.05343573489647459	
65.77033441658139	0.0014510813825914198	0.05146851405058521	0.05036446148426382	
66.78944681257751	0.0012837232107721273	0.04903746610992941	0.04802999193087858	
67.82435037163955	0.0012224428252424202	0.04677359942491845	0.04573978596416625	
68.87528977809474	0.001280026012820385	0.044678081597684265	0.04353735312747144	
69.94251350765792	0.0014136449505466559	0.042735789767956146	0.041477929145431004	
71.02627388617911	0.0014551128986053613	0.04093155651032318	0.03971963566485397	
72.12682714930152	0.001310013247814119	0.03925172555509322	0.03821877770062217	
73.24443350304374	0.0011658951546743967	0.03768424242067551	0.0367305432838232	
74.37935718532088	0.0011340511648239857	0.03621850186246845	0.03522478196533715	
75.53186652841877	0.0012180778488145678	0.03484516250750806	0.0337396789493956	
76.7022340224364	0.0013283502695413056	0.03355597440751244	0.032383188937049785	
77.89073637971123	0.0012723555124113804	0.03234362873433852	0.03129639139459217	
79.09765460024283	0.0011190168001286485	0.031201629457275035	0.030281719313088935	
80.32327403813038	0.0010510374196148527	0.03012418446543019	0.029204356381743953	
81.5678844690394	0.001105754756707191	0.029106113243159554	0.02809484116503206	
82.83178015871405	0.001213612168693523	0.028142768443776927	0.02705015977028453	
84.11525993255103	0.001177879179969099	0.02722996909368171	0.026235934506967522	
85.41862724625115	0.001037194717580226	0.026363943564792484	0.025490331506609124	
86.74219025756646	0.0009822659743697808	0.025541280875885405	0.024663480212722386	
88.08626189915832	0.00104862055818681	0.02475888945732608	0.02378924907146677	
89.45115995258467	0.0011321434972517176	0.02401396382374509	0.022998074583856144	
90.83720712343391	0.0010496528915063094	0.023303964649948404	0.022410973517057696	
92.24473111762269	0.0009363224050867159	0.02262664884835586	0.02180704998218582	
93.67406471887617	0.0009390065709611144	0.021980585180017057	0.021114896706987244	
95.1255458674087	0.0010317871315676248	0.02232014704977589	0.021323537463828264	
96.59951773982377	0.0010225091384616746	0.020766473769907465	0.019868273666280516	
98.09632883025184	0.0009027723927202314	0.020198631433257855	0.01940696570203573	
99.61633303274554	0.0008727797868726579	0.01965350948592553	0.018847345736416093	
101.15988972495167	0.0009520304506700424	0.01912871201827194	0.018236984592769154	
102.72736385307937	0.0009654897027145147	0.018619713421832555	0.017756440787589874	
104.31912601818526	0.0008544131410045537	0.018101009582343827	0.017340531114182094	
105.93555256379533	0.0008254697027121072	0.017798214995486256	0.017033438794858698	
107.57702566488457	0.0009019071154342967	0.017283071589110556	0.01643657819345444	
109.24393341823551	0.0008943247032283278	0.01684318495747116	0.016041872565777607	
110.93666993419627	0.0007928679424230345	0.016425313931767063	0.01570877835411182	
112.65563542986153	0.0007951929181687307	0.016023829983988602	0.015273057150552044	
114.40123632369622	0.0008668446161519914	0.01563646641634291	0.01482671309946577	
116.17388533162597	0.0008056136162137305	0.015261558405401391	0.01453743497062068	
117.9740015646163	0.0007387774504658365	0.014897493107210107	0.014209972524820895	
119.802010627764	0.0007909879679862625	0.014543369950599011	0.01379071892346447	
121.65834472092367	0.0008047332748452981	0.014208377823317095	0.013472132971053579	
123.54344274089367	0.000715131855451945	0.013942424494119528	0.013285924420249461	
125.45775038518534	0.0007267440899562525	0.013677429068718942	0.012984013286700916	
127.40172025740017	0.0007766908248408046	0.01337053905857753	0.012644662187481137	
129.3758119742398	0.0006974208491134188	0.013068976933967774	0.012427628519231576	
131.3804922741741	0.0006825196415590006	0.012779228933356535	0.012126950370954914	
133.41623512779302	0.0007391713054570199	0.012500368897031105	0.011801282544636622	
135.48352184986857	0.0006728353433466175	0.012231246101141813	0.011609265107665115	
137.58284121315285	0.0006508958739423795	0.011971002397980714	0.01134718393903033	
139.71468956393986	0.0007042209719734612	0.011718993833222792	0.01105019739627566	
141.879570939417	0.0006396137043907627	0.011474709747677484	0.010878963384868736	
144.07799718683648	0.0006283170770319397	0.011237724198330024	0.010632311776521788	
146.31048808453184	0.0006708380731423225	0.011007668197076576	0.010371704897203354	
148.57757146481032	0.0006017224597689429	0.010784213458032968	0.010217603602720674	
150.87978333874923	0.0006161681803766115	0.010567062465105706	0.009970411333401112	
153.2176680229263	0.0006292122381256416	0.010355942105394353	0.009762772905467555	
155.5917782681133	0.0005693169215502786	0.010150599388347427	0.009605985573291901	
158.00267538996428	0.0006112740824150444	0.009950798432169736	0.009359895363067102	
160.45092940172842	0.0005744137157412773	0.00975631824962936	0.009214336304699665	
162.9371191490193	0.0005580106885158019	0.009566951056805531	0.00902521234143747	
165.46183244667284	0.0005868021499425799	0.009382500936097786	0.008822640397474761	
168.02566621772516	0.0005293144930930873	0.009202782747395995	0.00869428976694148	
170.6292266345446	0.0005657440141639286	0.00902762121871622	0.008478624595048034	
173.27312926215015	0.0005267036130851373	0.008856850170585663	0.00835530329282743	
175.9579992037507	0.0005276922097834304	0.008690311842941247	0.008175312119857775	
178.68447124853947	0.0005302387051832703	0.008527856302655264	0.008021806511063634	
181.45319002177868	0.0004971469349128842	0.008369340915975701	0.00788507672238263	
184.2648101372089	0.0005252022971534799	0.008214629874335579	0.007708941354538486	
187.11999635182175	0.00047767681559441754	0.008063593764855714	0.007600111252734936	
190.019423723029	0.000510671953122205	0.007916109178882545	0.007420442878797353	
192.9637777682679	0.0004643710251996106	0.007772058353346772	0.007322681736654446	
195.95375462707955	0.000492635479965373	0.0076313288407827765	0.007150771413662522	
198.99006122569847	0.00045257045230675185	0.00749381320463138	0.00705607254206937	
202.0734154441926	0.00047561598401495197	0.007359408737039929	0.006894228711384006	
205.20454628619316	0.000439909747856732	0.007228017196828347	0.0068019501283641355	
208.38419405125447	0.0004610937856869604	0.007099544565644441	0.006648092560765795	
211.6131105098844	0.00042602519138816754	0.006973900820613158	0.006560114464359846	
214.892059081287	0.0004484865741122379	0.00685099972201071	0.006412068884555239	
218.22181501385919	0.0004121035551487724	0.006730758614678895	0.0063287965697302944	
221.60316556848443	0.0004354312564542895	0.006613098242047297	0.006187857992198526	
225.03691020466627	0.00040076340109402664	0.006497942571758262	0.006104991575744275	
228.5238607695462	0.00041810709385564756	0.006385218631997051	0.005978255830193945	
232.06484168985054	0.0003952175440737901	0.006274856357721169	0.005885579759516924	
235.66069016681035	0.00039490469958517816	0.006166788446061908	0.005782793988935567	
239.3122563741041	0.00039523609947471556	0.006060950220239296	0.005671325677741379	
243.0204036588648	0.0003725997353217392	0.0059572795013919065	0.005592915191812022	
246.78600874580337	0.00038955086959159205	0.005855716487775183	0.005473727264345763	
250.60996194449422	0.0003637277452378734	0.005756203640828813	0.005397527839023443	
254.4931673598731	0.0003659115967871556	0.005658685577655021	0.005301495784882902	
258.43654310599635	0.0003681499742631105	0.005563108969486626	0.005199777501292921	
262.4410215231124	0.00034464976723443087	0.005469422445757193	0.005130281640850993	
266.507549398097	0.0003549016113567738	0.00537757650341526	0.005030108878206284	
270.63708818830384	0.0003481361825731517	0.005287523421152046	0.00494323808609652	
274.8306142488838	0.00032956930840886034	0.005199217178236333	0.004874751634620306	
279.08911906362675	0.00033854934177295965	0.005112613377672784	0.0047805645804000416	
283.4136094793798	0.00033401187574105655	0.005027669173420211	0.004697181451486552	
287.80510794409827	0.0003154835225044325	0.0049443432014249725	0.004632763976066308	
292.26465274858515	0.0003180409562356333	0.004862595514241767	0.00455034587411144	
296.7932982719762	0.0003222487464755162	0.004782387519029631	0.004464153448374977	
301.3921152310292	0.00030711519487050526	0.004703681918725476	0.004399274807521391	
306.0621909332746	0.00029704419066634594	0.0046264426562106385	0.004333350514065771	
310.80462953409153	0.0003014407652964468	0.004550634861298093	0.004254038260889766	
315.6205522977641	0.00030254040846229525	0.004476224800379407	0.004177004960877669	
320.5110978625849	0.00029081568862051514	0.004403179828580714	0.004114610996823483	
325.47742251006514	0.0002797729000865205	0.00433146834428681	0.004054442136882428	
330.52070043831674	0.00027795267252939105	0.004261059745901306	0.0039868644600498885	
335.6421240396705	0.0002808273897286182	0.004191924390719034	0.003914863522925197	
340.8429041825955	0.00027971026185718005	0.004124033555794745	0.0038470515000221936	
346.1242704979875	0.0002721444467338721	0.0040573594006990555	0.0037871175303527244	
351.4874716698928	0.0002627196739327683	0.003991874932059453	0.003730909880485974	
356.9337757307372	0.00025571294256329657	0.003927553969790275	0.0036739077599702167	
362.46447036112943	0.000252045973454374	0.0038643711149212783	0.0036148384701453545	
368.08086319431027	0.0002505640370062399	0.003802301718939932	0.0035545417553244788	
373.7842821253185	0.00024966089866841547	0.003741321854567471	0.0034944727557208654	
379.57607562494815	0.00024821003203756234	0.0036814082878934753	0.0034357945759255553	
385.45761305857025	0.00024582674747509217	0.003622538451798104	0.003379005774068351	
391.43028500989345	0.00024266397815623817	0.0035646904205952346	0.0033240364826176544	
397.49550360974456	0.00023906993058161048	0.0035078428858335235	0.0032705622945530324	
403.6547028699399	0.00023535100775104846	0.0034519751331960674	0.0032182623754473737	
409.9093390223323	0.0002316822249327606	0.0033970670204426334	0.0031669342586359435	
416.26089086311043	0.00022809943401339014	0.0033430989563416258	0.003116514975683059	
422.71086010243414	0.00022451220921251627	0.003290051880541847	0.0030670705887963575	
429.2607717194863	0.00022072216505809975	0.0032379072443369534	0.0030187719491870653	
435.91217432302693	0.0002164777936596377	0.0031866469922780284	0.0029718268091544217	
442.6666405175339	0.00021162045524015683	0.0031362535445922045	0.0029263202993719335	
449.52576727501685	0.00020632876238936015	0.0030867097803675037	0.0028819795175356725	
456.4911763125926	0.0002013174629902366	0.0030379990214662498	0.00283803229596183	
463.56451447591087	0.0001977045818599256	0.002990105017131435	0.002793413753742886	
470.74745412852144	0.0001963109843947566	0.002943011929252315	0.0027474539979139563	
478.04169354727435	0.00019642341762407924	0.0028967043182573154	0.002701006835305233	
485.4489573238469	0.0001950688892082053	0.002851167129604008	0.002657079952926424	
492.97099677249224	0.00018981277239946912	0.0028063856808375432	0.0026177998850342933	
500.60959034410683	0.00018359903321126574	0.002762345649190359	0.002579737341078141	
508.36654404671106	0.0001817169951831281	0.0027190330596974983	0.0025379245668665667	
516.2436918724502	0.00018281638767775682	0.002676434273803092	0.002494278800736879	
524.242896231207	0.00017881031940738726	0.0026345359784349263	0.002456735089348691	
532.3660483909357	0.00017252499784691668	0.0025933251755251197	0.002421544995751292	
540.6150689248177	0.00017294014908522152	0.0025527891719561305	0.00238033266127887	
548.9919081653474	0.00017147603612600924	0.002512915569912287	0.0023422684266224394	
557.4985466654523	0.00016485578020454547	0.002473692257618144	0.0023094859200830384	
566.1369956667598	0.00016593217761334765	0.002435107400445806	0.002269626595588979	
574.909297575119	0.00016210479104942143	0.002397149432374337	0.0022358245915071705	
583.8175264434902	0.00015851344511843172	0.0023598070477851753	0.0022016924275895674	
592.8637884623186	0.00015882187822502852	0.002323069193578279	0.002164890076796067	
602.0502224575035	0.0001529592367512411	0.002286925061594518	0.002134394407135237	
611.379000396087	0.00015427950466759648	0.002251364081330494	0.002097620577007738	
620.8523278997751	0.00014834783461248924	0.0022163759129326774	0.002068425142516615	
630.4724447664181	0.00014935403339593923	0.002181950440458415	0.002033119415688387	
640.2416254995708	0.00014445817524611672	0.00214807776539191	0.0020039304545366766	
650.1621798462554	0.00014359137345119614	0.002114748200403925	0.0019716962181669127	
660.2364533430635	0.00014191412378684862	0.002081952263344423	0.001940314345731121	
670.4668278707137	0.00013744329943430816	0.002049680671457989	0.001912627873926013	
680.8557222172046	0.0001380840669162104	0.0020179243358122447	0.0018802675456290779	
691.4055926496942	0.00013513108458489804	0.001986674355930024	0.0018517752463149222	
702.1189334952396	0.00013126050226921384	0.0019559220146164874	0.0018249771366729488	
712.9982777305363	0.00013091041017912524	0.0019256587729727613	0.0017951577314294848	
724.0461975807946	0.00013009579490840044	0.0018958762655881117	0.0017660611120909322	
735.2653051278958	0.00012689014530632708	0.0018665662959030254	0.001739867319103166	
746.6582529279726	0.00012367741264319038	0.0018377208317359242	0.001714262335404115	
758.2277346385576	0.0001217854669338703	0.001809332000966597	0.0016878338243159303	
769.9764856554507	0.00012068781099338203	0.0017813920873697444	0.001661025292052505	
781.9072837594538	0.00011959539122914284	0.0017538935265923356	0.0016346048897314636	
794.0229497731273	0.00011820082968612011	0.0017268289022687921	0.001608901688508748	
806.3263482277227	0.00011656105106266263	0.0017001909422682533	0.0015838751776084904	
818.82038804045	0.00011480338402926552	0.0016739725150684767	0.001559398739020392	
831.5080232022387	0.00011297578498241086	0.0016481666262511596	0.0015354174194713618	
844.3922534761538	0.0001110247544258249	0.0016227664151137237	0.0015119739037400253	
857.4761251066391	0.00010885913933456446	0.0015977651513927806	0.0014891413404628134	
870.7627315397452	0.00010653180288485531	0.0015731562320948041	0.0014668397380604293	
884.2552141545192	0.00010446901488575923	0.001548933178429644	0.0014446267172631782	
897.9567630057271	0.00010330557664382518	0.0015250896328427741	0.00142189472221964	
911.8706175780853	0.00010282297153162282	0.0015016193561423253	0.0013989094639819278	
926.0000675521785	0.00010123392567258935	0.0014785162247171457	0.0013774559116909988	
940.3484535822448	9.841036369887195e-05	0.0014557742278422847	0.001357518717035609	
954.9191680860141	9.747712977145925e-05	0.0014333874650684707	0.0013359977368463591	
969.715656046784	9.677279719412584e-05	0.0014113501436922992	0.0013147193631484072	
984.7414158279239	9.389738719760209e-05	0.0013896565763039884	0.0012958787483525853	
1000.0	9.378955567155553e-05	0.0013683011784097127	0.0012746016557076713	


==> data/fig_delay_ph2_bode_32.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005418436621230709	5.656322442176977e-06	
0.10154950161807173	0.005424263851159186	0.005418690069835013	5.656942001081334e-06	
0.10312301278878754	0.005424523276890389	0.005418951454019015	5.657580917915488e-06	
0.10472090554055413	0.005424790826154535	0.005419221022905129	5.65823979781297e-06	
0.10634355766636439	0.005425066754025711	0.005419499033478177	5.658919264840552e-06	
0.10799135281311975	0.005425351323631497	0.005419785750836163	5.659619962601758e-06	
0.1096646805723366	0.005425644806410056	0.005420081448449244	5.660342554836817e-06	
0.11136393657225817	0.005425947482375599	0.005420386408427109	5.661087726067855e-06	
0.11308952257139368	0.0054262596403925395	0.005420700921795131	5.661856182231753e-06	
0.11484184655350702	0.0054265815784585855	0.005421025288779495	5.6626486513735265e-06	
0.11662132282407707	0.005426913603997136	0.005421359819101704	5.663465884330579e-06	
0.11842837210825283	0.005427256034159231	0.005421704832282709	5.664308655446205e-06	
0.12026342165032622	0.005427609196135441	0.0054220606579570485	5.665177763312003e-06	
0.12212690531474645	0.0054279734274780105	0.005422427636197306	5.666074031519648e-06	
0.12401926368869937	0.005428349076433596	0.005422806117849226	5.6669983094641146e-06	
0.12594094418627644	0.005428736502287014	0.005423196464877931	5.667951473138782e-06	
0.12789240115425762	0.005429136075716311	0.005423599050725537	5.668934425975975e-06	
0.12987409597953362	0.005429548179159614	0.005424014260680613	5.669948099711735e-06	
0.13188649719819254	0.005429973207194128	0.005424442492259884	5.670993455272797e-06	
0.13393008060629666	0.005430411566927731	0.005424884155602612	5.672071483695217e-06	
0.13600532937237603	0.005430863678403595	0.005425339673878092	5.673183207071116e-06	
0.13811273415166478	0.005431329975018294	0.005425809483706713	5.674329679529695e-06	
0.14025279320210793	0.005431810903953884	0.005426294035595109	5.675511988233133e-06	
0.1424260125021654	0.005432306926624429	0.005426793794385818	5.676731254438038e-06	
0.1446329058704415	0.005432818519137507	0.005427309239722059	5.6779886345425e-06	
0.14687399508716817	0.005433346172771236	0.005427840866528089	5.679285321217931e-06	
0.14914981001757044	0.005433890394467337	0.005428389185505743	5.680622544528355e-06	
0.15146088873714358	0.0054344517073408516	0.005428954723647692	5.682001573137321e-06	
0.1538077776588715	0.005435030651207098	0.005429538024768105	5.6834237154927235e-06	
0.15619103166241588	0.005435627783126487	0.005430139650051235	5.6848903211025294e-06	
0.15861121422530794	0.0054362436779678445	0.005430760178618661	5.68640278182764e-06	
0.16106889755617235	0.005436878928990934	0.005431400208115841	5.6879625332173266e-06	
0.16356466273001555	0.0054375341484488495	0.0054320603553186745	5.689571055877272e-06	
0.1660990998256107	0.005438209968211049	0.005432741256760808	5.6912298769138835e-06	
0.16867280806501112	0.005438907040407755	0.005433443569382487	5.692940571383576e-06	
0.1712863959552255	0.005439626038096534	0.0054341679712016705	5.69470476382325e-06	
0.17394048143208848	0.005440367655951882	0.005434915162008343	5.696524129808038e-06	
0.17663569200636045	0.005441132610978662	0.005435685864082804	5.698400397565204e-06	
0.17937266491209122	0.005441921643250303	0.005436480822938866	5.700335349648029e-06	
0.18215204725728248	0.005442735516672695	0.005437300808092922	5.702330824650472e-06	
0.18497449617688488	0.005443575019774745	0.005438146613859822	5.704388718987082e-06	
0.18784067898816573	0.005444440966526612	0.005439019060176617	5.706510988714962e-06	
0.1907512733484843	0.005445334197186709	0.005439918993455195	5.708699651452335e-06	
0.19370696741551147	0.005446255579178514	0.005440847287464968	5.710956788306029e-06	
0.1967084600099325	0.005447206007998417	0.005441804844246733	5.713284545903042e-06	
0.19975646078067044	0.005448186408155774	0.005442792595058943	5.715685138466638e-06	
0.20285169037266976	0.0054491977341464114	0.005443811501357624	5.718160849976566e-06	
0.2059948805972802	0.005450240971460936	0.005444862555811298	5.720714036380323e-06	
0.20918677460527996	0.005451317137629182	0.005445946783352254	5.723347127891173e-06	
0.21242812706258082	0.0054524272833022715	0.005447065242265651	5.726062631349533e-06	
0.215719704328655	0.005453572493373758	0.005448219025317905	5.728863132680868e-06	
0.21906228463772706	0.0054547538881414455	0.005449409260925998	5.731751299413925e-06	
0.22245665828277353	0.005455972624511519	0.005450637114369337	5.734729883290253e-06	
0.22590362780237347	0.005457229897246689	0.005451903789045858	5.737801722960259e-06	
0.22940400817045398	0.005458526940260196	0.005453210527774247	5.740969746762382e-06	
0.23295862698897662	0.005459865027957506	0.005454558614144097	5.744236975617306e-06	
0.2365683246836085	0.005461245476627704	0.005455949373916067	5.747606525970889e-06	
0.2402339547024262	0.0054626696458866635	0.005457384176474045	5.751081612885816e-06	
0.243956383717698	0.005464138940174127	0.0054588644363315324	5.754665553217901e-06	
0.24773649183079302	0.005465654810306995	0.005460391614694533	5.75836176887478e-06	
0.2515751727802653	0.005467218755091224	0.005461967221083344	5.762173790224106e-06	
0.2554733341531623	0.005468832322994797	0.005463592815015732	5.766105259582971e-06	
0.2594318975996074	0.005470497113884431	0.005465270007754166	5.770159934853274e-06	
0.26345179905070754	0.005472214780828768	0.005467000464119876	5.7743416932581836e-06	
0.2675339889398373	0.005473987031970941	0.005468785904376621	5.7786545352104455e-06	
0.27167943242735193	0.005475815632473577	0.005470628106187255	5.783102588319351e-06	
0.2758891096287819	0.005477702406539429	0.005472528906646268	5.787690111540714e-06	
0.28016401584656353	0.005479649239510991	0.005474490204391728	5.792421499436499e-06	
0.2845051618053608	0.0054816580800526905	0.005476513961800125	5.797301286632157e-06	
0.28891357389103245	0.005483730942419305	0.005478602207267911	5.802334152383364e-06	
0.2933902943933029	0.005485869908814605	0.005480757037583632	5.807524925327099e-06	
0.29793638175219256	0.005488077131844315	0.005482980620394818	5.8128785883877654e-06	
0.30255291080826724	0.005490354837067749	0.0054852751967740055	5.818400283856162e-06	
0.30724097305676445	0.00549270532565273	0.005487643083888465	5.824095318665796e-06	
0.31200167690565833	0.00549513097713862	0.005490086677778544	5.829969169822614e-06	
0.3168361479377224	0.0054976342523125705	0.005492608456249694	5.83602749005839e-06	
0.3217455291766536	0.005500217696204384	0.005495210981883617	5.842276113670336e-06	
0.32673098135731937	0.005502883941205672	0.005497896905174216	5.84872106259015e-06	
0.33179368320019265	0.005505635710319319	0.005500668967794404	5.855368552635461e-06	
0.33693483169003946	0.0055084758205456216	0.005503530006000114	5.8622250000385455e-06	
0.3421556423589239	0.005511407186411764	0.005506482954178237	5.869297028174907e-06	
0.3474573495735992	0.005514432823651802	0.0055095308485456395	5.8765914745632345e-06	
0.35284120682735126	0.005517555853044597	0.005512676831006734	5.8841153981184485e-06	
0.3583084870363649	0.005520779504417698	0.0055159241531776365	5.891876086678107e-06	
0.3638604828406817	0.005524107120825563	0.005519276180585303	5.899881064812841e-06	
0.3694985069098218	0.0055275421629110465	0.005522736397050595	5.908138101926285e-06	
0.37522389225314035	0.00553108821345963	0.005526308409264766	5.916655220694791e-06	
0.3810379925349945	0.00553474898215636	0.005529995951569405	5.925440705778752e-06	
0.3869421823947922	0.005538528310556225	0.005533802890950483	5.934503112953962e-06	
0.39293785777200174	0.005542430177279159	0.005537733232257866	5.9438512785046805e-06	
0.39902643623619527	0.005546458703441729	0.005541791123662216	5.953494329083292e-06	
0.4052093573222091	0.005550618158338223	0.005545980862362156	5.963441691896673e-06	
0.41148808287049476	0.005554912965384682	0.005550306900555175	5.973703105348089e-06	
0.41786409737274555	0.005559347708340252	0.005554773851686738	5.984288630080016e-06	
0.4243389083228771	0.005563927137821221	0.005559386496992953	5.995208660501946e-06	
0.43091404657344795	0.005568656178124012	0.005564149792353119	6.0064739367707385e-06	
0.4375910666976019	0.005573539934374531	0.005569068875469564	6.01809555730683e-06	
0.4443715473566186	0.0055785837000223645	0.005574149073393325	6.030084991810234e-06	
0.45125709167315986	0.005583792964699582	0.00557939591041544	6.0424540948507615e-06	
0.4582493276102989	0.0055891734224651915	0.0055848151163449085	6.055215120065138e-06	
0.4653499083564233	0.005594730980457723	0.005590412635195891	6.068380734951142e-06	
0.4725605127161014	0.005600471767979969	0.0055961946343081595	6.081964036324914e-06	
0.4798828455070056	0.0056064021460414904	0.005602167513926457	6.095978566491299e-06	
0.4873186379629853	0.005612528717386358	0.005608337917266266	6.110438330139799e-06	
0.49486964814338685	0.005618858337035425	0.0056147127410953535	6.125357812012504e-06	
0.5025376613487146	0.005625398123374565	0.005621299146862519	6.140751995409013e-06	
0.5103244905427329	0.00563215546982249	0.005628104572407231	6.156636381555027e-06	
0.5182319767811088	0.00563913805711419	0.005635136744286232	6.173027009907273e-06	
0.5262619896466971	0.0056463538662386605	0.005642403690755783	6.189940479440498e-06	
0.5344164276915693	0.005653811192072347	0.005649913755451108	6.207393970972385e-06	
0.5426972188858914	0.005661518657752862	0.005657675611807525	6.225405270606674e-06	
0.5511063210737586	0.005669485229840789	0.005665698278271204	6.243992794371562e-06	
0.559645722436092	0.005677720234320972	0.005673991134350985	6.2631756140780815e-06	
0.5683174419607084	0.005686233373498613	0.005682563937566603	6.282973484556138e-06	
0.5771235299196736	0.0056950347438497065	0.005691426841352882	6.303406872319165e-06	
0.5860660683540517	0.005704134854889907	0.00570059041398412	6.32449698572111e-06	
0.595147171566167	0.0057135446491309895	0.005710065658587782	6.346265806770921e-06	
0.604368986619493	0.005723275523199402	0.005719864034322099	6.368736124687695e-06	
0.6137336938462858	0.005733339350197404	0.005729997478798118	6.391931571300447e-06	
0.6232435073630855	0.005743748503393699	0.0057404784318331415	6.415876658443428e-06	
0.6329006755942035	0.005754515881337529	0.00575131986062958	6.4405968175002666e-06	
0.6427074818033226	0.005765654934497825	0.005762535286480869	6.466118441212472e-06	
0.6526662446333333	0.005777179693537498	0.00577413881311459	6.4924689279461245e-06	
0.6627793186545348	0.00578910479934205	0.005786145156791949	6.519676728616218e-06	
0.6730490949213316	0.0058014455349317574	0.005798569678293047	6.547771396386109e-06	
0.6834780015375548	0.0058142178593977335	0.005811428416928127	6.576783639464959e-06	
0.6940685042305437	0.005827438444014166	0.005824738126727282	6.606745377129928e-06	
0.7048231069341222	0.005841124710692367	0.005838516314974152	6.6376897992999995e-06	
0.7157443523806098	0.005855294872956756	0.005852781283263868	6.669651429888143e-06	
0.7268348227020044	0.005869967979638942	0.0058675521712813735	6.702666194255551e-06	
0.7380971400404808	0.005885163961503703	0.005882849003513914	6.736771491074752e-06	
0.7495339671683494	0.005900903681040034	0.005898692739130909	6.77200626897127e-06	
0.7611480081176202	0.005917208985671906	0.005915105325285793	6.808411108326169e-06	
0.7729420088193235	0.005934102764666989	0.005932109754118063	6.846028308635966e-06	
0.784918757752735	0.005951609010047733	0.005949730123759861	6.884901981957246e-06	
0.7970810866046624	0.0059697528818381754	0.005967991703680393	6.925078152855829e-06	
0.8094318709389453	0.005988560778011821	0.0059869210047334195	6.96660486547547e-06	
0.8219740308763326	0.006008060409541536	0.0060065458543086	7.009532298333916e-06	
0.8347105317848907	0.006028280880991827	0.006026895477026929	7.0539128874662164e-06	
0.847644384981113	0.006049252777137794	0.006048000581464273	7.099801458706166e-06	
0.8607786484418896	0.0060710082561438485	0.006069893453435839	7.147255369851138e-06	
0.8741164275275125	0.0060935811498897315	0.006092608056428746	7.196334663675848e-06	
0.8876608757158821	0.006117007072092104	0.006116180139830583	7.2471022326955115e-06	
0.9014151953480897	0.006141323534937894	0.006140647355669522	7.2996239967877124e-06	
0.9153826383855528	0.006166570075021448	0.00616604938465748	7.353969094907548e-06	
0.9295665071788846	0.00619278838946273	0.006192428072412777	7.4102100921428855e-06	
0.9439701552486742	0.006220022483179214	0.006219827576833961	7.468423203611781e-06	
0.9585969880783669	0.006248318828391424	0.006248294527703715	7.528688536826352e-06	
0.9734504639194281	0.006277726537562866	0.006277878199722156	7.591090354306855e-06	
0.9885340946089864	0.006308297551111077	0.006308630700304772	7.655717358427062e-06	
1.0038514464001433	0.006340086841380235	0.006340607173633377	7.722663000765215e-06	
1.01940614080515	0.006373152634539353	0.006373866022621928	7.792025818391256e-06	
1.0352018554516484	0.006407556652266856	0.006408469150655224	7.86390979987597e-06	
1.051242324952181	0.006443364375305372	0.006444482225181044	7.938424784132591e-06	
1.0675313417871697	0.006480645331224222	0.006481974965489286	8.015686895507425e-06	
1.0840727572015847	0.006519473409015627	0.0065210214572995456	8.095819019070115e-06	
1.1008704821154982	0.006559927203479906	0.006561700497106716	8.178951320405417e-06	
1.117928488048752	0.006602090392731022	0.006604095969609413	8.265221814856243e-06	
1.1352508080599522	0.006646052152584438	0.0066482972619751396	8.354776991714788e-06	
1.1528415377000134	0.006691907612083157	0.006694399719188586	8.447772499652097e-06	
1.1707048359804781	0.006739758354985492	0.006742505145295109	8.544373900410148e-06	
1.1888449263568397	0.006789712972692065	0.006792722356003193	8.644757498761366e-06	
1.2072660977271032	0.006841887674844229	0.006845167788861604	8.74911125787747e-06	
1.225972705445816	0.006896406964699318	0.006899966178096714	8.857635810371978e-06	
1.2449691723538168	0.00695340438740056	0.006957251302203967	8.970545576861848e-06	
1.2642599898239333	0.007013023360435986	0.007017166813558865	9.088070005495297e-06	
1.2838497188228888	0.007075418096951618	0.007079867160677799	9.210454947847973e-06	
1.3037429909896587	0.00714075463418496	0.007145518615352383	9.337964188906278e-06	
1.3239445097305402	0.00720921198115948	0.007214300418746503	9.470881151475082e-06	
1.3444590513311867	0.007280983401981287	0.007286406062734636	9.60951079845824e-06	
1.3652914660858761	0.0073562778536698185	0.007362044725336839	9.754181760136986e-06	
1.386446679444272	0.007435321600512311	0.007441442882146752	9.905248717876558e-06	
1.4079296931759626	0.007518360030552233	0.00752484611924816	1.0063095080714755e-05	
1.4297455865530366	0.007605659704120427	0.007612521177388116	1.0228135997410825e-05	
1.451899517550985	0.007697510669437721	0.007704758262261713	1.0400821753569343e-05	
1.4743967240682132	0.007794229086434819	0.007801873661839729	1.0581641612072312e-05	
1.4972425251644468	0.007896160207267607	0.007904212718951122	1.0771128165180435e-05	
1.5204423223183279	0.008003681770824472	0.00801215321608593	1.0969862278916642e-05	
1.5440016007044985	0.00811720787916419	0.008126109239943854	1.1178478725049264e-05	
1.5679259304904682	0.008237193436711258	0.008246535606037978	1.1397672613790485e-05	
1.5922209681535842	0.00836413924870089	0.008373932939195253	1.1628206761804067e-05	
1.6168924578184014	0.008498597894477392	0.008508853524736973	1.187092015645481e-05	
1.6419462326147771	0.008641180514654628	0.008651908068308704	1.2126737709124672e-05	
1.667388216057011	0.008792564679921833	0.008803773530821648	1.2396681529828886e-05	
1.6932244234443516	0.008953503544794059	0.008965202240118021	1.2681884003665897e-05	
1.7194609632832076	0.009124836533620511	0.009137032524511354	1.2983603009441578e-05	
1.7461040387313935	0.009307501860930205	0.00932020116749726	1.3303239695170492e-05	
1.7731599490647525	0.009502551256616804	0.009515758050536968	1.3642359317703152e-05	
1.8006350911665105	0.009711167352294157	0.009724883435570066	1.4002715769769543e-05	
1.828535961039703	0.009934684293243238	0.009948908445579498	1.4386280563836187e-05	
1.8568691553430368	0.010174612277010128	0.010189339436279922	1.4795277226388225e-05	
1.885641372950552	0.010432666893049362	0.010447887122815977	1.523222229059087e-05	
1.9148594165354507	0.010710804358373677	0.010726501542555405	1.5699974373366507e-05	
1.9445301941784663	0.01101126402552807	0.011027414211909404	1.6201793204512655e-05	
1.974660721001155	0.011336619898646346	0.01135318918851198	1.6741410965024457e-05	
2.0052581208244957	0.011689843352576581	0.011706785201241474	1.7323118922040486e-05	
2.036329627853186	0.01207437983556667	0.012091631585326924	1.795187315968286e-05	
2.067882588386045	0.012494243078490777	0.012511721488126033	1.8633424251929065e-05	
2.0999244625529108	0.01295413126514537	0.012971726724442066	1.937447706943872e-05	
2.132462826078452	0.013459570764168679	0.013477139783505013	2.01828886310508e-05	
2.1655053720733157	0.014017094383234806	0.014034449823354266	2.1067914079242636e-05	
2.199059912853022	0.01463446261140224	0.01465136096722577	2.204051352802693e-05	
2.2331343817850464	0.015320937736450909	0.015337062622440913	2.3113735674405794e-05	
2.267736835164523	0.016087621476553262	0.016102562318988076	2.4303197433868534e-05	
2.302875454119006	0.01694786550384721	0.016961090431870624	2.5627681707256597e-05	
2.3385585465427567	0.01791775800621537	0.017928580299869466	2.710987582143194e-05	
2.3747945490609914	0.019016671911604395	0.019024210684069953	2.877726684998003e-05	
2.411592029024571	0.020267818294491997	0.02027095761870683	3.066318726166679e-05	
2.4489596865355954	0.021698654295842508	0.021696013417914505	3.2807944385382354e-05	
2.4869063565043885	0.02334079306620182	0.023330739132054912	3.5259826389573236e-05	
2.5254410107383527	0.025228646615432605	0.02520942059792866	3.8075467291546783e-05	
2.564572760063192	0.0273952140688017	0.02736531546042683	4.131840490389482e-05	
2.604310856476998	0.029861959535306532	0.02982105371089493	4.50533955777414e-05	
2.6446646953377266	0.03261758807070385	0.03256829808459632	4.9331829111412466e-05	
2.6856438175845567	0.035579197637971204	0.03552987678690806	5.416055680617139e-05	
2.727257911993673	0.03853506560646704	0.038502060914376184	5.944485931589501e-05	
2.769516817469004	0.04109526684059574	0.04109939488777974	6.490299377388605e-05	
2.812430525368455	0.04272797271769445	0.04277838963198169	6.997443417898285e-05	
2.8560091818661824	0.042963205670601384	0.04303695207605935	7.379056276764593e-05	
2.9002630903514777	0.04167569327967353	0.04172551805717449	7.534383090963739e-05	
2.945202713864811	0.039171058633701454	0.03916717856914936	7.39776488228801e-05	
2.9908386775716385	0.035984158760001946	0.03593649114654673	6.991415118493345e-05	
3.0371817712745264	0.032614448087501836	0.0325517964809387	6.416262708908705e-05	
3.0842429519642045	0.029391713879038165	0.029336307150332627	5.785988052587549e-05	
3.1320333464101533	0.026475642534881955	0.026436710362632163	5.1782982538272687e-05	
3.180564253791325	0.023912190859039395	0.023890377153093303	4.62973933722641e-05	
3.2298471483676323	0.021688506698900815	0.021680901413998192	4.150136091956151e-05	
3.2798936821928324	0.01976801912079391	0.019770984249540775	3.7363783503907676e-05	
3.3307156878694446	0.018108489083498682	0.01811878836616707	3.380588193379749e-05	
3.3823251813463506	0.016669901035344034	0.016684990441262173	3.0740062979399264e-05	
3.43473436475976	0.015417242296182845	0.015435235256507793	2.808551776798214e-05	
3.487955629318178	0.01432098273965856	0.014340523054853654	2.5772990519198557e-05	
3.542001558232087	0.013356638872922814	0.013376769713710383	2.3745042778422152e-05	
3.5968849296890193	0.012504052653552465	0.012524108246441765	2.1954706198920756e-05	
3.6526187198747286	0.011746651018450299	0.011766174410029012	2.0363750605689147e-05	
3.7092161060411786	0.011070785086451663	0.011089468119515302	1.894104098947517e-05	
3.7666904696220658	0.010465175148875318	0.010482815470711436	1.7661133688221882e-05	
3.8250553993966134	0.009920458059374396	0.009936928590088464	1.650313139967188e-05	
3.884324694702404	0.009428823443963215	0.009444050758056799	1.544976962983562e-05	
3.9445123686979775	0.008983723175487181	0.008997672195405778	1.448669492175572e-05	
4.005632651675993	0.00857963977541511	0.008592302919650387	1.3601896403799862e-05	
4.067699994427721	0.00821190161694516	0.008223291092851033	1.2785257782266558e-05	
4.130729071659682	0.007876535091615303	0.007886677413569385	1.2028203208018454e-05	
4.194734785463209	0.007570145928917986	0.007579078016666753	1.1323416128975753e-05	
4.259732268837781	0.007289823537015398	0.0072975899403449045	1.0664614933382889e-05	
4.325736889268946	0.007033063575741139	0.0070397145048743375	1.0046372906289345e-05	
4.392764252361694	0.0067977050284278384	0.006803294962504206	9.463972905417605e-06	
4.460830205530115	0.006581878860736052	0.006586465571768396	8.91328937774453e-06	
4.5299508417442365	0.006383965991849373	0.006387609867237974	8.390692034490101e-06	
4.600142503334918	0.006202562797349324	0.006205326376257721	7.892966805394386e-06	
4.671421785857698	0.006036452746789051	0.0060384004085021386	7.417250702999125e-06	
4.743805542016518	0.005884583078277075	0.00588578083686374	6.960978024866753e-06	
4.817310885648243	0.005746045647244134	0.005746561018363026	6.521835972894199e-06	
4.891955195768907	0.005620061272388114	0.005619963186242324	6.097728334292411e-06	
4.967756120682691	0.005505967050442351	0.005505325790634053	5.686746411846566e-06	
5.044731582154526	0.005403206232104898	0.005402093384105442	5.287146991160487e-06	
5.122899779647386	0.005311320351446364	0.00530980874702146	4.897337910798e-06	
5.202279194625215	0.005229943386208353	0.005228107031717041	4.515872965412524e-06	
5.282888594922542	0.005158797801455593	0.005156711778662689	4.1414598139797155e-06	
5.364747039181794	0.005097692398278881	0.005095432726286549	3.772988069937181e-06	
5.447873881359371	0.005046521956594816	0.005044165402739832	3.4095914742646535e-06	
5.532288775301544	0.005005268730499954	0.005002892556542535	3.050771666804394e-06	
5.618011679391243	0.004974005930405663	0.004971687557944812	2.696640090933957e-06	
5.705062861266868	0.004952903413328312	0.0049507199889262206	2.3483995322490707e-06	
5.793462902614208	0.004942235907474134	0.0049402637431615526	2.0093378940581514e-06	
5.883232704032601	0.004942394227732782	0.0049407080859626	1.6869573674358433e-06	
5.974393489976511	0.004953900105725341	0.004952572288814922	1.39755216383037e-06	
6.06696681377367	0.004977425476506466	0.004976524668264878	1.1747046362471848e-06	
6.160974562720967	0.005013817354605844	0.005013407144905225	1.0750190543237849e-06	
6.25643896325932	0.005064129824008058	0.005064266823719396	1.1493094683455155e-06	
6.353382586228693	0.005129665201443958	0.005130396622850911	1.389281443783682e-06	
6.451828352204593	0.005212027169433567	0.005213387702351066	1.7479810042065864e-06	
6.551799536917215	0.005313189700165262	0.005315197451498292	2.18912426512131e-06	
6.653319776754563	0.005435587025660728	0.005438238203239562	2.6956636364524055e-06	
6.756413074350862	0.005582231927000765	0.005585493828500588	3.2627841030264435e-06	
6.861103804261538	0.0057568724556142275	0.0057606741603501216	3.892757215614178e-06	
6.9674167187261515	0.0059642011779363095	0.005968421125899687	4.592652705780059e-06	
7.075376953520617	0.006210136515599504	0.006214585900613215	5.373666476643503e-06	
7.1850100339000935	0.006502203009782444	0.006506603664113559	6.251365533275734e-06	
7.2963418806339915	0.006850046070255494	0.006854001459901528	7.246605507469528e-06	
7.40939881613446	0.007266124652774247	0.007269083276652482	8.387127997396312e-06	
7.5242075706798515	0.00776662383676558	0.007767837214739996	9.710011434745539e-06	
7.640795288734611	0.008372592101928592	0.008371078581495316	1.1265296156379663e-05	
7.759189535367103	0.009111158845227963	0.009105709745023335	1.3121237000572488e-05	
7.879418302766868	0.010016213609273057	0.010005544117420058	1.537164955793396e-05	
8.001510016862884	0.01112656762760469	0.011109871455427115	1.8145278736464753e-05	
8.125493544044346	0.012476061722380577	0.012454525691041397	2.16146251487479e-05	
8.251398197985628	0.014062365812389222	0.01404235804282048	2.5993179205532185e-05	
8.379253746576957	0.015772602090359994	0.015769091341614687	3.148556400562864e-05	
8.509090418962503	0.017271216392679953	0.01729978856733554	3.809304732183702e-05	
8.640938912687513	0.018003268138857182	0.018044358875747655	4.505299949212629e-05	
8.774830400956196	0.017554264842602703	0.017549584055682157	4.992081886331927e-05	
8.910796540002062	0.016065689998674762	0.01601814373950403	4.964905136753585e-05	
9.048869476572474	0.01411405833154333	0.014080041990451214	4.48325066039134e-05	
9.189081855529167	0.012220347723216845	0.012217699612255706	3.8732819993500626e-05	
9.331466827566528	0.010604418807657827	0.010621941300746387	3.326796970347172e-05	
9.476058057049498	0.009289918496270293	0.009315018406051331	2.884635982483754e-05	
9.622889729972897	0.008234362158403058	0.00825957901697643	2.5343976063167913e-05	
9.771996562044086	0.007385920580883647	0.007407743209473236	2.2551346955883628e-05	
9.923413806890872	0.00669997330384333	0.006717084249792875	2.028956716846367e-05	
10.0771772643966	0.0061416796488975795	0.0061538538621432794	1.842472597453784e-05	
10.233323289164382	0.005684712830798098	0.005692237450853857	1.6859766598843194e-05	
10.391888799112495	0.005309368134253628	0.005312754670743209	1.5524348425542666e-05	
10.552911284202958	0.005000912239397668	0.005000757747918308	1.4366864810967922e-05	
10.716428815305356	0.004748322578717646	0.004745244193813272	1.3348787059048909e-05	
10.882480053198018	0.00454337206968363	0.0045379769652110985	1.2440767871934927e-05	
11.051104257708666	0.004379980831793293	0.004372852812957008	1.1619957583241591e-05	
11.222341296996655	0.004253766329442241	0.004245459708973796	1.0868132044284017e-05	
11.39623165697915	0.004161741362674818	0.004152777409308128	1.0170359459792335e-05	
11.572816450903245	0.00410212585108966	0.0040929893618219014	9.514024869065134e-06	
11.752137429066462	0.004074251791845142	0.004065386420339698	8.888092493761153e-06	
11.93423698868786	0.004078551737594391	0.0040703531889865405	8.28252870028993e-06	
12.119158183932093	0.004116630695470181	0.0041094370639330495	7.687842927289188e-06	
12.306944736088793	0.004191430376877085	0.004185508930005255	7.094745440029137e-06	
12.497641043909683	0.00430750340170869	0.004303033183616156	6.493999478340665e-06	
12.691292194105861	0.004471421511337145	0.004468471593020751	5.87674158784652e-06	
12.887943972007742	0.004692338240956113	0.004690843157240961	5.236099550587336e-06	
13.08764287239018	0.004982687664361533	0.004982426728898301	4.572636228280519e-06	
13.290436110465315	0.005358851960770013	0.005359452956629848	3.911544488598085e-06	
13.496371633045765	0.005841159961147956	0.005842180614535557	3.354531631706064e-06	
13.705498129880782	0.006451231586018673	0.0064524335279398486	3.1926582021029795e-06	
13.917865045168076	0.007201282636892322	0.007203236309384544	3.887986221361393e-06	
14.133522589243995	0.008063779336359081	0.008068424384999507	5.66507825103947e-06	
14.35252175045488	0.00891021722703414	0.008918571820026517	8.481627674023973e-06	
14.574914307212275	0.00946003034454182	0.00946371106974415	1.2081216546624972e-05	
14.800752840235097	0.009397570453524073	0.009384826400895633	1.545661964529678e-05	
15.030090744981337	0.008689391648742186	0.008676004951701219	1.7064888529076088e-05	
15.262982244272472	0.007661622704064845	0.007664819615097302	1.6761207541827126e-05	
15.499482401113475	0.006649329577848658	0.006663045856028246	1.562330803269501e-05	
15.739647131711472	0.005794473491933205	0.005808550120926711	1.4383068627876432e-05	
15.98353321869612	0.005114772273298599	0.005124116370742776	1.3275853319307437e-05	
16.23119832454485	0.004586812201515751	0.004590233284177197	1.2334500973725205e-05	
16.482701005216104	0.004181415529666421	0.004179547924277625	1.1537015426564314e-05	
16.738100723993853	0.003873938166382667	0.0038680919114363506	1.085312767421491e-05	
16.997457865546615	0.0036459341392496084	0.0036375865404414606	1.025599859274172e-05	
17.26083375020432	0.0034844937112161276	0.0034750782106562103	9.723906167805804e-06	
17.528290648456405	0.003381258811289045	0.003372072974815063	9.239427578829313e-06	
17.799891795674554	0.003331665700652978	0.00332381968499634	8.788212190412742e-06	
18.075701407063548	0.0033345258849243014	0.0033288977923856744	8.357872351095524e-06	
18.35578469284383	0.0033919396257107593	0.00338912269580506	7.937113146994356e-06	
18.64020787366921	0.003509494729913863	0.0035097291877969864	7.5152271375157e-06	
18.929038196283646	0.0036966051160120684	0.0036996941421005586	7.082426660791414e-06	
19.222343949420477	0.003966487500064281	0.003971712807989987	6.632642910166874e-06	
19.52019447994806	0.004334145746862829	0.0043402404501963155	6.174041303922837e-06	
19.822660209265607	0.004807650705293353	0.004812954156124645	5.762710380838219e-06	
20.12981264995304	0.0053620099836566145	0.005364829003571731	5.589468658331496e-06	
20.441724422678867	0.005885912542444029	0.005884413350127865	6.065200957370677e-06	
20.75846927337004	0.006148785374855294	0.006141660892208446	7.4465243104129735e-06	
21.08012209064783	0.0059467385006308346	0.005941399831662752	9.028867985873218e-06	
21.406758923533914	0.005366307943762093	0.005371694031985873	9.832455574170516e-06	
21.738456999430788	0.004686314648652798	0.0046961873508552555	9.883438059082948e-06	
22.075294742380795	0.004087254603792746	0.004093218790399352	9.614735612496035e-06	
22.417351791608088	0.003618031551815411	0.0036175747951315024	9.267994273696849e-06	
22.764709020347887	0.0032713501782864456	0.0032657595104702425	8.925938903300508e-06	
23.1174485549675	0.0030276936869299137	0.003019530481698073	8.608845148713618e-06	
23.47565379438362	0.002870011803595398	0.002861887246149775	8.316749988925901e-06	
23.839409429780538	0.0027871024963552443	0.0027811645943393143	8.04366434931586e-06	
24.20880146463373	0.0027738426480438524	0.0027715193468867386	7.781891612938294e-06	
24.583917235044	0.002830893547316617	0.0028326957178839724	7.523175793605022e-06	
24.964845430386426	0.0029643406259677128	0.002969660857520177	7.259256198473219e-06	
25.351676114279368	0.0031843095940504917	0.0031912516801770817	6.984028300638023e-06	
25.744500745878433	0.003498846569577741	0.00350431764367221	6.702855120976611e-06	
26.143412201500308	0.0038931066192026235	0.0038937957782925244	6.4650459439904935e-06	
26.548504796581717	0.004280522401064651	0.0042754788621017685	6.436982394946816e-06	
26.959874307978602	0.00446423917607472	0.00445829182211363	6.85838258596375e-06	
27.377617996610834	0.00427678571349674	0.004278803347250176	7.528352335546278e-06	
27.801834630457815	0.003821710184761858	0.0038296187458109494	7.913218918337475e-06	
28.232624507910387	0.003332794154063618	0.003336738099556213	7.972848288038269e-06	
28.670089481484574	0.002933842507581823	0.0029307622682315155	7.886865059247749e-06	
29.114332981902788	0.0026483665788704968	0.002641129850186304	7.756096835193464e-06	
29.565460042548164	0.0024662283173012257	0.002459112207937585	7.616036358950109e-06	
30.0235773242978	0.0023744098656262778	0.002370787765066363	7.475885498224076e-06	
30.488793140740842	0.002365803612415355	0.0023672201044721594	7.335134570017505e-06	
30.961217483787163	0.0024406526564893505	0.002446392472676611	7.189197172030857e-06	
31.440962049673153	0.002604732854506817	0.002611685735703967	7.032094888694381e-06	
31.928140265370157	0.002860596495696343	0.0028639583082352067	6.862972358650946e-06	
32.42286731540228	0.0031783309948581464	0.003174744357899628	6.711785207630859e-06	
32.925260169079685	0.003436894181059315	0.003430453262898365	6.693384509994618e-06	
33.435437608153904	0.003436061996133567	0.003437150521640651	6.914900194297902e-06	
33.95352025490161	0.003139790591994234	0.0031469558022856198	7.1723712927755135e-06	
34.479630600643624	0.002747558059409777	0.0027492621610469468	7.283473849015807e-06	
35.01389303470575	0.0024182987777936473	0.0024127608743191747	7.295848472165425e-06	
35.556433873828425	0.0021953929672789358	0.002188357450601399	7.269019750485696e-06	
36.107381392031996	0.002075735461588715	0.002072753466511212	7.227072488180535e-06	
36.666865850944866	0.0020510237724542125	0.0020541328360880805	7.175918096021278e-06	
37.23501953060145	0.002119198641074779	0.0021261462650401736	7.112795262245176e-06	
37.81197676071744	0.0022822843005026097	0.002287266956942642	7.029614449913105e-06	
38.397873952449665	0.002527018140473701	0.0025244745806466953	6.921042748958138e-06	
38.99284963064802	0.0027704949763032757	0.00276381627886422	6.8212755187413424e-06	
39.59704446660722	0.0028260060005464147	0.002827721344950696	6.832430998284156e-06	
40.21060131132589	0.0026064764690292394	0.002613035120440854	6.944897672108844e-06	
40.83366522928125	0.0022832305713352107	0.0022815939465732375	7.044914974621918e-06	
41.46638353272696	0.002019417712367472	0.002012329757099002	7.112170188247216e-06	
42.108905816522395	0.0018609418860465199	0.0018572465467420229	7.157618127320165e-06	
42.76138399350171	0.0018072905241415748	0.0018107947788859923	7.185793567560391e-06	
43.42397233039088	0.0018544807867922426	0.0018616725423022062	7.192150503384444e-06	
44.096827484281306	0.0020003308517059287	0.0020029986731367527	7.161056618415168e-06	
44.78010853966855	0.0022175144777713328	0.0022115356372913895	7.07149794679974e-06	
45.47397704606499	0.0023852545728476914	0.0023821989783164525	6.951372241254318e-06	
46.17859705619533	0.002320676306840307	0.0023275168173352277	6.9235128578079324e-06	
46.894135164783904	0.00206372953560157	0.0020634427047660424	7.017447640351619e-06	
47.62076054794297	0.0018126993683315682	0.0018055480154789872	7.153257004875743e-06	
48.35864500317141	0.001659451534197488	0.0016574003431354528	7.279891825381406e-06	
49.10796298997312	0.0016158857957947247	0.0016218422108567796	7.377960040231134e-06	
49.86889167110482	0.001679126319292683	0.0016851399510253281	7.428212336377348e-06	
50.641610954463076	0.0018381908331727916	0.0018347792769486978	7.392362706605142e-06	
51.42630353562007	0.0020222258122021748	0.0020164140488329865	7.2397825691222035e-06	
52.22315494101898	0.002049192122822938	0.002055559374760043	7.096030762160368e-06	
53.03235357183818	0.001855501799438579	0.0018554225098664366	7.1696909214290854e-06	
53.854090748535334	0.0016268833194573356	0.001619617829984203	7.389047609115392e-06	
54.688560756081706	0.0014887749073209157	0.0014895328717091417	7.609725126994665e-06	
55.53596088989733	0.0014640411012470044	0.001471784180415209	7.76891605006012e-06	
56.39649150249797	0.0015493746943438648	0.0015508656561730103	7.817427415883956e-06	
57.27035605086487	0.0017133359904020617	0.00170565679466896	7.684367010816877e-06	
58.15776114454846	0.001819699819295081	0.0018234968951440368	7.430389423880329e-06	
59.05891659451753	0.001708566678068628	0.0017105929992092077	7.446889291157924e-06	
59.974035462765215	0.001498428551638142	0.001490776824940131	7.784067150045844e-06	
60.90333411268367	0.0013594341081894555	0.001361826113502116	8.138470060969948e-06	
61.847032260219336	0.0013360337202879533	0.001344083163397707	8.36301971074457e-06	
62.80535302582078	0.001425050036451943	0.0014221440413272177	8.369338454759537e-06	
63.778522987191536	0.0015744625799826502	0.0015689049809766249	8.08841419699665e-06	
64.76677223286032	0.0016103951449079514	0.0016181170921345522	7.870969111883222e-06	
65.77033441658139	0.0014510813825914198	0.0014437258527900127	8.267271256913238e-06	
66.78944681257751	0.0012837232107721273	0.001283269330766044	8.852779794045748e-06	
67.82435037163955	0.0012224428252424202	0.001231620475893341	9.216923854032603e-06	
68.87528977809474	0.001280026012820385	0.0012774095578952148	9.214250098180748e-06	
69.94251350765792	0.0014136449505466559	0.0014082745958374553	8.791610048250996e-06	
71.02627388617911	0.0014551128986053613	0.00146231304932155	8.639734728625225e-06	
72.12682714930152	0.001310013247814119	0.0013005732060366896	9.49890330866631e-06	
73.24443350304374	0.0011658951546743967	0.0011718003399639038	1.0352493901954598e-05	
74.37935718532088	0.0011340511648239857	0.001140906729577968	1.0624680577736716e-05	
75.53186652841877	0.0012180778488145678	0.0012080498018297158	1.0204172499919657e-05	
76.7022340224364	0.0013283502695413056	0.0013369935346490423	9.719078282763543e-06	
77.89073637971123	0.0012723555124113804	0.0012626462712153038	1.1013519245900249e-05	
79.09765460024283	0.0011190168001286485	0.0011227741468881544	1.2629594039715071e-05	
80.32327403813038	0.0010510374196148527	0.0010609484566940475	1.3008343724499152e-05	
81.5678844690394	0.001105754756707191	0.0010937480012277582	1.2157557399946346e-05	
82.83178015871405	0.001213612168693523	0.0012256573586086606	1.2045276779292833e-05	
84.11525993255103	0.001177879179969099	0.0011621430130243633	1.587952795089106e-05	
85.41862724625115	0.001037194717580226	0.0010512586994470643	1.8410556643250436e-05	
86.74219025756646	0.0009822659743697808	0.0009826320014789715	1.7287301628087798e-05	
88.08626189915832	0.00104862055818681	0.0010569300823418525	1.6712770859539716e-05	
89.45115995258467	0.0011321434972517176	0.0011016374202119817	3.405359245923415e-05	
90.83720712343391	0.0010496528915063094	0.0010496175571135375	5.9485523991300406e-05	
92.24473111762269	0.0009363224050867159	0.0010131397321967092	7.795496357657246e-05	
93.67406471887617	0.0009390065709611144	0.0009871107426343694	9.362622351936923e-05	
95.1255458674087	0.0010317871315676248	0.0009665313663195076	0.00010229459246521044	
96.59951773982377	0.0010225091384616746	0.0009490217106906041	8.417039620419435e-05	
98.09632883025184	0.0009027723927202314	0.0009333777052861951	5.8183756714021646e-05	
99.61633303274554	0.0008727797868726579	0.0009189360559587663	6.029648600745233e-05	
101.15988972495167	0.0009520304506700424	0.0009053055770113028	8.035681845923885e-05	
102.72736385307937	0.0009654897027145147	0.0008922435240253007	8.289206958486267e-05	
104.31912601818526	0.0008544131410045537	0.0008795935839640826	6.06545360191044e-05	
105.93555256379533	0.0008254697027121072	0.0008672524306458848	5.104936722104947e-05	
107.57702566488457	0.0009019071154342967	0.0008551505674759975	6.631050161371497e-05	
109.24393341823551	0.0008943247032283278	0.0008432407962391449	7.225606588222126e-05	
110.93666993419627	0.0007928679424230345	0.0008314909857354572	5.54162935031426e-05	
112.65563542986153	0.0007951929181687307	0.0008198793798444028	4.708323413438521e-05	
114.40123632369622	0.0008668446161519914	0.0008083914657110809	6.0132643043846144e-05	
116.17388533162597	0.0008056136162137305	0.0007970178333868931	6.0876807843380045e-05	
117.9740015646163	0.0007387774504658365	0.0007857526841815409	4.7047410450718286e-05	
119.802010627764	0.0007909879679862625	0.0007745927743189445	4.5388784081148004e-05	
121.65834472092367	0.0008047332748452981	0.0007635366571613973	5.575355068712166e-05	
123.54344274089367	0.000715131855451945	0.0007525841341446686	4.910390654563837e-05	
125.45775038518534	0.0007267440899562525	0.000741735854029194	4.006458064102323e-05	
127.40172025740017	0.0007766908248408046	0.0007309930190519836	4.680606549756694e-05	
129.3758119742398	0.0006974208491134188	0.0007203571690652838	4.742932973377744e-05	
131.3804922741741	0.0006825196415590006	0.0007098300231500183	3.852600468956434e-05	
133.41623512779302	0.0007391713054570199	0.0006994133639430538	3.988307046106779e-05	
135.48352184986857	0.0006728353433466175	0.0006891089539200313	4.3593937100274787e-05	
137.58284121315285	0.0006508958739423795	0.0006789184757039883	3.665840605274086e-05	
139.71468956393986	0.0007042209719734612	0.0006688434904966969	3.5490978582192934e-05	
141.879570939417	0.0006396137043907627	0.0006588854102003281	3.9478241142936664e-05	
144.07799718683648	0.0006283170770319397	0.000649045479876587	3.389186028311652e-05	
146.31048808453184	0.0006708380731423225	0.0006393247679913249	3.257890143530191e-05	
148.57757146481032	0.0006017224597689429	0.0006297241624922556	3.5780369235317695e-05	
150.87978333874923	0.0006161681803766115	0.0006202443712203232	3.048317084950881e-05	
153.2176680229263	0.0006292122381256416	0.0006108859254998844	3.068122240760916e-05	
155.5917782681133	0.0005693169215502786	0.0006016491860169102	3.2336691876217786e-05	
158.00267538996428	0.0006112740824150444	0.0005925343502978427	2.6837987877011538e-05	
160.45092940172842	0.0005744137157412773	0.0005835414612593296	2.9530673792337466e-05	
162.9371191490193	0.0005580106885158019	0.000574670416421571	2.842690191795914e-05	
165.46183244667284	0.0005868021499425799	0.0005659209774736499	2.459133891281584e-05	
168.02566621772516	0.0005293144930930873	0.0005572927799540058	2.8092547786718195e-05	
170.6292266345446	0.0005657440141639286	0.0005487853428678357	2.3407797295349928e-05	
173.27312926215015	0.0005267036130851373	0.0005403980781091733	2.50565464315757e-05	
175.9579992037507	0.0005276922097834304	0.0005321302995914415	2.4422137916484017e-05	
178.68447124853947	0.0005302387051832703	0.0005239812320185194	2.1374579097878116e-05	
181.45319002177868	0.0004971469349128842	0.0005159500192504106	2.4286834749634284e-05	
184.2648101372089	0.0005252022971534799	0.0005080357322347927	1.911857189895285e-05	
187.11999635182175	0.00047767681559441754	0.0005002373764890153	2.2896998701989206e-05	
190.019423723029	0.000510671953122205	0.0004925538991273488	1.8431714190386186e-05	
192.9637777682679	0.0004643710251996106	0.00048498419543605595	2.1003474954895158e-05	
195.95375462707955	0.000492635479965373	0.00047752711500470324	1.8175534071518795e-05	
198.99006122569847	0.00045257045230675185	0.0004701814674264253	1.9196165419613036e-05	
202.0734154441926	0.00047561598401495197	0.0004629460275829343	1.7661729346028148e-05	
205.20454628619316	0.000439909747856732	0.000455819540532184	1.7768483680648867e-05	
208.38419405125447	0.0004610937856869604	0.00044880072601795557	1.673941881994659e-05	
211.6131105098844	0.00042602519138816754	0.00044188828262140293	1.6806109175082608e-05	
214.892059081287	0.0004484865741122379	0.00043508089157490387	1.5398509430046582e-05	
218.22181501385919	0.0004121035551487724	0.0004283772202585139	1.6282740085517336e-05	
221.60316556848443	0.0004354312564542895	0.00042177592539901235	1.3673810755429087e-05	
225.03691020466627	0.00040076340109402664	0.0004152756559910181	1.6035681522957882e-05	
228.5238607695462	0.00041810709385564756	0.00040887505595899097	1.193352956724288e-05	
232.06484168985054	0.0003952175440737901	0.0004025727665781751	1.5626849996218297e-05	
235.66069016681035	0.00039490469958517816	0.00039636742867172123	1.1238648687763718e-05	
239.3122563741041	0.00039523609947471556	0.0003902576846003425	1.4225733689017674e-05	
243.0204036588648	0.0003725997353217392	0.00038424218005998724	1.2202531735819351e-05	
246.78600874580337	0.00038955086959159205	0.00037831956570210843	1.1236724194210873e-05	
250.60996194449422	0.0003637277452378734	0.00037248849859023467	1.3365217973801413e-05	
254.4931673598731	0.0003659115967871556	0.00036674764350568754	9.318623878694682e-06	
258.43654310599635	0.0003681499742631105	0.0003610956741144491	1.21543399683038e-05	
262.4410215231124	0.00034464976723443087	0.0003555312740063843	1.121622890342387e-05	
266.507549398097	0.0003549016113567738	0.0003500531376172481	8.45626577465805e-06	
270.63708818830384	0.0003481361825731517	0.00034465997104318063	1.1654680597053395e-05	
274.8306142488838	0.00032956930840886034	0.00033935049275669226	9.831086898010788e-06	
279.08911906362675	0.00033854934177295965	0.00033412343423248984	7.676596845117478e-06	
283.4136094793798	0.00033401187574105655	0.00032897754049087183	1.059702122982319e-05	
287.80510794409827	0.0003154835225044325	0.00032391157056584476	9.516048539809355e-06	
292.26465274858515	0.0003180409562356333	0.00031892429790456587	6.73433374672424e-06	
296.7932982719762	0.0003222487464755162	0.0003140145107042121	8.705438212831533e-06	
301.3921152310292	0.00030711519487050526	0.0003091810121918944	9.678822124778913e-06	
306.0621909332746	0.00029704419066634594	0.00030442262085280704	7.385865530378449e-06	
310.80462953409153	0.0003014407652964468	0.000299738170611372	5.920601905873602e-06	
315.6205522977641	0.00030254040846229525	0.0002951265109697781	7.906401993908808e-06	
320.5110978625849	0.00029081568862051514	0.00029058650710794197	8.719785889566678e-06	
325.47742251006514	0.0002797729000865205	0.00028611703994860043	7.247018238147762e-06	
330.52070043831674	0.00027795267252939105	0.0002817170061909364	5.291856772950121e-06	
335.6421240396705	0.0002808273897286182	0.0002773853183158584	5.341445130978559e-06	
340.8429041825955	0.00027971026185718005	0.00027312090456579614	6.8449265031429745e-06	
346.1242704979875	0.0002721444467338721	0.0002689227089016321	7.571585777332768e-06	
351.4874716698928	0.0002627196739327683	0.00026478969093917114	7.113441860981518e-06	
356.9337757307372	0.00025571294256329657	0.00026072082586734135	5.964372373028341e-06	
362.46447036112943	0.000252045973454374	0.0002567151043501345	4.734301001688241e-06	
368.08086319431027	0.0002505640370062399	0.0002527715324141198	3.9702741711597076e-06	
373.7842821253185	0.00024966089866841547	0.00024888913132320575	3.92532302624544e-06	
379.57607562494815	0.00024821003203756234	0.00024506693744217695	4.319777573355788e-06	
385.45761305857025	0.00024582674747509217	0.0002413040020903978	4.7599797645879205e-06	
391.43028500989345	0.00024266397815623817	0.00023759939138695321	5.065028087568554e-06	
397.49550360974456	0.00023906993058161048	0.00023395218608837626	5.20683872035557e-06	
403.6547028699399	0.00023535100775104846	0.00023036148142001843	5.212047072118187e-06	
409.9093390223323	0.0002316822249327606	0.0002268263869020099	5.110899651404662e-06	
416.26089086311043	0.00022809943401339014	0.0002233460261706782	4.9170362628851555e-06	
422.71086010243414	0.00022451220921251627	0.00021991953679620843	4.623178083513556e-06	
429.2607717194863	0.00022072216505809975	0.00021654607009725485	4.2076218054023275e-06	
435.91217432302693	0.0002164777936596377	0.00021322479095314714	3.6555014821778257e-06	
442.6666405175339	0.00021162045524015683	0.0002099548776142695	3.0095416459891193e-06	
449.52576727501685	0.00020632876238936015	0.0002067355215111368	2.476136079272736e-06	
456.4911763125926	0.0002013174629902366	0.00020356592706263877	2.4751294593763707e-06	
463.56451447591087	0.0001977045818599256	0.00020044531148387376	3.1132468918993267e-06	
470.74745412852144	0.0001963109843947566	0.00019737290459395505	3.905198689200732e-06	
478.04169354727435	0.00019642341762407924	0.00019434794862412501	4.280309205784848e-06	
485.4489573238469	0.0001950688892082053	0.00019136969802648518	3.771152494153793e-06	
492.97099677249224	0.00018981277239946912	0.00018843741928360974	2.444309093109903e-06	
500.60959034410683	0.00018359903321126574	0.00018555039071928373	2.0154406537773456e-06	
508.36654404671106	0.0001817169951831281	0.0001827079023105792	3.27921988915192e-06	
516.2436918724502	0.00018281638767775682	0.00017990925550145378	3.7082133347694348e-06	
524.242896231207	0.00017881031940738726	0.00017715376301804132	2.3370073887837947e-06	
532.3660483909357	0.00017252499784691668	0.00017444074868577472	1.9523951439731727e-06	
540.6150689248177	0.00017294014908522152	0.00017176954724846665	3.376972547464859e-06	
548.9919081653474	0.00017147603612600924	0.00016913950418945755	2.5304201288827766e-06	
557.4985466654523	0.00016485578020454547	0.00016654997555492126	1.7304508052685886e-06	
566.1369956667598	0.00016593217761334765	0.0001640003277794086	3.1881967448724485e-06	
574.909297575119	0.00016210479104942143	0.00016148993751369218	1.6507116045953535e-06	
583.8175264434902	0.00015851344511843172	0.00015901819145496907	2.5099989229553373e-06	
592.8637884623186	0.00015882187822502852	0.0001565844861794613	2.329664011581974e-06	
602.0502224575035	0.0001529592367512411	0.00015418822797745284	1.8702618929333794e-06	
611.379000396087	0.00015427950466759648	0.0001518288326907844	2.4508460663337965e-06	
620.8523278997751	0.00014834783461248924	0.0001495057255528268	1.7031563688365992e-06	
630.4724447664181	0.00014935403339593923	0.00014721834103094376	2.178852764083299e-06	
640.2416254995708	0.00014445817524611672	0.00014496612267144785	1.996816814225787e-06	
650.1621798462554	0.00014359137345119614	0.00014274852294705187	1.4394318396556968e-06	
660.2364533430635	0.00014191412378684862	0.0001405650031068066	2.4154985129040824e-06	
670.4668278707137	0.00013744329943430816	0.00013841503302851953	9.739180111997692e-07	
680.8557222172046	0.0001380840669162104	0.00013629809107363838	1.85872666568288e-06	
691.4055926496942	0.00013513108458489804	0.00013421366394458315	2.1615135745628757e-06	
702.1189334952396	0.00013126050226921384	0.00013216124654450776	9.857520926720002e-07	
712.9982777305363	0.00013091041017912524	0.0001301403418394676	1.234397425319319e-06	
724.0461975807946	0.00013009579490840044	0.00012815046072296913	2.0315476029208417e-06	
735.2653051278958	0.00012689014530632708	0.00012619112188287432	1.8940462386044497e-06	
746.6582529279726	0.00012367741264319038	0.00012426185167063207	1.1973881358830024e-06	
758.2277346385576	0.0001217854669338703	0.00012236218397280592	6.030750735034054e-07	
769.9764856554507	0.00012068781099338203	0.00012049166008486738	8.098357235356018e-07	
781.9072837594538	0.00011959539122914284	0.00011864982858722315	1.199556197899278e-06	
794.0229497731273	0.00011820082968612011	0.00011683624522344214	1.43146760694424e-06	
806.3263482277227	0.00011656105106266263	0.00011505047278064966	1.521279969342794e-06	
818.82038804045	0.00011480338402926552	0.00011329208097205408	1.5148283657778477e-06	
831.5080232022387	0.00011297578498241086	0.00011156064632157136	1.4311499071645525e-06	
844.3922534761538	0.0001110247544258249	0.00010985575205051303	1.2537950850497636e-06	
857.4761251066391	0.00010885913933456446	0.0001081769879663016	9.454919283228137e-07	
870.7627315397452	0.00010653180288485531	0.00010652395035317941	5.130241576084634e-07	
884.2552141545192	0.00010446901488575923	0.00010489624186487536	4.6896987150707856e-07	
897.9567630057271	0.00010330557664382518	0.00010329347141919441	1.0522703649229478e-06	
911.8706175780853	0.00010282297153162282	0.00010171525409449537	1.426016075276101e-06	
926.0000675521785	0.00010123392567258935	0.00010016121102802164	1.123091856921759e-06	
940.3484535822448	9.841036369887195e-05	9.863096931605194e-05	2.8019127267297194e-07	
954.9191680860141	9.747712977145925e-05	9.712416191583556e-05	1.1033774747290905e-06	
969.715656046784	9.677279719412584e-05	9.564042754927929e-05	1.1408926710278747e-06	
984.7414158279239	9.389738719760209e-05	9.417941060835295e-05	3.088925975886457e-07	
1000.0	9.378955567155553e-05	9.274076106217976e-05	1.2365229383341762e-06	


==> data/fig_delay_ph2_bode_34.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005419401843177783	4.69169314459118e-06	
0.10154950161807173	0.005424263851159186	0.005419655181946072	4.69244048968292e-06	
0.10312301278878754	0.005424523276890389	0.005419916452864766	4.6932111473761e-06	
0.10472090554055413	0.005424790826154535	0.00542018590494924	4.694005844038214e-06	
0.10634355766636439	0.005425066754025711	0.005420463795073926	4.694825328622324e-06	
0.10799135281311975	0.005425351323631497	0.005420750388223013	4.695670373356122e-06	
0.1096646805723366	0.005425644806410056	0.00542104595774928	4.696541774467101e-06	
0.11136393657225817	0.005425947482375599	0.005421350785641388	4.69744035292367e-06	
0.11308952257139368	0.0054262596403925395	0.005421665162799891	4.698366955204087e-06	
0.11484184655350702	0.0054265815784585855	0.005421989389322276	4.699322454077718e-06	
0.11662132282407707	0.005426913603997136	0.005422323774797322	4.700307749433758e-06	
0.11842837210825283	0.005427256034159231	0.005422668638609129	4.701323769095632e-06	
0.12026342165032622	0.005427609196135441	0.005423024310251112	4.702371469702258e-06	
0.12212690531474645	0.0054279734274780105	0.005423391129650319	4.703451837593334e-06	
0.12401926368869937	0.005428349076433596	0.005423769447502441	4.704565889715672e-06	
0.12594094418627644	0.005428736502287014	0.005424159625617844	4.7057146745980885e-06	
0.12789240115425762	0.005429136075716311	0.005424562037279086	4.706899273278212e-06	
0.12987409597953362	0.005429548179159614	0.005424977067610184	4.708120800355529e-06	
0.13188649719819254	0.005429973207194128	0.005425405113958189	4.709380404990399e-06	
0.13393008060629666	0.005430411566927731	0.005425846586287401	4.7106792719830795e-06	
0.13600532937237603	0.005430863678403595	0.005426301907586693	4.712018622874489e-06	
0.13811273415166478	0.005431329975018294	0.0054267715142904144	4.713399717071317e-06	
0.14025279320210793	0.005431810903953884	0.005427255856713344	4.714823853022829e-06	
0.1424260125021654	0.005432306926624429	0.005427755399500207	4.716292369406838e-06	
0.1446329058704415	0.005432818519137507	0.005428270622090231	4.717806646376656e-06	
0.14687399508716817	0.005433346172771236	0.005428802019197325	4.719368106841867e-06	
0.14914981001757044	0.005433890394467337	0.005429350101306414	4.720978217780592e-06	
0.15146088873714358	0.0054344517073408516	0.0054299153951865185	4.722638491582552e-06	
0.1538077776588715	0.005435030651207098	0.0054304984444211715	4.724350487456824e-06	
0.15619103166241588	0.005435627783126487	0.005431099809956808	4.726115812870349e-06	
0.15861121422530794	0.0054362436779678445	0.005431720070669779	4.727936125025414e-06	
0.16106889755617235	0.005436878928990934	0.005432359823952678	4.729813132388492e-06	
0.16356466273001555	0.0054375341484488495	0.005433019686320655	4.731748596261977e-06	
0.1660990998256107	0.005438209968211049	0.005433700294038498	4.733744332400586e-06	
0.16867280806501112	0.005438907040407755	0.005434402303769203	4.735802212692403e-06	
0.1712863959552255	0.005439626038096534	0.005435126393244863	4.737924166864226e-06	
0.17394048143208848	0.005440367655951882	0.005435873261960674	4.740112184279216e-06	
0.17663569200636045	0.005441132610978662	0.005436643631892983	4.742368315727447e-06	
0.17937266491209122	0.005441921643250303	0.005437438248242177	4.744694675338981e-06	
0.18215204725728248	0.005442735516672695	0.005438257880201483	4.747093442490136e-06	
0.18497449617688488	0.005443575019774745	0.005439103321752494	4.749566863849683e-06	
0.18784067898816573	0.005444440966526612	0.005439975392488652	4.752117255375348e-06	
0.1907512733484843	0.005445334197186709	0.005440874938467534	4.754747004483877e-06	
0.19370696741551147	0.005446255579178514	0.005441802833093222	4.757458572198657e-06	
0.1967084600099325	0.005447206007998417	0.005442759978029803	4.760254495423615e-06	
0.19975646078067044	0.005448186408155774	0.005443747304147307	4.763137389242705e-06	
0.20285169037266976	0.0054491977341464114	0.005444765772501253	4.76610994931709e-06	
0.2059948805972802	0.005450240971460936	0.005445816375347189	4.769174954348292e-06	
0.20918677460527996	0.005451317137629182	0.0054469001371915925	4.772335268599529e-06	
0.21242812706258082	0.0054524272833022715	0.005448018115880563	4.775593844508962e-06	
0.215719704328655	0.005453572493373758	0.0054491714037278	4.77895372539146e-06	
0.21906228463772706	0.0054547538881414455	0.005450361128683507	4.782418048193212e-06	
0.22245665828277353	0.005455972624511519	0.005451588455545786	4.785990046355921e-06	
0.22590362780237347	0.005457229897246689	0.00545285458721632	4.78967305274695e-06	
0.22940400817045398	0.005458526940260196	0.005454160766002098	4.7934705027113746e-06	
0.23295862698897662	0.005459865027957506	0.005455508274965137	4.797385937172299e-06	
0.2365683246836085	0.005461245476627704	0.005456898439322113	4.8014230058538505e-06	
0.2402339547024262	0.0054626696458866635	0.005458332627896038	4.805585470597607e-06	
0.243956383717698	0.005464138940174127	0.005459812254622111	4.8098772087861395e-06	
0.24773649183079302	0.005465654810306995	0.0054613387801100794	4.814302216847667e-06	
0.2515751727802653	0.005467218755091224	0.0054629137132654595	4.81886461389731e-06	
0.2554733341531623	0.005468832322994797	0.005464538612972151	4.823568645468889e-06	
0.2594318975996074	0.005470497113884431	0.005466215089839091	4.828418687369677e-06	
0.26345179905070754	0.005472214780828768	0.005467944808013688	4.833419249650847e-06	
0.2675339889398373	0.005473987031970941	0.005469729487064962	4.838574980710246e-06	
0.27167943242735193	0.005475815632473577	0.0054715709039394825	4.843890671502516e-06	
0.2758891096287819	0.005477702406539429	0.005473470894993239	4.849371259902468e-06	
0.28016401584656353	0.005479649239510991	0.005475431358102883	4.855021835177295e-06	
0.2845051618053608	0.0054816580800526905	0.005477454254859897	4.8608476426310175e-06	
0.28891357389103245	0.005483730942419305	0.0054795416128513765	4.866854088365516e-06	
0.2933902943933029	0.005485869908814605	0.005481695528031428	4.873046744217056e-06	
0.29793638175219256	0.005488077131844315	0.005483918167187293	4.879431352810113e-06	
0.30255291080826724	0.005490354837067749	0.005486211770504548	4.886013832833909e-06	
0.30724097305676445	0.00549270532565273	0.0054885786542360525	4.892800284412429e-06	
0.31200167690565833	0.00549513097713862	0.005491021213479418	4.899796994711219e-06	
0.3168361479377224	0.0054976342523125705	0.005493541925068174	4.907010443686488e-06	
0.3217455291766536	0.005500217696204384	0.0054961433505820115	4.914447310044317e-06	
0.32673098135731937	0.005502883941205672	0.005498828139481831	4.922114477369394e-06	
0.33179368320019265	0.005505635710319319	0.0055015990323755756	4.930019040485385e-06	
0.33693483169003946	0.0055084758205456216	0.005504458864421264	4.938168312009349e-06	
0.3421556423589239	0.005511407186411764	0.005507410568873943	4.946569829109017e-06	
0.3474573495735992	0.005514432823651802	0.005510457180783634	4.955231360531482e-06	
0.35284120682735126	0.005517555853044597	0.005513601840851848	4.964160913838596e-06	
0.3583084870363649	0.005520779504417698	0.005516847799454639	4.9733667428906394e-06	
0.3638604828406817	0.005524107120825563	0.0055201984208406	4.982857355603876e-06	
0.3694985069098218	0.0055275421629110465	0.005523657187512756	4.992641521971938e-06	
0.37522389225314035	0.00553108821345963	0.005527227704803844	5.002728282379919e-06	
0.3810379925349945	0.00553474898215636	0.0055309137056550155	5.013126956186338e-06	
0.3869421823947922	0.005538528310556225	0.005534719055608613	5.023847150664523e-06	
0.39293785777200174	0.005542430177279159	0.005538647758026331	5.034898770232362e-06	
0.39902643623619527	0.005546458703441729	0.0055427039595448025	5.046292026025449e-06	
0.4052093573222091	0.005550618158338223	0.005546891955781334	5.0580374458558394e-06	
0.41148808287049476	0.005554912965384682	0.005551216197303379	5.0701458845353265e-06	
0.41786409737274555	0.005559347708340252	0.005555681295876161	5.082628534580316e-06	
0.4243389083228771	0.005563927137821221	0.005560292031003818	5.0954969373567855e-06	
0.43091404657344795	0.005568656178124012	0.00556505335678037	5.108762994658856e-06	
0.4375910666976019	0.005573539934374531	0.005569970409067938	5.12243898075647e-06	
0.4443715473566186	0.0055785837000223645	0.005575048513020751	5.136537554930114e-06	
0.45125709167315986	0.005583792964699582	0.0055802931909747075	5.151071774518765e-06	
0.4582493276102989	0.0055891734224651915	0.005585710170723599	5.166055108525578e-06	
0.4653499083564233	0.005594730980457723	0.005591305394204445	5.18150145181462e-06	
0.4725605127161014	0.005600471767979969	0.005597085026616079	5.19742513989672e-06	
0.4798828455070056	0.0056064021460414904	0.00560305546599657	5.2138409643859225e-06	
0.4873186379629853	0.005612528717386358	0.00560922335328701	5.230764189148803e-06	
0.49486964814338685	0.005618858337035425	0.0056155955829109774	5.248210567179302e-06	
0.5025376613487146	0.005625398123374565	0.0056221793139012025	5.266196358261373e-06	
0.5103244905427329	0.00563215546982249	0.005628981981606987	5.284738347469201e-06	
0.5182319767811088	0.00563913805711419	0.0056360113100186	5.303853864530042e-06	
0.5262619896466971	0.0056463538662386605	0.0056432753247471846	5.323560804160566e-06	
0.5344164276915693	0.005653811192072347	0.005650782366701832	5.34387764737607e-06	
0.5426972188858914	0.005661518657752862	0.00565854110650825	5.3648234839054e-06	
0.5511063210737586	0.005669485229840789	0.005666560559717005	5.386418035712975e-06	
0.559645722436092	0.005677720234320972	0.0056748501028527154	5.408681681782657e-06	
0.5683174419607084	0.005686233373498613	0.005683419490359604	5.431635484168588e-06	
0.5771235299196736	0.0056950347438497065	0.005692278872502924	5.455301215489904e-06	
0.5860660683540517	0.005704134854889907	0.005701438814290494	5.4797013878798464e-06	
0.595147171566167	0.0057135446491309895	0.005710910315483429	5.504859283578405e-06	
0.604368986619493	0.005723275523199402	0.005720704831770748	5.530798987198057e-06	
0.6137336938462858	0.005733339350197404	0.005730834297188261	5.557545419896651e-06	
0.6232435073630855	0.005743748503393699	0.00574131114786881	5.585124375470667e-06	
0.6329006755942035	0.005754515881337529	0.005752148347217795	5.613562558609548e-06	
0.6427074818033226	0.005765654934497825	0.005763359412615654	5.642887625432202e-06	
0.6526662446333333	0.005777179693537498	0.005774958443757446	5.673128226477299e-06	
0.6627793186545348	0.00578910479934205	0.005786960152748698	5.704314052331205e-06	
0.6730490949213316	0.0058014455349317574	0.005799379896086881	5.736475882125303e-06	
0.6834780015375548	0.0058142178593977335	0.005812233708668798	5.769645635071635e-06	
0.6940685042305437	0.005827438444014166	0.0058255383399762415	5.80385642533944e-06	
0.7048231069341222	0.005841124710692367	0.005839311292605563	5.83914262046623e-06	
0.7157443523806098	0.005855294872956756	0.005853570863321325	5.875539903639215e-06	
0.7268348227020044	0.005869967979638942	0.005868336186830164	5.913085340141965e-06	
0.7380971400404808	0.005885163961503703	0.005883627282488737	5.951817448255258e-06	
0.7495339671683494	0.005900903681040034	0.005899465104178802	5.991776275073161e-06	
0.7611480081176202	0.005917208985671906	0.005915871593604178	6.0330034775252116e-06	
0.7729420088193235	0.005934102764666989	0.00593286973728768	6.075542409119423e-06	
0.784918757752735	0.005951609010047733	0.005950483627572458	6.119438212853573e-06	
0.7970810866046624	0.0059697528818381754	0.005968738527960916	6.164737920794958e-06	
0.8094318709389453	0.005988560778011821	0.005987660943156557	6.211490560942114e-06	
0.8219740308763326	0.006008060409541536	0.006007278694209417	6.259747271955972e-06	
0.8347105317848907	0.006028280880991827	0.006027620999205409	6.309561426445219e-06	
0.847644384981113	0.006049252777137794	0.006048718559983472	6.360988763597469e-06	
0.8607786484418896	0.0060710082561438485	0.006070603655413441	6.414087531908829e-06	
0.8741164275275125	0.0060935811498897315	0.006093310241821714	6.468918643008799e-06	
0.8876608757158821	0.006117007072092104	0.0061168740612126404	6.525545837485506e-06	
0.9014151953480897	0.006141323534937894	0.006141332758001129	6.584035863891654e-06	
0.9153826383855528	0.006166570075021448	0.006166726005047986	6.6444586721089095e-06	
0.9295665071788846	0.00619278838946273	0.0061930956398743965	6.706887622395511e-06	
0.9439701552486742	0.006220022483179214	0.00622048581202718	6.771399711668394e-06	
0.9585969880783669	0.006248318828391424	0.006248943142673731	6.838075818590898e-06	
0.9734504639194281	0.006277726537562866	0.00627851689762593	6.907000969357776e-06	
0.9885340946089864	0.006308297551111077	0.006309259175128167	6.9782646261453635e-06	
1.0038514464001433	0.006340086841380235	0.0063412251098979334	7.051961000571875e-06	
1.01940614080515	0.006373152634539353	0.00637447309508071	7.12818939458258e-06	
1.0352018554516484	0.006407556652266856	0.006409065023977121	7.207054571648893e-06	
1.051242324952181	0.006443364375305372	0.006445066553622921	7.2886671613811496e-06	
1.0675313417871697	0.006480645331224222	0.006482547392555293	7.373144101089491e-06	
1.0840727572015847	0.006519473409015627	0.006521581615386801	7.460609118192438e-06	
1.1008704821154982	0.006559927203479906	0.006562248007136608	7.551193257968538e-06	
1.117928488048752	0.006602090392731022	0.0066046304406435895	7.645035461525527e-06	
1.1352508080599522	0.006646052152584438	0.006648818290815299	7.742283199716487e-06	
1.1528415377000134	0.006691907612083157	0.0066949068899589724	7.843093169209406e-06	
1.1707048359804781	0.006739758354985492	0.0067429980290066565	7.947632057967143e-06	
1.1888449263568397	0.006789712972692065	0.006793200510098098	8.056077388190942e-06	
1.2072660977271032	0.006841887674844229	0.006845630756737009	8.168618445968287e-06	
1.225972705445816	0.006896406964699318	0.006900413488606141	8.285457308090355e-06	
1.2449691723538168	0.00695340438740056	0.006957682469134955	8.406809977995849e-06	
1.2642599898239333	0.007013023360435986	0.00701758133508523	8.532907644471742e-06	
1.2838497188228888	0.007075418096951618	0.007080264518784775	8.663998078760291e-06	
1.3037429909896587	0.00714075463418496	0.007145898275232825	8.800347187972127e-06	
1.3239445097305402	0.00720921198115948	0.007214661828166217	8.942240745474608e-06	
1.3444590513311867	0.007280983401981287	0.007286748651364838	9.089986321995346e-06	
1.3652914660858761	0.0073562778536698185	0.007362367904051653	9.243915444926147e-06	
1.386446679444272	0.007435321600512311	0.0074417460422836375	9.404386017720843e-06	
1.4079296931759626	0.007518360030552233	0.007525128631829228	9.571785036335612e-06	
1.4297455865530366	0.007605659704120427	0.007612782392300305	9.746531645842565e-06	
1.451899517550985	0.007697510669437721	0.007704997507394096	9.929080587605626e-06	
1.4743967240682132	0.007794229086434819	0.007802090242176485	1.0119926095956172e-05	
1.4972425251644468	0.007896160207267607	0.007904405915619347	1.0319606313807094e-05	
1.5204423223183279	0.008003681770824472	0.00801232228535819	1.0528708308835843e-05	
1.5440016007044985	0.00811720787916419	0.008126253412196745	1.074787378704575e-05	
1.5679259304904682	0.008237193436711258	0.008246654084669515	1.0977805618247465e-05	
1.5922209681535842	0.00836413924870089	0.00837402489950655	1.1219275310177678e-05	
1.6168924578184014	0.008498597894477392	0.008508918112786968	1.1473131594332045e-05	
1.6419462326147771	0.008641180514654628	0.008651944399755501	1.1740310319210174e-05	
1.667388216057011	0.008792564679921833	0.008803780689770589	1.2021845886523067e-05	
1.6932244234443516	0.008953503544794059	0.00896517927800566	1.2318884514956917e-05	
1.7194609632832076	0.009124836533620511	0.009136978459066998	1.2632699676893595e-05	
1.7461040387313935	0.009307501860930205	0.009320114981840873	1.2964710128753083e-05	
1.7731599490647525	0.009502551256616804	0.00951563869249583	1.3316501049724678e-05	
1.8006350911665105	0.009711167352294157	0.00972472981732946	1.3689848921530886e-05	
1.828535961039703	0.009934684293243238	0.009948719443827709	1.408675092987048e-05	
1.8568691553430368	0.010174612277010128	0.010189113893071058	1.4509459855726724e-05	
1.885641372950552	0.010432666893049362	0.010447623847461847	1.4960525662262576e-05	
1.9148594165354507	0.010710804358373677	0.010726199314981163	1.5442845286112893e-05	
1.9445301941784663	0.01101126402552807	0.011027071788081603	1.595972252932097e-05	
1.974660721001155	0.011336619898646346	0.01135280530879473	1.651494044582676e-05	
2.0052581208244957	0.011689843352576581	0.01170635860288894	1.711284925666735e-05	
2.036329627853186	0.01207437983556667	0.012091161020827672	1.7758473653735647e-05	
2.067882588386045	0.012494243078490777	0.012511205751849056	1.845764441645089e-05	
2.0999244625529108	0.01295413126514537	0.012971164691105798	1.9217160634951158e-05	
2.132462826078452	0.013459570764168679	0.013476530463565204	2.0044990583431474e-05	
2.1655053720733157	0.014017094383234806	0.014033792442737298	2.0950521496485837e-05	
2.199059912853022	0.01463446261140224	0.014650655082306492	2.194487122432377e-05	
2.2331343817850464	0.015320937736450909	0.015336308286364673	2.304127795385636e-05	
2.267736835164523	0.016087621476553262	0.016101760323249975	2.4255587638726142e-05	
2.302875454119006	0.01694786550384721	0.016960242658791102	2.5606861729272613e-05	
2.3385585465427567	0.01791775800621537	0.017927690239066384	2.7118128333333405e-05	
2.3747945490609914	0.019016671911604395	0.019023284191490183	2.8817293672098858e-05	
2.411592029024571	0.020267818294491997	0.020270004032214767	3.0738207872421156e-05	
2.4489596865355954	0.021698654295842508	0.021695047187670437	3.292181874570504e-05	
2.4869063565043885	0.02334079306620182	0.02332978216388557	3.541720507381326e-05	
2.5254410107383527	0.025228646615432605	0.025208505494393383	3.828196732123725e-05	
2.564572760063192	0.0273952140688017	0.027364489631192836	4.1580797141927104e-05	
2.604310856476998	0.029861959535306532	0.029820383537764415	4.537975993239605e-05	
2.6446646953377266	0.03261758807070385	0.03256787017845843	4.973157100820058e-05	
2.6856438175845567	0.035579197637971204	0.035529788810482216	5.464406179268601e-05	
2.727257911993673	0.03853506560646704	0.03850238844148072	6.00223909943574e-05	
2.769516817469004	0.04109526684059574	0.04110012416491824	6.558230115091886e-05	
2.812430525368455	0.04272797271769445	0.04277934473919806	7.075669124730862e-05	
2.8560091818661824	0.042963205670601384	0.04303781082181093	7.466514422997318e-05	
2.9002630903514777	0.04167569327967353	0.04172597334325973	7.628450879640978e-05	
2.945202713864811	0.039171058633701454	0.03916710880064233	7.494518232786882e-05	
2.9908386775716385	0.035984158760001946	0.03593596984590625	7.086737520865318e-05	
3.0371817712745264	0.032614448087501836	0.03255098484160178	6.507065332967248e-05	
3.0842429519642045	0.029391713879038165	0.02933536060053353	5.870643563526414e-05	
3.1320333464101533	0.026475642534881955	0.026435742402014153	5.2563361883535824e-05	
3.180564253791325	0.023912190859039395	0.023889459083588447	4.7013494184920286e-05	
3.2298471483676323	0.021688506698900815	0.021680073414443127	4.2157957874528986e-05	
3.2798936821928324	0.01976801912079391	0.019770266400952082	3.796644638814041e-05	
3.3307156878694446	0.018108489083498682	0.018118188668591176	3.436000385457824e-05	
3.3823251813463506	0.016669901035344034	0.016684509977331265	3.125048480852246e-05	
3.43473436475976	0.015417242296182845	0.015434871327287311	2.8556434877103877e-05	
3.487955629318178	0.01432098273965856	0.014340271021512967	2.6207979528426332e-05	
3.542001558232087	0.013356638872922814	0.013376624052643981	2.4147131368703643e-05	
3.5968849296890193	0.012504052653552465	0.012524063137788371	2.2326451845641587e-05	
3.6526187198747286	0.011746651018450299	0.011766224053067214	2.070731435158192e-05	
3.7092161060411786	0.011070785086451663	0.011089606889757271	1.925825156849678e-05	
3.7666904696220658	0.010465175148875318	0.01048303798628081	1.795354127768194e-05	
3.8250553993966134	0.009920458059374396	0.009937229727021818	1.6772051836112677e-05	
3.884324694702404	0.009428823443963215	0.009444425637719508	1.5696320408083017e-05	
3.9445123686979775	0.008983723175487181	0.008998116157535459	1.4711824322805199e-05	
4.005632651675993	0.00857963977541511	0.008592811488840661	1.3806406948749602e-05	
4.067699994427721	0.00821190161694516	0.008223859942926955	1.296982501075029e-05	
4.130729071659682	0.007876535091615303	0.00788730233232532	1.2193390581987078e-05	
4.194734785463209	0.007570145928917986	0.007579754872275751	1.1469686684914939e-05	
4.259732268837781	0.007289823537015398	0.007298314650073928	1.0792340150943715e-05	
4.325736889268946	0.007033063575741139	0.0070404830063554615	1.0155839125904914e-05	
4.392764252361694	0.0067977050284278384	0.006804103187601241	9.555385505886956e-06	
4.460830205530115	0.006581878860736052	0.006587309422970368	8.986774809067945e-06	
4.5299508417442365	0.006383965991849373	0.006388485196464117	8.446297683322467e-06	
4.600142503334918	0.006202562797349324	0.006206228965946852	7.93065853875461e-06	
4.671421785857698	0.006036452746789051	0.0060393259548678566	7.43690777656223e-06	
4.743805542016518	0.005884583078277075	0.005886724935216266	6.962384834317519e-06	
4.817310885648243	0.005746045647244134	0.00574751915042344	6.504669839539115e-06	
4.891955195768907	0.005620061272388114	0.005620930709402512	6.061542100616947e-06	
4.967756120682691	0.005505967050442351	0.005506297929143889	5.6309439983076325e-06	
5.044731582154526	0.005403206232104898	0.005403065222197137	5.210949096509406e-06	
5.122899779647386	0.005311320351446364	0.005310775224009468	4.799733486748128e-06	
5.202279194625215	0.005229943386208353	0.005229062939140409	4.395549532453233e-06	
5.282888594922542	0.005158797801455593	0.005157651759566626	3.99670130392901e-06	
5.364747039181794	0.005097692398278881	0.0050963512767716514	3.6015211164009093e-06	
5.447873881359371	0.005046521956594816	0.005045056875943268	3.2083467496453357e-06	
5.532288775301544	0.005005268730499954	0.005003751169257396	2.81549925646031e-06	
5.618011679391243	0.004974005930405663	0.0049725074001355975	2.421262097339345e-06	
5.705062861266868	0.004952903413328312	0.00495149503646463	2.0238647858647324e-06	
5.793462902614208	0.004942235907474134	0.004940987874194807	1.6214826338983124e-06	
5.883232704032601	0.004942394227732782	0.004941375101446465	1.2122998214936928e-06	
5.974393489976511	0.004953900105725341	0.004953175937910845	7.94894946486311e-07	
6.06696681377367	0.004977425476506466	0.0049770586795374865	3.716754013271359e-07	
6.160974562720967	0.005013817354605844	0.005013865264597135	1.429091056618163e-07	
6.25643896325932	0.005064129824008058	0.005064642862875598	5.677122047936934e-07	
6.353382586228693	0.005129665201443958	0.005130684515794595	1.0497840102508229e-06	
6.451828352204593	0.005212027169433567	0.005213581580098726	1.5610046180854756e-06	
6.551799536917215	0.005313189700165262	0.00531529173533805	2.104252613404333e-06	
6.653319776754563	0.005435587025660728	0.005438227726191331	2.685023514494573e-06	
6.756413074350862	0.005582231927000765	0.005585373996228821	3.310369651279892e-06	
6.861103804261538	0.0057568724556142275	0.005760441169126014	3.989029136674435e-06	
6.9674167187261515	0.0059642011779363095	0.005968072264761313	4.7318439601901135e-06	
7.075376953520617	0.006210136515599504	0.0062141199802022845	5.552393406165498e-06	
7.1850100339000935	0.006502203009782444	0.006506021639541387	6.467891730923636e-06	
7.2963418806339915	0.006850046070255494	0.00685330735564095	7.500455728851001e-06	
7.40939881613446	0.007266124652774247	0.007268285587803116	8.678908766289097e-06	
7.5242075706798515	0.00776662383676558	0.0077669510654126235	1.0041370742737142e-05	
7.640795288734611	0.008372592101928592	0.00837012908215251	1.1638993021524582e-05	
7.759189535367103	0.009111158845227963	0.009104737195446438	1.3541311067364925e-05	
7.879418302766868	0.010016213609273057	0.010004611804197974	1.584368467047172e-05	
8.001510016862884	0.01112656762760469	0.011109076110303354	1.867672958260188e-05	
8.125493544044346	0.012476061722380577	0.012454006736152299	2.221507733634761e-05	
8.251398197985628	0.014062365812389222	0.014042287575315194	2.6674123499223762e-05	
8.379253746576957	0.015772602090359994	0.015769593152801468	3.225853667029006e-05	
8.509090418962503	0.017271216392679953	0.017300723203174766	3.896338122864239e-05	
8.640938912687513	0.018003268138857182	0.018045147449604792	4.600364119088564e-05	
8.774830400956196	0.017554264842602703	0.017549617339373987	5.088539470770161e-05	
8.910796540002062	0.016065689998674762	0.016017441095745842	5.05190343647983e-05	
9.048869476572474	0.01411405833154333	0.014079065459380686	4.553649257001778e-05	
9.189081855529167	0.012220347723216845	0.012216839725296124	3.9269340328290756e-05	
9.331466827566528	0.010604418807657827	0.010621377936466234	3.366587517370926e-05	
9.476058057049498	0.009289918496270293	0.009314792209953902	2.9135522094223236e-05	
9.622889729972897	0.008234362158403058	0.00825966717245328	2.554775898928425e-05	
9.771996562044086	0.007385920580883647	0.007408100151807258	2.2686851282946637e-05	
9.923413806890872	0.00669997330384333	0.006717659140675986	2.0369239384410336e-05	
10.0771772643966	0.0061416796488975795	0.006154597058370088	1.8457760047133113e-05	
10.233323289164382	0.005684712830798098	0.005693102410365173	1.685310446455175e-05	
10.391888799112495	0.005309368134253628	0.005313698152077845	1.548336221716852e-05	
10.552911284202958	0.005000912239397668	0.005001739481958052	1.4295822429331199e-05	
10.716428815305356	0.004748322578717646	0.00474622649100937	1.325117680207221e-05	
10.882480053198018	0.00454337206968363	0.004538924428479197	1.2319533211958863e-05	
11.051104257708666	0.004379980831793293	0.004373732211029339	1.147767641330975e-05	
11.222341296996655	0.004253766329442241	0.004246240023228891	1.0707164690608667e-05	
11.39623165697915	0.004161741362674818	0.004153430056138688	9.992984788485424e-06	
11.572816450903245	0.00410212585108966	0.004093488595473792	9.32258303934728e-06	
11.752137429066462	0.004074251791845142	0.004065709932013852	8.685156636276482e-06	
11.93423698868786	0.004078551737594391	0.004070482936238606	8.071138009546719e-06	
12.119158183932093	0.004116630695470181	0.004109360392556894	7.4718513471072795e-06	
12.306944736088793	0.004191430376877085	0.004185220093832335	6.879384604245558e-06	
12.497641043909683	0.00430750340170869	0.004302535433904284	6.2868473336657376e-06	
12.691292194105861	0.004471421511337145	0.004467780107859376	5.689486524231774e-06	
12.887943972007742	0.004692338240956113	0.0046899892163660035	5.087913398744498e-06	
13.08764287239018	0.004982687664361533	0.00498146367676649	4.496761173398314e-06	
13.290436110465315	0.005358851960770013	0.005358464449866721	3.9670299368133715e-06	
13.496371633045765	0.005841159961147956	0.00584129069212669	3.635475321348328e-06	
13.705498129880782	0.006451231586018673	0.006451813751600268	3.776404102940461e-06	
13.917865045168076	0.007201282636892322	0.00720309097440145	4.702601456297556e-06	
14.133522589243995	0.008063779336359081	0.008068900947547286	6.566462790011037e-06	
14.35252175045488	0.00891021722703414	0.00891952444942826	9.384554869092512e-06	
14.574914307212275	0.00946003034454182	0.00946447702881766	1.2919049943395973e-05	
14.800752840235097	0.009397570453524073	0.009384693227080455	1.6137643344787848e-05	
15.030090744981337	0.008689391648742186	0.008675116443946577	1.7510873043059467e-05	
15.262982244272472	0.007661622704064845	0.007663894860288782	1.6974978912735584e-05	
15.499482401113475	0.006649329577848658	0.006662570680593401	1.565847728502119e-05	
15.739647131711472	0.005794473491933205	0.0058086306842338245	1.429155222260449e-05	
15.98353321869612	0.005114772273298599	0.0051246586734124775	1.3094097888380077e-05	
16.23119832454485	0.004586812201515751	0.004591080653128121	1.2086364372088e-05	
16.482701005216104	0.004181415529666421	0.004180540393860416	1.1238215074024811e-05	
16.738100723993853	0.003873938166382667	0.0038690860688186885	1.0514349857439644e-05	
16.997457865546615	0.0036459341392496084	0.003638460983273646	9.884819874220537e-06	
17.26083375020432	0.0034844937112161276	0.0034757351417522325	9.325978486588548e-06	
17.528290648456405	0.003381258811289045	0.0033724396789354353	8.819248871729814e-06	
17.799891795674554	0.003331665700652978	0.003323851118437973	8.34968566636401e-06	
18.075701407063548	0.0033345258849243014	0.003328580746774145	7.904796435236486e-06	
18.35578469284383	0.0033919396257107593	0.003388481877054923	7.473735227606088e-06	
18.64020787366921	0.003509494729913863	0.0035088355691814286	7.047044301427924e-06	
18.929038196283646	0.0036966051160120684	0.0036986755391477553	6.617563625724906e-06	
19.222343949420477	0.003966487500064281	0.003970764271155325	6.184464624475155e-06	
19.52019447994806	0.004334145746862829	0.004339623265967448	5.766187197517942e-06	
19.822660209265607	0.004807650705293353	0.0048129461425169984	5.43717428231839e-06	
20.12981264995304	0.0053620099836566145	0.005365539158069704	5.407076738956316e-06	
20.441724422678867	0.005885912542444029	0.005885416329354359	6.051038880278596e-06	
20.75846927337004	0.006148785374855294	0.0061419708834567705	7.498573363112052e-06	
21.08012209064783	0.0059467385006308346	0.005940641815683528	8.993289571237304e-06	
21.406758923533914	0.005366307943762093	0.005370738424616854	9.647480420063157e-06	
21.738456999430788	0.004686314648652798	0.00469587162327683	9.570634003140448e-06	
22.075294742380795	0.004087254603792746	0.004093664528987082	9.210867161330757e-06	
22.417351791608088	0.003618031551815411	0.0036184972450587207	8.800199303365588e-06	
22.764709020347887	0.0032713501782864456	0.003266794054920585	8.411579640497126e-06	
23.1174485549675	0.0030276936869299137	0.00302036844967935	8.05899715827695e-06	
23.47565379438362	0.002870011803595398	0.0028623164432397116	7.738795581434783e-06	
23.839409429780538	0.0027871024963552443	0.0027810811098519343	7.442910161051637e-06	
24.20880146463373	0.0027738426480438524	0.0027709345262014328	7.162643490146686e-06	
24.583917235044	0.002830893547316617	0.0028317440117651975	6.889642215547716e-06	
24.964845430386426	0.0029643406259677128	0.002968605705627916	6.616643438149449e-06	
25.351676114279368	0.0031843095940504917	0.0031904730136304146	6.340350276161638e-06	
25.744500745878433	0.003498846569577741	0.003504227242296061	6.072264907683363e-06	
26.143412201500308	0.0038931066192026235	0.003894555915904824	5.8726092578559195e-06	
26.548504796581717	0.004280522401064651	0.004276482691207382	5.9146692135179584e-06	
26.959874307978602	0.00446423917607472	0.004458292149901685	6.400538997447234e-06	
27.377617996610834	0.00427678571349674	0.00427778615519343	7.06162986429424e-06	
27.801834630457815	0.003821710184761858	0.003829007933754494	7.385689557017946e-06	
28.232624507910387	0.003332794154063618	0.0033371678695859022	7.3834133770642195e-06	
28.670089481484574	0.002933842507581823	0.0029318006755017483	7.2484739329392325e-06	
29.114332981902788	0.0026483665788704968	0.002642099868356822	7.0798739066476335e-06	
29.565460042548164	0.0024662283173012257	0.0024595294978744854	6.909648670217195e-06	
30.0235773242978	0.0023744098656262778	0.0023704727485865306	6.744624905636973e-06	
30.488793140740842	0.002365803612415355	0.002366302601230739	6.583107242488976e-06	
30.961217483787163	0.0024406526564893505	0.0024452809838994773	6.420508075688754e-06	
31.440962049673153	0.002604732854506817	0.002610982708821201	6.252492934947886e-06	
31.928140265370157	0.002860596495696343	0.0028642084146875755	6.0827139492828394e-06	
32.42286731540228	0.0031783309948581464	0.003175819957669184	5.949463451182299e-06	
32.925260169079685	0.003436894181059315	0.0034309846457904534	5.9709648439517285e-06	
33.435437608153904	0.003436061996133567	0.0034362314829778444	6.2238831721344345e-06	
33.95352025490161	0.003139790591994234	0.003146238293282967	6.469544953392669e-06	
34.479630600643624	0.002747558059409777	0.002749868528712656	6.544442599869304e-06	
35.01389303470575	0.0024182987777936473	0.0024139131889929968	6.5185138334855295e-06	
35.556433873828425	0.0021953929672789358	0.0021889905364792586	6.457514435934566e-06	
36.107381392031996	0.002075735461588715	0.0020724078742576668	6.385816131033625e-06	
36.666865850944866	0.0020510237724542125	0.002053046173503874	6.308906883797936e-06	
37.23501953060145	0.002119198641074779	0.0021250743430245647	6.224641019506599e-06	
37.81197676071744	0.0022822843005026097	0.002287111723046508	6.127959979630799e-06	
38.397873952449665	0.002527018140473701	0.002525488364324033	6.020821825345088e-06	
38.99284963064802	0.0027704949763032757	0.0027645688824208675	5.946440385567343e-06	
39.59704446660722	0.0028260060005464147	0.0028267671765353805	5.9941852888160994e-06	
40.21060131132589	0.0026064764690292394	0.0026124609054774682	6.1127143221453636e-06	
40.83366522928125	0.0022832305713352107	0.0022825969548270256	6.184304455686338e-06	
41.46638353272696	0.002019417712367472	0.002013348486376341	6.211786918553115e-06	
42.108905816522395	0.0018609418860465199	0.001857064784939777	6.2182624021184745e-06	
42.76138399350171	0.0018072905241415748	0.0018096035801453219	6.211866811749466e-06	
43.42397233039088	0.0018544807867922426	0.0018606313151728726	6.190410513430257e-06	
44.096827484281306	0.0020003308517059287	0.0020032873978198485	6.143595422212435e-06	
44.78010853966855	0.0022175144777713328	0.0022128104058270447	6.061111688451863e-06	
45.47397704606499	0.0023852545728476914	0.0023819840884481453	5.976245759709241e-06	
46.17859705619533	0.002320676306840307	0.0023264033562697983	5.9757195253009294e-06	
46.894135164783904	0.00206372953560157	0.0020643436890201	6.04746774635059e-06	
47.62076054794297	0.0018126993683315682	0.0018066529410804897	6.132237606707053e-06	
48.35864500317141	0.001659451534197488	0.0016568823070870172	6.205835100488269e-06	
49.10796298997312	0.0016158857957947247	0.0016203960271083777	6.259238705875788e-06	
49.86889167110482	0.001679126319292683	0.0016846382208729892	6.279951996453183e-06	
50.641610954463076	0.0018381908331727916	0.0018360070534883066	6.241821754663654e-06	
51.42630353562007	0.0020222258122021748	0.002016889020851588	6.126871638748063e-06	
52.22315494101898	0.002049192122822938	0.0020541676176422203	6.0265013558148285e-06	
53.03235357183818	0.001855501799438579	0.0018563971520084203	6.0735009785245975e-06	
53.854090748535334	0.0016268833194573356	0.001620669052183379	6.215674670941212e-06	
54.688560756081706	0.0014887749073209157	0.0014884272480103762	6.360373960165637e-06	
55.53596088989733	0.0014640411012470044	0.0014703448995840498	6.465945696542973e-06	
56.39649150249797	0.0015493746943438648	0.001551444323974208	6.4981439245411865e-06	
57.27035605086487	0.0017133359904020617	0.00170702011326586	6.406040031017025e-06	
58.15776114454846	0.001819699819295081	0.0018220263563994156	6.224097868248132e-06	
59.05891659451753	0.001708566678068628	0.001711324830333569	6.212548825183724e-06	
59.974035462765215	0.001498428551638142	0.0014920067874818405	6.42185413799593e-06	
60.90333411268367	0.0013594341081894555	0.0013602474007935192	6.657787762315495e-06	
61.847032260219336	0.0013360337202879533	0.001342803402659463	6.816524909484461e-06	
62.80535302582078	0.001425050036451943	0.0014236368070187756	6.832607960573339e-06	
63.778522987191536	0.0015744625799826502	0.0015691826236476287	6.644633794408692e-06	
64.76677223286032	0.0016103951449079514	0.0016168512851698863	6.4570171191138685e-06	
65.77033441658139	0.0014510813825914198	0.0014460220262884009	6.6647708391313925e-06	
66.78944681257751	0.0012837232107721273	0.0012818836284021506	7.04269836381992e-06	
67.82435037163955	0.0012224428252424202	0.001229719664637872	7.306952989981184e-06	
68.87528977809474	0.001280026012820385	0.001279156948269386	7.343161557789017e-06	
69.94251350765792	0.0014136449505466559	0.0014082771990371922	7.081645493770874e-06	
71.02627388617911	0.0014551128986053613	0.001461701738401567	6.888641901362076e-06	
72.12682714930152	0.001310013247814119	0.0013028098417957002	7.329916759811607e-06	
73.24443350304374	0.0011658951546743967	0.0011686819239786056	7.881731500876558e-06	
74.37935718532088	0.0011340511648239857	0.0011404717035857896	8.125785387683068e-06	
75.53186652841877	0.0012180778488145678	0.0012108449736566748	7.933359127822793e-06	
76.7022340224364	0.0013283502695413056	0.001333279383094974	7.5213224333045065e-06	
77.89073637971123	0.0012723555124113804	0.0012675127762518717	7.993021966217295e-06	
79.09765460024283	0.0011190168001286485	0.0011188053478446097	8.93209654627929e-06	
80.32327403813038	0.0010510374196148527	0.00105949516283728	9.325564932736282e-06	
81.5678844690394	0.001105754756707191	0.001097968813307867	8.997347957985444e-06	
82.83178015871405	0.001213612168693523	0.0012201649397057656	8.504598241786466e-06	
84.11525993255103	0.001177879179969099	0.0011692824433372697	9.733180418099909e-06	
85.41862724625115	0.001037194717580226	0.0010421991186898363	1.1203183300276986e-05	
86.74219025756646	0.0009822659743697808	0.0009879069850723295	1.13031786714697e-05	
88.08626189915832	0.00104862055818681	0.0010399943304833688	1.0349512078254463e-05	
89.45115995258467	0.0011321434972517176	0.0011365901172239869	1.1480171462836493e-05	
90.83720712343391	0.0010496528915063094	0.0010425129789714686	1.5316450796200936e-05	
92.24473111762269	0.0009363224050867159	0.0009516477442416032	1.5954761918939507e-05	
93.67406471887617	0.0009390065709611144	0.0009254878927099822	1.393333199654083e-05	
95.1255458674087	0.0010317871315676248	0.0010325125958691725	2.2778603358029213e-05	
96.59951773982377	0.0010225091384616746	0.0009953568810694587	4.737151824050059e-05	
98.09632883025184	0.0009027723927202314	0.000958787404066928	6.662695268711206e-05	
99.61633303274554	0.0008727797868726579	0.0009327313319891942	8.07277748605314e-05	
101.15988972495167	0.0009520304506700424	0.0009123759630964453	8.931561372473704e-05	
102.72736385307937	0.0009654897027145147	0.000895214328856495	7.499222098206487e-05	
104.31912601818526	0.0008544131410045537	0.0008799836606250523	5.1742305827564025e-05	
105.93555256379533	0.0008254697027121072	0.0008659955267408543	5.540279688062008e-05	
107.57702566488457	0.0009019071154342967	0.0008528470357217348	7.321571655675588e-05	
109.24393341823551	0.0008943247032283278	0.0008402892664777917	7.027124258361546e-05	
110.93666993419627	0.0007928679424230345	0.0008281621356026668	4.968293425464583e-05	
112.65563542986153	0.0007951929181687307	0.0008163596580249676	4.865127907001262e-05	
114.40123632369622	0.0008668446161519914	0.000804810227314995	6.438512042282262e-05	
116.17388533162597	0.0008056136162137305	0.0007934648313040624	5.9025453723287624e-05	
117.9740015646163	0.0007387774504658365	0.0007822897041368754	4.352115163543811e-05	
119.802010627764	0.0007909879679862625	0.0007712615801317124	4.778333927575727e-05	
121.65834472092367	0.0008047332748452981	0.000760364536810336	5.7524408678334975e-05	
123.54344274089367	0.000715131855451945	0.0007495878429302008	4.648817160092345e-05	
125.45775038518534	0.0007267440899562525	0.0007389244613937279	3.922050363194157e-05	
127.40172025740017	0.0007766908248408046	0.0007283699900716184	4.937719116204703e-05	
129.3758119742398	0.0006974208491134188	0.0007179219021023606	4.6466044195501797e-05	
131.3804922741741	0.0006825196415590006	0.0007075789950230578	3.662339239899273e-05	
133.41623512779302	0.0007391713054570199	0.0006973409880040171	4.190880434186175e-05	
135.48352184986857	0.0006728353433466175	0.000687208225663796	4.350802251695158e-05	
137.58284121315285	0.0006508958739423795	0.0006771814595506478	3.482317888453353e-05	
139.71468956393986	0.0007042209719734612	0.0006672616868261903	3.70111756671419e-05	
141.879570939417	0.0006396137043907627	0.0006574500314555533	3.955960016616875e-05	
144.07799718683648	0.0006283170770319397	0.0006477476572130653	3.2341989106985025e-05	
146.31048808453184	0.0006708380731423225	0.0006381557046359894	3.3968211747315e-05	
148.57757146481032	0.0006017224597689429	0.0006286752460774154	3.558139719457888e-05	
150.87978333874923	0.0006161681803766115	0.0006193072544712248	2.935273840223011e-05	
153.2176680229263	0.0006292122381256416	0.0006100525824929843	3.198612740007162e-05	
155.5917782681133	0.0005693169215502786	0.0006009119495936023	3.163118645003279e-05	
158.00267538996428	0.0006112740824150444	0.0005918859349753671	2.658539963134756e-05	
160.45092940172842	0.0005744137157412773	0.0005829749750270106	3.028104411353787e-05	
162.9371191490193	0.0005580106885158019	0.0005741793640741271	2.7360501323121134e-05	
165.46183244667284	0.0005868021499425799	0.0005654992575612275	2.5462798246002123e-05	
168.02566621772516	0.0005293144930930873	0.000556934676981831	2.7832543393779792e-05	
170.6292266345446	0.0005657440141639286	0.0005484855160278771	2.3007840437062065e-05	
173.27312926215015	0.0005267036130851373	0.0005401515475501461	2.5651149251703318e-05	
175.9579992037507	0.0005276922097834304	0.000531932431015341	2.3549134144923103e-05	
178.68447124853947	0.0005302387051832703	0.0005238277202190188	2.2209314312996685e-05	
181.45319002177868	0.0004971469349128842	0.000515836871071221	2.3709053719332862e-05	
184.2648101372089	0.0005252022971534799	0.0005079592493169633	1.954299948759218e-05	
187.11999635182175	0.00047767681559441754	0.0005001941380893218	2.2741418204044567e-05	
190.019423723029	0.000510671953122205	0.0004925407452208201	1.8324854931617744e-05	
192.9637777682679	0.0004643710251996106	0.00048499821026074387	2.1156897591321076e-05	
195.95375462707955	0.000492635479965373	0.0004775656111631571	1.7777684626627907e-05	
198.99006122569847	0.00045257045230675185	0.0004702419706237714	1.9508270627993353e-05	
202.0734154441926	0.00047561598401495197	0.00046302626205417297	1.7177371676041657e-05	
205.20454628619316	0.000439909747856732	0.0004559174151898765	1.8119471758081273e-05	
208.38419405125447	0.0004610937856869604	0.0004489143213347395	1.627320960250133e-05	
211.6131105098844	0.00042602519138816754	0.00044201583824882623	1.7107951418650444e-05	
214.892059081287	0.0004484865741122379	0.0004352207946901459	1.5023971815959015e-05	
218.22181501385919	0.0004121035551487724	0.00042852799462309813	1.6456668771989027e-05	
221.60316556848443	0.0004354312564542895	0.00042193622110809264	1.3496978451744754e-05	
225.03691020466627	0.00040076340109402664	0.00041544423988786825	1.6006218306440625e-05	
228.5238607695462	0.00041810709385564756	0.00040905080268661487	1.2085231055531636e-05	
232.06484168985054	0.0003952175440737901	0.0004027546502382409	1.5356304509734926e-05	
235.66069016681035	0.00039490469958517816	0.00039655451506007085	1.1659286104181865e-05	
239.3122563741041	0.00039523609947471556	0.00039044912398800147	1.3804073879323803e-05	
243.0204036588648	0.0003725997353217392	0.0003844372004887315	1.249909509441836e-05	
246.78600874580337	0.00038955086959159205	0.00037851746676414945	1.1033403183195207e-05	
250.60996194449422	0.0003637277452378734	0.00037268864566235104	1.325620435868093e-05	
254.4931673598731	0.0003659115967871556	0.00036694946240910047	9.65573813197744e-06	
258.43654310599635	0.0003681499742631105	0.00036129864617285087	1.1790132936434863e-05	
262.4410215231124	0.00034464976723443087	0.00035573493147573386	1.1349661962398512e-05	
266.507549398097	0.0003549016113567738	0.00035025705946221296	8.57493524622924e-06	
270.63708818830384	0.0003481361825731517	0.0003448637790363938	1.1344757763512017e-05	
274.8306142488838	0.00032956930840886034	0.00033955384787829636	1.0012029780849163e-05	
279.08911906362675	0.00033854934177295965	0.00033432603334872187	7.765201711331699e-06	
283.4136094793798	0.00033401187574105655	0.00032917911329171263	1.0300312707333633e-05	
287.80510794409827	0.0003154835225044325	0.0003241118767429783	9.597716680667335e-06	
292.26465274858515	0.0003180409562356333	0.00031912312455208283	6.972054389595757e-06	
296.7932982719762	0.0003222487464755162	0.00031421166992562626	8.454357402944724e-06	
301.3921152310292	0.00030711519487050526	0.00030937633889813486	9.539973357472874e-06	
306.0621909332746	0.00029704419066634594	0.0003046159707368728	7.589069091313197e-06	
310.80462953409153	0.0003014407652964468	0.000299929418286325	6.0395902280684134e-06	
315.6205522977641	0.00030254040846229525	0.00029531554825767286	7.671302228576272e-06	
320.5110978625849	0.00029081568862051514	0.00029077324146816147	8.560180364496207e-06	
325.47742251006514	0.0002797729000865205	0.00028630139303489384	7.339408920319697e-06	
330.52070043831674	0.00027795267252939105	0.0002818989125272205	5.5238360142054274e-06	
335.6421240396705	0.0002808273897286182	0.0002775647240815666	5.338854491897539e-06	
340.8429041825955	0.00027971026185718005	0.0002732977664822376	6.638861572554972e-06	
346.1242704979875	0.0002721444467338721	0.00026909699321144833	7.384314022104442e-06	
351.4874716698928	0.0002627196739327683	0.00026496137247156935	7.052339868193373e-06	
356.9337757307372	0.00025571294256329657	0.00026088988718233003	6.047193373334262e-06	
362.46447036112943	0.000252045973454374	0.0002568815349554962	4.917401480605237e-06	
368.08086319431027	0.0002505640370062399	0.00025293532804933144	4.15108858992616e-06	
373.7842821253185	0.00024966089866841547	0.00024905029330495444	3.998919578213355e-06	
379.57607562494815	0.00024821003203756234	0.0002452254720665309	4.276245982915328e-06	
385.45761305857025	0.00024582674747509217	0.00024145992008706886	4.643425641604681e-06	
391.43028500989345	0.00024266397815623817	0.00023775270742144077	4.913785700365216e-06	
397.49550360974456	0.00023906993058161048	0.00023410291830810762	5.043132814949904e-06	
403.6547028699399	0.00023535100775104846	0.00023050965104089963	5.0465327958757655e-06	
409.9093390223323	0.0002316822249327606	0.00022697201783208578	4.9480441146630985e-06	
416.26089086311043	0.00022809943401339014	0.00022348914466785308	4.759490020373214e-06	
422.71086010243414	0.00022451220921251627	0.00022006017115722137	4.475496366141872e-06	
429.2607717194863	0.00022072216505809975	0.00021668425037532307	4.079920115065147e-06	
435.91217432302693	0.0002164777936596377	0.00021336054870189434	3.5674092577298717e-06	
442.6666405175339	0.00021162045524015683	0.00021008824565574668	2.993005920721894e-06	
449.52576727501685	0.00020632876238936015	0.0002068665337259152	2.5610902870598403e-06	
456.4911763125926	0.0002013174629902366	0.0002036946182001161	2.616403961148987e-06	
463.56451447591087	0.0001977045818599256	0.0002005717169910844	3.2002510551033983e-06	
470.74745412852144	0.0001963109843947566	0.0001974970604613089	3.890931445829936e-06	
478.04169354727435	0.00019642341762407924	0.00019446989124662987	4.1777802930329416e-06	
485.4489573238469	0.0001950688892082053	0.0001914894640791211	3.644113383652585e-06	
492.97099677249224	0.00018981277239946912	0.00018855504560963253	2.421156821423311e-06	
500.60959034410683	0.00018359903321126574	0.00018566591423033345	2.138703219346823e-06	
508.36654404671106	0.0001817169951831281	0.0001828213598975611	3.275145541762656e-06	
516.2436918724502	0.00018281638767775682	0.00018002068395524457	3.595237980495442e-06	
524.242896231207	0.00017881031940738726	0.00017726319895914686	2.290808035573473e-06	
532.3660483909357	0.00017252499784691668	0.00017454822850214246	2.0512891149310644e-06	
540.6150689248177	0.00017294014908522152	0.00017187510704071816	3.307426848719947e-06	
548.9919081653474	0.00017147603612600924	0.00016924317972286758	2.449712132463009e-06	
557.4985466654523	0.00016485578020454547	0.00016665180221752716	1.8240098258538585e-06	
566.1369956667598	0.00016593217761334765	0.0001641003405456828	3.1023689344171077e-06	
574.909297575119	0.00016210479104942143	0.00016158817091326067	1.6473071348522807e-06	
583.8175264434902	0.00015851344511843172	0.00015911467954589885	2.5022939240472227e-06	
592.8637884623186	0.00015882187822502852	0.00015667926252568376	2.2476098770692204e-06	
602.0502224575035	0.0001529592367512411	0.0001542813256299228	1.9125948416211923e-06	
611.379000396087	0.00015427950466759648	0.00015192028417201136	2.359899759503312e-06	
620.8523278997751	0.00014834783461248924	0.00014959556284444527	1.7473901993551219e-06	
630.4724447664181	0.00014935403339593923	0.0001473065955640164	2.097823301132998e-06	
640.2416254995708	0.00014445817524611672	0.00014505282531922494	1.9980591755831485e-06	
650.1621798462554	0.00014359137345119614	0.0001428337040199311	1.4112444723190776e-06	
660.2364533430635	0.00014191412378684862	0.00014064869234926199	2.351222253683771e-06	
670.4668278707137	0.00013744329943430816	0.0001384972596177873	1.0548638198402383e-06	
680.8557222172046	0.0001380840669162104	0.00013637888361996711	1.7874592425375167e-06	
691.4055926496942	0.00013513108458489804	0.00013429305049287148	2.111061287532956e-06	
702.1189334952396	0.00013126050226921384	0.00013223925457717068	1.0504023843433388e-06	
712.9982777305363	0.00013091041017912524	0.0001302169982803849	1.2035499657525107e-06	
724.0461975807946	0.00013009579490840044	0.00012822579194238356	1.9542508900076377e-06	
735.2653051278958	0.00012689014530632708	0.00012626515370311978	1.8521224080808802e-06	
746.6582529279726	0.00012367741264319038	0.0001243346093725824	1.2207255966976865e-06	
758.2277346385576	0.0001217854669338703	0.00012243369230294503	6.76191398964609e-07	
769.9764856554507	0.00012068781099338203	0.00012056194326289198	8.113097605133039e-07	
781.9072837594538	0.00011959539122914284	0.00011871891031409644	1.1557701071058193e-06	
794.0229497731273	0.00011820082968612011	0.00011690414868982558	1.3715963212786717e-06	
806.3263482277227	0.00011656105106266263	0.00011511722067564714	1.4568324813935672e-06	
818.82038804045	0.00011480338402926552	0.00011335769549220816	1.4504029072423062e-06	
831.5080232022387	0.00011297578498241086	0.00011162514918005927	1.3695111707996915e-06	
844.3922534761538	0.0001110247544258249	0.00010991916448649368	1.199771690029983e-06	
857.4761251066391	0.00010885913933456446	0.00010823933075437085	9.105244880770219e-07	
870.7627315397452	0.00010653180288485531	0.00010658524381289547	5.274883903256743e-07	
884.2552141545192	0.00010446901488575923	0.00010495650587031962	5.204396084656199e-07	
897.9567630057271	0.00010330557664382518	0.00010335272540853743	1.0426979201383182e-06	
911.8706175780853	0.00010282297153162282	0.00010177351707954105	1.3745729991876444e-06	
926.0000675521785	0.00010123392567258935	0.00010021850160370582	1.071752217438818e-06	
940.3484535822448	9.841036369887195e-05	9.8687305669874e-05	3.317071017693736e-07	
954.9191680860141	9.747712977145925e-05	9.717956183720481e-05	1.0781007101578913e-06	
969.715656046784	9.677279719412584e-05	9.569490843876036e-05	1.0880596446424344e-06	
984.7414158279239	9.389738719760209e-05	9.423298948679556e-05	3.5548754369386413e-07	
1000.0	9.378955567155553e-05	9.27934545797217e-05	1.1875670971727115e-06	


==> data/fig_delay_ph2_hist_28.dat <==
fom_evals	rel_err	
14.0	70.15544732137255	
15.0	1.000810031710968	
16.0	1.0	
17.0	3.374764125979734	
18.0	1.103784763854913	
19.0	12.742056683313109	
20.0	1.102623977790256	
21.0	23.224720637264124	
22.0	143.275700544955	
23.0	256.63375143063655	
24.0	48.33320573198289	
25.0	95.95503176540618	
26.0	8.393271646770868	
27.0	44.78128768284863	
28.0	5668.544978892171	
29.0	12.157859740429585	
30.0	221.95001795569226	
31.0	2.1194151315376883	
32.0	5.761657756181965	
33.0	0.3740896617483543	
34.0	0.22479368119201512	
35.0	0.17552686672256104	
36.0	0.17597166255499733	
37.0	0.17483427990576425	
38.0	0.1517608660382182	
39.0	0.1977699265176188	
40.0	0.19379898521840444	
41.0	0.20216294038576266	
42.0	0.024187763379781586	
43.0	0.019877115747597304	
44.0	0.015542211817135053	
45.0	0.015542707720111544	
46.0	0.015527525642725392	
47.0	0.015533781248773354	
48.0	0.015527346705581759	
49.0	0.015498564182795249	
50.0	0.01534291603315516	
51.0	0.01532580273533399	
52.0	0.015233958439820798	
53.0	0.01522861006238541	
54.0	0.014996366924171452	
55.0	0.014975092776539252	
56.0	0.014906633129407975	
57.0	0.014897618016076343	
58.0	0.01473660715042033	
59.0	0.014731051118741926	
60.0	0.014731038862528077	
61.0	0.014729807686549103	
62.0	0.014680362832283926	
63.0	0.01467700823335526	
64.0	0.02522622944378177	
65.0	0.012781856938806306	
66.0	0.012687251045512505	
67.0	0.012622558455921626	
68.0	0.012622456283751598	
69.0	0.012622254902375491	
70.0	0.012622262794031546	
71.0	0.01262226807562766	
72.0	0.012622286773013665	
73.0	0.012622287225771333	
74.0	0.012622282426728337	
75.0	0.01262229145863714	
76.0	0.012622283254047193	
77.0	0.012622272829790039	
78.0	0.012622180251919371	
79.0	0.012622180668835314	
80.0	0.012622180925702563	
81.0	0.012622181186115761	


==> data/fig_delay_quadvf.dat <==
rom_dim	fom_evals	rel_err	
2.0	200.0	0.600257383029851	
4.0	200.0	0.35899694488618455	
6.0	200.0	0.20453258939134886	
8.0	200.0	0.12289996221213458	
10.0	200.0	0.08247744541953242	
12.0	200.0	0.05999258984388643	
14.0	200.0	0.04613108800439833	
16.0	200.0	0.03692854868118892	
18.0	200.0	0.03051075003111947	
20.0	200.0	0.025876734639109784	
22.0	200.0	0.022537052170824533	
24.0	200.0	0.021269207249765956	
26.0	200.0	0.042434835562508016	
28.0	200.0	0.050951268533194496	
30.0	200.0	0.021171262621394762	
32.0	200.0	0.02278065306780332	
34.0	200.0	0.026892283587692068	
36.0	200.0	0.02264867768631564	
38.0	200.0	0.018991824451154563	
40.0	200.0	0.024553345889945326	
42.0	200.0	0.031750791156192566	
44.0	200.0	0.030843691947181954	
46.0	200.0	0.01964871320668913	
48.0	200.0	0.018574289809864593	
50.0	200.0	0.018711295914982305	


==> data/fig_delay_quadvf_bode_02.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0019794955365706646	0.0034647002446124855	
0.10154950161807173	0.005424263851159186	0.0019803706332071048	0.003464702409964125	
0.10312301278878754	0.005424523276890389	0.001981272791176957	0.0034647046425867714	
0.10472090554055413	0.005424790826154535	0.0019822028390198343	0.00346470694455886	
0.10634355766636439	0.005425066754025711	0.001983161630137485	0.003464709318022305	
0.10799135281311975	0.005425351323631497	0.0019841500435096118	0.003464711765184397	
0.1096646805723366	0.005425644806410056	0.00198516898442855	0.0034647142883197394	
0.11136393657225817	0.005425947482375599	0.0019862193852531757	0.003464716889772257	
0.11308952257139368	0.0054262596403925395	0.0019873022061824733	0.0034647195719572452	
0.11484184655350702	0.0054265815784585855	0.0019884184360491365	0.003464722337363484	
0.11662132282407707	0.005426913603997136	0.0019895690931336285	0.0034647251885554114	
0.11842837210825283	0.005427256034159231	0.0019907552259990947	0.0034647281281753495	
0.12026342165032622	0.005427609196135441	0.0019919779143475415	0.0034647311589457996	
0.12212690531474645	0.0054279734274780105	0.0019932382698976984	0.0034647342836717984	
0.12401926368869937	0.005428349076433596	0.0019945374372849585	0.0034647375052433275	
0.12594094418627644	0.005428736502287014	0.0019958765949838224	0.0034647408266378133	
0.12789240115425762	0.005429136075716311	0.0019972569562532595	0.0034647442509226608	
0.12987409597953362	0.005429548179159614	0.0019986797701053802	0.0034647477812578867	
0.13188649719819254	0.005429973207194128	0.002000146322297861	0.003464751420898795	
0.13393008060629666	0.005430411566927731	0.0020016579363505054	0.0034647551731987465	
0.13600532937237603	0.005430863678403595	0.0020032159745863717	0.0034647590416119847	
0.13811273415166478	0.005431329975018294	0.0020048218391978652	0.0034647630296965413	
0.14025279320210793	0.005431810903953884	0.0020064769733382126	0.0034647671411172226	
0.1424260125021654	0.005432306926624429	0.0020081828622387165	0.0034647713796486547	
0.1446329058704415	0.005432818519137507	0.002009941034352196	0.0034647757491784253	
0.14687399508716817	0.005433346172771236	0.0020117530625230217	0.0034647802537102978	
0.14914981001757044	0.005433890394467337	0.002013620565184138	0.0034647848973675013	
0.15146088873714358	0.0054344517073408516	0.0020155452075814686	0.0034647896843961025	
0.1538077776588715	0.005435030651207098	0.002017528703026105	0.0034647946191684676	
0.15619103166241588	0.005435627783126487	0.002019572814174667	0.003464799706186799	
0.15861121422530794	0.0054362436779678445	0.002021679354338217	0.003464804950086764	
0.16106889755617235	0.005436878928990934	0.0020238501888201286	0.0034648103556412044	
0.16356466273001555	0.0054375341484488495	0.002026087236283276	0.0034648159277639277	
0.1660990998256107	0.005438209968211049	0.0020283924701469383	0.003464821671513597	
0.16867280806501112	0.005438907040407755	0.0020307679200137906	0.003464827592097708	
0.1712863959552255	0.005439626038096534	0.002033215673127366	0.0034648336948766337	
0.17394048143208848	0.005440367655951882	0.0020357378758603614	0.003464839985367792	
0.17663569200636045	0.005441132610978662	0.0020383367352341682	0.0034648464692498718	
0.17937266491209122	0.005441921643250303	0.0020410145204700094	0.003464853152367167	
0.18215204725728248	0.005442735516672695	0.0020437735645720593	0.003464860040733991	
0.18497449617688488	0.005443575019774745	0.002046616265942943	0.0034648671405391866	
0.18784067898816573	0.005444440966526612	0.002049545090031996	0.003464874458150716	
0.1907512733484843	0.005445334197186709	0.0020525625710166996	0.003464882000120355	
0.19370696741551147	0.005446255579178514	0.0020556713135176856	0.003464889773188451	
0.1967084600099325	0.005447206007998417	0.002058873994347749	0.003464897784288787	
0.19975646078067044	0.005448186408155774	0.0020621733642952984	0.0034649060405535247	
0.20285169037266976	0.0054491977341464114	0.002065572249942716	0.0034649145493182263	
0.2059948805972802	0.005450240971460936	0.002069073555520078	0.0034649233181269614	
0.20918677460527996	0.005451317137629182	0.002072680264794788	0.003464932354737491	
0.21242812706258082	0.0054524272833022715	0.002076395442997624	0.003464941667126528	
0.215719704328655	0.005453572493373758	0.0020802222387857885	0.0034649512634950695	
0.21906228463772706	0.0054547538881414455	0.0020841638862435967	0.0034649611522737933	
0.22245665828277353	0.005455972624511519	0.0020882237069214313	0.003464971342128532	
0.22590362780237347	0.005457229897246689	0.0020924051119137286	0.0034649818419657846	
0.22940400817045398	0.005458526940260196	0.00209671160397675	0.003464992660938303	
0.23295862698897662	0.005459865027957506	0.002101146779687	0.0034650038084507173	
0.2365683246836085	0.005461245476627704	0.0021057143316412464	0.003465015294165192	
0.2402339547024262	0.0054626696458866635	0.002110418050699133	0.0034650271280071343	
0.243956383717698	0.005464138940174127	0.0021152618282695417	0.0034650393201709163	
0.24773649183079302	0.005465654810306995	0.0021202496586419173	0.003465051881125601	
0.2515751727802653	0.005467218755091224	0.0021253856413639264	0.003465064821620703	
0.2554733341531623	0.005468832322994797	0.0021306739836669465	0.003465078152691906	
0.2594318975996074	0.005470497113884431	0.002136119002941029	0.003465091885666787	
0.26345179905070754	0.005472214780828768	0.0021417251292611436	0.0034651060321704967	
0.2675339889398373	0.005473987031970941	0.0021474969079667205	0.0034651206041313863	
0.27167943242735193	0.005475815632473577	0.0021534390022966707	0.0034651356137865804	
0.2758891096287819	0.005477702406539429	0.0021595561960823	0.0034651510736874603	
0.28016401584656353	0.005479649239510991	0.0021658533965007954	0.0034651669967050228	
0.2845051618053608	0.0054816580800526905	0.0021723356368921545	0.003465183396035163	
0.28891357389103245	0.005483730942419305	0.0021790080796428124	0.0034652002852037476	
0.2933902943933029	0.005485869908814605	0.002185876019139436	0.0034652176780715573	
0.29793638175219256	0.005488077131844315	0.002192944884796721	0.003465235588839003	
0.30255291080826724	0.005490354837067749	0.002200220244163429	0.003465254032050609	
0.30724097305676445	0.00549270532565273	0.0022077078061111984	0.0034652730225992407	
0.31200167690565833	0.00549513097713862	0.0022154134241111887	0.003465292575730006	
0.3168361479377224	0.0054976342523125705	0.0022233430996039744	0.0034653127070438353	
0.3217455291766536	0.005500217696204384	0.0022315029854686396	0.0034653334325006587	
0.32673098135731937	0.005502883941205672	0.0022398993895975617	0.00346535476842216	
0.33179368320019265	0.005505635710319319	0.0022485387785838476	0.0034653767314940342	
0.33693483169003946	0.0055084758205456216	0.002257427781529093	0.0034653993387677292	
0.3421556423589239	0.005511407186411764	0.002266573193979674	0.0034654226076615614	
0.3474573495735992	0.005514432823651802	0.002275981982000525	0.0034654465559611995	
0.35284120682735126	0.005517555853044597	0.0022856612863960584	0.0034654712018193996	
0.3583084870363649	0.005520779504417698	0.0022956184270886597	0.0034654965637549396	
0.3638604828406817	0.005524107120825563	0.0023058609076660116	0.003465522660650679	
0.3694985069098218	0.0055275421629110465	0.0023163964201094057	0.003465549511750619	
0.37522389225314035	0.00553108821345963	0.002327232849716081	0.003465577136655937	
0.3810379925349945	0.00553474898215636	0.0023383782802296957	0.003465605555319796	
0.3869421823947922	0.005538528310556225	0.0023498409991940215	0.0034656347880409363	
0.39293785777200174	0.005542430177279159	0.0023616295035461276	0.003465664855455813	
0.39902643623619527	0.005546458703441729	0.0023737525054664597	0.0034656957785292306	
0.4052093573222091	0.005550618158338223	0.002386218938504546	0.0034657275785433058	
0.41148808287049476	0.005554912965384682	0.0023990379640003285	0.0034657602770846166	
0.41786409737274555	0.005559347708340252	0.002412218977822608	0.0034657938960293475	
0.4243389083228771	0.005563927137821221	0.0024257716174475473	0.0034658284575262966	
0.43091404657344795	0.005568656178124012	0.0024397057694018265	0.003465863983977526	
0.4375910666976019	0.005573539934374531	0.002454031577096693	0.00346590049801646	
0.4443715473566186	0.0055785837000223645	0.0024687594490809955	0.0034659380224832032	
0.45125709167315986	0.005583792964699582	0.0024839000677432106	0.00346597658039684	
0.4582493276102989	0.0055891734224651915	0.0024994643984944747	0.003466016194924466	
0.4653499083564233	0.005594730980457723	0.0025154636994668368	0.003466056889346654	
0.4725605127161014	0.005600471767979969	0.0025319095317632564	0.003466098687019066	
0.4798828455070056	0.0056064021460414904	0.00254881377029832	0.003466141611329869	
0.4873186379629853	0.005612528717386358	0.0025661886152712698	0.0034661856856526303	
0.49486964814338685	0.005618858337035425	0.0025840466043157784	0.0034662309332942525	
0.5025376613487146	0.005625398123374565	0.002602400625373854	0.0034662773774376096	
0.5103244905427329	0.00563215546982249	0.0026212639303444816	0.0034663250410783657	
0.5182319767811088	0.00563913805711419	0.0026406501495610636	0.0034663739469555344	
0.5262619896466971	0.0056463538662386605	0.002660573307155364	0.0034664241174752466	
0.5344164276915693	0.005653811192072347	0.0026810478373696205	0.003466475574627143	
0.5426972188858914	0.005661518657752862	0.002702088601882774	0.003466528339892796	
0.5511063210737586	0.005669485229840789	0.0027237109082213096	0.003466582434145487	
0.559645722436092	0.005677720234320972	0.002745930529330088	0.0034666378775406164	
0.5683174419607084	0.005686233373498613	0.0027687637243839734	0.0034666946893959624	
0.5771235299196736	0.0056950347438497065	0.002792227260926725	0.003466752888060968	
0.5860660683540517	0.005704134854889907	0.002816338438429836	0.0034668124907740877	
0.595147171566167	0.0057135446491309895	0.0028411151133708157	0.0034668735135072563	
0.604368986619493	0.005723275523199402	0.0028665757259376456	0.0034669359707963565	
0.6137336938462858	0.005733339350197404	0.0028927393284740887	0.0034669998755565323	
0.6232435073630855	0.005743748503393699	0.0029196256157891947	0.0034670652388810786	
0.6329006755942035	0.005754515881337529	0.0029472549574637097	0.0034671320698225214	
0.6427074818033226	0.005765654934497825	0.002975648432296317	0.0034672003751543734	
0.6526662446333333	0.005777179693537498	0.003004827865043849	0.003467270159111967	
0.6627793186545348	0.00578910479934205	0.0030348158656217736	0.003467341423110554	
0.6730490949213316	0.0058014455349317574	0.003065635870944579	0.003467414165438768	
0.6834780015375548	0.0058142178593977335	0.003097312189600354	0.003467488380925337	
0.6940685042305437	0.005827438444014166	0.00312987004956973	0.0034675640605767596	
0.7048231069341222	0.005841124710692367	0.00316333564921703	0.0034676411911834576	
0.7157443523806098	0.005855294872956756	0.003197736211800611	0.0034677197548916875	
0.7268348227020044	0.005869967979638942	0.0032331000437706044	0.0034677997287382435	
0.7380971400404808	0.005885163961503703	0.003269456597145557	0.003467881084144731	
0.7495339671683494	0.005900903681040034	0.003306836536285047	0.003467963786367873	
0.7611480081176202	0.005917208985671906	0.0033452718094036573	0.0034680477939019985	
0.7729420088193235	0.005934102764666989	0.003384795725202855	0.003468133057829505	
0.784918757752735	0.005951609010047733	0.003425443035031729	0.0034682195211146807	
0.7970810866046624	0.0059697528818381754	0.003467250021025629	0.003468307117835858	
0.8094318709389453	0.005988560778011821	0.0035102545907138593	0.003468395772350368	
0.8219740308763326	0.006008060409541536	0.0035544963786342445	0.003468485398386264	
0.8347105317848907	0.006028280880991827	0.003600016855544139	0.003468575898054155	
0.847644384981113	0.006049252777137794	0.0036468594458748983	0.0034686671607719304	
0.8607786484418896	0.0060710082561438485	0.00369506965414067	0.0034687590620943363	
0.8741164275275125	0.0060935811498897315	0.0037446952010834274	0.0034688514624386844	
0.8876608757158821	0.006117007072092104	0.0037957861704152563	0.0034689442056969966	
0.9014151953480897	0.006141323534937894	0.003848395167107191	0.0034690371177240643	
0.9153826383855528	0.006166570075021448	0.0039025774882723674	0.0034691300046896575	
0.9295665071788846	0.00619278838946273	0.003958391307801465	0.0034692226512820982	
0.9439701552486742	0.006220022483179214	0.004015897876031587	0.0034693148187489842	
0.9585969880783669	0.006248318828391424	0.004075161735867969	0.0034694062427594353	
0.9734504639194281	0.006277726537562866	0.004136250956932847	0.0034694966310706028	
0.9885340946089864	0.006308297551111077	0.004199237389490075	0.0034695856609793505	
1.0038514464001433	0.006340086841380235	0.004264196940090013	0.003469672976538041	
1.01940614080515	0.006373152634539353	0.004331209871100094	0.0034697581855110573	
1.0352018554516484	0.006407556652266856	0.004400361126535665	0.0034698408560462513	
1.051242324952181	0.006443364375305372	0.004471740686887258	0.0034699205130326568	
1.0675313417871697	0.006480645331224222	0.004545443955959169	0.0034699966341127423	
1.0840727572015847	0.006519473409015627	0.004621572183095425	0.003470068645313928	
1.1008704821154982	0.006559927203479906	0.004700232924579218	0.003470135916260297	
1.117928488048752	0.006602090392731022	0.00478154054845816	0.0034701977549209907	
1.1352508080599522	0.006646052152584438	0.004865616787578661	0.003470253401846958	
1.1528415377000134	0.006691907612083157	0.004952591346218377	0.0034703020238423393	
1.1707048359804781	0.006739758354985492	0.005042602566397788	0.0034703427070106145	
1.1888449263568397	0.006789712972692065	0.005135798160744088	0.003470374449108936	
1.2072660977271032	0.006841887674844229	0.005232336019688872	0.0034703961511364646	
1.225972705445816	0.006896406964699318	0.005332385101824288	0.003470406608074054	
1.2449691723538168	0.00695340438740056	0.005436126417442862	0.0034704044986833093	
1.2642599898239333	0.007013023360435986	0.005543754116669849	0.003470388374262431	
1.2838497188228888	0.007075418096951618	0.0056554766951952325	0.003470356646244782	
1.3037429909896587	0.00714075463418496	0.005771518332461245	0.00347030757251313	
1.3239445097305402	0.00720921198115948	0.005892120379304768	0.003470239242288455	
1.3444590513311867	0.007280983401981287	0.006017543014542532	0.0034701495594365774	
1.3652914660858761	0.0073562778536698185	0.006148067092883017	0.003470036224019038	
1.386446679444272	0.007435321600512311	0.006283996209923913	0.003469896711896389	
1.4079296931759626	0.007518360030552233	0.006425659013935425	0.003469728252172675	
1.4297455865530366	0.007605659704120427	0.006573411798739948	0.0034695278022496075	
1.451899517550985	0.007697510669437721	0.006727641417401363	0.00346929202023835	
1.4743967240682132	0.007794229086434819	0.006888768562778386	0.003469017234456658	
1.4972425251644468	0.007896160207267607	0.007057251468450743	0.003468699409720798	
1.5204423223183279	0.008003681770824472	0.0072335900923024225	0.003468334110127043	
1.5440016007044985	0.00811720787916419	0.0074183308553890746	0.0034679164580096573	
1.5679259304904682	0.008237193436711258	0.0076120720209187295	0.0034674410887653682	
1.5922209681535842	0.00836413924870089	0.007815469812580297	0.003466902101254855	
1.6168924578184014	0.008498597894477392	0.00802924538846364	0.0034662930035388477	
1.6419462326147771	0.008641180514654628	0.008254192806893792	0.003465606653793672	
1.667388216057011	0.008792564679921833	0.008491188144178085	0.003464835196397929	
1.6932244234443516	0.008953503544794059	0.008741199952127025	0.0034639699934168756	
1.7194609632832076	0.009124836533620511	0.009005301275887969	0.003463001552075588	
1.7461040387313935	0.009307501860930205	0.0092846834907578	0.0034619194493662546	
1.7731599490647525	0.009502551256616804	0.00958067226078034	0.0034607122557680386	
1.8006350911665105	0.009711167352294157	0.009894745972439828	0.003459367461299805	
1.828535961039703	0.009934684293243238	0.010228557053544047	0.003457871408969796	
1.8568691553430368	0.010174612277010128	0.010583956649509578	0.0034562092434188376	
1.885641372950552	0.010432666893049362	0.010963023194246978	0.003454364886603679	
1.9148594165354507	0.010710804358373677	0.011368095475563373	0.0034523210583816046	
1.9445301941784663	0.01101126402552807	0.01180181084578979	0.003450059368816938	
1.974660721001155	0.011336619898646346	0.012267149249924194	0.0034475605224339456	
2.0052581208244957	0.011689843352576581	0.012767483706012038	0.003444804694799758	
2.036329627853186	0.01207437983556667	0.01330663772485609	0.00344177217232432	
2.067882588386045	0.012494243078490777	0.013888949813026739	0.0034384443926347248	
2.0999244625529108	0.01295413126514537	0.014519344522459473	0.003434805594196049	
2.132462826078452	0.013459570764168679	0.015203408257086017	0.003430845394135415	
2.1655053720733157	0.014017094383234806	0.01594746583712948	0.003426562785102998	
2.199059912853022	0.01463446261140224	0.016758650028492354	0.003421972311881198	
2.2331343817850464	0.015320937736450909	0.017644949859164982	0.003417113615027852	
2.267736835164523	0.016087621476553262	0.018615212968060693	0.0034120662064130625	
2.302875454119006	0.01694786550384721	0.019679059997245445	0.0034069724196731477	
2.3385585465427567	0.01791775800621537	0.02084664150978777	0.003402073187632043	
2.3747945490609914	0.019016671911604395	0.02212812517152143	0.003397763970266927	
2.411592029024571	0.020267818294491997	0.02353273747251721	0.0033946821962895024	
2.4489596865355954	0.021698654295842508	0.025067097124734088	0.0033938432490048204	
2.4869063565043885	0.02334079306620182	0.026732475166512802	0.003396848606242967	
2.5254410107383527	0.025228646615432605	0.028520541799784162	0.0034061929855611355	
2.564572760063192	0.0273952140688017	0.030407229716354275	0.003425682662702503	
2.604310856476998	0.029861959535306532	0.032344809602188565	0.0034609046108898494	
2.6446646953377266	0.03261758807070385	0.0342535317974869	0.0035194695565540658	
2.6856438175845567	0.035579197637971204	0.0360165345004373	0.003610280282969143	
2.727257911993673	0.03853506560646704	0.03748451338705722	0.0037404728655497906	
2.769516817469004	0.04109526684059574	0.038497068807397505	0.0039090723036925915	
2.812430525368455	0.04272797271769445	0.038921226757721805	0.004100140227947056	
2.8560091818661824	0.042963205670601384	0.03869399083088924	0.004283941485494928	
2.9002630903514777	0.04167569327967353	0.037845669891552414	0.004430714474288808	
2.945202713864811	0.039171058633701454	0.03648868090230599	0.004525208686121771	
2.9908386775716385	0.035984158760001946	0.034779288543700417	0.004568855145638982	
3.0371817712745264	0.032614448087501836	0.032875115681658504	0.004573322673288402	
3.0842429519642045	0.029391713879038165	0.030906746593451443	0.004553194000639132	
3.1320333464101533	0.026475642534881955	0.028967516093374064	0.004520853843373876	
3.180564253791325	0.023912190859039395	0.027115929039150798	0.004484635860889848	
3.2298471483676323	0.021688506698900815	0.025383494084620158	0.004449287708847353	
3.2798936821928324	0.01976801912079391	0.023783154560092928	0.00441714605052858	
3.3307156878694446	0.018108489083498682	0.022316203762566815	0.0043891497148121055	
3.3823251813463506	0.016669901035344034	0.020977239517006155	0.004365502621718052	
3.43473436475976	0.015417242296182845	0.019757427579459	0.004346056203615411	
3.487955629318178	0.01432098273965856	0.01864652199262955	0.00433051498078558	
3.542001558232087	0.013356638872922814	0.01763404768693117	0.00431854147388554	
3.5968849296890193	0.012504052653552465	0.016709948833208327	0.004309806748627203	
3.6526187198747286	0.011746651018450299	0.01586491017081742	0.004304012565427722	
3.7092161060411786	0.011070785086451663	0.015090485380952612	0.004300899151770924	
3.7666904696220658	0.010465175148875318	0.01437911622425023	0.004300245999715104	
3.8250553993966134	0.009920458059374396	0.013724093335779107	0.004301869532723401	
3.884324694702404	0.009428823443963215	0.013119488869384672	0.004305619599000119	
3.9445123686979775	0.008983723175487181	0.01256007841936886	0.004311375756860559	
4.005632651675993	0.00857963977541511	0.012041261913843153	0.00431904380157538	
4.067699994427721	0.00821190161694516	0.011558988564028915	0.004328552718707654	
4.130729071659682	0.007876535091615303	0.011109688256065063	0.0043398521173144255	
4.194734785463209	0.007570145928917986	0.01069021023188067	0.004352910134419867	
4.259732268837781	0.007289823537015398	0.010297769059013992	0.004367711776386805	
4.325736889268946	0.007033063575741139	0.009929897452593584	0.004384257655455999	
4.392764252361694	0.0067977050284278384	0.009584405314397672	0.004402563081422471	
4.460830205530115	0.006581878860736052	0.00925934429071865	0.004422657474303502	
4.5299508417442365	0.006383965991849373	0.008952977161089122	0.0044445840714621215	
4.600142503334918	0.006202562797349324	0.008663751417475636	0.004468399910815979	
4.671421785857698	0.006036452746789051	0.008390276457292758	0.004494176080012488	
4.743805542016518	0.005884583078277075	0.008131303881691308	0.004521998229691655	
4.817310885648243	0.005746045647244134	0.00788571045665795	0.004551967357301235	
4.891955195768907	0.005620061272388114	0.00765248335537378	0.0045842008766139525	
4.967756120682691	0.005505967050442351	0.007430707354720272	0.00461883399745243	
5.044731582154526	0.005403206232104898	0.007219553706534684	0.004656021450565951	
5.122899779647386	0.005311320351446364	0.007018270445497381	0.004695939604630957	
5.202279194625215	0.005229943386208353	0.006826173930942044	0.004738789036592078	
5.282888594922542	0.005158797801455593	0.006642641450076179	0.004784797633814549	
5.364747039181794	0.005097692398278881	0.006467104735755739	0.004834224327797477	
5.447873881359371	0.005046521956594816	0.006299044273705972	0.004887363585823015	
5.532288775301544	0.005005268730499954	0.006137984292493289	0.004944550820633549	
5.618011679391243	0.004974005930405663	0.005983488345134677	0.005006168921364167	
5.705062861266868	0.004952903413328312	0.005835155404418504	0.005072656164643991	
5.793462902614208	0.004942235907474134	0.005692616405178382	0.00514451583727132	
5.883232704032601	0.004942394227732782	0.005555531176227672	0.005222327996985709	
5.974393489976511	0.004953900105725341	0.0054235857126950894	0.005306763923627294	
6.06696681377367	0.004977425476506466	0.005296489746328526	0.0053986039805177756	
6.160974562720967	0.005013817354605844	0.005173974577143798	0.005498759830740554	
6.25643896325932	0.005064129824008058	0.005055791134748219	0.005608302256891235	
6.353382586228693	0.005129665201443958	0.004941708241898391	0.005728496246380139	
6.451828352204593	0.005212027169433567	0.004831511056470036	0.005860845570452439	
6.551799536917215	0.005313189700165262	0.004724999671119059	0.006007149863845522	
6.653319776754563	0.005435587025660728	0.004621987852575775	0.006169578286469423	
6.756413074350862	0.005582231927000765	0.004522301904805096	0.006350765330354593	
6.861103804261538	0.0057568724556142275	0.0044257796422398285	0.006553936366136016	
6.9674167187261515	0.0059642011779363095	0.004332269460999058	0.006783073260469962	
7.075376953520617	0.006210136515599504	0.004241629497478455	0.007043133946553502	
7.1850100339000935	0.006502203009782444	0.004153726864977644	0.007340344049899739	
7.2963418806339915	0.006850046070255494	0.004068436960139572	0.007682582590384059	
7.40939881613446	0.007266124652774247	0.003985642831942351	0.008079884041428927	
7.5242075706798515	0.00776662383676558	0.0039052346068253114	0.008545065696930048	
7.640795288734611	0.008372592101928592	0.0038271089642653907	0.009094434720607735	
7.759189535367103	0.009111158845227963	0.003751168657762207	0.00974835862580436	
7.879418302766868	0.010016213609273057	0.003677322076752718	0.010530999123851012	
8.001510016862884	0.01112656762760469	0.0036054828454699134	0.011467219448854708	
8.125493544044346	0.012476061722380577	0.003535569455193798	0.012571517125974775	
8.251398197985628	0.014062365812389222	0.0034675049267247496	0.01381755779709573	
8.379253746576957	0.015772602090359994	0.0034012165002460506	0.015072007069800044	
8.509090418962503	0.017271216392679953	0.0033366353500396163	0.016007529196944398	
8.640938912687513	0.018003268138857182	0.0032736963217819366	0.01614142863097187	
8.774830400956196	0.017554264842602703	0.003212337690380088	0.015182937591723764	
8.910796540002062	0.016065689998674762	0.003152500936514236	0.013361132252847721	
9.048869476572474	0.01411405833154333	0.0030941305402365565	0.011248101427373994	
9.189081855529167	0.012220347723216845	0.0030371737901397295	0.009305003858675864	
9.331466827566528	0.010604418807657827	0.0029815806067535365	0.007697392565108039	
9.476058057049498	0.009289918496270293	0.0029273033789577892	0.006418669796054992	
9.622889729972897	0.008234362158403058	0.002874296812315677	0.005412971830998605	
9.771996562044086	0.007385920580883647	0.002822517788335178	0.0046237478374630365	
9.923413806890872	0.00669997330384333	0.0027719252337589733	0.0040056896891996156	
10.0771772643966	0.0061416796488975795	0.0027224799990664544	0.0035249902504368383	
10.233323289164382	0.005684712830798098	0.0026741447454461235	0.0031568394896787444	
10.391888799112495	0.005309368134253628	0.002626883839563707	0.0028827480667967483	
10.552911284202958	0.005000912239397668	0.0025806632555117927	0.0026883459808957617	
10.716428815305356	0.004748322578717646	0.002535450483381106	0.002561803594191346	
10.882480053198018	0.00454337206968363	0.0024912144439426607	0.002492896353966729	
11.051104257708666	0.004379980831793293	0.0024479254089742834	0.002472635889971325	
11.222341296996655	0.004253766329442241	0.002405554926805081	0.0024932802543968565	
11.39623165697915	0.004161741362674818	0.00236407575268758	0.0025484927042152645	
11.572816450903245	0.00410212585108966	0.0023234617836401968	0.0026334772894366166	
11.752137429066462	0.004074251791845142	0.002283687997432335	0.0027450268626427487	
11.93423698868786	0.004078551737594391	0.0022447303954114773	0.0028815030237275946	
12.119158183932093	0.004116630695470181	0.002206565948896169	0.003042802010242182	
12.306944736088793	0.004191430376877085	0.0021691725488810795	0.0032303602296759096	
12.497641043909683	0.00430750340170869	0.002132528958820666	0.00344724014154714	
12.691292194105861	0.004471421511337145	0.002096614770276458	0.0036983224132201755	
12.887943972007742	0.004692338240956113	0.0020614103612298534	0.003990609209611504	
13.08764287239018	0.004982687664361533	0.002026896856877736	0.004333590715814301	
13.290436110465315	0.005358851960770013	0.0019930560927422986	0.004739471286502462	
13.496371633045765	0.005841159961147956	0.0019598705799393087	0.005222603541743539	
13.705498129880782	0.006451231586018673	0.0019273234724608546	0.005796267825544205	
13.917865045168076	0.007201282636892322	0.0018953985363393882	0.006462043740550962	
14.133522589243995	0.008063779336359081	0.0018640801205697729	0.00718223853866703	
14.35252175045488	0.00891021722703414	0.0018333531296751185	0.007828505697670119	
14.574914307212275	0.00946003034454182	0.0018032029978105274	0.008148571145533894	
14.800752840235097	0.009397570453524073	0.001773615664306499	0.007886776222691853	
15.030090744981337	0.008689391648742186	0.001744577550560839	0.0070598499280958875	
15.262982244272472	0.007661622704064845	0.0017160755381943453	0.005990838597986219	
15.499482401113475	0.006649329577848658	0.0016880969483915337	0.004980831650599311	
15.739647131711472	0.005794473491933205	0.0016606295223531781	0.004146314355317075	
15.98353321869612	0.005114772273298599	0.0016336614027924823	0.0034947671637209827	
16.23119832454485	0.004586812201515751	0.001607181116411423	0.0030011819161552705	
16.482701005216104	0.004181415529666421	0.0015811775572980983	0.002638211977010166	
16.738100723993853	0.003873938166382667	0.0015556399711899264	0.0023836764817113934	
16.997457865546615	0.0036459341392496084	0.0015305579405512383	0.0022206666360102367	
17.26083375020432	0.0034844937112161276	0.0015059213704172304	0.0021360143892950496	
17.528290648456405	0.003381258811289045	0.0014817204749594018	0.002119092793271025	
17.799891795674554	0.003331665700652978	0.001457945764730561	0.002161464746119249	
18.075701407063548	0.0033345258849243014	0.001434588034550188	0.002257188330670956	
18.35578469284383	0.0033919396257107593	0.0014116383519934702	0.0024033471958553126	
18.64020787366921	0.003509494729913863	0.0013890880464497062	0.002600490220025314	
18.929038196283646	0.0036966051160120684	0.001366928698717884	0.0028528019282721253	
19.222343949420477	0.003966487500064281	0.0013451521311093541	0.003167612572915862	
19.52019447994806	0.004334145746862829	0.0013237503980293316	0.0035528513376743534	
19.822660209265607	0.004807650705293353	0.001302715777010748	0.004008382422291904	
20.12981264995304	0.0053620099836566145	0.0012820407601756088	0.004502438543758064	
20.441724422678867	0.005885912542444029	0.001261718046100514	0.004927095593733982	
20.75846927337004	0.006148785374855294	0.0012417405320644412	0.005078607086545221	
21.08012209064783	0.0059467385006308346	0.0012221013066581986	0.00479666405475717	
21.406758923533914	0.005366307943762093	0.0012027936427361965	0.004186737633363385	
21.738456999430788	0.004686314648652798	0.0011838109906923322	0.003509975730987727	
22.075294742380795	0.004087254603792746	0.0011651469720428704	0.002926626526673664	
22.417351791608088	0.003618031551815411	0.0011467953733002008	0.0024782690066309384	
22.764709020347887	0.0032713501782864456	0.0011287501401222877	0.0021584903952067283	
23.1174485549675	0.0030276936869299137	0.001111005371723533	0.0019509582144500521	
23.47565379438362	0.002870011803595398	0.0010935553155335617	0.0018406287831831457	
23.839409429780538	0.0027871024963552443	0.001076394362091246	0.001815393202031986	
24.20880146463373	0.0027738426480438524	0.0010595170401619817	0.0018660477666573973	
24.583917235044	0.002830893547316617	0.0010429180120669142	0.001986833343334088	
24.964845430386426	0.0029643406259677128	0.0010265920692134629	0.0021761080886256315	
25.351676114279368	0.0031843095940504917	0.0010105341278170634	0.0024354926770063052	
25.744500745878433	0.003498846569577741	0.000994739224804622	0.0027640249855023016	
26.143412201500308	0.0038931066192026235	0.0009792025138907023	0.003139168740883124	
26.548504796581717	0.004280522401064651	0.0009639192618179495	0.0034751803261005533	
26.959874307978602	0.00446423917607472	0.0009488848447537253	0.0035965672684754365	
27.377617996610834	0.00427678571349674	0.000934094744835366	0.003370171834295721	
27.801834630457815	0.003821710184761858	0.0009195445468568772	0.0029087903422785224	
28.232624507910387	0.003332794154063618	0.0009052299350902756	0.002429821538878698	
28.670089481484574	0.002933842507581823	0.0008911466902351369	0.0020459667636322214	
29.114332981902788	0.0026483665788704968	0.0008772906864902665	0.0017806491497141946	
29.565460042548164	0.0024662283173012257	0.0008636578887417164	0.0016273342864236043	
30.0235773242978	0.0023744098656262778	0.0008502443498616876	0.0015745925528050046	
30.488793140740842	0.002365803612415355	0.0008370462081131317	0.0016123507286413073	
30.961217483787163	0.0024406526564893505	0.000824059684655148	0.0017335312590729122	
31.440962049673153	0.002604732854506817	0.0008112810811445049	0.0019339037033242028	
31.928140265370157	0.002860596495696343	0.0007987067774288859	0.0022052719927444686	
32.42286731540228	0.0031783309948581464	0.0007863332293276539	0.0025100548591816332	
32.925260169079685	0.003436894181059315	0.000774156966496165	0.002732673286607679	
33.435437608153904	0.003436061996133567	0.0007621745903698505	0.0026992636530438416	
33.95352025490161	0.003139790591994234	0.0007503827721844842	0.0023947216779244087	
34.479630600643624	0.002747558059409777	0.0007387782510692294	0.0020100563549991656	
35.01389303470575	0.0024182987777936473	0.0007273578322092295	0.0016930762060482663	
35.556433873828425	0.0021953929672789358	0.000716118385074669	0.0014873685141086244	
36.107381392031996	0.002075735461588715	0.0007050568417133817	0.0013935463472019825	
36.666865850944866	0.0020510237724542125	0.0006941701951042296	0.0014029936208417837	
37.23501953060145	0.002119198641074779	0.0006834554975686087	0.0015069112059217606	
37.81197676071744	0.0022822843005026097	0.0006729098592375734	0.0016960298604946859	
38.397873952449665	0.002527018140473701	0.0006625304465721822	0.0019456712568845366	
38.99284963064802	0.0027704949763032757	0.0006523144809347966	0.002170573038067048	
39.59704446660722	0.0028260060005464147	0.0006422592372091651	0.0022027418338017904	
40.21060131132589	0.0026064764690292394	0.0006323620424672319	0.001977453871043298	
40.83366522928125	0.0022832305713352107	0.0006226202746807031	0.001661336405462984	
41.46638353272696	0.002019417712367472	0.0006130313614755108	0.0014084348378454452	
42.108905816522395	0.0018609418860465199	0.0006035927789273838	0.0012664220022021886	
42.76138399350171	0.0018072905241415748	0.0005943020503968351	0.0012375409228030023	
43.42397233039088	0.0018544807867922426	0.0005851567454019449	0.001313416294729317	
44.096827484281306	0.0020003308517059287	0.0005761544785273993	0.001480410811164971	
44.78010853966855	0.0022175144777713328	0.0005672929083683142	0.0016994607520344235	
45.47397704606499	0.0023852545728476914	0.000558569736507444	0.0018515813530810168	
46.17859705619533	0.002320676306840307	0.0005499827065244347	0.0017761676605044052	
46.894135164783904	0.00206372953560157	0.0005415296030358499	0.001522843340771275	
47.62076054794297	0.0018126993683315682	0.0005332082507647489	0.0012804705517715392	
48.35864500317141	0.001659451534197488	0.0005250165136386572	0.0011402206461269245	
49.10796298997312	0.0016158857957947247	0.0005169522939148209	0.0011170965312216762	
49.86889167110482	0.001679126319292683	0.0005090135313316818	0.0012033060034257312	
50.641610954463076	0.0018381908331727916	0.0005011982022855683	0.0013751524296939518	
51.42630353562007	0.0020222258122021748	0.0004935043190316314	0.001553563135003761	
52.22315494101898	0.002049192122822938	0.00048592992890810215	0.001569940956886491	
53.03235357183818	0.001855501799438579	0.0004784731135829928	0.0013776641040655476	
53.854090748535334	0.0016268833194573356	0.0004711319883223967	0.001156354539331069	
54.688560756081706	0.0014887749073209157	0.0004639047012795786	0.0010293807590417545	
55.53596088989733	0.0014640411012470044	0.0004567894328040893	0.0010224366049703198	
56.39649150249797	0.0015493746943438648	0.0004497843947701643	0.0011256964891303634	
57.27035605086487	0.0017133359904020617	0.0004428878299237031	0.0012945700277108342	
58.15776114454846	0.001819699819295081	0.00043609801124715457	0.0013929589822095662	
59.05891659451753	0.001708566678068628	0.000429413241341663	0.0012801397196769882	
59.974035462765215	0.001498428551638142	0.00042283185182585733	0.0010758986480366775	
60.90333411268367	0.0013594341081894555	0.00041635220275069263	0.0009459819037413847	
61.847032260219336	0.0013360337202879533	0.00040997268202977596	0.0009376341336817134	
62.80535302582078	0.001425050036451943	0.0004036917048846374	0.001041187253961999	
63.778522987191536	0.0015744625799826502	0.00039750771330442433	0.001192127241625657	
64.76677223286032	0.0016103951449079514	0.00039141917551952237	0.0012224853821600024	
65.77033441658139	0.0014510813825914198	0.0003854245854886262	0.001065873483061211	
66.78944681257751	0.0012837232107721273	0.0003795224623988044	0.0009050731048739929	
67.82435037163955	0.0012224428252424202	0.00037371135017811593	0.0008549973285389427	
68.87528977809474	0.001280026012820385	0.00036798981702036455	0.0009262961123874299	
69.94251350765792	0.0014136449505466559	0.0003623564549215827	0.0010636517245608478	
71.02627388617911	0.0014551128986053613	0.0003568098792278618	0.0011010570530011236	
72.12682714930152	0.001310013247814119	0.0003513487281941561	0.000958809768079384	
73.24443350304374	0.0011658951546743967	0.00034597166255370514	0.0008209567451743778	
74.37935718532088	0.0011340511648239857	0.0003406773650977334	0.000800017329063782	
75.53186652841877	0.0012180778488145678	0.00033546454026509877	0.0008944210504234477	
76.7022340224364	0.0013283502695413056	0.00033033191374157406	0.0010040308498761971	
77.89073637971123	0.0012723555124113804	0.0003252782320684617	0.0009475153000050621	
79.09765460024283	0.0011190168001286485	0.0003203022622602477	0.0007989793955324684	
80.32327403813038	0.0010510374196148527	0.00031540279143101746	0.0007391804138434313	
81.5678844690394	0.001105754756707191	0.0003105786264293654	0.0008042537916446311	
82.83178015871405	0.001213612168693523	0.00030582859348153937	0.0009134018986467876	
84.11525993255103	0.001177879179969099	0.00030115153784257103	0.000877138915412392	
85.41862724625115	0.001037194717580226	0.0002965463234551575	0.0007408833221513101	
86.74219025756646	0.0009822659743697808	0.00029201183261605684	0.0006936576270946734	
88.08626189915832	0.00104862055818681	0.00028754696564978687	0.0007685622460251892	
89.45115995258467	0.0011321434972517176	0.00028315064058940544	0.000851882984796832	
90.83720712343391	0.0010496528915063094	0.00027882179286417287	0.0007709242083909695	
92.24473111762269	0.0009363224050867159	0.0002745593749938979	0.0006625189272257927	
93.67406471887617	0.0009390065709611144	0.0002703623562897769	0.0006736108674566224	
95.1255458674087	0.0010317871315676248	0.00026622972256154417	0.0007701978316636423	
96.59951773982377	0.0010225091384616746	0.0002621604758307572	0.0007606889008391495	
98.09632883025184	0.0009027723927202314	0.00025815363405004625	0.0006448323839670034	
99.61633303274554	0.0008727797868726579	0.00025420823082816617	0.0006217644094122695	
101.15988972495167	0.0009520304506700424	0.0002503233151606899	0.0007061577675543956	
102.72736385307937	0.0009654897027145147	0.00024649795116619527	0.0007194236507352326	
104.31912601818526	0.0008544131410045537	0.00024273121782779366	0.0006118328486600273	
105.93555256379533	0.0008254697027121072	0.0002390222087398629	0.0005892101685777318	
107.57702566488457	0.0009019071154342967	0.00023537003185984532	0.0006699714542205405	
109.24393341823551	0.0008943247032283278	0.0002317738092649788	0.0006627361678311123	
110.93666993419627	0.0007928679424230345	0.00022823267691383546	0.0005649417365496799	
112.65563542986153	0.0007951929181687307	0.0002247457844125408	0.0005735731523447202	
114.40123632369622	0.0008668446161519914	0.00022131229478555888	0.0006472566507402387	
116.17388533162597	0.0008056136162137305	0.00021793138425092517	0.0005877145057700665	
117.9740015646163	0.0007387774504658365	0.00021460224199981747	0.0005252747882756351	
119.802010627764	0.0007909879679862625	0.00021132406998035643	0.0005825420268389183	
121.65834472092367	0.0008047332748452981	0.00020809608268553264	0.0005968423707774146	
123.54344274089367	0.000715131855451945	0.00020491750694515894	0.0005104615228629896	
125.45775038518534	0.0007267440899562525	0.00020178758172175105	0.0005274536109011005	
127.40172025740017	0.0007766908248408046	0.00019870555791024215	0.0005786103492452224	
129.3758119742398	0.0006974208491134188	0.00019567069814143987	0.0005018149433933667	
131.3804922741741	0.0006825196415590006	0.00019268227658913862	0.0004916991727348887	
133.41623512779302	0.0007391713054570199	0.00018973957878079986	0.0005502843339317795	
135.48352184986857	0.0006728353433466175	0.00018684190141171871	0.0004860285751895031	
137.58284121315285	0.0006508958739423795	0.00018398855216259684	0.0004684529990786192	
139.71468956393986	0.0007042209719734612	0.00018117884952044208	0.0005237645303667857	
141.879570939417	0.0006396137043907627	0.00017841212260272186	0.00046124301854723175	
144.07799718683648	0.0006283170770319397	0.00017568771098469427	0.00045415205613809925	
146.31048808453184	0.0006708380731423225	0.0001730049645298482	0.000498196178669223	
148.57757146481032	0.0006017224597689429	0.00017036324322338288	0.0004314720584168941	
150.87978333874923	0.0006161681803766115	0.0001677619170086591	0.0004499121368321376	
153.2176680229263	0.0006292122381256416	0.00016520036562655838	0.00046407909426058615	
155.5917782681133	0.0005693169215502786	0.0001626779784576864	0.00040707497422808964	
158.00267538996428	0.0006112740824150444	0.00016019415436735953	0.0004520250254733682	
160.45092940172842	0.0005744137157412773	0.0001577483015533151	0.00041668013535105307	
162.9371191490193	0.0005580106885158019	0.00015533983739608766	0.00040373482917377033	
165.46183244667284	0.0005868021499425799	0.00015296818831199487	0.00043396097733489894	
168.02566621772516	0.0005293144930930873	0.00015063278960867854	0.00037896272409931376	
170.6292266345446	0.0005657440141639286	0.00014833308534314732	0.000418120613062522	
173.27312926215015	0.0005267036130851373	0.00014606852818227034	0.00038065663941472825	
175.9579992037507	0.0005276922097834304	0.00014383857926567018	0.0003848031721238327	
178.68447124853947	0.0005302387051832703	0.00014164270807096773	0.00038861198791301476	
181.45319002177868	0.0004971469349128842	0.00013948039228132967	0.0003582998372437553	
184.2648101372089	0.0005252022971534799	0.00013735111765527462	0.0003879533958484435	
187.11999635182175	0.00047767681559441754	0.00013525437789868908	0.0003427222500376286	
190.019423723029	0.000510671953122205	0.00013318967453901398	0.00037774593555966264	
192.9637777682679	0.0004643710251996106	0.00013115651680155468	0.00033334548954276914	
195.95375462707955	0.000492635479965373	0.00012915442148787537	0.00036386435927824033	
198.99006122569847	0.00045257045230675185	0.0001271829128562364	0.00032545617036546973	
202.0734154441926	0.00047561598401495197	0.00012524152250403413	0.0003507870944959402	
205.20454628619316	0.000439909747856732	0.00012332978925220622	0.00031663309445561187	
208.38419405125447	0.0004610937856869604	0.00012144725903156351	0.0003400125149922519	
211.6131105098844	0.00042602519138816754	0.00011959348477101149	0.00030649699115116615	
214.892059081287	0.0004484865741122379	0.00011776802628762688	0.0003309789556165173	
218.22181501385919	0.0004121035551487724	0.00011597045017855275	0.00029624870867745584	
221.60316556848443	0.0004354312564542895	0.00011420032971467894	0.00032135475629869336	
225.03691020466627	0.00040076340109402664	0.00011245724473607408	0.0002885363438669199	
228.5238607695462	0.00041810709385564756	0.00011074078154913682	0.0003073921191128886	
232.06484168985054	0.0003952175440737901	0.00010905053282543409	0.00028654218881341513	
235.66069016681035	0.00039490469958517816	0.00010738609750219618	0.00028752238542365736	
239.3122563741041	0.00039523609947471556	0.00010574708068443663	0.0002898279341661494	
243.0204036588648	0.0003725997353217392	0.00010413309354866923	0.0002685092031146172	
246.78600874580337	0.00038955086959159205	0.00010254375324819178	0.0002870883212906365	
250.60996194449422	0.0003637277452378734	0.00010097868281990882	0.0002630006494732559	
254.4931673598731	0.0003659115967871556	9.943751109266541e-05	0.00026647707748898223	
258.43654310599635	0.0003681499742631105	9.791987259706501e-05	0.0002704580281750037	
262.4410215231124	0.00034464976723443087	9.642540747674473e-05	0.0002483234918251474	
266.507549398097	0.0003549016113567738	9.49537614010825e-05	0.00025995495012898456	
270.63708818830384	0.0003481361825731517	9.35045854793103e-05	0.00025487440079496247	
274.8306142488838	0.00032956930840886034	9.207753617600872e-05	0.000237556898706109	
279.08911906362675	0.00033854934177295965	9.0672275227959e-05	0.00024788297577322155	
283.4136094793798	0.00033401187574105655	8.928846956232816e-05	0.00024491442601519544	
287.80510794409827	0.0003154835225044325	8.79257912161645e-05	0.00022766100520100243	
292.26465274858515	0.0003180409562356333	8.658391725718013e-05	0.0002314590884085039	
296.7932982719762	0.0003222487464755162	8.526252970579908e-05	0.0002370580637716423	
301.3921152310292	0.00030711519487050526	8.396131545844786e-05	0.00022333833761646965	
306.0621909332746	0.00029704419066634594	8.267996621206877e-05	0.00021439791404212567	
310.80462953409153	0.0003014407652964468	8.141817838983297e-05	0.00022002460750556883	
315.6205522977641	0.00030254040846229525	8.017565306803473e-05	0.00022242637986093935	
320.5110978625849	0.00029081568862051514	7.895209590414553e-05	0.0002120212819066993	
325.47742251006514	0.0002797729000865205	7.774721706600855e-05	0.00020209511372347975	
330.52070043831674	0.00027795267252939105	7.656073116215438e-05	0.00020139703140958635	
335.6421240396705	0.0002808273897286182	7.539235717321905e-05	0.0002054383741377851	
340.8429041825955	0.00027971026185718005	7.42418183844454e-05	0.00020551087936019862	
346.1242704979875	0.0002721444467338721	7.310884231925011e-05	0.00019914692376930796	
351.4874716698928	0.0002627196739327683	7.199316067383809e-05	0.00019083733208745087	
356.9337757307372	0.00025571294256329657	7.089450925284707e-05	0.00018487393923943406	
362.46447036112943	0.000252045973454374	6.98126279060049e-05	0.0001822483769656406	
368.08086319431027	0.0002505640370062399	6.874726046578293e-05	0.0001818192613685871	
373.7842821253185	0.00024966089866841547	6.769815468602892e-05	0.0001819637078672228	
379.57607562494815	0.00024821003203756234	6.666506218156307e-05	0.00018154762148152084	
385.45761305857025	0.00024582674747509217	6.564773836872151e-05	0.0001801868181727697	
391.43028500989345	0.00024266397815623817	6.464594240683173e-05	0.00017803341304749692	
397.49550360974456	0.00023906993058161048	6.365943714060382e-05	0.0001754328164889622	
403.6547028699399	0.00023535100775104846	6.268798904342374e-05	0.00017268924384648875	
409.9093390223323	0.0002316822249327606	6.17313681615329e-05	0.0001699770347217518	
416.26089086311043	0.00022809943401339014	6.0789348059079825e-05	0.00016733248679980548	
422.71086010243414	0.00022451220921251627	5.986170576402993e-05	0.00016466643869959155	
429.2607717194863	0.00022072216505809975	5.894822171491891e-05	0.00016178266196080425	
435.91217432302693	0.0002164777936596377	5.804867970843667e-05	0.0001584323423542229	
442.6666405175339	0.00021162045524015683	5.7162866847827784e-05	0.00015445841911989556	
449.52576727501685	0.00020632876238936015	5.62905734920955e-05	0.00015003893511199718	
456.4911763125926	0.0002013174629902366	5.5431593205996394e-05	0.000145890356247864	
463.56451447591087	0.0001977045818599256	5.458572271081258e-05	0.00014313895886321833	
470.74745412852144	0.0001963109843947566	5.3752761835889414e-05	0.00014260226340894348	
478.04169354727435	0.00019642341762407924	5.293251347092585e-05	0.00014353353906959343	
485.4489573238469	0.0001950688892082053	5.2124783519005824e-05	0.00014295652795591723	
492.97099677249224	0.00018981277239946912	5.132938085035855e-05	0.0001384839434808013	
500.60959034410683	0.00018359903321126574	5.054611725683584e-05	0.00013305766466304214	
508.36654404671106	0.0001817169951831281	4.977480740709582e-05	0.00013197579646878285	
516.2436918724502	0.00018281638767775682	4.9015268802480285e-05	0.00013382484268922642	
524.242896231207	0.00017881031940738726	4.8267321733576335e-05	0.00013054364721485067	
532.3660483909357	0.00017252499784691668	4.753078923744999e-05	0.00012500223048498053	
540.6150689248177	0.00017294014908522152	4.680549705554206e-05	0.0001261667360692157	
548.9919081653474	0.00017147603612600924	4.609127359221496e-05	0.00012538645304498153	
557.4985466654523	0.00016485578020454547	4.5387949873940894e-05	0.00011947482002084025	
566.1369956667598	0.00016593217761334765	4.469535950912057e-05	0.000121260756768145	
574.909297575119	0.00016210479104942143	4.401333864852296e-05	0.0001180917115580792	
583.8175264434902	0.00015851344511843172	4.334172594633596e-05	0.00011519456987956611	
592.8637884623186	0.00015882187822502852	4.26803625218184e-05	0.0001161433274457352	
602.0502224575035	0.0001529592367512411	4.202909192154413e-05	0.00011094289847826653	
611.379000396087	0.00015427950466759648	4.138776008222826e-05	0.00011289543141436317	
620.8523278997751	0.00014834783461248924	4.075621529412717e-05	0.00010760264190981056	
630.4724447664181	0.00014935403339593923	4.013430816500255e-05	0.00010922162721966575	
640.2416254995708	0.00014445817524611672	3.952189158464095e-05	0.00010495247579186011	
650.1621798462554	0.00014359137345119614	3.8918820689920355e-05	0.00010467275103559999	
660.2364533430635	0.00014191412378684862	3.8324952830414315e-05	0.00010360542787330467	
670.4668278707137	0.00013744329943430816	3.7740147534526304e-05	9.97062998619687e-05	
680.8557222172046	0.0001380840669162104	3.716426647614529e-05	0.0001009209098228861	
691.4055926496942	0.00013513108458489804	3.659717344181448e-05	9.854925144948162e-05	
702.1189334952396	0.00013126050226921384	3.603873429840536e-05	9.522601101287219e-05	
712.9982777305363	0.00013091041017912524	3.5488816961288946e-05	9.54217426873184e-05	
724.0461975807946	0.00013009579490840044	3.49472913629967e-05	9.51533523845519e-05	
735.2653051278958	0.00012689014530632708	3.4414029422363207e-05	9.248911771084418e-05	
746.6582529279726	0.00012367741264319038	3.3888905014143235e-05	8.979593072151367e-05	
758.2277346385576	0.0001217854669338703	3.337179393909583e-05	8.841507494206873e-05	
769.9764856554507	0.00012068781099338203	3.28625738945281e-05	8.782538878473748e-05	
781.9072837594538	0.00011959539122914284	3.236112444529144e-05	8.723443655658029e-05	
794.0229497731273	0.00011820082968612011	3.186732699522331e-05	8.633407924920956e-05	
806.3263482277227	0.00011656105106266263	3.138106475902763e-05	8.518107648042881e-05	
818.82038804045	0.00011480338402926552	3.090222273458677e-05	8.390239471106978e-05	
831.5080232022387	0.00011297578498241086	3.0430687675698722e-05	8.254597907632002e-05	
844.3922534761538	0.0001110247544258249	2.996634806523268e-05	8.105876353203832e-05	
857.4761251066391	0.00010885913933456446	2.95090940886964e-05	7.935013555833079e-05	
870.7627315397452	0.00010653180288485531	2.9058817608209314e-05	7.74731900788812e-05	
884.2552141545192	0.00010446901488575923	2.8615412136874805e-05	7.58554714920682e-05	
897.9567630057271	0.00010330557664382518	2.817877281354556e-05	7.513304759485543e-05	
911.8706175780853	0.00010282297153162282	2.774879637797589e-05	7.507930198571434e-05	
926.0000675521785	0.00010123392567258935	2.732538114635509e-05	7.390887804416236e-05	
940.3484535822448	9.841036369887195e-05	2.6908426987215873e-05	7.150252848175538e-05	
954.9191680860141	9.747712977145925e-05	2.649783529771203e-05	7.098521181386819e-05	
969.715656046784	9.677279719412584e-05	2.6093508980259766e-05	7.067987457677219e-05	
984.7414158279239	9.389738719760209e-05	2.5695352419536937e-05	6.820328395559077e-05	
1000.0	9.378955567155553e-05	2.5303271459834732e-05	6.848966853489049e-05	


==> data/fig_delay_quadvf_bode_04.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.003406249219518239	0.0020266217409897146	
0.10154950161807173	0.005424263851159186	0.0034067767247179747	0.0020266218889936133	
0.10312301278878754	0.005424523276890389	0.003407320689417381	0.0020266220415946813	
0.10472090554055413	0.005424790826154535	0.0034078816267450467	0.002026622198934901	
0.10634355766636439	0.005425066754025711	0.003408460065799187	0.0020266223611605906	
0.10799135281311975	0.005425351323631497	0.003409056552143048	0.002026622528422527	
0.1096646805723366	0.005425644806410056	0.0034096716483155757	0.002026622700876087	
0.11136393657225817	0.005425947482375599	0.0034103059343578344	0.002026622878681372	
0.11308952257139368	0.0054262596403925395	0.0034109600083556523	0.0020266230620033603	
0.11484184655350702	0.0054265815784585855	0.003411634486998976	0.002026623251012042	
0.11662132282407707	0.005426913603997136	0.003412330006158462	0.0020266234458825735	
0.11842837210825283	0.005427256034159231	0.0034130472214798225	0.002026623646795422	
0.12026342165032622	0.005427609196135441	0.003413786808996455	0.002026623853936531	
0.12212690531474645	0.0054279734274780105	0.003414549465760938	0.002026624067497473	
0.12401926368869937	0.005428349076433596	0.0034153359104959445	0.002026624287675613	
0.12594094418627644	0.005428736502287014	0.0034161468842651725	0.0020266245146742896	
0.12789240115425762	0.005429136075716311	0.0034169831511649054	0.0020266247487029754	
0.12987409597953362	0.005429548179159614	0.0034178454990368267	0.002026624989977463	
0.13188649719819254	0.005429973207194128	0.00341873474020273	0.0020266252387200435	
0.13393008060629666	0.005430411566927731	0.0034196517122217994	0.002026625495159698	
0.13600532937237603	0.005430863678403595	0.0034205972786711418	0.0020266257595322906	
0.13811273415166478	0.005431329975018294	0.0034215723299502784	0.002026626032080759	
0.14025279320210793	0.005431810903953884	0.003422577784110319	0.002026626313055331	
0.1424260125021654	0.005432306926624429	0.0034236145877085816	0.002026626602713718	
0.1446329058704415	0.005432818519137507	0.003424683716689413	0.0020266269013213354	
0.14687399508716817	0.005433346172771236	0.0034257861772920236	0.0020266272091515247	
0.14914981001757044	0.005433890394467337	0.003426923006986147	0.0020266275264857695	
0.15146088873714358	0.0054344517073408516	0.003428095275436369	0.002026627853613932	
0.1538077776588715	0.005435030651207098	0.003429304085496008	0.0020266281908344827	
0.15619103166241588	0.005435627783126487	0.003430550574231432	0.002026628538454746	
0.15861121422530794	0.0054362436779678445	0.0034318359139777497	0.0020266288967911417	
0.16106889755617235	0.005436878928990934	0.003433161313426817	0.002026629266169447	
0.16356466273001555	0.0054375341484488495	0.003434528018748562	0.0020266296469250407	
0.1660990998256107	0.005438209968211049	0.00343593731474662	0.0020266300394031767	
0.16867280806501112	0.005438907040407755	0.0034373905260493415	0.0020266304439592584	
0.1712863959552255	0.005439626038096534	0.0034388890183372467	0.002026630860959102	
0.17394048143208848	0.005440367655951882	0.003440434199608044	0.002026631290779227	
0.17663569200636045	0.005441132610978662	0.0034420275214803384	0.002026631733807146	
0.17937266491209122	0.005441921643250303	0.003443670480537252	0.002026632190441653	
0.18215204725728248	0.005442735516672695	0.003445364619711145	0.0020266326610931303	
0.18497449617688488	0.005443575019774745	0.003447111529710716	0.002026633146183848	
0.18784067898816573	0.005444440966526612	0.0034489128504917787	0.002026633646148281	
0.1907512733484843	0.005445334197186709	0.003450770272773063	0.0020266341614334337	
0.19370696741551147	0.005446255579178514	0.0034526855395984194	0.0020266346924991503	
0.1967084600099325	0.005447206007998417	0.0034546604479468814	0.0020266352398184547	
0.19975646078067044	0.005448186408155774	0.0034566968503920467	0.002026635803877885	
0.20285169037266976	0.0054491977341464114	0.003458796656812323	0.002026636385177839	
0.2059948805972802	0.005450240971460936	0.0034609618361536205	0.0020266369842329144	
0.20918677460527996	0.005451317137629182	0.0034631944182461328	0.0020266376015722685	
0.21242812706258082	0.0054524272833022715	0.0034654964956768956	0.002026638237739973	
0.215719704328655	0.005453572493373758	0.003467870225719886	0.002026638893295378	
0.21906228463772706	0.0054547538881414455	0.0034703178323254786	0.0020266395688134805	
0.22245665828277353	0.005455972624511519	0.0034728416081711445	0.002026640264885299	
0.22590362780237347	0.005457229897246689	0.003475443916775336	0.0020266409821182467	
0.22940400817045398	0.005458526940260196	0.0034781271946765975	0.0020266417211365156	
0.23295862698897662	0.005459865027957506	0.003480893953679991	0.0020266424825814613	
0.2365683246836085	0.005461245476627704	0.003483746783173017	0.002026643267111986	
0.2402339547024262	0.0054626696458866635	0.003486688352513301	0.0020266440754049355	
0.243956383717698	0.005464138940174127	0.0034897214134903976	0.0020266449081554902	
0.24773649183079302	0.005465654810306995	0.003492848802864151	0.002026645766077548	
0.2515751727802653	0.005467218755091224	0.0034960734449821632	0.0020266466499041396	
0.2554733341531623	0.005468832322994797	0.003499398354479028	0.0020266475603878064	
0.2594318975996074	0.005470497113884431	0.0035028266390600684	0.002026648498301001	
0.26345179905070754	0.005472214780828768	0.0035063615023724804	0.002026649464436485	
0.2675339889398373	0.005473987031970941	0.0035100062469668727	0.0020266504596077096	
0.27167943242735193	0.005475815632473577	0.003513764277352333	0.0020266514846492153	
0.2758891096287819	0.005477702406539429	0.0035176391031483145	0.0020266525404170083	
0.28016401584656353	0.005479649239510991	0.003521634342336742	0.0020266536277889343	
0.2845051618053608	0.0054816580800526905	0.003525753724617945	0.0020266547476650606	
0.28891357389103245	0.005483730942419305	0.00353000109487416	0.0020266559009680272	
0.2933902943933029	0.005485869908814605	0.003534380416744535	0.0020266570886434093	
0.29793638175219256	0.005488077131844315	0.003538895776315776	0.0020266583116600517	
0.30255291080826724	0.005490354837067749	0.003543551385932757	0.0020266595710104005	
0.30724097305676445	0.00549270532565273	0.0035483515881336654	0.0020266608677108142	
0.31200167690565833	0.00549513097713862	0.0035533008597144603	0.0020266622028018585	
0.3168361479377224	0.0054976342523125705	0.0035584038159277034	0.0020266635773485884	
0.3217455291766536	0.005500217696204384	0.0035636652148210756	0.002026664992440793	
0.32673098135731937	0.005502883941205672	0.003569089961721186	0.0020266664491932346	
0.33179368320019265	0.005505635710319319	0.003574683113868604	0.002026667948745842	
0.33693483169003946	0.0055084758205456216	0.003580449885210375	0.00202666949226389	
0.3421556423589239	0.005511407186411764	0.003586395651356619	0.0020266710809381298	
0.3474573495735992	0.005514432823651802	0.003592525954708257	0.0020266727159848927	
0.35284120682735126	0.005517555853044597	0.0035988465097632556	0.002026674398646153	
0.3583084870363649	0.005520779504417698	0.00360536320860929	0.0020266761301895304	
0.3638604828406817	0.005524107120825563	0.0036120821266111673	0.0020266779119082717	
0.3694985069098218	0.0055275421629110465	0.003619009528301912	0.0020266797451211392	
0.37522389225314035	0.00553108821345963	0.0036261518734869336	0.002026681631172282	
0.3810379925349945	0.00553474898215636	0.0036335158235713347	0.002026683571430996	
0.3869421823947922	0.005538528310556225	0.0036411082481210746	0.002026685567291464	
0.39293785777200174	0.005542430177279159	0.0036489362316693627	0.0020266876201723775	
0.39902643623619527	0.005546458703441729	0.0036570070807804785	0.0020266897315164884	
0.4052093573222091	0.005550618158338223	0.003665328331383992	0.0020266919027900725	
0.41148808287049476	0.005554912965384682	0.0036739077563932524	0.0020266941354823024	
0.41786409737274555	0.005559347708340252	0.003682753373622977	0.002026696431104488	
0.4243389083228771	0.005563927137821221	0.0036918734540218145	0.0020266987911892204	
0.43091404657344795	0.005568656178124012	0.003701276530236848	0.0020267012172893897	
0.4375910666976019	0.005573539934374531	0.0037109714055282234	0.002026703710977059	
0.4443715473566186	0.0055785837000223645	0.003720967163053409	0.002026706273842202	
0.45125709167315986	0.005583792964699582	0.0037312731755419675	0.0020267089074912656	
0.4582493276102989	0.0055891734224651915	0.0037418991153832857	0.002026711613545585	
0.4653499083564233	0.005594730980457723	0.0037528549651513225	0.002026714393639592	
0.4725605127161014	0.005600471767979969	0.003764151028592244	0.002026717249418847	
0.4798828455070056	0.0056064021460414904	0.003775797942102736	0.002026720182537841	
0.4873186379629853	0.005612528717386358	0.003787806686728886	0.002026723194657581	
0.49486964814338685	0.005618858337035425	0.003800188600717752	0.0020267262874429197	
0.5025376613487146	0.005625398123374565	0.0038129553926562632	0.0020267294625596318	
0.5103244905427329	0.00563215546982249	0.0038261191552346452	0.002026732721671196	
0.5182319767811088	0.00563913805711419	0.0038396923796745574	0.002026736066435286	
0.5262619896466971	0.0056463538662386605	0.0038536879708651298	0.002026739498499921	
0.5344164276915693	0.005653811192072347	0.003868119263253565	0.002026743019499286	
0.5426972188858914	0.005661518657752862	0.003883000037540571	0.0020267466310491533	
0.5511063210737586	0.005669485229840789	0.0038983445382348835	0.0020267503347419385	
0.559645722436092	0.005677720234320972	0.003914167492125468	0.002026754132141297	
0.5683174419607084	0.005686233373498613	0.003930484127734631	0.0020267580247762774	
0.5771235299196736	0.0056950347438497065	0.00394731019582041	0.002026762014135	
0.5860660683540517	0.005704134854889907	0.003964661991002079	0.00202676610165779	
0.595147171566167	0.0057135446491309895	0.003982556374588664	0.0020267702887297773	
0.604368986619493	0.005723275523199402	0.00400101079869684	0.0020267745766728955	
0.6137336938462858	0.005733339350197404	0.004020043331751748	0.0020267789667372527	
0.6232435073630855	0.005743748503393699	0.004039672685471959	0.002026783460091827	
0.6329006755942035	0.005754515881337529	0.004059918243448253	0.0020267880578144753	
0.6427074818033226	0.005765654934497825	0.004080800091435089	0.0020267927608811445	
0.6526662446333333	0.005777179693537498	0.0041023390494836455	0.002026797570154316	
0.6627793186545348	0.00578910479934205	0.0041245567060562505	0.0020268024863705873	
0.6730490949213316	0.0058014455349317574	0.004147475454273989	0.002026807510127347	
0.6834780015375548	0.0058142178593977335	0.00417111853046232	0.0020268126418685126	
0.6940685042305437	0.005827438444014166	0.004195510055173848	0.0020268178818692454	
0.7048231069341222	0.005841124710692367	0.004220675076883031	0.0020268232302196264	
0.7157443523806098	0.005855294872956756	0.004246639618564797	0.002026828686807198	
0.7268348227020044	0.005869967979638942	0.004273430727387788	0.002026834251298343	
0.7380971400404808	0.005885163961503703	0.004301076527773729	0.0020268399231184405	
0.7495339671683494	0.005900903681040034	0.0043296062780970035	0.0020268457014307323	
0.7611480081176202	0.005917208985671906	0.004359050431323622	0.0020268515851138416	
0.7729420088193235	0.005934102764666989	0.004389440699916212	0.0020268575727379196	
0.784918757752735	0.005951609010047733	0.00442081012536203	0.002026863662539333	
0.7970810866046624	0.0059697528818381754	0.004453193152714524	0.002026869852393869	
0.8094318709389453	0.005988560778011821	0.004486625710575904	0.002026876139788419	
0.8219740308763326	0.006008060409541536	0.0045211452969892265	0.002026882521791097	
0.8347105317848907	0.006028280880991827	0.004556791071753769	0.0020268889950197846	
0.847644384981113	0.006049252777137794	0.004593603955727808	0.0020268955556090843	
0.8607786484418896	0.0060710082561438485	0.004631626737738766	0.0020269021991757134	
0.8741164275275125	0.0060935811498897315	0.004670904189782787	0.0020269089207823384	
0.8876608757158821	0.006117007072092104	0.004711483191264903	0.002026915714899926	
0.9014151953480897	0.006141323534937894	0.004753412863108044	0.0020269225753687167	
0.9153826383855528	0.006166570075021448	0.004796744712645154	0.00202692949535792	
0.9295665071788846	0.00619278838946273	0.004841532790304843	0.002026936467324328	
0.9439701552486742	0.006220022483179214	0.0048878338592085934	0.00202694348297011	
0.9585969880783669	0.006248318828391424	0.004935707578918257	0.002026950533200045	
0.9734504639194281	0.006277726537562866	0.004985216704707984	0.0020269576080786675	
0.9885340946089864	0.006308297551111077	0.005036427303887075	0.002026964696787772	
1.0038514464001433	0.006340086841380235	0.005089408990871675	0.002026971787584959	
1.01940614080515	0.006373152634539353	0.0051442351828967095	0.0020269788677639905	
1.0352018554516484	0.006407556652266856	0.005200983378477857	0.002026985923617974	
1.051242324952181	0.006443364375305372	0.005259735460980629	0.0020269929404065526	
1.0675313417871697	0.006480645331224222	0.005320578029933651	0.0020269999023286344	
1.0840727572015847	0.006519473409015627	0.005383602763041336	0.002027006792502455	
1.1008704821154982	0.006559927203479906	0.0054489068122126495	0.002027013592955243	
1.117928488048752	0.006602090392731022	0.005516593237334682	0.0020270202846251924	
1.1352508080599522	0.006646052152584438	0.00558677148198973	0.0020270268473790514	
1.1528415377000134	0.006691907612083157	0.005659557895852105	0.0020270332600494045	
1.1707048359804781	0.006739758354985492	0.00573507630911635	0.002027039500496534	
1.1888449263568397	0.006789712972692065	0.005813458665015127	0.0020270455457008433	
1.2072660977271032	0.006841887674844229	0.005894845717297216	0.0020270513718931176	
1.225972705445816	0.006896406964699318	0.0059793878004720715	0.0020270569547314516	
1.2449691723538168	0.00695340438740056	0.006067245681707875	0.002027062269535657	
1.2642599898239333	0.007013023360435986	0.006158591504520104	0.0020270672915921944	
1.2838497188228888	0.007075418096951618	0.006253609835837103	0.002027071996545727	
1.3037429909896587	0.00714075463418496	0.006352498829713167	0.0020270763608967665	
1.3239445097305402	0.00720921198115948	0.006455471522920955	0.002027080362629391	
1.3444590513311867	0.007280983401981287	0.006562757279944114	0.0020270839819982755	
1.3652914660858761	0.0073562778536698185	0.006674603407569123	0.0020270872025110473	
1.386446679444272	0.007435321600512311	0.006791276962415887	0.002027090012150183	
1.4079296931759626	0.007518360030552233	0.006913066778438343	0.0020270924048889738	
1.4297455865530366	0.007605659704120427	0.007040285745776624	0.0020270943825689493	
1.451899517550985	0.007697510669437721	0.007173273377481379	0.002027095957222265	
1.4743967240682132	0.007794229086434819	0.007312398706716997	0.002027097153942722	
1.4972425251644468	0.007896160207267607	0.00745806356427638	0.002027098014434725	
1.5204423223183279	0.008003681770824472	0.007610706294840962	0.002027098601401628	
1.5440016007044985	0.00811720787916419	0.00777080598068372	0.0020270990039761875	
1.5679259304904682	0.008237193436711258	0.007938887253791977	0.0020270993444479924	
1.5922209681535842	0.00836413924870089	0.008115525792113784	0.002027099786610153	
1.6168924578184014	0.008498597894477392	0.00830135461333608	0.0020271005461337996	
1.6419462326147771	0.008641180514654628	0.008497071300937424	0.002027101903490905	
1.667388216057011	0.008792564679921833	0.008703446323021323	0.002027104220091337	
1.6932244234443516	0.008953503544794059	0.008921332635609002	0.0020271079584899252	
1.7194609632832076	0.009124836533620511	0.009151676799851011	0.002027113707769064	
1.7461040387313935	0.009307501860930205	0.00939553188846274	0.0020271222155319553	
1.7731599490647525	0.009502551256616804	0.009654072512360447	0.002027134428379639	
1.8006350911665105	0.009711167352294157	0.009928612366073087	0.0020271515433308318	
1.828535961039703	0.009934684293243238	0.010220624772492528	0.0020271750734311574	
1.8568691553430368	0.010174612277010128	0.010531766806705124	0.002027206931865649	
1.885641372950552	0.010432666893049362	0.010863907698056815	0.0020272495403426275	
1.9148594165354507	0.010710804358373677	0.011219162352240188	0.0020273059695142402	
1.9445301941784663	0.01101126402552807	0.011599931003429332	0.0020273801219597796	
1.974660721001155	0.011336619898646346	0.012008946200923932	0.0020274769721035212	
2.0052581208244957	0.011689843352576581	0.012449328552035569	0.0020276028828334603	
2.036329627853186	0.01207437983556667	0.012924652871709446	0.0020277660262107314	
2.067882588386045	0.012494243078490777	0.013439026602965419	0.0020279769465073668	
2.0999244625529108	0.01295413126514537	0.013997182515485094	0.0020282493193466682	
2.132462826078452	0.013459570764168679	0.01460458765515741	0.002028600983097754	
2.1655053720733157	0.014017094383234806	0.015267570103038062	0.002029055351038151	
2.199059912853022	0.01463446261140224	0.01599346393541427	0.002029643359680064	
2.2331343817850464	0.015320937736450909	0.01679077017947232	0.002030406176409434	
2.267736835164523	0.016087621476553262	0.017669326309011354	0.0020313989866042733	
2.302875454119006	0.01694786550384721	0.018640466736693635	0.0020326963163592292	
2.3385585465427567	0.01791775800621537	0.01971713796981035	0.0020343995289801896	
2.3747945490609914	0.019016671911604395	0.020913897888145024	0.0020366473536395195	
2.411592029024571	0.020267818294491997	0.02224666763605326	0.002039630505012403	
2.4489596865355954	0.021698654295842508	0.023731998783015813	0.002043611433857675	
2.4869063565043885	0.02334079306620182	0.025385441890401424	0.002048949445624357	
2.5254410107383527	0.025228646615432605	0.02721832831436993	0.00205612840141341	
2.564572760063192	0.0273952140688017	0.02923190819186067	0.002065775680316409	
2.604310856476998	0.029861959535306532	0.031407457501470885	0.002078640624640561	
2.6446646953377266	0.03261758807070385	0.03369117936042506	0.0020954601291561965	
2.6856438175845567	0.035579197637971204	0.035974737272210615	0.0021165850832882676	
2.727257911993673	0.03853506560646704	0.03807809109864734	0.0021412577347159657	
2.769516817469004	0.04109526684059574	0.039751418051121076	0.0021667703280367537	
2.812430525368455	0.04272797271769445	0.040719274743121085	0.0021885738382570515	
2.8560091818661824	0.042963205670601384	0.04077251406701099	0.0022025827352419656	
2.9002630903514777	0.04167569327967353	0.03986465439030009	0.0022081220546143103	
2.945202713864811	0.039171058633701454	0.03813894265550034	0.0022074271080322963	
2.9908386775716385	0.035984158760001946	0.03586102929677129	0.002202543485329737	
3.0371817712745264	0.032614448087501836	0.033313366844361154	0.0021945166276008394	
3.0842429519642045	0.029391713879038165	0.03072098636966324	0.002184417827104379	
3.1320333464101533	0.026475642534881955	0.02822926721676189	0.002173516534759337	
3.180564253791325	0.023912190859039395	0.025915164012390107	0.0021628464374701785	
3.2298471483676323	0.021688506698900815	0.023808705284710283	0.002153011582118388	
3.2798936821928324	0.01976801912079391	0.021912173112573693	0.002144260518821611	
3.3307156878694446	0.018108489083498682	0.020213466790385774	0.002136626285990982	
3.3823251813463506	0.016669901035344034	0.018694255044307308	0.0021300353991798087	
3.43473436475976	0.015417242296182845	0.017334509627878133	0.0021243729454591604	
3.487955629318178	0.01432098273965856	0.01611481519338535	0.002119516204077518	
3.542001558232087	0.013356638872922814	0.01501741077979759	0.002115349952839245	
3.5968849296890193	0.012504052653552465	0.014026548479956776	0.0021117721996386503	
3.6526187198747286	0.011746651018450299	0.01312850635608955	0.002108695292965634	
3.7092161060411786	0.011070785086451663	0.012311441458356743	0.0021060450042807224	
3.7666904696220658	0.010465175148875318	0.011565181600590292	0.0021037588671475463	
3.8250553993966134	0.009920458059374396	0.010881005942353686	0.002101784375114869	
3.884324694702404	0.009428823443963215	0.01025143804080667	0.0021000772972443837	
3.9445123686979775	0.008983723175487181	0.009670061094546408	0.0020986002038034897	
4.005632651675993	0.00857963977541511	0.009131357997644573	0.0020973212176977085	
4.067699994427721	0.00821190161694516	0.008630575411725728	0.0020962129744925674	
4.130729071659682	0.007876535091615303	0.00816360961013402	0.002095251762395828	
4.194734785463209	0.007570145928917986	0.007726911402520674	0.002094416811837642	
4.259732268837781	0.007289823537015398	0.007317407499217151	0.0020936897066415826	
4.325736889268946	0.007033063575741139	0.006932435951807583	0.002093053892513052	
4.392764252361694	0.0067977050284278384	0.006569693670215325	0.0020924942624436457	
4.460830205530115	0.006581878860736052	0.006227194399557275	0.0020919968021230967	
4.5299508417442365	0.006383965991849373	0.0059032359122815105	0.002091548281392116	
4.600142503334918	0.006202562797349324	0.005596375522577258	0.0020911359801432127	
4.671421785857698	0.006036452746789051	0.005305413359513154	0.0020907474389298595	
4.743805542016518	0.005884583078277075	0.005029383143479989	0.0020903702259429677	
4.817310885648243	0.005746045647244134	0.004767550493755512	0.00208999171302226	
4.891955195768907	0.005620061272388114	0.004519419038298624	0.0020895988540438576	
4.967756120682691	0.005505967050442351	0.004284744762755487	0.002089177959406398	
5.044731582154526	0.005403206232104898	0.004063559047637022	0.0020887144604561604	
5.122899779647386	0.005311320351446364	0.003856200561376299	0.002088192657565024	
5.202279194625215	0.005229943386208353	0.0036633553719527586	0.002087595445210788	
5.282888594922542	0.005158797801455593	0.003486102970966697	0.0020869040068063173	
5.364747039181794	0.005097692398278881	0.003325962956137257	0.0020860974711730514	
5.447873881359371	0.005046521956594816	0.0031849325779676747	0.002085152521443371	
5.532288775301544	0.005005268730499954	0.00306549947440059	0.0020840429457928437	
5.618011679391243	0.004974005930405663	0.0029706083477026033	0.0020827391177444692	
5.705062861266868	0.004952903413328312	0.002903559070121101	0.002081207391874197	
5.793462902614208	0.004942235907474134	0.0028678228800607768	0.0020794093986529236	
5.883232704032601	0.004942394227732782	0.0028667878351669217	0.0020773012200580154	
5.974393489976511	0.004953900105725341	0.002903480908187999	0.00207483242583868	
6.06696681377367	0.004977425476506466	0.0029803443674638773	0.0020719449496312565	
6.160974562720967	0.005013817354605844	0.0030991438075881196	0.002068571785830667	
6.25643896325932	0.005064129824008058	0.003261044636340536	0.002064635494718165	
6.353382586228693	0.005129665201443958	0.003466833281533294	0.0020600465194051793	
6.451828352204593	0.005212027169433567	0.003717215036985974	0.0020547013521134837	
6.551799536917215	0.005313189700165262	0.00401311299377768	0.0020484806547595583	
6.653319776754563	0.005435587025660728	0.0043559137781944415	0.002041247568756586	
6.756413074350862	0.005582231927000765	0.004747633305800775	0.002032846695943311	
6.861103804261538	0.0057568724556142275	0.005190992072504069	0.002023104700458319	
6.9674167187261515	0.0059642011779363095	0.005689388755639672	0.0020118343707491476	
7.075376953520617	0.006210136515599504	0.006246744104047615	0.0019988456847451555	
7.1850100339000935	0.006502203009782444	0.006867156301839446	0.0019839707207995843	
7.2963418806339915	0.006850046070255494	0.0075542654159703815	0.0019671157234464947	
7.40939881613446	0.007266124652774247	0.008310171835959142	0.0019483664398019826	
7.5242075706798515	0.00776662383676558	0.00913370755643156	0.0019281983225440653	
7.640795288734611	0.008372592101928592	0.010017866628600531	0.0019078933497989638	
7.759189535367103	0.009111158845227963	0.01094636730446137	0.001890359285538246	
7.879418302766868	0.010016213609273057	0.011889816606187284	0.0018816985269962806	
8.001510016862884	0.01112656762760469	0.01280292368320751	0.0018939984883099424	
8.125493544044346	0.012476061722380577	0.013625431013207444	0.0019493683963060261	
8.251398197985628	0.014062365812389222	0.0142897624395424	0.002082447005186663	
8.379253746576957	0.015772602090359994	0.014735963229554358	0.002331417341894855	
8.509090418962503	0.017271216392679953	0.014929070499822464	0.002704209138178707	
8.640938912687513	0.018003268138857182	0.014869798053951756	0.0031364352683498705	
8.774830400956196	0.017554264842602703	0.014592124976959898	0.0035081088110249	
8.910796540002062	0.016065689998674762	0.014149979434310176	0.003726358052838188	
9.048869476572474	0.01411405833154333	0.013601335214755261	0.003787297686485499	
9.189081855529167	0.012220347723216845	0.012996802541857885	0.0037563788845493486	
9.331466827566528	0.010604418807657827	0.012374719272471437	0.003694071879401723	
9.476058057049498	0.009289918496270293	0.011761076020390488	0.0036305343357640628	
9.622889729972897	0.008234362158403058	0.011171766527077659	0.003576801539452176	
9.771996562044086	0.007385920580883647	0.010615365175079548	0.003535714043518782	
9.923413806890872	0.00669997330384333	0.010095560787817617	0.0035071470022646017	
10.0771772643966	0.0061416796488975795	0.00961299082469553	0.0034901044739552387	
10.233323289164382	0.005684712830798098	0.009166509581413535	0.0034834975617754472	
10.391888799112495	0.005309368134253628	0.008754016522295408	0.0034864099108780017	
10.552911284202958	0.005000912239397668	0.008372974231854586	0.0034981713806720802	
10.716428815305356	0.004748322578717646	0.008020719449730778	0.0035183650698200506	
10.882480053198018	0.00454337206968363	0.007694641250415112	0.003546816235033215	
11.051104257708666	0.004379980831793293	0.00739227630671688	0.003583581800813465	
11.222341296996655	0.004253766329442241	0.007111353710552969	0.0036289476950777133	
11.39623165697915	0.004161741362674818	0.006849809962600212	0.003683437117383114	
11.572816450903245	0.00410212585108966	0.006605786976949305	0.0037478317179249535	
11.752137429066462	0.004074251791845142	0.006377620977855083	0.0038232078099115553	
11.93423698868786	0.004078551737594391	0.006163827034103335	0.003910990426594347	
12.119158183932093	0.004116630695470181	0.0059630820253987965	0.004013028835074294	
12.306944736088793	0.004191430376877085	0.0057742076318915815	0.004131697437920202	
12.497641043909683	0.00430750340170869	0.005596154204065649	0.004270024436873379	
12.691292194105861	0.004471421511337145	0.005427985928935776	0.004431843596501794	
12.887943972007742	0.004692338240956113	0.005268867448524075	0.004621942585290005	
13.08764287239018	0.004982687664361533	0.005118051938181895	0.004846120568256787	
13.290436110465315	0.005358851960770013	0.00497487057196742	0.0051109062796053165	
13.496371633045765	0.005841159961147956	0.00483872326291048	0.005422272759316558	
13.705498129880782	0.006451231586018673	0.00470907055081881	0.00578167405771923	
13.917865045168076	0.007201282636892322	0.004585426508964608	0.0061755994313020405	
14.133522589243995	0.008063779336359081	0.004467352547216609	0.006552248989185391	
14.35252175045488	0.00891021722703414	0.004354451999133171	0.006785175081640283	
14.574914307212275	0.00946003034454182	0.00424636539194519	0.0066675717169122845	
14.800752840235097	0.009397570453524073	0.004142766309933095	0.0060390781661492105	
15.030090744981337	0.008689391648742186	0.0040433577727307145	0.004996641805818634	
15.262982244272472	0.007661622704064845	0.003947869060216134	0.003856159110125668	
15.499482401113475	0.006649329577848658	0.0038560529247365677	0.0028580737305336714	
15.739647131711472	0.005794473491933205	0.003767683139442275	0.0020728239117652454	
15.98353321869612	0.005114772273298599	0.003682552338522887	0.0014936371069687417	
16.23119832454485	0.004586812201515751	0.003600470111231373	0.0011085891984457732	
16.482701005216104	0.004181415529666421	0.003521261316842192	0.0009201617820797267	
16.738100723993853	0.003873938166382667	0.003444764592219346	0.000913168461495122	
16.997457865546615	0.0036459341392496084	0.0033708310275605982	0.0010259232521117334	
17.26083375020432	0.0034844937112161276	0.003299322989222018	0.001195306318946439	
17.528290648456405	0.003381258811289045	0.003230113071389131	0.0013880114801751067	
17.799891795674554	0.003331665700652978	0.0031630831608149713	0.0015918884228984015	
18.075701407063548	0.0033345258849243014	0.003098123600950268	0.0018047498903360447	
18.35578469284383	0.0033919396257107593	0.0030351324435975357	0.002029000783619143	
18.64020787366921	0.003509494729913863	0.0029740147777728623	0.0022694974038825404	
18.929038196283646	0.0036966051160120684	0.0029146821267937526	0.002532583949113517	
19.222343949420477	0.003966487500064281	0.0028570519057607175	0.0028250145544070106	
19.52019447994806	0.004334145746862829	0.0028010469325909773	0.003151084523577631	
19.822660209265607	0.004807650705293353	0.002746594986618215	0.0035044287801351734	
20.12981264995304	0.0053620099836566145	0.002693628409512062	0.0038479895403400895	
20.441724422678867	0.005885912542444029	0.002642083743911579	0.004080831975046201	
20.75846927337004	0.006148785374855294	0.0025919014057227204	0.004036164085764919	
21.08012209064783	0.0059467385006308346	0.002543025386512502	0.003613200501288416	
21.406758923533914	0.005366307943762093	0.002495402982852635	0.002944089449400409	
21.738456999430788	0.004686314648652798	0.0024489845498315253	0.002264076184722529	
22.075294742380795	0.004087254603792746	0.002403723276273119	0.0017021030412204495	
22.417351791608088	0.003618031551815411	0.0023595749794804864	0.001290189754228672	
22.764709020347887	0.0032713501782864456	0.0023164979175668023	0.0010317646784536623	
23.1174485549675	0.0030276936869299137	0.002274452617650961	0.0009250538278036126	
23.47565379438362	0.002870011803595398	0.002233401718383674	0.0009494527743306278	
23.839409429780538	0.0027871024963552443	0.00219330982543579	0.0010641465909585078	
24.20880146463373	0.0027738426480438524	0.0021541433787267694	0.0012336992847648061	
24.583917235044	0.002830893547316617	0.002115870530300259	0.0014401232605271653	
24.964845430386426	0.0029643406259677128	0.002078461031867793	0.0016782282708064351	
25.351676114279368	0.0031843095940504917	0.002041886131142523	0.0019482730079841124	
25.744500745878433	0.003498846569577741	0.002006118476174394	0.0022470064005151815	
26.143412201500308	0.0038931066192026235	0.0019711320269775734	0.002549830615071094	
26.548504796581717	0.004280522401064651	0.0019369019738115676	0.002777785105829025	
26.959874307978602	0.00446423917607472	0.0019034046615402634	0.0027859700536611636	
27.377617996610834	0.00427678571349674	0.0018706175195491728	0.002486854732224784	
27.801834630457815	0.003821710184761858	0.00183851899675113	0.0020052843268269778	
28.232624507910387	0.003332794154063618	0.0018070885012553648	0.001534710455592802	
28.670089481484574	0.002933842507581823	0.0017763063443148582	0.0011714651171532559	
29.114332981902788	0.0026483665788704968	0.0017461536882026872	0.0009434903221643891	
29.565460042548164	0.0024662283173012257	0.0017166124977002026	0.000856279709852715	
30.0235773242978	0.0023744098656262778	0.0016876654949087285	0.0008934948968258436	
30.488793140740842	0.002365803612415355	0.001659296117122415	0.0010201208377858969	
30.961217483787163	0.0024406526564893505	0.00163148847752325	0.001206589062755225	
31.440962049673153	0.002604732854506817	0.0016042273284802369	0.0014373862548962295	
31.928140265370157	0.002860596495696343	0.0015774980272538148	0.0016994403277685317	
32.42286731540228	0.0031783309948581464	0.0015512865039236732	0.001955229527657982	
32.925260169079685	0.003436894181059315	0.0015255792313736806	0.0021036251656834596	
33.435437608153904	0.003436061996133567	0.0015003631971816647	0.002008124024240669	
33.95352025490161	0.003139790591994234	0.0014756258772745182	0.0016812543186246866	
34.479630600643624	0.002747558059409777	0.001451355211220636	0.0013012698131697462	
35.01389303470575	0.0024182987777936473	0.0014275395790421873	0.0009995585103058043	
35.556433873828425	0.0021953929672789358	0.0014041677794392306	0.0008238120212908483	
36.107381392031996	0.002075735461588715	0.001381229009326377	0.0007840024352097668	
36.666865850944866	0.0020510237724542125	0.0013587128445905607	0.0008603453002929746	
37.23501953060145	0.002119198641074779	0.0013366092219857194	0.0010182402545418658	
37.81197676071744	0.0022822843005026097	0.0013149084220867027	0.001230073256277041	
38.397873952449665	0.002527018140473701	0.0012936010532307591	0.0014642955815856718	
38.99284963064802	0.0027704949763032757	0.001272678036380409	0.00164273521481946	
39.59704446660722	0.0028260060005464147	0.0012521305908465396	0.0016278222412478111	
40.21060131132589	0.0026064764690292394	0.0012319502208151317	0.0013852771455019398	
40.83366522928125	0.0022832305713352107	0.0012121287026252453	0.00107404773785929	
41.46638353272696	0.002019417712367472	0.0011926580727497464	0.0008348641849452142	
42.108905816522395	0.0018609418860465199	0.0011735306164337973	0.0007219194316362979	
42.76138399350171	0.0018072905241415748	0.0011547388569493836	0.0007410090423406961	
43.42397233039088	0.0018544807867922426	0.0011362755454271424	0.0008634666133450023	
44.096827484281306	0.0020003308517059287	0.0011181336512295123	0.0010515321090150797	
44.78010853966855	0.0022175144777713328	0.0011003063528317516	0.001256557870888429	
45.47397704606499	0.0023852545728476914	0.0010827870291797127	0.001371963495857381	
46.17859705619533	0.002320676306840307	0.0010655692514954093	0.0012714957362448532	
46.894135164783904	0.00206372953560157	0.0010486467755034012	0.001017523458334677	
47.62076054794297	0.0018126993683315682	0.0010320135340528556	0.0007845517231144141	
48.35864500317141	0.001659451534197488	0.0010156636301118453	0.0006651387466567726	
49.10796298997312	0.0016158857957947247	0.0009995913301119972	0.0006795545034799934	
49.86889167110482	0.001679126319292683	0.0009837910576230772	0.0008009365951014582	
50.641610954463076	0.0018381908331727916	0.0009682573873384214	0.0009815563079788774	
51.42630353562007	0.0020222258122021748	0.0009529850393533849	0.001138912537299446	
52.22315494101898	0.002049192122822938	0.0009379688737201124	0.0011306401000680947	
53.03235357183818	0.001855501799438579	0.0009232038852630437	0.0009345803193622732	
53.854090748535334	0.0016268833194573356	0.0009086851986405167	0.0007205715614595977	
54.688560756081706	0.0014887749073209157	0.0008944080636387867	0.0006105886810833861	
55.53596088989733	0.0014640411012470044	0.0008803678506856332	0.0006348319148427255	
56.39649150249797	0.0015493746943438648	0.0008665600465715093	0.0007630138214457216	
57.27035605086487	0.0017133359904020617	0.0008529802503669568	0.0009293337578829729	
58.15776114454846	0.001819699819295081	0.0008396241695256815	0.0010066794499277863	
59.05891659451753	0.001708566678068628	0.000826487616163338	0.0008853174866437606	
59.974035462765215	0.001498428551638142	0.0008135665035026773	0.0006860772689846819	
60.90333411268367	0.0013594341081894555	0.0008008568424762621	0.000568873232686098	
61.847032260219336	0.0013360337202879533	0.0007883547384784896	0.0005860516260668797	
62.80535302582078	0.001425050036451943	0.0007760563882591382	0.0007089565542618716	
63.778522987191536	0.0015744625799826502	0.0007639580769511245	0.0008536455645231775	
64.76677223286032	0.0016103951449079514	0.0007520561752255733	0.000868642479674967	
65.77033441658139	0.0014510813825914198	0.0007403471365677068	0.0007115721618389221	
66.78944681257751	0.0012837232107721273	0.0007288274946674383	0.0005580674470677124	
67.82435037163955	0.0012224428252424202	0.0007174938609188866	0.0005259996706584965	
68.87528977809474	0.001280026012820385	0.0007063429220233848	0.0006174996609013139	
69.94251350765792	0.0014136449505466559	0.0006953714376908376	0.0007536729856010217	
71.02627388617911	0.0014551128986053613	0.00068457623843458	0.0007786420587385675	
72.12682714930152	0.001310013247814119	0.0006739542234551597	0.0006366348152756075	
73.24443350304374	0.0011658951546743967	0.000663502358608722	0.000506043248050902	
74.37935718532088	0.0011340511648239857	0.0006532176744559036	0.0005025051924350716	
75.53186652841877	0.0012180778488145678	0.0006430972643873762	0.0006101350710478343	
76.7022340224364	0.0013283502695413056	0.0006331382828223841	0.0007123977236477296	
77.89073637971123	0.0012723555124113804	0.0006233379434768181	0.0006504654383035941	
79.09765460024283	0.0011190168001286485	0.0006136935176975568	0.0005063155765175311	
80.32327403813038	0.0010510374196148527	0.0006042023328599735	0.00045858097671116484	
81.5678844690394	0.001105754756707191	0.0005948617708256807	0.0005383705682729335	
82.83178015871405	0.001213612168693523	0.0005856692664577313	0.0006440417445172303	
84.11525993255103	0.001177879179969099	0.000576622306190643	0.0006025978735534026	
85.41862724625115	0.001037194717580226	0.0005677184266527527	0.0004703455190360817	
86.74219025756646	0.0009822659743697808	0.000558955213338529	0.0004344126042303371	
88.08626189915832	0.00104862055818681	0.0005503302993286063	0.0005205848290491453	
89.45115995258467	0.0011321434972517176	0.0005418413640554022	0.000598660912544133	
90.83720712343391	0.0010496528915063094	0.0005334861321123039	0.0005165208588207105	
92.24473111762269	0.0009363224050867159	0.0005252623721044995	0.0004136387191212446	
93.67406471887617	0.0009390065709611144	0.000517167895539634	0.00043729232183772855	
95.1255458674087	0.0010317871315676248	0.0005092005557565604	0.0005359880211831975	
96.59951773982377	0.0010225091384616746	0.0005013582468905371	0.0005222433119575445	
98.09632883025184	0.0009027723927202314	0.0004936389028733135	0.0004099006151441522	
99.61633303274554	0.0008727797868726579	0.00048604049646661264	0.0003968582376659486	
101.15988972495167	0.0009520304506700424	0.0004785610383275993	0.00048642553455779014	
102.72736385307937	0.0009654897027145147	0.0004711985761049916	0.0004956374045515097	
104.31912601818526	0.0008544131410045537	0.0004639511935645325	0.0003910086189858843	
105.93555256379533	0.0008254697027121072	0.0004568170097426062	0.0003773592314881454	
107.57702566488457	0.0009019071154342967	0.0004497941781268403	0.00046208932443261147	
109.24393341823551	0.0008943247032283278	0.00044288088586259003	0.0004520530133270348	
110.93666993419627	0.0007928679424230345	0.0004360753529842526	0.0003578412593727918	
112.65563542986153	0.0007951929181687307	0.00042937583167040915	0.00037539944761460153	
114.40123632369622	0.0008668446161519914	0.0004227806055218434	0.0004490768314434906	
116.17388533162597	0.0008056136162137305	0.00041628798886152364	0.00038945594080649345	
117.9740015646163	0.0007387774504658365	0.0004098963260556831	0.00033242468029499953	
119.802010627764	0.0007909879679862625	0.0004036039908551683	0.00039584451739530934	
121.65834472092367	0.0008047332748452981	0.0003974093857562711	0.00040797745268841314	
123.54344274089367	0.000715131855451945	0.0003913109413802867	0.00032465759538915845	
125.45775038518534	0.0007267440899562525	0.00038530711587108187	0.00034897889761605267	
127.40172025740017	0.0007766908248408046	0.0003793963943099868	0.00039915471365447415	
129.3758119742398	0.0006974208491134188	0.0003735772881473552	0.00032408019826240847	
131.3804922741741	0.0006825196415590006	0.00036784833465016754	0.00032038987189680115	
133.41623512779302	0.0007391713054570199	0.0003622080963650801	0.00037946783123152115	
135.48352184986857	0.0006728353433466175	0.00035665516059634714	0.00031631435755584896	
137.58284121315285	0.0006508958739423795	0.0003511881388980735	0.00030446730753734937	
139.71468956393986	0.0007042209719734612	0.0003458056665802729	0.0003605421230381272	
141.879570939417	0.0006396137043907627	0.0003405064022282359	0.00029926061182839673	
144.07799718683648	0.0006283170770319397	0.000335289027234726	0.0002976650489513564	
146.31048808453184	0.0006708380731423225	0.00033015224534455344	0.0003417766229318768	
148.57757146481032	0.0006017224597689429	0.00032509478221108556	0.00027701110507225506	
150.87978333874923	0.0006161681803766115	0.0003201153849642768	0.00030053891356464054	
153.2176680229263	0.0006292122381256416	0.00031521282178981853	0.0003142221229088073	
155.5917782681133	0.0005693169215502786	0.0003103858815190256	0.0002603216414050526	
158.00267538996428	0.0006112740824150444	0.0003056333732290923	0.00030840736456804537	
160.45092940172842	0.0005744137157412773	0.0003009541258533655	0.00027351809334150563	
162.9371191490193	0.0005580106885158019	0.00029634698780129997	0.00026489452948149554	
165.46183244667284	0.0005868021499425799	0.00029181082658777055	0.0002953873881836508	
168.02566621772516	0.0005293144930930873	0.0002873445284714335	0.0002428697951326817	
170.6292266345446	0.0005657440141639286	0.00028294699810183925	0.000284878303851686	
173.27312926215015	0.0005267036130851373	0.0002786171581750118	0.00024816629071298637	
175.9579992037507	0.0005276922097834304	0.00027435394909722255	0.0002561716288298437	
178.68447124853947	0.0005302387051832703	0.00027015632865669395	0.00026014136156153156	
181.45319002177868	0.0004971469349128842	0.0002660232717029855	0.00023306787197892962	
184.2648101372089	0.0005252022971534799	0.0002619537698338173	0.0002635661519181305	
187.11999635182175	0.00047767681559441754	0.00025794683108909804	0.00022067372380021148	
190.019423723029	0.000510671953122205	0.00025400147965194	0.00025745530461667614	
192.9637777682679	0.0004643710251996106	0.00025011675555644097	0.00021467684268766608	
195.95375462707955	0.000492635479965373	0.0002462917144020321	0.0002474736148128866	
198.99006122569847	0.00045257045230675185	0.00024252542707418995	0.00021027152492356414	
202.0734154441926	0.00047561598401495197	0.00023881697947132565	0.0002380138231372934	
205.20454628619316	0.000439909747856732	0.00023516547223766736	0.0002049209312746707	
208.38419405125447	0.0004610937856869604	0.0002315700205019594	0.0002306021831953368	
211.6131105098844	0.00042602519138816754	0.00022802975362180942	0.00019820916665662527	
214.892059081287	0.0004484865741122379	0.00022454381493352133	0.00022471338226688606	
218.22181501385919	0.0004121035551487724	0.000221111361507256	0.00019136042807870417	
221.60316556848443	0.0004354312564542895	0.00021773156390736935	0.0002180732105068938	
225.03691020466627	0.00040076340109402664	0.00021440360595778262	0.00018707339828617222	
228.5238607695462	0.00041810709385564756	0.0002111266845122444	0.00020706484202998715	
232.06484168985054	0.0003952175440737901	0.000207900009229349	0.0001884503159266236	
235.66069016681035	0.00039490469958517816	0.00020472280235218286	0.0001901972920447869	
239.3122563741041	0.00039523609947471556	0.00020159429849246974	0.00019464346626305886	
243.0204036588648	0.0003725997353217392	0.00019851374441909856	0.0001742249174371581	
246.78600874580337	0.00038955086959159205	0.00019548039885091344	0.00019431686721255406	
250.60996194449422	0.0003637277452378734	0.00019249353225365466	0.0001720002016448438	
254.4931673598731	0.0003659115967871556	0.0001895524266409419	0.00017637134617026924	
258.43654310599635	0.0003681499742631105	0.00018665637537919468	0.0001821670356749491	
262.4410215231124	0.00034464976723443087	0.00018380468299638894	0.00016115511410160602	
266.507549398097	0.0003549016113567738	0.0001809966649945506	0.00017393005122807764	
270.63708818830384	0.0003481361825731517	0.00017823164766589376	0.00017062364985056587	
274.8306142488838	0.00032956930840886034	0.00017550896791251015	0.00015426571892164016	
279.08911906362675	0.00033854934177295965	0.0001728279730695224	0.00016574237563564935	
283.4136094793798	0.00033401187574105655	0.00017018802073161574	0.00016438900504364324	
287.80510794409827	0.0003154835225044325	0.00016758847858286508	0.0001482141240883622	
292.26465274858515	0.0003180409562356333	0.00016502872422977802	0.0001530205360324699	
296.7932982719762	0.0003222487464755162	0.00016250814503747602	0.00015995620717784917	
301.3921152310292	0.00030711519487050526	0.00016002613796893946	0.0001476417339487104	
306.0621909332746	0.00029704419066634594	0.0001575821094272436	0.0001395693894477373	
310.80462953409153	0.0003014407652964468	0.00015517547510071486	0.00014627322223258454	
315.6205522977641	0.00030254040846229525	0.00015280565981094088	0.00014991970115133782	
320.5110978625849	0.00029081568862051514	0.00015047209736356696	0.00014081352050739516	
325.47742251006514	0.0002797729000865205	0.00014817423040181606	0.00013181288619145258	
330.52070043831674	0.00027795267252939105	0.00014591151026266972	0.00013205900389283754	
335.6421240396705	0.0002808273897286182	0.0001436833968356506	0.00013715591223192961	
340.8429041825955	0.00027971026185718005	0.00014148935842414758	0.0001383489541878514	
346.1242704979875	0.0002721444467338721	0.0001393288716092281	0.00013314569405337026	
351.4874716698928	0.0002627196739327683	0.00013720142111588174	0.00012585123381823464	
356.9337757307372	0.00025571294256329657	0.0001351064996816425	0.00012077715743166442	
362.46447036112943	0.000252045973454374	0.00013304360792753823	0.00011905070214669064	
368.08086319431027	0.0002505640370062399	0.00013101225423131657	0.00011956080803200544	
373.7842821253185	0.00024966089866841547	0.00012901195460289923	0.00012065284789791793	
379.57607562494815	0.00024821003203756234	0.00012704223256201658	0.00012117712807912427	
385.45761305857025	0.00024582674747509217	0.00012510261901797735	0.0001207492041565189	
391.43028500989345	0.00024266397815623817	0.00012319265215152844	0.00011951887029649033	
397.49550360974456	0.00023906993058161048	0.00012131187729876019	0.00011782596150748286	
403.6547028699399	0.00023535100775104846	0.00011945984683701734	0.00011597041643292035	
409.9093390223323	0.0002316822249327606	0.0001176361200727719	0.0001141251275145922	
416.26089086311043	0.00022809943401339014	0.00011584026313141956	0.00011232703359016312	
422.71086010243414	0.00022451220921251627	0.00011407184884895998	0.00011048914357319818	
429.2607717194863	0.00022072216505809975	0.00011233045666552339	0.00010841906555857568	
435.91217432302693	0.0002164777936596377	0.00011061567252070609	0.00010587288007212883	
442.6666405175339	0.00021162045524015683	0.00010892708875067929	0.00010269654997550063	
449.52576727501685	0.00020632876238936015	0.00010726430398703625	9.906736369620331e-05	
456.4911763125926	0.0002013174629902366	0.00010562692305734311	9.570530740143932e-05	
463.56451447591087	0.0001977045818599256	0.00010401455688736094	9.375205230737542e-05	
470.74745412852144	0.0001963109843947566	0.00010242682240490561	9.401656912788711e-05	
478.04169354727435	0.00019642341762407924	0.00010086334244531447	9.568678784304499e-05	
485.4489573238469	0.0001950688892082053	9.932374565848928e-05	9.578300416569219e-05	
492.97099677249224	0.00018981277239946912	9.780766641748418e-05	9.200724804526287e-05	
500.60959034410683	0.00018359903321126574	9.631474472861043e-05	8.72996273662555e-05	
508.36654404671106	0.0001817169951831281	9.484462614302934e-05	8.697352250833609e-05	
516.2436918724502	0.00018281638767775682	9.339696166980382e-05	8.949022085052233e-05	
524.242896231207	0.00017881031940738726	9.197140769038361e-05	8.684131784844046e-05	
532.3660483909357	0.00017252499784691668	9.056762587449572e-05	8.198250051492543e-05	
540.6150689248177	0.00017294014908522152	8.918528309741497e-05	8.385035788572476e-05	
548.9919081653474	0.00017147603612600924	8.782405135858869e-05	8.365760895073793e-05	
557.4985466654523	0.00016485578020454547	8.648360770159134e-05	7.839405639915437e-05	
566.1369956667598	0.00016593217761334765	8.516363413538411e-05	8.083977090409528e-05	
574.909297575119	0.00016210479104942143	8.386381755685637e-05	7.824202782074073e-05	
583.8175264434902	0.00015851344511843172	8.258384967462541e-05	7.599824567114807e-05	
592.8637884623186	0.00015882187822502852	8.132342693407183e-05	7.75043550145754e-05	
602.0502224575035	0.0001529592367512411	8.008225044358903e-05	7.291585913876385e-05	
611.379000396087	0.00015427950466759648	7.886002590202392e-05	7.543097599084415e-05	
620.8523278997751	0.00014834783461248924	7.765646352728882e-05	7.072500961449985e-05	
630.4724447664181	0.00014935403339593923	7.647127798612329e-05	7.288886606395197e-05	
640.2416254995708	0.00014445817524611672	7.530418832498555e-05	6.920272059196098e-05	
650.1621798462554	0.00014359137345119614	7.415491790205403e-05	6.943724851555057e-05	
660.2364533430635	0.00014191412378684862	7.30231943203187e-05	6.893931878487953e-05	
670.4668278707137	0.00013744329943430816	7.190874936174448e-05	6.55444810476504e-05	
680.8557222172046	0.0001380840669162104	7.081131892248694e-05	6.727638463908523e-05	
691.4055926496942	0.00013513108458489804	6.973064294914283e-05	6.544612449186186e-05	
702.1189334952396	0.00013126050226921384	6.866646537601704e-05	6.260720422125753e-05	
712.9982777305363	0.00013091041017912524	6.76185340633887e-05	6.329247451386709e-05	
724.0461975807946	0.00013009579490840044	6.658660073675944e-05	6.35239034054008e-05	
735.2653051278958	0.00012689014530632708	6.557042092706679e-05	6.135846881466307e-05	
746.6582529279726	0.00012367741264319038	6.456975391184631e-05	5.9130181925897156e-05	
758.2277346385576	0.0001217854669338703	6.358436265732648e-05	5.8205610880152875e-05	
769.9764856554507	0.00012068781099338203	6.26140137614402e-05	5.807438519769422e-05	
781.9072837594538	0.00011959539122914284	6.165847739773786e-05	5.7937555119174435e-05	
794.0229497731273	0.00011820082968612011	6.071752726018647e-05	5.748522021591221e-05	
806.3263482277227	0.00011656105106266263	5.979094050883999e-05	5.677358277233318e-05	
818.82038804045	0.00011480338402926552	5.887849771636644e-05	5.5928780703584995e-05	
831.5080232022387	0.00011297578498241086	5.797998281541716e-05	5.499862986731044e-05	
844.3922534761538	0.0001110247544258249	5.7095183046824756e-05	5.393078787559731e-05	
857.4761251066391	0.00010885913933456446	5.622388890861492e-05	5.263560926356762e-05	
870.7627315397452	0.00010653180288485531	5.536589410581984e-05	5.1166642572605535e-05	
884.2552141545192	0.00010446901488575923	5.4520995501079106e-05	4.9953834376528306e-05	
897.9567630057271	0.00010330557664382518	5.368899306601525e-05	4.96353134687876e-05	
911.8706175780853	0.00010282297153162282	5.28696898333715e-05	4.996859231770037e-05	
926.0000675521785	0.00010123392567258935	5.20628918498987e-05	4.9172151216387945e-05	
940.3484535822448	9.841036369887195e-05	5.1268408129979524e-05	4.71438770813188e-05	
954.9191680860141	9.747712977145925e-05	5.0486050609977686e-05	4.700874296372807e-05	
969.715656046784	9.677279719412584e-05	4.971563410330039e-05	4.705903932289133e-05	
984.7414158279239	9.389738719760209e-05	4.8956976256162306e-05	4.494430665626212e-05	
1000.0	9.378955567155553e-05	4.82098975040398e-05	4.5589793342575695e-05	


==> data/fig_delay_quadvf_bode_06.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0043697326925879465	0.001058371102199184	
0.10154950161807173	0.005424263851159186	0.004370112006763821	0.0010583710168378668	
0.10312301278878754	0.005424523276890389	0.00437050318108721	0.0010583709288025881	
0.10472090554055413	0.005424790826154535	0.0043709065868517685	0.0010583708380093372	
0.10634355766636439	0.005425066754025711	0.004371322607004187	0.0010583707443714463	
0.10799135281311975	0.005425351323631497	0.004371751636511797	0.0010583706477995075	
0.1096646805723366	0.005425644806410056	0.004372194082741902	0.001058370548201288	
0.11136393657225817	0.005425947482375599	0.004372650365853209	0.0010583704454816298	
0.11308952257139368	0.0054262596403925395	0.004373120919199751	0.0010583703395423672	
0.11484184655350702	0.0054265815784585855	0.004373606189747713	0.0010583702302822229	
0.11662132282407707	0.005426913603997136	0.004374106638505572	0.0010583701175967157	
0.11842837210825283	0.005427256034159231	0.004374622740968019	0.0010583700013780462	
0.12026342165032622	0.005427609196135441	0.004375154987574067	0.001058369881514998	
0.12212690531474645	0.0054279734274780105	0.004375703884179845	0.0010583697578928303	
0.12401926368869937	0.005428349076433596	0.004376269952546556	0.001058369630393152	
0.12594094418627644	0.005428736502287014	0.004376853730844087	0.0010583694988938203	
0.12789240115425762	0.005429136075716311	0.004377455774170794	0.0010583693632688048	
0.12987409597953362	0.005429548179159614	0.004378076655090005	0.0010583692233880732	
0.13188649719819254	0.005429973207194128	0.004378716964183767	0.0010583690791174513	
0.13393008060629666	0.005430411566927731	0.0043793773106244474	0.0010583689303185	
0.13600532937237603	0.005430863678403595	0.004380058322764752	0.001058368776848369	
0.13811273415166478	0.005431329975018294	0.004380760648746787	0.0010583686185596521	
0.14025279320210793	0.005431810903953884	0.004381484957130794	0.0010583684553002505	
0.1424260125021654	0.005432306926624429	0.004382231937544216	0.0010583682869132075	
0.1446329058704415	0.005432818519137507	0.0043830023013517894	0.0010583681132365543	
0.14687399508716817	0.005433346172771236	0.004383796782347342	0.0010583679341031518	
0.14914981001757044	0.005433890394467337	0.004384616137468048	0.001058367749340516	
0.15146088873714358	0.0054344517073408516	0.004385461147531895	0.0010583675587706412	
0.1538077776588715	0.005435030651207098	0.0043863326179991256	0.001058367362209827	
0.15619103166241588	0.005435627783126487	0.004387231379758512	0.0010583671594684818	
0.15861121422530794	0.0054362436779678445	0.004388158289939248	0.0010583669503509414	
0.16106889755617235	0.005436878928990934	0.004389114232749384	0.001058366734655259	
0.16356466273001555	0.0054375341484488495	0.004390100120341688	0.0010583665121729991	
0.1660990998256107	0.005438209968211049	0.004391116893707855	0.0010583662826890272	
0.16867280806501112	0.005438907040407755	0.004392165523602081	0.0010583660459812915	
0.1712863959552255	0.005439626038096534	0.004393247011494974	0.0010583658018205827	
0.17394048143208848	0.005440367655951882	0.004394362390558874	0.001058365549970308	
0.17663569200636045	0.005441132610978662	0.0043955127266856586	0.0010583652901862387	
0.17937266491209122	0.005441921643250303	0.00439669911953817	0.0010583650222162596	
0.18215204725728248	0.005442735516672695	0.004397922703636434	0.0010583647458001061	
0.18497449617688488	0.005443575019774745	0.004399184649479902	0.0010583644606690873	
0.18784067898816573	0.005444440966526612	0.004400486164706944	0.001058364166545809	
0.1907512733484843	0.005445334197186709	0.0044018284952929655	0.001058363863143885	
0.19370696741551147	0.005446255579178514	0.004403212926788464	0.0010583635501676231	
0.1967084600099325	0.005447206007998417	0.004404640785598468	0.0010583632273117227	
0.19975646078067044	0.005448186408155774	0.004406113440304836	0.0010583628942609435	
0.20285169037266976	0.0054491977341464114	0.004407632303032943	0.0010583625506897767	
0.2059948805972802	0.005450240971460936	0.00440919883086436	0.0010583621962620892	
0.20918677460527996	0.005451317137629182	0.0044108145272971815	0.001058361830630767	
0.21242812706258082	0.0054524272833022715	0.004412480943755737	0.0010583614534373392	
0.215719704328655	0.005453572493373758	0.004414199681151484	0.0010583610643115904	
0.21906228463772706	0.0054547538881414455	0.004415972391496962	0.0010583606628711566	
0.22245665828277353	0.005455972624511519	0.004417800779574746	0.001058360248721122	
0.22590362780237347	0.005457229897246689	0.004419686604663477	0.0010583598214535595	
0.22940400817045398	0.005458526940260196	0.004421631682323027	0.001058359380647109	
0.23295862698897662	0.005459865027957506	0.004423637886241075	0.001058358925866498	
0.2365683246836085	0.005461245476627704	0.004425707150143357	0.0010583584566620599	
0.2402339547024262	0.0054626696458866635	0.004427841469770033	0.0010583579725692372	
0.243956383717698	0.005464138940174127	0.004430042904920645	0.0010583574731080638	
0.24773649183079302	0.005465654810306995	0.004432313581570339	0.0010583569577826085	
0.2515751727802653	0.005467218755091224	0.0044346556940600395	0.001058356426080442	
0.2554733341531623	0.005468832322994797	0.004437071507363492	0.0010583558774720286	
0.2594318975996074	0.005470497113884431	0.004439563359434126	0.0010583553114101383	
0.26345179905070754	0.005472214780828768	0.004442133663634901	0.0010583547273292121	
0.2675339889398373	0.005473987031970941	0.004444784911254386	0.0010583541246447104	
0.27167943242735193	0.005475815632473577	0.004447519674112532	0.0010583535027524325	
0.2758891096287819	0.005477702406539429	0.0044503406072596745	0.0010583528610278237	
0.28016401584656353	0.005479649239510991	0.004453250451772606	0.0010583521988252193	
0.2845051618053608	0.0054816580800526905	0.0044562520376515685	0.0010583515154771093	
0.28891357389103245	0.005483730942419305	0.0044593482868223785	0.0010583508102933203	
0.2933902943933029	0.005485869908814605	0.00446254221624795	0.0010583500825602126	
0.29793638175219256	0.005488077131844315	0.004465836941153818	0.0010583493315398068	
0.30255291080826724	0.005490354837067749	0.004469235678372396	0.0010583485564688976	
0.30724097305676445	0.00549270532565273	0.004472741749811005	0.001058347756558121	
0.31200167690565833	0.00549513097713862	0.004476358586048941	0.001058346930990984	
0.3168361479377224	0.0054976342523125705	0.004480089730069108	0.0010583460789228632	
0.3217455291766536	0.005500217696204384	0.004483938841130061	0.0010583451994799463	
0.32673098135731937	0.005502883941205672	0.004487909698784598	0.001058344291758139	
0.33179368320019265	0.005505635710319319	0.004492006207051328	0.0010583433548219234	
0.33693483169003946	0.0055084758205456216	0.0044962323987460815	0.0010583423877031707	
0.3421556423589239	0.005511407186411764	0.004500592439980276	0.0010583413893998923	
0.3474573495735992	0.005514432823651802	0.004505090634833854	0.0010583403588749504	
0.35284120682735126	0.005517555853044597	0.004509731430210761	0.0010583392950547072	
0.3583084870363649	0.005520779504417698	0.0045145194208854	0.001058338196827608	
0.3638604828406817	0.005524107120825563	0.004519459354748997	0.001058337063042718	
0.3694985069098218	0.0055275421629110465	0.0045245561382652654	0.0010583358925081701	
0.37522389225314035	0.00553108821345963	0.004529814842145375	0.0010583346839895765	
0.3810379925349945	0.00553474898215636	0.004535240707252761	0.0010583334362083215	
0.3869421823947922	0.005538528310556225	0.004540839150748945	0.0010583321478398377	
0.39293785777200174	0.005542430177279159	0.0045466157724922225	0.0010583308175117468	
0.39902643623619527	0.005546458703441729	0.004552576361701761	0.0010583294438019485	
0.4052093573222091	0.005550618158338223	0.004558726903900459	0.001058328025236605	
0.41148808287049476	0.005554912965384682	0.0045650735881506855	0.0010583265602880506	
0.41786409737274555	0.005559347708340252	0.004571622814597941	0.0010583250473725717	
0.4243389083228771	0.005563927137821221	0.004578381202338426	0.0010583234848481127	
0.43091404657344795	0.005568656178124012	0.004585355597627495	0.001058321871011852	
0.4375910666976019	0.005573539934374531	0.004592553082447106	0.0010583202040976689	
0.4443715473566186	0.0055785837000223645	0.004599980983451501	0.001058318482273499	
0.45125709167315986	0.005583792964699582	0.004607646881311686	0.00105831670363853	
0.4582493276102989	0.0055891734224651915	0.004615558620480595	0.0010583148662202874	
0.4653499083564233	0.005594730980457723	0.004623724319402273	0.0010583129679715695	
0.4725605127161014	0.005600471767979969	0.004632152381190102	0.0010583110067672189	
0.4798828455070056	0.0056064021460414904	0.004640851504800663	0.0010583089804007374	
0.4873186379629853	0.005612528717386358	0.004649830696731788	0.0010583068865807359	
0.49486964814338685	0.005618858337035425	0.00465909928327529	0.0010583047229271868	
0.5025376613487146	0.005625398123374565	0.004668666923357041	0.0010583024869674992	
0.5103244905427329	0.00563215546982249	0.004678543621999385	0.001058300176132374	
0.5182319767811088	0.00563913805711419	0.004688739744443406	0.001058297787751451	
0.5262619896466971	0.0056463538662386605	0.004699266030971306	0.0010582953190487277	
0.5344164276915693	0.005653811192072347	0.004710133612472099	0.0010582927671377253	
0.5426972188858914	0.005661518657752862	0.004721354026797037	0.0010582901290163945	
0.5511063210737586	0.005669485229840789	0.004732939235954704	0.0010582874015617537	
0.559645722436092	0.005677720234320972	0.0047449016441994205	0.001058284581524222	
0.5683174419607084	0.005686233373498613	0.004757254117070801	0.001058281665521647	
0.5771235299196736	0.0056950347438497065	0.004770010001446701	0.0010582786500329994	
0.5860660683540517	0.005704134854889907	0.004783183146676675	0.001058275531391707	
0.595147171566167	0.0057135446491309895	0.004796787926868388	0.0010582723057786124	
0.604368986619493	0.005723275523199402	0.004810839264405106	0.00105826896921454	
0.6137336938462858	0.005733339350197404	0.0048253526547787666	0.0010582655175524122	
0.6232435073630855	0.005743748503393699	0.004840344192829898	0.001058261946468924	
0.6329006755942035	0.005754515881337529	0.0048558306004931944	0.0010582582514557285	
0.6427074818033226	0.005765654934497825	0.004871829256155692	0.0010582544278100808	
0.6526662446333333	0.005777179693537498	0.004888358225743435	0.0010582504706249528	
0.6627793186545348	0.00578910479934205	0.004905436295662288	0.001058246374778523	
0.6730490949213316	0.0058014455349317574	0.004923083007729273	0.0010582421349230446	
0.6834780015375548	0.0058142178593977335	0.004941318696242504	0.0010582377454730263	
0.6940685042305437	0.005827438444014166	0.004960164527350695	0.0010582332005926716	
0.7048231069341222	0.005841124710692367	0.004979642540897288	0.0010582284941825517	
0.7157443523806098	0.005855294872956756	0.0049997756949298365	0.0010582236198654119	
0.7268348227020044	0.005869967979638942	0.005020587913082249	0.0010582185709710973	
0.7380971400404808	0.005885163961503703	0.005042104135056336	0.0010582133405204915	
0.7495339671683494	0.005900903681040034	0.00506435037044978	0.0010582079212084286	
0.7611480081176202	0.005917208985671906	0.005087353756200421	0.001058202305385473	
0.7729420088193235	0.005934102764666989	0.005111142617941978	0.0010581964850385013	
0.784918757752735	0.005951609010047733	0.005135746535594095	0.0010581904517699846	
0.7970810866046624	0.0059697528818381754	0.005161196413540391	0.0010581841967758784	
0.8094318709389453	0.005988560778011821	0.005187524555782251	0.001058177710822007	
0.8219740308763326	0.006008060409541536	0.00521476474649383	0.0010581709842188286	
0.8347105317848907	0.006028280880991827	0.005242952336445685	0.0010581640067944412	
0.847644384981113	0.006049252777137794	0.005272124335810888	0.0010581567678657128	
0.8607786484418896	0.0060710082561438485	0.005302319513919341	0.0010581492562073585	
0.8741164275275125	0.0060935811498897315	0.0053335785065835575	0.0010581414600188263	
0.8876608757158821	0.006117007072092104	0.005365943931683457	0.0010581333668887713	
0.9014151953480897	0.006141323534937894	0.0053994605137694315	0.001058124963756977	
0.9153826383855528	0.006166570075021448	0.005434175218523116	0.0010581162368734527	
0.9295665071788846	0.00619278838946273	0.005470137398004987	0.0010581071717545012	
0.9439701552486742	0.006220022483179214	0.005507398947718488	0.0010580977531355154	
0.9585969880783669	0.006248318828391424	0.005546014476633212	0.0010580879649201703	
0.9734504639194281	0.006277726537562866	0.005586041491436528	0.0010580777901257657	
0.9885340946089864	0.006308297551111077	0.005627540596425771	0.0010580672108243237	
1.0038514464001433	0.006340086841380235	0.00567057571061408	0.0010580562080791296	
1.01940614080515	0.006373152634539353	0.005715214303804658	0.0010580447618762556	
1.0352018554516484	0.006407556652266856	0.005761527653593699	0.0010580328510506579	
1.051242324952181	0.006443364375305372	0.0058095911254949775	0.0010580204532063583	
1.0675313417871697	0.006480645331224222	0.0058594844786431935	0.0010580075446301597	
1.0840727572015847	0.006519473409015627	0.005911292199833233	0.0010579941001983189	
1.1008704821154982	0.006559927203479906	0.00596510386899427	0.0010579800932755332	
1.117928488048752	0.006602090392731022	0.006021014559587379	0.0010579654956055426	
1.1352508080599522	0.006646052152584438	0.006079125277860714	0.001057950277192534	
1.1528415377000134	0.006691907612083157	0.00613954344540628	0.0010579344061725547	
1.1707048359804781	0.006739758354985492	0.006202383430047308	0.001057917848673962	
1.1888449263568397	0.006789712972692065	0.006267767130757613	0.0010579005686658966	
1.2072660977271032	0.006841887674844229	0.006335824623089004	0.0010578825277936684	
1.225972705445816	0.006896406964699318	0.006406694872476607	0.0010578636851998262	
1.2449691723538168	0.00695340438740056	0.0064805265238263975	0.0010578439973296086	
1.2642599898239333	0.007013023360435986	0.006557478776988066	0.0010578234177192887	
1.2838497188228888	0.007075418096951618	0.006637722359109746	0.0010578018967658932	
1.3037429909896587	0.00714075463418496	0.006721440606493868	0.0010577793814765862	
1.3239445097305402	0.00720921198115948	0.006808830670468234	0.001057755815195919	
1.3444590513311867	0.007280983401981287	0.00690010486400406	0.001057731137309049	
1.3652914660858761	0.0073562778536698185	0.006995492168415076	0.001057705282918873	
1.386446679444272	0.007435321600512311	0.007095239922533319	0.0010576781824950495	
1.4079296931759626	0.007518360030552233	0.00719961572036879	0.0010576497614927505	
1.4297455865530366	0.007605659704120427	0.007308909547531919	0.0010576199399390655	
1.451899517550985	0.007697510669437721	0.007423436191764882	0.00105758863198513	
1.4743967240682132	0.007794229086434819	0.007543537968955528	0.0010575557454222588	
1.4972425251644468	0.007896160207267607	0.0076695878131987786	0.0010575211811608555	
1.5204423223183279	0.008003681770824472	0.007801992788075612	0.001057484832671589	
1.5440016007044985	0.00811720787916419	0.007941198086648204	0.0010574465853894557	
1.5679259304904682	0.008237193436711258	0.008087691600104894	0.0010574063160829516	
1.5922209681535842	0.00836413924870089	0.008242009150007588	0.0010573638921930995	
1.6168924578184014	0.008498597894477392	0.008404740497290427	0.0010573191711504375	
1.6419462326147771	0.008641180514654628	0.008576536263275423	0.001057271999683046	
1.667388216057011	0.008792564679921833	0.008758115924937629	0.0010572222131357753	
1.6932244234443516	0.008953503544794059	0.008950277079636651	0.0010571696348305566	
1.7194609632832076	0.009124836533620511	0.009153906214999627	0.001057114075511735	
1.7461040387313935	0.009307501860930205	0.009369991269437626	0.0010570553329398102	
1.7731599490647525	0.009502551256616804	0.009599636330223465	0.0010569931917245338	
1.8006350911665105	0.009711167352294157	0.009844078892068007	0.0010569274235270965	
1.828535961039703	0.009934684293243238	0.010104710193352982	0.001056857787815841	
1.8568691553430368	0.010174612277010128	0.010383099264153801	0.0010567840334375033	
1.885641372950552	0.010432666893049362	0.010681021465516282	0.0010567059013758743	
1.9148594165354507	0.010710804358373677	0.011000492479932181	0.0010566231292266463	
1.9445301941784663	0.01101126402552807	0.01134380893662276	0.0010565354581411302	
1.974660721001155	0.011336619898646346	0.011713597131159827	0.0010564426433130947	
2.0052581208244957	0.011689843352576581	0.012112871636528622	0.0010563444695455885	
2.036329627853186	0.01207437983556667	0.012545106009922669	0.0010562407741026864	
2.067882588386045	0.012494243078490777	0.013014318279012267	0.0010561314800167556	
2.0999244625529108	0.01295413126514537	0.013525174432583621	0.0010560166444185152	
2.132462826078452	0.013459570764168679	0.01408311370380778	0.001055896528469931	
2.1655053720733157	0.014017094383234806	0.014694499920870236	0.0010557716983593392	
2.199059912853022	0.01463446261140224	0.015366803391342995	0.0010556431708686543	
2.2331343817850464	0.015320937736450909	0.016108817232926727	0.0010555126225415311	
2.267736835164523	0.016087621476553262	0.016930909862741487	0.0010553826885287537	
2.302875454119006	0.01694786550384721	0.01784530974185559	0.0010552573849345738	
2.3385585465427567	0.01791775800621537	0.018866406015596922	0.001055142693490775	
2.3747945490609914	0.019016671911604395	0.02001102282978453	0.0010550473392208855	
2.411592029024571	0.020267818294491997	0.02129857343511451	0.0010549837423193336	
2.4489596865355954	0.021698654295842508	0.022750899811179656	0.0010549689635845447	
2.4869063565043885	0.02334079306620182	0.024391413950290323	0.0010550250169671178	
2.5254410107383527	0.025228646615432605	0.02624281273300062	0.0010551768052549837	
2.564572760063192	0.0273952140688017	0.02832205522818765	0.0010554433622282516	
2.604310856476998	0.029861959535306532	0.030630436418874522	0.0010558128662495891	
2.6446646953377266	0.03261758807070385	0.033135764087450455	0.0010561839165695323	
2.6856438175845567	0.035579197637971204	0.03574425474921047	0.001056253494535637	
2.727257911993673	0.03853506560646704	0.03826563861896708	0.0010553751487561592	
2.769516817469004	0.04109526684059574	0.04039176157618219	0.0010525820167963417	
2.812430525368455	0.04272797271769445	0.04173296381732051	0.0010472217878713394	
2.8560091818661824	0.042963205670601384	0.041950105156734085	0.001040297072579184	
2.9002630903514777	0.04167569327967353	0.0409324687825927	0.0010349337998849092	
2.945202713864811	0.039171058633701454	0.03887188032440926	0.001034068367785444	
2.9908386775716385	0.035984158760001946	0.03615396052529716	0.0010376462016745077	
3.0371817712745264	0.032614448087501836	0.03317414892358513	0.0010432740157093057	
3.0842429519642045	0.029391713879038165	0.030221791101625928	0.0010487522400888104	
3.1320333464101533	0.026475642534881955	0.027461222599500675	0.00105311972580911	
3.180564253791325	0.023912190859039395	0.02496265797485869	0.001056279819175344	
3.2298471483676323	0.021688506698900815	0.022739965655399506	0.0010584586013178687	
3.2798936821928324	0.01976801912079391	0.020778558382883342	0.0010599232288392062	
3.3307156878694446	0.018108489083498682	0.019052109053799764	0.0010608914024547301	
3.3823251813463506	0.016669901035344034	0.017531371893877715	0.0010615202226220834	
3.43473436475976	0.015417242296182845	0.016188344870810823	0.0010619177462768744	
3.487955629318178	0.01432098273965856	0.014997943743252022	0.0010621570055509774	
3.542001558232087	0.013356638872922814	0.013938442664883475	0.0010622871929355212	
3.5968849296890193	0.012504052653552465	0.012991352165680993	0.0010623415500995825	
3.6526187198747286	0.011746651018450299	0.012141074464450808	0.0010623426743714896	
3.7092161060411786	0.011070785086451663	0.011374499836926686	0.0010623060271202792	
3.7666904696220658	0.010465175148875318	0.01068061751025234	0.0010622422459989347	
3.8250553993966134	0.009920458059374396	0.010050169859698314	0.0010621586748109217	
3.884324694702404	0.009428823443963215	0.00947535743764203	0.0010620603832989693	
3.9445123686979775	0.008983723175487181	0.008949592916382235	0.001061950853139512	
4.005632651675993	0.00857963977541511	0.0084672983652203	0.0010618324438745454	
4.067699994427721	0.00821190161694516	0.008023739355953956	0.0010617067123991737	
4.130729071659682	0.007876535091615303	0.007614889673297317	0.0010615746339889146	
4.194734785463209	0.007570145928917986	0.007237321151109707	0.0010614367564202732	
4.259732268837781	0.007289823537015398	0.006888114009302311	0.0010612933081377892	
4.325736889268946	0.007033063575741139	0.00656478387429132	0.0010611442745239775	
4.392764252361694	0.0067977050284278384	0.006265222368354864	0.0010609894517990403	
4.460830205530115	0.006581878860736052	0.00598764873585368	0.0010608284850735464	
4.5299508417442365	0.006383965991849373	0.005730570442358445	0.0010606608950664643	
4.600142503334918	0.006202562797349324	0.0054927510491117265	0.0010604860966429354	
4.671421785857698	0.006036452746789051	0.005273183944661728	0.0010603034114023276	
4.743805542016518	0.005884583078277075	0.005071070722520815	0.001060112075915706	
4.817310885648243	0.005746045647244134	0.004885803142585247	0.001059911246780386	
4.891955195768907	0.005620061272388114	0.004716947719570857	0.001059700003367596	
4.967756120682691	0.005505967050442351	0.004564232060461247	0.00105947734894803	
5.044731582154526	0.005403206232104898	0.004427532144654457	0.001059242210764767	
5.122899779647386	0.005311320351446364	0.0043068598286775	0.0010589934395690342	
5.202279194625215	0.005229943386208353	0.00420234998858728	0.0010587298091350435	
5.282888594922542	0.005158797801455593	0.004114246913821612	0.0010584500163258442	
5.364747039181794	0.005097692398278881	0.004042889855969142	0.0010581526823993548	
5.447873881359371	0.005046521956594816	0.003988698018423489	0.0010578363564371326	
5.532288775301544	0.005005268730499954	0.003952155726095398	0.001057499522071692	
5.618011679391243	0.004974005930405663	0.003933798984402876	0.0010571406091188346	
5.705062861266868	0.004952903413328312	0.003934205041694965	0.001056758012345591	
5.793462902614208	0.004942235907474134	0.003953986816676365	0.001056350120507189	
5.883232704032601	0.004942394227732782	0.003993794069431318	0.001055915360094938	
5.974393489976511	0.004953900105725341	0.0040543229608640706	0.0010554522601449684	
6.06696681377367	0.004977425476506466	0.004136335213197298	0.0010549595472601654	
6.160974562720967	0.005013817354605844	0.004240687573673486	0.0010544362841510763	
6.25643896325932	0.005064129824008058	0.004368371849679108	0.0010538820712176359	
6.353382586228693	0.005129665201443958	0.004520565567670853	0.0010532973400977463	
6.451828352204593	0.005212027169433567	0.004698693395204696	0.0010526837825007383	
6.551799536917215	0.005313189700165262	0.004904499859536505	0.0010520449799387667	
6.653319776754563	0.005435587025660728	0.005140134519341027	0.0010513873349514034	
6.756413074350862	0.005582231927000765	0.005408251439125294	0.0010507214600344364	
6.861103804261538	0.0057568724556142275	0.0057121253180303375	0.001050064270088149	
6.9674167187261515	0.0059642011779363095	0.00605578648952063	0.0010494421704508466	
7.075376953520617	0.006210136515599504	0.0064441753992248345	0.0010488959741456157	
7.1850100339000935	0.006502203009782444	0.006883312425328667	0.001048488584735691	
7.2963418806339915	0.006850046070255494	0.00738046767826335	0.0010483171557448873	
7.40939881613446	0.007266124652774247	0.00794429095848682	0.0010485325613367863	
7.5242075706798515	0.00776662383676558	0.008584811000371648	0.001049370837466578	
7.640795288734611	0.008372592101928592	0.009313109873033023	0.0010512040058620528	
7.759189535367103	0.009111158845227963	0.010140277111945461	0.0010546210263595844	
7.879418302766868	0.010016213609273057	0.011074879190556742	0.0010605503986337258	
8.001510016862884	0.01112656762760469	0.012117584843727061	0.0010704207035339385	
8.125493544044346	0.012476061722380577	0.013250911073287701	0.0010862795112758312	
8.251398197985628	0.014062365812389222	0.014422285822036607	0.0011105471137739852	
8.379253746576957	0.015772602090359994	0.015522846525188098	0.0011446084731781398	
8.509090418962503	0.017271216392679953	0.016377417798301416	0.001185679559038965	
8.640938912687513	0.018003268138857182	0.01677828723046634	0.0012253393494967549	
8.774830400956196	0.017554264842602703	0.016580488452159717	0.0012549222977046104	
8.910796540002062	0.016065689998674762	0.015798394809153377	0.0012668524860194772	
9.048869476572474	0.01411405833154333	0.014600508518776863	0.0012570232567306347	
9.189081855529167	0.012220347723216845	0.013206048730520102	0.0012341522820262566	
9.331466827566528	0.010604418807657827	0.011790056059679394	0.001208804708643404	
9.476058057049498	0.009289918496270293	0.010454489685850318	0.0011857345632505633	
9.622889729972897	0.008234362158403058	0.009243109574783947	0.0011659349226772475	
9.771996562044086	0.007385920580883647	0.008165549407925474	0.0011490653951770921	
9.923413806890872	0.00669997330384333	0.007215419178573695	0.0011344892774482799	
10.0771772643966	0.0061416796488975795	0.006380862872540239	0.0011215981414329072	
10.233323289164382	0.005684712830798098	0.005649984208611146	0.0011098839026540957	
10.391888799112495	0.005309368134253628	0.005013477063011549	0.0010989353370585663	
10.552911284202958	0.005000912239397668	0.00446591367731356	0.0010884171727841279	
10.716428815305356	0.004748322578717646	0.004006380945878048	0.0010780489704110096	
10.882480053198018	0.00454337206968363	0.0036385585719752667	0.001067587978564617	
11.051104257708666	0.004379980831793293	0.00336981442112589	0.001056816385746617	
11.222341296996655	0.004253766329442241	0.0032086376023286378	0.0010455326388936498	
11.39623165697915	0.004161741362674818	0.0031603864156341892	0.0010335467803073467	
11.572816450903245	0.00410212585108966	0.0032231329252165606	0.0010206805437289667	
11.752137429066462	0.004074251791845142	0.0033864162832652526	0.0010067743050881288	
11.93423698868786	0.004078551737594391	0.003633655714912884	0.0009917053540784845	
12.119158183932093	0.004116630695470181	0.003945938145646357	0.0009754263225183649	
12.306944736088793	0.004191430376877085	0.00430468547111515	0.0009580409275512129	
12.497641043909683	0.00430750340170869	0.0046925932672166526	0.0009399502058942554	
12.691292194105861	0.004471421511337145	0.0050935226384786455	0.0009221327593827139	
12.887943972007742	0.004692338240956113	0.005492155705603099	0.0009066763867515434	
13.08764287239018	0.004982687664361533	0.005873902311441472	0.0008977570255256201	
13.290436110465315	0.005358851960770013	0.006225229451786981	0.0009033055780136856	
13.496371633045765	0.005841159961147956	0.006534357587412732	0.0009373463474927807	
13.705498129880782	0.006451231586018673	0.0067921132492136235	0.0010218400707172333	
13.917865045168076	0.007201282636892322	0.006992654381125356	0.0011847506912135305	
14.133522589243995	0.008063779336359081	0.007133817196264258	0.001450053364765876	
14.35252175045488	0.00891021722703414	0.007216962517299911	0.0018164189860559318	
14.574914307212275	0.00946003034454182	0.007246367501610497	0.0022273887489639033	
14.800752840235097	0.009397570453524073	0.007228337791272998	0.0025684137105105556	
15.030090744981337	0.008689391648742186	0.007170257660987276	0.0027427535658004214	
15.262982244272472	0.007661622704064845	0.007079756528738715	0.002761451521649793	
15.499482401113475	0.006649329577848658	0.006964089895597518	0.0027020392817442423	
15.739647131711472	0.005794473491933205	0.0068297545691416535	0.0026228195825581113	
15.98353321869612	0.005114772273298599	0.006682306120659961	0.002549533309810751	
16.23119832454485	0.004586812201515751	0.006526324393715428	0.002490489808236516	
16.482701005216104	0.004181415529666421	0.00636547229538927	0.002447144524508053	
16.738100723993853	0.003873938166382667	0.006202603468065374	0.0024187457639215045	
16.997457865546615	0.0036459341392496084	0.006039887761657187	0.0024041077842755945	
17.26083375020432	0.0034844937112161276	0.0058789353464386565	0.002402234030404914	
17.528290648456405	0.003381258811289045	0.005720909248533494	0.002412511037199044	
17.799891795674554	0.003331665700652978	0.0055666220328762965	0.0024347486181114917	
18.075701407063548	0.0033345258849243014	0.005416615912209956	0.0024691606584244363	
18.35578469284383	0.0033919396257107593	0.005271227446862486	0.002516296915547772	
18.64020787366921	0.003509494729913863	0.0051306388292218855	0.002576868760003897	
18.929038196283646	0.0036966051160120684	0.004994917962082948	0.0026512985897673863	
19.222343949420477	0.003966487500064281	0.004864049432954685	0.002738566550216246	
19.52019447994806	0.004334145746862829	0.004737958234733519	0.002833343909536534	
19.822660209265607	0.004807650705293353	0.00461652778758254	0.002919297650812876	
20.12981264995304	0.0053620099836566145	0.00449961352969394	0.0029558175728491795	
20.441724422678867	0.005885912542444029	0.004387053089502714	0.0028628375663853687	
20.75846927337004	0.006148785374855294	0.004278673836612291	0.0025406506011899956	
21.08012209064783	0.0059467385006308346	0.004174298432761337	0.0019750455383831887	
21.406758923533914	0.005366307943762093	0.004073748863470985	0.0013116842095804262	
21.738456999430788	0.004686314648652798	0.003976849320161985	0.0007155858954004441	
22.075294742380795	0.004087254603792746	0.0038834282160964714	0.00025357849452701473	
22.417351791608088	0.003618031551815411	0.0037933195525957637	0.0001835745180258024	
22.764709020347887	0.0032713501782864456	0.003706363800469257	0.0004521756008908917	
23.1174485549675	0.0030276936869299137	0.0036224084220667016	0.0006861358896273353	
23.47565379438362	0.002870011803595398	0.003541308129122787	0.0008873090577108169	
23.839409429780538	0.0027871024963552443	0.0034629249484620767	0.0010672290986573267	
24.20880146463373	0.0027738426480438524	0.0033871281500096563	0.0012353966436483294	
24.583917235044	0.002830893547316617	0.003313794078121883	0.0013992928702521977	
24.964845430386426	0.0029643406259677128	0.0032428059170235856	0.0015644082864157084	
25.351676114279368	0.0031843095940504917	0.0031740534133544505	0.0017328559894245845	
25.744500745878433	0.003498846569577741	0.003107432572909422	0.001898456498193007	
26.143412201500308	0.0038931066192026235	0.0030428453441629956	0.002034312999029616	
26.548504796581717	0.004280522401064651	0.0029801992977579847	0.002072747249573209	
26.959874307978602	0.00446423917607472	0.0029194073085584485	0.0019121235241872758	
27.377617996610834	0.00427678571349674	0.002860387244917503	0.001522674957316744	
27.801834630457815	0.003821710184761858	0.0028030616683439764	0.001032685828497025	
28.232624507910387	0.003332794154063618	0.002747357545652946	0.000586184389540398	
28.670089481484574	0.002933842507581823	0.0026932059748666953	0.0002493453588125768	
29.114332981902788	0.0026483665788704968	0.002640541925527688	0.00019803229318571396	
29.565460042548164	0.0024662283173012257	0.002589303993642854	0.00039787724332942864	
30.0235773242978	0.0023744098656262778	0.0025394341711595194	0.0006030636506545364	
30.488793140740842	0.002365803612415355	0.0024908776296478662	0.0007968179862006235	
30.961217483787163	0.0024406526564893505	0.002443582517710001	0.0009849954688390316	
31.440962049673153	0.002604732854506817	0.0023974997715337947	0.0011718242188322964	
31.928140265370157	0.002860596495696343	0.0023525829379476043	0.0013516807039620769	
32.42286731540228	0.0031783309948581464	0.00230878800929899	0.001492520248045241	
32.925260169079685	0.003436894181059315	0.002266073269469341	0.0015143514257639084	
33.435437608153904	0.003436061996133567	0.0022243991503405097	0.0013280714777332023	
33.95352025490161	0.003139790591994234	0.0021837280980448476	0.0009752193344931829	
34.479630600643624	0.002747558059409777	0.0021440244483528813	0.000605682162158709	
35.01389303470575	0.0024182987777936473	0.0021052543105807464	0.0003233770441764303	
35.556433873828425	0.0021953929672789358	0.0020673854594304114	0.0002422233515195192	
36.107381392031996	0.002075735461588715	0.002030387234208284	0.0003760872545808763	
36.666865850944866	0.0020510237724542125	0.0019942304449009304	0.000557436180981513	
37.23501953060145	0.002119198641074779	0.00195888728461954	0.0007437446036238733	
37.81197676071744	0.0022822843005026097	0.001924331247956977	0.000928965414966318	
38.397873952449665	0.002527018140473701	0.0018905370548323163	0.001095308972341412	
38.99284963064802	0.0027704949763032757	0.0018574805794274675	0.0011824393261216939	
39.59704446660722	0.0028260060005464147	0.0018251387838486915	0.0010930213307713764	
40.21060131132589	0.0026064764690292394	0.0017934896561723978	0.0008266673310851455	
40.83366522928125	0.0022832305713352107	0.0017625121525595608	0.0005225290654869261	
41.46638353272696	0.002019417712367472	0.0017321861431465046	0.00030171990389682457	
42.108905816522395	0.0018609418860465199	0.0017024923614415135	0.0002725485569102388	
42.76138399350171	0.0018072905241415748	0.0016734123569770287	0.00040397584801911933	
43.42397233039088	0.0018544807867922426	0.0016449284509859631	0.0005758758009585898	
44.096827484281306	0.0020003308517059287	0.0016170236948881123	0.0007528086782855191	
44.78010853966855	0.0022175144777713328	0.0015896818313887394	0.000903954494608549	
45.47397704606499	0.0023852545728476914	0.0015628872580063292	0.0009504953423540815	
46.17859705619533	0.002320676306840307	0.0015366249928602754	0.0008103333389314924	
46.894135164783904	0.00206372953560157	0.001510880642561954	0.0005549587230861239	
47.62076054794297	0.0018126993683315682	0.0014856403720643892	0.00033261486731806325	
48.35864500317141	0.001659451534197488	0.001460890876336496	0.00026152334728290805	
49.10796298997312	0.0016158857957947247	0.001436619353737883	0.0003619586898856344	
49.86889167110482	0.001679126319292683	0.0014128134809793678	0.0005212755493329539	
50.641610954463076	0.0018381908331727916	0.001389461389562837	0.0006838696635595652	
51.42630353562007	0.0020222258122021748	0.0013665516436019054	0.0007899614320164129	
52.22315494101898	0.002049192122822938	0.001344073218931992	0.0007390016922836104	
53.03235357183818	0.001855501799438579	0.0013220154834251213	0.0005359895521773365	
53.854090748535334	0.0016268833194573356	0.0013003681784308388	0.0003297372331326176	
54.688560756081706	0.0014887749073209157	0.0012791214012702942	0.0002549411227416275	
55.53596088989733	0.0014640411012470044	0.0012582655887157627	0.0003453050017188753	
56.39649150249797	0.0015493746943438648	0.0012377915013926713	0.000496016591998418	
57.27035605086487	0.0017133359904020617	0.0012176902090456465	0.0006358810893653903	
58.15776114454846	0.001819699819295081	0.0011979530766142066	0.0006712658668786883	
59.05891659451753	0.001708566678068628	0.0011785717510674957	0.0005345965432683904	
59.974035462765215	0.001498428551638142	0.0011595381489509738	0.0003402362521281017	
60.90333411268367	0.0013594341081894555	0.0011408444446012163	0.00024539180793473406	
61.847032260219336	0.0013360337202879533	0.0011224830589879576	0.0003156981878418288	
62.80535302582078	0.001425050036451943	0.001104446649145311	0.00045585721945556304	
63.778522987191536	0.0015744625799826502	0.001086728098156641	0.0005741146008728898	
64.76677223286032	0.0016103951449079514	0.0010693205056599609	0.0005595392217642355	
65.77033441658139	0.0014510813825914198	0.0010522171788429201	0.0003997051695699874	
66.78944681257751	0.0012837232107721273	0.0010354116238985083	0.00025474613441625404	
67.82435037163955	0.0012224428252424202	0.0010188975379144597	0.00026038399299378447	
68.87528977809474	0.001280026012820385	0.001002668801171161	0.000379589117479927	
69.94251350765792	0.0014136449505466559	0.0009867194698244411	0.0004991323071778377	
71.02627388617911	0.0014551128986053613	0.0009710437689511764	0.0004987816188379018	
72.12682714930152	0.001310013247814119	0.0009556360859370365	0.0003549430193733126	
73.24443350304374	0.0011658951546743967	0.0009404909641870195	0.0002335252966409802	
74.37935718532088	0.0011340511648239857	0.0009256030971406349	0.00026465791272020677	
75.53186652841877	0.0012180778488145678	0.0009109673225747376	0.00038499912773870575	
76.7022340224364	0.0013283502695413056	0.0008965786171780623	0.00046556198280841296	
77.89073637971123	0.0012723555124113804	0.0008824320913825094	0.00039208833313564935	
79.09765460024283	0.0011190168001286485	0.0008685229844371291	0.00025206980894797653	
80.32327403813038	0.0010510374196148527	0.0008548466597116306	0.0002267442983758318	
81.5678844690394	0.001105754756707191	0.000841398600217022	0.0003273104918457486	
82.83178015871405	0.001213612168693523	0.0008281744043317424	0.000417723245489838	
84.11525993255103	0.001177879179969099	0.0008151697817223425	0.00036479822178919774	
85.41862724625115	0.001037194717580226	0.0008023805494484211	0.0002362434829896342	
86.74219025756646	0.0009822659743697808	0.0007898026282421166	0.00022089075393512606	
88.08626189915832	0.00104862055818681	0.0007774320389530587	0.0003208737655112726	
89.45115995258467	0.0011321434972517176	0.0007652648991501699	0.00038322756115163306	
90.83720712343391	0.0010496528915063094	0.0007532974198722391	0.00029675827361489506	
92.24473111762269	0.0009363224050867159	0.0007415259025196399	0.0002006496650058677	
93.67406471887617	0.0009390065709611144	0.0007299467358800043	0.0002463892770506985	
95.1255458674087	0.0010317871315676248	0.0007185563932810745	0.0003410249760131387	
96.59951773982377	0.0010225091384616746	0.0007073514298643336	0.0003169483232155327	
98.09632883025184	0.0009027723927202314	0.0006963284799733814	0.00020781777755706155	
99.61633303274554	0.0008727797868726579	0.0006854842546513523	0.00021236408425033063	
101.15988972495167	0.0009520304506700424	0.0006748155392419947	0.00030478685085724266	
102.72736385307937	0.0009654897027145147	0.0006643191910893231	0.0003035193005040053	
104.31912601818526	0.0008544131410045537	0.0006539921373310372	0.00020135281341140683	
105.93555256379533	0.0008254697027121072	0.0006438313727811632	0.0002030306876148172	
107.57702566488457	0.0009019071154342967	0.0006338339578976167	0.0002891276931113481	
109.24393341823551	0.0008943247032283278	0.0006239970168306243	0.0002712982454141607	
110.93666993419627	0.0007928679424230345	0.0006143177355481534	0.00018072857870863698	
112.65563542986153	0.0007951929181687307	0.0006047933600347031	0.0002130620626454529	
114.40123632369622	0.0008668446161519914	0.0005954211945600164	0.0002815740882698789	
116.17388533162597	0.0008056136162137305	0.0005861986000144354	0.0002195512254479507	
117.9740015646163	0.0007387774504658365	0.00057712299230781	0.00017027778396357506	
119.802010627764	0.0007909879679862625	0.0005681918408290209	0.00024127977353591642	
121.65834472092367	0.0008047332748452981	0.0005594026669633388	0.0002464509991773446	
123.54344274089367	0.000715131855451945	0.0005507530426649771	0.00016612672655787216	
125.45775038518534	0.0007267440899562525	0.0005422405890823374	0.0002019337338823934	
127.40172025740017	0.0007766908248408046	0.0005338629752335726	0.00024644907235403795	
129.3758119742398	0.0006974208491134188	0.0005256179167302112	0.0001721799327604672	
131.3804922741741	0.0006825196415590006	0.0005175031745467058	0.0001785921690845144	
133.41623512779302	0.0007391713054570199	0.0005095165538338699	0.00023469817137277706	
135.48352184986857	0.0006728353433466175	0.0005016559027742739	0.0001713623472542645	
137.58284121315285	0.0006508958739423795	0.0004939191114777656	0.00016830763737686315	
139.71468956393986	0.0007042209719734612	0.0004863041109153702	0.00022220474478658951	
141.879570939417	0.0006396137043907627	0.00047880887188991693	0.00016103628321991777	
144.07799718683648	0.0006283170770319397	0.0004714314040418063	0.00016776296848534992	
146.31048808453184	0.0006708380731423225	0.00046416975488843085	0.0002087904416841814	
148.57757146481032	0.0006017224597689429	0.00045702200889581406	0.00014545707850810186	
150.87978333874923	0.0006161681803766115	0.00044998628658111413	0.00017631541175787578	
153.2176680229263	0.0006292122381256416	0.00044306074364470024	0.00018651436599228732	
155.5917782681133	0.0005693169215502786	0.0004362435701305699	0.00013633315698659867	
158.00267538996428	0.0006112740824150444	0.0004295329896139379	0.00018762436876711876	
160.45092940172842	0.0005744137157412773	0.0004229272584148797	0.0001515556194051111	
162.9371191490193	0.0005580106885158019	0.00041642466483696807	0.00014913543740985058	
165.46183244667284	0.0005868021499425799	0.000410023528429887	0.00017750816351408817	
168.02566621772516	0.0005293144930930873	0.0004037221992750608	0.0001276555695161714	
170.6292266345446	0.0005657440141639286	0.00039751905729337457	0.00017264729365030161	
173.27312926215015	0.0005267036130851373	0.000391412511574111	0.0001354091917198802	
175.9579992037507	0.0005276922097834304	0.00038540099972426354	0.000148724706284359	
178.68447124853947	0.0005302387051832703	0.0003794829872374291	0.00015083331439205366	
181.45319002177868	0.0004971469349128842	0.00037365696688151635	0.00012807752430991936	
184.2648101372089	0.0005252022971534799	0.000367921458104544	0.00015787563061605867	
187.11999635182175	0.00047767681559441754	0.0003622750064578295	0.00011760062125678712	
190.019423723029	0.000510671953122205	0.0003567161830359125	0.0001555573289110826	
192.9637777682679	0.0004643710251996106	0.0003512435839325722	0.00011405541349230735	
195.95375462707955	0.000492635479965373	0.0003458558297123372	0.0001491612760799342	
198.99006122569847	0.00045257045230675185	0.000340551564896908	0.000112483352683038	
202.0734154441926	0.00047561598401495197	0.00033532945746593985	0.00014288154202557278	
205.20454628619316	0.000439909747856732	0.00033018819837165794	0.00011007471213664934	
208.38419405125447	0.0004610937856869604	0.0003251265010667975	0.00013826932228665656	
211.6131105098844	0.00042602519138816754	0.00032014310104538826	0.00010632655512611532	
214.892059081287	0.0004484865741122379	0.00031523675539591947	0.00013486930349723762	
218.22181501385919	0.0004121035551487724	0.0003104062423664429	0.00010251740056015682	
221.60316556848443	0.0004354312564542895	0.0003056503609411909	0.00013053317479952848	
225.03691020466627	0.00040076340109402664	0.0003009679304283057	0.00010145763532849595	
228.5238607695462	0.00041810709385564756	0.0002963577900582886	0.0001218949062839014	
232.06484168985054	0.0003952175440737901	0.0002918187985928001	0.00010602407384693094	
235.66069016681035	0.00039490469958517816	0.000287349833943457	0.00010757154737413859	
239.3122563741041	0.00039523609947471556	0.00028294979280027845	0.0001145016397784195	
243.0204036588648	0.0003725997353217392	0.0002786175902694624	9.42683316766521e-05	
246.78600874580337	0.00038955086959159205	0.0002743521595201746	0.00011569357229690203	
250.60996194449422	0.0003637277452378734	0.00027015245144005066	9.53594145748438e-05	
254.4931673598731	0.0003659115967871556	0.0002660174342991231	9.990734340300856e-05	
258.43654310599635	0.0003681499742631105	0.0002619460934218992	0.00010767262597758812	
262.4410215231124	0.00034464976723443087	0.0002579374308673216	8.741554048254436e-05	
266.507549398097	0.0003549016113567738	0.00025399046511635976	0.00010094824879334244	
270.63708818830384	0.0003481361825731517	0.0002501042307669872	9.963458382503866e-05	
274.8306142488838	0.00032956930840886034	0.0002462777782363109	8.374717118379631e-05	
279.08911906362675	0.00033854934177295965	0.0002425101734696275	9.606991483481152e-05	
283.4136094793798	0.00033401187574105655	0.0002388004976561901	9.645812346653413e-05	
287.80510794409827	0.0003154835225044325	0.00023514784695147876	8.106820325600604e-05	
292.26465274858515	0.0003180409562356333	0.00023155133220577434	8.64988015286544e-05	
296.7932982719762	0.0003222487464755162	0.00022801007869884522	9.468827615420353e-05	
301.3921152310292	0.00030711519487050526	0.000224523225880561	8.386009238872632e-05	
306.0621909332746	0.00029704419066634594	0.00022108992711725848	7.618426705337075e-05	
310.80462953409153	0.0003014407652964468	0.00021770934944368556	8.374070433760016e-05	
315.6205522977641	0.00030254040846229525	0.00021438067332036343	8.85470316719771e-05	
320.5110978625849	0.00029081568862051514	0.00021110309239620646	8.078067621180551e-05	
325.47742251006514	0.0002797729000865205	0.00020787581327624856	7.238577827382096e-05	
330.52070043831674	0.00027795267252939105	0.00020469805529433068	7.328424938798057e-05	
335.6421240396705	0.0002808273897286182	0.00020156905029060682	7.927578742503598e-05	
340.8429041825955	0.00027971026185718005	0.00019848804239373493	8.148847959720717e-05	
346.1242704979875	0.0002721444467338721	0.00019545428780762088	7.74259189043021e-05	
351.4874716698928	0.0002627196739327683	0.0001924670546025896	7.101889446169738e-05	
356.9337757307372	0.00025571294256329657	0.00018952562251086242	6.65763900925209e-05	
362.46447036112943	0.000252045973454374	0.00018662928272622338	6.55164529308505e-05	
368.08086319431027	0.0002505640370062399	0.0001837773377077615	6.680027889341929e-05	
373.7842821253185	0.00024966089866841547	0.00018096910098758042	6.869607098090149e-05	
379.57607562494815	0.00024821003203756234	0.0001782038969823702	7.00202807091972e-05	
385.45761305857025	0.00024582674747509217	0.00017548106080873937	7.039193757936477e-05	
391.43028500989345	0.00024266397815623817	0.00017279993810221113	6.995879277570214e-05	
397.49550360974456	0.00023906993058161048	0.00017015988483978588	6.905007972728281e-05	
403.6547028699399	0.00023535100775104846	0.00016756026716598267	6.795664843252658e-05	
409.9093390223323	0.0002316822249327606	0.00016500046122226838	6.684774722932512e-05	
416.26089086311043	0.00022809943401339014	0.0001624798529797907	6.576111962701483e-05	
422.71086010243414	0.00022451220921251627	0.00015999783807533257	6.461397126492091e-05	
429.2607717194863	0.00022072216505809975	0.0001575538216504075	6.32214979204012e-05	
435.91217432302693	0.0002164777936596377	0.00015514721819342002	6.13490285105749e-05	
442.6666405175339	0.00021162045524015683	0.00015277745138481545	5.884698326389007e-05	
449.52576727501685	0.00020632876238936015	0.00015044395394514762	5.5888414466230045e-05	
456.4911763125926	0.0002013174629902366	0.00014814616748599481	5.319964586006412e-05	
463.56451447591087	0.0001977045818599256	0.0001458835423636556	5.19595766795499e-05	
470.74745412852144	0.0001963109843947566	0.00014365553753555995	5.295954804502024e-05	
478.04169354727435	0.00019642341762407924	0.00014146162041933164	5.524588938443916e-05	
485.4489573238469	0.0001950688892082053	0.00013930126675444111	5.5846162228673685e-05	
492.97099677249224	0.00018981277239946912	0.0001371739604663885	5.264141477585851e-05	
500.60959034410683	0.00018359903321126574	0.00013507919353335964	4.855054820593252e-05	
508.36654404671106	0.0001817169951831281	0.0001330164658552996	4.893265871753672e-05	
516.2436918724502	0.00018281638767775682	0.00013098528512534775	5.198624114390236e-05	
524.242896231207	0.00017881031940738726	0.00012898516670358388	4.982842330755401e-05	
532.3660483909357	0.00017252499784691668	0.00012701563349303292	4.5563323960969816e-05	
540.6150689248177	0.00017294014908522152	0.00012507621581787898	4.8080180206691055e-05	
548.9919081653474	0.00017147603612600924	0.00012316645130384084	4.831934083246498e-05	
557.4985466654523	0.00016485578020454547	0.00012128588476066176	4.361683895798026e-05	
566.1369956667598	0.00016593217761334765	0.0001194340680666686	4.66572949496192e-05	
574.909297575119	0.00016210479104942143	0.00011761056005535589	4.449537964517868e-05	
583.8175264434902	0.00015851344511843172	0.00011581492640395211	4.2855834748180005e-05	
592.8637884623186	0.00015882187822502852	0.00011404673952392628	4.47858709096716e-05	
602.0502224575035	0.0001529592367512411	0.00011230557845339498	4.074144059624282e-05	
611.379000396087	0.00015427950466759648	0.00011059102875138959	4.371142086888477e-05	
620.8523278997751	0.00014834783461248924	0.0001089026823939459	3.9520881587722455e-05	
630.4724447664181	0.00014935403339593923	0.00010724013767197901	4.212536437346952e-05	
640.2416254995708	0.00014445817524611672	0.00010560299909090646	3.896666131548093e-05	
650.1621798462554	0.00014359137345119614	0.00010399087727198558	3.9601395071354174e-05	
660.2364533430635	0.00014191412378684862	0.00010240338885532885	3.961964937457702e-05	
670.4668278707137	0.00013744329943430816	0.00010084015640456559	3.662391312339881e-05	
680.8557222172046	0.0001380840669162104	9.930080831311639e-05	3.878981086368665e-05	
691.4055926496942	0.00013513108458489804	9.778497871204866e-05	3.744970510258105e-05	
702.1189334952396	0.00013126050226921384	9.629230737948228e-05	3.4996732556992567e-05	
712.9982777305363	0.00013091041017912524	9.48224396515155e-05	3.608864763905728e-05	
724.0461975807946	0.00013009579490840044	9.337502633464114e-05	3.675207382387004e-05	
735.2653051278958	0.00012689014530632708	9.194972361962502e-05	3.502854820264916e-05	
746.6582529279726	0.00012367741264319038	9.054619299681792e-05	3.318212980559494e-05	
758.2277346385576	0.0001217854669338703	8.916410117287448e-05	3.263034622980074e-05	
769.9764856554507	0.00012068781099338203	8.78031199888518e-05	3.2885425394539595e-05	
781.9072837594538	0.00011959539122914284	8.64629263396622e-05	3.313330230502732e-05	
794.0229497731273	0.00011820082968612011	8.514320209485446e-05	3.306098702662558e-05	
806.3263482277227	0.00011656105106266263	8.384363402069894e-05	3.272409969773617e-05	
818.82038804045	0.00011480338402926552	8.256391370355223e-05	3.224710821349334e-05	
831.5080232022387	0.00011297578498241086	8.13037374744778e-05	3.16774149292317e-05	
844.3922534761538	0.0001110247544258249	8.006280633509985e-05	3.096397246559955e-05	
857.4761251066391	0.00010885913933456446	7.8840825884667e-05	3.0018727679987166e-05	
870.7627315397452	0.00010653180288485531	7.76375062483046e-05	2.8895417047262708e-05	
884.2552141545192	0.00010446901488575923	7.645256200643391e-05	2.802888687876696e-05	
897.9567630057271	0.00010330557664382518	7.528571212533672e-05	2.8062631013328696e-05	
911.8706175780853	0.00010282297153162282	7.413667988884532e-05	2.872045692633368e-05	
926.0000675521785	0.00010123392567258935	7.300519283113731e-05	2.8230665106327438e-05	
940.3484535822448	9.841036369887195e-05	7.189098267061589e-05	2.6523098558066598e-05	
954.9191680860141	9.747712977145925e-05	7.079378524485589e-05	2.6723670544140814e-05	
969.715656046784	9.677279719412584e-05	6.971334044659723e-05	2.7063047159190983e-05	
984.7414158279239	9.389738719760209e-05	6.864939216076709e-05	2.5256259673467736e-05	
1000.0	9.378955567155553e-05	6.76016882025127e-05	2.621033038202292e-05	


==> data/fig_delay_quadvf_bode_08.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.004858982308496393	0.0005671193245887394	
0.10154950161807173	0.005424263851159186	0.004859299194511918	0.0005671192139629814	
0.10312301278878754	0.005424523276890389	0.0048596259956915295	0.0005671190998584542	
0.10472090554055413	0.005424790826154535	0.004859963022879186	0.0005671189821656586	
0.10634355766636439	0.005425066754025711	0.004860310596702414	0.000567118860771631	
0.10799135281311975	0.005425351323631497	0.004860669047882696	0.0005671187355598342	
0.1096646805723366	0.005425644806410056	0.004861038717555847	0.0005671186064100417	
0.11136393657225817	0.005425947482375599	0.004861419957602738	0.0005671184731982174	
0.11308952257139368	0.0054262596403925395	0.004861813130990696	0.0005671183357963992	
0.11484184655350702	0.0054265815784585855	0.004862218612125935	0.0005671181940725649	
0.11662132282407707	0.005426913603997136	0.0048626367872173955	0.0005671180478905117	
0.11842837210825283	0.005427256034159231	0.004863068054652366	0.0005671178971097113	
0.12026342165032622	0.005427609196135441	0.004863512825384285	0.0005671177415851793	
0.12212690531474645	0.0054279734274780105	0.0048639715233331415	0.000567117581167327	
0.12401926368869937	0.005428349076433596	0.004864444585798877	0.0005671174157018098	
0.12594094418627644	0.005428736502287014	0.004864932463888246	0.0005671172450293848	
0.12789240115425762	0.005429136075716311	0.0048654356229555894	0.0005671170689857444	
0.12987409597953362	0.005429548179159614	0.004865954543057988	0.0005671168874013517	
0.13188649719819254	0.005429973207194128	0.00486648971942527	0.0005671167001012743	
0.13393008060629666	0.005430411566927731	0.0048670416629454216	0.0005671165069050094	
0.13600532937237603	0.005430863678403595	0.004867610900665873	0.0005671163076263018	
0.13811273415166478	0.005431329975018294	0.004868197976311243	0.0005671161020729564	
0.14025279320210793	0.005431810903953884	0.004868803450818089	0.0005671158900466521	
0.1424260125021654	0.005432306926624429	0.004869427902887262	0.0005671156713427298	
0.1446329058704415	0.005432818519137507	0.00487007192955445	0.0005671154457499956	
0.14687399508716817	0.005433346172771236	0.004870736146779565	0.0005671152130505083	
0.14914981001757044	0.005433890394467337	0.004871421190055623	0.0005671149730193511	
0.15146088873714358	0.0054344517073408516	0.0048721277150377785	0.0005671147254244089	
0.1538077776588715	0.005435030651207098	0.004872856398193238	0.0005671144700261318	
0.15619103166241588	0.005435627783126487	0.004873607937472772	0.0005671142065772908	
0.15861121422530794	0.0054362436779678445	0.004874383053004596	0.0005671139348227259	
0.16106889755617235	0.005436878928990934	0.0048751824878114	0.0005671136544990848	
0.16356466273001555	0.0054375341484488495	0.004876007008551344	0.0005671133653345515	
0.1660990998256107	0.005438209968211049	0.004876857406283886	0.0005671130670485678	
0.16867280806501112	0.005438907040407755	0.004877734497261306	0.0005671127593515491	
0.1712863959552255	0.005439626038096534	0.0048786391237468744	0.0005671124419445745	
0.17394048143208848	0.005440367655951882	0.0048795721548605805	0.0005671121145190902	
0.17663569200636045	0.005441132610978662	0.0048805344874534645	0.0005671117767565782	
0.17937266491209122	0.005441921643250303	0.004881527047011546	0.000567111428328231	
0.18215204725728248	0.005442735516672695	0.004882550788590444	0.0005671110688946053	
0.18497449617688488	0.005443575019774745	0.0048836066977818084	0.0005671106981052692	
0.18784067898816573	0.005444440966526612	0.004884695791712726	0.0005671103155984291	
0.1907512733484843	0.005445334197186709	0.004885819120079313	0.0005671099210005596	
0.19370696741551147	0.005446255579178514	0.004886977766215757	0.0005671095139259928	
0.1967084600099325	0.005447206007998417	0.004888172848200126	0.0005671090939765218	
0.19975646078067044	0.005448186408155774	0.0048894055199983225	0.0005671086607409723	
0.20285169037266976	0.0054491977341464114	0.0048906769726476005	0.0005671082137947636	
0.2059948805972802	0.005450240971460936	0.004891988435481137	0.0005671077526994563	
0.20918677460527996	0.005451317137629182	0.004893341177395227	0.0005671072770022736	
0.21242812706258082	0.0054524272833022715	0.004894736508160689	0.0005671067862356238	
0.215719704328655	0.005453572493373758	0.004896175779780223	0.0005671062799165823	
0.21906228463772706	0.0054547538881414455	0.004897660387893426	0.0005671057575463731	
0.22245665828277353	0.005455972624511519	0.004899191773231351	0.0005671052186098253	
0.22590362780237347	0.005457229897246689	0.0049007714231225205	0.0005671046625747966	
0.22940400817045398	0.005458526940260196	0.0049024008730523885	0.0005671040888916027	
0.23295862698897662	0.005459865027957506	0.00490408170827838	0.0005671034969923975	
0.2365683246836085	0.005461245476627704	0.004905815565502664	0.0005671028862905449	
0.2402339547024262	0.0054626696458866635	0.004907604134605	0.0005671022561799628	
0.243956383717698	0.005464138940174127	0.0049094491604380185	0.0005671016060344515	
0.24773649183079302	0.005465654810306995	0.0049113524446874595	0.0005671009352069665	
0.2515751727802653	0.005467218755091224	0.004913315847800014	0.0005671002430289116	
0.2554733341531623	0.005468832322994797	0.004915341290981493	0.000567099528809353	
0.2594318975996074	0.005470497113884431	0.004917430758268228	0.0005670987918342423	
0.26345179905070754	0.005472214780828768	0.004919586298674699	0.0005670980313655901	
0.2675339889398373	0.005473987031970941	0.004921810028420597	0.0005670972466406046	
0.27167943242735193	0.005475815632473577	0.004924104133240582	0.000567096436870813	
0.2758891096287819	0.005477702406539429	0.0049264708707802765	0.0005670956012411337	
0.28016401584656353	0.005479649239510991	0.004928912573082103	0.000567094738908903	
0.2845051618053608	0.0054816580800526905	0.0049314316491648295	0.0005670938490028955	
0.28891357389103245	0.005483730942419305	0.004934030587700839	0.0005670929306222638	
0.2933902943933029	0.005485869908814605	0.004936711959795347	0.0005670919828354697	
0.29793638175219256	0.005488077131844315	0.004939478421872045	0.0005670910046791471	
0.30255291080826724	0.005490354837067749	0.004942332718669804	0.0005670899951569279	
0.30724097305676445	0.00549270532565273	0.004945277686355397	0.000567088953238224	
0.31200167690565833	0.00549513097713862	0.004948316255757392	0.0005670878778569456	
0.3168361479377224	0.0054976342523125705	0.00495145145572669	0.0005670867679101795	
0.3217455291766536	0.005500217696204384	0.004954686416629423	0.0005670856222567953	
0.32673098135731937	0.005502883941205672	0.0049580243739782886	0.0005670844397160118	
0.33179368320019265	0.005505635710319319	0.004961468672208693	0.0005670832190658736	
0.33693483169003946	0.0055084758205456216	0.004965022768606419	0.0005670819590416972	
0.3421556423589239	0.005511407186411764	0.004968690237393934	0.0005670806583344198	
0.3474573495735992	0.005514432823651802	0.004972474773982846	0.0005670793155888819	
0.35284120682735126	0.005517555853044597	0.004976380199400389	0.0005670779294020494	
0.3583084870363649	0.005520779504417698	0.004980410464898357	0.0005670764983211283	
0.3638604828406817	0.005524107120825563	0.004984569656753276	0.0005670750208416307	
0.3694985069098218	0.0055275421629110465	0.00498886200126724	0.0005670734954053066	
0.37522389225314035	0.00553108821345963	0.004993291869979257	0.0005670719203980316	
0.3810379925349945	0.00553474898215636	0.0049978637850976336	0.0005670702941475449	
0.3869421823947922	0.005538528310556225	0.005002582425164496	0.0005670686149211346	
0.39293785777200174	0.005542430177279159	0.005007452630964229	0.0005670668809231726	
0.39902643623619527	0.005546458703441729	0.005012479411688324	0.0005670650902925481	
0.4052093573222091	0.005550618158338223	0.005017667951369902	0.0005670632410999838	
0.41148808287049476	0.005554912965384682	0.0050230236156019875	0.0005670613313452155	
0.41786409737274555	0.005559347708340252	0.0050285519585544555	0.0005670593589540315	
0.4243389083228771	0.005563927137821221	0.005034258730305592	0.0005670573217751714	
0.43091404657344795	0.005568656178124012	0.005040149884505124	0.0005670552175770767	
0.4375910666976019	0.005573539934374531	0.005046231586386738	0.0005670530440444642	
0.4443715473566186	0.0055785837000223645	0.005052510221149193	0.0005670507987747417	
0.45125709167315986	0.005583792964699582	0.005058992402726473	0.0005670484792742245	
0.4582493276102989	0.0055891734224651915	0.005065684982968661	0.0005670460829541806	
0.4653499083564233	0.005594730980457723	0.005072595061256791	0.0005670436071266395	
0.4725605127161014	0.005600471767979969	0.005079729994576346	0.0005670410490000139	
0.4798828455070056	0.0056064021460414904	0.005087097408075895	0.0005670384056744554	
0.4873186379629853	0.005612528717386358	0.00509470520613905	0.0005670356741370018	
0.49486964814338685	0.005618858337035425	0.005102561583999958	0.00056703285125642	
0.5025376613487146	0.005625398123374565	0.005110675039934605	0.0005670299337777989	
0.5103244905427329	0.00563215546982249	0.005119054388062509	0.0005670269183168273	
0.5182319767811088	0.00563913805711419	0.005127708771795814	0.0005670238013537587	
0.5262619896466971	0.0056463538662386605	0.005136647677975495	0.0005670205792270407	
0.5344164276915693	0.005653811192072347	0.00514588095173723	0.000567017248126571	
0.5426972188858914	0.005661518657752862	0.005155418812152628	0.0005670138040865741	
0.5511063210737586	0.005669485229840789	0.005165271868694888	0.0005670102429780637	
0.559645722436092	0.005677720234320972	0.005175451138581618	0.000567006560500857	
0.5683174419607084	0.005686233373498613	0.005185968065051542	0.00056700275217512	
0.5771235299196736	0.0056950347438497065	0.005196834536636129	0.0005669988133324062	
0.5860660683540517	0.005704134854889907	0.005208062907491862	0.0005669947391061453	
0.595147171566167	0.0057135446491309895	0.005219666018864051	0.0005669905244215557	
0.604368986619493	0.005723275523199402	0.005231657221758544	0.0005669861639849247	
0.6137336938462858	0.005733339350197404	0.005244050400903846	0.000566981652272221	
0.6232435073630855	0.005743748503393699	0.005256860000092727	0.0005669769835169758	
0.6329006755942035	0.005754515881337529	0.005270101048999611	0.0005669721516974109	
0.6427074818033226	0.005765654934497825	0.005283789191577922	0.0005669671505226829	
0.6526662446333333	0.005777179693537498	0.005297940716150159	0.0005669619734182837	
0.6627793186545348	0.00578910479934205	0.005312572587312912	0.000566956613510418	
0.6730490949213316	0.0058014455349317574	0.0053277024797893	0.0005669510636093605	
0.6834780015375548	0.0058142178593977335	0.005343348814372639	0.0005669453161916737	
0.6940685042305437	0.005827438444014166	0.00535953079611753	0.0005669393633811894	
0.7048231069341222	0.005841124710692367	0.005376268454948131	0.0005669331969286861	
0.7157443523806098	0.005855294872956756	0.005393582688868354	0.0005669268081900996	
0.7268348227020044	0.005869967979638942	0.005411495309975107	0.000566920188103213	
0.7380971400404808	0.005885163961503703	0.005430029093493859	0.0005669133271626286	
0.7495339671683494	0.005900903681040034	0.005449207830075647	0.0005669062153929295	
0.7611480081176202	0.005917208985671906	0.00546905638161671	0.0005668988423198308	
0.7729420088193235	0.005934102764666989	0.005489600740886144	0.0005668911969391754	
0.784918757752735	0.005951609010047733	0.005510868095273816	0.0005668832676835619	
0.7970810866046624	0.0059697528818381754	0.005532886895000487	0.0005668750423864077	
0.8094318709389453	0.005988560778011821	0.005555686926164902	0.0005668665082431884	
0.8219740308763326	0.006008060409541536	0.005579299389039146	0.0005668576517696359	
0.8347105317848907	0.006028280880991827	0.005603756982063945	0.0005668484587565435	
0.847644384981113	0.006049252777137794	0.005629093992040666	0.0005668389142209391	
0.8607786484418896	0.0060710082561438485	0.005655346391066762	0.0005668290023531968	
0.8741164275275125	0.0060935811498897315	0.005682551940817201	0.0005668187064597664	
0.8876608757158821	0.006117007072092104	0.005710750304836655	0.0005668080089010022	
0.9014151953480897	0.006141323534937894	0.0057399831695766484	0.0005667968910237116	
0.9153826383855528	0.006166570075021448	0.005770294374989728	0.0005667853330877814	
0.9295665071788846	0.00619278838946273	0.00580173005557959	0.00056677331418633	
0.9439701552486742	0.006220022483179214	0.005834338792903855	0.0005667608121587271	
0.9585969880783669	0.006248318828391424	0.005868171780635804	0.0005667478034956708	
0.9734504639194281	0.006277726537562866	0.00590328300341463	0.000566734263235529	
0.9885340946089864	0.006308297551111077	0.005939729430852768	0.000566720164850961	
1.0038514464001433	0.006340086841380235	0.005977571228225495	0.0005667054801247631	
1.01940614080515	0.006373152634539353	0.006016871985545045	0.0005666901790137388	
1.0352018554516484	0.006407556652266856	0.006057698966921888	0.0005666742294992219	
1.051242324952181	0.006443364375305372	0.006100123382342913	0.0005666575974227217	
1.0675313417871697	0.006480645331224222	0.006144220684254153	0.0005666402463049765	
1.0840727572015847	0.006519473409015627	0.0061900708916290655	0.0005666221371463911	
1.1008704821154982	0.006559927203479906	0.00623775894453758	0.0005666032282066759	
1.117928488048752	0.006602090392731022	0.006287375092612761	0.0005665834747611228	
1.1352508080599522	0.006646052152584438	0.006339015321248303	0.0005665628288305813	
1.1528415377000134	0.006691907612083157	0.006392781819860187	0.0005665412388818578	
1.1707048359804781	0.006739758354985492	0.006448783497120026	0.0005665186494947323	
1.1888449263568397	0.006789712972692065	0.006507136548728271	0.000566495000991199	
1.2072660977271032	0.006841887674844229	0.0065679650840571495	0.0005664702290219692	
1.225972705445816	0.006896406964699318	0.0066314018188732655	0.0005664442641044176	
1.2449691723538168	0.00695340438740056	0.006697588842369009	0.0005664170311053603	
1.2642599898239333	0.007013023360435986	0.006766678467914643	0.0005663884486608812	
1.2838497188228888	0.007075418096951618	0.006838834178319161	0.000566358428524323	
1.3037429909896587	0.00714075463418496	0.006914231677992625	0.000566326874831995	
1.3239445097305402	0.00720921198115948	0.006993060066278786	0.0005662936832744853	
1.3444590513311867	0.007280983401981287	0.007075523148425446	0.0005662587401593647	
1.3652914660858761	0.0073562778536698185	0.0071618409032438626	0.0005662219213486903	
1.386446679444272	0.007435321600512311	0.007252251129552706	0.0005661830910517554	
1.4079296931759626	0.007518360030552233	0.007347011297099206	0.0005661421004500519	
1.4297455865530366	0.007605659704120427	0.00744640063191202	0.0005660987861272011	
1.451899517550985	0.007697510669437721	0.0075507224711052895	0.0005660529682716202	
1.4743967240682132	0.007794229086434819	0.007660306928190276	0.0005660044486134567	
1.4972425251644468	0.007896160207267607	0.007775513917168743	0.0005659530080500062	
1.5204423223183279	0.008003681770824472	0.007896736592339195	0.0005658984039047176	
1.5440016007044985	0.00811720787916419	0.008024405271163668	0.0005658403667538545	
1.5679259304904682	0.008237193436711258	0.008158991920118196	0.0005657785967412853	
1.5922209681535842	0.00836413924870089	0.008301015298683267	0.0005657127592851914	
1.6168924578184014	0.008498597894477392	0.008451046875146428	0.000565642480059747	
1.6419462326147771	0.008641180514654628	0.008609717650474188	0.0005655673391091354	
1.667388216057011	0.008792564679921833	0.00877772605415616	0.0005654868639192324	
1.6932244234443516	0.008953503544794059	0.008955847109885184	0.0005654005212320563	
1.7194609632832076	0.009124836533620511	0.009144943110804429	0.0005653077073375712	
1.7461040387313935	0.009307501860930205	0.009345976095848613	0.0005652077365134126	
1.7731599490647525	0.009502551256616804	0.009560022483006662	0.0005650998272018876	
1.8006350911665105	0.009711167352294157	0.009788290295420434	0.0005649830854098101	
1.828535961039703	0.009934684293243238	0.010032139516290986	0.0005648564846835501	
1.8568691553430368	0.010174612277010128	0.010293106233913513	0.0005647188418399584	
1.885641372950552	0.010432666893049362	0.010572931395549582	0.0005645687874110241	
1.9148594165354507	0.010710804358373677	0.010873595186759715	0.0005644047294699523	
1.9445301941784663	0.01101126402552807	0.011197358301810127	0.0005642248091258859	
1.974660721001155	0.011336619898646346	0.011546811683677622	0.000564026845473433	
2.0052581208244957	0.011689843352576581	0.01192493670408533	0.00056380826711951	
2.036329627853186	0.01207437983556667	0.012335178241480291	0.0005635660265262222	
2.067882588386045	0.012494243078490777	0.012781533713703422	0.0005632964922254079	
2.0999244625529108	0.01295413126514537	0.013268661841866312	0.0005629953123676737	
2.132462826078452	0.013459570764168679	0.013802015754061031	0.0005626572409120668	
2.1655053720733157	0.014017094383234806	0.014388005930400335	0.0005622759148232754	
2.199059912853022	0.01463446261140224	0.015034199299257502	0.0005618435666047767	
2.2331343817850464	0.015320937736450909	0.015749561177655393	0.0005613506508869352	
2.267736835164523	0.016087621476553262	0.016544745966785363	0.000560785355864426	
2.302875454119006	0.01694786550384721	0.017432439023190142	0.000560132958877895	
2.3385585465427567	0.01791775800621537	0.018427742778044733	0.0005593749680117725	
2.3747945490609914	0.019016671911604395	0.019548578637878983	0.0005584879634111979	
2.411592029024571	0.020267818294491997	0.020816029893979335	0.0005574420023750371	
2.4489596865355954	0.021698654295842508	0.022254455243488715	0.000556198356076817	
2.4869063565043885	0.02334079306620182	0.023891011071313605	0.0005547061437588298	
2.5254410107383527	0.025228646615432605	0.02575385039829388	0.000552896987945203	
2.564572760063192	0.0273952140688017	0.027867588318950382	0.0005506758643040393	
2.604310856476998	0.029861959535306532	0.030243506845318863	0.0005479045272882073	
2.6446646953377266	0.03261758807070385	0.032860555198392254	0.0005443718384419097	
2.6856438175845567	0.035579197637971204	0.035632838678309645	0.000539749326884597	
2.727257911993673	0.03853506560646704	0.03836467461036795	0.0005335662570808407	
2.769516817469004	0.04109526684059574	0.04071459153071755	0.000525358460323303	
2.812430525368455	0.04272797271769445	0.04222583535838544	0.0005152985061686075	
2.8560091818661824	0.042963205670601384	0.04248519161520378	0.0005052650305408451	
2.9002630903514777	0.04167569327967353	0.041356419877210775	0.0004989299253429795	
2.945202713864811	0.039171058633701454	0.039079444298750265	0.0004992764665508499	
2.9908386775716385	0.035984158760001946	0.03612124614416993	0.0005058209727327261	
3.0371817712745264	0.032614448087501836	0.032937772520193934	0.0005154237425606492	
3.0842429519642045	0.029391713879038165	0.02984126199202841	0.0005251412161407889	
3.1320333464101533	0.026475642534881955	0.026993490247065405	0.0005335112733385762	
3.180564253791325	0.023912190859039395	0.02445233388697638	0.0005402037182621834	
3.2298471483676323	0.021688506698900815	0.022218571675521707	0.000545390157906965	
3.2798936821928324	0.01976801912079391	0.0202670473889559	0.0005493723081054864	
3.3307156878694446	0.018108489083498682	0.018563827057714647	0.0005524348441147894	
3.3823251813463506	0.016669901035344034	0.017074499959107967	0.0005548062225806211	
3.43473436475976	0.015417242296182845	0.015767670344549713	0.0005566588739062875	
3.487955629318178	0.01432098273965856	0.014616070910459298	0.0005581199543343349	
3.542001558232087	0.013356638872922814	0.013596595796180139	0.0005592826874187757	
3.5968849296890193	0.012504052653552465	0.012689899811161212	0.0005602156048411128	
3.6526187198747286	0.011746651018450299	0.011879868578985535	0.000560969439828907	
3.7092161060411786	0.011070785086451663	0.01115309351747542	0.0005615820906390425	
3.7666904696220658	0.010465175148875318	0.010498403522146451	0.000562082148537726	
3.8250553993966134	0.009920458059374396	0.009906467449987025	0.0005624914005917853	
3.884324694702404	0.009428823443963215	0.009369465254045846	0.0005628266119405868	
3.9445123686979775	0.008983723175487181	0.008880819551039205	0.0005631008037113468	
4.005632651675993	0.00857963977541511	0.00843497795958565	0.0005633241770765574	
4.067699994427721	0.00821190161694516	0.008027237053979267	0.0005635047876078363	
4.130729071659682	0.007876535091615303	0.007653599983839647	0.00056364904206738	
4.194734785463209	0.007570145928917986	0.007310661149582974	0.0005637620678363959	
4.259732268837781	0.007289823537015398	0.0069955125640623695	0.000563847990148953	
4.325736889268946	0.007033063575741139	0.006705667592944524	0.0005639101419658367	
4.392764252361694	0.0067977050284278384	0.006438998640233561	0.0005639512241761038	
4.460830205530115	0.006581878860736052	0.006193686048481911	0.0005639734288350802	
4.5299508417442365	0.006383965991849373	0.005968176042120882	0.0005639785346509095	
4.600142503334918	0.006202562797349324	0.005761145983949577	0.0005639679814556684	
4.671421785857698	0.006036452746789051	0.005571475563293672	0.0005639429286288728	
4.743805542016518	0.005884583078277075	0.005398222810142529	0.0005639043011680585	
4.817310885648243	0.005746045647244134	0.005240604049561275	0.0005638528261773434	
4.891955195768907	0.005620061272388114	0.005097977088604803	0.0005637890618698281	
4.967756120682691	0.005505967050442351	0.004969827075004843	0.0005637134206834585	
5.044731582154526	0.005403206232104898	0.004855754592117251	0.0005636261877439414	
5.122899779647386	0.005311320351446364	0.004755465665287577	0.0005635275356382861	
5.202279194625215	0.005229943386208353	0.004668763456643815	0.0005634175362648694	
5.282888594922542	0.005158797801455593	0.004595541522633845	0.0005632961703844244	
5.364747039181794	0.005097692398278881	0.004535778604294567	0.0005631633354003029	
5.447873881359371	0.005046521956594816	0.004489535015901383	0.0005630188518400114	
5.532288775301544	0.005005268730499954	0.004456950793894685	0.0005628624689911953	
5.618011679391243	0.004974005930405663	0.004438245864823875	0.0005626938701664254	
5.705062861266868	0.004952903413328312	0.004433722588645415	0.0005625126781390318	
5.793462902614208	0.004942235907474134	0.004443771133373638	0.0005623184614204829	
5.883232704032601	0.004942394227732782	0.004468878242498395	0.0005621107422600438	
5.974393489976511	0.004953900105725341	0.004509640075094719	0.000561889007574986	
6.06696681377367	0.004977425476506466	0.004566779942340598	0.000561652724518743	
6.160974562720967	0.005013817354605844	0.004641171951228842	0.0005614013631505786	
6.25643896325932	0.005064129824008058	0.004733871821164037	0.0005611344298165244	
6.353382586228693	0.005129665201443958	0.004846156493589264	0.0005608515165978631	
6.451828352204593	0.005212027169433567	0.0049795746482129855	0.0005605523748640097	
6.551799536917215	0.005313189700165262	0.00513601091926355	0.0005602370251166438	
6.653319776754563	0.005435587025660728	0.005317767526043888	0.0005599059217959305	
6.756413074350862	0.005582231927000765	0.0055276682502202424	0.0005595602019438468	
6.861103804261538	0.0057568724556142275	0.005769191248289915	0.0005592020628743639	
6.9674167187261515	0.0059642011779363095	0.00604663905781649	0.0005588353400051144	
7.075376953520617	0.006210136515599504	0.006365356129469376	0.0005584663976980381	
7.1850100339000935	0.006502203009782444	0.006732005596994815	0.0005581055124278017	
7.2963418806339915	0.006850046070255494	0.007154915889433131	0.0005577690313623338	
7.40939881613446	0.007266124652774247	0.007644499419778156	0.0005574827427512314	
7.5242075706798515	0.00776662383676558	0.008213718348879828	0.0005572870899986053	
7.640795288734611	0.008372592101928592	0.008878498728750319	0.0005572449982072664	
7.759189535367103	0.009111158845227963	0.009657809974075062	0.0005574527174430256	
7.879418302766868	0.010016213609273057	0.010572688006212413	0.0005580516690557644	
8.001510016862884	0.01112656762760469	0.011642494877514701	0.0005592301019649576	
8.125493544044346	0.012476061722380577	0.012874719385951593	0.0005611760269139528	
8.251398197985628	0.014062365812389222	0.014241604408160625	0.0005638859684973364	
8.379253746576957	0.015772602090359994	0.015636511679871318	0.0005667329649569948	
8.509090418962503	0.017271216392679953	0.01682132027787228	0.0005682970264829999	
8.640938912687513	0.018003268138857182	0.017437256299658813	0.0005686327748703792	
8.774830400956196	0.017554264842602703	0.017188537670485265	0.0005727308828490248	
8.910796540002062	0.016065689998674762	0.016100324078569105	0.0005823468477307499	
9.048869476572474	0.01411405833154333	0.014509082813373519	0.0005896159092487346	
9.189081855529167	0.012220347723216845	0.01279110569248654	0.0005911744901075663	
9.331466827566528	0.010604418807657827	0.011180415126466735	0.0005893654918275934	
9.476058057049498	0.009289918496270293	0.00976935349285228	0.0005863726642167891	
9.622889729972897	0.008234362158403058	0.008570555103231813	0.0005831963044539834	
9.771996562044086	0.007385920580883647	0.007564505954996868	0.0005801908657480317	
9.923413806890872	0.00669997330384333	0.006723536552966582	0.0005774479323256248	
10.0771772643966	0.0061416796488975795	0.006021474723655464	0.0005749637862213833	
10.233323289164382	0.005684712830798098	0.00543665727488259	0.0005727049834236402	
10.391888799112495	0.005309368134253628	0.004952288072752962	0.0005706329386948879	
10.552911284202958	0.005000912239397668	0.004555871602398839	0.0005687126578685558	
10.716428815305356	0.004748322578717646	0.004238388697440245	0.0005669154860829308	
10.882480053198018	0.00454337206968363	0.003993439187585326	0.0005652197598848713	
11.051104257708666	0.004379980831793293	0.003816420399809805	0.0005636109319143167	
11.222341296996655	0.004253766329442241	0.003703783052556421	0.0005620818435823458	
11.39623165697915	0.004161741362674818	0.0036524260957456786	0.000560633500867258	
11.572816450903245	0.00410212585108966	0.003659303938292181	0.0005592766380176694	
11.752137429066462	0.004074251791845142	0.0037212890965049156	0.0005580344180213922	
11.93423698868786	0.004078551737594391	0.0038352652232238205	0.0005569467908841166	
12.119158183932093	0.004116630695470181	0.003998360219759914	0.0005560773335963543	
12.306944736088793	0.004191430376877085	0.004208205358981351	0.0005555238913617157	
12.497641043909683	0.00430750340170869	0.004463126373211127	0.0005554351323334362	
12.691292194105861	0.004471421511337145	0.0047622069615334064	0.0005560363561960591	
12.887943972007742	0.004692338240956113	0.005105181706597291	0.0005576696545245631	
13.08764287239018	0.004982687664361533	0.005492095166113015	0.0005608554983298885	
13.290436110465315	0.005358851960770013	0.005922597971870817	0.0005663829825108825	
13.496371633045765	0.005841159961147956	0.006394631154680166	0.0005754261282603392	
13.705498129880782	0.006451231586018673	0.0069020757705363705	0.0005896369806903253	
13.917865045168076	0.007201282636892322	0.007430772708304817	0.0006110116006270871	
14.133522589243995	0.008063779336359081	0.0079524142505186	0.0006409591504642191	
14.35252175045488	0.00891021722703414	0.008416955296529562	0.0006777035897156361	
14.574914307212275	0.00946003034454182	0.008747774193778304	0.0007128384929042785	
14.800752840235097	0.009397570453524073	0.008849849131743056	0.0007324446353834591	
15.030090744981337	0.008689391648742186	0.008642093732080924	0.000726724143333514	
15.262982244272472	0.007661622704064845	0.008105366392730469	0.0007011986684834135	
15.499482401113475	0.006649329577848658	0.007306705151893072	0.0006694656578473686	
15.739647131711472	0.005794473491933205	0.006371067759132379	0.0006392336261307809	
15.98353321869612	0.005114772273298599	0.005427669731931064	0.0006122958789311253	
16.23119832454485	0.004586812201515751	0.004576472753425463	0.0005883108919382679	
16.482701005216104	0.004181415529666421	0.0038845528441219697	0.0005665386403659309	
16.738100723993853	0.003873938166382667	0.003393396883121251	0.0005463090742931945	
16.997457865546615	0.0036459341392496084	0.0031189193944914893	0.0005271164991516079	
17.26083375020432	0.0034844937112161276	0.003043882543746414	0.0005086511795313513	
17.528290648456405	0.003381258811289045	0.003120662074836743	0.0004908610044575035	
17.799891795674554	0.003331665700652978	0.003291240399109864	0.0004740960773045658	
18.075701407063548	0.0033345258849243014	0.0035063838896075713	0.00045940878301028206	
18.35578469284383	0.0033919396257107593	0.00373193833914161	0.00044912332717711933	
18.64020787366921	0.003509494729913863	0.003946751757447243	0.00044779974075773036	
18.929038196283646	0.0036966051160120684	0.004138770549683141	0.000463524380946935	
19.222343949420477	0.003966487500064281	0.004301882913201394	0.0005087992734025132	
19.52019447994806	0.004334145746862829	0.0044337950529048185	0.000599622192900932	
19.822660209265607	0.004807650705293353	0.004534650654940816	0.0007521037546197293	
20.12981264995304	0.0053620099836566145	0.004606114088856715	0.000975849352960316	
20.441724422678867	0.005885912542444029	0.00465074137766698	0.001258128366690658	
20.75846927337004	0.006148785374855294	0.004671540468570984	0.0015392320770992157	
21.08012209064783	0.0059467385006308346	0.004671665477331571	0.0017249853972192875	
21.406758923533914	0.005366307943762093	0.004654210674210609	0.0017755701903855014	
21.738456999430788	0.004686314648652798	0.004622079891202896	0.0017386910637963	
22.075294742380795	0.004087254603792746	0.004577912188467072	0.0016725872508189733	
22.417351791608088	0.003618031551815411	0.004524048106820774	0.0016071329568315567	
22.764709020347887	0.0032713501782864456	0.004462523823103037	0.001552532320398092	
23.1174485549675	0.0030276936869299137	0.004395083288882859	0.001510785671689062	
23.47565379438362	0.002870011803595398	0.0043232009243370055	0.0014811828341000535	
23.839409429780538	0.0027871024963552443	0.004248109563919982	0.0014623335294722609	
24.20880146463373	0.0027738426480438524	0.004170830060674031	0.0014527356838445063	
24.583917235044	0.002830893547316617	0.004092200260956004	0.001450676051527426	
24.964845430386426	0.0029643406259677128	0.004012902009467094	0.0014535767877547567	
25.351676114279368	0.0031843095940504917	0.003933485501769285	0.0014563962119942774	
25.744500745878433	0.003498846569577741	0.0038543907355012516	0.0014480811862415707	
26.143412201500308	0.0038931066192026235	0.00377596608231369	0.0014049187429632185	
26.548504796581717	0.004280522401064651	0.003698484159045121	0.0012847974341357198	
26.959874307978602	0.00446423917607472	0.003622155256323935	0.0010478133393959576	
27.377617996610834	0.00427678571349674	0.003547138612988698	0.0007306866184475663	
27.801834630457815	0.003821710184761858	0.003473551824700836	0.0004792128939556946	
28.232624507910387	0.003332794154063618	0.003401478657925165	0.00042707659780611085	
28.670089481484574	0.002933842507581823	0.0033309755146134403	0.0005152698401786946	
29.114332981902788	0.0026483665788704968	0.003262076763821666	0.0006291567992002428	
29.565460042548164	0.0024662283173012257	0.0031947991273478357	0.000734723027582052	
30.0235773242978	0.0023744098656262778	0.0031291452790946843	0.0008294140054654217	
30.488793140740842	0.002365803612415355	0.003065106793131525	0.0009163027340456071	
30.961217483787163	0.0024406526564893505	0.003002666553675847	0.000997788986246064	
31.440962049673153	0.002604732854506817	0.0029418007214319585	0.001072610610097318	
31.928140265370157	0.002860596495696343	0.0028824803347214933	0.0011305623620378978	
32.42286731540228	0.0031783309948581464	0.002824672610341027	0.001141645765116321	
32.925260169079685	0.003436894181059315	0.002768341997778096	0.0010479449006920902	
33.435437608153904	0.003436061996133567	0.002713451031003399	0.000806175724693615	
33.95352025490161	0.003139790591994234	0.002659961014250207	0.00047990653748446654	
34.479630600643624	0.002747558059409777	0.002607832571737566	0.0001976200261074345	
35.01389303470575	0.0024182987777936473	0.0025570260859695227	0.0001627458315907221	
35.556433873828425	0.0021953929672789358	0.00250750204485743	0.0003195823413155358	
36.107381392031996	0.002075735461588715	0.002459221314304697	0.0004664059501406152	
36.666865850944866	0.0020510237724542125	0.0024121453499273424	0.0005951693094592843	
37.23501953060145	0.002119198641074779	0.002366236359146166	0.0007110402660624636	
37.81197676071744	0.0022822843005026097	0.002321457422883336	0.0008132595580958354	
38.397873952449665	0.002527018140473701	0.0022777725844502624	0.0008847660532261066	
38.99284963064802	0.0027704949763032757	0.002235146911860681	0.0008765967916859765	
39.59704446660722	0.0028260060005464147	0.002193546538690583	0.0007254025597801857	
40.21060131132589	0.0026064764690292394	0.00215293868769176	0.0004560682545210688	
40.83366522928125	0.0022832305713352107	0.0021132916806129286	0.0001789827863332727	
41.46638353272696	0.002019417712367472	0.0020745749370627664	5.5719974346237596e-05	
42.108905816522395	0.0018609418860465199	0.002036758964738861	0.00023582817129138103	
42.76138399350171	0.0018072905241415748	0.001999815342926159	0.0003876941097117251	
43.42397233039088	0.0018544807867922426	0.0019637167008220357	0.0005204288135426151	
44.096827484281306	0.0020003308517059287	0.001928436691959492	0.0006352086400108592	
44.78010853966855	0.0022175144777713328	0.0018939499657645085	0.0007106627627973387	
45.47397704606499	0.0023852545728476914	0.0018602321370894087	0.0006868161180453156	
46.17859705619533	0.002320676306840307	0.0018272597544039967	0.0005156741796711186	
46.894135164783904	0.00206372953560157	0.0017950102671942655	0.00026906815186612066	
47.62076054794297	0.0018126993683315682	0.0017634619930097365	4.963558235920848e-05	
48.35864500317141	0.001659451534197488	0.0017325940845109144	0.000149696764804127	
49.10796298997312	0.0016158857957947247	0.0017023864967946856	0.0003032215422235548	
49.86889167110482	0.001679126319292683	0.0016728199552149018	0.00043731148512972504	
50.641610954463076	0.0018381908331727916	0.0016438759238656879	0.0005465465998824285	
51.42630353562007	0.0020222258122021748	0.0016155365748542956	0.0005903742455654151	
52.22315494101898	0.002049192122822938	0.0015877847584570167	0.0004992425756355245	
53.03235357183818	0.001855501799438579	0.0015606039742245776	0.00029508735682822737	
53.854090748535334	0.0016268833194573356	0.001533978343081356	9.332233641062661e-05	
54.688560756081706	0.0014887749073209157	0.0015078925804449697	0.00012117295694577797	
55.53596088989733	0.0014640411012470044	0.0014823319703784247	0.0002655989541021692	
56.39649150249797	0.0015493746943438648	0.0014572823407755855	0.0003941435320190881	
57.27035605086487	0.0017133359904020617	0.0014327300395716052	0.0004854068987156459	
58.15776114454846	0.001819699819295081	0.0014086619119628844	0.00047517802701714935	
59.05891659451753	0.001708566678068628	0.0013850652786155742	0.00032623655496826615	
59.974035462765215	0.001498428551638142	0.0013619279148374967	0.00013651996866669285	
60.90333411268367	0.0013594341081894555	0.0013392380306852453	9.50124406740048e-05	
61.847032260219336	0.0013360337202879533	0.0013169842519760193	0.00022596618054984024	
62.80535302582078	0.001425050036451943	0.0012951556021722854	0.00034945397575348203	
63.778522987191536	0.0015744625799826502	0.0012737414851064525	0.0004254242238323714	
64.76677223286032	0.0016103951449079514	0.0012527316685123134	0.00037981776521658455	
65.77033441658139	0.0014510813825914198	0.0012321162683300005	0.00021899677236273738	
66.78944681257751	0.0012837232107721273	0.0012118857337514253	8.195406382447258e-05	
67.82435037163955	0.0012224428252424202	0.0011920308329736763	0.00015778353859441203	
68.87528977809474	0.001280026012820385	0.0011725426396285573	0.00028108519529702604	
69.94251350765792	0.0014136449505466559	0.0011534125198572132	0.00036694140511586774	
71.02627388617911	0.0014551128986053613	0.001134632119999769	0.0003386366495775148	
72.12682714930152	0.001310013247814119	0.0011161933548708512	0.00019383896006163018	
73.24443350304374	0.0011658951546743967	0.0010980883965929504	8.347034123562613e-05	
74.37935718532088	0.0011340511648239857	0.0010803096639606315	0.00016850559072232408	
75.53186652841877	0.0012180778488145678	0.0010628498123096922	0.00028105658815214506	
76.7022340224364	0.0013283502695413056	0.0010457017238664746	0.00033051835424601547	
77.89073637971123	0.0012723555124113804	0.0010288584985536085	0.00024516122956261244	
79.09765460024283	0.0011190168001286485	0.0010123134452295283	0.00010788421239197404	
80.32327403813038	0.0010510374196148527	0.0009960600733401638	0.00012220082388751836	
81.5678844690394	0.001105754756707191	0.0009800920849622088	0.00023184936093094237	
82.83178015871405	0.001213612168693523	0.0009644033672183719	0.00029618940703645167	
84.11525993255103	0.001177879179969099	0.0009489879850459532	0.00023071252357672418	
85.41862724625115	0.001037194717580226	0.0009338401743010274	0.00010459154571180771	
86.74219025756646	0.0009822659743697808	0.0009189543351813741	0.00012317284270837726	
88.08626189915832	0.00104862055818681	0.0009043250259521745	0.0002258202865502613	
89.45115995258467	0.0011321434972517176	0.000889946956959272	0.0002651917771597981	
90.83720712343391	0.0010496528915063094	0.000875814984915591	0.0001739409231783538	
92.24473111762269	0.0009363224050867159	0.0008619241074470383	8.547191797061635e-05	
93.67406471887617	0.0009390065709611144	0.0008482694578849179	0.00015940424380283673	
95.1255458674087	0.0010317871315676248	0.0008348463002925591	0.00023915165222911563	
96.59951773982377	0.0010225091384616746	0.0008216500247144954	0.00020264880187102804	
98.09632883025184	0.0009027723927202314	0.0008086761426371428	9.564408326994763e-05	
99.61633303274554	0.0008727797868726579	0.0007959202826504902	0.00012587048539398834	
101.15988972495167	0.0009520304506700424	0.0007833781863008701	0.00021184178832900515	
102.72736385307937	0.0009654897027145147	0.000771045704125394	0.0001971345887698451	
104.31912601818526	0.0008544131410045537	0.0007589187918591215	9.642905491223926e-05	
105.93555256379533	0.0008254697027121072	0.0007469935068065065	0.00011986394018118262	
107.57702566488457	0.0009019071154342967	0.0007352660043690944	0.00019936202667933403	
109.24393341823551	0.0008943247032283278	0.0007237325347218704	0.00017150579477892382	
110.93666993419627	0.0007928679424230345	0.0007123894396310525	8.389628784847562e-05	
112.65563542986153	0.0007951929181687307	0.0007012331494064828	0.0001348426379299139	
114.40123632369622	0.0008668446161519914	0.0006902601799821552	0.0001915849619170507	
116.17388533162597	0.0008056136162137305	0.0006794671301187176	0.0001261684950580802	
117.9740015646163	0.0007387774504658365	0.0006688506787221304	8.716420181283979e-05	
119.802010627764	0.0007909879679862625	0.0006584075822729487	0.00016258451716173503	
121.65834472092367	0.0008047332748452981	0.0006481346723609858	0.000157840855445268	
123.54344274089367	0.000715131855451945	0.0006380288533203817	7.98643701158935e-05	
125.45775038518534	0.0007267440899562525	0.0006280870999603585	0.00012917266170632617	
127.40172025740017	0.0007766908248408046	0.0006183064553871777	0.00016343338639473383	
129.3758119742398	0.0006974208491134188	0.0006086840289130518	8.90657340937614e-05	
131.3804922741741	0.0006825196415590006	0.0005992169940479705	0.00010820674689328558	
133.41623512779302	0.0007391713054570199	0.0005899025865706085	0.00015666648015111667	
135.48352184986857	0.0006728353433466175	0.0005807381026746782	9.219910840124172e-05	
137.58284121315285	0.0006508958739423795	0.0005717208971872667	0.00010013992773811121	
139.71468956393986	0.0007042209719734612	0.0005628483818558752	0.00014767312085064882	
141.879570939417	0.0006396137043907627	0.0005541180237010443	8.567311212922343e-05	
144.07799718683648	0.0006283170770319397	0.000545527343431592	0.00010241252626103667	
146.31048808453184	0.0006708380731423225	0.0005370739139196567	0.00013671875227036994	
148.57757146481032	0.0006017224597689429	0.0005287553587328624	7.403828482235713e-05	
150.87978333874923	0.0006161681803766115	0.0005205693507210584	0.00011288206440174696	
153.2176680229263	0.0006292122381256416	0.000512513610655216	0.00011706181421019138	
155.5917782681133	0.0005693169215502786	0.0005045859059161768	7.085635828850122e-05	
158.00267538996428	0.0006112740824150444	0.0004967840492310638	0.00012378093223039597	
160.45092940172842	0.0005744137157412773	0.0004891058974552696	8.53314221330277e-05	
162.9371191490193	0.0005580106885158019	0.00048154935039804116	9.005605737398023e-05	
165.46183244667284	0.0005868021499425799	0.0004741123496897707	0.00011361694056659064	
168.02566621772516	0.0005293144930930873	0.00046679287768919975	6.627402095728892e-05	
170.6292266345446	0.0005657440141639286	0.00045958895642882224	0.00011313783459833613	
173.27312926215015	0.0005267036130851373	0.0004524986465968606	7.429299723784314e-05	
175.9579992037507	0.0005276922097834304	0.0004455200465542621	9.326729817169976e-05	
178.68447124853947	0.0005302387051832703	0.0004386512913852386	9.163172051725597e-05	
181.45319002177868	0.0004971469349128842	0.00043189055197994096	7.372317107586624e-05	
184.2648101372089	0.0005252022971534799	0.0004252360341479275	0.00010074372893621997	
187.11999635182175	0.00047767681559441754	0.00041868597776114496	6.305144773231177e-05	
190.019423723029	0.000510671953122205	0.0004122386559252086	0.00010082801222146336	
192.9637777682679	0.0004643710251996106	0.00040589237417781247	6.0053624072759706e-05	
195.95375462707955	0.000492635479965373	0.0003996454697131668	9.671537825505267e-05	
198.99006122569847	0.00045257045230675185	0.00039349631063140283	5.977828413938266e-05	
202.0734154441926	0.00047561598401495197	0.0003874432952119372	9.230520502038991e-05	
205.20454628619316	0.000439909747856732	0.0003814848512098337	5.893712767015031e-05	
208.38419405125447	0.0004610937856869604	0.00037561943517424527	8.91378165931936e-05	
211.6131105098844	0.00042602519138816754	0.000369845531788057	5.6869281350384526e-05	
214.892059081287	0.0004484865741122379	0.0003641616532278986	8.684896474076168e-05	
218.22181501385919	0.0004121035551487724	0.00035856633854372083	5.495483208740164e-05	
221.60316556848443	0.0004354312564542895	0.00035305815305717984	8.347651984043838e-05	
225.03691020466627	0.00040076340109402664	0.0003476356877780958	5.617188544814142e-05	
228.5238607695462	0.00041810709385564756	0.0003422975588382923	7.597352222208018e-05	
232.06484168985054	0.0003952175440737901	0.00033704240694214986	6.287799653189468e-05	
235.66069016681035	0.00039490469958517816	0.00033186889683324165	6.304000749083252e-05	
239.3122563741041	0.00039523609947471556	0.0003267757167764362	7.216082975951561e-05	
243.0204036588648	0.0003725997353217392	0.0003217615780548961	5.127478677380151e-05	
246.78600874580337	0.00038955086959159205	0.0003168252144814093	7.344841429220774e-05	
250.60996194449422	0.0003637277452378734	0.0003119653819235262	5.499934064459543e-05	
254.4931673598731	0.0003659115967871556	0.0003071808578419929	5.873409057022168e-05	
258.43654310599635	0.0003681499742631105	0.00030247044084199485	6.808885806747363e-05	
262.4410215231124	0.00034464976723443087	0.0002978329502367461	4.805942058163687e-05	
266.507549398097	0.0003549016113567738	0.0002932672256229783	6.16641995563027e-05	
270.63708818830384	0.0003481361825731517	0.000288772126467904	6.207248905864044e-05	
274.8306142488838	0.00032956930840886034	0.00028434653170724593	4.6002511780798944e-05	
279.08911906362675	0.00033854934177295965	0.00027998933935394167	5.8584120048783746e-05	
283.4136094793798	0.00033401187574105655	0.00027569946611714956	6.0390932911506485e-05	
287.80510794409827	0.0003154835225044325	0.00027147584703119656	4.531992136601574e-05	
292.26465274858515	0.0003180409562356333	0.00026731743509412657	5.0726124573350586e-05	
296.7932982719762	0.0003222487464755162	0.0002632232009155171	5.971941612677688e-05	
301.3921152310292	0.00030711519487050526	0.00025919213237325217	5.016322549640535e-05	
306.0621909332746	0.00029704419066634594	0.0002552232342789454	4.219418861721477e-05	
310.80462953409153	0.0003014407652964468	0.0002513155280517256	5.0128783782520906e-05	
315.6205522977641	0.00030254040846229525	0.000247468051400106	5.567369495390859e-05	
320.5110978625849	0.00029081568862051514	0.00024367985801167005	4.899538472953279e-05	
325.47742251006514	0.0002797729000865205	0.00023995001725031758	4.068973671826541e-05	
330.52070043831674	0.00027795267252939105	0.00023627761386082574	4.170534043412965e-05	
335.6421240396705	0.0002808273897286182	0.0002326617476804886	4.8179342825016775e-05	
340.8429041825955	0.00027971026185718005	0.00022910153335760906	5.101805197373117e-05	
346.1242704979875	0.0002721444467338721	0.00022559610007662572	4.7794168681983166e-05	
351.4874716698928	0.0002627196739327683	0.0002221445912896652	4.193760772738611e-05	
356.9337757307372	0.00025571294256329657	0.0002187461644543197	3.765519019371686e-05	
362.46447036112943	0.000252045973454374	0.00021539999077745643	3.6798376878689324e-05	
368.08086319431027	0.0002505640370062399	0.0002121052549648743	3.8469873547364876e-05	
373.7842821253185	0.00024966089866841547	0.0002088611549766287	4.080094414635972e-05	
379.57607562494815	0.00024821003203756234	0.00020566690178785388	4.2555238201685225e-05	
385.45761305857025	0.00024582674747509217	0.00020252171915491722	4.336384732069893e-05	
391.43028500989345	0.00024266397815623817	0.00019942484338674843	4.337587308289871e-05	
397.49550360974456	0.00023906993058161048	0.00019637552312118818	4.29071353323821e-05	
403.6547028699399	0.00023535100775104846	0.00019337301910621292	4.223558862667809e-05	
409.9093390223323	0.0002316822249327606	0.00019041660398589225	4.1524605380965874e-05	
416.26089086311043	0.00022809943401339014	0.00018750556209094337	4.081248589763181e-05	
422.71086010243414	0.00022451220921251627	0.00018463918923375131	4.0022119902551427e-05	
429.2607717194863	0.00022072216505809975	0.0001818167925077298	3.897907371025452e-05	
435.91217432302693	0.0002164777936596377	0.00017903769009089917	3.746064581619284e-05	
442.6666405175339	0.00021162045524015683	0.00017630121105356635	3.5321204155502795e-05	
449.52576727501685	0.00020632876238936015	0.000173606695169992	3.272374913901515e-05	
456.4911763125926	0.0002013174629902366	0.0001709534927339369	3.0402367521757915e-05	
463.56451447591087	0.0001977045818599256	0.00016834096437798286	2.960159813080311e-05	
470.74745412852144	0.0001963109843947566	0.00016576848089652519	3.108263013916912e-05	
478.04169354727435	0.00019642341762407924	0.00016323542307234077	3.367382987223159e-05	
485.4489573238469	0.0001950688892082053	0.00016074118150663622	3.444809325617939e-05	
492.97099677249224	0.00018981277239946912	0.00015828515645248517	3.15287744151099e-05	
500.60959034410683	0.00018359903321126574	0.00015586675765156733	2.777690834810941e-05	
508.36654404671106	0.0001817169951831281	0.00015348540417412353	2.8643655258721276e-05	
516.2436918724502	0.00018281638767775682	0.00015114052426204469	3.193292881531164e-05	
524.242896231207	0.00017881031940738726	0.00014883155517501616	2.998086616158151e-05	
532.3660483909357	0.00017252499784691668	0.00014655794303964023	2.6054547340262572e-05	
540.6150689248177	0.00017294014908522152	0.00014431914270146242	2.899635182784614e-05	
548.9919081653474	0.00017147603612600924	0.00014211461757983036	2.9372509571919e-05	
557.4985466654523	0.00016485578020454547	0.0001399438395255156	2.498792450824256e-05	
566.1369956667598	0.00016593217761334765	0.00013780628868103145	2.8397056182994183e-05	
574.909297575119	0.00016210479104942143	0.00013570145334358197	2.6403655591429452e-05	
583.8175264434902	0.00015851344511843172	0.00013362882983057887	2.5163220663497318e-05	
592.8637884623186	0.00015882187822502852	0.00013158792234766576	2.7247249428594524e-05	
602.0502224575035	0.0001529592367512411	0.0001295782428591911	2.3533800801655964e-05	
611.379000396087	0.00015427950466759648	0.00012759931096107218	2.6713372760905937e-05	
620.8523278997751	0.00014834783461248924	0.00012565065375599494	2.2828446961156606e-05	
630.4724447664181	0.00014935403339593923	0.00012373180573089658	2.5637239297240787e-05	
640.2416254995708	0.00014445817524611672	0.0001218423086366779	2.2812961948221766e-05	
650.1621798462554	0.00014359137345119614	0.0001199817113700967	2.360996420735778e-05	
660.2364533430635	0.00014191412378684862	0.00011814956985779078	2.3952037226527434e-05	
670.4668278707137	0.00013744329943430816	0.00011634544694238562	2.113018943311254e-05	
680.8557222172046	0.0001380840669162104	0.00011456891227063943	2.352314010701572e-05	
691.4055926496942	0.00013513108458489804	0.00011281954218358105	2.249184680690686e-05	
702.1189334952396	0.00013126050226921384	0.00011109691960859741	2.0210440462393122e-05	
712.9982777305363	0.00013091041017912524	0.00010940063395342832	2.151000210042847e-05	
724.0461975807946	0.00013009579490840044	0.00010773028100202802	2.2415340315762646e-05	
735.2653051278958	0.00012689014530632708	0.00010608546281225312	2.0958759550149334e-05	
746.6582529279726	0.00012367741264319038	0.00010446578761533875	1.9300268935284325e-05	
758.2277346385576	0.0001217854669338703	0.00010287086971712556	1.892755093257862e-05	
769.9764856554507	0.00012068781099338203	0.00010130032940100008	1.938783644279598e-05	
781.9072837594538	0.00011959539122914284	9.975379283251412e-05	1.984207487866713e-05	
794.0229497731273	0.00011820082968612011	9.823089196564783e-05	1.997382432850548e-05	
806.3263482277227	0.00011656105106266263	9.673126445068315e-05	1.9838905122899508e-05	
818.82038804045	0.00011480338402926552	9.525455354365484e-05	1.9559575285813805e-05	
831.5080232022387	0.00011297578498241086	9.380040801734714e-05	1.9182534756578974e-05	
844.3922534761538	0.0001110247544258249	9.236848207380552e-05	1.8658390929427617e-05	
857.4761251066391	0.00010885913933456446	9.09584352583324e-05	1.7900854832636132e-05	
870.7627315397452	0.00010653180288485531	8.956993237493843e-05	1.6962831885380386e-05	
884.2552141545192	0.00010446901488575923	8.820264340321995e-05	1.628637391179566e-05	
897.9567630057271	0.00010330557664382518	8.68562434166353e-05	1.652468508086436e-05	
911.8706175780853	0.00010282297153162282	8.55304125021519e-05	1.7350703253952222e-05	
926.0000675521785	0.00010123392567258935	8.422483568123859e-05	1.701127066198119e-05	
940.3484535822448	9.841036369887195e-05	8.293920283217646e-05	1.5476268544374223e-05	
954.9191680860141	9.747712977145925e-05	8.167320861366346e-05	1.5874860287630464e-05	
969.715656046784	9.677279719412584e-05	8.042655238968798e-05	1.635109719606811e-05	
984.7414158279239	9.389738719760209e-05	7.919893815564728e-05	1.4711586554908158e-05	
1000.0	9.378955567155553e-05	7.799007446568755e-05	1.5837355790023458e-05	


==> data/fig_delay_quadvf_bode_10.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0050830450701274225	0.00034220846033370316	
0.10154950161807173	0.005424263851159186	0.005083335485006421	0.0003422083501273883	
0.10312301278878754	0.005424523276890389	0.005083634989364534	0.00034220823644460103	
0.10472090554055413	0.005424790826154535	0.0050839438683231404	0.00034220811917571193	
0.10634355766636439	0.005425066754025711	0.0050842624159878795	0.0003422079982076159	
0.10799135281311975	0.005425351323631497	0.005084590935734331	0.0003422078734236221	
0.1096646805723366	0.005425644806410056	0.005084929740502918	0.0003422077447033458	
0.11136393657225817	0.005425947482375599	0.0050852791531034	0.0003422076119225734	
0.11308952257139368	0.0054262596403925395	0.005085639506529214	0.0003422074749531558	
0.11484184655350702	0.0054265815784585855	0.00508601114428203	0.00034220733366287784	
0.11662132282407707	0.005426913603997136	0.005086394420706892	0.0003422071879153194	
0.11842837210825283	0.005427256034159231	0.005086789701338207	0.00034220703756973077	
0.12026342165032622	0.005427609196135441	0.00508719736325708	0.0003422068824808835	
0.12212690531474645	0.0054279734274780105	0.005087617795460257	0.0003422067224989374	
0.12401926368869937	0.005428349076433596	0.005088051399241169	0.00034220655746927014	
0.12594094418627644	0.005428736502287014	0.005088498588583408	0.00034220638723235307	
0.12789240115425762	0.005429136075716311	0.005088959790567125	0.0003422062116235633	
0.12987409597953362	0.005429548179159614	0.0050894354457887495	0.0003422060304730425	
0.13188649719819254	0.005429973207194128	0.005089926008794514	0.0003422058436055072	
0.13393008060629666	0.005430411566927731	0.005090431948528254	0.0003422056508400802	
0.13600532937237603	0.005430863678403595	0.005090953748793939	0.00034220545199011737	
0.13811273415166478	0.005431329975018294	0.005091491908733528	0.00034220524686300367	
0.14025279320210793	0.005431810903953884	0.005092046943320585	0.00034220503525997435	
0.1424260125021654	0.005432306926624429	0.005092619383870281	0.000342204816975899	
0.1446329058704415	0.005432818519137507	0.0050932097785663	0.0003422045917990847	
0.14687399508716817	0.005433346172771236	0.005093818693005287	0.0003422043595110583	
0.14914981001757044	0.005433890394467337	0.005094446710759415	0.00034220411988634345	
0.15146088873714358	0.0054344517073408516	0.00509509443395774	0.00034220387269222574	
0.1538077776588715	0.005435030651207098	0.005095762483886987	0.0003422036176885266	
0.15619103166241588	0.005435627783126487	0.00509645150161248	0.00034220335462734633	
0.15861121422530794	0.0054362436779678445	0.00509716214861991	0.00034220308325281135	
0.16106889755617235	0.005436878928990934	0.005097895107478704	0.00034220280330081817	
0.16356466273001555	0.0054375341484488495	0.005098651082527753	0.00034220251449875426	
0.1660990998256107	0.005438209968211049	0.005099430800584339	0.0003422022165652144	
0.16867280806501112	0.005438907040407755	0.00510023501167705	0.0003422019092097184	
0.1712863959552255	0.005439626038096534	0.005101064489803597	0.0003422015921323977	
0.17394048143208848	0.005440367655951882	0.0051019200337144265	0.00034220126502368934	
0.17663569200636045	0.005441132610978662	0.005102802467723052	0.00034220092756401233	
0.17937266491209122	0.005441921643250303	0.005103712642544134	0.00034220057942342913	
0.18215204725728248	0.005442735516672695	0.005104651436160282	0.0003422002202613005	
0.18497449617688488	0.005443575019774745	0.005105619754718674	0.0003421998497259274	
0.18784067898816573	0.005444440966526612	0.005106618533458599	0.00034219946745417444	
0.1907512733484843	0.005445334197186709	0.005107648737671073	0.0003421990730710934	
0.19370696741551147	0.005446255579178514	0.0051087113636917375	0.0003421986661895129	
0.1967084600099325	0.005447206007998417	0.005109807439928307	0.0003421982464096246	
0.19975646078067044	0.005448186408155774	0.005110938027923845	0.00034219781331856736	
0.20285169037266976	0.0054491977341464114	0.005112104223457283	0.000342197366489968	
0.2059948805972802	0.005450240971460936	0.0051133071576825685	0.0003421969054834855	
0.20918677460527996	0.005451317137629182	0.005114547998307942	0.0003421964298443381	
0.21242812706258082	0.0054524272833022715	0.005115827950816917	0.0003421959391027989	
0.215719704328655	0.005453572493373758	0.005117148259732555	0.00034219543277368446	
0.21906228463772706	0.0054547538881414455	0.005118510209926749	0.00034219491035582516	
0.22245665828277353	0.005455972624511519	0.005119915127976281	0.0003421943713315132	
0.22590362780237347	0.005457229897246689	0.005121364383567506	0.00034219381516592155	
0.22940400817045398	0.005458526940260196	0.00512285939095161	0.0003421932413065098	
0.23295862698897662	0.005459865027957506	0.005124401610452433	0.0003421926491824147	
0.2365683246836085	0.005461245476627704	0.005125992550029009	0.00034219203820379625	
0.2402339547024262	0.0054626696458866635	0.005127633766895027	0.0003421914077611757	
0.243956383717698	0.005464138940174127	0.005129326869197526	0.00034219075722475293	
0.24773649183079302	0.005465654810306995	0.005131073517757259	0.00034219008594366606	
0.2515751727802653	0.005467218755091224	0.0051328754278732805	0.0003421893932452672	
0.2554733341531623	0.005468832322994797	0.005134734371194406	0.0003421886784343271	
0.2594318975996074	0.005470497113884431	0.005136652177660353	0.00034218794079224227	
0.26345179905070754	0.005472214780828768	0.005138630737515489	0.00034218717957618864	
0.2675339889398373	0.005473987031970941	0.005140672003398275	0.00034218639401824703	
0.27167943242735193	0.005475815632473577	0.005142777992509613	0.0003421855833244991	
0.2758891096287819	0.005477702406539429	0.005144950788863498	0.00034218474667409087	
0.28016401584656353	0.005479649239510991	0.005147192545623536	0.00034218388321822596	
0.2845051618053608	0.0054816580800526905	0.005149505487529069	0.00034218299207917376	
0.28891357389103245	0.005483730942419305	0.00515189191341482	0.0003421820723491779	
0.2933902943933029	0.005485869908814605	0.005154354198828219	0.00034218112308936286	
0.29793638175219256	0.005488077131844315	0.005156894798748727	0.0003421801433285751	
0.30255291080826724	0.005490354837067749	0.005159516250413765	0.00034217913206217545	
0.30724097305676445	0.00549270532565273	0.005162221176256035	0.000342178088250786	
0.31200167690565833	0.00549513097713862	0.005165012286957323	0.00034217701081898204	
0.3168361479377224	0.0054976342523125705	0.00516789238462413	0.00034217589865393155	
0.3217455291766536	0.005500217696204384	0.005170864366090743	0.00034217475060396255	
0.32673098135731937	0.005502883941205672	0.005173931226355714	0.0003421735654770913	
0.33179368320019265	0.005505635710319319	0.005177096062158006	0.0003421723420394562	
0.33693483169003946	0.0055084758205456216	0.005180362075699406	0.00034217107901371425	
0.3421556423589239	0.005511407186411764	0.00518373257852021	0.0003421697750773361	
0.3474573495735992	0.005514432823651802	0.0051872109955355475	0.0003421684288608523	
0.35284120682735126	0.005517555853044597	0.005190800869240157	0.0003421670389459966	
0.3583084870363649	0.005520779504417698	0.0051945058640898364	0.0003421656038637803	
0.3638604828406817	0.005524107120825563	0.005198329771068324	0.0003421641220924771	
0.3694985069098218	0.0055275421629110465	0.005202276512448808	0.00034216259205549704	
0.37522389225314035	0.00553108821345963	0.005206350146759884	0.0003421610121191918	
0.3810379925349945	0.00553474898215636	0.005210554873966267	0.0003421593805905185	
0.3869421823947922	0.005538528310556225	0.005214895040875294	0.00034215769571463797	
0.39293785777200174	0.005542430177279159	0.005219375146780808	0.000342155955672357	
0.39902643623619527	0.005546458703441729	0.005223999849356808	0.00034215415857746865	
0.4052093573222091	0.005550618158338223	0.005228773970813988	0.00034215230247395005	
0.41148808287049476	0.005554912965384682	0.005233702504333038	0.0003421503853330517	
0.41786409737274555	0.005559347708340252	0.005238790620789575	0.0003421484050501932	
0.4243389083228771	0.005563927137821221	0.005244043675786393	0.000342146359441751	
0.43091404657344795	0.005568656178124012	0.005249467217009784	0.0003421442462416565	
0.4375910666976019	0.005573539934374531	0.005255066991927756	0.00034214206309782317	
0.4443715473566186	0.0055785837000223645	0.005260848955849088	0.00034213980756841225	
0.45125709167315986	0.005583792964699582	0.005266819280363486	0.00034213747711786513	
0.4582493276102989	0.0055891734224651915	0.005272984362184344	0.00034213506911276085	
0.4653499083564233	0.005594730980457723	0.0052793508324171165	0.0003421325808174424	
0.4725605127161014	0.005600471767979969	0.005285925566277863	0.00034213000938940603	
0.4798828455070056	0.0056064021460414904	0.005292715693288111	0.00034212735187443965	
0.4873186379629853	0.005612528717386358	0.0052997286079741095	0.00034212460520151636	
0.49486964814338685	0.005618858337035425	0.0053069719811003535	0.0003421217661773671	
0.5025376613487146	0.005625398123374565	0.005314453771469431	0.0003421188314807964	
0.5103244905427329	0.00563215546982249	0.005322182238322497	0.0003421157976566408	
0.5182319767811088	0.00563913805711419	0.005330165954377076	0.00034211266110940755	
0.5262619896466971	0.0056463538662386605	0.00533841381954158	0.0003421094180965361	
0.5344164276915693	0.005653811192072347	0.005346935075348768	0.0003421060647212721	
0.5426972188858914	0.005661518657752862	0.005355739320153443	0.0003421025969251213	
0.5511063210737586	0.005669485229840789	0.005364836525143082	0.0003420990104798617	
0.559645722436092	0.005677720234320972	0.005374237051213677	0.0003420953009790682	
0.5683174419607084	0.005686233373498613	0.005383951666767036	0.00034209146382912934	
0.5771235299196736	0.0056950347438497065	0.005393991566490078	0.00034208749423971527	
0.5860660683540517	0.005704134854889907	0.0054043683911812685	0.0003420833872136443	
0.595147171566167	0.0057135446491309895	0.005415094248694467	0.0003420791375361325	
0.604368986619493	0.005723275523199402	0.005426181736075882	0.0003420747397633474	
0.6137336938462858	0.005733339350197404	0.005437643962975909	0.00034207018821023145	
0.6232435073630855	0.005743748503393699	0.005449494576424094	0.00034206547693753933	
0.6329006755942035	0.005754515881337529	0.005461747787062638	0.00034206059973803526	
0.6427074818033226	0.005765654934497825	0.0054744183969416375	0.000342055550121741	
0.6526662446333333	0.005777179693537498	0.005487521828987741	0.0003420503213002418	
0.6627793186545348	0.00578910479934205	0.005501074158267224	0.0003420449061698954	
0.6730490949213316	0.0058014455349317574	0.0055150921451747135	0.0003420392972938849	
0.6834780015375548	0.0058142178593977335	0.005529593270689823	0.0003420334868830537	
0.6940685042305437	0.005827438444014166	0.005544595773856376	0.00034202746677535823	
0.7048231069341222	0.005841124710692367	0.005560118691652164	0.00034202122841388185	
0.7157443523806098	0.005855294872956756	0.005576181901432045	0.000342014762823252	
0.7268348227020044	0.005869967979638942	0.005592806166143369	0.00034200806058434357	
0.7380971400404808	0.005885163961503703	0.005610013182530598	0.0003420011118071074	
0.7495339671683494	0.005900903681040034	0.005627825632565657	0.00034199390610137467	
0.7611480081176202	0.005917208985671906	0.00564626723836227	0.0003419864325454387	
0.7729420088193235	0.005934102764666989	0.00566536282085649	0.00034197867965224236	
0.784918757752735	0.005951609010047733	0.0056851383625621515	0.00034197063533291907	
0.7970810866046624	0.0059697528818381754	0.005705621074739265	0.00034196228685748104	
0.8094318709389453	0.005988560778011821	0.005726839469345813	0.0003419536208123695	
0.8219740308763326	0.006008060409541536	0.005748823436179526	0.00034194462305456964	
0.8347105317848907	0.006028280880991827	0.005771604325656034	0.0003419352786619737	
0.847644384981113	0.006049252777137794	0.005795215037714407	0.00034192557187962257	
0.8607786484418896	0.0060710082561438485	0.005819690117390375	0.00034191548606144357	
0.8741164275275125	0.0060935811498897315	0.005845065857652815	0.00034190500360699425	
0.8876608757158821	0.006117007072092104	0.005871380410160413	0.0003418941058927639	
0.9014151953480897	0.006141323534937894	0.005898673904664222	0.000341882773197453	
0.9153826383855528	0.006166570075021448	0.005926988577858616	0.00034187098462059933	
0.9295665071788846	0.00619278838946273	0.005956368912569237	0.0003418587179938912	
0.9439701552486742	0.006220022483179214	0.005986861788263109	0.0003418459497843643	
0.9585969880783669	0.006248318828391424	0.006018516643974485	0.00034183265498861914	
0.9734504639194281	0.006277726537562866	0.0060513856548621145	0.0003418188070171012	
0.9885340946089864	0.006308297551111077	0.006085523923751006	0.00034180437756731316	
1.0038514464001433	0.006340086841380235	0.006120989689166934	0.0003417893364847662	
1.01940614080515	0.006373152634539353	0.00615784455154723	0.0003417736516102255	
1.0352018554516484	0.006407556652266856	0.0061961537195099085	0.0003417572886117158	
1.051242324952181	0.006443364375305372	0.006235986278288149	0.0003417402107994895	
1.0675313417871697	0.006480645331224222	0.006277415482692815	0.0003417223789219401	
1.0840727572015847	0.006519473409015627	0.006320519077256511	0.00034170375094013815	
1.1008704821154982	0.006559927203479906	0.0063653796465441325	0.00034168428177841796	
1.117928488048752	0.006602090392731022	0.006412084998993477	0.00034166392304802443	
1.1352508080599522	0.006646052152584438	0.006460728588082615	0.00034164262274038304	
1.1528415377000134	0.006691907612083157	0.006511409975117144	0.0003416203248861543	
1.1707048359804781	0.006739758354985492	0.006564235338500866	0.00034159696917556624	
1.1888449263568397	0.006789712972692065	0.006619318035009795	0.00034157249053491504	
1.2072660977271032	0.006841887674844229	0.006676779219346585	0.0003415468186533204	
1.225972705445816	0.006896406964699318	0.006736748529127717	0.00034151987745289846	
1.2449691723538168	0.00695340438740056	0.006799364843469787	0.00034149158449451163	
1.2642599898239333	0.007013023360435986	0.006864777124518676	0.0003414618503098784	
1.2838497188228888	0.007075418096951618	0.00693314535263594	0.00034143057764947414	
1.3037429909896587	0.00714075463418496	0.007004641567555844	0.0003413976606337877	
1.3239445097305402	0.00720921198115948	0.007079451029696931	0.00034136298379349974	
1.3444590513311867	0.007280983401981287	0.007157773518005676	0.00034132642098158594	
1.3652914660858761	0.0073562778536698185	0.007239824783288996	0.0003412878341374761	
1.386446679444272	0.007435321600512311	0.007325838179033654	0.00034124707187978314	
1.4079296931759626	0.007518360030552233	0.00741606649530636	0.0003412039678999285	
1.4297455865530366	0.007605659704120427	0.007510784025592176	0.0003411583391238068	
1.451899517550985	0.007697510669437721	0.007610288901500061	0.00034110998360252476	
1.4743967240682132	0.007794229086434819	0.007714905736313997	0.00034105867808563374	
1.4972425251644468	0.007896160207267607	0.007824988625607774	0.0003410041752212996	
1.5204423223183279	0.008003681770824472	0.007940924561833413	0.0003409462003165437	
1.5440016007044985	0.00811720787916419	0.008063137330263011	0.0003408844475771494	
1.5679259304904682	0.008237193436711258	0.008192091966318003	0.0003408185757298763	
1.5922209681535842	0.00836413924870089	0.00832829986966797	0.00034074820290903526	
1.6168924578184014	0.008498597894477392	0.008472324689161856	0.0003406729006634505	
1.6419462326147771	0.008641180514654628	0.008624789115474698	0.00034059218690785624	
1.667388216057011	0.008792564679921833	0.008786382746332219	0.0003405055176025691	
1.6932244234443516	0.008953503544794059	0.008957871223607618	0.00034041227689456967	
1.7194609632832076	0.009124836533620511	0.009140106884117356	0.0003403117653894259	
1.7461040387313935	0.009307501860930205	0.009334041218677163	0.00034020318614235004	
1.7731599490647525	0.009502551256616804	0.009540739499605778	0.0003400856278532764	
1.8006350911665105	0.009711167352294157	0.009761398018828117	0.00033995804461844936	
1.828535961039703	0.009934684293243238	0.00999736448145172	0.00033981923142010356	
1.8568691553430368	0.010174612277010128	0.010250162228838039	0.0003396677943148723	
1.885641372950552	0.010432666893049362	0.010521519128014557	0.00033950211399343984	
1.9148594165354507	0.010710804358373677	0.010813402170008401	0.0003393203010071368	
1.9445301941784663	0.01101126402552807	0.011128059079985429	0.000339120140460957	
1.974660721001155	0.011336619898646346	0.011468068571448942	0.00033889902331624274	
2.0052581208244957	0.011689843352576581	0.011836401292765473	0.0003386538605730478	
2.036329627853186	0.01207437983556667	0.012236494037297664	0.000338380975435296	
2.067882588386045	0.012494243078490777	0.012672340440005696	0.00033807596699429954	
2.0999244625529108	0.01295413126514537	0.01314860218195916	0.0003377335368518714	
2.132462826078452	0.013459570764168679	0.01367074567486269	0.0003373472672403789	
2.1655053720733157	0.014017094383234806	0.01424521026992265	0.00033690933530615506	
2.199059912853022	0.01463446261140224	0.014879615116319616	0.0003364101429195278	
2.2331343817850464	0.015320937736450909	0.015583012592772094	0.0003358378341278509	
2.267736835164523	0.016087621476553262	0.016366196084922624	0.0003351776624256625	
2.302875454119006	0.01694786550384721	0.017242067342451203	0.0003344111562738978	
2.3385585465427567	0.01791775800621537	0.01822606070681777	0.0003335150119833522	
2.3747945490609914	0.019016671911604395	0.01933660194455123	0.000332459614916699	
2.411592029024571	0.020267818294491997	0.02059553564351487	0.00033120704593038127	
2.4489596865355954	0.021698654295842508	0.02202836192441989	0.0003297083531165305	
2.4869063565043885	0.02334079306620182	0.023663931490664307	0.00032789971635717447	
2.5254410107383527	0.025228646615432605	0.025532866943160825	0.00032569679855207456	
2.564572760063192	0.0273952140688017	0.0276632578332096	0.0003229858343464254	
2.604310856476998	0.029861959535306532	0.030070937918802273	0.00031960853013524184	
2.6446646953377266	0.03261758807070385	0.032739948962293826	0.00031533606082416904	
2.6856438175845567	0.035579197637971204	0.03558792898580215	0.0003098310929794733	
2.727257911993673	0.03853506560646704	0.03841622644062392	0.0003026310214197056	
2.769516817469004	0.04109526684059574	0.04086655089578908	0.000293304741413182	
2.812430525368455	0.04272797271769445	0.04244871575308696	0.00028209802719678914	
2.8560091818661824	0.042963205670601384	0.042714270497410015	0.0002710497012053775	
2.9002630903514777	0.04167569327967353	0.04151920732517405	0.000264123711501415	
2.945202713864811	0.039171058633701454	0.039133010624219464	0.00026457057357043523	
2.9908386775716385	0.035984158760001946	0.03606429374166836	0.0002718402021266801	
3.0371817712745264	0.032614448087501836	0.03279537476419928	0.0002824655624883893	
3.0842429519642045	0.029391713879038165	0.02964503474438247	0.0002932327472292636	
3.1320333464101533	0.026475642534881955	0.026770492972752063	0.0003025559071871698	
3.180564253791325	0.023912190859039395	0.024222076638796153	0.00031006910955590775	
3.2298471483676323	0.021688506698900815	0.021993831457888167	0.0003159454851515993	
3.2798936821928324	0.01976801912079391	0.02005565828114648	0.00032050173816471745	
3.3307156878694446	0.018108489083498682	0.018370308156102157	0.0003240408468658056	
3.3823251813463506	0.016669901035344034	0.016901253005052144	0.00032680869034421673	
3.43473436475976	0.015417242296182845	0.015615785498378868	0.0003289927547373346	
3.487955629318178	0.01432098273965856	0.014485845660903895	0.00033073261781389567	
3.542001558232087	0.013356638872922814	0.013487861370719436	0.00033213151776422103	
3.5968849296890193	0.012504052653552465	0.012602223492318787	0.00033326597540404043	
3.6526187198747286	0.011746651018450299	0.011812677513314168	0.0003341930756082815	
3.7092161060411786	0.011070785086451663	0.011105749260091852	0.00033495577081856854	
3.7666904696220658	0.010465175148875318	0.010470245751790671	0.00033558668792756276	
3.8250553993966134	0.009920458059374396	0.009896838394377818	0.0003361108524182969	
3.884324694702404	0.009428823443963215	0.00937772203549555	0.00033654764340413593	
3.9445123686979775	0.008983723175487181	0.008906338958831679	0.0003369122053649094	
4.005632651675993	0.00857963977541511	0.00847715646834552	0.0003372164756100101	
4.067699994427721	0.00821190161694516	0.008085487852117351	0.0003374699385981513	
4.130729071659682	0.007876535091615303	0.00772734811479402	0.00033768018473520313	
4.194734785463209	0.007570145928917986	0.007399337453775912	0.0003378533280658064	
4.259732268837781	0.007289823537015398	0.007098546850339293	0.00033799432123599114	
4.325736889268946	0.007033063575741139	0.006822481308456587	0.00033810719499103014	
4.392764252361694	0.0067977050284278384	0.00656899721228317	0.00033819524173267317	
4.460830205530115	0.006581878860736052	0.006336251018917076	0.00033826115723269715	
4.5299508417442365	0.006383965991849373	0.006122657090680868	0.00033830715076499346	
4.600142503334918	0.006202562797349324	0.005926852932719248	0.00033833503118677077	
4.671421785857698	0.006036452746789051	0.005747670464250141	0.00033834627453705157	
4.743805542016518	0.005884583078277075	0.005584112237445505	0.0003383420772984759	
4.817310885648243	0.005746045647244134	0.005435331744274335	0.0003383233984286275	
4.891955195768907	0.005620061272388114	0.005300617132622393	0.0003382909924997899	
4.967756120682691	0.005505967050442351	0.005179377799547336	0.00033824543571419653	
5.044731582154526	0.005403206232104898	0.005071133450250151	0.00033818714613104844	
5.122899779647386	0.005311320351446364	0.004975505313075601	0.0003381163991130727	
5.202279194625215	0.005229943386208353	0.004892209289080547	0.0003380333387460037	
5.282888594922542	0.005158797801455593	0.004821050893917803	0.0003379379857839512	
5.364747039181794	0.005097692398278881	0.00476192192376987	0.0003378302425116809	
5.447873881359371	0.005046521956594816	0.004714798849203349	0.0003377098947804453	
5.532288775301544	0.005005268730499954	0.004679743014327499	0.00033757661135810294	
5.618011679391243	0.004974005930405663	0.004656902796916071	0.00033742994063020517	
5.705062861266868	0.004952903413328312	0.004646517972107682	0.0003372693045909793	
5.793462902614208	0.004942235907474134	0.0046489266228499715	0.0003370939899675361	
5.883232704032601	0.004942394227732782	0.004664575060904055	0.0003369031362234865	
5.974393489976511	0.004953900105725341	0.004694031371859704	0.0003366957200880624	
6.06696681377367	0.004977425476506466	0.004738003388509494	0.0003364705361530667	
6.160974562720967	0.005013817354605844	0.004797362146134458	0.0003362261729765042	
6.25643896325932	0.005064129824008058	0.004873172204394331	0.00033596098403716463	
6.353382586228693	0.005129665201443958	0.004966730666249169	0.0003356730528191341	
6.451828352204593	0.005212027169433567	0.005079617329560465	0.00033536015130737384	
6.551799536917215	0.005313189700165262	0.005213759232857437	0.00033501969131671095	
6.653319776754563	0.005435587025660728	0.00537151398491572	0.00033464866848468427	
6.756413074350862	0.005582231927000765	0.005555777803478146	0.00033424359965652514	
6.861103804261538	0.0057568724556142275	0.005770126256545327	0.000333800456153034	
6.9674167187261515	0.0059642011779363095	0.006018998420151243	0.0003333145986390871	
7.075376953520617	0.006210136515599504	0.006307938572804033	0.0003327807248644213	
7.1850100339000935	0.006502203009782444	0.006643913355549111	0.00033219285036099726	
7.2963418806339915	0.006850046070255494	0.007035725330119194	0.00033154435411322005	
7.40939881613446	0.007266124652774247	0.007494542371244948	0.000330828130618126	
7.5242075706798515	0.00776662383676558	0.0080345461840341	0.00033003687018679244	
7.640795288734611	0.008372592101928592	0.008673645847575765	0.0003291633440306925	
7.759189535367103	0.009111158845227963	0.009434035840045851	0.0003281999789040704	
7.879418302766868	0.010016213609273057	0.010341934724479548	0.0003271349797595735	
8.001510016862884	0.01112656762760469	0.011424730005038361	0.0003259360743303746	
8.125493544044346	0.012476061722380577	0.012701203451777677	0.00032449705213527015	
8.251398197985628	0.014062365812389222	0.0141557273467859	0.0003224980200242244	
8.379253746576957	0.015772602090359994	0.0156834322388802	0.0003191899236578668	
8.509090418962503	0.017271216392679953	0.01701247254341583	0.00031370596547370907	
8.640938912687513	0.018003268138857182	0.017699932340483733	0.000307774745638777	
8.774830400956196	0.017554264842602703	0.01737914297795358	0.0003087922958141986	
8.910796540002062	0.016065689998674762	0.016118535311799617	0.0003201822279287832	
9.048869476572474	0.01411405833154333	0.014365954336789763	0.00033301723536389457	
9.189081855529167	0.012220347723216845	0.012558629673899369	0.00034107227795938824	
9.331466827566528	0.010604418807657827	0.010927900861564562	0.0003449279113537508	
9.476058057049498	0.009289918496270293	0.009542037457576435	0.0003464044113923271	
9.622889729972897	0.008234362158403058	0.0083925584138563	0.0003466819989090894	
9.771996562044086	0.007385920580883647	0.007446439771832731	0.00034637677525636693	
9.923413806890872	0.00669997330384333	0.006668249863306128	0.00034579626186106554	
10.0771772643966	0.0061416796488975795	0.006027406993419685	0.0003450936588860289	
10.233323289164382	0.005684712830798098	0.005499550838066044	0.0003443457165989006	
10.391888799112495	0.005309368134253628	0.005065954940088734	0.0003435909492630627	
10.552911284202958	0.005000912239397668	0.0047124713674212716	0.0003428486120695107	
10.716428815305356	0.004748322578717646	0.004428507802376456	0.0003421283729673307	
10.882480053198018	0.00454337206968363	0.00420617039707594	0.0003414354227970904	
11.051104257708666	0.004379980831793293	0.00403958421773396	0.000340773327169396	
11.222341296996655	0.004253766329442241	0.003924372550971044	0.0003401457779594826	
11.39623165697915	0.004161741362674818	0.00385727589574462	0.0003395578611627576	
11.572816450903245	0.00410212585108966	0.003835897050785558	0.0003390172066550689	
11.752137429066462	0.004074251791845142	0.003858561354998763	0.0003385352822529841	
11.93423698868786	0.004078551737594391	0.0039242792594938024	0.0003381290774611974	
12.119158183932093	0.004116630695470181	0.00403279428505887	0.0003378234684484084	
12.306944736088793	0.004191430376877085	0.004184696050461724	0.00033765466235849954	
12.497641043909683	0.00430750340170869	0.004381576110921351	0.000337675291465481	
12.691292194105861	0.004471421511337145	0.004626199989834291	0.000337961958945053	
12.887943972007742	0.004692338240956113	0.0049226519486375575	0.00033862624740675743	
13.08764287239018	0.004982687664361533	0.005276359443504136	0.00033983004233457736	
13.290436110465315	0.005358851960770013	0.005693781009498811	0.00034180431423150206	
13.496371633045765	0.005841159961147956	0.006181262704762814	0.000344863706343478	
13.705498129880782	0.006451231586018673	0.006741990557394528	0.0003493883284040315	
13.917865045168076	0.007201282636892322	0.007368948917075604	0.00035569353560473534	
14.133522589243995	0.008063779336359081	0.00803074660605823	0.0003636434064797378	
14.35252175045488	0.00891021722703414	0.008649163348159856	0.00037202681481294646	
14.574914307212275	0.00946003034454182	0.00908139219512369	0.00037863844925792577	
14.800752840235097	0.009397570453524073	0.009150153665861943	0.0003818003903202833	
15.030090744981337	0.008689391648742186	0.008755570919243448	0.00038033842489773145	
15.262982244272472	0.007661622704064845	0.007975770730787046	0.0003745580428684893	
15.499482401113475	0.006649329577848658	0.007012522635026364	0.0003670693747372102	
15.739647131711472	0.005794473491933205	0.006052567025459409	0.0003597271468571767	
15.98353321869612	0.005114772273298599	0.005202304195646526	0.0003531569069976088	
16.23119832454485	0.004586812201515751	0.0045022060406461	0.0003474710348026732	
16.482701005216104	0.004181415529666421	0.003958837844163857	0.0003426216596012897	
16.738100723993853	0.003873938166382667	0.0035655386650766366	0.0003385279314356647	
16.997457865546615	0.0036459341392496084	0.0033108070886794794	0.0003351271865797064	
17.26083375020432	0.0034844937112161276	0.003180110073367923	0.0003323983626562273	
17.528290648456405	0.003381258811289045	0.0031560860597354525	0.00033037630678668	
17.799891795674554	0.003331665700652978	0.0032197549550394356	0.00032916667218657234	
18.075701407063548	0.0033345258849243014	0.0033527238479748585	0.0003289677863804003	
18.35578469284383	0.0033919396257107593	0.00353908948100137	0.0003301050729883148	
18.64020787366921	0.003509494729913863	0.0037662184935770737	0.00033308360209602286	
18.929038196283646	0.0036966051160120684	0.0040244904715775074	0.0003386617764893051	
19.222343949420477	0.003966487500064281	0.004306405651285303	0.0003479337994517318	
19.52019447994806	0.004334145746862829	0.004605256813031027	0.00036234918030944916	
19.822660209265607	0.004807650705293353	0.004913167181019595	0.00038341471621427593	
20.12981264995304	0.0053620099836566145	0.005217798473272451	0.0004114191770289324	
20.441724422678867	0.005885912542444029	0.005496447696703712	0.0004423343006115231	
20.75846927337004	0.006148785374855294	0.005706187400774038	0.00046470583730871015	
21.08012209064783	0.0059467385006308346	0.005772331981369291	0.00046499328058750616	
21.406758923533914	0.005366307943762093	0.005592533646165894	0.0004429682258954249	
21.738456999430788	0.004686314648652798	0.005095295494858981	0.0004112165480385162	
22.075294742380795	0.004087254603792746	0.004348091572759491	0.00037848425754397584	
22.417351791608088	0.003618031551815411	0.0035750167466118833	0.0003473837325532618	
22.764709020347887	0.0032713501782864456	0.003008106142648577	0.00031892576007850894	
23.1174485549675	0.0030276936869299137	0.0027397466108230774	0.0002938015639506678	
23.47565379438362	0.002870011803595398	0.0027107470749729375	0.0002726416218720062	
23.839409429780538	0.0027871024963552443	0.0028081315993054934	0.00025681037833600283	
24.20880146463373	0.0027738426480438524	0.0029477853427005447	0.0002495774100430861	
24.583917235044	0.002830893547316617	0.0030866519296047193	0.00025729047088870533	
24.964845430386426	0.0029643406259677128	0.0032071073951525603	0.0002894942215329884	
25.351676114279368	0.0031843095940504917	0.003303775784703454	0.0003570654278817233	
25.744500745878433	0.003498846569577741	0.003376577213260271	0.0004699702018568671	
26.143412201500308	0.0038931066192026235	0.0034275225771540686	0.0006342923210983111	
26.548504796581717	0.004280522401064651	0.0034592990062411477	0.0008400385405164328	
26.959874307978602	0.00446423917607472	0.0034746608744753633	0.0010379864342779687	
27.377617996610834	0.00427678571349674	0.0034761795792298917	0.0011529010517450193	
27.801834630457815	0.003821710184761858	0.003466153629484894	0.0011657013030875365	
28.232624507910387	0.003332794154063618	0.0034465902540084803	0.001122847712063248	
28.670089481484574	0.002933842507581823	0.0034192181696050565	0.001066443383610448	
29.114332981902788	0.0026483665788704968	0.003385512869065912	0.0010143879606708966	
29.565460042548164	0.0024662283173012257	0.0033467257382068243	0.0009712523510304911	
30.0235773242978	0.0023744098656262778	0.003303912974610926	0.000936641001173564	
30.488793140740842	0.002365803612415355	0.0032579625146576096	0.0009083964289458453	
30.961217483787163	0.0024406526564893505	0.0032096182649665604	0.0008831725558086911	
31.440962049673153	0.002604732854506817	0.0031595014704182967	0.0008554974758860606	
31.928140265370157	0.002860596495696343	0.003108129311907549	0.0008153540508616411	
32.42286731540228	0.0031783309948581464	0.0030559309477701546	0.0007452885305217815	
32.925260169079685	0.003436894181059315	0.0030032612606534243	0.0006273757552765628	
33.435437608153904	0.003436061996133567	0.0029504125811192017	0.00048570553119548887	
33.95352025490161	0.003139790591994234	0.0028976246489144245	0.000415046428287127	
34.479630600643624	0.002747558059409777	0.0028450930527159596	0.0004449445289314081	
35.01389303470575	0.0024182987777936473	0.0027929763649051755	0.0005080782341492432	
35.556433873828425	0.0021953929672789358	0.002741402162734397	0.0005678868804359056	
36.107381392031996	0.002075735461588715	0.0026904721028774086	0.0006186323840858437	
36.666865850944866	0.0020510237724542125	0.0026402661937382768	0.0006615151295168544	
37.23501953060145	0.002119198641074779	0.0025908463894565507	0.0006965925581650912	
37.81197676071744	0.0022822843005026097	0.0025422596114221515	0.0007186463517265322	
38.397873952449665	0.002527018140473701	0.0024945402872550257	0.0007106386910213598	
38.99284963064802	0.0027704949763032757	0.0024477124834697537	0.0006370862695686134	
39.59704446660722	0.0028260060005464147	0.0024017916962418787	0.00046984999678993216	
40.21060131132589	0.0026064764690292394	0.002356786354610367	0.0002704251942907047	
40.83366522928125	0.0022832305713352107	0.00231269908187886	0.00019703945007098337	
41.46638353272696	0.002019417712367472	0.002269527753717908	0.0002743000695927832	
42.108905816522395	0.0018609418860465199	0.002227266385337942	0.0003703897016562668	
42.76138399350171	0.0018072905241415748	0.0021859058749346964	0.00045366847189918575	
43.42397233039088	0.0018544807867922426	0.002145434626260596	0.0005230592829914114	
44.096827484281306	0.0020003308517059287	0.0021058390695216068	0.0005741359147847049	
44.78010853966855	0.0022175144777713328	0.002067104096731117	0.0005857137963471244	
45.47397704606499	0.0023852545728476914	0.0020292134250777935	0.0005124981994160579	
46.17859705619533	0.002320676306840307	0.0019921498997044185	0.00033556989871995086	
46.894135164783904	0.00206372953560157	0.001955895745482831	0.00014245558156056716	
47.62076054794297	0.0018126993683315682	0.0019204327758498936	0.0001250603693318789	
48.35864500317141	0.001659451534197488	0.0018857425654937472	0.00023767139561334328	
49.10796298997312	0.0016158857957947247	0.0018518065926086953	0.0003391688467977128	
49.86889167110482	0.001679126319292683	0.001818606355537587	0.000422313658855502	
50.641610954463076	0.0018381908331727916	0.0017861234678647384	0.00047845879088360776	
51.42630353562007	0.0020222258122021748	0.0017543397353868989	0.0004723519032380495	
52.22315494101898	0.002049192122822938	0.0017232372178549592	0.0003562739973540783	
53.03235357183818	0.001855501799438579	0.0016927982779289471	0.00016723398756271035	
53.854090748535334	0.0016268833194573356	0.001663005619409426	5.037580466872996e-05	
54.688560756081706	0.0014887749073209157	0.0016338423164885766	0.0001677380208115149	
55.53596088989733	0.0014640411012470044	0.001605291835494369	0.00027652282306583653	
56.39649150249797	0.0015493746943438648	0.0015773380503733253	0.00036264661080407447	
57.27035605086487	0.0017133359904020617	0.0015499652529648337	0.0004087742011625862	
58.15776114454846	0.001819699819295081	0.0015231581589571581	0.0003640004708750959	
59.05891659451753	0.001708566678068628	0.001496901910277551	0.00021188598128771827	
59.974035462765215	0.001498428551638142	0.00147118207455226	3.91787583777423e-05	
60.90333411268367	0.0013594341081894555	0.0014459846421734331	0.00011049416869866225	
61.847032260219336	0.0013360337202879533	0.001421296021426228	0.00022447797934733633	
62.80535302582078	0.001425050036451943	0.0013971030320584397	0.00031235550812625765	
63.778522987191536	0.0015744625799826502	0.0013733928976147516	0.00034997549215434406	
64.76677223286032	0.0016103951449079514	0.001350153236806653	0.00028153483192379884	
65.77033441658139	0.0014510813825914198	0.0013273720541456702	0.00012518118644748932	
66.78944681257751	0.0012837232107721273	0.001305037730030806	2.937309177299678e-05	
67.82435037163955	0.0012224428252424202	0.0012831390104497823	0.00015377831542472188	
68.87528977809474	0.001280026012820385	0.0012616649964272235	0.00025118252947169925	
69.94251350765792	0.0014136449505466559	0.001240605133330359	0.00030342248873919747	
71.02627388617911	0.0014551128986053613	0.0012199492001237556	0.00025355777874618945	
72.12682714930152	0.001310013247814119	0.0011996872986483739	0.00011122893838270907	
73.24443350304374	0.0011658951546743967	0.0011798098429865375	3.775673679424748e-05	
74.37935718532088	0.0011340511648239857	0.0011603075489627513	0.00015326812168589595	
75.53186652841877	0.0012180778488145678	0.0011411714238204849	0.00024097493219109393	
76.7022340224364	0.0013283502695413056	0.0011223927561067174	0.0002626561285129869	
77.89073637971123	0.0012723555124113804	0.001103963105789026	0.00016913884691490772	
79.09765460024283	0.0011190168001286485	0.0010858742946240891	3.340290953805604e-05	
80.32327403813038	0.0010510374196148527	0.001068118396791518	0.00010296765609626352	
81.5678844690394	0.001105754756707191	0.0010506877298027647	0.00019824780978962067	
82.83178015871405	0.001213612168693523	0.0010335748456913687	0.0002371193790685519	
84.11525993255103	0.001177879179969099	0.001016772522487932	0.0001622357269230863	
85.41862724625115	0.001037194717580226	0.0010002737559807935	3.754221729162936e-05	
86.74219025756646	0.0009822659743697808	0.0009840717517614027	0.00010017938730749634	
88.08626189915832	0.00104862055818681	0.0009681599175517886	0.0001886410757326622	
89.45115995258467	0.0011321434972517176	0.0009525318558101957	0.00020685153879657103	
90.83720712343391	0.0010496528915063094	0.0009371813566099038	0.00011249530459565751	
92.24473111762269	0.0009363224050867159	0.000922102390785428	3.849702670933644e-05	
93.67406471887617	0.0009390065709611144	0.0009072891033396286	0.00013194519841365143	
95.1255458674087	0.0010317871315676248	0.0008927358071047856	0.00019224307157107923	
96.59951773982377	0.0010225091384616746	0.0008784369766503207	0.0001455248477497305	
98.09632883025184	0.0009027723927202314	0.0008643872424296018	3.99625091344305e-05	
99.61633303274554	0.0008727797868726579	0.0008505813851581091	9.930011248517005e-05	
101.15988972495167	0.0009520304506700424	0.000837014330415162	0.00017074865305557376	
102.72736385307937	0.0009654897027145147	0.0008236811434613872	0.00014443022642455063	
104.31912601818526	0.0008544131410045537	0.0008105770242641452	4.460476753347434e-05	
105.93555256379533	0.0008254697027121072	0.0007976973027232164	9.258019460961401e-05	
107.57702566488457	0.0009019071154342967	0.0007850374340891512	0.00015893565357063166	
109.24393341823551	0.0008943247032283278	0.0007725929945668473	0.00012243316922694555	
110.93666993419627	0.0007928679424230345	0.0007603596770970701	3.804756752800908e-05	
112.65563542986153	0.0007951929181687307	0.0007483332873088123	0.0001062406940901567	
114.40123632369622	0.0008668446161519914	0.0007365097396355997	0.000148971358352534	
116.17388533162597	0.0008056136162137305	0.0007248850535890375	8.075044852332509e-05	
117.9740015646163	0.0007387774504658365	0.0007134553501831148	5.5819946547927355e-05	
119.802010627764	0.0007909879679862625	0.0007022168485029881	0.00012870097390497843	
121.65834472092367	0.0008047332748452981	0.0006911658624121994	0.00011475851967605489	
123.54344274089367	0.000715131855451945	0.0006802987973924812	3.9171661065974234e-05	
125.45775038518534	0.0007267440899562525	0.0006696121475105362	0.0001004346657847263	
127.40172025740017	0.0007766908248408046	0.0006591024925063778	0.0001236110993501081	
129.3758119742398	0.0006974208491134188	0.000648766494998038	4.887837130549682e-05	
131.3804922741741	0.0006825196415590006	0.0006386008977976518	8.112469290474688e-05	
133.41623512779302	0.0007391713054570199	0.0006286025213341263	0.00011975262609118743	
135.48352184986857	0.0006728353433466175	0.0006187682611778078	5.409031175363975e-05	
137.58284121315285	0.0006508958739423795	0.000609095085662736	7.356340718309995e-05	
139.71468956393986	0.0007042209719734612	0.0005995800336022798	0.0001124833537024013	
141.879570939417	0.0006396137043907627	0.0005902202120941088	4.9491551381188474e-05	
144.07799718683648	0.0006283170770319397	0.0005810127944106364	7.620121304203457e-05	
146.31048808453184	0.0006708380731423225	0.0005719550179712443	0.00010242142777011325	
148.57757146481032	0.0006017224597689429	0.0005630441823927431	4.0121333098132e-05	
150.87978333874923	0.0006161681803766115	0.0005542776476146943	8.59887594962348e-05	
153.2176680229263	0.0006292122381256416	0.000545652832096354	8.387781517052307e-05	
155.5917782681133	0.0005693169215502786	0.000537167211082155	4.243473904062765e-05	
158.00267538996428	0.0006112740824150444	0.000528818314932769	9.466005823666379e-05	
160.45092940172842	0.0005744137157412773	0.0005206037275189309	5.3810160935837703e-05	
162.9371191490193	0.0005580106885158019	0.0005125210846753285	6.557700847285616e-05	
165.46183244667284	0.0005868021499425799	0.0005045680727119819	8.327028112582132e-05	
168.02566621772516	0.0005293144930930873	0.0004967424269806553	3.873989048386687e-05	
170.6292266345446	0.0005657440141639286	0.0004890419304939509	8.589039380068066e-05	
173.27312926215015	0.0005267036130851373	0.00048146441259484297	4.528882973939197e-05	
175.9579992037507	0.0005276922097834304	0.0004740077476745083	6.937537430521225e-05	
178.68447124853947	0.0005302387051832703	0.0004666698539364095	6.358449087631984e-05	
181.45319002177868	0.0004971469349128842	0.00045944869220467644	5.072657389173824e-05	
184.2648101372089	0.0005252022971534799	0.00045234226477492226	7.37532307917672e-05	
187.11999635182175	0.00047767681559441754	0.00044534861430570687	3.889287807118609e-05	
190.019423723029	0.000510671953122205	0.00043846582274895764	7.524935792101521e-05	
192.9637777682679	0.0004643710251996106	0.0004316920103177132	3.511181022351147e-05	
195.95375462707955	0.000492635479965373	0.00042502533448964376	7.249601986064116e-05	
198.99006122569847	0.00045257045230675185	0.000418463989044866	3.509371430336422e-05	
202.0734154441926	0.00047561598401495197	0.0004120062031366367	6.910143240941492e-05	
205.20454628619316	0.000439909747856732	0.0004056502403935763	3.494801730188399e-05	
208.38419405125447	0.0004610937856869604	0.000399394398052128	6.656864619811187e-05	
211.6131105098844	0.00042602519138816754	0.0003932370061180227	3.3770231212874466e-05	
214.892059081287	0.0004484865741122379	0.0003871764265555707	6.461929281068737e-05	
218.22181501385919	0.0004121035551487724	0.0003812110525036553	3.308212917013112e-05	
221.60316556848443	0.0004354312564542895	0.00037533930751735244	6.148101218897309e-05	
225.03691020466627	0.00040076340109402664	0.0003695596448341501	3.598158432087843e-05	
228.5238607695462	0.00041810709385564756	0.0003638705466637857	5.4403362509631336e-05	
232.06484168985054	0.0003952175440737901	0.00035827052350076254	4.392748940223449e-05	
235.66069016681035	0.00039490469958517816	0.00035275811345865154	4.214664073434889e-05	
239.3122563741041	0.00039523609947471556	0.00034733188162531457	5.30190992323717e-05	
243.0204036588648	0.0003725997353217392	0.0003419904194382387	3.121683137933367e-05	
246.78600874580337	0.00038955086959159205	0.0003367323440791923	5.372798762035028e-05	
250.60996194449422	0.0003637277452378734	0.0003315562978874542	3.708934358087735e-05	
254.4931673598731	0.0003659115967871556	0.00032646094779090223	3.945067655723214e-05	
258.43654310599635	0.0003681499742631105	0.0003214449847542748	4.999230733697281e-05	
262.4410215231124	0.00034464976723443087	0.00031650712324394917	3.0056307173498888e-05	
266.507549398097	0.0003549016113567738	0.0003116461007086108	4.3276364499001596e-05	
270.63708818830384	0.0003481361825731517	0.0003068606770752142	4.506318695214034e-05	
274.8306142488838	0.00032956930840886034	0.00030214963425966067	2.859496324653843e-05	
279.08911906362675	0.00033854934177295965	0.00029751177569164436	4.1053931381842346e-05	
283.4136094793798	0.00033401187574105655	0.00029294592585313957	4.394194137009128e-05	
287.80510794409827	0.0003154835225044325	0.0002884509298300294	2.9048792657942197e-05	
292.26465274858515	0.0003180409562356333	0.00028402565287638954	3.4015306171871864e-05	
296.7932982719762	0.0003222487464755162	0.00027966897999096984	4.348972226818762e-05	
301.3921152310292	0.00030711519487050526	0.00027537981550542943	3.501543774339382e-05	
306.0621909332746	0.00029704419066634594	0.0002711570826839048	2.6425894988967528e-05	
310.80462953409153	0.0003014407652964468	0.0002669997233335013	3.444141192615054e-05	
315.6205522977641	0.00030254040846229525	0.00026290669742532504	4.0426459276827136e-05	
320.5110978625849	0.00029081568862051514	0.00025887698272567954	3.461862487983766e-05	
325.47742251006514	0.0002797729000865205	0.0002549095744370712	2.6181734257516004e-05	
330.52070043831674	0.00027795267252939105	0.00025100348484868325	2.6977779495736204e-05	
335.6421240396705	0.0002808273897286182	0.00024715774299598827	3.367904728333468e-05	
340.8429041825955	0.00027971026185718005	0.00024337139432918705	3.687567887803125e-05	
346.1242704979875	0.0002721444467338721	0.00023964350039017203	3.4251407131686194e-05	
351.4874716698928	0.0002627196739327683	0.000235973138497725	2.8762669786673966e-05	
356.9337757307372	0.00025571294256329657	0.00023235940144067428	2.4394678592868557e-05	
362.46447036112943	0.000252045973454374	0.0002288013971787431	2.3453315242988845e-05	
368.08086319431027	0.0002505640370062399	0.0002252982485508353	2.527376285169689e-05	
373.7842821253185	0.00024966089866841547	0.00022184909299051355	2.781180896811726e-05	
379.57607562494815	0.00024821003203756234	0.0002184530822484334	2.976628326382117e-05	
385.45761305857025	0.00024582674747509217	0.0002151093821215094	3.0784682006830366e-05	
391.43028500989345	0.00024266397815623817	0.0002118171721885952	3.101894467117411e-05	
397.49550360974456	0.00023906993058161048	0.0002085756455524685	3.0771781526060576e-05	
403.6547028699399	0.00023535100775104846	0.00020538400858792418	3.0308068021125813e-05	
409.9093390223323	0.0002316822249327606	0.00020224148069577892	2.9784853616054647e-05	
416.26089086311043	0.00022809943401339014	0.00019914729406260662	2.924072156276356e-05	
422.71086010243414	0.00022451220921251627	0.0001961006934260234	2.860427337028927e-05	
429.2607717194863	0.00022072216505809975	0.00019310093584535518	2.771150658126649e-05	
435.91217432302693	0.0002164777936596377	0.00019014729047752023	2.6351509305052558e-05	
442.6666405175339	0.00021162045524015683	0.0001872390383579709	2.4381974799045827e-05	
449.52576727501685	0.00020632876238936015	0.00018437547218654252	2.1953682380589356e-05	
456.4911763125926	0.0002013174629902366	0.0001815558961180621	1.980906375998186e-05	
463.56451447591087	0.0001977045818599256	0.00017877962555757745	1.927633646354823e-05	
470.74745412852144	0.0001963109843947566	0.0001760459869600707	2.1066102570624365e-05	
478.04169354727435	0.00019642341762407924	0.000173354317634526	2.3759637875536802e-05	
485.4489573238469	0.0001950688892082053	0.00017070396555222606	2.452338959517552e-05	
492.97099677249224	0.00018981277239946912	0.00016809428915915645	2.1718728874082025e-05	
500.60959034410683	0.00018359903321126574	0.00016552465719240053	1.813274522190109e-05	
508.36654404671106	0.0001817169951831281	0.00016299444850041516	1.9334355945843616e-05	
516.2436918724502	0.00018281638767775682	0.00016050305186707478	2.2670250460680907e-05	
524.242896231207	0.00017881031940738726	0.00015804986583938443	2.0761527017270038e-05	
532.3660483909357	0.00017252499784691668	0.00015563429855875742	1.7014655824448e-05	
540.6150689248177	0.00017294014908522152	0.00015325576759576246	2.0225493276164514e-05	
548.9919081653474	0.00017147603612600924	0.00015091369978824636	2.057392894005584e-05	
557.4985466654523	0.00016485578020454547	0.00014860753108274154	1.6355662753873234e-05	
566.1369956667598	0.00016593217761334765	0.00014633670637907196	1.998017190537094e-05	
574.909297575119	0.00016210479104942143	0.00014410067937807285	1.800411255233918e-05	
583.8175264434902	0.00015851344511843172	0.000141898912432343	1.702686147370853e-05	
592.8637884623186	0.00015882187822502852	0.00013973087639995114	1.9105972689481407e-05	
602.0502224575035	0.0001529592367512411	0.00013759605050102155	1.5588926304493637e-05	
611.379000396087	0.00015427950466759648	0.0001354939221771238	1.8827656619963047e-05	
620.8523278997751	0.00014834783461248924	0.0001334239869533977	1.5117233268369133e-05	
630.4724447664181	0.00014935403339593923	0.00013138574830334393	1.7985966384501832e-05	
640.2416254995708	0.00014445817524611672	0.00012937871751621437	1.537129152630349e-05	
650.1621798462554	0.00014359137345119614	0.00012740241356693917	1.6188976700163046e-05	
660.2364533430635	0.00014191412378684862	0.00012545636298852598	1.6726312528013704e-05	
670.4668278707137	0.00013744329943430816	0.00012354009974687493	1.3947520874691161e-05	
680.8557222172046	0.0001380840669162104	0.00012165316511794869	1.6439784928935617e-05	
691.4055926496942	0.00013513108458489804	0.00011979510756724263	1.5596845104945304e-05	
702.1189334952396	0.00013126050226921384	0.00011796548263150042	1.3361626745293647e-05	
712.9982777305363	0.00013091041017912524	0.00011616385280262248	1.4746569374628868e-05	
724.0461975807946	0.00013009579490840044	0.00011438978741371621	1.5773593192463767e-05	
735.2653051278958	0.00012689014530632708	0.00011264286252723853	1.4471251898247516e-05	
746.6582529279726	0.00012367741264319038	0.0001109226608251828	1.2885207824030433e-05	
758.2277346385576	0.0001217854669338703	0.00010922877150126396	1.2573442898806812e-05	
769.9764856554507	0.00012068781099338203	0.00010756079015505585	1.3127116664621213e-05	
781.9072837594538	0.00011959539122914284	0.00010591831868803856	1.3677266949709257e-05	
794.0229497731273	0.00011820082968612011	0.0001043009652015116	1.3904002925420119e-05	
806.3263482277227	0.00011656105106266263	0.00010270834389633322	1.3863817973040209e-05	
818.82038804045	0.00011480338402926552	0.00010114007497444507	1.3676702978188897e-05	
831.5080232022387	0.00011297578498241086	9.959578454214343e-05	1.3388573024691273e-05	
844.3922534761538	0.0001110247544258249	9.807510451505995e-05	1.2951705564574702e-05	
857.4761251066391	0.00010885913933456446	9.657767252481417e-05	1.228148096974644e-05	
870.7627315397452	0.00010653180288485531	9.51031318273034e-05	1.1429421228796876e-05	
884.2552141545192	0.00010446901488575923	9.36511312125947e-05	1.0845833009455648e-05	
897.9567630057271	0.00010330557664382518	9.222132491638554e-05	1.1195226061093224e-05	
911.8706175780853	0.00010282297153162282	9.081337253300008e-05	1.2092310741313285e-05	
926.0000675521785	0.00010123392567258935	8.94269389298902e-05	1.1809259592328758e-05	
940.3484535822448	9.841036369887195e-05	8.806169416360916e-05	1.035501628647597e-05	
954.9191680860141	9.747712977145925e-05	8.671731339722874e-05	1.0863704704513811e-05	
969.715656046784	9.677279719412584e-05	8.539347681916995e-05	1.1385197572702577e-05	
984.7414158279239	9.389738719760209e-05	8.408986956341932e-05	9.82570220004883e-06	
1000.0	9.378955567155553e-05	8.28061816311024e-05	1.1036929379249924e-05	


==> data/fig_delay_quadvf_bode_12.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005198142852818237	0.00022669137288265198	
0.10154950161807173	0.005424263851159186	0.005198420172701023	0.0002266912667961042	
0.10312301278878754	0.005424523276890389	0.005198706173408573	0.00022669115735895567	
0.10472090554055413	0.005424790826154535	0.005199001127319704	0.0002266910444654683	
0.10634355766636439	0.005425066754025711	0.0051993053154008005	0.00022669092800655435	
0.10799135281311975	0.005425351323631497	0.0051996190274791725	0.00022669080786966568	
0.1096646805723366	0.005425644806410056	0.005199942562525287	0.00022669068393868662	
0.11136393657225817	0.005425947482375599	0.005200276228944168	0.0002266905560938088	
0.11308952257139368	0.0054262596403925395	0.005200620344876257	0.0002266904242114281	
0.11484184655350702	0.0054265815784585855	0.005200975238508083	0.0002266902881640077	
0.11662132282407707	0.005426913603997136	0.005201341248393049	0.00022669014781996348	
0.11842837210825283	0.005427256034159231	0.005201718723782691	0.0002266900030435218	
0.12026342165032622	0.005427609196135441	0.005202108024968758	0.00022668985369459619	
0.12212690531474645	0.0054279734274780105	0.005202509523636499	0.00022668969962863695	
0.12401926368869937	0.005428349076433596	0.005202923603229502	0.00022668954069649178	
0.12594094418627644	0.005428736502287014	0.0052033506593265316	0.0002266893767442624	
0.12789240115425762	0.005429136075716311	0.005203791100030731	0.00022668920761314382	
0.12987409597953362	0.005429548179159614	0.00520424534637166	0.00022668903313925943	
0.13188649719819254	0.005429973207194128	0.005204713832720539	0.00022668885315351169	
0.13393008060629666	0.005430411566927731	0.0052051970072192625	0.00022668866748139826	
0.13600532937237603	0.005430863678403595	0.00520569533222355	0.00022668847594284797	
0.13811273415166478	0.005431329975018294	0.005206209284760812	0.00022668827835202658	
0.14025279320210793	0.005431810903953884	0.005206739357003196	0.0002266880745171574	
0.1424260125021654	0.005432306926624429	0.005207286056756354	0.00022668786424032638	
0.1446329058704415	0.005432818519137507	0.005207849907964502	0.00022668764731727763	
0.14687399508716817	0.005433346172771236	0.005208431451232325	0.00022668742353720842	
0.14914981001757044	0.005433890394467337	0.005209031244364333	0.00022668719268255686	
0.15146088873714358	0.0054344517073408516	0.005209649862922289	0.0002266869545287684	
0.1538077776588715	0.005435030651207098	0.005210287900801342	0.00022668670884408082	
0.15619103166241588	0.005435627783126487	0.005210945970825543	0.00022668645538927745	
0.15861121422530794	0.0054362436779678445	0.005211624705363452	0.00022668619391744173	
0.16106889755617235	0.005436878928990934	0.005212324756964521	0.0002266859241737065	
0.16356466273001555	0.0054375341484488495	0.005213046799017044	0.00022668564589498495	
0.1660990998256107	0.005438209968211049	0.005213791526428434	0.0002266853588097018	
0.16867280806501112	0.005438907040407755	0.005214559656328647	0.00022668506263751439	
0.1712863959552255	0.005439626038096534	0.005215351928797607	0.0002266847570890098	
0.17394048143208848	0.005440367655951882	0.005216169107617492	0.00022668444186541335	
0.17663569200636045	0.005441132610978662	0.005217011981050818	0.00022668411665826757	
0.17937266491209122	0.005441921643250303	0.005217881362645273	0.0002266837811491161	
0.18215204725728248	0.005442735516672695	0.005218778092066286	0.0002266834350091598	
0.18497449617688488	0.005443575019774745	0.005219703035958381	0.0002266830778989136	
0.18784067898816573	0.005444440966526612	0.005220657088836384	0.00022668270946784281	
0.1907512733484843	0.005445334197186709	0.005221641174007621	0.0002266823293539978	
0.19370696741551147	0.005446255579178514	0.005222656244526264	0.0002266819371836175	
0.1967084600099325	0.005447206007998417	0.005223703284181079	0.00022668153257072917	
0.19975646078067044	0.005448186408155774	0.005224783308517812	0.00022668111511674365	
0.20285169037266976	0.0054491977341464114	0.005225897365897586	0.00022668068441001322	
0.2059948805972802	0.005450240971460936	0.005227046538592674	0.00022668024002539194	
0.20918677460527996	0.005451317137629182	0.005228231943921116	0.0002266797815237677	
0.21242812706258082	0.0054524272833022715	0.0052294547354216825	0.0002266793084515878	
0.215719704328655	0.005453572493373758	0.005230716104070787	0.0002266788203403561	
0.21906228463772706	0.0054547538881414455	0.005232017279542989	0.0002266783167061182	
0.22245665828277353	0.005455972624511519	0.005233359531516817	0.0002266777970489327	
0.22590362780237347	0.005457229897246689	0.0052347441710277505	0.0002266772608522947	
0.22940400817045398	0.005458526940260196	0.005236172551870207	0.0002266767075825857	
0.23295862698897662	0.005459865027957506	0.005237646072050562	0.00022667613668845492	
0.2365683246836085	0.005461245476627704	0.005239166175293239	0.00022667554760020058	
0.2402339547024262	0.0054626696458866635	0.00524073435260207	0.00022667493972912845	
0.243956383717698	0.005464138940174127	0.005242352143879174	0.00022667431246688242	
0.24773649183079302	0.005465654810306995	0.005244021139603757	0.00022667366518473378	
0.2515751727802653	0.005467218755091224	0.005245742982573322	0.00022667299723287278	
0.2554733341531623	0.005468832322994797	0.00524751936970989	0.00022667230793964582	
0.2594318975996074	0.005470497113884431	0.005249352053934021	0.00022667159661077487	
0.26345179905070754	0.005472214780828768	0.005251242846109459	0.00022667086252854105	
0.2675339889398373	0.005473987031970941	0.005253193617061462	0.00022667010495094433	
0.27167943242735193	0.005475815632473577	0.005255206299671989	0.0002266693231108147	
0.2758891096287819	0.005477702406539429	0.005257282891055055	0.00022666851621490382	
0.28016401584656353	0.005479649239510991	0.0052594254548157734	0.00022666768344291454	
0.2845051618053608	0.0054816580800526905	0.005261636123396765	0.00022666682394653328	
0.28891357389103245	0.005483730942419305	0.005263917100515798	0.00022666593684836947	
0.2933902943933029	0.005485869908814605	0.005266270663698735	0.0002266650212408987	
0.29793638175219256	0.005488077131844315	0.005268699166912077	0.00022666407618532534	
0.30255291080826724	0.005490354837067749	0.005271205043299596	0.00022666310071042182	
0.30724097305676445	0.00549270532565273	0.005273790808027829	0.00022666209381130498	
0.31200167690565833	0.00549513097713862	0.0052764590612454304	0.00022666105444816298	
0.3168361479377224	0.0054976342523125705	0.005279212491161649	0.00022665998154493218	
0.3217455291766536	0.005500217696204384	0.005282053877249495	0.00022665887398791304	
0.32673098135731937	0.005502883941205672	0.005284986093579498	0.000226657730624325	
0.33179368320019265	0.005505635710319319	0.005288012112290184	0.00022665655026079016	
0.33693483169003946	0.0055084758205456216	0.0052911350072018795	0.0002266553316617745	
0.3421556423589239	0.005511407186411764	0.0052943579575807035	0.00022665407354792517	
0.3474573495735992	0.005514432823651802	0.005297684252060074	0.0002266527745943605	
0.35284120682735126	0.005517555853044597	0.005301117292727423	0.00022665143342887113	
0.3583084870363649	0.005520779504417698	0.005304660599384312	0.000226650048630037	
0.3638604828406817	0.005524107120825563	0.005308317813988566	0.00022664861872526317	
0.3694985069098218	0.0055275421629110465	0.00531209270528757	0.0002266471421887142	
0.37522389225314035	0.00553108821345963	0.0053159891736524354	0.0002266456174391759	
0.3810379925349945	0.00553474898215636	0.005320011256123286	0.00022664404283776848	
0.3869421823947922	0.005538528310556225	0.005324163131676551	0.00022664241668561731	
0.39293785777200174	0.005542430177279159	0.005328449126725819	0.0002266407372213449	
0.39902643623619527	0.005546458703441729	0.0053328737208684805	0.00022663900261848512	
0.4052093573222091	0.005550618158338223	0.005337441552891221	0.00022663721098275359	
0.41148808287049476	0.005554912965384682	0.005342157427048126	0.0002266353603491909	
0.41786409737274555	0.005559347708340252	0.005347026319626128	0.0002266334486791497	
0.4243389083228771	0.005563927137821221	0.005352053385813407	0.00022663147385714206	
0.43091404657344795	0.005568656178124012	0.005357243966887364	0.00022662943368752822	
0.4375910666976019	0.005573539934374531	0.005362603597739866	0.00022662732589102543	
0.4443715473566186	0.0055785837000223645	0.005368138014758614	0.00022662514810104458	
0.45125709167315986	0.005583792964699582	0.005373853164084706	0.00022662289785983002	
0.4582493276102989	0.0055891734224651915	0.005379755210267834	0.00022662057261439917	
0.4653499083564233	0.005594730980457723	0.005385850545341941	0.0002266181697122608	
0.4725605127161014	0.005600471767979969	0.005392145798345754	0.0002266156863969146	
0.4798828455070056	0.0056064021460414904	0.0053986478453142235	0.00022661311980308544	
0.4873186379629853	0.005612528717386358	0.005405363819768728	0.00022661046695172506	
0.49486964814338685	0.005618858337035425	0.005412301123735813	0.00022660772474470368	
0.5025376613487146	0.005625398123374565	0.005419467439326321	0.00022660488995923154	
0.5103244905427329	0.00563215546982249	0.005426870740909013	0.00022660195924195013	
0.5182319767811088	0.00563913805711419	0.005434519307915229	0.0002265989291026874	
0.5262619896466971	0.0056463538662386605	0.005442421738313757	0.00022659579590785883	
0.5344164276915693	0.005653811192072347	0.005450586962797896	0.00022659255587347658	
0.5426972188858914	0.005661518657752862	0.005459024259729834	0.0002265892050577471	
0.5511063210737586	0.005669485229840789	0.005467743270890749	0.00022658573935322994	
0.559645722436092	0.005677720234320972	0.0054767540180886715	0.00022658215447852157	
0.5683174419607084	0.005686233373498613	0.005486066920680097	0.00022657844596942807	
0.5771235299196736	0.0056950347438497065	0.005495692814065538	0.00022657460916961458	
0.5860660683540517	0.005704134854889907	0.005505642969223928	0.00022657063922063508	
0.595147171566167	0.0057135446491309895	0.0055159291133557295	0.0002265665310513741	
0.604368986619493	0.005723275523199402	0.005526563451710123	0.0002265622793667919	
0.6137336938462858	0.005733339350197404	0.0055375586906776615	0.00022655787863594344	
0.6232435073630855	0.005743748503393699	0.005548928062236173	0.00022655332307923274	
0.6329006755942035	0.005754515881337529	0.005560685349844913	0.00022654860665482224	
0.6427074818033226	0.005765654934497825	0.005572844915889624	0.00022654372304411696	
0.6526662446333333	0.005777179693537498	0.005585421730789673	0.00022653866563629953	
0.6627793186545348	0.00578910479934205	0.005598431403887672	0.00022653342751179106	
0.6730490949213316	0.0058014455349317574	0.0056118902162521295	0.00022652800142457594	
0.6834780015375548	0.0058142178593977335	0.005625815155534812	0.000226522379783288	
0.6940685042305437	0.005827438444014166	0.005640223953036563	0.00022651655463096503	
0.7048231069341222	0.005841124710692367	0.005655135123148862	0.0002265105176233553	
0.7157443523806098	0.005855294872956756	0.005670568005352908	0.00022650426000564073	
0.7268348227020044	0.005869967979638942	0.005686542808974251	0.00022649777258746968	
0.7380971400404808	0.005885163961503703	0.005703080660908768	0.00022649104571612305	
0.7495339671683494	0.005900903681040034	0.005720203656555271	0.00022648406924767513	
0.7611480081176202	0.005917208985671906	0.005737934914211743	0.00022647683251594822	
0.7729420088193235	0.005934102764666989	0.005756298633215924	0.0002264693242990798	
0.784918757752735	0.005951609010047733	0.005775320156137412	0.00022646153278348542	
0.7970810866046624	0.0059697528818381754	0.005795026035357522	0.00022645344552495414	
0.8094318709389453	0.005988560778011821	0.005815444104405496	0.0002264450494066521	
0.8219740308763326	0.006008060409541536	0.005836603554455461	0.00022643633059369868	
0.8347105317848907	0.006028280880991827	0.005858535016428257	0.00022642727448401564	
0.847644384981113	0.006049252777137794	0.005881270649186545	0.00022641786565507727	
0.8607786484418896	0.0060710082561438485	0.005904844234360706	0.00022640808780616134	
0.8741164275275125	0.0060935811498897315	0.0059292912783979355	0.00022639792369567364	
0.8876608757158821	0.006117007072092104	0.005954649122488094	0.00022638735507299579	
0.9014151953480897	0.006141323534937894	0.005980957061088166	0.00022637636260438408	
0.9153826383855528	0.006166570075021448	0.006008256469843726	0.0002263649257922175	
0.9295665071788846	0.00619278838946273	0.0060365909437913624	0.00022635302288695486	
0.9439701552486742	0.006220022483179214	0.006066006446822148	0.00022634063079102508	
0.9585969880783669	0.006248318828391424	0.006096551473494179	0.0002263277249537382	
0.9734504639194281	0.006277726537562866	0.006128277224403631	0.00022631427925629948	
0.9885340946089864	0.006308297551111077	0.006161237796460627	0.00022630026588578604	
1.0038514464001433	0.006340086841380235	0.0061954903895706384	0.0002262856551968719	
1.01940614080515	0.006373152634539353	0.006231095531396686	0.0002262704155598941	
1.0352018554516484	0.006407556652266856	0.0062681173220752225	0.00022625451319368916	
1.051242324952181	0.006443364375305372	0.006306623700982668	0.000226237911981421	
1.0675313417871697	0.006480645331224222	0.006346686737904175	0.00022622057326735886	
1.0840727572015847	0.006519473409015627	0.0063883829512458665	0.000226202455632324	
1.1008704821154982	0.006559927203479906	0.006431793656262053	0.0002261835146451749	
1.117928488048752	0.006602090392731022	0.006477005346646204	0.0002261637025873686	
1.1352508080599522	0.006646052152584438	0.006524110113266006	0.00022614296814713985	
1.1528415377000134	0.006691907612083157	0.006573206104317826	0.0002261212560794711	
1.1707048359804781	0.006739758354985492	0.0066243980317444474	0.00022609850682730632	
1.1888449263568397	0.006789712972692065	0.006677797729414513	0.0002260746560989072	
1.2072660977271032	0.006841887674844229	0.006733524769317285	0.00022604963439541937	
1.225972705445816	0.006896406964699318	0.006791707142899452	0.00022602336648178679	
1.2449691723538168	0.00695340438740056	0.006852482015682542	0.00022599577079314095	
1.2642599898239333	0.007013023360435986	0.006915996564474541	0.00022596675876745162	
1.2838497188228888	0.007075418096951618	0.006982408907857683	0.00022593623409379297	
1.3037429909896587	0.00714075463418496	0.007051889142231038	0.0002259040918637849	
1.3239445097305402	0.00720921198115948	0.007124620497554957	0.000225870217611678	
1.3444590513311867	0.007280983401981287	0.0072008006291361115	0.00022583448622609276	
1.3652914660858761	0.0073562778536698185	0.007280643064369796	0.0002257967607133818	
1.386446679444272	0.007435321600512311	0.007364378826396738	0.00022575689078912977	
1.4079296931759626	0.007518360030552233	0.0074522582602280065	0.00022571471126993083	
1.4297455865530366	0.007605659704120427	0.007544553091157666	0.00022567004023251464	
1.451899517550985	0.007697510669437721	0.007641558750358805	0.0002256226769010596	
1.4743967240682132	0.007794229086434819	0.007743597008616337	0.00022557239921597256	
1.4972425251644468	0.007896160207267607	0.007851018966403011	0.00022551896102830998	
1.5204423223183279	0.008003681770824472	0.007964208457216968	0.00022546208885276535	
1.5440016007044985	0.00811720787916419	0.008083585931598995	0.0002254014780984405	
1.5679259304904682	0.008237193436711258	0.0082096129019453	0.00022533678867980693	
1.5922209681535842	0.00836413924870089	0.008342797043641952	0.0002252676398893247	
1.6168924578184014	0.008498597894477392	0.008483698066816316	0.0002251936043873927	
1.6419462326147771	0.008641180514654628	0.008632934495946029	0.0002251142011331035	
1.667388216057011	0.008792564679921833	0.008791191522720777	0.00022502888703894845	
1.6932244234443516	0.008953503544794059	0.008959230132231065	0.00022493704708205844	
1.7194609632832076	0.009124836533620511	0.009137897745436626	0.0002248379825406456	
1.7461040387313935	0.009307501860930205	0.009328140674088206	0.0002247308969433087	
1.7731599490647525	0.009502551256616804	0.00953101875058699	0.00022461487921559019	
1.8006350911665105	0.009711167352294157	0.009747722578196002	0.00022448888337601877	
1.828535961039703	0.009934684293243238	0.009979593951106926	0.0002243517039636942	
1.8568691553430368	0.010174612277010128	0.010228150124957043	0.00022420194615943492	
1.885641372950552	0.010432666893049362	0.010495112783990672	0.00022403798927640654	
1.9148594165354507	0.010710804358373677	0.010782442760779491	0.00022385794192235445	
1.9445301941784663	0.01101126402552807	0.011092381830473744	0.00022365958664461016	
1.974660721001155	0.011336619898646346	0.01142750323928928	0.00022344031122114295	
2.0052581208244957	0.011689843352576581	0.011790773055181194	0.00022319702290164004	
2.036329627853186	0.01207437983556667	0.01218562496968581	0.00022292604075792145	
2.067882588386045	0.012494243078490777	0.012616051858223757	0.00022262295977176723	
2.0999244625529108	0.01295413126514537	0.013086718244670998	0.00022228247823228084	
2.132462826078452	0.013459570764168679	0.013603098826735775	0.000221898177245708	
2.1655053720733157	0.014017094383234806	0.01417164938182191	0.00022146223742173097	
2.199059912853022	0.01463446261140224	0.014800017592286711	0.0002209650727406398	
2.2331343817850464	0.015320937736450909	0.015497302338145598	0.00022039485474362235	
2.267736835164523	0.016087621476553262	0.01627437017589367	0.00021973689083927433	
2.302875454119006	0.01694786550384721	0.01714423566924898	0.00021897280764802713	
2.3385585465427567	0.01791775800621537	0.018122505015304678	0.0002180794721372811	
2.3747945490609914	0.019016671911604395	0.019227863877598	0.00021702755624734878	
2.411592029024571	0.020267818294491997	0.020482547881264104	0.0002157796063648845	
2.4489596865355954	0.021698654295842508	0.021912642322929173	0.0002142873958258281	
2.4869063565043885	0.02334079306620182	0.023547865907396315	0.0002124881601968388	
2.5254410107383527	0.025228646615432605	0.025420106867012314	0.0002102988989241279	
2.564572760063192	0.0273952140688017	0.027559237740899564	0.0002076069528975836	
2.604310856476998	0.029861959535306532	0.02998343251283801	0.00020425301990172856	
2.6446646953377266	0.03261758807070385	0.03267935312656831	0.0001999998324748322	
2.6856438175845567	0.035579197637971204	0.03556643158076877	0.00019448203251410276	
2.727257911993673	0.03853506560646704	0.03844434724724091	0.0001871691604087549	
2.769516817469004	0.04109526684059574	0.04094572453319026	0.0001775092053780743	
2.812430525368455	0.04272797271769445	0.04256247068197903	0.00016562256524935512	
2.8560091818661824	0.042963205670601384	0.0428277783583202	0.00015360379477844066	
2.9002630903514777	0.04167569327967353	0.04159487458078878	0.0001458703469378464	
2.945202713864811	0.039171058633701454	0.03915044287116354	0.00014621094529611577	
2.9908386775716385	0.035984158760001946	0.03602538117185503	0.0001539570369176226	
3.0371817712745264	0.032614448087501836	0.03271493474201546	0.00016513426484321682	
3.0842429519642045	0.029391713879038165	0.029540137179975504	0.00017629615207441005	
3.1320333464101533	0.026475642534881955	0.026655053066306705	0.00018587053990083046	
3.180564253791325	0.023912190859039395	0.024105741032567594	0.00019355041056022432	
3.2298471483676323	0.021688506698900815	0.021882677640399577	0.00019954772511224217	
3.2798936821928324	0.01976801912079391	0.019953247023622694	0.00020419865095196358	
3.3307156878694446	0.018108489083498682	0.018278565606346647	0.00020781547126424822	
3.3823251813463506	0.016669901035344034	0.0168210915331595	0.000210648818424763	
3.43473436475976	0.015417242296182845	0.015547508302757295	0.00021288893768739258	
3.487955629318178	0.01432098273965856	0.014429400434335334	0.00021467723744408355	
3.542001558232087	0.013356638872922814	0.013442995881911939	0.00021611829776162084	
3.5968849296890193	0.012504052653552465	0.012568579520346118	0.00021728968326678962	
3.6526187198747286	0.011746651018450299	0.011789846639019021	0.00021824931659754734	
3.7092161060411786	0.011070785086451663	0.01109330522502742	0.00021904083338800766	
3.7666904696220658	0.010465175148875318	0.010467762470341275	0.00021969742247824104	
3.8250553993966134	0.009920458059374396	0.009903899203519166	0.0002202445740555853	
3.884324694702404	0.009428823443963215	0.009393923612005466	0.00022070205307810626	
3.9445123686979775	0.008983723175487181	0.00893129201207353	0.00022108532552250304	
4.005632651675993	0.00857963977541511	0.008510484505353773	0.0002214065974552274	
4.067699994427721	0.00821190161694516	0.008126824812396861	0.00022167557868652506	
4.130729071659682	0.007876535091615303	0.007776335364287931	0.00022190004908765676	
4.194734785463209	0.007570145928917986	0.007455620437455037	0.00022208628234180779	
4.259732268837781	0.007289823537015398	0.007161771586062134	0.0002222393657869739	
4.325736889268946	0.007033063575741139	0.006892290833722058	0.0002223634438391834	
4.392764252361694	0.0067977050284278384	0.0066450280533396034	0.00022246190469852277	
4.460830205530115	0.006581878860736052	0.006418129727894743	0.0002225375245761334	
4.5299508417442365	0.006383965991849373	0.0062099968843857675	0.00022259257981522185	
4.600142503334918	0.006202562797349324	0.006019250462259533	0.00022262893452268477	
4.671421785857698	0.006036452746789051	0.005844702745015533	0.0002226481093450703	
4.743805542016518	0.005884583078277075	0.005685333772251149	0.00022265133558333012	
4.817310885648243	0.005746045647244134	0.0055402718773512275	0.00022263959778644706	
4.891955195768907	0.005620061272388114	0.005408777677508272	0.00022261366718388722	
4.967756120682691	0.005505967050442351	0.005290230988874825	0.00022257412773309582	
5.044731582154526	0.005403206232104898	0.005184120259089214	0.00022252139611606719	
5.122899779647386	0.005311320351446364	0.0050900342090649765	0.0002224557366785802	
5.202279194625215	0.005229943386208353	0.005007655461348264	0.00022237727203845277	
5.282888594922542	0.005158797801455593	0.004936756008137791	0.00022228598987372286	
5.364747039181794	0.005097692398278881	0.004877194442225447	0.0002221817462218041	
5.447873881359371	0.005046521956594816	0.004828914942326129	0.00022206426546374062	
5.532288775301544	0.005005268730499954	0.004791948074156969	0.0002219331370230164	
5.618011679391243	0.004974005930405663	0.004766413544095176	0.00022178780866659818	
5.705062861266868	0.004952903413328312	0.004752525127799605	0.00022162757614805904	
5.793462902614208	0.004942235907474134	0.0047505980973847305	0.00022145156876944396	
5.883232704032601	0.004942394227732782	0.004761059594773748	0.00022125873024930862	
5.974393489976511	0.004953900105725341	0.004784462555321574	0.00022104779405719517	
6.06696681377367	0.004977425476506466	0.004821503987759783	0.00022081725209394085	
6.160974562720967	0.005013817354605844	0.004873048682025942	0.00022056531524423177	
6.25643896325932	0.005064129824008058	0.004940159770739659	0.00022028986387792772	
6.353382586228693	0.005129665201443958	0.005024138048152128	0.0002199883857999315	
6.451828352204593	0.005212027169433567	0.005126572601600105	0.0002196578984059718	
6.551799536917215	0.005313189700165262	0.005249406203639007	0.0002192948508470428	
6.653319776754563	0.005435587025660728	0.005395020143177777	0.00021889500078215308	
6.756413074350862	0.005582231927000765	0.005566344869416177	0.0002184532587426244	
6.861103804261538	0.0057568724556142275	0.005767005148073059	0.00021796349116433758	
6.9674167187261515	0.0059642011779363095	0.006001511574502735	0.0002174182706569975	
7.075376953520617	0.006210136515599504	0.006275514406333987	0.0002168085588336301	
7.1850100339000935	0.006502203009782444	0.006596140693843844	0.0002161233022934528	
7.2963418806339915	0.006850046070255494	0.006972440746063403	0.00021534891368182472	
7.40939881613446	0.007266124652774247	0.007415971958513559	0.00021446858884740987	
7.5242075706798515	0.00776662383676558	0.007941537633190169	0.00021346135059777444	
7.640795288734611	0.008372592101928592	0.008568049828459308	0.00021230052106164173	
7.759189535367103	0.009111158845227963	0.009319329492968065	0.00021095073012176579	
7.879418302766868	0.010016213609273057	0.01022421524575838	0.0002093607289615984	
8.001510016862884	0.01112656762760469	0.011314183794283504	0.0002074439230026002	
8.125493544044346	0.012476061722380577	0.012613842074942015	0.00020502526801948146	
8.251398197985628	0.014062365812389222	0.014113876468829233	0.00020171558956305223	
8.379253746576957	0.015772602090359994	0.015709991959094824	0.00019674598587369812	
8.509090418962503	0.017271216392679953	0.017110624644126684	0.0001893933199314655	
8.640938912687513	0.018003268138857182	0.01782517250311082	0.00018186231085177374	
8.774830400956196	0.017554264842602703	0.017453388895019194	0.00018236352791273024	
8.910796540002062	0.016065689998674762	0.016099906565471115	0.0001946651329287167	
9.048869476572474	0.01411405833154333	0.014274934851624389	0.0002092531198447921	
9.189081855529167	0.012220347723216845	0.012438466793487458	0.00021919570316499587	
9.331466827566528	0.010604418807657827	0.010812251632715247	0.00022465944367311904	
9.476058057049498	0.009289918496270293	0.009449352674588022	0.00022737839986138042	
9.622889729972897	0.008234362158403058	0.008330635938030434	0.00022859126886924563	
9.771996562044086	0.007385920580883647	0.00741714284654774	0.00022899441717865766	
9.923413806890872	0.00669997330384333	0.0066704104765384145	0.0002289605989109586	
10.0771772643966	0.0061416796488975795	0.0060583296227259675	0.00022868960439031494	
10.233323289164382	0.005684712830798098	0.0055557209952664085	0.00022829017628849975	
10.391888799112495	0.005309368134253628	0.005143345581844386	0.00022782256035198533	
10.552911284202958	0.005000912239397668	0.004806664338828613	0.0002273206934437189	
10.716428815305356	0.004748322578717646	0.004534746612252744	0.00022680401579076417	
10.882480053198018	0.00454337206968363	0.004319407647715023	0.0002262839397347459	
11.051104257708666	0.004379980831793293	0.004154557763853273	0.00022576752057176038	
11.222341296996655	0.004253766329442241	0.004035725111977839	0.00022525964653028485	
11.39623165697915	0.004161741362674818	0.003959717473014798	0.00022476445463101333	
11.572816450903245	0.00410212585108966	0.003924397488527983	0.00022428637483625896	
11.752137429066462	0.004074251791845142	0.003928553942582307	0.00022383105714388147	
11.93423698868786	0.004078551737594391	0.003971857761229852	0.00022340637434441752	
12.119158183932093	0.004116630695470181	0.004054895535537145	0.00022302368456455528	
12.306944736088793	0.004191430376877085	0.0041792761335311245	0.00022269956840747658	
12.497641043909683	0.00430750340170869	0.004347806980975393	0.0002224583167123251	
12.691292194105861	0.004471421511337145	0.004564732978584912	0.0002223355142564841	
12.887943972007742	0.004692338240956113	0.004836014181367344	0.0002223830570474159	
13.08764287239018	0.004982687664361533	0.005169566458144252	0.00022267556699958956	
13.290436110465315	0.005358851960770013	0.005575249355329152	0.00022331654132337357	
13.496371633045765	0.005841159961147956	0.006064033530428107	0.0002244372552332674	
13.705498129880782	0.006451231586018673	0.006644954719025863	0.00022616696290157906	
13.917865045168076	0.007201282636892322	0.0073167611788549506	0.00022852408093103352	
14.133522589243995	0.008063779336359081	0.008048773955988561	0.00023117128096125723	
14.35252175045488	0.00891021722703414	0.008747119557906314	0.00023323032779033604	
14.574914307212275	0.00946003034454182	0.009226009298517038	0.00023413058397686807	
14.800752840235097	0.009397570453524073	0.009259393287988707	0.00023520288792016293	
15.030090744981337	0.008689391648742186	0.008758032426698585	0.00023709764358908743	
15.262982244272472	0.007661622704064845	0.007877434567890392	0.00023795109299401467	
15.499482401113475	0.006649329577848658	0.0068767519817334545	0.00023712230666654723	
15.739647131711472	0.005794473491933205	0.005941008342678213	0.0002352335963449927	
15.98353321869612	0.005114772273298599	0.005148315353757134	0.00023294588594836193	
16.23119832454485	0.004586812201515751	0.004513024507942347	0.00023065863614503944	
16.482701005216104	0.004181415529666421	0.004024426797842465	0.000228563287153683	
16.738100723993853	0.003873938166382667	0.003665733335089402	0.0002267389915270978	
16.997457865546615	0.0036459341392496084	0.0034207457237152325	0.0002252184637689079	
17.26083375020432	0.0034844937112161276	0.0032752374444948306	0.00022402444273599323	
17.528290648456405	0.003381258811289045	0.003216727234119832	0.00022318942133847948	
17.799891795674554	0.003331665700652978	0.0032342078577449708	0.00022276818407959828	
18.075701407063548	0.0033345258849243014	0.003318241939566997	0.0002228487175981573	
18.35578469284383	0.0033919396257107593	0.003461264426268951	0.00022356450622256974	
18.64020787366921	0.003509494729913863	0.0036577813321377415	0.00022510918996861896	
18.929038196283646	0.0036966051160120684	0.0039042134688003203	0.00022775085435104695	
19.222343949420477	0.003966487500064281	0.004198139109172604	0.00023183295358648802	
19.52019447994806	0.004334145746862829	0.004536450284048361	0.00023772080737379263	
19.822660209265607	0.004807650705293353	0.004911338735314177	0.0002455888468660791	
20.12981264995304	0.0053620099836566145	0.005302140598216027	0.0002548687623025899	
20.441724422678867	0.005885912542444029	0.005661147573102257	0.00026340894719512135	
20.75846927337004	0.006148785374855294	0.005897930576365468	0.00026760033961364845	
21.08012209064783	0.0059467385006308346	0.005888288194214044	0.0002651002744051882	
21.406758923533914	0.005366307943762093	0.005548059615423527	0.0002575583082396834	
21.738456999430788	0.004686314648652798	0.00493156247629568	0.00024827011601421953	
22.075294742380795	0.004087254603792746	0.004214054250513834	0.00023883395983488183	
22.417351791608088	0.003618031551815411	0.0035684301171522615	0.00023006977357578062	
22.764709020347887	0.0032713501782864456	0.003091993469456736	0.00022267261953998177	
23.1174485549675	0.0030276936869299137	0.0028108134406899174	0.0002170701976746749	
23.47565379438362	0.002870011803595398	0.0027043786504718963	0.0002134832259014529	
23.839409429780538	0.0027871024963552443	0.0027291720448745405	0.00021210063879291142	
24.20880146463373	0.0027738426480438524	0.002839686481214247	0.00021322322094375753	
24.583917235044	0.002830893547316617	0.003000591171973618	0.00021736680670426606	
24.964845430386426	0.0029643406259677128	0.003188820089415255	0.00022533801079734848	
25.351676114279368	0.0031843095940504917	0.003390757295129586	0.00023823648530439217	
25.744500745878433	0.003498846569577741	0.0035985611073795997	0.000257159440858502	
26.143412201500308	0.0038931066192026235	0.003806427806981489	0.0002819635307251408	
26.548504796581717	0.004280522401064651	0.004005121525913021	0.00030812723981491234	
26.959874307978602	0.00446423917607472	0.004170113649596497	0.0003237114866917974	
27.377617996610834	0.00427678571349674	0.004235463127935769	0.00031692380144442644	
27.801834630457815	0.003821710184761858	0.004064989992864839	0.0002917741774978538	
28.232624507910387	0.003332794154063618	0.0035455467876892035	0.0002592924054128615	
28.670089481484574	0.002933842507581823	0.0028801746451833803	0.00022434660012001824	
29.114332981902788	0.0026483665788704968	0.0024600057279234606	0.00019166748533279678	
29.565460042548164	0.0024662283173012257	0.002358440336133084	0.0001660417947444527	
30.0235773242978	0.0023744098656262778	0.0024161093311838686	0.00015194354315423045	
30.488793140740842	0.002365803612415355	0.002513063503350285	0.00015648614515409613	
30.961217483787163	0.0024406526564893505	0.0026029876670378388	0.000188348897268633	
31.440962049673153	0.002604732854506817	0.0026736196982956617	0.00025391832737345235	
31.928140265370157	0.002860596495696343	0.002724135451077892	0.0003578729149678312	
32.42286731540228	0.0031783309948581464	0.0027569074596509764	0.000500881666964438	
32.925260169079685	0.003436894181059315	0.0027748545034020737	0.0006620904583566946	
33.435437608153904	0.003436061996133567	0.0027806641832650108	0.0007826496839790241	
33.95352025490161	0.003139790591994234	0.002776617573081964	0.0008166233588256928	
34.479630600643624	0.002747558059409777	0.002764597936725794	0.0007884604853109722	
35.01389303470575	0.0024182987777936473	0.0027461471079287193	0.0007404724447313652	
35.556433873828425	0.0021953929672789358	0.002722526352062454	0.0006931180140663787	
36.107381392031996	0.002075735461588715	0.0026947695523890616	0.000651445805003285	
36.666865850944866	0.0020510237724542125	0.00266372667877808	0.0006144140052693864	
37.23501953060145	0.002119198641074779	0.0026300985126188753	0.0005783463128557171	
37.81197676071744	0.0022822843005026097	0.0025944642428247532	0.0005371442005953802	
38.397873952449665	0.002527018140473701	0.002557303450228029	0.00048197467156996156	
38.99284963064802	0.0027704949763032757	0.002519013720722907	0.00040842006601860367	
39.59704446660722	0.0028260060005464147	0.00247992485126552	0.0003466227446540168	
40.21060131132589	0.0026064764690292394	0.0024403103849903554	0.0003504862737893232	
40.83366522928125	0.0022832305713352107	0.002400397036144493	0.0003948063647710394	
41.46638353272696	0.002019417712367472	0.0023603724337971617	0.0004367747336580404	
42.108905816522395	0.0018609418860465199	0.002320391515163738	0.0004676316756548158	
42.76138399350171	0.0018072905241415748	0.0022805818261581183	0.0004889846887717773	
43.42397233039088	0.0018544807867922426	0.002241047931745689	0.0005008606326321218	
44.096827484281306	0.0020003308517059287	0.0022018750968887373	0.000497236119070008	
44.78010853966855	0.0022175144777713328	0.002163132366815558	0.00046080895872193745	
45.47397704606499	0.0023852545728476914	0.002124875150471477	0.0003666059319994535	
46.17859705619533	0.002320676306840307	0.0020871473915097583	0.00023708802851723585	
46.894135164783904	0.00206372953560157	0.0020499833957441406	0.00019425018694511952	
47.62076054794297	0.0018126993683315682	0.0020134093716590233	0.0002517600457371755	
48.35864500317141	0.001659451534197488	0.001977444730655691	0.0003180185697340444	
49.10796298997312	0.0016158857957947247	0.0019421031856793852	0.00037100974810939946	
49.86889167110482	0.001679126319292683	0.00190739368032671	0.0004082643970691943	
50.641610954463076	0.0018381908331727916	0.001873321175173437	0.0004198706453154631	
51.42630353562007	0.0020222258122021748	0.0018398873136550968	0.0003772238569414998	
52.22315494101898	0.002049192122822938	0.001807090986194278	0.0002556845622880077	
53.03235357183818	0.001855501799438579	0.0017749288082551146	0.00012690923970494383	
53.854090748535334	0.0016268833194573356	0.0017433955255023144	0.00014580480796480257	
54.688560756081706	0.0014887749073209157	0.001712484357157644	0.00022716608305569226	
55.53596088989733	0.0014640411012470044	0.001682187286906837	0.000295712897129445	
56.39649150249797	0.0015493746943438648	0.001652495309254544	0.00034355574632191497	
57.27035605086487	0.0017133359904020617	0.001623398638005259	0.0003529888389553674	
58.15776114454846	0.001819699819295081	0.0015948868825241805	0.0002847312036909784	
59.05891659451753	0.001708566678068628	0.0015669491965708622	0.00014436183149315682	
59.974035462765215	0.001498428551638142	0.0015395744037732357	7.476235985383769e-05	
60.90333411268367	0.0013594341081894555	0.0015127511031978646	0.00015842959199307167	
61.847032260219336	0.0013360337202879533	0.0014864677579555523	0.00023761741414390257	
62.80535302582078	0.001425050036451943	0.0014607127693444064	0.0002925426604230838	
63.778522987191536	0.0015744625799826502	0.0014354745386623603	0.00029938143767535905	
64.76677223286032	0.0016103951449079514	0.0014107415185073357	0.00021626619319782035	
65.77033441658139	0.0014510813825914198	0.0013865022551168404	7.791494666274995e-05	
66.78944681257751	0.0012837232107721273	0.0013627454230724116	7.902630468871181e-05	
67.82435037163955	0.0012224428252424202	0.0013394598535016817	0.00017086387344758988	
68.87528977809474	0.001280026012820385	0.001316634556746832	0.00023948408340215846	
69.94251350765792	0.0014136449505466559	0.0012942587403283337	0.0002639034346808775	
71.02627388617911	0.0014551128986053613	0.0012723218229135423	0.00019882502545762916	
72.12682714930152	0.001310013247814119	0.0012508134448977798	6.693526418927577e-05	
73.24443350304374	0.0011658951546743967	0.001229723476118413	6.71207305547994e-05	
74.37935718532088	0.0011340511648239857	0.0012090420211478636	0.00015884151108438123	
75.53186652841877	0.0012180778488145678	0.00118875942254767	0.0002211469456023555	
76.7022340224364	0.0013283502695413056	0.0011688662624109983	0.00022065889572271184	
77.89073637971123	0.0012723555124113804	0.0011493533624741027	0.00012304538894355297	
79.09765460024283	0.0011190168001286485	0.0011302117830369932	1.3370738614787283e-05	
80.32327403813038	0.0010510374196148527	0.0011114328208989964	0.00011081785610984616	
81.5678844690394	0.001105754756707191	0.0010930080064852257	0.00018428256657645475	
82.83178015871405	0.001213612168693523	0.001074929100314464	0.0002020638648788617	
84.11525993255103	0.001177879179969099	0.0010571880889370282	0.00012107836928963317	
85.41862724625115	0.001037194717580226	0.0010397771804523156	3.175891259388039e-06	
86.74219025756646	0.0009822659743697808	0.0010226887996995138	0.00010228525059679805	
88.08626189915832	0.00104862055818681	0.001005915583200988	0.0001712998044549333	
89.45115995258467	0.0011321434972517176	0.0009894503739258456	0.00017230911903917635	
90.83720712343391	0.0010496528915063094	0.0009732862159308232	7.698175684287373e-05	
92.24473111762269	0.0009363224050867159	0.0009574163489267662	3.6520804958918026e-05	
93.67406471887617	0.0009390065709611144	0.0009418342028112962	0.00012417878852557162	
95.1255458674087	0.0010317871315676248	0.000926533392201683	0.00016639470156190307	
96.59951773982377	0.0010225091384616746	0.0009115077109962768	0.00011198624560286889	
98.09632883025184	0.0009027723927202314	0.0008967511269879967	8.40178284884967e-06	
99.61633303274554	0.0008727797868726579	0.000882257776549183	9.391646768682986e-05	
101.15988972495167	0.0009520304506700424	0.0008680219594035483	0.00014926773258697372	
102.72736385307937	0.0009654897027145147	0.0008540381334978903	0.00011378598470495958	
104.31912601818526	0.0008544131410045537	0.0008403009099835991	1.4646340879185757e-05	
105.93555256379533	0.0008254697027121072	0.000826805048315748	8.57122571323288e-05	
107.57702566488457	0.0009019071154342967	0.0008135454514756412	0.00013756329792862518	
109.24393341823551	0.0008943247032283278	0.0008005171613210666	9.42657778861855e-05	
110.93666993419627	0.0007928679424230345	0.0007877153540671199	1.7260713990774755e-05	
112.65563542986153	0.0007951929181687307	0.0007751353358992797	9.566623500415736e-05	
114.40123632369622	0.0008668446161519914	0.0007627725387194581	0.0001253733197093908	
116.17388533162597	0.0008056136162137305	0.0007506225160248998	5.5233417567779925e-05	
117.9740015646163	0.0007387774504658365	0.0007386809389191137	4.762480565542036e-05	
119.802010627764	0.0007909879679862625	0.0007269435922534646	0.00011196571422701255	
121.65834472092367	0.0008047332748452981	0.000715406370897562	9.040050428065005e-05	
123.54344274089367	0.000715131855451945	0.0007040652761362129	1.9136462564113827e-05	
125.45775038518534	0.0007267440899562525	0.0006929164121903872	8.823566326459654e-05	
127.40172025740017	0.0007766908248408046	0.0006819559828594091	0.00010143214540323505	
129.3758119742398	0.0006974208491134188	0.0006711802882813852	2.635493937166502e-05	
131.3804922741741	0.0006825196415590006	0.000660585721808755	7.067315813426842e-05	
133.41623512779302	0.0007391713054570199	0.0006501687669957278	9.954253073545383e-05	
135.48352184986857	0.0006728353433466175	0.0006399259946943182	3.291185874638963e-05	
137.58284121315285	0.0006508958739423795	0.0006298540602556439	6.324834072164444e-05	
139.71468956393986	0.0007042209719734612	0.0006199497008331358	9.33012744426024e-05	
141.879570939417	0.0006396137043907627	0.0006102097327843224	2.9437512826955654e-05	
144.07799718683648	0.0006283170770319397	0.0006006310491678583	6.52267846684755e-05	
146.31048808453184	0.0006708380731423225	0.0005912106173325264	8.359782877312866e-05	
148.57757146481032	0.0006017224597689429	0.0005819454765949688	2.185807945277239e-05	
150.87978333874923	0.0006161681803766115	0.0005728327360029785	7.33599932372899e-05	
153.2176680229263	0.0006292122381256416	0.0005638695721812329	6.561415200984402e-05	
155.5917782681133	0.0005693169215502786	0.0005550532272564407	3.037143826215514e-05	
158.00267538996428	0.0006112740824150444	0.0005463810068589341	7.949570911530219e-05	
160.45092940172842	0.0005744137157412773	0.0005378502781978291	3.6580516177774255e-05	
162.9371191490193	0.0005580106885158019	0.0005294584682069566	5.483311918784336e-05	
165.46183244667284	0.0005868021499425799	0.0005212030617588462	6.671010535777095e-05	
168.02566621772516	0.0005293144930930873	0.0005130815999441415	2.5934670492677268e-05	
170.6292266345446	0.0005657440141639286	0.0005050916784139012	7.167598514559522e-05	
173.27312926215015	0.0005267036130851373	0.0004972309457823291	2.949465969028027e-05	
175.9579992037507	0.0005276922097834304	0.0004894971020875655	5.8018448603557736e-05	
178.68447124853947	0.0005302387051832703	0.0004818878973082479	4.835318647285573e-05	
181.45319002177868	0.0004971469349128842	0.0004744011299336408	4.0572174017353774e-05	
184.2648101372089	0.0005252022971534799	0.0004670346455852099	5.9150694083515944e-05	
187.11999635182175	0.00047767681559441754	0.0004597863356875935	2.7701824202311385e-05	
190.019423723029	0.000510671953122205	0.0004526541361870121	6.160064504255074e-05	
192.9637777682679	0.0004643710251996106	0.00044563602631521977	2.2405818693535172e-05	
195.95375462707955	0.000492635479965373	0.0004387300273971827	5.977239443499662e-05	
198.99006122569847	0.00045257045230675185	0.0004319342017007393	2.202395770276522e-05	
202.0734154441926	0.00047561598401495197	0.00042524665132656614	5.7021658448441836e-05	
205.20454628619316	0.000439909747856732	0.0004186655171368387	2.217620638435998e-05	
208.38419405125447	0.0004610937856869604	0.00041218897772104434	5.480744941771538e-05	
211.6131105098844	0.00042602519138816754	0.0004058152483974658	2.1595354187302008e-05	
214.892059081287	0.0004484865741122379	0.00039954258024891165	5.292479712008378e-05	
218.22181501385919	0.0004121035551487724	0.0003933692591913329	2.1964138844257782e-05	
221.60316556848443	0.0004354312564542895	0.00038729360507401697	4.977057695176146e-05	
225.03691020466627	0.00040076340109402664	0.0003813139708101075	2.628524681020082e-05	
228.5238607695462	0.00041810709385564756	0.00037542874153624606	4.284815013471392e-05	
232.06484168985054	0.0003952175440737901	0.0003696363338001878	3.483832507014439e-05	
235.66069016681035	0.00039490469958517816	0.00036393519477528706	3.097419749602898e-05	
239.3122563741041	0.00039523609947471556	0.00035832380150079056	4.32920213415252e-05	
243.0204036588648	0.0003725997353217392	0.0003528006601469343	2.0629439736254485e-05	
246.78600874580337	0.00038955086959159205	0.0003473643053038659	4.325845831697223e-05	
250.60996194449422	0.0003637277452378734	0.0003420132992934662	2.8425098829441636e-05	
254.4931673598731	0.0003659115967871556	0.0003367462315031785	2.916866594909165e-05	
258.43654310599635	0.0003681499742631105	0.000331561717740992	4.065601668770973e-05	
262.4410215231124	0.00034464976723443087	0.00032645839961076165	2.0934155030656783e-05	
266.507549398097	0.0003549016113567738	0.00032143494390708287	3.3481914075033005e-05	
270.63708818830384	0.0003481361825731517	0.0003164900420289683	3.6419313408028565e-05	
274.8306142488838	0.00032956930840886034	0.0003116224094116105	1.9615794653605492e-05	
279.08911906362675	0.00033854934177295965	0.00030683078497554086	3.173019454392987e-05	
283.4136094793798	0.00033401187574105655	0.0003021139305925251	3.549591521113392e-05	
287.80510794409827	0.0003154835225044325	0.000297470630567565	2.0853984069661643e-05	
292.26465274858515	0.0003180409562356333	0.00029289969113639833	2.5142708663302872e-05	
296.7932982719762	0.0003222487464755162	0.00028839993997792	3.4951307957945445e-05	
301.3921152310292	0.00030711519487050526	0.0002839702257409669	2.7452013655034058e-05	
306.0621909332746	0.00029704419066634594	0.0002796094175849346	1.8176299928148713e-05	
310.80462953409153	0.0003014407652964468	0.00027531640473371497	2.6124500007349712e-05	
315.6205522977641	0.00030254040846229525	0.00027109009604246644	3.2414804645730686e-05	
320.5110978625849	0.00029081568862051514	0.000266929419576749	2.7354674945174718e-05	
325.47742251006514	0.0002797729000865205	0.00026283332220357244	1.8780951842450717e-05	
330.52070043831674	0.00027795267252939105	0.0002588007691939298	1.9180523406098064e-05	
335.6421240396705	0.0002808273897286182	0.0002548307438364014	2.6003546383117117e-05	
340.8429041825955	0.00027971026185718005	0.00025092224706143456	2.9440241605533742e-05	
346.1242704979875	0.0002721444467338721	0.0002470742970759198	2.728991894966517e-05	
351.4874716698928	0.0002627196739327683	0.00024328592900769904	2.2115099233264856e-05	
356.9337757307372	0.00025571294256329657	0.0002395561945596568	1.759989028714189e-05	
362.46447036112943	0.000252045973454374	0.00023588416167306107	1.6437257789096485e-05	
368.08086319431027	0.0002505640370062399	0.00023226891419983063	1.830131411610357e-05	
373.7842821253185	0.00024966089866841547	0.00022870955158342285	2.0951885697763296e-05	
379.57607562494815	0.00024821003203756234	0.00022520518854804496	2.301260088541712e-05	
385.45761305857025	0.00024582674747509217	0.0002217549547959062	2.41475605780656e-05	
391.43028500989345	0.00024266397815623817	0.00021835799471223922	2.451102021890872e-05	
397.49550360974456	0.00023906993058161048	0.00021501346707782635	2.4393613566753454e-05	
403.6547028699399	0.00023535100775104846	0.00021172054478878465	2.4048321380484343e-05	
409.9093390223323	0.0002316822249327606	0.00020847841458336572	2.362631169147623e-05	
416.26089086311043	0.00022809943401339014	0.0002052862767755399	2.3166323471443944e-05	
422.71086010243414	0.00022451220921251627	0.00020214334499514262	2.2602173235931376e-05	
429.2607717194863	0.00022072216505809975	0.00019904884593437093	2.1779373271401052e-05	
435.91217432302693	0.0002164777936596377	0.00019600201910042374	2.0497790610479943e-05	
442.6666405175339	0.00021162045524015683	0.0001930021165740889	1.861841534423599e-05	
449.52576727501685	0.00020632876238936015	0.00019004840277408983	1.628037646923843e-05	
456.4911763125926	0.0002013174629902366	0.0001871401542270076	1.4235523014841768e-05	
463.56451447591087	0.0001977045818599256	0.00018427665934260532	1.3906651108650496e-05	
470.74745412852144	0.0001963109843947566	0.00018145721819438554	1.5925191484325626e-05	
478.04169354727435	0.00019642341762407924	0.00017868114230522002	1.862818045775895e-05	
485.4489573238469	0.0001950688892082053	0.00017594775443789614	1.931525761835052e-05	
492.97099677249224	0.00018981277239946912	0.00017325638839043044	1.655639007985455e-05	
500.60959034410683	0.00018359903321126574	0.00017060638879600433	1.3066667466767949e-05	
508.36654404671106	0.0001817169951831281	0.00016799711092738685	1.4540053652843463e-05	
516.2436918724502	0.00018281638767775682	0.00016542792050570587	1.7839315723451174e-05	
524.242896231207	0.00017881031940738726	0.00016289819351344512	1.591269500983512e-05	
532.3660483909357	0.00017252499784691668	0.00016040731601153947	1.2282408702554996e-05	
540.6150689248177	0.00017294014908522152	0.00015795468396045178	1.5688308236769994e-05	
548.9919081653474	0.00017147603612600924	0.00015553970304511524	1.594872180523437e-05	
557.4985466654523	0.00016485578020454547	0.000153161788503632	1.1836379227656183e-05	
566.1369956667598	0.00016593217761334765	0.00015082036495962114	1.560526256128091e-05	
574.909297575119	0.00016210479104942143	0.00014851486625811297	1.3590056618556164e-05	
583.8175264434902	0.00015851344511843172	0.0001462447353048924	1.2819626720860815e-05	
592.8637884623186	0.00015882187822502852	0.00014400942390919405	1.4829263061689705e-05	
602.0502224575035	0.0001529592367512411	0.00014180839262965846	1.145547968376495e-05	
611.379000396087	0.00015427950466759648	0.00013964111062346089	1.468906534230691e-05	
620.8523278997751	0.00014834783461248924	0.00013750705549852603	1.1101392977608331e-05	
630.4724447664181	0.00014935403339593923	0.0001354057131687469	1.3968738426100225e-05	
640.2416254995708	0.00014445817524611672	0.00013333657771212836	1.1512376123170001e-05	
650.1621798462554	0.00014359137345119614	0.000131299151231778	1.229225225160437e-05	
660.2364533430635	0.00014191412378684862	0.00012929294371966907	1.2968485951555536e-05	
670.4668278707137	0.00013744329943430816	0.00012731747292310606	1.0183307596788957e-05	
680.8557222172046	0.0001380840669162104	0.00012537226421382118	1.2721717159322744e-05	
691.4055926496942	0.00013513108458489804	0.00012345685045963626	1.201446191420943e-05	
702.1189334952396	0.00013126050226921384	0.00012157077189862433	9.777823714307488e-06	
712.9982777305363	0.00013091041017912524	0.00011971357601570914	1.1196857702475757e-05	
724.0461975807946	0.00013009579490840044	0.00011788481742164101	1.2295568164146561e-05	
735.2653051278958	0.00012689014530632708	0.00011608405773429145	1.109947735965777e-05	
746.6582529279726	0.00012367741264319038	0.00011431086546220908	9.541457644749986e-06	
758.2277346385576	0.0001217854669338703	0.00011256481589038261	9.241586365583636e-06	
769.9764856554507	0.00012068781099338203	0.00011084549096815712	9.842331569858876e-06	
781.9072837594538	0.00011959539122914284	0.00010915247919925279	1.0442985551973434e-05	
794.0229497731273	0.00011820082968612011	0.00010748537553383626	1.0719952592929246e-05	
806.3263482277227	0.00011656105106266263	0.00010584378126259593	1.0730393455043534e-05	
818.82038804045	0.00011480338402926552	0.00010422730391277485	1.059210978120959e-05	
831.5080232022387	0.00011297578498241086	0.00010263555714611585	1.035025531539396e-05	
844.3922534761538	0.0001110247544258249	0.0001010681606586755	9.958692104798343e-06	
857.4761251066391	0.00010885913933456446	9.952474008246275e-05	9.334404505764648e-06	
870.7627315397452	0.00010653180288485531	9.800492688886314e-05	8.527523340618342e-06	
884.2552141545192	0.00010446901488575923	9.650835829380693e-05	7.997135224473695e-06	
897.9567630057271	0.00010330557664382518	9.503467716464304e-05	8.418598436388322e-06	
911.8706175780853	0.00010282297153162282	9.358353192868089e-05	9.346075199563199e-06	
926.0000675521785	0.00010123392567258935	9.215457648336327e-05	9.081788471905315e-06	
940.3484535822448	9.841036369887195e-05	9.074747010803562e-05	7.670619216698095e-06	
954.9191680860141	9.747712977145925e-05	8.936187737727593e-05	8.252418036187304e-06	
969.715656046784	9.677279719412584e-05	8.799746807575266e-05	8.782258264463594e-06	
984.7414158279239	9.389738719760209e-05	8.665391711457788e-05	7.2670460509060525e-06	
1000.0	9.378955567155553e-05	8.533090444912382e-05	8.527477184164666e-06	


==> data/fig_delay_quadvf_bode_14.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005264148985251155	0.00016044963543738433	
0.10154950161807173	0.005424263851159186	0.0052644189493830824	0.0001604495296379797	
0.10312301278878754	0.005424523276890389	0.005264697364693959	0.00016044942055699898	
0.10472090554055413	0.005424790826154535	0.005264984496397977	0.00016044930809180712	
0.10634355766636439	0.005425066754025711	0.005265280618073633	0.00016044919213653586	
0.10799135281311975	0.005425351323631497	0.005265586011930163	0.00016044907258196825	
0.1096646805723366	0.005425644806410056	0.005265900969082599	0.00016044894931544333	
0.11136393657225817	0.005425947482375599	0.0052662257898358055	0.0001604488222207323	
0.11308952257139368	0.0054262596403925395	0.005266560783977733	0.000160448691177934	
0.11484184655350702	0.0054265815784585855	0.005266906271082238	0.00016044855606335684	
0.11662132282407707	0.005426913603997136	0.005267262580821804	0.00016044841674939248	
0.11842837210825283	0.005427256034159231	0.005267630053290452	0.0001604482731043915	
0.12026342165032622	0.005427609196135441	0.005268009039337248	0.00016044812499253335	
0.12212690531474645	0.0054279734274780105	0.005268399900910716	0.00016044797227369385	
0.12401926368869937	0.005428349076433596	0.005268803011414573	0.00016044781480329572	
0.12594094418627644	0.005428736502287014	0.0052692187560751365	0.00016044765243218538	
0.12789240115425762	0.005429136075716311	0.005269647532320842	0.00016044748500646446	
0.12987409597953362	0.005429548179159614	0.005270089750174264	0.00016044731236734746	
0.13188649719819254	0.005429973207194128	0.005270545832657081	0.00016044713435099827	
0.13393008060629666	0.005430411566927731	0.005271016216208439	0.00016044695078836784	
0.13600532937237603	0.005430863678403595	0.005271501351117166	0.0001604467615050281	
0.13811273415166478	0.005431329975018294	0.005272001701968344	0.00016044656632098968	
0.14025279320210793	0.005431810903953884	0.005272517748104718	0.000160446365050531	
0.1424260125021654	0.005432306926624429	0.0052730499841034785	0.0001604461575019968	
0.1446329058704415	0.005432818519137507	0.005273598920268952	0.00016044594347761678	
0.14687399508716817	0.005433346172771236	0.0052741650831417625	0.00016044572277330196	
0.14914981001757044	0.005433890394467337	0.005274749016025064	0.00016044549517843667	
0.15146088873714358	0.0054344517073408516	0.005275351279528418	0.00016044526047566255	
0.1538077776588715	0.005435030651207098	0.005275972452129988	0.00016044501844066035	
0.15619103166241588	0.005435627783126487	0.005276613130757674	0.0001604447688419203	
0.15861121422530794	0.0054362436779678445	0.00527727393138989	0.00016044451144050392	
0.16106889755617235	0.005436878928990934	0.005277955489676686	0.0001604442459897983	
0.16356466273001555	0.0054375341484488495	0.005278658461581951	0.00016044397223526194	
0.1660990998256107	0.005438209968211049	0.005279383524047465	0.00016044368991416393	
0.16867280806501112	0.005438907040407755	0.005280131375679611	0.00016044339875531498	
0.1712863959552255	0.005439626038096534	0.005280902737459564	0.0001604430984787763	
0.17394048143208848	0.005440367655951882	0.005281698353477825	0.00016044278879557693	
0.17663569200636045	0.005441132610978662	0.005282518991694009	0.0001604424694074086	
0.17937266491209122	0.005441921643250303	0.005283365444722818	0.0001604421400063145	
0.18215204725728248	0.005442735516672695	0.005284238530647188	0.00016044180027436773	
0.18497449617688488	0.005443575019774745	0.005285139093859617	0.00016044144988332882	
0.18784067898816573	0.005444440966526612	0.0052860680059327435	0.00016044108849430562	
0.1907512733484843	0.005445334197186709	0.005287026166520285	0.00016044071575739625	
0.19370696741551147	0.005446255579178514	0.005288014504289482	0.00016044033131131077	
0.1967084600099325	0.005447206007998417	0.005289033977886279	0.00016043993478298012	
0.19975646078067044	0.005448186408155774	0.005290085576934453	0.0001604395257871709	
0.20285169037266976	0.0054491977341464114	0.005291170323070058	0.00016043910392605937	
0.2059948805972802	0.005450240971460936	0.005292289271012515	0.00016043866878880417	
0.20918677460527996	0.005451317137629182	0.005293443509673794	0.00016043821995110203	
0.21242812706258082	0.0054524272833022715	0.005294634163307184	0.0001604377569747262	
0.215719704328655	0.005453572493373758	0.005295862392697217	0.00016043727940704086	
0.21906228463772706	0.0054547538881414455	0.005297129396392359	0.00016043678678051104	
0.22245665828277353	0.005455972624511519	0.005298436411982206	0.00016043627861218762	
0.22590362780237347	0.005457229897246689	0.0052997847174209465	0.00016043575440316023	
0.22940400817045398	0.005458526940260196	0.0053011756323989665	0.00016043521363801307	
0.23295862698897662	0.005459865027957506	0.005302610519764559	0.00016043465578424756	
0.2365683246836085	0.005461245476627704	0.005304090786997775	0.0001604340802916721	
0.2402339547024262	0.0054626696458866635	0.005305617887738566	0.00016043348659179342	
0.243956383717698	0.005464138940174127	0.005307193323371465	0.00016043287409716518	
0.24773649183079302	0.005465654810306995	0.0053088186446691435	0.00016043224220071026	
0.2515751727802653	0.005467218755091224	0.005310495453497353	0.00016043159027503325	
0.2554733341531623	0.005468832322994797	0.005312225404583771	0.00016043091767168903	
0.2594318975996074	0.005470497113884431	0.005314010207353544	0.00016043022372043238	
0.26345179905070754	0.005472214780828768	0.005315851627834305	0.00016042950772843158	
0.2675339889398373	0.005473987031970941	0.005317751490633711	0.00016042876897945268	
0.27167943242735193	0.005475815632473577	0.005319711680992592	0.00016042800673301552	
0.2758891096287819	0.005477702406539429	0.005321734146917061	0.00016042722022351218	
0.28016401584656353	0.005479649239510991	0.005323820901393002	0.00016042640865927493	
0.2845051618053608	0.0054816580800526905	0.005325974024686619	0.0001604255712216419	
0.28891357389103245	0.005483730942419305	0.005328195666734854	0.000160424707063943	
0.2933902943933029	0.005485869908814605	0.005330488049629724	0.00016042381531047528	
0.29793638175219256	0.005488077131844315	0.005332853470200815	0.0001604228950554154	
0.30255291080826724	0.005490354837067749	0.0053352943027004055	0.00016042194536169385	
0.30724097305676445	0.00549270532565273	0.0053378130015959094	0.00016042096525982908	
0.31200167690565833	0.00549513097713862	0.005340412104474657	0.0001604199537466904	
0.3168361479377224	0.0054976342523125705	0.005343094235066163	0.00016041890978423691	
0.3217455291766536	0.005500217696204384	0.00534586210638748	0.00016041783229817053	
0.32673098135731937	0.005502883941205672	0.005348718524017399	0.0001604167201765617	
0.33179368320019265	0.005505635710319319	0.005351666389505689	0.00016041557226838008	
0.33693483169003946	0.0055084758205456216	0.005354708703923833	0.00016041438738200036	
0.3421556423589239	0.005511407186411764	0.0053578485715641425	0.00016041316428359363	
0.3474573495735992	0.005514432823651802	0.005361089203794474	0.00016041190169549752	
0.35284120682735126	0.005517555853044597	0.005364433923076245	0.00016041059829447287	
0.3583084870363649	0.005520779504417698	0.005367886167153836	0.00016040925270989384	
0.3638604828406817	0.005524107120825563	0.005371449493423964	0.00016040786352186374	
0.3694985069098218	0.0055275421629110465	0.005375127583494127	0.00016040642925922767	
0.37522389225314035	0.00553108821345963	0.005378924247939733	0.00016040494839750932	
0.3810379925349945	0.00553474898215636	0.005382843431270146	0.00016040341935671885	
0.3869421823947922	0.005538528310556225	0.005386889217114438	0.00016040184049910812	
0.39293785777200174	0.005542430177279159	0.0053910658336383584	0.00016040021012676201	
0.39902643623619527	0.005546458703441729	0.005395377659204681	0.00016039852647910734	
0.4052093573222091	0.005550618158338223	0.00539982922828991	0.00016039678773029073	
0.41148808287049476	0.005554912965384682	0.005404425237671044	0.00016039499198643232	
0.41786409737274555	0.005559347708340252	0.005409170552897073	0.0001603931372827253	
0.4243389083228771	0.005563927137821221	0.005414070215060711	0.00016039122158040974	
0.43091404657344795	0.005568656178124012	0.00541912944788694	0.00016038924276358052	
0.4375910666976019	0.005573539934374531	0.005424353665155959	0.0001603871986358393	
0.4443715473566186	0.0055785837000223645	0.0054297484784793255	0.00016038508691676882	
0.45125709167315986	0.005583792964699582	0.005435319705449271	0.0001603829052382177	
0.4582493276102989	0.0055891734224651915	0.005441073378182529	0.00016038065114040562	
0.4653499083564233	0.005594730980457723	0.005447015752281433	0.0001603783220678013	
0.4725605127161014	0.005600471767979969	0.005453153316236582	0.00016037591536479512	
0.4798828455070056	0.0056064021460414904	0.00545949280129702	0.00016037342827112256	
0.4873186379629853	0.005612528717386358	0.005466041191835674	0.00016037085791705672	
0.49486964814338685	0.005618858337035425	0.005472805736239718	0.00016036820131831066	
0.5025376613487146	0.005625398123374565	0.005479793958357611	0.00016036545537066965	
0.5103244905427329	0.00563215546982249	0.005487013669536777	0.00016036261684431382	
0.5182319767811088	0.00563913805711419	0.005494472981288357	0.00016035968237782514	
0.5262619896466971	0.0056463538662386605	0.0055021803186180804	0.00016035664847183418	
0.5344164276915693	0.005653811192072347	0.005510144434065093	0.00016035351148230962	
0.5426972188858914	0.005661518657752862	0.005518374422493722	0.00016035026761343905	
0.5511063210737586	0.005669485229840789	0.005526879736686423	0.00016034691291010896	
0.559645722436092	0.005677720234320972	0.005535670203789809	0.0001603434432498972	
0.5683174419607084	0.005686233373498613	0.005544756042669556	0.00016033985433460475	
0.5771235299196736	0.0056950347438497065	0.005554147882234204	0.0001603361416812658	
0.5860660683540517	0.005704134854889907	0.005563856780792559	0.0001603323006125742	
0.595147171566167	0.0057135446491309895	0.005573894246514363	0.00016032832624674064	
0.604368986619493	0.005723275523199402	0.005584272259069377	0.000160324213486675	
0.6137336938462858	0.005733339350197404	0.005595003292526004	0.00016031995700849474	
0.6232435073630855	0.005743748503393699	0.005606100339597022	0.0001603155512492638	
0.6329006755942035	0.005754515881337529	0.005617576937327138	0.00016031099039395588	
0.6427074818033226	0.005765654934497825	0.005629447194324708	0.00016030626836150444	
0.6526662446333333	0.005777179693537498	0.005641725819648509	0.00016030137878996235	
0.6627793186545348	0.00578910479934205	0.005654428153469616	0.0001602963150206081	
0.6730490949213316	0.0058014455349317574	0.0056675701996385715	0.00016029107008098126	
0.6834780015375548	0.0058142178593977335	0.005681168660299089	0.00016028563666672764	
0.6940685042305437	0.005827438444014166	0.005695240972701693	0.00016028000712215384	
0.7048231069341222	0.005841124710692367	0.005709805348384001	0.0001602741734194035	
0.7157443523806098	0.005855294872956756	0.0057248808148990075	0.00016026812713612105	
0.7268348227020044	0.005869967979638942	0.005740487260288803	0.0001602618594314727	
0.7380971400404808	0.005885163961503703	0.005756645480518915	0.00016025536102040345	
0.7495339671683494	0.005900903681040034	0.005773377230107921	0.00016024862214595014	
0.7611480081176202	0.005917208985671906	0.005790705276208585	0.00016024163254945372	
0.7729420088193235	0.005934102764666989	0.005808653456420476	0.00016023438143847581	
0.784918757752735	0.005951609010047733	0.0058272467406403385	0.0001602268574522099	
0.7970810866046624	0.0059697528818381754	0.0058465112972855525	0.00016021904862416895	
0.8094318709389453	0.005988560778011821	0.005866474564258211	0.00016021094234188097	
0.8219740308763326	0.006008060409541536	0.005887165325053077	0.00016020252530332254	
0.8347105317848907	0.006028280880991827	0.005908613790452321	0.0001601937834697622	
0.847644384981113	0.006049252777137794	0.005930851686294039	0.00016018470201468692	
0.8607786484418896	0.0060710082561438485	0.005953912347850591	0.00016017526526842572	
0.8741164275275125	0.0060935811498897315	0.005977830821407479	0.0001601654566580294	
0.8876608757158821	0.006117007072092104	0.006002643973694528	0.00016015525864192888	
0.9014151953480897	0.006141323534937894	0.006028390609889187	0.00016014465263887917	
0.9153826383855528	0.006166570075021448	0.006055111600988152	0.00016013361895054717	
0.9295665071788846	0.00619278838946273	0.006082850021428832	0.00016012213667710934	
0.9439701552486742	0.006220022483179214	0.006111651297938053	0.00016011018362512892	
0.9585969880783669	0.006248318828391424	0.006141563370693066	0.0001600977362068361	
0.9734504639194281	0.006277726537562866	0.006172636868001027	0.0001600847693299435	
0.9885340946089864	0.006308297551111077	0.0062049252958396965	0.0001600712562768913	
1.0038514464001433	0.006340086841380235	0.00623848524375605	0.00016005716857237485	
1.01940614080515	0.006373152634539353	0.006273376608793747	0.00016004247583779925	
1.0352018554516484	0.006407556652266856	0.0063096628393174885	0.0001600271456311869	
1.051242324952181	0.006443364375305372	0.0063474112008259235	0.00016001114327079117	
1.0675313417871697	0.006480645331224222	0.006386693066098839	0.0001599944316405349	
1.0840727572015847	0.006519473409015627	0.006427584232313411	0.0001599769709750204	
1.1008704821154982	0.006559927203479906	0.006470165268093929	0.00015995871862168142	
1.117928488048752	0.006602090392731022	0.006514521893835935	0.00015993962877718226	
1.1352508080599522	0.006646052152584438	0.0065607453990765546	0.00015991965219482225	
1.1528415377000134	0.006691907612083157	0.006608933101176874	0.00015989873585925562	
1.1707048359804781	0.006739758354985492	0.00665918885014991	0.00015987682262423895	
1.1888449263568397	0.006789712972692065	0.006711623585121265	0.0001598538508085083	
1.2072660977271032	0.006841887674844229	0.006766355948663766	0.00015982975374417241	
1.225972705445816	0.006896406964699318	0.006823512966119318	0.00015980445927107879	
1.2449691723538168	0.00695340438740056	0.0068832307980319085	0.00015977788916967197	
1.2642599898239333	0.007013023360435986	0.006945655574989664	0.00015974995852358138	
1.2838497188228888	0.007075418096951618	0.007010944325540879	0.0001597205750018546	
1.3037429909896587	0.00714075463418496	0.007079266009444577	0.00015968963804898186	
1.3239445097305402	0.00720921198115948	0.00715080267038358	0.00015965703796898463	
1.3444590513311867	0.007280983401981287	0.007225750724458753	0.00015962265488740033	
1.3652914660858761	0.0073562778536698185	0.007304322403360687	0.0001595863575722535	
1.386446679444272	0.007435321600512311	0.007386747374155363	0.00015954800209172276	
1.4079296931759626	0.007518360030552233	0.00747327456121751	0.0001595074302822011	
1.4297455865530366	0.007605659704120427	0.007564174200113016	0.00015946446799558825	
1.451899517550985	0.007697510669437721	0.007659740158310798	0.00015941892308887884	
1.4743967240682132	0.007794229086434819	0.007760292563667677	0.00015937058311196563	
1.4972425251644468	0.007896160207267607	0.0078661807888908	0.0001593192126410349	
1.5204423223183279	0.008003681770824472	0.007977786848906336	0.00015926455019446578	
1.5440016007044985	0.00811720787916419	0.0080955292785808	0.00015920630465528926	
1.5679259304904682	0.008237193436711258	0.008219867570964714	0.00015914415110855626	
1.5922209681535842	0.00836413924870089	0.008351307271675231	0.0001590777259825766	
1.6168924578184014	0.008498597894477392	0.008490405843855185	0.0001590066213588948	
1.6419462326147771	0.008641180514654628	0.008637779441163895	0.00015893037828609616	
1.667388216057011	0.008792564679921833	0.008794110754511749	0.00015884847889524237	
1.6932244234443516	0.008953503544794059	0.008960158133071942	0.00015876033706801706	
1.7194609632832076	0.009124836533620511	0.009136766223181247	0.00015866528734995966	
1.7461040387313935	0.009307501860930205	0.009324878422242442	0.00015856257172679888	
1.7731599490647525	0.009502551256616804	0.009525551511445183	0.00015845132378761132	
1.8006350911665105	0.009711167352294157	0.00973997291460595	0.00015833054967817674	
1.828535961039703	0.009934684293243238	0.009969481135300377	0.00015819910509364693	
1.8568691553430368	0.010174612277010128	0.01021559005666463	0.00015805566736127843	
1.885641372950552	0.010432666893049362	0.010480017955429263	0.00015789870140717872	
1.9148594165354507	0.010710804358373677	0.010764722293745437	0.00015772641806782473	
1.9445301941784663	0.01101126402552807	0.011071941621706535	0.0001575367227723177	
1.974660721001155	0.011336619898646346	0.011404246265972447	0.00015732715205211373	
2.0052581208244957	0.011689843352576581	0.011764599915126331	0.0001570947945867123	
2.036329627853186	0.01207437983556667	0.012156434763697977	0.00015683619250726766	
2.067882588386045	0.012494243078490777	0.012583743570336283	0.00015654721737572513	
2.0999244625529108	0.01295413126514537	0.013051192846891864	0.00015622291352921066	
2.132462826078452	0.013459570764168679	0.013564262440149882	0.00015585729918726431	
2.1655053720733157	0.014017094383234806	0.014129417982949196	0.00015544311267690108	
2.199059912853022	0.01463446261140224	0.014754323989567986	0.00015497148708703719	
2.2331343817850464	0.015320937736450909	0.015448106499865407	0.00015443153127361913	
2.267736835164523	0.016087621476553262	0.01622167453105641	0.0001538097878807925	
2.302875454119006	0.01694786550384721	0.017088107821488018	0.00015308952902068368	
2.3385585465427567	0.01791775800621537	0.018063111542277892	0.00015224983559359006	
2.3747945490609914	0.019016671911604395	0.019165520710831156	0.00015126438240582973	
2.411592029024571	0.020267818294491997	0.02041779535012627	0.00015009980635932537	
2.4489596865355954	0.021698654295842508	0.021846356302654645	0.0001487134369479269	
2.4869063565043885	0.02334079306620182	0.023481419901998153	0.00014704993164190076	
2.5254410107383527	0.025228646615432605	0.025355600238282726	0.00014503576695000742	
2.564572760063192	0.0273952140688017	0.027499793298940634	0.00014256909760326222	
2.604310856476998	0.029861959535306532	0.02993351790938742	0.00013949936806050114	
2.6446646953377266	0.03261758807070385	0.03264494252464795	0.0001355860767326151	
2.6856438175845567	0.035579197637971204	0.035554523514123915	0.0001304261538324549	
2.727257911993673	0.03853506560646704	0.03846093696462607	0.00012337878516861778	
2.769516817469004	0.04109526684059574	0.040991450100913644	0.00011367394152965667	
2.812430525368455	0.04272797271769445	0.04262746116697264	0.00010114663607642342	
2.8560091818661824	0.042963205670601384	0.04289156013502485	8.780876565053986e-05	
2.9002630903514777	0.04167569327967353	0.04163579944380337	7.877367167348407e-05	
2.945202713864811	0.039171058633701454	0.039157365474051305	7.899968968536267e-05	
2.9908386775716385	0.035984158760001946	0.03600018461981482	8.752228314437712e-05	
3.0371817712745264	0.032614448087501836	0.03266668809391575	9.93088554858238e-05	
3.0842429519642045	0.029391713879038165	0.029478848757501494	0.00011067472975597577	
3.1320333464101533	0.026475642534881955	0.026588679948509712	0.00012022731483577304	
3.180564253791325	0.023912190859039395	0.02403968503465243	0.00012781039708008706	
3.2298471483676323	0.021688506698900815	0.02182026941136306	0.0001337033359710295	
3.2798936821928324	0.01976801912079391	0.019896386312359404	0.0001382640619085275	
3.3307156878694446	0.018108489083498682	0.018228238246367143	0.00014180858408714356	
3.3823251813463506	0.016669901035344034	0.01677772551686587	0.00014458552186165906	
3.43473436475976	0.015417242296182845	0.015511202112987243	0.00014678192024233103	
3.487955629318178	0.01432098273965856	0.014400064205603217	0.00014853624397484315	
3.542001558232087	0.013356638872922814	0.013420436811667482	0.0001499507175781767	
3.5968849296890193	0.012504052653552465	0.012552552692166844	0.00015110111540458793	
3.6526187198747286	0.011746651018450299	0.011780084694278917	0.0001520440250019384	
3.7092161060411786	0.011070785086451663	0.011089535189738481	0.00015282209053293265	
3.7666904696220658	0.010465175148875318	0.01046971481394696	0.00015346776220801753	
3.8250553993966134	0.009920458059374396	0.009911312220148428	0.00015400597608388982	
3.884324694702404	0.009428823443963215	0.009406545004615864	0.00015445607764206538	
3.9445123686979775	0.008983723175487181	0.00894887882429556	0.00015483321211018383	
4.005632651675993	0.00857963977541511	0.008532802098059305	0.00015514933768636172	
4.067699994427721	0.00821190161694516	0.008153645308721022	0.00015541397053235438	
4.130729071659682	0.007876535091615303	0.0078074358196629275	0.00015563473752869828	
4.194734785463209	0.007570145928917986	0.007490780888915863	0.00015581779008571353	
4.259732268837781	0.007289823537015398	0.007200773072682893	0.00015596811663082501	
4.325736889268946	0.007033063575741139	0.006934913442332465	0.00015608978053099454	
4.392764252361694	0.0067977050284278384	0.006691049021334815	0.00015618610263776162	
4.460830205530115	0.006581878860736052	0.006467321622233455	0.00015625980232707016	
4.5299508417442365	0.006383965991849373	0.006262125869186173	0.00015631310714453087	
4.600142503334918	0.006202562797349324	0.006074074664491378	0.00015634783848266436	
4.671421785857698	0.006036452746789051	0.005901970727203008	0.00015636547878442367	
4.743805542016518	0.005884583078277075	0.005744783121896255	0.00015636722436366583	
4.817310885648243	0.005746045647244134	0.005601627924313942	0.00015635402690384998	
4.891955195768907	0.005620061272388114	0.005471752352374042	0.00015632662593361164	
4.967756120682691	0.005505967050442351	0.005354521837046999	0.00015628557400615192	
5.044731582154526	0.005403206232104898	0.0052494096266775024	0.00015623125587513155	
5.122899779647386	0.005311320351446364	0.005155988617361564	0.00015616390262411666	
5.202279194625215	0.005229943386208353	0.005073925186593565	0.00015608360144149755	
5.282888594922542	0.005158797801455593	0.00500297488222933	0.00015599030151734	
5.364747039181794	0.005097692398278881	0.004942979887931922	0.00015588381635624188	
5.447873881359371	0.005046521956594816	0.004893868253437255	0.00015576382263870944	
5.532288775301544	0.005005268730499954	0.004855654946947659	0.0001556298556113587	
5.618011679391243	0.004974005930405663	0.004828444861778509	0.00015548130083362302	
5.705062861266868	0.004952903413328312	0.004812437994741568	0.0001553173819457096	
5.793462902614208	0.004942235907474134	0.004807937115439265	0.00015513714393858034	
5.883232704032601	0.004942394227732782	0.004815358371136796	0.00015493943118909876	
5.974393489976511	0.004953900105725341	0.004835245431126429	0.0001547228592574601	
6.06696681377367	0.004977425476506466	0.004868287981054947	0.0001544857791097893	
6.160974562720967	0.005013817354605844	0.00491534565029261	0.00015422623200219733	
6.25643896325932	0.005064129824008058	0.004977478820265937	0.00015394189271034051	
6.353382586228693	0.005129665201443958	0.005055988255591976	0.00015362999806847784	
6.451828352204593	0.005212027169433567	0.005152466174832102	0.00015328725683778742	
6.551799536917215	0.005313189700165262	0.005268862307067204	0.00015290973568239766	
6.653319776754563	0.005435587025660728	0.0054075697670173785	0.0001524927143993229	
6.756413074350862	0.005582231927000765	0.005571537366502156	0.00015203050140499887	
6.861103804261538	0.0057568724556142275	0.0057644174510630315	0.0001515161976698911	
6.9674167187261515	0.0059642011779363095	0.00599076173581759	0.0001509413935923912	
7.075376953520617	0.006210136515599504	0.006256282135690878	0.00015029577832594744	
7.1850100339000935	0.006502203009782444	0.006568199285414522	0.00014956663390863523	
7.2963418806339915	0.006850046070255494	0.006935707675266787	0.00014873817454365715	
7.40939881613446	0.007266124652774247	0.007370590312189013	0.0001477906661164824	
7.5242075706798515	0.00776662383676558	0.007888008745476698	0.00014669919513136907	
7.640795288734611	0.008372592101928592	0.00850745087163393	0.00014543176114199637	
7.759189535367103	0.009111158845227963	0.009253669639661725	0.00014394576107830254	
7.879418302766868	0.010016213609273057	0.010157005557769303	0.00014218006018244765	
8.001510016862884	0.01112656762760469	0.011251285596257944	0.0001400343518671186	
8.125493544044346	0.012476061722380577	0.012564477762129028	0.0001373138186713649	
8.251398197985628	0.014062365812389222	0.014090905948407933	0.0001335991688265881	
8.379253746576957	0.015772602090359994	0.015726418316352516	0.0001280796573030306	
8.509090418962503	0.017271216392679953	0.017167188483782524	0.00012002718815023984	
8.640938912687513	0.018003268138857182	0.017893799902812264	0.00011192219666296643	
8.774830400956196	0.017554264842602703	0.01748833493327063	0.00011266122196273285	
8.910796540002062	0.016065689998674762	0.016081025005481323	0.0001257133863172637	
9.048869476572474	0.01411405833154333	0.014218479682168229	0.00014084302861469883	
9.189081855529167	0.012220347723216845	0.012370407253102577	0.00015125639022772075	
9.331466827566528	0.010604418807657827	0.010750759905058218	0.000157156346153497	
9.476058057049498	0.009289918496270293	0.009403405882093723	0.00016023602154391505	
9.622889729972897	0.008234362158403058	0.00830337851905564	0.00016172820351633164	
9.771996562044086	0.007385920580883647	0.007408698140684982	0.00016234304658555924	
9.923413806890872	0.00669997330384333	0.0066794692491479206	0.00016246961305578403	
10.0771772643966	0.0061416796488975795	0.0060829269266770855	0.0001623210065034401	
10.233323289164382	0.005684712830798098	0.0055935853941243814	0.00016201566539362187	
10.391888799112495	0.005309368134253628	0.005192043778508719	0.0001616205656222571	
10.552911284202958	0.005000912239397668	0.004863655741273411	0.00016117416859804846	
10.716428815305356	0.004748322578717646	0.004597404808273351	0.0001606988251195464	
10.882480053198018	0.00454337206968363	0.004385037119225014	0.00016020764717900756	
11.051104257708666	0.004379980831793293	0.004220419660908356	0.0001597084286666656	
11.222341296996655	0.004253766329442241	0.004099077851875338	0.0001592059674435446	
11.39623165697915	0.004161741362674818	0.00401787286714575	0.0001587035187741408	
11.572816450903245	0.00410212585108966	0.003974789831501058	0.00015820379258503454	
11.752137429066462	0.004074251791845142	0.00396881795860278	0.0001577097467214453	
11.93423698868786	0.004078551737594391	0.003999911832101381	0.00015722535350670548	
12.119158183932093	0.004116630695470181	0.004069029517070779	0.00015675649316953448	
12.306944736088793	0.004191430376877085	0.0041782483611728614	0.00015631213897444984	
12.497641043909683	0.00430750340170869	0.004330962742527779	0.00015590603472463388	
12.691292194105861	0.004471421511337145	0.004532166973052775	0.0001555591039768842	
12.887943972007742	0.004692338240956113	0.004788812717870051	0.0001553027963860503	
13.08764287239018	0.004982687664361533	0.0051101808288288595	0.00015518321878870073	
13.290436110465315	0.005358851960770013	0.005508063004267053	0.00015526445057281483	
13.496371633045765	0.005841159961147956	0.005996160579368431	0.0001556248090993988	
13.705498129880782	0.006451231586018673	0.006587134817737273	0.00015632745966571006	
13.917865045168076	0.007201282636892322	0.00728357986643479	0.00015732358477225897	
14.133522589243995	0.008063779336359081	0.008055758463143065	0.00015825273158380016	
14.35252175045488	0.00891021722703414	0.00880002382504611	0.00015837782959935408	
14.574914307212275	0.00946003034454182	0.009302509374742992	0.000157646056859578	
14.800752840235097	0.009397570453524073	0.009308441981095157	0.00015834307159068845	
15.030090744981337	0.008689391648742186	0.008744168113715627	0.00016172762389019313	
15.262982244272472	0.007661622704064845	0.007815455501552746	0.0001651155615870881	
15.499482401113475	0.006649329577848658	0.006805973530344817	0.00016666732530952702	
15.739647131711472	0.005794473491933205	0.005891256346231944	0.00016661242408422416	
15.98353321869612	0.005114772273298599	0.005132000529843804	0.00016567512185841548	
16.23119832454485	0.004586812201515751	0.004530145475973182	0.00016438351491039206	
16.482701005216104	0.004181415529666421	0.004068106150548507	0.0001630261597699861	
16.738100723993853	0.003873938166382667	0.003725692603272328	0.0001617442592550119	
16.997457865546615	0.0036459341392496084	0.0034854347232252565	0.00016060632767266438	
17.26083375020432	0.0034844937112161276	0.0033334328411898594	0.00015965130811306926	
17.528290648456405	0.003381258811289045	0.0032589011930454757	0.00015891179935526522	
17.799891795674554	0.003331665700652978	0.003253602038444059	0.00015842747240428382	
18.075701407063548	0.0033345258849243014	0.003311524598176745	0.00015825452562579095	
18.35578469284383	0.0033919396257107593	0.0034288044487250447	0.00015847405728469316	
18.64020787366921	0.003509494729913863	0.003603731687300842	0.00015919983088683224	
18.929038196283646	0.0036966051160120684	0.003836614594417522	0.00016058208436918486	
19.222343949420477	0.003966487500064281	0.004129097977286408	0.00016279485691259474	
19.52019447994806	0.004334145746862829	0.004482068208798942	0.0001659724267150402	
19.822660209265607	0.004807650705293353	0.00489022225180589	0.00017002183427689444	
20.12981264995304	0.0053620099836566145	0.005329764269882427	0.00017424460838744832	
20.441724422678867	0.005885912542444029	0.0057363233573556405	0.000177079259886631	
20.75846927337004	0.006148785374855294	0.0059850580363164626	0.0001772069823168302	
21.08012209064783	0.0059467385006308346	0.005924785975537887	0.0001755637568481956	
21.406758923533914	0.005366307943762093	0.0055040891576850996	0.00017367545504593014	
21.738456999430788	0.004686314648652798	0.004850678838877252	0.00017122771563114745	
22.075294742380795	0.004087254603792746	0.004162809548526271	0.00016779806016413247	
22.417351791608088	0.003618031551815411	0.0035760193061501735	0.00016395009163005492	
22.764709020347887	0.0032713501782864456	0.0031435667397204407	0.00016042664411839095	
23.1174485549675	0.0030276936869299137	0.002870070339179161	0.00015768997452004496	
23.47565379438362	0.002870011803595398	0.002738091604300482	0.0001559763267071991	
23.839409429780538	0.0027871024963552443	0.0027216226835091715	0.00015543715721041303	
24.20880146463373	0.0027738426480438524	0.002793913676191557	0.0001562316580025655	
24.583917235044	0.002830893547316617	0.002932309748679207	0.00015857090874917947	
24.964845430386426	0.0029643406259677128	0.003119959432973801	0.00016272141839504886	
25.351676114279368	0.0031843095940504917	0.003344862357550363	0.00016894023210980224	
25.744500745878433	0.003498846569577741	0.003596912030734113	0.00017723905314516773	
26.143412201500308	0.0038931066192026235	0.0038623429339378164	0.0001867697125893526	
26.548504796581717	0.004280522401064651	0.0041130903695408075	0.00019482708511579786	
26.959874307978602	0.00446423917607472	0.004288752025638905	0.00019712278236734288	
27.377617996610834	0.00427678571349674	0.004283414601911237	0.00019217099787281823	
27.801834630457815	0.003821710184761858	0.003993373745966938	0.00018356563180261747	
28.232624507910387	0.003332794154063618	0.003457329337030455	0.00017340672951543986	
28.670089481484574	0.002933842507581823	0.0028924640725300596	0.00016237908240419497	
29.114332981902788	0.0026483665788704968	0.0025035938778832406	0.0001528316080204191	
29.565460042548164	0.0024662283173012257	0.0023441260337272894	0.0001468523845079088	
30.0235773242978	0.0023744098656262778	0.002354623420645422	0.0001453304814696255	
30.488793140740842	0.002365803612415355	0.0024559531405100245	0.00014858362548747435	
30.961217483787163	0.0024406526564893505	0.0025955057682316026	0.00015696370500586443	
31.440962049673153	0.002604732854506817	0.0027474671861435684	0.00017103132957054895	
31.928140265370157	0.002860596495696343	0.0029017475948839	0.00019107516306379152	
32.42286731540228	0.0031783309948581464	0.0030550715653596306	0.00021514044394676252	
32.925260169079685	0.003436894181059315	0.0032020531202490363	0.00023499629077910577	
33.435437608153904	0.003436061996133567	0.0033141064230756173	0.00023676909858103733	
33.95352025490161	0.003139790591994234	0.0032814189870453894	0.00021729207357715986	
34.479630600643624	0.002747558059409777	0.0029034110328440346	0.00018636460409241537	
35.01389303470575	0.0024182987777936473	0.0023445065155244323	0.00014936850577240788	
35.556433873828425	0.0021953929672789358	0.0020867732527139046	0.00011605496111738086	
36.107381392031996	0.002075735461588715	0.002086955186128488	9.780313772054458e-05	
36.666865850944866	0.0020510237724542125	0.0021552676379311903	0.00010655194938828746	
37.23501953060145	0.002119198641074779	0.0022206794579436298	0.0001485390727135623	
37.81197676071744	0.0022822843005026097	0.002268826807606829	0.00022303348942344454	
38.397873952449665	0.002527018140473701	0.002299943092455968	0.0003302677645731982	
38.99284963064802	0.0027704949763032757	0.0023169969031837175	0.00045936993614995844	
39.59704446660722	0.0028260060005464147	0.002322927645346403	0.0005650940001414316	
40.21060131132589	0.0026064764690292394	0.0023201373832415694	0.0005985509169478883	
40.83366522928125	0.0022832305713352107	0.0023105026794783745	0.0005744789491268897	
41.46638353272696	0.002019417712367472	0.002295480510907734	0.00053156215690425	
42.108905816522395	0.0018609418860465199	0.0022762091997524567	0.00048824378988391773	
42.76138399350171	0.0018072905241415748	0.0022535869526544047	0.0004479238344290748	
43.42397233039088	0.0018544807867922426	0.0022283297679481853	0.00040805819811187943	
44.096827484281306	0.0020003308517059287	0.002201013680147131	0.00036360867419784563	
44.78010853966855	0.0022175144777713328	0.0021721057584611447	0.0003111682805919873	
45.47397704606499	0.0023852545728476914	0.0021419871386916408	0.0002674054870211678	
46.17859705619533	0.002320676306840307	0.002110970391300929	0.00027575278995584616	
46.894135164783904	0.00206372953560157	0.002079312817402507	0.0003179330978745245	
47.62076054794297	0.0018126993683315682	0.0020472267741209788	0.00035118049474395016	
48.35864500317141	0.001659451534197488	0.002014887798493287	0.00036967726873608016	
49.10796298997312	0.0016158857957947247	0.0019824410741506957	0.0003769641035315534	
49.86889167110482	0.001679126319292683	0.0019500066316976933	0.0003724292753848919	
50.641610954463076	0.0018381908331727916	0.0019176835680153714	0.00034737767225297584	
51.42630353562007	0.0020222258122021748	0.0018855534958725465	0.00028497393726965473	
52.22315494101898	0.002049192122822938	0.001853683382869726	0.00019553632246608889	
53.03235357183818	0.001855501799438579	0.0018221279010513715	0.0001741471395684145	
53.854090748535334	0.0016268833194573356	0.0017909313809788727	0.00022357627413045292	
54.688560756081706	0.0014887749073209157	0.0017601294436313099	0.00027187223395171877	
55.53596088989733	0.0014640411012470044	0.0017297503681404389	0.0003048951130234011	
56.39649150249797	0.0015493746943438648	0.0016998162416616378	0.000318994479095767	
57.27035605086487	0.0017133359904020617	0.0016703439286542819	0.00029878704589489884	
58.15776114454846	0.001819699819295081	0.0016413458898029572	0.00021954769323614365	
59.05891659451753	0.001708566678068628	0.001612830875262079	0.00012062249948804425	
59.974035462765215	0.001498428551638142	0.001584804512494106	0.00013440329166488122	
60.90333411268367	0.0013594341081894555	0.0015572698054340031	0.00019789702816132317	
61.847032260219336	0.0013360337202879533	0.0015302275588555461	0.0002475016797985531	
62.80535302582078	0.001425050036451943	0.0015036767394926201	0.00027392770473129175	
63.778522987191536	0.0015744625799826502	0.001477614783569653	0.0002561077139068696	
64.76677223286032	0.0016103951449079514	0.0014520378588346143	0.00016724067084107554	
65.77033441658139	0.0014510813825914198	0.001426941087899291	7.553367006201321e-05	
66.78944681257751	0.0012837232107721273	0.0014023187386231453	0.0001212192713124359	
67.82435037163955	0.0012224428252424202	0.0013781643863877888	0.00018724011690157	
68.87528977809474	0.001280026012820385	0.0013544710523667632	0.00023088298239830264	
69.94251350765792	0.0014136449505466559	0.0013312313212734091	0.00023246352135852214	
71.02627388617911	0.0014551128986053613	0.0013084374415474268	0.0001580339369340145	
72.12682714930152	0.001310013247814119	0.0012860814105009933	5.5469394849046695e-05	
73.24443350304374	0.0011658951546743967	0.0012641550465742753	9.837143928386243e-05	
74.37935718532088	0.0011340511648239857	0.001242650050536297	0.00016689509459810685	
75.53186652841877	0.0012180778488145678	0.0012215580572012537	0.00020734630602990722	
76.7022340224364	0.0013283502695413056	0.0012008706790045272	0.00018923198238812754	
77.89073637971123	0.0012723555124113804	0.0011805795425907134	9.235655197460236e-05	
79.09765460024283	0.0011190168001286485	0.001160676319402387	4.600171977733653e-05	
80.32327403813038	0.0010510374196148527	0.0011411527511188324	0.0001225572914434376	
81.5678844690394	0.001105754756707191	0.0011220006706747655	0.00017628347160924214	
82.83178015871405	0.001213612168693523	0.0011032120194871108	0.00017690325279068136	
84.11525993255103	0.001177879179969099	0.001084778861430562	9.310044140841816e-05	
85.41862724625115	0.001037194717580226	0.001066693394027761	3.138442778575002e-05	
86.74219025756646	0.0009822659743697808	0.0010489479572556152	0.00010962831759340736	
88.08626189915832	0.00104862055818681	0.0010315350403140406	0.00016094942207838864	
89.45115995258467	0.0011321434972517176	0.0010144472866558394	0.00014813680294348565	
90.83720712343391	0.0010496528915063094	0.0009976774975355034	5.468383631433239e-05	
92.24473111762269	0.0009363224050867159	0.0009812186342994388	5.079990777050347e-05	
93.67406471887617	0.0009390065709611144	0.0009650638196096774	0.00012239806614921527	
95.1255458674087	0.0010317871315676248	0.000949206337766847	0.0001493174259084349	
96.59951773982377	0.0010225091384616746	0.000933639634275497	8.935306905928167e-05	
98.09632883025184	0.0009027723927202314	0.0009183573147752275	1.5607314981914945e-05	
99.61633303274554	0.0008727797868726579	0.0009033531434441161	9.486295073467652e-05	
101.15988972495167	0.0009520304506700424	0.0008886210409662335	0.00013584506089040404	
102.72736385307937	0.0009654897027145147	0.0008741550821423271	9.322832556328355e-05	
104.31912601818526	0.0008544131410045537	0.0008599494932117274	5.536659703588241e-06	
105.93555256379533	0.0008254697027121072	0.0008459986489439979	8.544291932033416e-05	
107.57702566488457	0.0009019071154342967	0.0008322970695505471	0.00012424808273948164	
109.24393341823551	0.0008943247032283278	0.000818839417459283	7.571245006412927e-05	
110.93666993419627	0.0007928679424230345	0.0008056204939891404	1.8572736267813557e-05	
112.65563542986153	0.0007951929181687307	0.0007926352359559245	9.162496712982535e-05	
114.40123632369622	0.0008668446161519914	0.0007798787122362549	0.00011021585404871619	
116.17388533162597	0.0008056136162137305	0.0007673461203123121	3.908683188924617e-05	
117.9740015646163	0.0007387774504658365	0.0007550327828165994	4.846543371456896e-05	
119.802010627764	0.0007909879679862625	0.0007429341440928674	0.00010237470360057	
121.65834472092367	0.0008047332748452981	0.0007310457667867329	7.460852602665672e-05	
123.54344274089367	0.000715131855451945	0.0007193633284772193	1.4307624945894825e-05	
125.45775038518534	0.0007267440899562525	0.0007078826183584973	8.252830154179927e-05	
127.40172025740017	0.0007766908248408046	0.0006965995339793749	8.726019303428746e-05	
129.3758119742398	0.0006974208491134188	0.0006855100780466331	1.1929959616614992e-05	
131.3804922741741	0.0006825196415590006	0.0006746103552970273	6.666685975956839e-05	
133.41623512779302	0.0007391713054570199	0.0006638965694416837	8.687136084420809e-05	
135.48352184986857	0.0006728353433466175	0.0006533650201856851	1.956701957803976e-05	
137.58284121315285	0.0006508958739423795	0.0006430121003248368	5.9356008344343634e-05	
139.71468956393986	0.0007042209719734612	0.0006328342929209131	8.136107343570288e-05	
141.879570939417	0.0006396137043907627	0.0006228281685561146	1.6785991640206357e-05	
144.07799718683648	0.0006283170770319397	0.000612990382666939	6.04165950111387e-05	
146.31048808453184	0.0006708380731423225	0.0006033176729572904	7.183087587061485e-05	
148.57757146481032	0.0006017224597689429	0.000593806856890263	1.1477078777245717e-05	
150.87978333874923	0.0006161681803766115	0.0005844548292577573	6.675049490477357e-05	
153.2176680229263	0.0006292122381256416	0.0005752585598268404	5.418524702505943e-05	
155.5917782681133	0.0005693169215502786	0.0005662150910615582	2.6340070318723502e-05	
158.00267538996428	0.0006112740824150444	0.0005573215359187409	7.055126869744058e-05	
160.45092940172842	0.0005744137157412773	0.0005485750757162225	2.5914204665784686e-05	
162.9371191490193	0.0005580106885158019	0.0005399729580717801	4.985392693305393e-05	
165.46183244667284	0.0005868021499425799	0.0005315124949110272	5.646472663067511e-05	
168.02566621772516	0.0005293144930930873	0.0005231910605424366	2.064153213579908e-05	
170.6292266345446	0.0005657440141639286	0.0005150060897976285	6.33079886978114e-05	
173.27312926215015	0.0005267036130851373	0.0005069550762350324	1.9754850531861697e-05	
175.9579992037507	0.0005276922097834304	0.0004990355704050272	5.206844383092547e-05	
178.68447124853947	0.0005302387051832703	0.0004912451781746522	3.899369307288767e-05	
181.45319002177868	0.0004971469349128842	0.0004835815591100041	3.60180674106956e-05	
184.2648101372089	0.0005252022971534799	0.0004760424249144412	5.0226550080532634e-05	
187.11999635182175	0.00047767681559441754	0.0004686255379207442	2.2733182844130923e-05	
190.019423723029	0.000510671953122205	0.0004613287096354153	5.3395957608793524e-05	
192.9637777682679	0.0004643710251996106	0.0004541497993333222	1.5728094980947914e-05	
195.95375462707955	0.000492635479965373	0.0004470867127009394	5.226160565359894e-05	
198.99006122569847	0.00045257045230675185	0.0004401374005264742	1.4446495486516612e-05	
202.0734154441926	0.00047561598401495197	0.0004332998574352077	4.99698543775034e-05	
205.20454628619316	0.000439909747856732	0.0004265721206684279	1.4645161395889554e-05	
208.38419405125447	0.0004610937856869604	0.0004199522689043707	4.793952247923128e-05	
211.6131105098844	0.00042602519138816754	0.00041343842111964	1.457256127330223e-05	
214.892059081287	0.0004484865741122379	0.000407028735489614	4.602674782308864e-05	
218.22181501385919	0.0004121035551487724	0.0004007214083263997	1.6014525894440703e-05	
221.60316556848443	0.0004354312564542895	0.00039451467305293993	4.277143509493101e-05	
225.03691020466627	0.00040076340109402664	0.00038840679921192217	2.147696738244724e-05	
228.5238607695462	0.00041810709385564756	0.00038239609150818944	3.588921586874009e-05	
232.06484168985054	0.0003952175440737901	0.00037648088888339175	3.0142646136130416e-05	
235.66069016681035	0.00039490469958517816	0.000370659563621668	2.425801159803786e-05	
239.3122563741041	0.00039523609947471556	0.0003649305204851802	3.779931945656086e-05	
243.0204036588648	0.0003725997353217392	0.0003592921958783816	1.4447814357604214e-05	
246.78600874580337	0.00038955086959159205	0.0003537430570399247	3.703119516919501e-05	
250.60996194449422	0.0003637277452378734	0.00034828160126116497	2.3953288180224458e-05	
254.4931673598731	0.0003659115967871556	0.00034290635513025195	2.3014101674712222e-05	
258.43654310599635	0.0003681499742631105	0.00033761587380084086	3.529237480865199e-05	
262.4410215231124	0.00034464976723443087	0.0003324087402844892	1.5983027543118346e-05	
266.507549398097	0.0003549016113567738	0.00032728356476584443	2.76310328473016e-05	
270.63708818830384	0.0003481361825731517	0.0003222389839397594	3.155147754756334e-05	
274.8306142488838	0.00032956930840886034	0.00031727366036950823	1.4579590620219792e-05	
279.08911906362675	0.00033854934177295965	0.00031238628186530627	2.617285782268925e-05	
283.4136094793798	0.00033401187574105655	0.0003075755608823698	3.0679315265459615e-05	
287.80510794409827	0.0003154835225044325	0.00030284023393778046	1.641380109564353e-05	
292.26465274858515	0.0003180409562356333	0.0002981790610454513	1.986598888381674e-05	
296.7932982719762	0.0003222487464755162	0.00029359082516851277	2.993769857338317e-05	
301.3921152310292	0.00030711519487050526	0.0002890743316884731	2.3318284193025232e-05	
306.0621909332746	0.00029704419066634594	0.0002846284078905269	1.3411173236374362e-05	
310.80462953409153	0.0003014407652964468	0.00028025190246441036	2.1189782348190273e-05	
315.6205522977641	0.00030254040846229525	0.000275943685020232	2.771987959498799e-05	
320.5110978625849	0.00029081568862051514	0.0002717026456187236	2.3312578224994493e-05	
325.47742251006514	0.0002797729000865205	0.0002675276943153826	1.4673802576160358e-05	
330.52070043831674	0.00027795267252939105	0.00026341776071799657	1.4566807799724954e-05	
335.6421240396705	0.0002808273897286182	0.00025937179355706283	2.146174416527239e-05	
340.8429041825955	0.00027971026185718005	0.0002553887602686334	2.5082042662175626e-05	
346.1242704979875	0.0002721444467338721	0.00025146764658913565	2.332411581445004e-05	
351.4874716698928	0.0002627196739327683	0.0002476074561617383	1.8441271434133157e-05	
356.9337757307372	0.00025571294256329657	0.00024380721015384768	1.3793635331163172e-05	
362.46447036112943	0.000252045973454374	0.00024006594688533628	1.2337913280497945e-05	
368.08086319431027	0.0002505640370062399	0.00023638272146712366	1.418723601440553e-05	
373.7842821253185	0.00024966089866841547	0.00023275660544974227	1.690571945593225e-05	
379.57607562494815	0.00024821003203756234	0.00022918668648153607	1.9030923863961372e-05	
385.45761305857025	0.00024582674747509217	0.00022567206797615685	2.024077015497928e-05	
391.43028500989345	0.00024266397815623817	0.0002222118687890332	2.0690312390396944e-05	
397.49550360974456	0.00023906993058161048	0.00021880522290249863	2.0659289912780848e-05	
403.6547028699399	0.00023535100775104846	0.0002154512791192859	2.0390391633538567e-05	
409.9093390223323	0.0002316822249327606	0.00021214920076409577	2.0029697699349545e-05	
416.26089086311043	0.00022809943401339014	0.00020889816539296737	1.9616082799520376e-05	
422.71086010243414	0.00022451220921251627	0.00020569736451018597	1.9087925517793103e-05	
429.2607717194863	0.00022072216505809975	0.00020254600329247324	1.8299043812971343e-05	
435.91217432302693	0.0002164777936596377	0.00019944330032021671	1.7058867867058866e-05	
442.6666405175339	0.00021162045524015683	0.00019638848731550528	1.523197076541985e-05	
449.52576727501685	0.00020632876238936015	0.00019338080888674352	1.2947967608334553e-05	
456.4911763125926	0.0002013174629902366	0.00019041952227963064	1.0970116919207163e-05	
463.56451447591087	0.0001977045818599256	0.00018750389713429564	1.0820478499994916e-05	
470.74745412852144	0.0001963109843947566	0.00018463321524838869	1.3018612262514767e-05	
478.04169354727435	0.00019642341762407924	0.00018180677034593758	1.5684632098353756e-05	
485.4489573238469	0.0001950688892082053	0.00017902386785178403	1.627384663269705e-05	
492.97099677249224	0.00018981277239946912	0.00017628382467142374	1.352896264114761e-05	
500.60959034410683	0.00018359903321126574	0.00017358596897607703	1.0106094049662467e-05	
508.36654404671106	0.0001817169951831281	0.0001709296399928314	1.1817022694940501e-05	
516.2436918724502	0.00018281638767775682	0.00016831418779969065	1.5040786868596988e-05	
524.242896231207	0.00017881031940738726	0.00016573897312538623	1.3071775867544437e-05	
532.3660483909357	0.00017252499784691668	0.00016320336715380056	9.532472246881262e-06	
540.6150689248177	0.00017294014908522152	0.00016070675133286316	1.3089386148096417e-05	
548.9919081653474	0.00017147603612600924	0.00015824851718778443	1.3241445909124292e-05	
557.4985466654523	0.00016485578020454547	0.00015582806613849656	9.209487688557198e-06	
566.1369956667598	0.00016593217761334765	0.00015344480932117733	1.308282189181706e-05	
574.909297575119	0.00016210479104942143	0.00015109816741373455	1.1006946883364007e-05	
583.8175264434902	0.00015851344511843172	0.0001487875704651369	1.0415473360577756e-05	
592.8637884623186	0.00015882187822502852	0.00014651245772847763	1.2328716305422837e-05	
602.0502224575035	0.0001529592367512411	0.00014427227749766458	9.075047420483612e-06	
611.379000396087	0.00015427950466759648	0.00014206648694763154	1.2272674620345632e-05	
620.8523278997751	0.00014834783461248924	0.0001398945519779722	8.785189832782426e-06	
630.4724447664181	0.00014935403339593923	0.0001377559470598988	1.1621795255433005e-05	
640.2416254995708	0.00014445817524611672	0.00013565015508643338	9.29879720911893e-06	
650.1621798462554	0.00014359137345119614	0.00013357666722574213	1.0014809925276217e-05	
660.2364533430635	0.00014191412378684862	0.0001315349827775247	1.0801049841407313e-05	
670.4668278707137	0.00013744329943430816	0.00012952460903237732	7.991047284858414e-06	
680.8557222172046	0.0001380840669162104	0.00012754506113404744	1.0550392312118147e-05	
691.4055926496942	0.00013513108458489804	0.00012559586194450283	9.951338693154677e-06	
702.1189334952396	0.00013126050226921384	0.00012367654191174028	7.695528203274219e-06	
712.9982777305363	0.00013091041017912524	0.00012178663894026067	9.123850210769852e-06	
724.0461975807946	0.00013009579490840044	0.00011992569826414163	1.027123311848656e-05	
735.2653051278958	0.00012689014530632708	0.00011809327232263922	9.157102673529872e-06	
746.6582529279726	0.00012367741264319038	0.00011628892063825357	7.6095735244142635e-06	
758.2277346385576	0.0001217854669338703	0.00011451220969719585	7.29914363649429e-06	
769.9764856554507	0.00012068781099338203	0.00011276271283219509	7.925098628272112e-06	
781.9072837594538	0.00011959539122914284	0.00011104001010758604	8.555425037583199e-06	
794.0229497731273	0.00011820082968612011	0.00010934368820662115	8.862270300143277e-06	
806.3263482277227	0.00011656105106266263	0.00010767334032095154	8.903129315116228e-06	
818.82038804045	0.00011480338402926552	0.00010602856604222314	8.793737652260179e-06	
831.5080232022387	0.00011297578498241086	0.00010440897125573734	8.578560726662811e-06	
844.3922534761538	0.0001110247544258249	0.00010281416803612563	8.212923350770069e-06	
857.4761251066391	0.00010885913933456446	0.00010124377454498898	7.6153908016538814e-06	
870.7627315397452	0.00010653180288485531	9.96974149304572e-05	6.835067941822122e-06	
884.2552141545192	0.00010446901488575923	9.817471922862105e-05	6.340047251299746e-06	
897.9567630057271	0.00010330557664382518	9.66753232667939e-05	6.8146573562952884e-06	
911.8706175780853	0.00010282297153162282	9.519886856856068e-05	7.753603412003981e-06	
926.0000675521785	0.00010123392567258935	9.374500226057173e-05	7.491697396880015e-06	
940.3484535822448	9.841036369887195e-05	9.231337698104331e-05	6.10640555458365e-06	
954.9191680860141	9.747712977145925e-05	9.090365078992388e-05	6.743197848480846e-06	
969.715656046784	9.677279719412584e-05	8.951548708069034e-05	7.26546520243166e-06	
984.7414158279239	9.389738719760209e-05	8.814855449373654e-05	5.778274855265184e-06	
1000.0	9.378955567155553e-05	8.680252683131937e-05	7.070519373555626e-06	


==> data/fig_delay_quadvf_bode_16.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005305098251725327	0.00011935534976070823	
0.10154950161807173	0.005424263851159186	0.005305363690294511	0.0001193552418589596	
0.10312301278878754	0.005424523276890389	0.005305637438780179	0.00011935513060494572	
0.10472090554055413	0.005424790826154535	0.005305919757988895	0.0001193550158937554	
0.10634355766636439	0.005425066754025711	0.0053062109169541224	0.00011935489761717266	
0.10799135281311975	0.005425351323631497	0.0053065111931983894	0.00011935477566355431	
0.1096646805723366	0.005425644806410056	0.005306820873003923	0.000119354649917744	
0.11136393657225817	0.005425947482375599	0.005307140251692154	0.00011935452026093337	
0.11308952257139368	0.0054262596403925395	0.005307469633912275	0.00011935438657056582	
0.11484184655350702	0.0054265815784585855	0.0053078093339392375	0.00011935424872020637	
0.11662132282407707	0.005426913603997136	0.005308159675981486	0.00011935410657942006	
0.11842837210825283	0.005427256034159231	0.005308520994498735	0.00011935396001364117	
0.12026342165032622	0.005427609196135441	0.005308893634530186	0.00011935380888403966	
0.12212690531474645	0.0054279734274780105	0.0053092779520334775	0.000119353653047391	
0.12401926368869937	0.005428349076433596	0.005309674314234791	0.00011935349235592209	
0.12594094418627644	0.005428736502287014	0.0053100830999904735	0.00011935332665717713	
0.12789240115425762	0.005429136075716311	0.0053105047001605525	0.00011935315579385711	
0.12987409597953362	0.005429548179159614	0.005310939517994606	0.00011935297960367053	
0.13188649719819254	0.005429973207194128	0.0053113879695303725	0.00011935279791916136	
0.13393008060629666	0.005430411566927731	0.005311850484005551	0.00011935261056755386	
0.13600532937237603	0.005430863678403595	0.005312327504283274	0.0001193524173705717	
0.13811273415166478	0.005431329975018294	0.005312819487291712	0.00011935221814426027	
0.14025279320210793	0.005431810903953884	0.005313326904478296	0.00011935201269880847	
0.1424260125021654	0.005432306926624429	0.005313850242279116	0.0001193518008383463	
0.1446329058704415	0.005432818519137507	0.005314390002603968	0.00011935158236075543	
0.14687399508716817	0.005433346172771236	0.005314946703337666	0.0001193513570574645	
0.14914981001757044	0.005433890394467337	0.00531552087885816	0.00011935112471323653	
0.15146088873714358	0.0054344517073408516	0.00531611308057206	0.00011935088510595191	
0.1538077776588715	0.005435030651207098	0.00531672387746822	0.00011935063800637912	
0.15619103166241588	0.005435627783126487	0.0053173538566900005	0.00011935038317794188	
0.15861121422530794	0.0054362436779678445	0.005318003624126878	0.00011935012037648467	
0.16106889755617235	0.005436878928990934	0.005318673805026152	0.00011934984935001396	
0.16356466273001555	0.0054375341484488495	0.005319365044625414	0.00011934956983844273	
0.1660990998256107	0.005438209968211049	0.005320078008806592	0.00011934928157331861	
0.16867280806501112	0.005438907040407755	0.0053208133847723145	0.0001193489842775637	
0.1712863959552255	0.005439626038096534	0.005321571881745471	0.00011934867766515864	
0.17394048143208848	0.005440367655951882	0.005322354231692758	0.00011934836144087495	
0.17663569200636045	0.005441132610978662	0.005323161190073167	0.00011934803529995119	
0.17937266491209122	0.005441921643250303	0.005323993536612302	0.0001193476989277778	
0.18215204725728248	0.005442735516672695	0.005324852076103505	0.00011934735199957457	
0.18497449617688488	0.005443575019774745	0.005325737639236808	0.000119346994180037	
0.18784067898816573	0.005444440966526612	0.005326651083456751	0.00011934662512299383	
0.1907512733484843	0.005445334197186709	0.005327593293850165	0.00011934624447104302	
0.19370696741551147	0.005446255579178514	0.005328565184065074	0.00011934585185515888	
0.1967084600099325	0.005447206007998417	0.005329567697261889	0.00011934544689431302	
0.19975646078067044	0.005448186408155774	0.005330601807098167	0.00011934502919506194	
0.20285169037266976	0.0054491977341464114	0.005331668518748203	0.00011934459835112635	
0.2059948805972802	0.005450240971460936	0.005332768869958845	0.00011934415394295309	
0.20918677460527996	0.005451317137629182	0.005333903932142922	0.00011934369553726367	
0.21242812706258082	0.0054524272833022715	0.005335074811511786	0.00011934322268658315	
0.215719704328655	0.005453572493373758	0.005336282650248501	0.00011934273492875178	
0.21906228463772706	0.0054547538881414455	0.005337528627723314	0.00011934223178642302	
0.22245665828277353	0.005455972624511519	0.005338813961753082	0.0001193417127665426	
0.22590362780237347	0.005457229897246689	0.005340139909906448	0.00011934117735978893	
0.22940400817045398	0.005458526940260196	0.005341507770856584	0.00011934062504002812	
0.23295862698897662	0.005459865027957506	0.005342918885783484	0.00011934005526371848	
0.2365683246836085	0.005461245476627704	0.005344374639827799	0.00011933946746930215	
0.2402339547024262	0.0054626696458866635	0.005345876463598361	0.00011933886107657562	
0.243956383717698	0.005464138940174127	0.005347425834735622	0.00011933823548604114	
0.24773649183079302	0.005465654810306995	0.005349024279533335	0.00011933759007820543	
0.2515751727802653	0.005467218755091224	0.005350673374620929	0.00011933692421290023	
0.2554733341531623	0.005468832322994797	0.005352374748709156	0.00011933623722852545	
0.2594318975996074	0.005470497113884431	0.005354130084401693	0.00011933552844129138	
0.26345179905070754	0.005472214780828768	0.005355941120075507	0.0001193347971444355	
0.2675339889398373	0.005473987031970941	0.00535780965183302	0.00011933404260737664	
0.27167943242735193	0.005475815632473577	0.005359737535529098	0.00011933326407487265	
0.2758891096287819	0.005477702406539429	0.005361726688876217	0.00011933246076612964	
0.28016401584656353	0.005479649239510991	0.00536377909363122	0.00011933163187384548	
0.2845051618053608	0.0054816580800526905	0.005365896797867265	0.00011933077656328568	
0.28891357389103245	0.005483730942419305	0.005368081918334838	0.00011932989397123163	
0.2933902943933029	0.005485869908814605	0.005370336642915747	0.00011932898320496796	
0.29793638175219256	0.005488077131844315	0.005372663233174409	0.00011932804334117171	
0.30255291080826724	0.005490354837067749	0.005375064027010808	0.00011932707342477828	
0.30724097305676445	0.00549270532565273	0.005377541441419839	0.00011932607246779815	
0.31200167690565833	0.00549513097713862	0.005380097975361966	0.00011932503944807564	
0.3168361479377224	0.0054976342523125705	0.005382736212750391	0.00011932397330801078	
0.3217455291766536	0.005500217696204384	0.005385458825560226	0.00011932287295320448	
0.32673098135731937	0.005502883941205672	0.005388268577065472	0.00011932173725106447	
0.33179368320019265	0.005505635710319319	0.005391168325209896	0.00011932056502933264	
0.33693483169003946	0.0055084758205456216	0.005394161026118302	0.00011931935507456845	
0.3421556423589239	0.005511407186411764	0.005397249737754966	0.00011931810613054428	
0.3474573495735992	0.005514432823651802	0.005400437623736524	0.00011931681689658199	
0.35284120682735126	0.005517555853044597	0.005403727957306864	0.00011931548602581632	
0.3583084870363649	0.005520779504417698	0.005407124125482166	0.00011931411212336164	
0.3638604828406817	0.005524107120825563	0.005410629633374589	0.00011931269374442616	
0.3694985069098218	0.0055275421629110465	0.005414248108703679	0.00011931122939229917	
0.37522389225314035	0.00553108821345963	0.005417983306505081	0.00011930971751628907	
0.3810379925349945	0.00553474898215636	0.005421839114046726	0.00011930815650951333	
0.3869421823947922	0.005538528310556225	0.005425819555963268	0.00011930654470664727	
0.39293785777200174	0.005542430177279159	0.0054299287996202065	0.00011930488038150753	
0.39902643623619527	0.005546458703441729	0.005434171160719869	0.00011930316174454071	
0.4052093573222091	0.005550618158338223	0.0054385511091620976	0.00011930138694020595	
0.41148808287049476	0.005554912965384682	0.005443073275173392	0.00011929955404421288	
0.41786409737274555	0.005559347708340252	0.005447742455719057	0.00011929766106061806	
0.4243389083228771	0.005563927137821221	0.005452563621213864	0.00011929570591878542	
0.43091404657344795	0.005568656178124012	0.005457541922547694	0.00011929368647020186	
0.4375910666976019	0.005573539934374531	0.0054626826984437715	0.00011929160048511415	
0.4443715473566186	0.0055785837000223645	0.005467991483168156	0.00011928944564900483	
0.45125709167315986	0.005583792964699582	0.005473474014610443	0.00011928721955888297	
0.4582493276102989	0.0055891734224651915	0.005479136242756977	0.00011928491971937666	
0.4653499083564233	0.005594730980457723	0.005484984338579219	0.0001192825435386262	
0.4725605127161014	0.005600471767979969	0.0054910247033615476	0.00011928008832396058	
0.4798828455070056	0.0056064021460414904	0.005497263978494352	0.00011927755127732509	
0.4873186379629853	0.005612528717386358	0.005503709055760102	0.00011927492949048691	
0.49486964814338685	0.005618858337035425	0.005510367088141979	0.00011927221993994835	
0.5025376613487146	0.005625398123374565	0.005517245501186732	0.00011926941948160763	
0.5103244905427329	0.00563215546982249	0.005524352004955694	0.00011926652484508529	
0.5182319767811088	0.00563913805711419	0.005531694606600233	0.00011926353262777275	
0.5262619896466971	0.0056463538662386605	0.005539281623600672	0.00011926043928849868	
0.5344164276915693	0.005653811192072347	0.005547121697710354	0.00011925724114086772	
0.5426972188858914	0.005661518657752862	0.005555223809649805	0.00011925393434616526	
0.5511063210737586	0.005669485229840789	0.005563597294599081	0.0001192505149058952	
0.559645722436092	0.005677720234320972	0.005572251858540119	0.00011924697865383251	
0.5683174419607084	0.005686233373498613	0.0055811975955047735	0.00011924332124760498	
0.5771235299196736	0.0056950347438497065	0.005590445005788442	0.00011923953815978712	
0.5860660683540517	0.005704134854889907	0.005600005015193834	0.00011923562466840394	
0.595147171566167	0.0057135446491309895	0.0056098889953744395	0.00011923157584687642	
0.604368986619493	0.005723275523199402	0.005620108785352698	0.0001192273865533127	
0.6137336938462858	0.005733339350197404	0.005630676714293822	0.00011922305141913262	
0.6232435073630855	0.005743748503393699	0.005641605625622716	0.0001192185648369399	
0.6329006755942035	0.005754515881337529	0.005652908902578474	0.00011921392094762716	
0.6427074818033226	0.005765654934497825	0.005664600495308691	0.00011920911362659845	
0.6526662446333333	0.005777179693537498	0.005676694949614191	0.00011920413646910786	
0.6627793186545348	0.00578910479934205	0.005689207437464069	0.00011919898277457698	
0.6730490949213316	0.0058014455349317574	0.0057021537894109756	0.00011919364552986061	
0.6834780015375548	0.0058142178593977335	0.005715550529047642	0.00011918811739134998	
0.6940685042305437	0.005827438444014166	0.005729414909657788	0.00011918239066580535	
0.7048231069341222	0.005841124710692367	0.00574376495322779	0.00011917645728987112	
0.7157443523806098	0.005855294872956756	0.005758619492000214	0.00011917030880807369	
0.7268348227020044	0.005869967979638942	0.00577399821276624	0.00011916393634926124	
0.7380971400404808	0.005885163961503703	0.00578992170411183	0.00011915733060128541	
0.7495339671683494	0.005900903681040034	0.00580641150685189	0.00011915048178381463	
0.7611480081176202	0.005917208985671906	0.005823490167908191	0.00011914337961909215	
0.7729420088193235	0.005934102764666989	0.005841181297910584	0.00011913601330046375	
0.784918757752735	0.005951609010047733	0.005859509632827222	0.00011912837145846508	
0.7970810866046624	0.0059697528818381754	0.005878501099958544	0.00011912044212426724	
0.8094318709389453	0.005988560778011821	0.005898182888661956	0.00011911221269021233	
0.8219740308763326	0.006008060409541536	0.005918583526209752	0.00011910366986718245	
0.8347105317848907	0.006028280880991827	0.005939732959222447	0.00011909479963849742	
0.847644384981113	0.006049252777137794	0.0059616626411636885	0.00011908558720999603	
0.8607786484418896	0.0060710082561438485	0.005984405626431869	0.00011907601695596545	
0.8741164275275125	0.0060935811498897315	0.006007996671638207	0.0001190660723604697	
0.8876608757158821	0.006117007072092104	0.006032472344721907	0.00011905573595363285	
0.9014151953480897	0.006141323534937894	0.006057871142621086	0.00011904498924239036	
0.9153826383855528	0.006166570075021448	0.006084233618294292	0.0001190338126351096	
0.9295665071788846	0.00619278838946273	0.006111602517972715	0.00011902218535945008	
0.9439701552486742	0.006220022483179214	0.006140022929618875	0.00011901008537278389	
0.9585969880783669	0.006248318828391424	0.00616954244367511	0.00011899748926433297	
0.9734504639194281	0.006277726537562866	0.0062002113273060605	0.00011898437214817923	
0.9885340946089864	0.006308297551111077	0.00623208271347581	0.00011897070754610235	
1.0038514464001433	0.006340086841380235	0.006265212806353957	0.0001189564672591602	
1.01940614080515	0.006373152634539353	0.006299661104719037	0.00011894162122670044	
1.0352018554516484	0.006407556652266856	0.006335490645224419	0.00011892613737139112	
1.051242324952181	0.006443364375305372	0.006372768267615199	0.0001189099814286528	
1.0675313417871697	0.006480645331224222	0.006411564904238356	0.0001188931167586425	
1.0840727572015847	0.006519473409015627	0.006451955896477131	0.00011887550413868726	
1.1008704821154982	0.006559927203479906	0.006494021341069812	0.00011885710153385813	
1.117928488048752	0.006602090392731022	0.00653784646964927	0.00011883786384291983	
1.1352508080599522	0.006646052152584438	0.00658352206526989	0.00011881774261660989	
1.1528415377000134	0.006691907612083157	0.006631144920182213	0.00011879668574474174	
1.1707048359804781	0.006739758354985492	0.006680818339682692	0.00011877463710807848	
1.1888449263568397	0.006789712972692065	0.006732652697518964	0.00011875153619038069	
1.2072660977271032	0.006841887674844229	0.006786766049084622	0.00011872731764529313	
1.225972705445816	0.006896406964699318	0.006843284809508771	0.00011870191081197256	
1.2449691723538168	0.00695340438740056	0.0069023445047556925	0.00011867523917238162	
1.2642599898239333	0.007013023360435986	0.0069640906050232	0.00011864721974204246	
1.2838497188228888	0.007075418096951618	0.007028679451094611	0.00011861776238481737	
1.3037429909896587	0.00714075463418496	0.007096279285894311	0.00011858676904062222	
1.3239445097305402	0.00720921198115948	0.007167071405363608	0.00011855413285327469	
1.3444590513311867	0.007280983401981287	0.007241251444963965	0.00011851973718340722	
1.3652914660858761	0.0073562778536698185	0.0073190308206918875	0.00011848345448886134	
1.386446679444272	0.007435321600512311	0.007400638346530211	0.00011844514505192274	
1.4079296931759626	0.007518360030552233	0.007486322053858091	0.00011840465552899851	
1.4297455865530366	0.007605659704120427	0.007576351242610894	0.00011836181729404368	
1.451899517550985	0.007697510669437721	0.007671018799062264	0.00011831644454165431	
1.4743967240682132	0.007794229086434819	0.0077706438211671905	0.0001182683321093763	
1.4972425251644468	0.007896160207267607	0.007875574599671115	0.00011821725297108223	
1.5204423223183279	0.008003681770824472	0.007986192011922136	0.00011816295534375579	
1.5440016007044985	0.00811720787916419	0.00810291339585221	0.00011810515933868388	
1.5679259304904682	0.008237193436711258	0.008226196984332987	0.00011804355307392274	
1.5922209681535842	0.00836413924870089	0.008356546995581676	0.00011797778814783409	
1.6168924578184014	0.008498597894477392	0.008494519494145886	0.00011790747435219444	
1.6419462326147771	0.008641180514654628	0.008640729160059573	0.00011783217347732061	
1.667388216057011	0.008792564679921833	0.00879585713208282	0.00011775139202920272	
1.6932244234443516	0.008953503544794059	0.008960660125848638	0.00011766457263825568	
1.7194609632832076	0.009124836533620511	0.009135981070943164	0.00011757108388898676	
1.7461040387313935	0.009307501860930205	0.009322761564620972	0.00011747020823668304	
1.7731599490647525	0.009502551256616804	0.009522056506806438	0.00011736112759791704	
1.8006350911665105	0.009711167352294157	0.009735051364860917	0.0001172429061014895	
1.828535961039703	0.009934684293243238	0.009963082621955536	0.0001171144693597187	
1.8568691553430368	0.010174612277010128	0.010207662095784414	0.00011697457945932798	
1.885641372950552	0.010432666893049362	0.01047050598252639	0.000116821804666467	
1.9148594165354507	0.010710804358373677	0.010753569694374175	0.00011665448258004209	
1.9445301941784663	0.01101126402552807	0.011059089830333784	0.00011647067513483184	
1.974660721001155	0.011336619898646346	0.011389634965464282	0.00011626811343188742	
2.0052581208244957	0.011689843352576581	0.011748167383282113	0.00011604412983302912	
2.036329627853186	0.01207437983556667	0.012138118433736364	0.00011579557406974321	
2.067882588386045	0.012494243078490777	0.01256348090216936	0.00011551870924943695	
2.0999244625529108	0.01295413126514537	0.013028922650088226	0.00011520908255568046	
2.132462826078452	0.013459570764168679	0.013539926854818394	0.00011486136409627003	
2.1655053720733157	0.014017094383234806	0.014102965422312208	0.00011446914572152014	
2.199059912853022	0.01463446261140224	0.0147257134945648	0.00011402468969576472	
2.2331343817850464	0.015320937736450909	0.01541731417759327	0.00011351861484414536	
2.267736835164523	0.016087621476553262	0.01618870308466261	0.00011293950514344905	
2.302875454119006	0.01694786550384721	0.017053000688312253	0.00011227342229394333	
2.3385585465427567	0.01791775800621537	0.018025973924371923	0.00011150329803318279	
2.3747945490609914	0.019016671911604395	0.019126550918290037	0.000110608168470017	
2.411592029024571	0.020267818294491997	0.020377331494930574	0.00010956217488313229	
2.4489596865355954	0.021698654295842508	0.021804945484447943	0.0001083331449219791	
2.4869063565043885	0.02334079306620182	0.023439919168994516	0.00010688025257268426	
2.5254410107383527	0.025228646615432605	0.025315318897746956	0.00010514939620472374	
2.564572760063192	0.0273952140688017	0.027462678743911638	0.00010306276065566999	
2.604310856476998	0.029861959535306532	0.029902356687872972	0.00010049418844048326	
2.6446646953377266	0.03261758807070385	0.032623461723782436	9.721387263121835e-05	
2.6856438175845567	0.035579197637971204	0.03554708759079694	9.278288655739059e-05	
2.727257911993673	0.03853506560646704	0.03847126919721531	8.642208977124673e-05	
2.769516817469004	0.04109526684059574	0.041019882392620687	7.706098480197903e-05	
2.812430525368455	0.04272797271769445	0.04266769003021516	6.405749373841459e-05	
2.8560091818661824	0.042963205670601384	0.04293065220010444	4.893068134070102e-05	
2.9002630903514777	0.04167569327967353	0.04166024774745714	3.744216421339279e-05	
2.945202713864811	0.039171058633701454	0.03916044175419356	3.7617012509202e-05	
2.9908386775716385	0.035984158760001946	0.035983358147866566	4.773102381184072e-05	
3.0371817712745264	0.032614448087501836	0.03263581077791428	6.020789150579079e-05	
3.0842429519642045	0.029391713879038165	0.029440224941312126	7.149670135823353e-05	
3.1320333464101533	0.026475642534881955	0.026547249112742123	8.073478302442102e-05	
3.180564253791325	0.023912190859039395	0.023998758517098994	8.800034564514757e-05	
3.2298471483676323	0.021688506698900815	0.02178186184783411	9.363442980159906e-05	
3.2798936821928324	0.01976801912079391	0.019861627071022143	9.799700117180051e-05	
3.3307156878694446	0.018108489083498682	0.018197696886213664	0.00010139179333267682	
3.3823251813463506	0.016669901035344034	0.016751633197358003	0.00010405475902539557	
3.43473436475976	0.015417242296182845	0.015489592241466088	0.00010616301401602649	
3.487955629318178	0.01432098273965856	0.014382858669943868	0.00010784785426206931	
3.542001558232087	0.013356638872922814	0.013407497729060417	0.00010920645975907125	
3.5968849296890193	0.012504052653552465	0.012543712925492063	0.0001103110647356077	
3.6526187198747286	0.011746651018450299	0.011775165474799244	0.00011121575274595793	
3.7092161060411786	0.011070785086451663	0.011088355964692754	0.00011196137383353189	
3.7666904696220658	0.010465175148875318	0.010472098428055132	0.00011257907303921569	
3.8250553993966134	0.009920458059374396	0.009917087312743132	0.00011309282159214143	
3.884324694702404	0.009428823443963215	0.009415546760778467	0.00011352124014191139	
3.9445123686979775	0.008983723175487181	0.008960948768876187	0.00011387892069739102	
4.005632651675993	0.00857963977541511	0.00854778734920739	0.00011417739269205605	
4.067699994427721	0.00821190161694516	0.008171397542211533	0.00011442583502044109	
4.130729071659682	0.007876535091615303	0.007827810094667716	0.00011463160544138974	
4.194734785463209	0.007570145928917986	0.0075136344245951775	0.0001148006376106122	
4.259732268837781	0.007289823537015398	0.007225964027778277	0.00011493774134480583	
4.325736889268946	0.007033063575741139	0.0069622997275630115	0.00011504683151726946	
4.392764252361694	0.0067977050284278384	0.006720487161178098	0.00011513110384644974	
4.460830205530115	0.006581878860736052	0.006498665675132231	0.00011519317081059061	
4.5299508417442365	0.006383965991849373	0.006295226411207956	0.00011523516735271538	
4.600142503334918	0.006202562797349324	0.006108777839632777	0.00011525883348658696	
4.671421785857698	0.006036452746789051	0.005938117367022951	0.00011526557907157577	
4.743805542016518	0.005884583078277075	0.005782207937434581	0.00011525653468281962	
4.817310885648243	0.005746045647244134	0.005640158773944778	0.00011523259151711082	
4.891955195768907	0.005620061272388114	0.005511209590112236	0.00011519443254297852	
4.967756120682691	0.005505967050442351	0.005394717746697384	0.0001151425565536638	
5.044731582154526	0.005403206232104898	0.0052901479479627025	0.00011507729636299565	
5.122899779647386	0.005311320351446364	0.005197064170686601	0.00011499883205988257	
5.202279194625215	0.005229943386208353	0.005115123603331563	0.0001149071999801273	
5.282888594922542	0.005158797801455593	0.005044072447292872	0.00011480229784460918	
5.364747039181794	0.005097692398278881	0.004983743500907966	0.00011468388633485519	
5.447873881359371	0.005046521956594816	0.004934055513725694	0.0001145515872184801	
5.532288775301544	0.005005268730499954	0.004895014367218244	0.00011440487798724543	
5.618011679391243	0.004974005930405663	0.004866716212775655	0.00011424308281998286	
5.705062861266868	0.004952903413328312	0.0048493527832338245	0.00011406535952199808	
5.793462902614208	0.004942235907474134	0.004843219196253734	0.00011387068191175855	
5.883232704032601	0.004942394227732782	0.004848724694212869	0.00011365781691304485	
5.974393489976511	0.004953900105725341	0.00486640692604926	0.00011342529535296118	
6.06696681377367	0.004977425476506466	0.004896950585564642	0.00011317137514615307	
6.160974562720967	0.005013817354605844	0.004941211497226655	0.00011289399514284304	
6.25643896325932	0.005064129824008058	0.005000247611370837	0.00011259071740644346	
6.353382586228693	0.005129665201443958	0.005075358873793728	0.00011225865503459782	
6.451828352204593	0.005212027169433567	0.005168138623772694	0.00011189438180756681	
6.551799536917215	0.005313189700165262	0.0052805401257396915	0.00011149381889918926	
6.653319776754563	0.005435587025660728	0.005414963160696108	0.00011105209257794652	
6.756413074350862	0.005582231927000765	0.005574367443521844	0.00011056335523080069	
6.861103804261538	0.0057568724556142275	0.005762422192960104	0.00011002056016072638	
6.9674167187261515	0.0059642011779363095	0.005983704714723531	0.00010941517848248546	
7.075376953520617	0.006210136515599504	0.006243965628764454	0.00010873684411413041	
7.1850100339000935	0.006502203009782444	0.006550484496604507	0.00010797291008311448	
7.2963418806339915	0.006850046070255494	0.006912546562972364	0.00010710789432648182	
7.40939881613446	0.007266124652774247	0.007342076554422612	0.00010612277786058809	
7.5242075706798515	0.00776662383676558	0.007854460491413357	0.00010499406254634854	
7.640795288734611	0.008372592101928592	0.008469546312280357	0.00010369229522391679	
7.759189535367103	0.009111158845227963	0.009212668987815116	0.00010217907550972038	
7.879418302766868	0.010016213609273057	0.010115106907173455	0.00010039931669863162	
8.001510016862884	0.01112656762760469	0.011212156386404012	9.825876271641433e-05	
8.125493544044346	0.012476061722380577	0.01253389002329113	9.555965586164865e-05	
8.251398197985628	0.014062365812389222	0.014076903092381802	9.184428711857112e-05	
8.379253746576957	0.015772602090359994	0.015737048074578437	8.618506715698138e-05	
8.509090418962503	0.017271216392679953	0.017202462916233955	7.771003104873728e-05	
8.640938912687513	0.018003268138857182	0.017935231890641848	6.92448860402322e-05	
8.774830400956196	0.017554264842602703	0.017507183816484796	7.077056892625602e-05	
8.910796540002062	0.016065689998674762	0.016066349617542015	8.466878329587946e-05	
9.048869476572474	0.01411405833154333	0.014182007381107527	9.980907536753484e-05	
9.189081855529167	0.012220347723216845	0.012328574219726671	0.00011016046671595736	
9.331466827566528	0.010604418807657827	0.010714375061514944	0.00011609450860115132	
9.476058057049498	0.009289918496270293	0.009377456145019926	0.00011923257932078668	
9.622889729972897	0.008234362158403058	0.008289355090349348	0.0001207687108158319	
9.771996562044086	0.007385920580883647	0.007406360219893903	0.00012140597708768045	
9.923413806890872	0.00669997330384333	0.006687795783345777	0.00012153663806827294	
10.0771772643966	0.0061416796488975795	0.006100566596352544	0.00012137850188538835	
10.233323289164382	0.005684712830798098	0.005619052531413547	0.00012105383838017326	
10.391888799112495	0.005309368134253628	0.005223796340374876	0.0001206322740737043	
10.552911284202958	0.005000912239397668	0.0049001225948142315	0.00012015394521243599	
10.716428815305356	0.004748322578717646	0.004636994523444478	0.00011964215829610321	
10.882480053198018	0.00454337206968363	0.004426143576909722	0.0001191104615923773	
11.051104257708666	0.004379980831793293	0.0042614316209857155	0.00011856669920396602	
11.222341296996655	0.004253766329442241	0.004138395477906001	0.00011801541276691254	
11.39623165697915	0.004161741362674818	0.004053931929530601	0.00011745933409134007	
11.572816450903245	0.00410212585108966	0.004006093050274829	0.00011690039057019104	
11.752137429066462	0.004074251791845142	0.003993972466551658	0.00011634048072845757	
11.93423698868786	0.004078551737594391	0.004017672090237692	0.00011578219893930888	
12.119158183932093	0.004116630695470181	0.004078346358691553	0.00011522966170761492	
12.306944736088793	0.004191430376877085	0.004178327385925601	0.00011468959657862255	
12.497641043909683	0.00430750340170869	0.0043213393194552335	0.0001141728876994435	
12.691292194105861	0.004471421511337145	0.004512811107628603	0.00011369680628433207	
12.887943972007742	0.004692338240956113	0.0047602856174822255	0.00011328810998157905	
13.08764287239018	0.004982687664361533	0.005073876266994869	0.00011298680725922113	
13.290436110465315	0.005358851960770013	0.005466576881870496	0.00011284884445298138	
13.496371633045765	0.005841159961147956	0.005953822057982534	0.00011294109204972819	
13.705498129880782	0.006451231586018673	0.00655062887756714	0.00011330912630653218	
13.917865045168076	0.007201282636892322	0.007262171920028842	0.00011387500519210548	
14.133522589243995	0.008063779336359081	0.00805945065301855	0.00011423428592608022	
14.35252175045488	0.00891021722703414	0.008832299696723531	0.00011362359600143909	
14.574914307212275	0.00946003034454182	0.009347939041673114	0.00011213061243056164	
14.800752840235097	0.009397570453524073	0.009333884711059517	0.00011254461218706161	
15.030090744981337	0.008689391648742186	0.008730358086422628	0.00011663885205138702	
15.262982244272472	0.007661622704064845	0.007775674776353376	0.00012135209142361416	
15.499482401113475	0.006649329577848658	0.0067649698169211445	0.00012408556274402484	
15.739647131711472	0.005794473491933205	0.005865339295183486	0.00012483182212089293	
15.98353321869612	0.005114772273298599	0.005126747742448164	0.0001243890092769106	
16.23119832454485	0.004586812201515751	0.0045444042135904155	0.0001233899441775799	
16.482701005216104	0.004181415529666421	0.004097365074380114	0.0001221947096898657	
16.738100723993853	0.003873938166382667	0.0037639713891161374	0.00012098665328025862	
16.997457865546615	0.0036459341392496084	0.0035263184452613227	0.00011985756642729109	
17.26083375020432	0.0034844937112161276	0.003370759639277755	0.00011885789895545579	
17.528290648456405	0.003381258811289045	0.0032873220123066536	0.00011802390711527038	
17.799891795674554	0.003331665700652978	0.003269051803842369	0.000117392941682587	
18.075701407063548	0.0033345258849243014	0.0033115871432065607	0.00011701341752367659	
18.35578469284383	0.0033919396257107593	0.0034129801328601048	0.00011695259785996305	
18.64020787366921	0.003509494729913863	0.00357366966821422	0.0001173025421971196	
18.929038196283646	0.0036966051160120684	0.003796397219689621	0.00011818030392489287	
19.222343949420477	0.003966487500064281	0.004085614891102465	0.00011970875237981181	
19.52019447994806	0.004334145746862829	0.004445298549511385	0.0001219426417122136	
19.822660209265607	0.004807650705293353	0.004872609919336896	0.00012467190157384496	
20.12981264995304	0.0053620099836566145	0.005342477987780284	0.00012707494387844252	
20.441724422678867	0.005885912542444029	0.005779083283770901	0.00012768923158120414	
20.75846927337004	0.006148785374855294	0.006033038187223351	0.00012614628603467817	
21.08012209064783	0.0059467385006308346	0.00593813587104628	0.00012517777677310108	
21.406758923533914	0.005366307943762093	0.005472110509781897	0.0001262226255065579	
21.738456999430788	0.004686314648652798	0.004805289760043715	0.00012679006386255684	
22.075294742380795	0.004087254603792746	0.0041388997459496256	0.00012552721951588367	
22.417351791608088	0.003618031551815411	0.0035850634314484532	0.00012312468431280868	
22.764709020347887	0.0032713501782864456	0.0031767766546359965	0.00012053079053211073	
23.1174485549675	0.0030276936869299137	0.002909720640875937	0.00011832739222319547	
23.47565379438362	0.002870011803595398	0.0027669436898409764	0.00011681383920155083	
23.839409429780538	0.0027871024963552443	0.0027287802327863294	0.00011616537489454412	
24.20880146463373	0.0027738426480438524	0.002776863508298472	0.00011652715409114427	
24.583917235044	0.002830893547316617	0.0028961253482184626	0.00011804954887153063	
24.964845430386426	0.0029643406259677128	0.0030754213742877293	0.00012087066994188418	
25.351676114279368	0.0031843095940504917	0.003306517415533383	0.0001250171080223597	
25.744500745878433	0.003498846569577741	0.003580668222681658	0.0001301438509579393	
26.143412201500308	0.0038931066192026235	0.003880680410544823	0.00013504581509202554	
26.548504796581717	0.004280522401064651	0.004164914829825708	0.00013740041741390927	
26.959874307978602	0.00446423917607472	0.004345505735312955	0.0001357340425762022	
27.377617996610834	0.00427678571349674	0.004295543064835223	0.00013292727065309992	
27.801834630457815	0.003821710184761858	0.003949429417322871	0.00013128236387602193	
28.232624507910387	0.003332794154063618	0.0034170481294607787	0.0001279638796467071	
28.670089481484574	0.002933842507581823	0.0029023806924351274	0.00012233553436637656	
29.114332981902788	0.0026483665788704968	0.002541168121562143	0.00011673019800406699	
29.565460042548164	0.0024662283173012257	0.0023639420966209846	0.00011313634660062831	
30.0235773242978	0.0023744098656262778	0.002338289404300943	0.00011243793893653297	
30.488793140740842	0.002365803612415355	0.002414593278349575	0.00011484486908643212	
30.961217483787163	0.0024406526564893505	0.0025520609443414398	0.00012024827240478703	
31.440962049673153	0.002604732854506817	0.002724520523734661	0.00012827625364857648	
31.928140265370157	0.002860596495696343	0.0029159393865191975	0.00013796151648095604	
32.42286731540228	0.0031783309948581464	0.003112102472640278	0.0001468885878034892	
32.925260169079685	0.003436894181059315	0.003286581233352044	0.00015074336755461872	
33.435437608153904	0.003436061996133567	0.0033744147996485523	0.0001473285811366199	
33.95352025490161	0.003139790591994234	0.0032521965874633806	0.00014130422307487268	
34.479630600643624	0.002747558059409777	0.002847993707666967	0.00013284845885744046	
35.01389303470575	0.0024182987777936473	0.0023655606554398184	0.00011906607686144851	
35.556433873828425	0.0021953929672789358	0.002089836374104295	0.00010657388813752867	
36.107381392031996	0.002075735461588715	0.0020473180299272037	0.00010215205433970437	
36.666865850944866	0.0020510237724542125	0.0021238259223171074	0.00010709255753868029	
37.23501953060145	0.002119198641074779	0.002238499488890329	0.00011994782678903654	
37.81197676071744	0.0022822843005026097	0.0023598271645697585	0.0001389308508198935	
38.397873952449665	0.002527018140473701	0.0024803837180148833	0.0001611692454771808	
38.99284963064802	0.0027704949763032757	0.0026000298888327754	0.00017881856906504654	
39.59704446660722	0.0028260060005464147	0.0027067787700577823	0.0001785626184898277	
40.21060131132589	0.0026064764690292394	0.00271048182013977	0.00016049354711525666	
40.83366522928125	0.0022832305713352107	0.0023730696267320636	0.00013841264987272673	
41.46638353272696	0.002019417712367472	0.0019306509123786398	0.00010367418210912324	
42.108905816522395	0.0018609418860465199	0.0018285146951302822	6.996307317732803e-05	
42.76138399350171	0.0018072905241415748	0.0018715762023432247	6.883520064805998e-05	
43.42397233039088	0.0018544807867922426	0.0019245987644706235	0.00011198972770267334	
44.096827484281306	0.0020003308517059287	0.0019623897490728993	0.0001859501065196785	
44.78010853966855	0.0022175144777713328	0.0019847667113937193	0.0002858682851454748	
45.47397704606499	0.0023852545728476914	0.0019950036000505544	0.0003917417336667878	
46.17859705619533	0.002320676306840307	0.0019960685546743296	0.00045242499271792315	
46.894135164783904	0.00206372953560157	0.001990205821631719	0.0004478853326859513	
47.62076054794297	0.0018126993683315682	0.0019790649202079415	0.00041189968548638496	
48.35864500317141	0.001659451534197488	0.001963867358385759	0.0003704920967767917	
49.10796298997312	0.0016158857957947247	0.0019455330223370076	0.0003301248360470853	
49.86889167110482	0.001679126319292683	0.0019247672087607992	0.00028892795947127383	
50.641610954463076	0.0018381908331727916	0.001902119620529591	0.0002442043751293906	
51.42630353562007	0.0020222258122021748	0.001878024741882521	0.00020727658107699807	
52.22315494101898	0.002049192122822938	0.0018528299889484128	0.00021714063619210618	
53.03235357183818	0.001855501799438579	0.0018268157622128754	0.00025885053620760564	
53.854090748535334	0.0016268833194573356	0.001800210041973149	0.00028670226829336784	
54.688560756081706	0.0014887749073209157	0.0017731992313421451	0.0002970039341496838	
55.53596088989733	0.0014640411012470044	0.0017459363640817507	0.0002947548293474434	
56.39649150249797	0.0015493746943438648	0.0017185474232559114	0.00027823546608610346	
57.27035605086487	0.0017133359904020617	0.0016911362786334444	0.0002372789273329654	
58.15776114454846	0.001819699819295081	0.0016637885955501893	0.00017063943097609115	
59.05891659451753	0.001708566678068628	0.0016365749649045272	0.00014700359166967895	
59.974035462765215	0.001498428551638142	0.001609553434307539	0.0001878991173986254	
60.90333411268367	0.0013594341081894555	0.0015827715724651059	0.00022651576970559648	
61.847032260219336	0.0013360337202879533	0.001556268165280888	0.00024841972177208274	
62.80535302582078	0.001425050036451943	0.0015300746182342689	0.00024933830709588544	
63.778522987191536	0.0015744625799826502	0.0015042161222517613	0.00021301199068315645	
64.76677223286032	0.0016103951449079514	0.0014787126275395731	0.00013290059650096438	
65.77033441658139	0.0014510813825914198	0.001453579660329498	0.00010465643127485247	
66.78944681257751	0.0012837232107721273	0.0014288290102925625	0.0001548148409551309	
67.82435037163955	0.0012224428252424202	0.0014044693108615594	0.00019831106175815619	
68.87528977809474	0.001280026012820385	0.0013805065304317793	0.00021976447880733078	
69.94251350765792	0.0014136449505466559	0.0013569443890639476	0.0002026518676685507	
71.02627388617911	0.0014551128986053613	0.0013337847126685867	0.00012644006738453135	
72.12682714930152	0.001310013247814119	0.001311027734541508	7.176863520465128e-05	
73.24443350304374	0.0011658951546743967	0.0012886723524243998	0.00012358595595638152	
74.37935718532088	0.0011340511648239857	0.00126671634789145	0.00017265327240222902	
75.53186652841877	0.0012180778488145678	0.001245156573744159	0.0001942285173342316	
76.7022340224364	0.0013283502695413056	0.0012239891141794768	0.00016243837823284602	
77.89073637971123	0.0012723555124113804	0.0012032094217408963	7.38173315255008e-05	
79.09765460024283	0.0011190168001286485	0.0011828124344366465	7.19568077825034e-05	
80.32327403813038	0.0010510374196148527	0.0011627926758891844	0.00013265027224525143	
81.5678844690394	0.001105754756707191	0.0011431443409461693	0.00016943071387991933	
82.83178015871405	0.001213612168693523	0.0011238613688196166	0.00015611921407490627	
84.11525993255103	0.001177879179969099	0.0011049375055145012	7.377921880079405e-05	
85.41862724625115	0.001037194717580226	0.0010863663570506623	5.3261916528094e-05	
86.74219025756646	0.0009822659743697808	0.0010681414347643503	0.000116666397314374	
88.08626189915832	0.00104862055818681	0.0010502561937914862	0.0001529154230590733	
89.45115995258467	0.0011321434972517176	0.0010327040656782493	0.00012911315083317783	
90.83720712343391	0.0010496528915063094	0.0010154784859314557	4.221099413622885e-05	
92.24473111762269	0.0009363224050867159	0.0009985729172076992	6.458131764597992e-05	
93.67406471887617	0.0009390065709611144	0.0009819808687432628	0.0001220647166663987	
95.1255458674087	0.0010317871315676248	0.0009656959125438484	0.00013627447645838246	
96.59951773982377	0.0010225091384616746	0.0009497116967820845	7.287876540018323e-05	
98.09632883025184	0.0009027723927202314	0.0009340219567897397	3.1557387147620646e-05	
99.61633303274554	0.0008727797868726579	0.0009186205239791343	9.71988851142285e-05	
101.15988972495167	0.0009520304506700424	0.000903501332983087	0.00012608903769986885	
102.72736385307937	0.0009654897027145147	0.0008886584272638602	7.815472195673979e-05	
104.31912601818526	0.0008544131410045537	0.0008740859634079847	2.0089634840746612e-05	
105.93555256379533	0.0008254697027121072	0.0008597782142948817	8.695662047232689e-05	
107.57702566488457	0.0009019071154342967	0.0008457295713021393	0.00011478047271238448	
109.24393341823551	0.0008943247032283278	0.0008319345456886173	6.243927297114092e-05	
110.93666993419627	0.0007928679424230345	0.0008183877692777763	2.762060542396261e-05	
112.65563542986153	0.0007951929181687307	0.0008050839945473438	8.998441973179345e-05	
114.40123632369622	0.0008668446161519914	0.000792018094217322	9.938679438334623e-05	
116.17388533162597	0.0008056136162137305	0.0007791850604160634	2.8470128471082317e-05	
117.9740015646163	0.0007387774504658365	0.0007665800034935038	5.178905275018446e-05	
119.802010627764	0.0007909879679862625	0.0007541981505413842	9.61447272831954e-05	
121.65834472092367	0.0008047332748452981	0.0007420348436722409	6.343397562194634e-05	
123.54344274089367	0.000715131855451945	0.0007300855381019384	1.90901295430516e-05	
125.45775038518534	0.0007267440899562525	0.0007183458000744353	7.957650607381751e-05	
127.40172025740017	0.0007766908248408046	0.0007068113046621502	7.733599950547864e-05	
129.3758119742398	0.0006974208491134188	0.0006954778334706926	2.1364737804947384e-06	
131.3804922741741	0.0006825196415590006	0.0006843412722726804	6.523653810301792e-05	
133.41623512779302	0.0007391713054570199	0.0006733976085918754	7.816888325772868e-05	
135.48352184986857	0.0006728353433466175	0.0006626429292558078	1.0696229687628279e-05	
137.58284121315285	0.0006508958739423795	0.0006520734179323978	5.8064051097920415e-05	
139.71468956393986	0.0007042209719734612	0.0006416853526637724	7.324750793105159e-05	
141.879570939417	0.0006396137043907627	0.0006314751034084624	8.190764533825638e-06	
144.07799718683648	0.0006283170770319397	0.0006214391296013906	5.8272722517204086e-05	
146.31048808453184	0.0006708380731423225	0.0006115739777395667	6.383676967264249e-05	
148.57757146481032	0.0006017224597689429	0.0006018762790000525	7.521479968849064e-06	
150.87978333874923	0.0006161681803766115	0.0005923427468956177	6.300386581645651e-05	
153.2176680229263	0.0006292122381256416	0.0005829701749725116	4.643886841923385e-05	
155.5917782681133	0.0005693169215502786	0.0005737554345539024	2.602576555482243e-05	
158.00267538996428	0.0006112740824150444	0.0005646954725317926	6.482912564547663e-05	
160.45092940172842	0.0005744137157412773	0.0005557873092095631	1.8806991682144042e-05	
162.9371191490193	0.0005580106885158019	0.0005470280361967545	4.750179331546574e-05	
165.46183244667284	0.0005868021499425799	0.0005384148143571908	4.9619528208645816e-05	
168.02566621772516	0.0005293144930930873	0.0005299448718111672	1.9363564427914015e-05	
170.6292266345446	0.0005657440141639286	0.0005216155019920407	5.799618622256655e-05	
173.27312926215015	0.0005267036130851373	0.0005134240617572865	1.3279761539739568e-05	
175.9579992037507	0.0005276922097834304	0.000505367969553813	4.875729514741826e-05	
178.68447124853947	0.0005302387051832703	0.0004974447036371144	3.27977081385353e-05	
181.45319002177868	0.0004971469349128842	0.0004896518003436664	3.406553953213022e-05	
184.2648101372089	0.0005252022971534799	0.00048198685241581274	4.436379108985438e-05	
187.11999635182175	0.00047767681559441754	0.0004744475073782605	2.0936448253550337e-05	
190.019423723029	0.000510671953122205	0.0004670314659652195	4.810692559445864e-05	
192.9637777682679	0.0004643710251996106	0.0004597364805971159	1.2649607247712667e-05	
195.95375462707955	0.000492635479965373	0.0004525603539057617	4.7517344694404414e-05	
198.99006122569847	0.00045257045230675185	0.0004455009373068072	1.0075038142578459e-05	
202.0734154441926	0.00047561598401495197	0.00043855612961826197	4.5573401944622536e-05	
205.20454628619316	0.000439909747856732	0.00043172387572385326	1.0086158198771814e-05	
208.38419405125447	0.0004610937856869604	0.0004250021652799683	4.366187185514104e-05	
211.6131105098844	0.00042602519138816754	0.00041838903146491837	1.0510270771018025e-05	
214.892059081287	0.0004484865741122379	0.0004118825497692676	4.1688826817753645e-05	
218.22181501385919	0.0004121035551487724	0.00040548083682596887	1.300275733638784e-05	
221.60316556848443	0.0004354312564542895	0.0003991820492790605	3.831009460668205e-05	
225.03691020466627	0.00040076340109402664	0.00039298438268969377	1.9194194421067966e-05	
228.5238607695462	0.00041810709385564756	0.00038688607047827894	3.141398839020042e-05	
232.06484168985054	0.0003952175440737901	0.0003808853829015537	2.764871481440287e-05	
235.66069016681035	0.00039490469958517816	0.0003749806260634099	1.9944077772617093e-05	
239.3122563741041	0.00039523609947471556	0.00036917014095832806	3.4519290829168195e-05	
243.0204036588648	0.0003725997353217392	0.0003634523025463089	1.0712817101069054e-05	
246.78600874580337	0.00038955086959159205	0.000357825518858207	3.309314281779772e-05	
250.60996194449422	0.0003637277452378734	0.0003522882301304095	2.1617517995463847e-05	
254.4931673598731	0.0003659115967871556	0.0003468389079678248	1.908580263061644e-05	
258.43654310599635	0.0003681499742631105	0.0003414760545341834	3.2033567194518976e-05	
262.4410215231124	0.00034464976723443087	0.0003361982017686736	1.3309079331303292e-05	
266.507549398097	0.0003549016113567738	0.00033100391062797696	2.3911125674225965e-05	
270.63708818830384	0.0003481361825731517	0.0003258917703527846	2.8664473862364714e-05	
274.8306142488838	0.00032956930840886034	0.00032086039775791587	1.1716204758763912e-05	
279.08911906362675	0.00033854934177295965	0.00031590843654518455	2.2651160986517662e-05	
283.4136094793798	0.00033401187574105655	0.000311034556638188	2.77835608509329e-05	
287.80510794409827	0.0003154835225044325	0.0003062374535382226	1.3986522298802652e-05	
292.26465274858515	0.0003180409562356333	0.00030151584770055865	1.6530810125207175e-05	
296.7932982719762	0.0003222487464755162	0.0002968684839303291	2.6824030581326133e-05	
301.3921152310292	0.00030711519487050526	0.0002922941307973224	2.096844691664945e-05	
306.0621909332746	0.00029704419066634594	0.00028779158006898815	1.0554350411360722e-05	
310.80462953409153	0.0003014407652964468	0.0002833596461609869	1.8082424054674232e-05	
315.6205522977641	0.00030254040846229525	0.0002789971656046544	2.4813325913061524e-05	
320.5110978625849	0.00029081568862051514	0.0002747029965307546	2.0960889023354753e-05	
325.47742251006514	0.0002797729000865205	0.00027047601816893545	1.2341776938894941e-05	
330.52070043831674	0.00027795267252939105	0.00026631513036231273	1.167686209822269e-05	
335.6421240396705	0.0002808273897286182	0.00026221925309663523	1.8615030558612495e-05	
340.8429041825955	0.00027971026185718005	0.00025818732604350236	2.2385630093405335e-05	
346.1242704979875	0.0002721444467338721	0.0002542183081171267	2.095108932499376e-05	
351.4874716698928	0.0002627196739327683	0.00025031117704415253	1.633293544179409e-05	
356.9337757307372	0.00025571294256329657	0.00024646492894606043	1.1597599294107955e-05	
362.46447036112943	0.000252045973454374	0.00024267857793370813	9.82460305328819e-06	
368.08086319431027	0.0002505640370062399	0.000238951155713571	1.162008312759977e-05	
373.7842821253185	0.00024966089866841547	0.00023528171120526696	1.4380915846725514e-05	
379.57607562494815	0.00024821003203756234	0.0002316693101699643	1.6549485515931763e-05	
385.45761305857025	0.00024582674747509217	0.00022811303484928598	1.781258724920491e-05	
391.43028500989345	0.00024266397815623817	0.00022461198361434245	1.8324307945613036e-05	
397.49550360974456	0.00023906993058161048	0.0002211652706245331	1.8354924109805836e-05	
403.6547028699399	0.00023535100775104846	0.00021777202549577918	1.8138689051962652e-05	
409.9093390223323	0.0002316822249327606	0.00021443139297785542	1.781758337939032e-05	
416.26089086311043	0.00022809943401339014	0.00021114253264050705	1.743065328030931e-05	
422.71086010243414	0.00022451220921251627	0.00020790461856804715	1.692008313557693e-05	
429.2607717194863	0.00022072216505809975	0.00020471683906214412	1.6146591318027923e-05	
435.91217432302693	0.0002164777936596377	0.00020157839635251762	1.4927745894978345e-05	
442.6666405175339	0.00021162045524015683	0.000198488506315275	1.3131955071873653e-05	
449.52576727501685	0.00020632876238936015	0.00019544639819862788	1.0882375405211542e-05	
456.4911763125926	0.0002013174629902366	0.00019245131435574245	8.956193145068182e-06	
463.56451447591087	0.0001977045818599256	0.0001895025099844814	8.970541619974131e-06	
470.74745412852144	0.0001963109843947566	0.00018659925287381053	1.1306311643060387e-05	
478.04169354727435	0.00019642341762407924	0.00018374082315664742	1.3914154665235606e-05	
485.4489573238469	0.0001950688892082053	0.00018092651306894086	1.4405050217690603e-05	
492.97099677249224	0.00018981277239946912	0.0001781556267147763	1.1657156119549727e-05	
500.60959034410683	0.00018359903321126574	0.00017542747983731054	8.287256807273601e-06	
508.36654404671106	0.0001817169951831281	0.0001727413995953498	1.0204359028777348e-05	
516.2436918724502	0.00018281638767775682	0.0001700967243453851	1.333824160717253e-05	
524.242896231207	0.00017881031940738726	0.00016749280342891505	1.13180643117706e-05	
532.3660483909357	0.00017252499784691668	0.00016492899696488505	7.857224991458349e-06	
540.6150689248177	0.00017294014908522152	0.0001624046756470833	1.153027824973739e-05	
548.9919081653474	0.00017147603612600924	0.00015991922054633734	1.1573183518063946e-05	
557.4985466654523	0.00016485578020454547	0.00015747202291736188	7.608404152117162e-06	
566.1369956667598	0.00016593217761334765	0.00015506248401011462	1.155748081609298e-05	
574.909297575119	0.00016210479104942143	0.00015269001488552074	9.415115190144185e-06	
583.8175264434902	0.00015851344511843172	0.0001503540362354344	8.980426325376013e-06	
592.8637884623186	0.00015882187822502852	0.0001480539782067066	1.0790498599628356e-05	
602.0502224575035	0.0001529592367512411	0.00014578928022923897	7.641939014989572e-06	
611.379000396087	0.00015427950466759648	0.00014355939084790206	1.0789281880830932e-05	
620.8523278997751	0.00014834783461248924	0.0001413637675582048	7.3879248429946066e-06	
630.4724447664181	0.00014935403339593923	0.00013920187664560508	1.0179862606210216e-05	
640.2416254995708	0.00014445817524611672	0.00013707319302835432	7.971520883990954e-06	
650.1621798462554	0.00014359137345119614	0.00013497720010377485	8.61427214582219e-06	
660.2364533430635	0.00014191412378684862	0.00013291338959786972	9.490524014384346e-06	
670.4668278707137	0.00013744329943430816	0.00013088126141817192	6.650796248354731e-06	
680.8557222172046	0.0001380840669162104	0.00012888032350973975	9.217151044446551e-06	
691.4055926496942	0.00013513108458489804	0.00012691009171421073	8.70648301429783e-06	
702.1189334952396	0.00013126050226921384	0.00012497008963182867	6.426729286676212e-06	
712.9982777305363	0.00013091041017912524	0.00012305984848636124	7.85063535895612e-06	
724.0461975807946	0.00013009579490840044	0.00012117890699282947	9.03392003979766e-06	
735.2653051278958	0.00012689014530632708	0.00011932681122797216	7.9849612229108e-06	
746.6582529279726	0.00012367741264319038	0.00011750311450337113	6.441016051018637e-06	
758.2277346385576	0.0001217854669338703	0.00011570737724116673	6.109753141054349e-06	
769.9764856554507	0.00012068781099338203	0.00011393916685229407	6.748647273807432e-06	
781.9072837594538	0.00011959539122914284	0.00011219805761717371	7.397399654445941e-06	
794.0229497731273	0.00011820082968612011	0.00011048363056879266	7.72328977509809e-06	
806.3263482277227	0.00011656105106266263	0.00010879547337811364	7.783644807859454e-06	
818.82038804045	0.00011480338402926552	0.00010713318024175245	7.692329401749858e-06	
831.5080232022387	0.00011297578498241086	0.00010549635177186562	7.493231092155568e-06	
844.3922534761538	0.0001110247544258249	0.00010388459488819301	7.1429672807823535e-06	
857.4761251066391	0.00010885913933456446	0.0001022975227121992	6.561638024204141e-06	
870.7627315397452	0.00010653180288485531	0.00010073475446326399	5.797912186093833e-06	
884.2552141545192	0.00010446901488575923	9.919591535686894e-05	5.3286358154728164e-06	
897.9567630057271	0.00010330557664382518	9.768063650473285e-05	5.844193762012948e-06	
911.8706175780853	0.00010282297153162282	9.618855481684686e-05	6.784985718933654e-06	
926.0000675521785	0.00010123392567258935	9.471931290536506e-05	6.517926237210956e-06	
940.3484535822448	9.841036369887195e-05	9.327255899030459e-05	5.149281016612452e-06	
954.9191680860141	9.747712977145925e-05	9.184794680701344e-05	5.829200834569604e-06	
969.715656046784	9.677279719412584e-05	9.0445135515363e-05	6.337257800858251e-06	
984.7414158279239	9.389738719760209e-05	8.906378961062616e-05	4.869253672770878e-06	
1000.0	9.378955567155553e-05	8.770357883600098e-05	6.183085855377452e-06	


==> data/fig_delay_quadvf_bode_18.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0053317210709894775	9.26376166413861e-05	
0.10154950161807173	0.005424263851159186	0.00533198355897671	9.263749594221938e-05	
0.10312301278878754	0.005424523276890389	0.005332254264769944	9.263737149094009e-05	
0.10472090554055413	0.005424790826154535	0.005332533446301237	9.263724317012047e-05	
0.10634355766636439	0.005425066754025711	0.005332821369639913	9.26371108586282e-05	
0.10799135281311975	0.005425351323631497	0.005333118309251916	9.26369744315095e-05	
0.1096646805723366	0.005425644806410056	0.005333424548267598	9.263683375986236e-05	
0.11136393657225817	0.005425947482375599	0.0053337403787582175	9.26366887107171e-05	
0.11308952257139368	0.0054262596403925395	0.005334066102021468	9.263653914690414e-05	
0.11484184655350702	0.0054265815784585855	0.005334402028876313	9.263638492691245e-05	
0.11662132282407707	0.005426913603997136	0.005334748479967461	9.263622590476061e-05	
0.11842837210825283	0.005427256034159231	0.005335105786079799	9.263606192984738e-05	
0.12026342165032622	0.005427609196135441	0.00533547428846314	9.263589284680448e-05	
0.12212690531474645	0.0054279734274780105	0.0053358543391676255	9.2635718495343e-05	
0.12401926368869937	0.005428349076433596	0.005336246301390145	9.263553871009125e-05	
0.12594094418627644	0.005428736502287014	0.005336650549832168	9.263535332044144e-05	
0.12789240115425762	0.005429136075716311	0.00533706747106936	9.263516215037269e-05	
0.12987409597953362	0.005429548179159614	0.005337497463933431	9.263496501827308e-05	
0.13188649719819254	0.005429973207194128	0.00533794093990657	9.263476173676935e-05	
0.13393008060629666	0.005430411566927731	0.005338398323528998	9.263455211252918e-05	
0.13600532937237603	0.005430863678403595	0.005338870052819999	9.263433594608027e-05	
0.13811273415166478	0.005431329975018294	0.0053393565797129885	9.263411303159948e-05	
0.14025279320210793	0.005431810903953884	0.0053398583705050505	9.26338831567153e-05	
0.1424260125021654	0.005432306926624429	0.005340375906321491	9.263364610228606e-05	
0.1446329058704415	0.005432818519137507	0.005340909683595901	9.263340164219058e-05	
0.14687399508716817	0.005433346172771236	0.0053414602145663405	9.263314954309222e-05	
0.14914981001757044	0.005433890394467337	0.005342028027788143	9.263288956421017e-05	
0.15146088873714358	0.0054344517073408516	0.005342613668663995	9.26326214570675e-05	
0.1538077776588715	0.005435030651207098	0.00534321769999188	9.263234496524485e-05	
0.15619103166241588	0.005435627783126487	0.005343840702531531	9.263205982412333e-05	
0.15861121422530794	0.0054362436779678445	0.005344483275590081	9.263176576060677e-05	
0.16106889755617235	0.005436878928990934	0.005345146037627575	9.263146249285329e-05	
0.16356466273001555	0.0054375341484488495	0.005345829626883103	9.26311497299747e-05	
0.1660990998256107	0.005438209968211049	0.005346534702022272	9.263082717175016e-05	
0.16867280806501112	0.005438907040407755	0.005347261942806837	9.263049450831688e-05	
0.1712863959552255	0.005439626038096534	0.005348012050787274	9.263015141983931e-05	
0.17394048143208848	0.005440367655951882	0.005348785750019168	9.262979757619247e-05	
0.17663569200636045	0.005441132610978662	0.005349583787804292	9.262943263661301e-05	
0.17937266491209122	0.005441921643250303	0.005350406935457298	9.262905624934746e-05	
0.18215204725728248	0.005442735516672695	0.005351255989098984	9.262866805128588e-05	
0.18497449617688488	0.005443575019774745	0.0053521317704771434	9.262826766758153e-05	
0.18784067898816573	0.005444440966526612	0.005353035127816031	9.262785471125708e-05	
0.1907512733484843	0.005445334197186709	0.005353966936695534	9.262742878280887e-05	
0.19370696741551147	0.005446255579178514	0.005354928100961206	9.262698946976646e-05	
0.1967084600099325	0.005447206007998417	0.005355919553666315	9.262653634627251e-05	
0.19975646078067044	0.005448186408155774	0.005356942258047177	9.262606897262224e-05	
0.20285169037266976	0.0054491977341464114	0.005357997208533035	9.262558689480154e-05	
0.2059948805972802	0.005450240971460936	0.005359085431791859	9.262508964399485e-05	
0.20918677460527996	0.005451317137629182	0.005360207987813454	9.262457673608914e-05	
0.21242812706258082	0.0054524272833022715	0.005361365971031376	9.262404767114675e-05	
0.215719704328655	0.005453572493373758	0.005362560511485154	9.26235019328676e-05	
0.21906228463772706	0.0054547538881414455	0.0053637927760244695	9.262293898802802e-05	
0.22245665828277353	0.005455972624511519	0.005365063969556943	9.262235828590574e-05	
0.22590362780237347	0.005457229897246689	0.005366375336341311	9.262175925766341e-05	
0.22940400817045398	0.005458526940260196	0.005367728161327816	9.262114131573599e-05	
0.23295862698897662	0.005459865027957506	0.005369123771547752	9.262050385318036e-05	
0.2365683246836085	0.005461245476627704	0.00537056353755418	9.261984624298988e-05	
0.2402339547024262	0.0054626696458866635	0.0053720488749159166	9.261916783741683e-05	
0.243956383717698	0.005464138940174127	0.005373581245767046	9.261846796723e-05	
0.24773649183079302	0.005465654810306995	0.005375162160414227	9.261774594096262e-05	
0.2515751727802653	0.005467218755091224	0.005376793179004276	9.261700104414277e-05	
0.2554733341531623	0.005468832322994797	0.005378475913254565	9.261623253846374e-05	
0.2594318975996074	0.005470497113884431	0.005380212028248897	9.261543966095469e-05	
0.26345179905070754	0.005472214780828768	0.005382003244301709	9.261462162309675e-05	
0.2675339889398373	0.005473987031970941	0.005383851338893528	9.2613777609907e-05	
0.27167943242735193	0.005475815632473577	0.005385758148680793	9.261290677900404e-05	
0.2758891096287819	0.005477702406539429	0.005387725571583311	9.261200825961138e-05	
0.28016401584656353	0.005479649239510991	0.005389755568952765	9.261108115152579e-05	
0.2845051618053608	0.0054816580800526905	0.00539185016782588	9.261012452407655e-05	
0.28891357389103245	0.005483730942419305	0.005394011463266061	9.260913741498546e-05	
0.2933902943933029	0.005485869908814605	0.005396241620797447	9.260811882923808e-05	
0.29793638175219256	0.005488077131844315	0.005398542878935656	9.260706773786023e-05	
0.30255291080826724	0.005490354837067749	0.005400917551819563	9.260598307668164e-05	
0.30724097305676445	0.00549270532565273	0.005403368031948845	9.260486374502213e-05	
0.31200167690565833	0.00549513097713862	0.005405896793032171	9.260370860433692e-05	
0.3168361479377224	0.0054976342523125705	0.0054085063929512345	9.2602516476803e-05	
0.3217455291766536	0.005500217696204384	0.005411199476846095	9.260128614383308e-05	
0.32673098135731937	0.005502883941205672	0.005413978780327593	9.260001634455204e-05	
0.33179368320019265	0.005505635710319319	0.005416847132822953	9.259870577417234e-05	
0.33693483169003946	0.0055084758205456216	0.00541980746106099	9.25973530823345e-05	
0.3421556423589239	0.005511407186411764	0.005422862792703731	9.2595956871347e-05	
0.3474573495735992	0.005514432823651802	0.005426016260131653	9.25945156943683e-05	
0.35284120682735126	0.005517555853044597	0.005429271104390125	9.259302805349356e-05	
0.3583084870363649	0.005520779504417698	0.0054326306793051225	9.259149239776547e-05	
0.3638604828406817	0.005524107120825563	0.0054360984557767274	9.25899071210948e-05	
0.3694985069098218	0.0055275421629110465	0.005439678026259438	9.258827056007325e-05	
0.37522389225314035	0.00553108821345963	0.0054433731094388526	9.258658099171117e-05	
0.3810379925349945	0.00553474898215636	0.005447187555114872	9.258483663103224e-05	
0.3869421823947922	0.005538528310556225	0.00545112534930216	9.258303562861354e-05	
0.39293785777200174	0.005542430177279159	0.005455190619559293	9.258117606794687e-05	
0.39902643623619527	0.005546458703441729	0.005459387640558696	9.257925596270948e-05	
0.4052093573222091	0.005550618158338223	0.005463720839910218	9.257727325390903e-05	
0.41148808287049476	0.005554912965384682	0.005468194804252068	9.257522580687643e-05	
0.41786409737274555	0.005559347708340252	0.005472814285623585	9.257311140811262e-05	
0.4243389083228771	0.005563927137821221	0.005477584208135372	9.257092776198015e-05	
0.43091404657344795	0.005568656178124012	0.0054825096749531845	9.256867248724521e-05	
0.4375910666976019	0.005573539934374531	0.005487595975613152	9.256634311343001e-05	
0.4443715473566186	0.0055785837000223645	0.005492848593686988	9.256393707698953e-05	
0.45125709167315986	0.005583792964699582	0.00549827321481707	9.25614517172858e-05	
0.4582493276102989	0.0055891734224651915	0.005503875735142656	9.255888427236833e-05	
0.4653499083564233	0.005594730980457723	0.0055096622701398595	9.255623187452036e-05	
0.4725605127161014	0.005600471767979969	0.005515639163899595	9.255349154557633e-05	
0.4798828455070056	0.0056064021460414904	0.005521812998869302	9.2550660191999e-05	
0.4873186379629853	0.005612528717386358	0.005528190606086101	9.25477345996923e-05	
0.49486964814338685	0.005618858337035425	0.00553477907593092	9.254471142850831e-05	
0.5025376613487146	0.005625398123374565	0.005541585769435175	9.254158720649688e-05	
0.5103244905427329	0.00563215546982249	0.005548618330173908	9.253835832380341e-05	
0.5182319767811088	0.00563913805711419	0.0055558846967816	9.253502102624019e-05	
0.5262619896466971	0.0056463538662386605	0.005563393116129607	9.253157140849895e-05	
0.5344164276915693	0.005653811192072347	0.005571152157206876	9.252800540697351e-05	
0.5426972188858914	0.005661518657752862	0.005579170725748779	9.252431879215944e-05	
0.5511063210737586	0.005669485229840789	0.005587458079662122	9.252050716063313e-05	
0.559645722436092	0.005677720234320972	0.005596023845298048	9.251656592654557e-05	
0.5683174419607084	0.005686233373498613	0.005604878034628454	9.251249031260319e-05	
0.5771235299196736	0.0056950347438497065	0.005614031063385732	9.250827534053759e-05	
0.5860660683540517	0.005704134854889907	0.005623493770230311	9.250391582095524e-05	
0.595147171566167	0.0057135446491309895	0.005633277437015459	9.249940634260473e-05	
0.604368986619493	0.005723275523199402	0.005643393810224251	9.249474126094699e-05	
0.6137336938462858	0.005733339350197404	0.005653855123659554	9.248991468602488e-05	
0.6232435073630855	0.005743748503393699	0.005664674122474345	9.248492046955456e-05	
0.6329006755942035	0.005754515881337529	0.005675864088636763	9.247975219119856e-05	
0.6427074818033226	0.005765654934497825	0.005687438867931945	9.247440314393135e-05	
0.6526662446333333	0.005777179693537498	0.0056994128986111855	9.246886631845967e-05	
0.6627793186545348	0.00578910479934205	0.00571180124180812	9.246313438659156e-05	
0.6730490949213316	0.0058014455349317574	0.0057246196138517075	9.24571996835002e-05	
0.6834780015375548	0.0058142178593977335	0.005737884420616888	9.245105418876933e-05	
0.6940685042305437	0.005827438444014166	0.005751612794065795	9.244468950614406e-05	
0.7048231069341222	0.005841124710692367	0.005765822631145841	9.243809684185036e-05	
0.7157443523806098	0.005855294872956756	0.005780532635225377	9.243126698140688e-05	
0.7268348227020044	0.005869967979638942	0.0057957623602639275	9.242419026476755e-05	
0.7380971400404808	0.005885163961503703	0.005811532257931466	9.241685655966203e-05	
0.7495339671683494	0.005900903681040034	0.00582786372791077	9.24092552329877e-05	
0.7611480081176202	0.005917208985671906	0.00584477917163833	9.240137512009319e-05	
0.7729420088193235	0.005934102764666989	0.00586230204976302	9.23932044917208e-05	
0.784918757752735	0.005951609010047733	0.005880456943627892	9.23847310184698e-05	
0.7970810866046624	0.0059697528818381754	0.005899269621109506	9.237594173249771e-05	
0.8094318709389453	0.005988560778011821	0.00591876710718128	9.236682298623541e-05	
0.8219740308763326	0.006008060409541536	0.005938977759602986	9.235736040785503e-05	
0.8347105317848907	0.006028280880991827	0.005959931350178065	9.234753885313686e-05	
0.847644384981113	0.006049252777137794	0.005981659152064379	9.23373423534575e-05	
0.8607786484418896	0.0060710082561438485	0.00600419403367297	9.232675405946988e-05	
0.8741164275275125	0.0060935811498897315	0.0060275705597439035	9.231575618012568e-05	
0.8876608757158821	0.006117007072092104	0.006051825100249146	9.230432991648321e-05	
0.9014151953480897	0.006141323534937894	0.006076995947840355	9.229245538990255e-05	
0.9153826383855528	0.006166570075021448	0.00610312344463557	9.228011156395819e-05	
0.9295665071788846	0.00619278838946273	0.006130250119223969	9.22672761594823e-05	
0.9439701552486742	0.006220022483179214	0.006158420834863442	9.225392556202328e-05	
0.9585969880783669	0.006248318828391424	0.006187682949953155	9.224003472090065e-05	
0.9734504639194281	0.006277726537562866	0.006218086491984098	9.222557703898528e-05	
0.9885340946089864	0.006308297551111077	0.00624968434630682	9.22105242521976e-05	
1.0038514464001433	0.006340086841380235	0.006282532461209216	9.219484629759493e-05	
1.01940614080515	0.006373152634539353	0.006316690070971021	9.217851116878209e-05	
1.0352018554516484	0.006407556652266856	0.006352219938758335	9.216148475722919e-05	
1.051242324952181	0.006443364375305372	0.00638918862144471	9.21437306778846e-05	
1.0675313417871697	0.006480645331224222	0.006427666758698771	9.212521007725684e-05	
1.0840727572015847	0.006519473409015627	0.006467729388966883	9.21058814219137e-05	
1.1008704821154982	0.006559927203479906	0.006509456295308422	9.20857002650562e-05	
1.117928488048752	0.006602090392731022	0.006552932384416887	9.206461898855348e-05	
1.1352508080599522	0.006646052152584438	0.006598248102590359	9.204258651733439e-05	
1.1528415377000134	0.006691907612083157	0.006645499892907948	9.20195480027973e-05	
1.1707048359804781	0.006739758354985492	0.006694790698435727	9.199544447123422e-05	
1.1888449263568397	0.006789712972692065	0.00674623051693826	9.197021243279437e-05	
1.2072660977271032	0.006841887674844229	0.006799937013325016	9.19437834458449e-05	
1.225972705445816	0.006896406964699318	0.006856036196931833	9.191608363075383e-05	
1.2449691723538168	0.00695340438740056	0.006914663171747224	9.18870331263492e-05	
1.2642599898239333	0.007013023360435986	0.006975962968866136	9.185654548110374e-05	
1.2838497188228888	0.007075418096951618	0.007040091471819688	9.182452697000192e-05	
1.3037429909896587	0.00714075463418496	0.0071072164470240475	9.17908758265195e-05	
1.3239445097305402	0.00720921198115948	0.007177518693457953	9.175548137748741e-05	
1.3444590513311867	0.007280983401981287	0.007251193327868537	9.1718223066583e-05	
1.3652914660858761	0.0073562778536698185	0.007328451224382075	9.167896934984258e-05	
1.386446679444272	0.007435321600512311	0.007409520630436929	9.163757644374979e-05	
1.4079296931759626	0.007518360030552233	0.007494648984553715	9.159388690313655e-05	
1.4297455865530366	0.007605659704120427	0.0075841049657275434	9.154772800211392e-05	
1.451899517550985	0.007697510669437721	0.007678180809309547	9.149890988654958e-05	
1.4743967240682132	0.007794229086434819	0.007777194930313846	9.144722346079823e-05	
1.4972425251644468	0.007896160207267607	0.007881494902355618	9.139243796469292e-05	
1.5204423223183279	0.008003681770824472	0.007991460849163304	9.133429818840819e-05	
1.5440016007044985	0.00811720787916419	0.008107509316144176	9.127252126297918e-05	
1.5679259304904682	0.008237193436711258	0.008230097702232948	9.120679295216185e-05	
1.5922209681535842	0.00836413924870089	0.008359729347738239	9.113676335679134e-05	
1.6168924578184014	0.008498597894477392	0.00849695939277639	9.106204192501281e-05	
1.6419462326147771	0.008641180514654628	0.008642401543975541	9.098219164029558e-05	
1.667388216057011	0.008792564679921833	0.008796735915495395	9.08967222327674e-05	
1.6932244234443516	0.008953503544794059	0.008960718145377251	9.080508222733808e-05	
1.7194609632832076	0.009124836533620511	0.009135190031524043	9.070664960291448e-05	
1.7461040387313935	0.009307501860930205	0.009321091985400544	9.060072078898794e-05	
1.7731599490647525	0.009502551256616804	0.009519477668654096	9.048649766739366e-05	
1.8006350911665105	0.009711167352294157	0.009731531261912061	9.036307217563037e-05	
1.828535961039703	0.009934684293243238	0.00995858792069268	9.022940802131645e-05	
1.8568691553430368	0.010174612277010128	0.010202158106715889	9.008431891267201e-05	
1.885641372950552	0.010432666893049362	0.010463956651722351	8.992644258421902e-05	
1.9148594165354507	0.010710804358373677	0.01074593762524995	8.975420974897499e-05	
1.9445301941784663	0.01101126402552807	0.011050336350542386	8.956580693721425e-05	
1.974660721001155	0.011336619898646346	0.01137972026017986	8.935913199165648e-05	
2.0052581208244957	0.011689843352576581	0.011737050725423977	8.91317407899365e-05	
2.036329627853186	0.01207437983556667	0.012125758555144856	8.888078358207858e-05	
2.067882588386045	0.012494243078490777	0.012549836569427	8.860292921174932e-05	
2.0999244625529108	0.01295413126514537	0.013013953537657687	8.829427552547841e-05	
2.132462826078452	0.013459570764168679	0.013523594851136939	8.795024462464316e-05	
2.1655053720733157	0.014017094383234806	0.014085236568644577	8.756546255526761e-05	
2.199059912853022	0.01463446261140224	0.014706560852859017	8.713362500900615e-05	
2.2331343817850464	0.015320937736450909	0.015396722069354121	8.664735430896056e-05	
2.267736835164523	0.016087621476553262	0.0161666733639833	8.60980592928802e-05	
2.302875454119006	0.01694786550384721	0.017029562047690558	8.547581953564855e-05	
2.3385585465427567	0.01791775800621537	0.018001195737889015	8.476932817920708e-05	
2.3747945490609914	0.019016671911604395	0.019100563876754892	8.396593738746294e-05	
2.411592029024571	0.020267818294491997	0.020350358356692112	8.305183298618846e-05	
2.4489596865355954	0.021698654295842508	0.021777346659739755	8.201224377995861e-05	
2.4869063565043885	0.02334079306620182	0.02341225928335131	8.083115063547982e-05	
2.5254410107383527	0.025228646615432605	0.025288460700780818	7.948864850510957e-05	
2.564572760063192	0.0273952140688017	0.02743790588318152	7.795069886048539e-05	
2.604310856476998	0.029861959535306532	0.029881506789457647	7.613843818867998e-05	
2.6446646953377266	0.03261758807070385	0.032608993808318845	7.385189766914389e-05	
2.6856438175845567	0.035579197637971204	0.035541881478071344	7.061883212649252e-05	
2.727257911993673	0.03853506560646704	0.03847777667597458	6.549929342951513e-05	
2.769516817469004	0.04109526684059574	0.04103829856227355	5.709699552531175e-05	
2.812430525368455	0.04272797271769445	0.04269380011919019	4.4291111087266705e-05	
2.8560091818661824	0.042963205670601384	0.042955862056884314	2.7741523414166194e-05	
2.9002630903514777	0.04167569327967353	0.04167565270431915	1.1467739961735444e-05	
2.945202713864811	0.039171058633701454	0.03916170317901908	1.2570723942971996e-05	
2.9908386775716385	0.035984158760001946	0.03597157073798075	2.5737880750496055e-05	
3.0371817712745264	0.032614448087501836	0.032614914520374835	3.783714894515616e-05	
3.0842429519642045	0.029391713879038165	0.02941440050888904	4.802919392808537e-05	
3.1320333464101533	0.026475642534881955	0.02651974091374577	5.633541833423376e-05	
3.180564253791325	0.023912190859039395	0.023971723109640374	6.295346341863572e-05	
3.2298471483676323	0.021688506698900815	0.021756599023185465	6.816198322789578e-05	
3.2798936821928324	0.01976801912079391	0.01983885622093623	7.224595672714003e-05	
3.3307156878694446	0.018108489083498682	0.018177772829410587	7.545471989054389e-05	
3.3823251813463506	0.016669901035344034	0.016734691848624014	7.798944501094269e-05	
3.43473436475976	0.015417242296182845	0.015475642576524154	8.000586494176048e-05	
3.487955629318178	0.01432098273965856	0.014371838796810492	8.16222126984758e-05	
3.542001558232087	0.013356638872922814	0.013399308347151043	8.292762049817656e-05	
3.5968849296890193	0.012504052653552465	0.012538236931499271	8.39892862604955e-05	
3.6526187198747286	0.011746651018450299	0.011772279195560797	8.485808010711661e-05	
3.7092161060411786	0.011070785086451663	0.011087935365422248	8.55727573420747e-05	
3.7666904696220658	0.010465175148875318	0.0104740223213892	8.616306623280335e-05	
3.8250553993966134	0.009920458059374396	0.009921238789705654	8.665202448610875e-05	
3.884324694702404	0.009428823443963215	0.00942181357945053	8.705758585524889e-05	
3.9445123686979775	0.008983723175487181	0.008969223144118394	8.739386415488698e-05	
4.005632651675993	0.00857963977541511	0.008557965410252978	8.767203705121241e-05	
4.067699994427721	0.00821190161694516	0.00818337861810464	8.790101780942228e-05	
4.130729071659682	0.007876535091615303	0.007841495922716527	8.808795818161454e-05	
4.194734785463209	0.007570145928917986	0.007528928337694468	8.82386276868508e-05	
4.259732268837781	0.007289823537015398	0.0072427701526801246	8.835770178208228e-05	
4.325736889268946	0.007033063575741139	0.0069805222119212395	8.844898237252373e-05	
4.392764252361694	0.0067977050284278384	0.0067400294387984505	8.851556767782909e-05	
4.460830205530115	0.006581878860736052	0.0065194297740817884	8.855998388108606e-05	
4.5299508417442365	0.006383965991849373	0.006317112306888029	8.858428769533791e-05	
4.600142503334918	0.006202562797349324	0.006131682853738089	8.859014660544346e-05	
4.671421785857698	0.006036452746789051	0.005961935612955895	8.857890181455275e-05	
4.743805542016518	0.005884583078277075	0.005806829812874121	8.855161765774873e-05	
4.817310885648243	0.005746045647244134	0.005665470501664711	8.85091203088578e-05	
4.891955195768907	0.005620061272388114	0.005537092808657933	8.845202790760471e-05	
4.967756120682691	0.005505967050442351	0.005421049153065901	8.838077370680291e-05	
5.044731582154526	0.005403206232104898	0.00531679899492031	8.829562343581509e-05	
5.122899779647386	0.005311320351446364	0.005223900821752207	8.81966877627492e-05	
5.202279194625215	0.005229943386208353	0.005142006148721579	8.808393048823168e-05	
5.282888594922542	0.005158797801455593	0.005070855384243756	8.795717289937347e-05	
5.364747039181794	0.005097692398278881	0.005010275481763214	8.781609453889067e-05	
5.447873881359371	0.005046521956594816	0.004960179365009744	8.766023048975349e-05	
5.532288775301544	0.005005268730499954	0.004920567182660807	8.748896513049397e-05	
5.618011679391243	0.004974005930405663	0.004891529522970819	8.730152217164137e-05	
5.705062861266868	0.004952903413328312	0.004873252804439667	8.709695063164797e-05	
5.793462902614208	0.004942235907474134	0.004866027160945317	8.687410624312937e-05	
5.883232704032601	0.004942394227732782	0.004870257266669966	8.66316275884608e-05	
5.974393489976511	0.004953900105725341	0.004886476707895187	8.636790603931184e-05	
6.06696681377367	0.004977425476506466	0.004915366719370415	8.608104830794291e-05	
6.160974562720967	0.005013817354605844	0.004957780381939981	8.576883010097626e-05	
6.25643896325932	0.005064129824008058	0.005014773752754359	8.542863899261033e-05	
6.353382586228693	0.005129665201443958	0.005087645908302932	8.505740420623055e-05	
6.451828352204593	0.005212027169433567	0.005177990578560169	8.46515105287062e-05	
6.551799536917215	0.005313189700165262	0.0052877630158172225	8.420669313351087e-05	
6.653319776754563	0.005435587025660728	0.005419367084953808	8.371790977610567e-05	
6.756413074350862	0.005582231927000765	0.0055757694378785055	8.317918689301323e-05	
6.861103804261538	0.0057568724556142275	0.005760650254165531	8.258343705430523e-05	
6.9674167187261515	0.0059642011779363095	0.005978603660947148	8.19222478362779e-05	
7.075376953520617	0.006210136515599504	0.006235405879645381	8.118564790542188e-05	
7.1850100339000935	0.006502203009782444	0.006538375551313342	8.036186691097695e-05	
7.2963418806339915	0.006850046070255494	0.006896858130265489	7.943712316103594e-05	
7.40939881613446	0.007266124652774247	0.007322872286121799	7.839549264218926e-05	
7.5242075706798515	0.00776662383676558	0.00783195264894204	7.721890359783328e-05	
7.640795288734611	0.008372592101928592	0.008444185248865982	7.58871312406424e-05	
7.759189535367103	0.009111158845227963	0.009185289688960558	7.437686503388942e-05	
7.879418302766868	0.010016213609273057	0.010087164176701278	7.265595364767289e-05	
8.001510016862884	0.01112656762760469	0.011186076758107967	7.06594593161559e-05	
8.125493544044346	0.012476061722380577	0.01251349308747154	6.82094392073561e-05	
8.251398197985628	0.014062365812389222	0.014067508592427795	6.480457619530817e-05	
8.379253746576957	0.015772602090359994	0.015743940061790345	5.931093303280881e-05	
8.509090418962503	0.017271216392679953	0.017225451930214807	5.05352039143946e-05	
8.640938912687513	0.018003268138857182	0.01796170513017233	4.185929049367116e-05	
8.774830400956196	0.017554264842602703	0.017518134317243333	4.505177644774614e-05	
8.910796540002062	0.016065689998674762	0.016055290503542794	5.955816346047477e-05	
9.048869476572474	0.01411405833154333	0.014157320028661912	7.396917716502161e-05	
9.189081855529167	0.012220347723216845	0.01230115282821027	8.390733121989194e-05	
9.331466827566528	0.010604418807657827	0.010691102125548224	8.976362818212128e-05	
9.476058057049498	0.009289918496270293	0.009361356887114702	9.292312764524437e-05	
9.622889729972897	0.008234362158403058	0.008281216943299675	9.447964245364274e-05	
9.771996562044086	0.007385920580883647	0.007405894444952807	9.511261165998063e-05	
9.923413806890872	0.00669997330384333	0.006694246807619579	9.521494351257505e-05	
10.0771772643966	0.0061416796488975795	0.0061129937623434815	9.501011652630237e-05	
10.233323289164382	0.005684712830798098	0.005636449934146935	9.462565671167055e-05	
10.391888799112495	0.005309368134253628	0.005245138914385895	9.413498642868372e-05	
10.552911284202958	0.005000912239397668	0.004924381010090302	9.35807041390928e-05	
10.716428815305356	0.004748322578717646	0.004663138797322051	9.298758215613444e-05	
10.882480053198018	0.00454337206968363	0.004453144620414544	9.236993664151041e-05	
11.051104257708666	0.004379980831793293	0.004288264914844171	9.173590036843239e-05	
11.222341296996655	0.004253766329442241	0.004164048648933792	9.108997567414313e-05	
11.39623165697915	0.004161741362674818	0.004077416780588691	9.043463233110877e-05	
11.572816450903245	0.00410212585108966	0.0040264620039940505	8.977139215055952e-05	
11.752137429066462	0.004074251791845142	0.004010339220701908	8.910167583565654e-05	
11.93423698868786	0.004078551737594391	0.004029236546968669	8.842761015289572e-05	
12.119158183932093	0.004116630695470181	0.004084424676976462	8.775297207954295e-05	
12.306944736088793	0.004191430376877085	0.004178389486816443	8.70844665032562e-05	
12.497641043909683	0.00430750340170869	0.004315058614525883	8.643358642715081e-05	
12.691292194105861	0.004471421511337145	0.004500135036129767	8.581936704071847e-05	
12.887943972007742	0.004692338240956113	0.004741541316577307	8.527232879384471e-05	
13.08764287239018	0.004982687664361533	0.005049933628070212	8.483949862911308e-05	
13.290436110465315	0.005358851960770013	0.005439099254631933	8.45886319923044e-05	
13.496371633045765	0.005841159961147956	0.005925630392575766	8.460396434259013e-05	
13.705498129880782	0.006451231586018673	0.006526138265420508	8.495030559886943e-05	
13.917865045168076	0.007201282636892322	0.007247572616862021	8.555380206366495e-05	
14.133522589243995	0.008063779336359081	0.008061466653330143	8.595799559170674e-05	
14.35252175045488	0.00891021722703414	0.008853132923991133	8.524871453687038e-05	
14.574914307212275	0.00946003034454182	0.009376687565245853	8.334595054515631e-05	
14.800752840235097	0.009397570453524073	0.009348212302163417	8.321432530530847e-05	
15.030090744981337	0.008689391648742186	0.008718980387417353	8.736305488463825e-05	
15.262982244272472	0.007661622704064845	0.007748979607570259	9.289677905801473e-05	
15.499482401113475	0.006649329577848658	0.006739166586052116	9.652370043587239e-05	
15.739647131711472	0.005794473491933205	0.005850183885436209	9.787146410954123e-05	
15.98353321869612	0.005114772273298599	0.005125081475320598	9.774575808966694e-05	
16.23119832454485	0.004586812201515751	0.004555053041969406	9.686738368846288e-05	
16.482701005216104	0.004181415529666421	0.00411728837062989	9.56675860363183e-05	
16.738100723993853	0.003873938166382667	0.0037893891296753293	9.437492179602787e-05	
16.997457865546615	0.0036459341392496084	0.0035532854587593332	9.310797040583541e-05	
17.26083375020432	0.0034844937112161276	0.003395516692871321	9.193272897872226e-05	
17.528290648456405	0.003381258811289045	0.003306570595816854	9.089456503056707e-05	
17.799891795674554	0.003331665700652978	0.0032801959784530942	9.003658362409635e-05	
18.075701407063548	0.0033345258849243014	0.003312947726386201	8.941171619254195e-05	
18.35578469284383	0.0033919396257107593	0.0034039898917766005	8.909215728164946e-05	
18.64020787366921	0.003509494729913863	0.0035550800645899735	8.917662333992869e-05	
18.929038196283646	0.0036966051160120684	0.00377054401804845	8.97909528132357e-05	
19.222343949420477	0.003966487500064281	0.004056769229018459	9.106622390620339e-05	
19.52019447994806	0.004334145746862829	0.004419993482598714	9.305326810594291e-05	
19.822660209265607	0.004807650705293353	0.004859370394210416	9.549483846170239e-05	
20.12981264995304	0.0053620099836566145	0.005349262014840855	9.742527845661555e-05	
20.441724422678867	0.005885912542444029	0.005805752660035682	9.71566817918358e-05	
20.75846927337004	0.006148785374855294	0.006061880990364389	9.448131594743037e-05	
21.08012209064783	0.0059467385006308346	0.005942841249434088	9.343998281028724e-05	
21.406758923533914	0.005366307943762093	0.005449271906575922	9.610629546054021e-05	
21.738456999430788	0.004686314648652798	0.004777310357550322	9.85239928103275e-05	
22.075294742380795	0.004087254603792746	0.0041260291046862655	9.848815748369923e-05	
22.417351791608088	0.003618031551815411	0.0035925570022495193	9.672325148633079e-05	
22.764709020347887	0.0032713501782864456	0.0031989072730963515	9.435331136933587e-05	
23.1174485549675	0.0030276936869299137	0.0029362949434211597	9.209264810975972e-05	
23.47565379438362	0.002870011803595398	0.0027879247853567824	9.032898756834127e-05	
23.839409429780538	0.0027871024963552443	0.002737106617753287	8.929732205583179e-05	
24.20880146463373	0.0027738426480438524	0.0027697751541534265	8.91843447161915e-05	
24.583917235044	0.002830893547316617	0.002875338007027292	9.016700214572886e-05	
24.964845430386426	0.0029643406259677128	0.0030466987001795745	9.238787754292474e-05	
25.351676114279368	0.0031843095940504917	0.0032790068768503546	9.583164460791448e-05	
25.744500745878433	0.003498846569577741	0.0035656444239119543	0.00010001616810127339	
26.143412201500308	0.0038931066192026235	0.003888072523320496	0.00010345693305065472	
26.548504796581717	0.004280522401064651	0.004194906409451959	0.00010359832458682685	
26.959874307978602	0.00446423917607472	0.004377523892992122	9.988349285485139e-05	
27.377617996610834	0.00427678571349674	0.004297337638821325	9.796183618560561e-05	
27.801834630457815	0.003821710184761858	0.003920499639598894	9.990280422657763e-05	
28.232624507910387	0.003332794154063618	0.0033947982723108667	9.983109682506413e-05	
28.670089481484574	0.002933842507581823	0.0029095884860782877	9.630984886695023e-05	
29.114332981902788	0.0026483665788704968	0.0025663464839088238	9.175583887180923e-05	
29.565460042548164	0.0024662283173012257	0.0023830943832264377	8.831223605167197e-05	
30.0235773242978	0.0023744098656262778	0.002336837896891682	8.710769314339432e-05	
30.488793140740842	0.002365803612415355	0.002393207321448266	8.858195921338602e-05	
30.961217483787163	0.0024406526564893505	0.0025217771766085574	9.270346237065642e-05	
31.440962049673153	0.002604732854506817	0.002700428614767034	9.892376931063884e-05	
31.928140265370157	0.002860596495696343	0.0029121988724174104	0.0001057960508435774	
32.42286731540228	0.0031783309948581464	0.003136037939555832	0.00011032061264736188	
32.925260169079685	0.003436894181059315	0.0033286011328201907	0.00010882604850814735	
33.435437608153904	0.003436061996133567	0.003399334665503419	0.00010371678818618957	
33.95352025490161	0.003139790591994234	0.0032293706925096057	0.00010335264810357127	
34.479630600643624	0.002747558059409777	0.0028197946818917406	0.00010247102884724365	
35.01389303470575	0.0024182987777936473	0.002379686231935438	9.505713013233736e-05	
35.556433873828425	0.0021953929672789358	0.002108975726674986	8.642244944290276e-05	
36.107381392031996	0.002075735461588715	0.00203653638160906	8.268096236957634e-05	
36.666865850944866	0.0020510237724542125	0.0020934021800419057	8.580358064941004e-05	
37.23501953060145	0.002119198641074779	0.0022130605966637624	9.456993808265743e-05	
37.81197676071744	0.0022822843005026097	0.0023585495235494583	0.00010636657851210209	
38.397873952449665	0.002527018140473701	0.0025120957441171657	0.00011730001209817506	
38.99284963064802	0.0027704949763032757	0.002658189007933149	0.00012121357806870469	
39.59704446660722	0.0028260060005464147	0.002756127615300386	0.00011481885868379393	
40.21060131132589	0.0026064764690292394	0.002692230815001147	0.000109338908879335	
40.83366522928125	0.0022832305713352107	0.002346357185423111	0.00010507445291448997	
41.46638353272696	0.002019417712367472	0.0019500271412707672	8.877288312801166e-05	
42.108905816522395	0.0018609418860465199	0.0018106058443979557	7.45535084480752e-05	
42.76138399350171	0.0018072905241415748	0.0018526590812787728	7.700751426679557e-05	
43.42397233039088	0.0018544807867922426	0.0019465179995409071	9.381417890405174e-05	
44.096827484281306	0.0020003308517059287	0.002045538879955508	0.00011739270370795363	
44.78010853966855	0.0022175144777713328	0.0021424629483445786	0.00013985176153528817	
45.47397704606499	0.0023852545728476914	0.0022389377980790836	0.00014675163518780755	
46.17859705619533	0.002320676306840307	0.0023097809925811366	0.0001267304060963146	
46.894135164783904	0.00206372953560157	0.0021687322840622868	0.00011051571362568999	
47.62076054794297	0.0018126993683315682	0.001746812657287961	9.544207027678427e-05	
48.35864500317141	0.001659451534197488	0.0016266103188255364	5.622235043406307e-05	
49.10796298997312	0.0016158857957947247	0.0016655504470076427	4.986587790434635e-05	
49.86889167110482	0.001679126319292683	0.0017086564470033037	0.00010265324345891788	
50.641610954463076	0.0018381908331727916	0.001735722029455862	0.00018325405065873005	
51.42630353562007	0.0020222258122021748	0.0017490930007968105	0.00027858658052007894	
52.22315494101898	0.002049192122822938	0.0017525168769243506	0.0003491201143430442	
53.03235357183818	0.001855501799438579	0.0017487871741353198	0.0003575905255084723	
53.854090748535334	0.0016268833194573356	0.0017398326415475026	0.000327084872568013	
54.688560756081706	0.0014887749073209157	0.0017269956844170008	0.0002875317979548755	
55.53596088989733	0.0014640411012470044	0.00171123495760267	0.00024749667316380583	
56.39649150249797	0.0015493746943438648	0.0016932541329541756	0.0002061697773331692	
57.27035605086487	0.0017133359904020617	0.001673582654198109	0.00016820493783455446	
58.15776114454846	0.001819699819295081	0.0016526273006645317	0.00016707494049854487	
59.05891659451753	0.001708566678068628	0.0016307060224673604	0.0002072015283919529	
59.974035462765215	0.001498428551638142	0.001608070801196302	0.00023517633092800695	
60.90333411268367	0.0013594341081894555	0.0015849235402295811	0.0002423194321359643	
61.847032260219336	0.0013360337202879533	0.0015614274051549072	0.0002353215924016599	
62.80535302582078	0.001425050036451943	0.0015377151131846073	0.00021290363717529345	
63.778522987191536	0.0015744625799826502	0.001513895123533126	0.00016753366515320035	
64.76677223286032	0.0016103951449079514	0.0014900563486900064	0.0001229749259980748	
65.77033441658139	0.0014510813825914198	0.0014662718001426302	0.00014449260370687063	
66.78944681257751	0.0012837232107721273	0.001442601450812778	0.0001817841550979449	
67.82435037163955	0.0012224428252424202	0.001419094511053529	0.00020239216757329402	
68.87528977809474	0.001280026012820385	0.0013957912582750222	0.00020285883566507925	
69.94251350765792	0.0014136449505466559	0.0013727245217485659	0.00017112127542093876	
71.02627388617911	0.0014551128986053613	0.0013499208974970813	0.0001054691206172165	
72.12682714930152	0.001310013247814119	0.0013274017494139933	9.880237479705213e-05	
73.24443350304374	0.0011658951546743967	0.001305184039305439	0.00014396186232304905	
74.37935718532088	0.0011340511648239857	0.0012832810187581082	0.0001746420552170262	
75.53186652841877	0.0012180778488145678	0.0012617028084957486	0.0001791189115566393	
76.7022340224364	0.0013283502695413056	0.001240456885460057	0.00013755550642789198	
77.89073637971123	0.0012723555124113804	0.0012195484937296628	6.869024222518791e-05	
79.09765460024283	0.0011190168001286485	0.001198980992222387	9.391983580419087e-05	
80.32327403813038	0.0010510374196148527	0.0011787561496633735	0.00014012464088691796	
81.5678844690394	0.001105754756707191	0.0011588743953683425	0.0001616347440372824	
82.83178015871405	0.001213612168693523	0.0011393350328591297	0.00013700051262418835	
84.11525993255103	0.001177879179969099	0.0011201364221044448	6.239710512388177e-05	
85.41862724625115	0.001037194717580226	0.0011012761351928463	7.144556978529602e-05	
86.74219025756646	0.0009822659743697808	0.0010827510894454665	0.00012217607294766442	
88.08626189915832	0.00104862055818681	0.0010645576613235576	0.0001451419923153581	
89.45115995258467	0.0011321434972517176	0.0010466917839503747	0.00011268962692259892	
90.83720712343391	0.0010496528915063094	0.0010291490306250102	3.925183726311268e-05	
92.24473111762269	0.0009363224050867159	0.0010119246863394408	7.622956268348025e-05	
93.67406471887617	0.0009390065709611144	0.0009950138090049547	0.00012159894515622725	
95.1255458674087	0.0010317871315676248	0.0009784112818390974	0.00012498138288138412	
96.59951773982377	0.0010225091384616746	0.0009621118581502658	6.0473011035838146e-05	
98.09632883025184	0.0009027723927202314	0.0009461101995769418	4.450776908961495e-05	
99.61633303274554	0.0008727797868726579	0.0009304009086864214	9.940633965870637e-05	
101.15988972495167	0.0009520304506700424	0.0009149785567090805	0.00011794732155066763	
102.72736385307937	0.0009654897027145147	0.0008998377070748574	6.634426556434811e-05	
104.31912601818526	0.0008544131410045537	0.0008849729353255382	3.168532762150362e-05	
105.93555256379533	0.0008254697027121072	0.0008703788458970592	8.867804293720547e-05	
107.57702566488457	0.0009019071154342967	0.0008560500861981773	0.000107168255382702	
109.24393341823551	0.0008943247032283278	0.0008419813583537545	5.235475132933274e-05	
110.93666993419627	0.0007928679424230345	0.0008281674289310539	3.608170262519645e-05	
112.65563542986153	0.0007951929181687307	0.0008146031369246045	8.915327112542428e-05	
114.40123632369622	0.0008668446161519914	0.0008012834002383399	9.086223879393453e-05	
116.17388533162597	0.0008056136162137305	0.0007882032208719194	2.1877468172735308e-05	
117.9740015646163	0.0007387774504658365	0.0007753576889907315	5.540890785928372e-05	
119.802010627764	0.0007909879679862625	0.0007627419860353703	9.155099990013661e-05	
121.65834472092367	0.0008047332748452981	0.00075035138700587	5.490607981382243e-05	
123.54344274089367	0.000715131855451945	0.0007381812620382267	2.515313183114912e-05	
125.45775038518534	0.0007267440899562525	0.0007262270773753261	7.781791386451372e-05	
127.40172025740017	0.0007766908248408046	0.0007144843958210368	6.978304607676939e-05	
129.3758119742398	0.0006974208491134188	0.0007029488767546147	6.020132142810274e-06	
131.3804922741741	0.0006825196415590006	0.0006916162757724632	6.482617711406767e-05	
133.41623512779302	0.0007391713054570199	0.0006804824440155246	7.166707932230516e-05	
135.48352184986857	0.0006728353433466175	0.0006695433272329121	5.528784141922244e-06	
137.58284121315285	0.0006508958739423795	0.0006587949646257441	5.781398106209613e-05	
139.71468956393986	0.0007042209719734612	0.000648233487509327	6.726862586033019e-05	
141.879570939417	0.0006396137043907627	0.0006378551178267728	2.552845144944312e-06	
144.07799718683648	0.0006283170770319397	0.0006276561665427043	5.73104858311183e-05	
146.31048808453184	0.0006708380731423225	0.0006176330319418701	5.7975760519681905e-05	
148.57757146481032	0.0006017224597689429	0.000607782197854093	9.14168017297112e-06	
150.87978333874923	0.0006161681803766115	0.0005981002318240589	6.069425697794209e-05	
153.2176680229263	0.0006292122381256416	0.0005885837832418688	4.079383796166447e-05	
155.5917782681133	0.0005693169215502786	0.0005792295814480428	2.7099203559494838e-05	
158.00267538996428	0.0006112740824150444	0.0005700344338247032	6.08794547965726e-05	
160.45092940172842	0.0005744137157412773	0.0005609952238829481	1.3766619815891688e-05	
162.9371191490193	0.0005580106885158019	0.0005521089093549419	4.638610561244341e-05	
165.46183244667284	0.0005868021499425799	0.0005433725202979375	4.4715171831086e-05	
168.02566621772516	0.0005293144930930873	0.0005347831572163138	1.9866028591379192e-05	
170.6292266345446	0.0005657440141639286	0.0005263379892067119	5.4383267611196235e-05	
173.27312926215015	0.0005267036130851373	0.0005180342521305041	8.671885327669605e-06	
175.9579992037507	0.0005276922097834304	0.0005098692468170615	4.680690481200188e-05	
178.68447124853947	0.0005302387051832703	0.0005018403373006423	2.8407739279760023e-05	
181.45319002177868	0.0004971469349128842	0.0004939449490931518	3.332574134963467e-05	
184.2648101372089	0.0005252022971534799	0.0004861805674945373	4.025382627932119e-05	
187.11999635182175	0.00047767681559441754	0.0004785447359421392	2.063214891759902e-05	
190.019423723029	0.000510671953122205	0.000471035054399977	4.4478944199304256e-05	
192.9637777682679	0.0004643710251996106	0.00046364917778860643	1.1717297806190966e-05	
195.95375462707955	0.000492635479965373	0.00045638481445592566	4.433648231754536e-05	
198.99006122569847	0.00045257045230675185	0.00044923972468906823	7.855276747270264e-06	
202.0734154441926	0.00047561598401495197	0.00044221171926732633	4.267074387555233e-05	
205.20454628619316	0.000439909747856732	0.00043529865805587046	7.4480218740647294e-06	
208.38419405125447	0.0004610937856869604	0.0004284984486398955	4.0845054812679155e-05	
211.6131105098844	0.00042602519138816754	0.00042180904499869925	8.348613676909021e-06	
214.892059081287	0.0004484865741122379	0.0004152284462190981	3.880675884665927e-05	
218.22181501385919	0.0004121035551487724	0.00040875469524750426	1.1697832034663332e-05	
221.60316556848443	0.0004354312564542895	0.0004023858776799193	3.5304594733142325e-05	
225.03691020466627	0.00040076340109402664	0.0003961201205890457	1.820815929836102e-05	
228.5238607695462	0.00041810709385564756	0.00038995559138767444	2.8366538016164188e-05	
232.06484168985054	0.0003952175440737901	0.00038389049672747286	2.6303248498604146e-05	
235.66069016681035	0.00039490469958517816	0.00037792308143227933	1.700484437525221e-05	
239.3122563741041	0.00039523609947471556	0.00037205162746498056	3.246960187365259e-05	
243.0204036588648	0.0003725997353217392	0.00036627445292705815	8.458109227089893e-06	
246.78600874580337	0.00038955086959159205	0.0003605899110898658	3.047147822918665e-05	
250.60996194449422	0.0003637277452378734	0.00035499638945671303	2.040184336005525e-05	
254.4931673598731	0.0003659115967871556	0.00034949230885483046	1.643337700253889e-05	
258.43654310599635	0.0003681499742631105	0.00034407612255629776	2.9962998840909935e-05	
262.4410215231124	0.00034464976723443087	0.0003387463154270317	1.1919756440432848e-05	
266.507549398097	0.0003549016113567738	0.00033350140310293953	2.141678806139598e-05	
270.63708818830384	0.0003481361825731517	0.00032833993119236164	2.6882262690339378e-05	
274.8306142488838	0.00032956930840886034	0.00032326047450394234	1.0116379273695718e-05	
279.08911906362675	0.00033854934177295965	0.00031826163629908744	2.030077079252767e-05	
283.4136094793798	0.00033401187574105655	0.0003133420475681859	2.5970228369722564e-05	
287.80510794409827	0.0003154835225044325	0.00030850036632979236	1.2675948690107152e-05	
292.26465274858515	0.0003180409562356333	0.00030373527695198957	1.4310947936650543e-05	
296.7932982719762	0.0003222487464755162	0.0002990454894951691	2.480262966244113e-05	
301.3921152310292	0.00030711519487050526	0.0002944297390754931	1.9595829206299054e-05	
306.0621909332746	0.00029704419066634594	0.00028988678524831754	8.814806856068379e-06	
310.80462953409153	0.0003014407652964468	0.00028541541141088124	1.602623396962326e-05	
315.6205522977641	0.00030254040846229525	0.0002810144242235887	2.2935359873045087e-05	
320.5110978625849	0.00029081568862051514	0.00027668265304923057	1.9548276106887113e-05	
325.47742251006514	0.0002797729000865205	0.0002724189494095125	1.1011594766773704e-05	
330.52070043831674	0.00027795267252939105	0.00026822218645827995	9.782851473947082e-06	
335.6421240396705	0.0002808273897286182	0.00026409125847084855	1.6745459324233243e-05	
340.8429041825955	0.00027971026185718005	0.0002600250803488719	2.0646611087339017e-05	
346.1242704979875	0.0002721444467338721	0.0002560225871401917	1.9479222197954536e-05	
351.4874716698928	0.0002627196739327683	0.00025208273357314406	1.5092564534613962e-05	
356.9337757307372	0.00025571294256329657	0.00024820449360480587	1.0314221469197199e-05	
362.46447036112943	0.000252045973454374	0.00024438685998268795	8.233221329871947e-06	
368.08086319431027	0.0002505640370062399	0.00024062884381939899	9.945751324436234e-06	
373.7842821253185	0.00024966089866841547	0.00023692947417982058	1.2732645598020433e-05	
379.57607562494815	0.00024821003203756234	0.0002332877976803509	1.4933791597487725e-05	
385.45761305857025	0.00024582674747509217	0.00022970287809979145	1.6238641430172502e-05	
391.43028500989345	0.00024266397815623817	0.00022617379600146668	1.6798598805870473e-05	
397.49550360974456	0.00023906993058161048	0.0002226996483661792	1.6875862865668494e-05	
403.6547028699399	0.00023535100775104846	0.00021927954823562398	1.669799932153355e-05	
409.9093390223323	0.0002316822249327606	0.00021591262436589288	1.6403853869419454e-05	
416.26089086311043	0.00022809943401339014	0.00021259802089071764	1.6032711472637158e-05	
422.71086010243414	0.00022451220921251627	0.00020933489699411317	1.5529858112332056e-05	
429.2607717194863	0.00022072216505809975	0.00020612242659209437	1.4761593896531773e-05	
435.91217432302693	0.0002164777936596377	0.00020295979802315286	1.3552276195497944e-05	
442.6666405175339	0.00021162045524015683	0.00019984621374719222	1.1774358358163359e-05	
449.52576727501685	0.00020632876238936015	0.00019678089005263099	9.547900192200247e-06	
456.4911763125926	0.0002013174629902366	0.0001937630567713943	7.66696119329559e-06	
463.56451447591087	0.0001977045818599256	0.00019079195700152598	7.832091616261212e-06	
470.74745412852144	0.0001963109843947566	0.00018786684683716194	1.0269840713749444e-05	
478.04169354727435	0.00019642341762407924	0.00018498699510561767	1.2813372865840899e-05	
485.4489573238469	0.0001950688892082053	0.00018215168311134974	1.3213573617368591e-05	
492.97099677249224	0.00018981277239946912	0.00017936020438656216	1.045258457710092e-05	
500.60959034410683	0.00018359903321126574	0.0001766118644482365	7.129569443849426e-06	
508.36654404671106	0.0001817169951831281	0.00017390598056137333	9.222603451441402e-06	
516.2436918724502	0.00018281638767775682	0.00017124188150823913	1.2266068787629536e-05	
524.242896231207	0.00017881031940738726	0.0001686189073634251	1.0192416127735983e-05	
532.3660483909357	0.00017252499784691668	0.0001660364092745252	6.803563028078459e-06	
540.6150689248177	0.00017294014908522152	0.00016349374924825365	1.056473833657547e-05	
548.9919081653474	0.00017147603612600924	0.000160990299941826	1.0505649086732007e-05	
557.4985466654523	0.00016485578020454547	0.00015852544445943577	6.600606649694206e-06	
566.1369956667598	0.00016593217761334765	0.00015609857615366384	1.0604119114998659e-05	
574.909297575119	0.00016210479104942143	0.00015370909843166544	8.395861216773768e-06	
583.8175264434902	0.00015851344511843172	0.0001513564245659844	8.09856367733213e-06	
592.8637884623186	0.00015882187822502852	0.00014903997750984976	9.80881059710617e-06	
602.0502224575035	0.0001529592367512411	0.00014675918971681642	6.7535503058480795e-06	
611.379000396087	0.00015427950466759648	0.00014451350296461576	9.845456086101884e-06	
620.8523278997751	0.00014834783461248924	0.0001423023681830868	6.519589411914214e-06	
630.4724447664181	0.00014935403339593923	0.00014012524528606504	9.26137813400222e-06	
640.2416254995708	0.00014445817524611672	0.00013798160300710808	7.1518167868605e-06	
650.1621798462554	0.00014359137345119614	0.00013587091873894474	7.720479179889917e-06	
660.2364533430635	0.00014191412378684862	0.0001337926783765344	8.672048546621753e-06	
670.4668278707137	0.00013744329943430816	0.0001317463761636324	5.803516933684775e-06	
680.8557222172046	0.0001380840669162104	0.00012973151454275718	8.368658190978254e-06	
691.4055926496942	0.00013513108458489804	0.00012774760400845997	7.931081952344847e-06	
702.1189334952396	0.00013126050226921384	0.00012579416296380224	5.628199107380026e-06	
712.9982777305363	0.00013091041017912524	0.00012387071757994836	7.039709521532931e-06	
724.0461975807946	0.00013009579490840044	0.00012197680165878463	8.251433874478802e-06	
735.2653051278958	0.00012689014530632708	0.00012011195649847934	7.25491108281132e-06	
746.6582529279726	0.00012367741264319038	0.00011827573076190126	5.712120263638587e-06	
758.2277346385576	0.0001217854669338703	0.00011646768034781676	5.356148935385472e-06	
769.9764856554507	0.00012068781099338203	0.00011468736826478913	6.000485931420345e-06	
781.9072837594538	0.00011959539122914284	0.00011293436450770497	6.661194021605764e-06	
794.0229497731273	0.00011820082968612011	0.000111208245936858	7.0000447651627036e-06	
806.3263482277227	0.00011656105106266263	0.00010950859615951913	7.073619708094056e-06	
818.82038804045	0.00011480338402926552	0.00010783500541392755	6.994121544229709e-06	
831.5080232022387	0.00011297578498241086	0.00010618707045563776	6.804978957923524e-06	
844.3922534761538	0.0001110247544258249	0.00010456439444616155	6.463926594725761e-06	
857.4761251066391	0.00010885913933456446	0.0001029665868438421	5.892553495474779e-06	
870.7627315397452	0.00010653180288485531	0.0001013932632969061	5.139789838209365e-06	
884.2552141545192	0.00010446901488575923	9.98440455386346e-05	4.690679540159831e-06	
897.9567630057271	0.00010330557664382518	9.831856128459961e-05	5.238366107909304e-06	
911.8706175780853	0.00010282297153162282	9.681644413191458e-05	6.176272888672156e-06	
926.0000675521785	0.00010123392567258935	9.53373334604469e-05	5.900698464486072e-06	
940.3484535822448	9.841036369887195e-05	9.388087433594436e-05	4.543452166471096e-06	
954.9191680860141	9.747712977145925e-05	9.244671741502782e-05	5.257868081410731e-06	
969.715656046784	9.677279719412584e-05	9.103451885200405e-05	5.74958542470846e-06	
984.7414158279239	9.389738719760209e-05	8.964394020745472e-05	4.29560985881035e-06	
1000.0	9.378955567155553e-05	8.827464835855852e-05	5.624545840948621e-06	


==> data/fig_delay_quadvf_bode_20.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005350535177892224	7.375719789003661e-05	
0.10154950161807173	0.005424263851159186	0.005350795597086658	7.375707284254788e-05	
0.10312301278878754	0.005424523276890389	0.005351064169510712	7.375694385537221e-05	
0.10472090554055413	0.005424790826154535	0.00535134115108115	7.37568108044245e-05	
0.10634355766636439	0.005425066754025711	0.005351626805789145	7.375667356169091e-05	
0.10799135281311975	0.005425351323631497	0.0053519214059576685	7.375653199511394e-05	
0.1096646805723366	0.005425644806410056	0.005352225232507271	7.37563859684514e-05	
0.11136393657225817	0.005425947482375599	0.005352538575230492	7.375623534114976e-05	
0.11308952257139368	0.0054262596403925395	0.005352861733075248	7.375607996820577e-05	
0.11484184655350702	0.0054265815784585855	0.0053531950144374485	7.375591970001549e-05	
0.11662132282407707	0.005426913603997136	0.005353538737463185	7.37557543822455e-05	
0.11842837210825283	0.005427256034159231	0.0053538932303608235	7.375558385566157e-05	
0.12026342165032622	0.005427609196135441	0.005354258831723326	7.375540795597739e-05	
0.12212690531474645	0.0054279734274780105	0.005354635890861138	7.375522651369951e-05	
0.12401926368869937	0.005428349076433596	0.005355024768146043	7.375503935394587e-05	
0.12594094418627644	0.005428736502287014	0.005355425835366334	7.375484629628534e-05	
0.12789240115425762	0.005429136075716311	0.005355839476093683	7.375464715455533e-05	
0.12987409597953362	0.005429548179159614	0.005356266086062166	7.375444173667243e-05	
0.13188649719819254	0.005429973207194128	0.005356706073559792	7.375422984444063e-05	
0.13393008060629666	0.005430411566927731	0.005357159859833031	7.375401127336378e-05	
0.13600532937237603	0.005430863678403595	0.005357627879504778	7.375378581243086e-05	
0.13811273415166478	0.005431329975018294	0.005358110581006202	7.375355324390819e-05	
0.14025279320210793	0.005431810903953884	0.005358608427023005	7.37533133431262e-05	
0.1424260125021654	0.005432306926624429	0.0053591218949565755	7.375306587824311e-05	
0.1446329058704415	0.005432818519137507	0.005359651477400562	7.375281061002485e-05	
0.14687399508716817	0.005433346172771236	0.005360197682633435	7.37525472915959e-05	
0.14914981001757044	0.005433890394467337	0.005360761035127585	7.375227566819454e-05	
0.15146088873714358	0.0054344517073408516	0.005361342076075565	7.375199547691082e-05	
0.1538077776588715	0.005435030651207098	0.005361941363934073	7.375170644642536e-05	
0.15619103166241588	0.005435627783126487	0.005362559474986348	7.375140829673142e-05	
0.15861121422530794	0.0054362436779678445	0.005363197003923601	7.375110073884856e-05	
0.16106889755617235	0.005436878928990934	0.005363854564446208	7.375078347453705e-05	
0.16356466273001555	0.0054375341484488495	0.005364532789885374	7.375045619597983e-05	
0.1660990998256107	0.005438209968211049	0.005365232333846002	7.375011858547902e-05	
0.16867280806501112	0.005438907040407755	0.005365953870871586	7.374977031512634e-05	
0.1712863959552255	0.005439626038096534	0.005366698097131884	7.374941104646229e-05	
0.17394048143208848	0.005440367655951882	0.005367465731134269	7.374904043013441e-05	
0.17663569200636045	0.005441132610978662	0.005368257514459611	7.374865810553174e-05	
0.17937266491209122	0.005441921643250303	0.00536907421252361	7.374826370040995e-05	
0.18215204725728248	0.005442735516672695	0.005369916615364544	7.374785683051196e-05	
0.18497449617688488	0.005443575019774745	0.005370785538458412	7.374743709915887e-05	
0.18784067898816573	0.005444440966526612	0.005371681823562548	7.37470040968393e-05	
0.1907512733484843	0.005445334197186709	0.005372606339588733	7.374655740078951e-05	
0.19370696741551147	0.005446255579178514	0.0053735599835070015	7.374609657453208e-05	
0.1967084600099325	0.005447206007998417	0.005374543681281253	7.37456211674276e-05	
0.19975646078067044	0.005448186408155774	0.005375558388837965	7.37451307141954e-05	
0.20285169037266976	0.0054491977341464114	0.00537660509306925	7.374462473442088e-05	
0.2059948805972802	0.005450240971460936	0.005377684812871603	7.37441027320444e-05	
0.20918677460527996	0.005451317137629182	0.005378798600221775	7.374356419482968e-05	
0.21242812706258082	0.0054524272833022715	0.005379947541291191	7.374300859381591e-05	
0.215719704328655	0.005453572493373758	0.005381132757600479	7.374243538274925e-05	
0.21906228463772706	0.0054547538881414455	0.005382355407215703	7.374184399749055e-05	
0.22245665828277353	0.005455972624511519	0.005383616685987962	7.374123385541394e-05	
0.22590362780237347	0.005457229897246689	0.005384917828838129	7.374060435475528e-05	
0.22940400817045398	0.005458526940260196	0.005386260111088546	7.373995487396956e-05	
0.23295862698897662	0.005459865027957506	0.005387644849843611	7.373928477104474e-05	
0.2365683246836085	0.005461245476627704	0.005389073405421249	7.373859338278889e-05	
0.2402339547024262	0.0054626696458866635	0.0053905471828373935	7.37378800241031e-05	
0.243956383717698	0.005464138940174127	0.005392067633345675	7.373714398722136e-05	
0.24773649183079302	0.005465654810306995	0.005393636256034626	7.373638454090564e-05	
0.2515751727802653	0.005467218755091224	0.005395254599484849	7.373560092964618e-05	
0.2554733341531623	0.005468832322994797	0.0053969242634886675	7.373479237278792e-05	
0.2594318975996074	0.005470497113884431	0.005398646900834951	7.373395806366174e-05	
0.26345179905070754	0.005472214780828768	0.005400424219161905	7.373309716865555e-05	
0.2675339889398373	0.005473987031970941	0.005402257982880785	7.373220882626047e-05	
0.27167943242735193	0.005475815632473577	0.005404150015173613	7.373129214608247e-05	
0.2758891096287819	0.005477702406539429	0.0054061022000681525	7.3730346207807e-05	
0.28016401584656353	0.005479649239510991	0.005408116484593563	7.372937006011964e-05	
0.2845051618053608	0.0054816580800526905	0.005410194881020335	7.372836271960519e-05	
0.28891357389103245	0.005483730942419305	0.005412339469188251	7.372732316957436e-05	
0.2933902943933029	0.005485869908814605	0.005414552398926412	7.372625035886459e-05	
0.29793638175219256	0.005488077131844315	0.0054168358925694654	7.372514320057601e-05	
0.30255291080826724	0.005490354837067749	0.005419192247574467	7.372400057077222e-05	
0.30724097305676445	0.00549270532565273	0.005421623839243045	7.372282130711144e-05	
0.31200167690565833	0.00549513097713862	0.00542413312355374	7.372160420743106e-05	
0.3168361479377224	0.0054976342523125705	0.005426722640109705	7.372034802827862e-05	
0.3217455291766536	0.005500217696204384	0.005429395015207232	7.371905148335701e-05	
0.32673098135731937	0.005502883941205672	0.005432152965030839	7.371771324193272e-05	
0.33179368320019265	0.005505635710319319	0.005434999298981003	7.371633192716116e-05	
0.33693483169003946	0.0055084758205456216	0.005437936923140984	7.371490611434325e-05	
0.3421556423589239	0.005511407186411764	0.005440968843889494	7.371343432909522e-05	
0.3474573495735992	0.005514432823651802	0.005444098171666403	7.371191504546887e-05	
0.35284120682735126	0.005517555853044597	0.005447328124899079	7.371034668395518e-05	
0.3583084870363649	0.005520779504417698	0.005450662034097375	7.370872760941944e-05	
0.3638604828406817	0.005524107120825563	0.005454103346125784	7.370705612894541e-05	
0.3694985069098218	0.0055275421629110465	0.005457655628661756	7.370533048956758e-05	
0.37522389225314035	0.00553108821345963	0.005461322574849739	7.370354887591474e-05	
0.3810379925349945	0.00553474898215636	0.005465108008161031	7.370170940773693e-05	
0.3869421823947922	0.005538528310556225	0.0054690158874702065	7.369981013734111e-05	
0.39293785777200174	0.005542430177279159	0.005473050312359503	7.369784904687088e-05	
0.39902643623619527	0.005546458703441729	0.005477215528663235	7.369582404547841e-05	
0.4052093573222091	0.005550618158338223	0.0054815159342651	7.369373296637767e-05	
0.41148808287049476	0.005554912965384682	0.005485956085162019	7.369157356374105e-05	
0.41786409737274555	0.005559347708340252	0.005490540701809046	7.368934350942954e-05	
0.4243389083228771	0.005563927137821221	0.00549527467576072	7.368704038960995e-05	
0.43091404657344795	0.005568656178124012	0.005500163076625389	7.368466170116078e-05	
0.4375910666976019	0.005573539934374531	0.005505211159349922	7.36822048479323e-05	
0.4443715473566186	0.0055785837000223645	0.005510424371853479	7.367966713680855e-05	
0.45125709167315986	0.005583792964699582	0.005515808363030243	7.367704577356981e-05	
0.4582493276102989	0.0055891734224651915	0.005521368991142257	7.367433785854989e-05	
0.4653499083564233	0.005594730980457723	0.005527112332625047	7.367154038206704e-05	
0.4725605127161014	0.005600471767979969	0.005533044691330141	7.366865021962189e-05	
0.4798828455070056	0.0056064021460414904	0.005539172608230296	7.366566412684776e-05	
0.4873186379629853	0.005612528717386358	0.005545502871615064	7.366257873419166e-05	
0.49486964814338685	0.005618858337035425	0.005552042527806133	7.365939054130258e-05	
0.5025376613487146	0.005625398123374565	0.005558798892424078	7.365609591114268e-05	
0.5103244905427329	0.00563215546982249	0.0055657795622403115	7.36526910637498e-05	
0.5182319767811088	0.00563913805711419	0.00557299242765045	7.364917206967865e-05	
0.5262619896466971	0.0056463538662386605	0.005580445685807983	7.36455348430766e-05	
0.5344164276915693	0.005653811192072347	0.005588147854459878	7.3641775134355e-05	
0.5426972188858914	0.005661518657752862	0.00559610778652886	7.363788852247042e-05	
0.5511063210737586	0.005669485229840789	0.005604334685490456	7.363387040674168e-05	
0.559645722436092	0.005677720234320972	0.005612838121596375	7.362971599821289e-05	
0.5683174419607084	0.005686233373498613	0.00562162804899986	7.362542031049499e-05	
0.5771235299196736	0.0056950347438497065	0.005630714823842733	7.362097815008245e-05	
0.5860660683540517	0.005704134854889907	0.005640109223368551	7.361638410607387e-05	
0.595147171566167	0.0057135446491309895	0.005649822466131256	7.361163253929736e-05	
0.604368986619493	0.005723275523199402	0.0056598662333741745	7.360671757074093e-05	
0.6137336938462858	0.005733339350197404	0.005670252691660133	7.36016330692912e-05	
0.6232435073630855	0.005743748503393699	0.005680994516839924	7.359637263869805e-05	
0.6329006755942035	0.005754515881337529	0.005692104919453438	7.359092960372377e-05	
0.6427074818033226	0.005765654934497825	0.005703597671665432	7.358529699538451e-05	
0.6526662446333333	0.005777179693537498	0.005715487135846364	7.357946753526961e-05	
0.6627793186545348	0.00578910479934205	0.005727788294917888	7.357343361881618e-05	
0.6730490949213316	0.0058014455349317574	0.005740516784592716	7.35671872974702e-05	
0.6834780015375548	0.0058142178593977335	0.0057536889276495196	7.356072025968177e-05	
0.6940685042305437	0.005827438444014166	0.0057673217703957365	7.355402381057086e-05	
0.7048231069341222	0.005841124710692367	0.005781433121484329	7.354708885024161e-05	
0.7157443523806098	0.005855294872956756	0.005796041593265187	7.353990585056238e-05	
0.7268348227020044	0.005869967979638942	0.005811166645867905	7.353246483031848e-05	
0.7380971400404808	0.005885163961503703	0.00582682863423028	7.352475532860342e-05	
0.7495339671683494	0.005900903681040034	0.005843048858306369	7.351676637629984e-05	
0.7611480081176202	0.005917208985671906	0.005859849616709382	7.350848646545703e-05	
0.7729420088193235	0.005934102764666989	0.005877254264068376	7.349990351642873e-05	
0.784918757752735	0.005951609010047733	0.005895287272403908	7.349100484254026e-05	
0.7970810866046624	0.0059697528818381754	0.00591397429685675	7.348177711208914e-05	
0.8094318709389453	0.005988560778011821	0.005933342246135905	7.347220630741019e-05	
0.8219740308763326	0.006008060409541536	0.00595341935808773	7.34622776807855e-05	
0.8347105317848907	0.006028280880991827	0.00597423528082746	7.345197570685239e-05	
0.847644384981113	0.006049252777137794	0.0059958211599184345	7.344128403123438e-05	
0.8607786484418896	0.0060710082561438485	0.006018209732133158	7.343018541500219e-05	
0.8741164275275125	0.0060935811498897315	0.006041435426384821	7.341866167459505e-05	
0.8876608757158821	0.006117007072092104	0.006065534472478741	7.340669361674052e-05	
0.9014151953480897	0.006141323534937894	0.006090545018401092	7.339426096789716e-05	
0.9153826383855528	0.006166570075021448	0.006116507256938287	7.338134229766686e-05	
0.9295665071788846	0.00619278838946273	0.006143463562505535	7.336791493558955e-05	
0.9439701552486742	0.006220022483179214	0.006171458639158635	7.33539548806314e-05	
0.9585969880783669	0.006248318828391424	0.0062005396808703485	7.333943670259802e-05	
0.9734504639194281	0.006277726537562866	0.006230756545273541	7.332433343466924e-05	
0.9885340946089864	0.006308297551111077	0.006262161942209283	7.33086164560846e-05	
1.0038514464001433	0.006340086841380235	0.0062948116385717805	7.329225536392756e-05	
1.01940614080515	0.006373152634539353	0.006328764681115592	7.327521783282433e-05	
1.0352018554516484	0.006407556652266856	0.006364083639087225	7.325746946122497e-05	
1.051242324952181	0.006443364375305372	0.0064008348687662215	7.323897360276151e-05	
1.0675313417871697	0.006480645331224222	0.006439088802254143	7.321969118100247e-05	
1.0840727572015847	0.006519473409015627	0.006478920263138358	7.319958048565538e-05	
1.1008704821154982	0.006559927203479906	0.006520408811986185	7.31785969481133e-05	
1.117928488048752	0.006602090392731022	0.006563639125000704	7.315669289383748e-05	
1.1352508080599522	0.006646052152584438	0.006608701409599419	7.313381726882374e-05	
1.1528415377000134	0.006691907612083157	0.006655691861169953	7.310991533698432e-05	
1.1707048359804781	0.006739758354985492	0.006704713165823556	7.308492834487415e-05	
1.1888449263568397	0.006789712972692065	0.0067558750546196054	7.305879314958009e-05	
1.2072660977271032	0.006841887674844229	0.006809294915487076	7.303144180518883e-05	
1.225972705445816	0.006896406964699318	0.006865098469939698	7.300280110236906e-05	
1.2449691723538168	0.00695340438740056	0.0069234205226907635	7.297279205497097e-05	
1.2642599898239333	0.007013023360435986	0.0069844057934460415	7.294132932655723e-05	
1.2838497188228888	0.007075418096951618	0.007048209841518962	7.290832058871419e-05	
1.3037429909896587	0.00714075463418496	0.007115000095506518	7.287366580175962e-05	
1.3239445097305402	0.00720921198115948	0.007184957002130464	7.283725640703767e-05	
1.3444590513311867	0.007280983401981287	0.007258275310538353	7.279897441819306e-05	
1.3652914660858761	0.0073562778536698185	0.007335165510935826	7.275869139692749e-05	
1.386446679444272	0.007435321600512311	0.0074158554494622485	7.271626729629446e-05	
1.4079296931759626	0.007518360030552233	0.00750059214481989	7.267154915186322e-05	
1.4297455865530366	0.007605659704120427	0.007589643836437077	7.262436959777139e-05	
1.451899517550985	0.007697510669437721	0.0076833022990293355	7.257454518087103e-05	
1.4743967240682132	0.007794229086434819	0.007781885464492866	7.252187444153076e-05	
1.4972425251644468	0.007896160207267607	0.007885740399336847	7.246613572429698e-05	
1.5204423223183279	0.008003681770824472	0.007995246694601988	7.240708467516646e-05	
1.5440016007044985	0.00811720787916419	0.008110820335754242	7.234445137457393e-05	
1.5679259304904682	0.008237193436711258	0.008232918132800712	7.227793704626026e-05	
1.5922209681535842	0.00836413924870089	0.008362042806370495	7.220721027135487e-05	
1.6168924578184014	0.008498597894477392	0.008498748844393085	7.213190262445001e-05	
1.6419462326147771	0.008641180514654628	0.008643649267121523	7.205160363334782e-05	
1.667388216057011	0.008792564679921833	0.008797423466639542	7.196585494667877e-05	
1.6932244234443516	0.008953503544794059	0.008960826322002381	7.187414357283396e-05	
1.7194609632832076	0.009124836533620511	0.009134698834504072	7.177589402988734e-05	
1.7461040387313935	0.009307501860930205	0.009319980581434935	7.16704592186241e-05	
1.7731599490647525	0.009502551256616804	0.009517724353916996	7.155710980017524e-05	
1.8006350911665105	0.009711167352294157	0.009729113428620232	7.143502182602942e-05	
1.828535961039703	0.009934684293243238	0.009955482029068567	7.130326233336864e-05	
1.8568691553430368	0.010174612277010128	0.010198339665914392	7.116077258568743e-05	
1.885641372950552	0.010432666893049362	0.010459400214837983	7.10063486130159e-05	
1.9148594165354507	0.010710804358373677	0.010740616805723479	7.083861869888528e-05	
1.9445301941784663	0.01101126402552807	0.011044223870431807	7.065601748952848e-05	
1.974660721001155	0.011336619898646346	0.011372788045276302	7.045675649606795e-05	
2.0052581208244957	0.011689843352576581	0.011729270068712015	7.023879097360439e-05	
2.036329627853186	0.01207437983556667	0.012117100379575101	6.999978357751274e-05	
2.067882588386045	0.012494243078490777	0.012540271834813006	6.97370659583604e-05	
2.0999244625529108	0.01295413126514537	0.013003453856893377	6.944760079281849e-05	
2.132462826078452	0.013459570764168679	0.013512133411159184	6.912794903186516e-05	
2.1655053720733157	0.014017094383234806	0.014072789496711625	6.877425097279607e-05	
2.199059912853022	0.01463446261140224	0.014693109236588824	6.838223604189635e-05	
2.2331343817850464	0.015320937736450909	0.015382254941585195	6.79472862468885e-05	
2.267736835164523	0.016087621476553262	0.01615119211924475	6.746459385738084e-05	
2.302875454119006	0.01694786550384721	0.017013086993444112	6.692947661308047e-05	
2.3385585465427567	0.01791775800621537	0.017983775840418617	6.633794299940728e-05	
2.3747945490609914	0.019016671911604395	0.019082291290842903	6.568762615885396e-05	
2.411592029024571	0.020267818294491997	0.020331390083628356	6.497918964466605e-05	
2.4489596865355954	0.021698654295842508	0.021757936665468287	6.421813375862379e-05	
2.4869063565043885	0.02334079306620182	0.023392805424853638	6.341627773292935e-05	
2.5254410107383527	0.025228646615432605	0.025269570983432313	6.25902861936197e-05	
2.564572760063192	0.0273952140688017	0.02742048518388028	6.174987292820338e-05	
2.604310856476998	0.029861959535306532	0.029866851041118612	6.085863507699584e-05	
2.6446646953377266	0.03261758807070385	0.03259883805668807	5.973717874295984e-05	
2.6856438175845567	0.035579197637971204	0.03553825857530366	5.7881366407863215e-05	
2.727257911993673	0.03853506560646704	0.03848241660285518	5.425501501185742e-05	
2.769516817469004	0.04109526684059574	0.041051331883258484	4.737503188488923e-05	
2.812430525368455	0.04272797271769445	0.04271223140865641	3.626559727526817e-05	
2.8560091818661824	0.042963205670601384	0.04297360054254987	2.2333986857427798e-05	
2.9002630903514777	0.04167569327967353	0.041686414446414743	1.163854440465035e-05	
2.945202713864811	0.039171058633701454	0.03916246491159472	1.4012830520825426e-05	
2.9908386775716385	0.035984158760001946	0.03596315382383606	2.1542187246327182e-05	
3.0371817712745264	0.032614448087501836	0.032600129204343284	2.884239565984608e-05	
3.0842429519642045	0.029391713879038165	0.02939620366744011	3.568031340714376e-05	
3.1320333464101533	0.026475642534881955	0.026500415025777206	4.185268755917606e-05	
3.180564253791325	0.023912190859039395	0.02395277835130855	4.714950510842192e-05	
3.2298471483676323	0.021688506698900815	0.021738941147923508	5.1530192605860585e-05	
3.2798936821928324	0.01976801912079391	0.019822983298663853	5.507952648213407e-05	
3.3307156878694446	0.018108489083498682	0.018163927776544447	5.792983734088372e-05	
3.3823251813463506	0.016669901035344034	0.016722964916852837	6.021470743827619e-05	
3.43473436475976	0.015417242296182845	0.015466035835481555	6.205029932214586e-05	
3.487955629318178	0.01432098273965856	0.01436430533102165	6.353111666075266e-05	
3.542001558232087	0.013356638872922814	0.013393775576291367	6.473165611759395e-05	
3.5968849296890193	0.012504052653552465	0.012534620230758855	6.570982223513339e-05	
3.6526187198747286	0.011746651018450299	0.011770489668229423	6.651041261380613e-05	
3.7092161060411786	0.011070785086451663	0.011087884115249979	6.716810422895079e-05	
3.7666904696220658	0.010465175148875318	0.010475622641592209	6.770983430022576e-05	
3.8250553993966134	0.009920458059374396	0.009924407121022672	6.815663517056396e-05	
3.884324694702404	0.009428823443963215	0.009426469749797823	6.852502603890191e-05	
3.9445123686979775	0.008983723175487181	0.008975290197985153	6.882806182982118e-05	
4.005632651675993	0.00857963977541511	0.008565369212812488	6.907612287166257e-05	
4.067699994427721	0.00821190161694516	0.008192047344599758	6.927751071292556e-05	
4.130729071659682	0.007876535091615303	0.007851359498620286	6.943889946881307e-05	
4.194734785463209	0.007570145928917986	0.007539917867858648	6.956567945168953e-05	
4.259732268837781	0.007289823537015398	0.007254817361210058	6.966222024251749e-05	
4.325736889268946	0.007033063575741139	0.006993558904653148	6.973207323006963e-05	
4.392764252361694	0.0067977050284278384	0.0067539869944533565	6.977812840268559e-05	
4.460830205530115	0.006581878860736052	0.0065342386668652596	6.980273633908619e-05	
4.5299508417442365	0.006383965991849373	0.0063327016615356505	6.98078035349713e-05	
4.600142503334918	0.006202562797349324	0.006147980033176275	6.979486713992402e-05	
4.671421785857698	0.006036452746789051	0.005978865838483938	6.97651536594779e-05	
4.743805542016518	0.005884583078277075	0.005824315816842142	6.971962505082651e-05	
4.817310885648243	0.005746045647244134	0.00568343221287437	6.965901480011318e-05	
4.891955195768907	0.005620061272388114	0.005555447071052552	6.958385593674695e-05	
4.967756120682691	0.005505967050442351	0.00543970947864115	6.949450245951274e-05	
5.044731582154526	0.005403206232104898	0.005335675352134067	6.939114527918153e-05	
5.122899779647386	0.005311320351446364	0.005242899461014958	6.927382349303473e-05	
5.202279194625215	0.005229943386208353	0.005161029466789342	6.914243157553115e-05	
5.282888594922542	0.005158797801455593	0.005089801829505619	6.899672287973224e-05	
5.364747039181794	0.005097692398278881	0.005029039502516247	6.88363096827536e-05	
5.447873881359371	0.005046521956594816	0.004978651402857863	6.866065986550165e-05	
5.532288775301544	0.005005268730499954	0.004938633713189067	6.846909018368582e-05	
5.618011679391243	0.004974005930405663	0.004909073145881361	6.826075595656853e-05	
5.705062861266868	0.004952903413328312	0.004890152385468488	6.803463686588523e-05	
5.793462902614208	0.004942235907474134	0.004882158028230094	6.778951841460631e-05	
5.883232704032601	0.004942394227732782	0.004885491464988279	6.752396843897783e-05	
5.974393489976511	0.004953900105725341	0.0049006833156080435	6.7236307895026e-05	
6.06696681377367	0.004977425476506466	0.004928412235387707	6.692457495235282e-05	
6.160974562720967	0.005013817354605844	0.004969529194174302	6.65864812301539e-05	
6.25643896325932	0.005064129824008058	0.0050250887062631006	6.621935882037407e-05	
6.353382586228693	0.005129665201443958	0.005096389002051573	6.582009660096176e-05	
6.451828352204593	0.005212027169433567	0.005185023836696559	6.538506432814176e-05	
6.551799536917215	0.005313189700165262	0.005292949606082391	6.491002326538077e-05	
6.653319776754563	0.005435587025660728	0.005422572799146855	6.439002294672827e-05	
6.756413074350862	0.005582231927000765	0.005576864716683471	6.38192856100203e-05	
6.861103804261538	0.0057568724556142275	0.005759513047143095	6.319108380883639e-05	
6.9674167187261515	0.0059642011779363095	0.005975123589323827	6.24976243364558e-05	
7.075376953520617	0.006210136515599504	0.00622949046159014	6.172996549173401e-05	
7.1850100339000935	0.006502203009782444	0.006529959738105075	6.0878018611115947e-05	
7.2963418806339915	0.006850046070255494	0.006885919228698063	5.993072209768421e-05	
7.40939881613446	0.007266124652774247	0.007309453750562878	5.887652231758186e-05	
7.5242075706798515	0.00776662383676558	0.007816202613850739	5.770430789653919e-05	
7.640795288734611	0.008372592101928592	0.008426419610535248	5.640473545931857e-05	
7.759189535367103	0.009111158845227963	0.00916609550715079	5.497078480604116e-05	
7.879418302766868	0.010016213609273057	0.010067565922593585	5.339225052550622e-05	
8.001510016862884	0.01112656762760469	0.01116778577548957	5.1625888546703955e-05	
8.125493544044346	0.012476061722380577	0.012499207602669015	4.949038571916645e-05	
8.251398197985628	0.014062365812389222	0.014060991877461898	4.639240048810938e-05	
8.379253746576957	0.015772602090359994	0.015748924415451823	4.092843062124574e-05	
8.509090418962503	0.017271216392679953	0.01724174143858136	3.15684156415548e-05	
8.640938912687513	0.018003268138857182	0.017980232766929415	2.305425849185486e-05	
8.774830400956196	0.017554264842602703	0.017525462369211285	3.0047901139896958e-05	
8.910796540002062	0.016065689998674762	0.016047140156229198	4.467777177449462e-05	
9.048869476572474	0.01411405833154333	0.014139856863100446	5.746317194685854e-05	
9.189081855529167	0.012220347723216845	0.012282066872232402	6.645635450096381e-05	
9.331466827566528	0.010604418807657827	0.010675139951600429	7.191113746884968e-05	
9.476058057049498	0.009289918496270293	0.009350546456698765	7.488101014642944e-05	
9.622889729972897	0.008234362158403058	0.00827603995704807	7.631760896055534e-05	
9.771996562044086	0.007385920580883647	0.0074061017994248805	7.685301018408028e-05	
9.923413806890872	0.00669997330384333	0.006699279515396038	7.686558755524853e-05	
10.0771772643966	0.0061416796488975795	0.006122175135948262	7.657456137586553e-05	
10.233323289164382	0.005684712830798098	0.0056490662328429675	7.610621895942032e-05	
10.391888799112495	0.005309368134253628	0.0052604697014358	7.553353074390542e-05	
10.552911284202958	0.005000912239397668	0.004941708400082692	7.489878164390523e-05	
10.716428815305356	0.004748322578717646	0.004681749066410511	7.422640855955219e-05	
10.882480053198018	0.00454337206968363	0.0044723283290856695	7.353035308026729e-05	
11.051104257708666	0.004379980831793293	0.004307318307585586	7.281835378574153e-05	
11.222341296996655	0.004253766329442241	0.004182277510857102	7.209452598111622e-05	
11.39623165697915	0.004161741362674818	0.004094143180058011	7.13609886946274e-05	
11.572816450903245	0.00410212585108966	0.004041034020569319	7.061898429807487e-05	
11.752137429066462	0.004074251791845142	0.004022143701692391	6.98697738370039e-05	
11.93423698868786	0.004078551737594391	0.004037715138813093	6.911551751556806e-05	
12.119158183932093	0.004116630695470181	0.004089093902681227	6.836033372075985e-05	
12.306944736088793	0.004191430376877085	0.004178866617003662	6.761175748100744e-05	
12.497641043909683	0.00430750340170869	0.004311096721148747	6.688288042380042e-05	
12.691292194105861	0.004471421511337145	0.004491673259593984	6.61955201124768e-05	
12.887943972007742	0.004692338240956113	0.004728780474142167	6.558472490338497e-05	
13.08764287239018	0.004982687664361533	0.005033453146656739	6.510439034231947e-05	
13.290436110465315	0.005358851960770013	0.005420037732382639	6.483159869828164e-05	
13.496371633045765	0.005841159961147956	0.005905950231681522	6.48604986911495e-05	
13.705498129880782	0.006451231586018673	0.006508949001608324	6.525927756192461e-05	
13.917865045168076	0.007201282636892322	0.007237281126857993	6.593497462754837e-05	
14.133522589243995	0.008063779336359081	0.008062900433022015	6.637211301005538e-05	
14.35252175045488	0.00891021722703414	0.008867848690515759	6.557746089535107e-05	
14.574914307212275	0.00946003034454182	0.009396699124714521	6.344795999558051e-05	
14.800752840235097	0.009397570453524073	0.009357554838467366	6.303765452514013e-05	
15.030090744981337	0.008689391648742186	0.008710313121977538	6.726267553176435e-05	
15.262982244272472	0.007661622704064845	0.007730264192156362	7.333403758317762e-05	
15.499482401113475	0.006649329577848658	0.006721713964077682	7.745817178091214e-05	
15.739647131711472	0.005794473491933205	0.00584044381812878	7.90715357618041e-05	
15.98353321869612	0.005114772273298599	0.005124742507281038	7.903375080814988e-05	
16.23119832454485	0.004586812201515751	0.004563160551325193	7.813898640303543e-05	
16.482701005216104	0.004181415529666421	0.004131711391852268	7.686527085628064e-05	
16.738100723993853	0.003873938166382667	0.003807560065742881	7.546724222990073e-05	
16.997457865546615	0.0036459341392496084	0.003572559440636633	7.407787240070894e-05	
17.26083375020432	0.0034844937112161276	0.0034133781811688003	7.277154079263903e-05	
17.528290648456405	0.003381258811289045	0.0033207900265599245	7.159920927167127e-05	
17.799891795674554	0.003331665700652978	0.0032889722815506233	7.060868952003898e-05	
18.075701407063548	0.0033345258849243014	0.003315046665931307	6.985794531906472e-05	
18.35578469284383	0.0033919396257107593	0.0033988868388930655	6.942525132034634e-05	
18.64020787366921	0.003509494729913863	0.0035431269749245926	6.941639661412032e-05	
18.929038196283646	0.0036966051160120684	0.0037531918821631736	6.996339466936603e-05	
19.222343949420477	0.003966487500064281	0.0040368675669024716	7.119654693519768e-05	
19.52019447994806	0.004334145746862829	0.004402096984198852	7.314504184809933e-05	
19.822660209265607	0.004807650705293353	0.004849637799454654	7.548509359222165e-05	
20.12981264995304	0.0053620099836566145	0.005353634796754099	7.711795674318286e-05	
20.441724422678867	0.005885912542444029	0.005824235115884517	7.620984599906967e-05	
20.75846927337004	0.006148785374855294	0.006081385553490482	7.275290134388882e-05	
21.08012209064783	0.0059467385006308346	0.005944834526816593	7.18340289566562e-05	
21.406758923533914	0.005366307943762093	0.005432911585221563	7.57361872606691e-05	
21.738456999430788	0.004686314648652798	0.004758720011194739	7.91840271295592e-05	
22.075294742380795	0.004087254603792746	0.004118283073068914	7.961937849652058e-05	
22.417351791608088	0.003618031551815411	0.0035985583545271615	7.798642947118063e-05	
22.764709020347887	0.0032713501782864456	0.003214769655951383	7.557269205077225e-05	
23.1174485549675	0.0030276936869299137	0.0029554913219609637	7.3174361145112e-05	
23.47565379438362	0.002870011803595398	0.002803960869351103	7.12254566941925e-05	
23.839409429780538	0.0027871024963552443	0.0027451137077157558	6.999287146193104e-05	
24.20880146463373	0.0027738426480438524	0.00276737876186084	6.968674936976663e-05	
24.583917235044	0.002830893547316617	0.0028629994150933826	7.049590853961054e-05	
24.964845430386426	0.0029643406259677128	0.003027753152298873	7.255115581847606e-05	
25.351676114279368	0.0031843095940504917	0.0032595347276526574	7.577926837260496e-05	
25.744500745878433	0.003498846569577741	0.003553855780870748	7.956224497345987e-05	
26.143412201500308	0.0038931066192026235	0.0038918308833739194	8.21837843945667e-05	
26.548504796581717	0.004280522401064651	0.004214933496698007	8.09178864044916e-05	
26.959874307978602	0.00446423917607472	0.004398502552723423	7.596201786453318e-05	
27.377617996610834	0.00427678571349674	0.004296736741042559	7.508284249257608e-05	
27.801834630457815	0.003821710184761858	0.00390075074437507	7.934220629527358e-05	
28.232624507910387	0.003332794154063618	0.003381051602320869	8.061887489781802e-05	
28.670089481484574	0.002933842507581823	0.0029151281539149623	7.768470434793589e-05	
29.114332981902788	0.0026483665788704968	0.0025843358236847533	7.332219927411076e-05	
29.565460042548164	0.0024662283173012257	0.0023991322312195175	6.97999583870273e-05	
30.0235773242978	0.0023744098656262778	0.0023405303856778277	6.835339576475844e-05	
30.488793140740842	0.002365803612415355	0.0023825856553685715	6.950920712253386e-05	
30.961217483787163	0.0024406526564893505	0.0025022832805220037	7.322335154620367e-05	
31.440962049673153	0.002604732854506817	0.002682022820979644	7.878171459085423e-05	
31.928140265370157	0.002860596495696343	0.0029060559288394184	8.440311133548472e-05	
32.42286731540228	0.0031783309948581464	0.0031493548655668834	8.668180846398409e-05	
32.925260169079685	0.003436894181059315	0.003355170651837416	8.229934648251548e-05	
33.435437608153904	0.003436061996133567	0.003413357662245005	7.692629913424426e-05	
33.95352025490161	0.003139790591994234	0.003213183462881023	8.043530722029384e-05	
34.479630600643624	0.002747558059409777	0.0028027862713846025	8.24900469486825e-05	
35.01389303470575	0.0024182987777936473	0.0023889497636803104	7.687217383243321e-05	
35.556433873828425	0.0021953929672789358	0.002126376577517005	6.935278349598841e-05	
36.107381392031996	0.002075735461588715	0.0020380018610450393	6.581188046150725e-05	
36.666865850944866	0.0020510237724542125	0.0020774247152311404	6.8392474194217e-05	
37.23501953060145	0.002119198641074779	0.002192902129132412	7.585585077381706e-05	
37.81197676071744	0.0022822843005026097	0.002349509852242685	8.509967799341719e-05	
38.397873952449665	0.002527018140473701	0.002524240867307312	9.159011879585264e-05	
38.99284963064802	0.0027704949763032757	0.0026891369063521665	8.971013590848428e-05	
39.59704446660722	0.0028260060005464147	0.0027809756943280844	8.16706216244064e-05	
40.21060131132589	0.0026064764690292394	0.0026785215076502097	8.335615847930172e-05	
40.83366522928125	0.0022832305713352107	0.0023310568045637756	8.429231740697115e-05	
41.46638353272696	0.002019417712367472	0.0019672896101459105	7.22260999931941e-05	
42.108905816522395	0.0018609418860465199	0.0018123122791075027	6.170374814785411e-05	
42.76138399350171	0.0018072905241415748	0.0018344720104943243	6.490765196126356e-05	
43.42397233039088	0.0018544807867922426	0.0019328381636898719	7.83721261905131e-05	
44.096827484281306	0.0020003308517059287	0.0020535845931681355	9.371489497289406e-05	
44.78010853966855	0.0022175144777713328	0.0021772546782388986	0.00010279203746216372	
45.47397704606499	0.0023852545728476914	0.002288756898555964	9.658862774484871e-05	
46.17859705619533	0.002320676306840307	0.0023310607704718754	8.323416650732675e-05	
46.894135164783904	0.00206372953560157	0.0021422456277916855	8.705678812467507e-05	
47.62076054794297	0.0018126993683315682	0.0017665841454688736	7.589871520931518e-05	
48.35864500317141	0.001659451534197488	0.0016236042979105214	5.715251171742807e-05	
49.10796298997312	0.0016158857957947247	0.001669406202760022	6.486222604062811e-05	
49.86889167110482	0.001679126319292683	0.0017527771340871935	8.893312987117765e-05	
50.641610954463076	0.0018381908331727916	0.0018348840494703965	0.00011245714566396704	
51.42630353562007	0.0020222258122021748	0.0019161070556138464	0.00011972248032834798	
52.22315494101898	0.002049192122822938	0.0019949683292702137	9.505082991791197e-05	
53.03235357183818	0.001855501799438579	0.0019526571213809697	9.850519215826875e-05	
53.854090748535334	0.0016268833194573356	0.0015559853530474226	0.00011374350315724533	
54.688560756081706	0.0014887749073209157	0.0014488797245672965	5.378642133479681e-05	
55.53596088989733	0.0014640411012470044	0.0014951662044947476	3.387008900556917e-05	
56.39649150249797	0.0015493746943438648	0.0015327146028445457	0.00010329620475929645	
57.27035605086487	0.0017133359904020617	0.0015525635833642554	0.00018944134220297276	
58.15776114454846	0.001819699819295081	0.001559997535433081	0.0002680758163033451	
59.05891659451753	0.001708566678068628	0.0015591379051064253	0.00029375171807607926	
59.974035462765215	0.001498428551638142	0.001552588866063309	0.00027033569527885903	
60.90333411268367	0.0013594341081894555	0.0015420113366026195	0.00023228031463158618	
61.847032260219336	0.0013360337202879533	0.0015285087569330666	0.00019294376904623734	
62.80535302582078	0.001425050036451943	0.001512845680382107	0.00015401936149137343	
63.778522987191536	0.0015744625799826502	0.001495571664356499	0.00012949144329811298	
64.76677223286032	0.0016103951449079514	0.0014770939213912793	0.00015323167587723798	
65.77033441658139	0.0014510813825914198	0.0014577217005529287	0.00018844507824595735	
66.78944681257751	0.0012837232107721273	0.0014376945115832202	0.00020032332866894224	
67.82435037163955	0.0012224428252424202	0.0014172007547211822	0.000195074493964613	
68.87528977809474	0.001280026012820385	0.0013963904382025632	0.00017548626269356325	
69.94251350765792	0.0014136449505466559	0.0013753841241080401	0.0001369691561088898	
71.02627388617911	0.0014551128986053613	0.0013542793903899468	0.00010401380276494995	
72.12682714930152	0.001310013247814119	0.0013331556090045013	0.00012905660553790647	
73.24443350304374	0.0011658951546743967	0.0013120775519532032	0.00015901278202001197	
74.37935718532088	0.0011340511648239857	0.0012910981617662637	0.0001706980451436356	
75.53186652841877	0.0012180778488145678	0.00127026071335955	0.0001597143328155307	
76.7022340224364	0.0013283502695413056	0.0012496005238837153	0.00011464795173413493	
77.89073637971123	0.0012723555124113804	0.0012291463209919075	7.811128853710736e-05	
79.09765460024283	0.0011190168001286485	0.0012089213489286379	0.0001126453241175037	
80.32327403813038	0.0010510374196148527	0.0011889442705733913	0.00014393039531270294	
81.5678844690394	0.001105754756707191	0.001169229908709343	0.0001513091374103855	
82.83178015871405	0.001213612168693523	0.0011497898592138518	0.00011860060024150783	
84.11525993255103	0.001177879179969099	0.0011306330012193925	6.076828882415681e-05	
85.41862724625115	0.001037194717580226	0.0011117659236756106	8.680293861657405e-05	
86.74219025756646	0.0009822659743697808	0.0010931932835568565	0.00012531119046962553	
88.08626189915832	0.00104862055818681	0.0010749181077983323	0.0001363997152777983	
89.45115995258467	0.0011321434972517176	0.0010569420486273833	9.810529637395119e-05	
90.83720712343391	0.0010496528915063094	0.001039265600088057	4.459861536234687e-05	
92.24473111762269	0.0009363224050867159	0.0010218882820974059	8.55744989838153e-05	
93.67406471887617	0.0009390065709611144	0.0010048087972206955	0.0001200737984895305	
95.1255458674087	0.0010317871315676248	0.0009880251644366323	0.00011441023632745133	
96.59951773982377	0.0010225091384616746	0.000971534833428968	5.201448561035826e-05	
98.09632883025184	0.0009027723927202314	0.0009553347823471857	5.5120575632189485e-05	
99.61633303274554	0.0008727797868726579	0.0009394216014960839	0.0001007186978980915	
101.15988972495167	0.0009520304506700424	0.0009237915650188875	0.00011046567876142278	
102.72736385307937	0.0009654897027145147	0.0009084406923133005	5.7205260265047726e-05	
104.31912601818526	0.0008544131410045537	0.0008933648006508801	4.1104064796817324e-05	
105.93555256379533	0.0008254697027121072	0.0008785595502465466	8.986614509107018e-05	
107.57702566488457	0.0009019071154342967	0.0008640204828384477	0.00010052442179992908	
109.24393341823551	0.0008943247032283278	0.0008497430546820368	4.4860835800771516e-05	
110.93666993419627	0.0007928679424230345	0.0008357226647307662	4.3049437715119054e-05	
112.65563542986153	0.0007951929181687307	0.0008219546786648289	8.837787860089585e-05	
114.40123632369622	0.0008668446161519914	0.0008084344493355567	8.381047650555324e-05	
116.17388533162597	0.0008056136162137305	0.000795157334113352	1.9174097653748928e-05	
117.9740015646163	0.0007387774504658365	0.0007821187095592769	5.8533060759803964e-05	
119.802010627764	0.0007909879679862625	0.0007693139837825729	8.781827389985538e-05	
121.65834472092367	0.0008047332748452981	0.0007567386067969575	4.82967281541994e-05	
123.54344274089367	0.000715131855451945	0.0007443880791462043	3.037939124624201e-05	
125.45775038518534	0.0007267440899562525	0.0007322579590331459	7.654102410330588e-05	
127.40172025740017	0.0007766908248408046	0.0007203438681550017	6.385125654092789e-05	
129.3758119742398	0.0006974208491134188	0.0007086414964210039	1.1878707410872714e-05	
131.3804922741741	0.0006825196415590006	0.0006971466057050761	6.47422680930116e-05	
133.41623512779302	0.0007391713054570199	0.0006858550327662493	6.663871871104233e-05	
135.48352184986857	0.0006728353433466175	0.0006747626914521551	5.937744928436145e-06	
137.58284121315285	0.0006508958739423795	0.0006638655742858897	5.79177079780302e-05	
139.71468956393986	0.0007042209719734612	0.000653159753523508	6.272623182022732e-05	
141.879570939417	0.0006396137043907627	0.0006426413817580958	4.075929268780603e-06	
144.07799718683648	0.0006283170770319397	0.0006323066921365065	5.687000254662599e-05	
146.31048808453184	0.0006708380731423225	0.0006221519982463246	5.357969180946924e-05	
148.57757146481032	0.0006017224597689429	0.0006121736937231352	1.2166194456419418e-05	
150.87978333874923	0.0006161681803766115	0.0006023682516217034	5.919165631820001e-05	
153.2176680229263	0.0006292122381256416	0.0005927322235890029	3.661522966602537e-05	
155.5917782681133	0.0005693169215502786	0.0005832622388720878	2.8492706968033636e-05	
158.00267538996428	0.0006112740824150444	0.0005739550031894933	5.808317891744319e-05	
160.45092940172842	0.0005744137157412773	0.0005648072974910814	1.0210456351573911e-05	
162.9371191490193	0.0005580106885158019	0.0005558159766279521	4.588893892193537e-05	
165.46183244667284	0.0005868021499425799	0.000546977967951164	4.115554996209468e-05	
168.02566621772516	0.0005293144930930873	0.0005382902698554932	2.0935170462793016e-05	
170.6292266345446	0.0005657440141639286	0.0005297499502822462	5.189093236651597e-05	
173.27312926215015	0.0005267036130851373	0.0005213541451932283	5.36406732605527e-06	
175.9579992037507	0.0005276922097834304	0.0005131000570262782	4.565447518526683e-05	
178.68447124853947	0.0005302387051832703	0.0005049849531412945	2.5268552813715695e-05	
181.45319002177868	0.0004971469349128842	0.0004970061642644107	3.316907523355395e-05	
184.2648101372089	0.0005252022971534799	0.0004891610829368231	3.735691612318373e-05	
187.11999635182175	0.00047767681559441754	0.0004814471619738061	2.095551641070704e-05	
190.019423723029	0.000510671953122205	0.00047386191293857837	4.1986299609956725e-05	
192.9637777682679	0.0004643710251996106	0.0004664029046349329	1.187732646589893e-05	
195.95375462707955	0.000492635479965373	0.0004590677616218861	4.220892566404872e-05	
198.99006122569847	0.00045257045230675185	0.0004518541627530249	7.172655426904962e-06	
202.0734154441926	0.00047561598401495197	0.00044475983974273393	4.07666658339452e-05	
205.20454628619316	0.000439909747856732	0.00043778257576105174	6.264240755024957e-06	
208.38419405125447	0.0004610937856869604	0.00043092020405851976	3.900780972323028e-05	
211.6131105098844	0.00042602519138816754	0.00042417060662206673	7.504991575848993e-06	
214.892059081287	0.0004484865741122379	0.00041753171286268697	3.691285873750593e-05	
218.22181501385919	0.0004121035551487724	0.0004110014983354198	1.1355003868104563e-05	
221.60316556848443	0.0004354312564542895	0.000404577983491932	3.330128536744263e-05	
225.03691020466627	0.00040076340109402664	0.00039825923246582354	1.7905048096649807e-05	
228.5238607695462	0.00041810709385564756	0.00039204335189061453	2.630828488637651e-05	
232.06484168985054	0.0003952175440737901	0.00038592848975024953	2.5631102457162257e-05	
235.66069016681035	0.00039490469958517816	0.000379912834261834	1.5013172556702256e-05	
239.3122563741041	0.00039523609947471556	0.00037399461279022557	3.1225373097000804e-05	
243.0204036588648	0.0003725997353217392	0.0003681720907940286	7.238556602258917e-06	
246.78600874580337	0.00038955086959159205	0.00036244357080246763	2.875757424983196e-05	
250.60996194449422	0.0003637277452378734	0.0003568073914225646	1.983446644195795e-05	
254.4931673598731	0.0003659115967871556	0.00035126192637600294	1.4661030740489888e-05	
258.43654310599635	0.0003681499742631105	0.00034580558356502527	2.8687357143855344e-05	
262.4410215231124	0.00034464976723443087	0.000340436804166683	1.1301739857337029e-05	
266.507549398097	0.0003549016113567738	0.00033515406175474026	1.9770584500283035e-05	
270.63708818830384	0.0003481361825731517	0.0003299558614485189	2.5825034501469594e-05	
274.8306142488838	0.00032956930840886034	0.0003248407390879608	9.32359326105242e-06	
279.08911906362675	0.00033854934177295965	0.00031980726043418124	1.8760915739852847e-05	
283.4136094793798	0.00033401187574105655	0.0003148540203947875	2.487810935989401e-05	
287.80510794409827	0.0003154835225044325	0.0003099796422732343	1.2043423199394114e-05	
292.26465274858515	0.0003180409562356333	0.00030518277704150127	1.286123892784344e-05	
296.7932982719762	0.0003222487464755162	0.00030046210263537664	2.3531642098479806e-05	
301.3921152310292	0.00030711519487050526	0.00029581632327164715	1.884162690373465e-05	
306.0621909332746	0.00029704419066634594	0.00029124416878650356	7.83152722886311e-06	
310.80462953409153	0.0003014407652964468	0.0002867443939944808	1.4696504439448931e-05	
315.6205522977641	0.00030254040846229525	0.00028231577806727163	2.1764105880706523e-05	
320.5110978625849	0.00029081568862051514	0.0002779571239317624	1.874509072757524e-05	
325.47742251006514	0.0002797729000865205	0.0002736672576866559	1.0316285889484699e-05	
330.52070043831674	0.00027795267252939105	0.0002694450280370628	8.580131817966806e-06	
335.6421240396705	0.0002808273897286182	0.00026528930574646	1.555208473711233e-05	
340.8429041825955	0.00027971026185718005	0.00026119898310542864	1.9566819677921497e-05	
346.1242704979875	0.0002721444467338721	0.00025717297341660325	1.861002695239381e-05	
351.4874716698928	0.0002627196739327683	0.000253210210495278	1.4408701583787278e-05	
356.9337757307372	0.00025571294256329657	0.0002493096481851367	9.619898610370646e-06	
362.46447036112943	0.000252045973454374	0.0002454702598885833	7.277330226004482e-06	
368.08086319431027	0.0002505640370062399	0.0002416910381111723	8.889923353360211e-06	
373.7842821253185	0.00024966089866841547	0.00023797099401965253	1.1690241460660236e-05	
379.57607562494815	0.00024821003203756234	0.00023430915701315078	1.3917273534695839e-05	
385.45761305857025	0.00024582674747509217	0.00023070457430704285	1.52560552899602e-05	
391.43028500989345	0.00024266397815623817	0.00022715631052907075	1.5853811532459843e-05	
397.49550360974456	0.00023906993058161048	0.00022366344732728074	1.596625114459732e-05	
403.6547028699399	0.00023535100775104846	0.0002202250829893735	1.5816083437978066e-05	
409.9093390223323	0.0002316822249327606	0.00021684033207307	1.5540029132901214e-05	
416.26089086311043	0.00022809943401339014	0.00021350832504711103	1.5177686136892973e-05	
422.71086010243414	0.00022451220921251627	0.00021022820794252224	1.4676696437579164e-05	
429.2607717194863	0.00022072216505809975	0.00020699914201379057	1.3907543688740051e-05	
435.91217432302693	0.0002164777936596377	0.00020382030340960818	1.2699891948552084e-05	
442.6666405175339	0.00021162045524015683	0.00020069088285285623	1.0930255882767187e-05	
449.52576727501685	0.00020632876238936015	0.00019761008532950868	8.719150097760244e-06	
456.4911763125926	0.0002013174629902366	0.0001945771297861522	6.879645652991897e-06	
463.56451447591087	0.0001977045818599256	0.0001915912488358249	7.173879766262911e-06	
470.74745412852144	0.0001963109843947566	0.000188651688471893	9.680618178253567e-06	
478.04169354727435	0.00019642341762407924	0.00018575770778968867	1.2165830368256566e-05	
485.4489573238469	0.0001950688892082053	0.0001829085787156498	1.248964929491799e-05	
492.97099677249224	0.00018981277239946912	0.0001801035857437042	9.709495246459561e-06	
500.60959034410683	0.00018359903321126574	0.00017734202567865734	6.429097138853255e-06	
508.36654404671106	0.0001817169951831281	0.00017462320738634881	8.661063041348846e-06	
516.2436918724502	0.00018281638767775682	0.0001719464515503479	1.16257746823187e-05	
524.242896231207	0.00017881031940738726	0.0001693110904349768	9.501260740768138e-06	
532.3660483909357	0.00017252499784691668	0.00016671646765444625	6.177021634592844e-06	
540.6150689248177	0.00017294014908522152	0.00016416193794790637	1.0000383531808088e-05	
548.9919081653474	0.00017147603612600924	0.00016164686696021644	9.853856153115807e-06	
557.4985466654523	0.00016485578020454547	0.00015917063102824797	6.000811233726977e-06	
566.1369956667598	0.00016593217761334765	0.0001567326169725414	1.0040745808536775e-05	
574.909297575119	0.00016210479104942143	0.0001543322218941431	7.77257335875503e-06	
583.8175264434902	0.00015851344511843172	0.00015196885297645725	7.588726454760539e-06	
592.8637884623186	0.00015882187822502852	0.00014964192729195112	9.212239501682207e-06	
602.0502224575035	0.0001529592367512411	0.0001473508716135612	6.235122295573583e-06	
611.379000396087	0.00015427950466759648	0.00014509512223064998	9.274761371010326e-06	
620.8523278997751	0.00014834783461248924	0.00014287412476937252	6.011357528090889e-06	
630.4724447664181	0.00014935403339593923	0.00014068733401731347	8.705071726160803e-06	
640.2416254995708	0.00014445817524611672	0.00013853421375226312	6.6753609656520775e-06	
650.1621798462554	0.00014359137345119614	0.00013641423657500547	7.1771568163842045e-06	
660.2364533430635	0.00014191412378684862	0.00013432688374599326	8.189445407088537e-06	
670.4668278707137	0.00013744329943430816	0.00013227164502579465	5.296585941523967e-06	
680.8557222172046	0.0001380840669162104	0.00013024801851919577	7.855577444780836e-06	
691.4055926496942	0.00013513108458489804	0.00012825551052284963	7.47550236691779e-06	
702.1189334952396	0.00013126050226921384	0.0001262936353763664	5.153452334042669e-06	
712.9982777305363	0.00013091041017912524	0.00012436191531674216	6.5485127165704005e-06	
724.0461975807946	0.00013009579490840044	0.00012245988033602898	7.782892414203209e-06	
735.2653051278958	0.00012689014530632708	0.0001205870680421509	6.826167837495863e-06	
746.6582529279726	0.00012367741264319038	0.0001187430235227752	5.2836858170985316e-06	
758.2277346385576	0.0001217854669338703	0.00011692729921215078	4.903941500795477e-06	
769.9764856554507	0.00012068781099338203	0.00011513945476082887	5.548576413176313e-06	
781.9072837594538	0.00011959539122914284	0.00011337905690818431	6.216765834144538e-06	
794.0229497731273	0.00011820082968612011	0.00011164567935765869	6.5644340744310186e-06	
806.3263482277227	0.00011656105106266263	0.00010993890265464949	6.646841785623825e-06	
818.82038804045	0.00011480338402926552	0.00010825831406697102	6.57480164478368e-06	
831.5080232022387	0.00011297578498241086	0.0001066035074678176	6.391419801496845e-06	
844.3922534761538	0.0001110247544258249	0.00010497408322115973	6.055334527502647e-06	
857.4761251066391	0.00010885913933456446	0.00010336964806950688	5.489521907485813e-06	
870.7627315397452	0.00010653180288485531	0.00010178981502397515	4.74390002776442e-06	
884.2552141545192	0.00010446901488575923	0.00010023420325659606	4.310525784283198e-06	
897.9567630057271	0.00010330557664382518	9.870243799480842e-05	4.881946888141931e-06	
911.8706175780853	0.00010282297153162282	9.71941504180754e-05	5.815155919270076e-06	
926.0000675521785	0.00010123392567258935	9.570897755657189e-05	5.5301320345065415e-06	
940.3484535822448	9.841036369887195e-05	9.424656219188752e-05	4.18063802470128e-06	
954.9191680860141	9.747712977145925e-05	9.280655275969501e-05	4.921196910933632e-06	
969.715656046784	9.677279719412584e-05	9.138860325433249e-05	5.397473840922893e-06	
984.7414158279239	9.389738719760209e-05	8.999237313525216e-05	3.953644453018867e-06	
1000.0	9.378955567155553e-05	8.861752723528838e-05	5.292661619025556e-06	


==> data/fig_delay_quadvf_bode_22.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005364889332866352	5.935986429826579e-05	
0.10154950161807173	0.005424263851159186	0.005365148336413513	5.9359807529068474e-05	
0.10312301278878754	0.005424523276890389	0.005365415448989347	5.9359748974106454e-05	
0.10472090554055413	0.005424790826154535	0.005365690925131001	5.935968857717524e-05	
0.10634355766636439	0.005425066754025711	0.005365975027406982	5.9359626280303515e-05	
0.10799135281311975	0.005425351323631497	0.005366268026673236	5.935956202367916e-05	
0.1096646805723366	0.005425644806410056	0.00536657020233752	5.93594957456021e-05	
0.11136393657225817	0.005425947482375599	0.005366881842632402	5.935942738241892e-05	
0.11308952257139368	0.0054262596403925395	0.005367203244897174	5.935935686845895e-05	
0.11484184655350702	0.0054265815784585855	0.005367534715868948	5.9359284135976004e-05	
0.11662132282407707	0.005426913603997136	0.005367876571983295	5.9359209115078097e-05	
0.11842837210825283	0.005427256034159231	0.0053682291396847225	5.935913173365286e-05	
0.12026342165032622	0.005427609196135441	0.005368592755747322	5.9359051917307786e-05	
0.12212690531474645	0.0054279734274780105	0.005368967767605961	5.935896958929029e-05	
0.12401926368869937	0.005428349076433596	0.0053693545336983665	5.935888467040491e-05	
0.12594094418627644	0.005428736502287014	0.005369753423818469	5.9358797078953984e-05	
0.12789240115425762	0.005429136075716311	0.005370164819481414	5.935870673063337e-05	
0.12987409597953362	0.005429548179159614	0.005370589114300625	5.935861353847251e-05	
0.13188649719819254	0.005429973207194128	0.005371026714377358	5.935851741272611e-05	
0.13393008060629666	0.005430411566927731	0.005371478038703171	5.935841826079835e-05	
0.13600532937237603	0.005430863678403595	0.0053719435195757545	5.935831598714713e-05	
0.13811273415166478	0.005431329975018294	0.00537242360302861	5.935821049318683e-05	
0.14025279320210793	0.005431810903953884	0.0053729187492750465	5.935810167719254e-05	
0.1424260125021654	0.005432306926624429	0.0053734294331670065	5.935798943419487e-05	
0.1446329058704415	0.005432818519137507	0.00537395614466925	5.9357873655879535e-05	
0.14687399508716817	0.005433346172771236	0.005374499389349446	5.935775423047164e-05	
0.14914981001757044	0.005433890394467337	0.005375059688884728	5.935763104262895e-05	
0.15146088873714358	0.0054344517073408516	0.005375637581585292	5.9357503973325936e-05	
0.1538077776588715	0.005435030651207098	0.005376233622935703	5.935737289972356e-05	
0.15619103166241588	0.005435627783126487	0.00537684838615447	5.935723769506016e-05	
0.15861121422530794	0.0054362436779678445	0.005377482462772622	5.9357098228509935e-05	
0.16106889755617235	0.005436878928990934	0.005378136463231928	5.935695436505592e-05	
0.16356466273001555	0.0054375341484488495	0.0053788110175034985	5.935680596535126e-05	
0.1660990998256107	0.005438209968211049	0.005379506775727522	5.9356652885572386e-05	
0.16867280806501112	0.005438907040407755	0.0053802244088748735	5.935649497728859e-05	
0.1712863959552255	0.005439626038096534	0.00538096460943148	5.935633208728107e-05	
0.17394048143208848	0.005440367655951882	0.005381728092106195	5.9356164057408574e-05	
0.17663569200636045	0.005441132610978662	0.005382515594563121	5.935599072443902e-05	
0.17937266491209122	0.005441921643250303	0.0053833278781792795	5.935581191987508e-05	
0.18215204725728248	0.005442735516672695	0.005384165728828577	5.935562746978334e-05	
0.18497449617688488	0.005443575019774745	0.005385029957693053	5.935543719461314e-05	
0.18784067898816573	0.005444440966526612	0.005385921402102465	5.9355240909005645e-05	
0.1907512733484843	0.005445334197186709	0.005386840926403267	5.935503842161442e-05	
0.19370696741551147	0.005446255579178514	0.005387789422858143	5.935482953488047e-05	
0.1967084600099325	0.005447206007998417	0.005388767812577219	5.935461404484157e-05	
0.19975646078067044	0.005448186408155774	0.005389777046482234	5.935439174091833e-05	
0.20285169037266976	0.0054491977341464114	0.005390818106304928	5.9354162405677226e-05	
0.2059948805972802	0.005450240971460936	0.005391892005620969	5.93539258146136e-05	
0.20918677460527996	0.005451317137629182	0.005392999790920846	5.9353681735907105e-05	
0.21242812706258082	0.0054524272833022715	0.0053941425427191875	5.935342993016915e-05	
0.215719704328655	0.005453572493373758	0.005395321376703996	5.935317015019183e-05	
0.21906228463772706	0.0054547538881414455	0.00539653744492745	5.9352902140675806e-05	
0.22245665828277353	0.005455972624511519	0.005397791937039892	5.935262563796787e-05	
0.22590362780237347	0.005457229897246689	0.005399086081568792	5.935234036975076e-05	
0.22940400817045398	0.005458526940260196	0.005400421147244487	5.9352046054767615e-05	
0.23295862698897662	0.005459865027957506	0.005401798444374632	5.935174240250384e-05	
0.2365683246836085	0.005461245476627704	0.005403219326269338	5.935142911286747e-05	
0.2402339547024262	0.0054626696458866635	0.00540468519071915	5.9351105875856586e-05	
0.243956383717698	0.005464138940174127	0.005406197481527994	5.935077237123055e-05	
0.24773649183079302	0.005465654810306995	0.005407757690103488	5.935042826812007e-05	
0.2515751727802653	0.005467218755091224	0.005409367357106951	5.935007322469189e-05	
0.2554733341531623	0.005468832322994797	0.005411028074165711	5.934970688773792e-05	
0.2594318975996074	0.005470497113884431	0.005412741485650353	5.934932889229136e-05	
0.26345179905070754	0.005472214780828768	0.0054145092905197026	5.934893886120221e-05	
0.2675339889398373	0.005473987031970941	0.005416333244236493	5.934853640470325e-05	
0.27167943242735193	0.005475815632473577	0.005418215160756782	5.934812111997731e-05	
0.2758891096287819	0.005477702406539429	0.005420156914596401	5.9347692590673587e-05	
0.28016401584656353	0.005479649239510991	0.005422160442977798	5.9347250386423576e-05	
0.2845051618053608	0.0054816580800526905	0.005424227748060893	5.934679406235684e-05	
0.28891357389103245	0.005483730942419305	0.005426360899261713	5.934632315854988e-05	
0.2933902943933029	0.005485869908814605	0.00542856203566277	5.934583719950198e-05	
0.29793638175219256	0.005488077131844315	0.005430833368519378	5.934533569355334e-05	
0.30255291080826724	0.005490354837067749	0.005433177183866286	5.9344818132306096e-05	
0.30724097305676445	0.00549270532565273	0.005435595845229317	5.934428398999579e-05	
0.31200167690565833	0.00549513097713862	0.0054380917964468424	5.934373272286543e-05	
0.3168361479377224	0.0054976342523125705	0.005440667564606323	5.934316376848511e-05	
0.3217455291766536	0.005500217696204384	0.005443325763101297	5.934257654506482e-05	
0.32673098135731937	0.005502883941205672	0.005446069094814607	5.934197045072739e-05	
0.33179368320019265	0.005505635710319319	0.005448900355433914	5.9341344862749116e-05	
0.33693483169003946	0.0055084758205456216	0.005451822436905916	5.934069913678211e-05	
0.3421556423589239	0.005511407186411764	0.005454838331036053	5.934003260601586e-05	
0.3474573495735992	0.005514432823651802	0.005457951133240837	5.933934458033423e-05	
0.35284120682735126	0.005517555853044597	0.005461164046460427	5.933863434541329e-05	
0.3583084870363649	0.005520779504417698	0.005464480385239435	5.933790116177948e-05	
0.3638604828406817	0.005524107120825563	0.005467903579984459	5.933714426385236e-05	
0.3694985069098218	0.0055275421629110465	0.005471437181407361	5.9336362858895975e-05	
0.37522389225314035	0.00553108821345963	0.005475084865163786	5.9335556125981204e-05	
0.3810379925349945	0.00553474898215636	0.005478850436697054	5.9334723214837245e-05	
0.3869421823947922	0.005538528310556225	0.005482737836298141	5.933386324471485e-05	
0.39293785777200174	0.005542430177279159	0.0054867511443930945	5.9332975303147685e-05	
0.39902643623619527	0.005546458703441729	0.005490894587070003	5.9332058444674326e-05	
0.4052093573222091	0.005550618158338223	0.005495172541858326	5.933111168949604e-05	
0.41148808287049476	0.005554912965384682	0.005499589543774199	5.933013402209274e-05	
0.41786409737274555	0.005559347708340252	0.0055041502916462585	5.932912438972351e-05	
0.4243389083228771	0.005563927137821221	0.005508859654737356	5.932808170090262e-05	
0.43091404657344795	0.005568656178124012	0.005513722679678618	5.9327004823775686e-05	
0.4375910666976019	0.005573539934374531	0.005518744597733305	5.932589258441783e-05	
0.4443715473566186	0.0055785837000223645	0.005523930832409101	5.932474376506267e-05	
0.45125709167315986	0.005583792964699582	0.0055292870074387076	5.932355710221176e-05	
0.4582493276102989	0.0055891734224651915	0.005534818955149884	5.932233128468252e-05	
0.4653499083564233	0.005594730980457723	0.005540532725247576	5.932106495152323e-05	
0.4725605127161014	0.005600471767979969	0.005546434594032234	5.931975668984726e-05	
0.4798828455070056	0.0056064021460414904	0.00555253107408012	5.9318405032532264e-05	
0.4873186379629853	0.005612528717386358	0.005558828924413166	5.9317008455818546e-05	
0.49486964814338685	0.005618858337035425	0.0055653351611878584	5.931556537675386e-05	
0.5025376613487146	0.005625398123374565	0.005572057068934723	5.931407415051812e-05	
0.5103244905427329	0.00563215546982249	0.0055790022123821436	5.931253306760034e-05	
0.5182319767811088	0.00563913805711419	0.005586178448900791	5.931094035080988e-05	
0.5262619896466971	0.0056463538662386605	0.005593593941607425	5.93092941521316e-05	
0.5344164276915693	0.005653811192072347	0.005601257173169724	5.930759254939775e-05	
0.5426972188858914	0.005661518657752862	0.005609176960356863	5.9305833542766774e-05	
0.5511063210737586	0.005669485229840789	0.005617362469383825	5.930401505100851e-05	
0.559645722436092	0.005677720234320972	0.0056258232321010895	5.93021349075683e-05	
0.5683174419607084	0.005686233373498613	0.005634569163085195	5.9300190856385395e-05	
0.5771235299196736	0.0056950347438497065	0.005643610577689917	5.9298180547496774e-05	
0.5860660683540517	0.005704134854889907	0.005652958211122426	5.9296101532333454e-05	
0.595147171566167	0.0057135446491309895	0.005662623238613779	5.929395125875576e-05	
0.604368986619493	0.005723275523199402	0.0056726172967585	5.929172706578453e-05	
0.6137336938462858	0.005733339350197404	0.005682952506104047	5.9289426177987155e-05	
0.6232435073630855	0.005743748503393699	0.0056936414950773005	5.928704569951236e-05	
0.6329006755942035	0.005754515881337529	0.005704697425342327	5.92845826077672e-05	
0.6427074818033226	0.005765654934497825	0.005716134018691371	5.9282033746642734e-05	
0.6526662446333333	0.005777179693537498	0.005727965585579411	5.9279395819340974e-05	
0.6627793186545348	0.00578910479934205	0.0057402070554218275	5.927666538068849e-05	
0.6730490949213316	0.0058014455349317574	0.005752874008784784	5.9273838828962e-05	
0.6834780015375548	0.0058142178593977335	0.005765982711608989	5.927091239715351e-05	
0.6940685042305437	0.005827438444014166	0.00577955015161953	5.9267882143618806e-05	
0.7048231069341222	0.005841124710692367	0.005793594077087842	5.9264743942093225e-05	
0.7157443523806098	0.005855294872956756	0.005808133038126316	5.9261493471000506e-05	
0.7268348227020044	0.005869967979638942	0.005823186430712234	5.925812620200089e-05	
0.7380971400404808	0.005885163961503703	0.005838774543655267	5.92546373876958e-05	
0.7495339671683494	0.005900903681040034	0.005854918608742218	5.9251022048463863e-05	
0.7611480081176202	0.005917208985671906	0.0058716408543142045	5.9247274958288285e-05	
0.7729420088193235	0.005934102764666989	0.005888964562555084	5.924339062954964e-05	
0.784918757752735	0.005951609010047733	0.005906914130796128	5.923936329664138e-05	
0.7970810866046624	0.0059697528818381754	0.0059255151371709015	5.9235186898336066e-05	
0.8094318709389453	0.005988560778011821	0.005944794410986401	5.923085505876889e-05	
0.8219740308763326	0.006008060409541536	0.005964780108212046	5.9226361066931614e-05	
0.8347105317848907	0.006028280880991827	0.005985501792527659	5.9221697854496664e-05	
0.847644384981113	0.006049252777137794	0.006006990522415442	5.9216857971865717e-05	
0.8607786484418896	0.0060710082561438485	0.006029278944829856	5.9211833562239327e-05	
0.8741164275275125	0.0060935811498897315	0.006052401396033789	5.920661633352888e-05	
0.8876608757158821	0.006117007072092104	0.006076394010250115	5.9201197527869594e-05	
0.9014151953480897	0.006141323534937894	0.006101294836845703	5.919556788855692e-05	
0.9153826383855528	0.006166570075021448	0.006127143966840898	5.918971762408077e-05	
0.9295665071788846	0.00619278838946273	0.006153983669622568	5.91836363689991e-05	
0.9439701552486742	0.006220022483179214	0.006181858540834355	5.9177313141322686e-05	
0.9585969880783669	0.006248318828391424	0.006210815662524997	5.9170736296017345e-05	
0.9734504639194281	0.006277726537562866	0.006240904776756373	5.91638934742524e-05	
0.9885340946089864	0.006308297551111077	0.00627217847400888	5.915677154790299e-05	
1.0038514464001433	0.006340086841380235	0.006304692397875386	5.9149356558803484e-05	
1.01940614080515	0.006373152634539353	0.006338505467708495	5.914163365216799e-05	
1.0352018554516484	0.006407556652266856	0.00637368012108246	5.913358700353444e-05	
1.051242324952181	0.006443364375305372	0.006410282578153992	5.912519973846084e-05	
1.0675313417871697	0.006480645331224222	0.006448383130259447	5.911645384421007e-05	
1.0840727572015847	0.006519473409015627	0.006488056455374252	5.9107330072376944e-05	
1.1008704821154982	0.006559927203479906	0.006529381963389011	5.909780783150285e-05	
1.117928488048752	0.006602090392731022	0.006572444174532367	5.9087865068403614e-05	
1.1352508080599522	0.006646052152584438	0.006617333134700409	5.907747813681583e-05	
1.1528415377000134	0.006691907612083157	0.006664144871945357	5.906662165187455e-05	
1.1707048359804781	0.006739758354985492	0.006712981898942676	5.905526832855947e-05	
1.1888449263568397	0.006789712972692065	0.0067639537669079925	5.9043388802106406e-05	
1.2072660977271032	0.006841887674844229	0.006817177677187909	5.903095142806647e-05	
1.225972705445816	0.006896406964699318	0.006872779157619336	5.901792205929297e-05	
1.2449691723538168	0.00695340438740056	0.00693089281176104	5.9004263796842266e-05	
1.2642599898239333	0.007013023360435986	0.006991663150273498	5.898993671121193e-05	
1.2838497188228888	0.007075418096951618	0.007055245515088644	5.897489752988413e-05	
1.3037429909896587	0.00714075463418496	0.007121807108605281	5.89590992864394e-05	
1.3239445097305402	0.00720921198115948	0.007191528142011947	5.894249092585511e-05	
1.3444590513311867	0.007280983401981287	0.007264603119028959	5.892501685965593e-05	
1.3652914660858761	0.0073562778536698185	0.0073412422739382215	5.8906616463615914e-05	
1.386446679444272	0.007435321600512311	0.007421673185810243	5.888722350952654e-05	
1.4079296931759626	0.007518360030552233	0.007506142594436175	5.886676552110163e-05	
1.4297455865530366	0.007605659704120427	0.007594918447743427	5.884516304246386e-05	
1.451899517550985	0.007697510669437721	0.007688292215557917	5.882232880567583e-05	
1.4743967240682132	0.007794229086434819	0.007786581510647451	5.8798166781460755e-05	
1.4972425251644468	0.007896160207267607	0.007890133065254976	5.877257109451484e-05	
1.5204423223183279	0.008003681770824472	0.007999326120073862	5.874542478150568e-05	
1.5440016007044985	0.00811720787916419	0.008114576293162893	5.871659836605514e-05	
1.5679259304904682	0.008237193436711258	0.008236340009062166	5.868594822025751e-05	
1.5922209681535842	0.00836413924870089	0.00836511958387434	5.865331467703763e-05	
1.6168924578184014	0.008498597894477392	0.008501469080976428	5.8618519850946355e-05	
1.6419462326147771	0.008641180514654628	0.008646001075156451	5.858136511747611e-05	
1.667388216057011	0.008792564679921833	0.008799394491382059	5.8541628191953074e-05	
1.6932244234443516	0.008953503544794059	0.008962403719447303	5.849905973838452e-05	
1.7194609632832076	0.009124836533620511	0.00913586924912643	5.845337942640614e-05	
1.7461040387313935	0.009307501860930205	0.009320730124390341	5.8404271340232874e-05	
1.7731599490647525	0.009502551256616804	0.009518038582542568	5.835137862748769e-05	
1.8006350911665105	0.009711167352294157	0.009728977328455866	5.8294297258082123e-05	
1.828535961039703	0.009934684293243238	0.00995488000014978	5.823256874446445e-05	
1.8568691553430368	0.010174612277010128	0.010197255515836275	5.8165671656183405e-05	
1.885641372950552	0.010432666893049362	0.010457817162147111	5.80930117458974e-05	
1.9148594165354507	0.010710804358373677	0.010738517498693416	5.8013910495474224e-05	
1.9445301941784663	0.01101126402552807	0.011041590428413111	5.792759189751302e-05	
1.974660721001155	0.011336619898646346	0.011369602132869416	5.783316732231427e-05	
2.0052581208244957	0.011689843352576581	0.011725513017415274	5.7729618405112446e-05	
2.036329627853186	0.01207437983556667	0.01211275337794407	5.761577805887469e-05	
2.067882588386045	0.012494243078490777	0.012535316217484913	5.749031003155582e-05	
2.0999244625529108	0.01295413126514537	0.012997871536527419	5.7351687975070224e-05	
2.132462826078452	0.013459570764168679	0.013505907517625416	5.719817591684654e-05	
2.1655053720733157	0.014017094383234806	0.014065905318111043	5.702781353564243e-05	
2.199059912853022	0.01463446261140224	0.014685555602108715	5.683841203330082e-05	
2.2331343817850464	0.015320937736450909	0.015374026254785702	5.6627570015627844e-05	
2.267736835164523	0.016087621476553262	0.016142291354343863	5.639272390162638e-05	
2.302875454119006	0.01694786550384721	0.01700353012480975	5.61312535842109e-05	
2.3385585465427567	0.01791775800621537	0.017973598413089757	5.584066873295789e-05	
2.3747945490609914	0.019016671911604395	0.01907155819196777	5.551889498764724e-05	
2.411592029024571	0.020267818294491997	0.02032021007626575	5.516463506465436e-05	
2.4489596865355954	0.021698654295842508	0.021746483899575716	5.477762432867014e-05	
2.4869063565043885	0.02334079306620182	0.02338135080701684	5.435815150243684e-05	
2.5254410107383527	0.025228646615432605	0.025258526379093173	5.390405967706014e-05	
2.564572760063192	0.0273952140688017	0.027410461112160268	5.340078944731172e-05	
2.604310856476998	0.029861959535306532	0.029858718969891895	5.279493602118449e-05	
2.6446646953377266	0.03261758807070385	0.03259376106665302	5.193556534920688e-05	
2.6856438175845567	0.035579197637971204	0.03553759384484773	5.047296968286902e-05	
2.727257911993673	0.03853506560646704	0.038487308011027295	4.7764653227044334e-05	
2.769516817469004	0.04109526684059574	0.04106183446168429	4.301417797549095e-05	
2.812430525368455	0.04272797271769445	0.04272628504321526	3.6040550346367715e-05	
2.8560091818661824	0.042963205670601384	0.04298706265880092	2.856787323632072e-05	
2.9002630903514777	0.04167569327967353	0.04169503327478767	2.4059223789895067e-05	
2.945202713864811	0.039171058633701454	0.0391642109359405	2.3901267193646088e-05	
2.9908386775716385	0.035984158760001946	0.03595859936283232	2.6172674536754628e-05	
3.0371817712745264	0.032614448087501836	0.032591185032600486	2.9434873944460003e-05	
3.0842429519642045	0.029391713879038165	0.02938487497023482	3.312629832458103e-05	
3.1320333464101533	0.026475642534881955	0.026488250170102805	3.6791262224856575e-05	
3.180564253791325	0.023912190859039395	0.0239408045834771	4.0104024529526706e-05	
3.2298471483676323	0.021688506698900815	0.02172777820282615	4.2931223943991483e-05	
3.2798936821928324	0.01976801912079391	0.019812975860698488	4.527075860773669e-05	
3.3307156878694446	0.018108489083498682	0.018155248036199858	4.717921588380706e-05	
3.3823251813463506	0.016669901035344034	0.016715681476252443	4.8728609629963615e-05	
3.43473436475976	0.015417242296182845	0.01546015709861224	4.998712550692059e-05	
3.487955629318178	0.01432098273965856	0.014359805925852353	5.101269051186542e-05	
3.542001558232087	0.013356638872922814	0.013390612119461034	5.185217392107048e-05	
3.5968849296890193	0.012504052653552465	0.012532740574986805	5.2542649844778133e-05	
3.6526187198747286	0.011746651018450299	0.01176983821447665	5.311316912198512e-05	
3.7092161060411786	0.011070785086451663	0.011088404763992263	5.358644376568372e-05	
3.7666904696220658	0.010465175148875318	0.010477260334348709	5.3980260431084557e-05	
3.8250553993966134	0.009920458059374396	0.00992710854520037	5.430860329712918e-05	
3.884324694702404	0.009428823443963215	0.009430183552128628	5.4582523031833305e-05	
3.9445123686979775	0.008983723175487181	0.0089799669146962	5.4810801137637246e-05	
4.005632651675993	0.00857963977541511	0.008570961041922074	5.5000455573612596e-05	
4.067699994427721	0.00821190161694516	0.008198507835641876	5.51571255265628e-05	
4.130729071659682	0.007876535091615303	0.007858643204697077	5.5285364930297024e-05	
4.194734785463209	0.007570145928917986	0.007547979986446325	5.538886725119061e-05	
4.259732268837781	0.007289823537015398	0.007263613378940182	5.547063844338008e-05	
4.325736889268946	0.007033063575741139	0.007003044254541831	5.553313068760813e-05	
4.392764252361694	0.0067977050284278384	0.006764116730042578	5.5578346312382304e-05	
4.460830205530115	0.006581878860736052	0.006544967155423336	5.56079189077994e-05	
4.5299508417442365	0.006383965991849373	0.006343982297190698	5.562317687409598e-05	
4.600142503334918	0.006202562797349324	0.0061597649702252654	5.562519333746209e-05	
4.671421785857698	0.006036452746789051	0.005991105744879794	5.5614825392873285e-05	
4.743805542016518	0.005884583078277075	0.0058369596478543275	5.55927449076777e-05	
4.817310885648243	0.005746045647244134	0.005696427005044397	5.5559462574019075e-05	
4.891955195768907	0.005620061272388114	0.0055687377567608005	5.5515346484747326e-05	
4.967756120682691	0.005505967050442351	0.005453238721824082	5.546063619033015e-05	
5.044731582154526	0.005403206232104898	0.005349383405914068	5.5395452947705175e-05	
5.122899779647386	0.005311320351446364	0.005256724048211772	5.531980667616997e-05	
5.202279194625215	0.005229943386208353	0.005174905684461716	5.52335999757213e-05	
5.282888594922542	0.005158797801455593	0.005103662078820127	5.513662942834029e-05	
5.364747039181794	0.005097692398278881	0.0050428134453588845	5.502858428315369e-05	
5.447873881359371	0.005046521956594816	0.004992265946701547	5.4909042514730816e-05	
5.532288775301544	0.005005268730499954	0.004952013025824872	5.477746413273702e-05	
5.618011679391243	0.004974005930405663	0.004922138701744429	5.463318150392733e-05	
5.705062861266868	0.004952903413328312	0.004902823045490565	5.447538631682196e-05	
5.793462902614208	0.004942235907474134	0.0048943501555060095	5.430311266707493e-05	
5.883232704032601	0.004942394227732782	0.004897119079168387	5.411521555758379e-05	
5.974393489976511	0.004953900105725341	0.004911658289995505	5.3910343879681455e-05	
6.06696681377367	0.004977425476506466	0.004938644542488188	5.3686906654596236e-05	
6.160974562720967	0.005013817354605844	0.004978927208309839	5.344303094784098e-05	
6.25643896325932	0.005064129824008058	0.005033559576423936	5.317650939726846e-05	
6.353382586228693	0.005129665201443958	0.005103839115355639	5.288473468488157e-05	
6.451828352204593	0.005212027169433567	0.005191359404130085	5.256461748991465e-05	
6.551799536917215	0.005313189700165262	0.005298077419967359	5.221248343114236e-05	
6.653319776754563	0.005435587025660728	0.005426401239860224	5.18239431688409e-05	
6.756413074350862	0.005582231927000765	0.005579305130881449	5.139372809649469e-05	
6.861103804261538	0.0057568724556142275	0.005760481691758018	5.09154817685393e-05	
6.9674167187261515	0.0059642011779363095	0.005974544452996849	5.038149412491205e-05	
7.075376953520617	0.006210136515599504	0.006227299469137274	4.978236108448348e-05	
7.1850100339000935	0.006502203009782444	0.006526111168193466	4.9106544522844695e-05	
7.2963418806339915	0.006850046070255494	0.006880395724213141	4.833979205093316e-05	
7.40939881613446	0.007266124652774247	0.007302282236613328	4.746433709870164e-05	
7.5242075706798515	0.00776662383676558	0.0078074800246586175	4.64576904106309e-05	
7.640795288734611	0.008372592101928592	0.008416354943037817	4.5290508853810876e-05	
7.759189535367103	0.009111158845227963	0.009155078678031057	4.392204492446102e-05	
7.879418302766868	0.010016213609273057	0.010056278371960513	4.228875231288084e-05	
8.001510016862884	0.01112656762760469	0.011157366188336878	4.027338361902337e-05	
8.125493544044346	0.012476061722380577	0.012491450183350173	3.762220596767751e-05	
8.251398197985628	0.014062365812389222	0.014058392357108316	3.375201511881552e-05	
8.379253746576957	0.015772602090359994	0.015753928407598875	2.7474378491319203e-05	
8.509090418962503	0.017271216392679953	0.01725409762810651	1.7474680985660497e-05	
8.640938912687513	0.018003268138857182	0.01799368588959197	1.0242920447733137e-05	
8.774830400956196	0.017554264842602703	0.01753094655938774	2.34125925327566e-05	
8.910796540002062	0.016065689998674762	0.01604195889514465	3.8696366613820055e-05	
9.048869476572474	0.01411405833154333	0.014128331423209371	4.978388819630424e-05	
9.189081855529167	0.012220347723216845	0.012269425950008517	5.6579169596199255e-05	
9.331466827566528	0.010604418807657827	0.010664574697286289	6.0293044988885264e-05	
9.476058057049498	0.009289918496270293	0.009343413411921275	6.212819977766799e-05	
9.622889729972897	0.008234362158403058	0.008272662988097286	6.289766677141173e-05	
9.771996562044086	0.007385920580883647	0.007406319718146765	6.307805813564843e-05	
9.923413806890872	0.00669997330384333	0.006702726454555132	6.29352734393723e-05	
10.0771772643966	0.0061416796488975795	0.006128408014122391	6.261594080016696e-05	
10.233323289164382	0.005684712830798098	0.005657618137949998	6.220105277492932e-05	
10.391888799112495	0.005309368134253628	0.005270869969670578	6.173546518009164e-05	
10.552911284202958	0.005000912239397668	0.004953488690186281	6.124390543442473e-05	
10.716428815305356	0.004748322578717646	0.004694444291751838	6.0739720444822454e-05	
10.882480053198018	0.00454337206968363	0.004485476473488046	6.022973051338596e-05	
11.051104257708666	0.004379980831793293	0.004320460933953474	5.971697410984227e-05	
11.222341296996655	0.004253766329442241	0.004194961751449652	5.920229516718666e-05	
11.39623165697915	0.004161741362674818	0.004105925529996271	5.868529005091483e-05	
11.572816450903245	0.00410212585108966	0.0040514860649719445	5.816490448443373e-05	
11.752137429066462	0.004074251791845142	0.00403085988862996	5.763985299801851e-05	
11.93423698868786	0.004078551737594391	0.004044322850217912	5.710897524280295e-05	
12.119158183932093	0.004116630695470181	0.004093266412908863	5.657162013249972e-05	
12.306944736088793	0.004191430376877085	0.0041803401518460265	5.602814789347087e-05	
12.497641043909683	0.00430750340170869	0.004309693888766406	5.54806529974587e-05	
12.691292194105861	0.004471421511337145	0.00448733685625189	5.4934020576522094e-05	
12.887943972007742	0.004692338240956113	0.0047216243977180146	5.439738039937831e-05	
13.08764287239018	0.004982687664361533	0.005023841117794686	5.388574031853083e-05	
13.290436110465315	0.005358851960770013	0.005408704918306741	5.342055068073276e-05	
13.496371633045765	0.005841159961147956	0.005894181934841872	5.302486087986362e-05	
13.705498129880782	0.006451231586018673	0.006498800006004744	5.2701264220919e-05	
13.917865045168076	0.007201282636892322	0.0072316785014721165	5.237094297602349e-05	
14.133522589243995	0.008063779336359081	0.008065042405112108	5.178215605370078e-05	
14.35252175045488	0.00891021722703414	0.008878661669405976	5.064384338159853e-05	
14.574914307212275	0.00946003034454182	0.00941055872912625	4.965852592659181e-05	
14.800752840235097	0.009397570453524073	0.009363614709039698	5.127237260669556e-05	
15.030090744981337	0.008689391648742186	0.008704022217919783	5.6056884823624065e-05	
15.262982244272472	0.007661622704064845	0.007717364407164642	6.089858591257734e-05	
15.499482401113475	0.006649329577848658	0.006709818652965846	6.370100837709991e-05	
15.739647131711472	0.005794473491933205	0.005833746960060891	6.465450497624213e-05	
15.98353321869612	0.005114772273298599	0.005124284188849491	6.45328356367774e-05	
16.23119832454485	0.004586812201515751	0.004568282355862235	6.38990023573238e-05	
16.482701005216104	0.004181415529666421	0.004141020340868493	6.306165533254149e-05	
16.738100723993853	0.003873938166382667	0.0038194017652239194	6.21746502261533e-05	
16.997457865546615	0.0036459341392496084	0.003585240188094691	6.131291551971733e-05	
17.26083375020432	0.0034844937112161276	0.0034252866191385625	6.051471658382623e-05	
17.528290648456405	0.003381258811289045	0.003330486737273498	5.980364940447906e-05	
17.799891795674554	0.003331665700652978	0.0032952731664732523	5.920046417671199e-05	
18.075701407063548	0.0033345258849243014	0.003317109238779906	5.873022984625469e-05	
18.35578469284383	0.0033919396257107593	0.00339630655368034	5.842742085493539e-05	
18.64020787366921	0.003509494729913863	0.003536056604605334	5.833936102541013e-05	
18.929038196283646	0.0036966051160120684	0.00374250419584372	5.852547188471644e-05	
19.222343949420477	0.003966487500064281	0.004024376448420821	5.9043213184818286e-05	
19.52019447994806	0.004334145746862829	0.004390792148497267	5.989734615028031e-05	
19.822660209265607	0.004807650705293353	0.004843647488275965	6.091046354042307e-05	
20.12981264995304	0.0053620099836566145	0.0053569789771060914	6.151907092281826e-05	
20.441724422678867	0.005885912542444029	0.005836782987590413	6.08981662659288e-05	
20.75846927337004	0.006148785374855294	0.006093903777236705	5.9473996433888876e-05	
21.08012209064783	0.0059467385006308346	0.005944933836555921	5.999760575119495e-05	
21.406758923533914	0.005366307943762093	0.005420932459372468	6.27325129256402e-05	
21.738456999430788	0.004686314648652798	0.004745747834041998	6.461174380198459e-05	
22.075294742380795	0.004087254603792746	0.004112632600835724	6.464151885425498e-05	
22.417351791608088	0.003618031551815411	0.003601878344253527	6.357077053722404e-05	
22.764709020347887	0.0032713501782864456	0.0032245420159129432	6.216185116192224e-05	
23.1174485549675	0.0030276936869299137	0.0029676368665702605	6.083911205340469e-05	
23.47565379438362	0.002870011803595398	0.002814405461701526	5.9810460709495495e-05	
23.839409429780538	0.0027871024963552443	0.002750694716724478	5.919069546796548e-05	
24.20880146463373	0.0027738426480438524	0.0027663777457944297	5.906680363928054e-05	
24.583917235044	0.002830893547316617	0.0028554325927719303	5.952067767511177e-05	
24.964845430386426	0.0029643406259677128	0.0030155253386420027	6.061365822399635e-05	
25.351676114279368	0.0031843095940504917	0.0032465028834843947	6.230970652459827e-05	
25.744500745878433	0.003498846569577741	0.003545548800220448	6.428260193168984e-05	
26.143412201500308	0.0038931066192026235	0.003893776569871145	6.560288382394952e-05	
26.548504796581717	0.004280522401064651	0.004227651996595898	6.48630952421094e-05	
26.959874307978602	0.00446423917607472	0.004411044307630954	6.249917469313296e-05	
27.377617996610834	0.00427678571349674	0.004294130587065518	6.253706286574405e-05	
27.801834630457815	0.003821710184761858	0.0038861956830991183	6.471620798695204e-05	
28.232624507910387	0.003332794154063618	0.0033710851180674367	6.496946463289499e-05	
28.670089481484574	0.002933842507581823	0.0029175617814298656	6.312955488569194e-05	
29.114332981902788	0.0026483665788704968	0.002594961124479706	6.0792662996765266e-05	
29.565460042548164	0.0024662283173012257	0.0024092916067599886	5.9066757886657275e-05	
30.0235773242978	0.0023744098656262778	0.002343466311444876	5.846875830426134e-05	
30.488793140740842	0.002365803612415355	0.002376215356673008	5.9193265242063584e-05	
30.961217483787163	0.0024406526564893505	0.00248926562158631	6.122494626243415e-05	
31.440962049673153	0.002604732854506817	0.002668563202624593	6.425463854438753e-05	
31.928140265370157	0.002860596495696343	0.002899988546185572	6.737065762610646e-05	
32.42286731540228	0.0031783309948581464	0.003156261962091739	6.867608984355435e-05	
32.925260169079685	0.003436894181059315	0.003370762904904979	6.638847260294045e-05	
33.435437608153904	0.003436061996133567	0.00341940124759084	6.372215171412633e-05	
33.95352025490161	0.003139790591994234	0.0031998098305818395	6.524142561145093e-05	
34.479630600643624	0.002747558059409777	0.002790178035336899	6.56577440807512e-05	
35.01389303470575	0.0024182987777936473	0.00239280050902674	6.255455658450506e-05	
35.556433873828425	0.0021953929672789358	0.0021367292229382707	5.896758090150964e-05	
36.107381392031996	0.002075735461588715	0.0020399441363427384	5.743833949973537e-05	
36.666865850944866	0.0020510237724542125	0.0020674053267228216	5.877393387316295e-05	
37.23501953060145	0.002119198641074779	0.0021776434118918287	6.257130518834539e-05	
37.81197676071744	0.0022822843005026097	0.002339446984236305	6.75622936783676e-05	
38.397873952449665	0.002527018140473701	0.002527733060988278	7.140376008833482e-05	
38.99284963064802	0.0027704949763032757	0.0027053999887001034	7.091446274683834e-05	
39.59704446660722	0.0028260060005464147	0.002792105072615671	6.701881270393234e-05	
40.21060131132589	0.0026064764690292394	0.0026652528491617677	6.68280214096787e-05	
40.83366522928125	0.0022832305713352107	0.0023184312148349325	6.585539371722912e-05	
41.46638353272696	0.002019417712367472	0.001975114032423411	6.004716069688105e-05	
42.108905816522395	0.0018609418860465199	0.0018146175905931403	5.568126498242815e-05	
42.76138399350171	0.0018072905241415748	0.0018214151279549197	5.711990143801506e-05	
43.42397233039088	0.0018544807867922426	0.0019167387457149022	6.361485038819379e-05	
44.096827484281306	0.0020003308517059287	0.0020481619819761225	7.210899306828564e-05	
44.78010853966855	0.0022175144777713328	0.0021888339949020785	7.815620071808465e-05	
45.47397704606499	0.0023852545728476914	0.00230982858257655	7.583573676096526e-05	
46.17859705619533	0.002320676306840307	0.0023332199488207673	6.737028843896992e-05	
46.894135164783904	0.00206372953560157	0.0021214585690663415	6.537672313312062e-05	
47.62076054794297	0.0018126993683315682	0.0017732810942466663	6.142741208601687e-05	
48.35864500317141	0.001659451534197488	0.001619614448419949	5.588388447583914e-05	
49.10796298997312	0.0016158857957947247	0.0016522962915285046	5.863959633202915e-05	
49.86889167110482	0.001679126319292683	0.0017444977525527899	6.94447463069024e-05	
50.641610954463076	0.0018381908331727916	0.001845759428632234	8.261198517207483e-05	
51.42630353562007	0.0020222258122021748	0.0019440549467241387	8.767301895776747e-05	
52.22315494101898	0.002049192122822938	0.0020147457146180896	7.056888877147313e-05	
53.03235357183818	0.001855501799438579	0.001915573380112549	6.327875531516072e-05	
53.854090748535334	0.0016268833194573356	0.0015597094812511926	8.554140332424104e-05	
54.688560756081706	0.0014887749073209157	0.001447251195556839	7.279636487139072e-05	
55.53596088989733	0.0014640411012470044	0.0015053256856123283	5.2426335309312186e-05	
56.39649150249797	0.0015493746943438648	0.0015753882674487683	5.390530392342701e-05	
57.27035605086487	0.0017133359904020617	0.0016388084674927026	9.068501244926791e-05	
58.15776114454846	0.001819699819295081	0.0017071628229636197	0.00014044347780738038	
59.05891659451753	0.001708566678068628	0.001775853281975898	0.0001602944476677939	
59.974035462765215	0.001498428551638142	0.0015434131875057717	6.666417698578246e-05	
60.90333411268367	0.0013594341081894555	0.0013759333980231615	3.914405050012986e-05	
61.847032260219336	0.0013360337202879533	0.001403515187057935	7.162371111641677e-05	
62.80535302582078	0.001425050036451943	0.001424272021210997	0.00010489294887829329	
63.778522987191536	0.0015744625799826502	0.0014314955716948439	0.00015914542734963883	
64.76677223286032	0.0016103951449079514	0.0014300159914784514	0.0002112486925546076	
65.77033441658139	0.0014510813825914198	0.0014229781738985267	0.00022302602036255084	
66.78944681257751	0.0012837232107721273	0.0014122245415172277	0.0002052985584416177	
67.82435037163955	0.0012224428252424202	0.0013988871804465192	0.00017763871866021414	
68.87528977809474	0.001280026012820385	0.0013837044134890058	0.0001437779711888852	
69.94251350765792	0.0014136449505466559	0.0013671834321334583	0.00011011758132989671	
71.02627388617911	0.0014551128986053613	0.001349687583221899	0.00011922095017546515	
72.12682714930152	0.001310013247814119	0.0013314859085327892	0.00015544789995229692	
73.24443350304374	0.0011658951546743967	0.0013127828136846316	0.0001705721620744051	
74.37935718532088	0.0011340511648239857	0.0012937367185015672	0.0001657873765234559	
75.53186652841877	0.0012180778488145678	0.0012744722925185253	0.00014117895960255364	
76.7022340224364	0.0013283502695413056	0.0012550887873308241	9.607377216193083e-05	
77.89073637971123	0.0012723555124113804	0.0012356658982021229	9.24158360649914e-05	
79.09765460024283	0.0011190168001286485	0.0012162680053649847	0.00012932895196106277	
80.32327403813038	0.0010510374196148527	0.0011969473186260295	0.00014816782958523828	
81.5678844690394	0.001105754756707191	0.0011777462584441575	0.00014247765471913322	
82.83178015871405	0.001213612168693523	0.0011586992918868244	0.00010184061705699757	
84.11525993255103	0.001177879179969099	0.001139834370565239	6.425595932283875e-05	
85.41862724625115	0.001037194717580226	0.0011211740720935067	0.00010113050455023894	
86.74219025756646	0.0009822659743697808	0.001102736516757661	0.0001296484603155154	
88.08626189915832	0.00104862055818681	0.0010845361110444324	0.0001293106796163294	
89.45115995258467	0.0011321434972517176	0.0010665841559406096	8.455395100200673e-05	
90.83720712343391	0.0010496528915063094	0.0010488893483026917	5.243678676552294e-05	
92.24473111762269	0.0009363224050867159	0.0010314581967476421	9.536156265034329e-05	
93.67406471887617	0.0009390065709611144	0.0010142953685510195	0.0001201880989175845	
95.1255458674087	0.0010317871315676248	0.0009974039803829222	0.00010496990286361418	
96.59951773982377	0.0010225091384616746	0.0009807858429805995	4.501634958510784e-05	
98.09632883025184	0.0009027723927202314	0.0009644416677879987	6.55906406730972e-05	
99.61633303274554	0.0008727797868726579	0.0009483712420065983	0.00010351810570114553	
101.15988972495167	0.0009520304506700424	0.0009325735772720825	0.00010415702019442435	
102.72736385307937	0.0009654897027145147	0.0009170470362079029	4.844430210178248e-05	
104.31912601818526	0.0008544131410045537	0.0009017894403445393	5.041014526523715e-05	
105.93555256379533	0.0008254697027121072	0.0008867981622851358	9.245685356809497e-05	
107.57702566488457	0.0009019071154342967	0.0008720702045090193	9.483605434177919e-05	
109.24393341823551	0.0008943247032283278	0.000857602266808307	3.76391609935931e-05	
110.93666993419627	0.0007928679424230345	0.000843390804029624	5.0539729259762995e-05	
112.65563542986153	0.0007951929181687307	0.000829432075527748	8.889422092060443e-05	
114.40123632369622	0.0008668446161519914	0.000815722187519225	7.724393771778087e-05	
116.17388533162597	0.0008056136162137305	0.0008022571293425614	1.8628328895106935e-05	
117.9740015646163	0.0007387774504658365	0.0007890328044804575	6.276804745693792e-05	
119.802010627764	0.0007909879679862625	0.0007760450570731054	8.499835718569385e-05	
121.65834472092367	0.0008047332748452981	0.0007632896945453849	4.1614038166363805e-05	
123.54344274089367	0.000715131855451945	0.0007507625068812777	3.62744008336046e-05	
125.45775038518534	0.0007267440899562525	0.0007384592830031464	7.627925634602506e-05	
127.40172025740017	0.0007766908248408046	0.0007263758246493139	5.805069111150208e-05	
129.3758119742398	0.0006974208491134188	0.0007145079580887999	1.77876887700258e-05	
131.3804922741741	0.0006825196415590006	0.0007028515439654999	6.564366281625118e-05	
133.41623512779302	0.0007391713054570199	0.0006914024855242973	6.18524642310578e-05	
135.48352184986857	0.0006728353433466175	0.000680156735437522	9.694457391838586e-06	
137.58284121315285	0.0006508958739423795	0.0006691103014208858	5.893452036576154e-05	
139.71468956393986	0.0007042209719734612	0.0006582592508028784	5.838814009119663e-05	
141.879570939417	0.0006396137043907627	0.0006475997141899157	8.605656001085365e-06	
144.07799718683648	0.0006283170770319397	0.0006371278883508098	5.7231279648612245e-05	
146.31048808453184	0.0006708380731423225	0.0006268400384279878	4.9239976662866535e-05	
148.57757146481032	0.0006017224597689429	0.0006167324995688575	1.6156570810089116e-05	
150.87978333874923	0.0006161681803766115	0.0006068016780586064	5.830487552815464e-05	
153.2176680229263	0.0006292122381256416	0.0005970440520251891	3.230564696066677e-05	
155.5917782681133	0.0005693169215502786	0.0005874561717781095	3.0733347398447234e-05	
158.00267538996428	0.0006112740824150444	0.0005780346598346614	5.560445627915964e-05	
160.45092940172842	0.0005744137157412773	0.0005687762106803586	6.647405336067244e-06	
162.9371191490193	0.0005580106885158019	0.0005596775903042608	4.6009514861085995e-05	
165.46183244667284	0.0005868021499425799	0.0005507356355446382	3.754551752480133e-05	
168.02566621772516	0.0005293144930930873	0.0005419472532758345	2.2832842443465344e-05	
170.6292266345446	0.0005657440141639286	0.0005333094194631721	4.963612648651788e-05	
173.27312926215015	0.0005267036130851373	0.0005248191781092494	1.909081694420251e-06	
175.9579992037507	0.0005276922097834304	0.0005164736401119147	4.493705222757927e-05	
178.68447124853947	0.0005302387051832703	0.0005082699820515264	2.198101375600749e-05	
181.45319002177868	0.0004971469349128842	0.0005002054449227641	3.356075621384228e-05	
184.2648101372089	0.0005252022971534799	0.0004922773328242124	3.441719540920603e-05	
187.11999635182175	0.00047767681559441754	0.000484483011617129	2.19338169939641e-05	
190.019423723029	0.000510671953122205	0.00047681990756326224	3.954979375813354e-05	
192.9637777682679	0.0004643710251996106	0.000469285505950184	1.2905140602782622e-05	
195.95375462707955	0.000492635479965373	0.0004618773497114106	4.019624936240479e-05	
198.99006122569847	0.00045257045230675185	0.00045459303804753446	7.642192963211626e-06	
202.0734154441926	0.00047561598401495197	0.0004474302250536536	3.899472666641564e-05	
205.20454628619316	0.000439909747856732	0.00044038661835759383	6.151583113432792e-06	
208.38419405125447	0.0004610937856869604	0.0004334599777726994	3.728426593468121e-05	
211.6131105098844	0.00042602519138816754	0.0004266481139683607	7.550896440707366e-06	
214.892059081287	0.0004484865741122379	0.0004199488871609026	3.508473978243884e-05	
218.22181501385919	0.0004121035551487724	0.000413360205826992	1.1638426452878986e-05	
221.60316556848443	0.0004354312564542895	0.0004068800254413068	3.1295048059173866e-05	
225.03691020466627	0.00040076340109402664	0.00040050634723986047	1.8020345840445884e-05	
228.5238607695462	0.00041810709385564756	0.00039423721701005665	2.4176105183585688e-05	
232.06484168985054	0.0003952175440737901	0.00038807072390828907	2.523012365613351e-05	
235.66069016681035	0.00039490469958517816	0.0003820049993056611	1.2911784341811608e-05	
239.3122563741041	0.00039523609947471556	0.0003760382156621989	3.010838533664727e-05	
243.0204036588648	0.0003725997353217392	0.00037016858542976774	6.455134281667921e-06	
246.78600874580337	0.00038955086959159205	0.00036439435998373795	2.7023779065627333e-05	
250.60996194449422	0.0003637277452378734	0.000358713828583331	1.952735270941199e-05	
254.4931673598731	0.0003659115967871556	0.00035312531736046167	1.2790881589725256e-05	
258.43654310599635	0.0003681499742631105	0.00034762718833680246	2.7479703431092186e-05	
262.4410215231124	0.00034464976723443087	0.00034221783846871896	1.1013457869221356e-05	
266.507549398097	0.0003549016113567738	0.0003368956987196592	1.8044924888167737e-05	
270.63708818830384	0.0003481361825731517	0.0003316592331595276	2.485941608401119e-05	
274.8306142488838	0.00032956930840886034	0.0003265069380905289	8.82299672269957e-06	
279.08911906362675	0.00033854934177295965	0.00032143734119893574	1.7144943443768398e-05	
283.4136094793798	0.00033401187574105655	0.00031644900073219925	2.3844553611118385e-05	
287.80510794409827	0.0003154835225044325	0.00031154050470080856	1.1636156209748123e-05	
292.26465274858515	0.0003180409562356333	0.0003067104701042831	1.1330725882196361e-05	
296.7932982719762	0.0003222487464755162	0.0003019575421806746	2.2247175229752443e-05	
301.3921152310292	0.00030711519487050526	0.00029728039367894613	1.8200787971630967e-05	
306.0621909332746	0.00029704419066634594	0.00029267772415359736	6.998775773300375e-06	
310.80462953409153	0.0003014407652964468	0.0002881482592808971	1.3293149528781941e-05	
315.6205522977641	0.00030254040846229525	0.00028369075019609797	2.0576413694158612e-05	
320.5110978625849	0.00029081568862051514	0.00027930397285100283	1.8015570455338108e-05	
325.47742251006514	0.0002797729000865205	0.0002749867273912667	9.767952506034043e-06	
330.52070043831674	0.00027795267252939105	0.00027073783755282344	7.329639956572657e-06	
335.6421240396705	0.0002808273897286182	0.0002665561500768374	1.429572855964548e-05	
340.8429041825955	0.00027971026185718005	0.0002624405341425896	1.8462028957820934e-05	
346.1242704979875	0.0002721444467338721	0.0002583898808177251	1.776774615944581e-05	
351.4874716698928	0.0002627196739327683	0.0002544031025252939	1.3800070799283552e-05	
356.9337757307372	0.00025571294256329657	0.00025047913252703694	9.025891749751535e-06	
362.46447036112943	0.000252045973454374	0.00024661692442237964	6.342374275986143e-06	
368.08086319431027	0.0002505640370062399	0.00024281545166261048	7.780204752902221e-06	
373.7842821253185	0.00024966089866841547	0.0002390737070797361	1.0587358975125205e-05	
379.57607562494815	0.00024821003203756234	0.00023539070242951853	1.2845696223479007e-05	
385.45761305857025	0.00024582674747509217	0.0002317654679482157	1.422680832775817e-05	
391.43028500989345	0.00024266397815623817	0.00022819705192256003	1.4870662993065855e-05	
397.49550360974456	0.00023906993058161048	0.00022468452027252258	1.5024708200173922e-05	
403.6547028699399	0.00023535100775104846	0.00022122695614642892	1.490591299609531e-05	
409.9093390223323	0.0002316822249327606	0.00021782345952800223	1.4648617680266282e-05	
416.26089086311043	0.00022809943401339014	0.00021447314685492508	1.4292915502880477e-05	
422.71086010243414	0.00022451220921251627	0.0002111751506485253	1.378934739233538e-05	
429.2607717194863	0.00022072216505809975	0.0002079286191542029	1.3013513811208235e-05	
435.91217432302693	0.0002164777936596377	0.00020473271599223024	1.1801780781623641e-05	
442.6666405175339	0.00021162045524015683	0.0002015866198185683	1.0036595499047131e-05	
449.52576727501685	0.00020632876238936015	0.00019848952399535588	7.841799750289397e-06	
456.4911763125926	0.0002013174629902366	0.00019544063627073915	6.061929253895444e-06	
463.56451447591087	0.0001977045818599256	0.0001924391784677224	6.531852002117897e-06	
470.74745412852144	0.0001963109843947566	0.00018948438618173017	9.111155620343788e-06	
478.04169354727435	0.00019642341762407924	0.000186575508486585	1.151314002099588e-05	
485.4489573238469	0.0001950688892082053	0.00018371180764861127	1.1734512860681354e-05	
492.97099677249224	0.00018981277239946912	0.00018089255884859193	8.921855183801071e-06	
500.60959034410683	0.00018359903321126574	0.00017811704991130872	5.702649433044189e-06	
508.36654404671106	0.0001817169951831281	0.00017538458104241159	8.110714617297522e-06	
516.2436918724502	0.00018281638767775682	0.00017269446457236843	1.0966005404967958e-05	
524.242896231207	0.00017881031940738726	0.00017004602470725824	8.768792675852067e-06	
532.3660483909357	0.00017252499784691668	0.00016743859728617793	5.536608898373707e-06	
540.6150689248177	0.00017294014908522152	0.0001648715295450418	9.429740967598943e-06	
548.9919081653474	0.00017147603612600924	0.00016234417988656184	9.164763607789995e-06	
557.4985466654523	0.00016485578020454547	0.00015985591765620271	5.384700653705898e-06	
566.1369956667598	0.00016593217761334765	0.00015740612292391626	9.462680273990749e-06	
574.909297575119	0.00016210479104942143	0.0001549941862714642	7.1108808569538734e-06	
583.8175264434902	0.00015851344511843172	0.00015261950858514687	7.077512848699366e-06	
592.8637884623186	0.00015882187822502852	0.00015028150085376248	8.58153653110378e-06	
602.0502224575035	0.0001529592367512411	0.00014797958397162712	5.7103900752505245e-06	
611.379000396087	0.00015427950466759648	0.00014571318854649282	8.67327758592842e-06	
620.8523278997751	0.00014834783461248924	0.0001434817547122064	5.494321344024934e-06	
630.4724447664181	0.00014935403339593923	0.00014128473194595815	8.116943378603717e-06	
640.2416254995708	0.00014445817524611672	0.0001391215788899754	6.192409985150101e-06	
650.1621798462554	0.00014359137345119614	0.00013699176317752036	6.60001759748264e-06	
660.2364533430635	0.00014191412378684862	0.00013489476126305667	7.691187399539139e-06	
670.4668278707137	0.00013744329943430816	0.00013283005825645672	4.766475062167135e-06	
680.8557222172046	0.0001380840669162104	0.00013079714776112277	7.31212450844056e-06	
691.4055926496942	0.00013513108458489804	0.00012879553171590274	7.005925522656985e-06	
702.1189334952396	0.00013126050226921384	0.00012682472024068357	4.6592069768790805e-06	
712.9982777305363	0.00013091041017912524	0.0001248842314855515	6.026504766873531e-06	
724.0461975807946	0.00013009579490840044	0.0001229735914834103	7.2899299672403586e-06	
735.2653051278958	0.00012689014530632708	0.00012109233400595554	6.383398090009185e-06	
746.6582529279726	0.00012367741264319038	0.00011924000042290289	4.841484493532254e-06	
758.2277346385576	0.0001217854669338703	0.0001174161395643756	4.4269224089447804e-06	
769.9764856554507	0.00012068781099338203	0.00011562030758635812	5.068308932653993e-06	
781.9072837594538	0.00011959539122914284	0.00011385206783912576	5.744438183165932e-06	
794.0229497731273	0.00011820082968612011	0.00011211099073856478	6.102212525406483e-06	
806.3263482277227	0.00011656105106266263	0.00011039665364029962	6.194622324799143e-06	
818.82038804045	0.00011480338402926552	0.00010870864071654661	6.130628528086999e-06	
831.5080232022387	0.00011297578498241086	0.00010704654283561765	5.95294846536117e-06	
844.3922534761538	0.0001110247544258249	0.00010540995744399898	5.621402901019356e-06	
857.4761251066391	0.00010885913933456446	0.00010379848845093227	5.060914493262187e-06	
870.7627315397452	0.00010653180288485531	0.00010221174611542965	4.323289555328611e-06	
884.2552141545192	0.00010446901488575923	0.00010064934693565584	3.910345551959948e-06	
897.9567630057271	0.00010330557664382518	9.911091354061112e-05	4.511149062877172e-06	
911.8706175780853	0.00010282297153162282	9.759607458405488e-05	5.4359183405034255e-06	
926.0000675521785	0.00010123392567258935	9.610446464060744e-05	5.136489907527578e-06	
940.3484535822448	9.841036369887195e-05	9.463572410397374e-05	3.7961243788763145e-06	
954.9191680860141	9.747712977145925e-05	9.318949908723105e-05	4.5696968976132854e-06	
969.715656046784	9.677279719412584e-05	9.176544132512771e-05	5.023744443753853e-06	
984.7414158279239	9.389738719760209e-05	9.036320807833973e-05	3.5925176248192743e-06	
1000.0	9.378955567155553e-05	8.898246203963471e-05	4.94288220144909e-06	


==> data/fig_delay_quadvf_bode_24.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0053763427327805004	4.787791277882554e-05	
0.10154950161807173	0.005424263851159186	0.005376600724695928	4.787797671307964e-05	
0.10312301278878754	0.005424523276890389	0.005376866794054671	4.7878042649014235e-05	
0.10472090554055413	0.005424790826154535	0.005377141194408016	4.787811064946761e-05	
0.10634355766636439	0.005425066754025711	0.0053774241873078615	4.787818077926581e-05	
0.10799135281311975	0.005425351323631497	0.0053777160425618285	4.7878253105280005e-05	
0.1096646805723366	0.005425644806410056	0.005378017038496654	4.787832769649359e-05	
0.11136393657225817	0.005425947482375599	0.00537832746223017	4.7878404624068014e-05	
0.11308952257139368	0.0054262596403925395	0.0053786476099521585	4.787848396141788e-05	
0.11484184655350702	0.0054265815784585855	0.005378977787214379	4.787856578427531e-05	
0.11662132282407707	0.005426913603997136	0.005379318309230077	4.7878650170772226e-05	
0.11842837210825283	0.005427256034159231	0.005379669501183319	4.7878737201508956e-05	
0.12026342165032622	0.005427609196135441	0.0053800316985484495	4.787882695963848e-05	
0.12212690531474645	0.0054279734274780105	0.005380405247420062	4.787891953095066e-05	
0.12401926368869937	0.005428349076433596	0.005380790504853812	4.78790150039481e-05	
0.12594094418627644	0.005428736502287014	0.005381187839218478	4.7879113469941674e-05	
0.12789240115425762	0.005429136075716311	0.005381597630559606	4.7879215023141504e-05	
0.12987409597953362	0.005429548179159614	0.005382020270975216	4.787931976074251e-05	
0.13188649719819254	0.005429973207194128	0.005382456165003913	4.78794277830258e-05	
0.13393008060629666	0.005430411566927731	0.005382905730025895	4.7879539193456e-05	
0.13600532937237603	0.005430863678403595	0.005383369396677262	4.787965409878948e-05	
0.13811273415166478	0.005431329975018294	0.005383847609278135	4.787977260917364e-05	
0.14025279320210793	0.005431810903953884	0.0053843408262750385	4.7879894838264116e-05	
0.1424260125021654	0.005432306926624429	0.0053848495206980755	4.7880020903326835e-05	
0.1446329058704415	0.005432818519137507	0.005385374180633385	4.7880150925369704e-05	
0.14687399508716817	0.005433346172771236	0.0053859153097114785	4.7880285029254155e-05	
0.14914981001757044	0.005433890394467337	0.005386473427611969	4.7880423343819977e-05	
0.15146088873714358	0.0054344517073408516	0.005387049070585299	4.788056600202495e-05	
0.1538077776588715	0.005435030651207098	0.0053876427919921045	4.788071314106433e-05	
0.15619103166241588	0.005435627783126487	0.0053882551628608	4.7880864902524094e-05	
0.15861121422530794	0.0054362436779678445	0.005388886772464102	4.788102143251172e-05	
0.16106889755617235	0.005436878928990934	0.0053895382289151205	4.788118288181442e-05	
0.16356466273001555	0.0054375341484488495	0.005390210159783785	4.78813494060432e-05	
0.1660990998256107	0.005438209968211049	0.005390903212734316	4.788152116579686e-05	
0.16867280806501112	0.005438907040407755	0.005391618056184535	4.788169832682602e-05	
0.1712863959552255	0.005439626038096534	0.005392355379987799	4.788188106020243e-05	
0.17394048143208848	0.005440367655951882	0.005393115896138442	4.788206954248799e-05	
0.17663569200636045	0.005441132610978662	0.005393900339501534	4.788226395592654e-05	
0.17937266491209122	0.005441921643250303	0.005394709468567938	4.788246448862308e-05	
0.18215204725728248	0.005442735516672695	0.005395544066235562	4.7882671334744875e-05	
0.18497449617688488	0.005443575019774745	0.0053964049406178315	4.788288469471527e-05	
0.18784067898816573	0.005444440966526612	0.005397292925880393	4.7883104775424335e-05	
0.1907512733484843	0.005445334197186709	0.005398208883107141	4.7883331790452225e-05	
0.19370696741551147	0.005446255579178514	0.005399153701196684	4.7883565960280325e-05	
0.1967084600099325	0.005447206007998417	0.005400128297790429	4.7883807512524515e-05	
0.19975646078067044	0.005448186408155774	0.005401133620233495	4.7884056682181644e-05	
0.20285169037266976	0.0054491977341464114	0.005402170646569758	4.788431371186996e-05	
0.2059948805972802	0.005450240971460936	0.005403240386572345	4.788457885208927e-05	
0.20918677460527996	0.005451317137629182	0.005404343882810965	4.788485236148223e-05	
0.21242812706258082	0.0054524272833022715	0.005405482211757563	4.788513450711876e-05	
0.215719704328655	0.005453572493373758	0.005406656484931799	4.788542556476424e-05	
0.21906228463772706	0.0054547538881414455	0.005407867850087936	4.788572581919478e-05	
0.22245665828277353	0.005455972624511519	0.0054091174924448425	4.788603556449271e-05	
0.22590362780237347	0.005457229897246689	0.005410406635960812	4.788635510436057e-05	
0.22940400817045398	0.005458526940260196	0.005411736544655053	4.788668475245937e-05	
0.23295862698897662	0.005459865027957506	0.005413108523977738	4.7887024832746384e-05	
0.2365683246836085	0.005461245476627704	0.0054145239222306366	4.7887375679823036e-05	
0.2402339547024262	0.0054626696458866635	0.005415984132040415	4.788773763931276e-05	
0.243956383717698	0.005464138940174127	0.005417490591886802	4.788811106823542e-05	
0.24773649183079302	0.005465654810306995	0.005419044787687923	4.78884963353965e-05	
0.2515751727802653	0.005467218755091224	0.00542064825444523	4.788889382181053e-05	
0.2554733341531623	0.005468832322994797	0.005422302577950534	4.788930392111733e-05	
0.2594318975996074	0.005470497113884431	0.005424009396557853	4.7889727040024784e-05	
0.26345179905070754	0.005472214780828768	0.005425770403022802	4.789016359876697e-05	
0.2675339889398373	0.005473987031970941	0.005427587346412497	4.789061403158594e-05	
0.27167943242735193	0.005475815632473577	0.005429462034089074	4.789107878721813e-05	
0.2758891096287819	0.005477702406539429	0.005431396333769997	4.789155832941629e-05	
0.28016401584656353	0.005479649239510991	0.00543339217566862	4.7892053137472024e-05	
0.2845051618053608	0.0054816580800526905	0.005435451554718562	4.7892563706784174e-05	
0.28891357389103245	0.005483730942419305	0.005437576532885645	4.789309054942462e-05	
0.2933902943933029	0.005485869908814605	0.005439769241571396	4.789363419474851e-05	
0.29793638175219256	0.005488077131844315	0.005442031884112263	4.789419519000296e-05	
0.30255291080826724	0.005490354837067749	0.005444366738378944	4.789477410099219e-05	
0.30724097305676445	0.00549270532565273	0.005446776159480477	4.789537151274111e-05	
0.31200167690565833	0.00549513097713862	0.005449262582577982	4.789598803019818e-05	
0.3168361479377224	0.0054976342523125705	0.00545182852581318	4.789662427897289e-05	
0.3217455291766536	0.005500217696204384	0.00545447659335715	4.789728090609521e-05	
0.32673098135731937	0.005502883941205672	0.005457209478585077	4.789795858080291e-05	
0.33179368320019265	0.005505635710319319	0.005460029967383026	4.789865799536526e-05	
0.33693483169003946	0.0055084758205456216	0.005462940941593135	4.789937986595996e-05	
0.3421556423589239	0.005511407186411764	0.005465945382604053	4.79001249335492e-05	
0.3474573495735992	0.005514432823651802	0.005469046375093713	4.790089396482794e-05	
0.35284120682735126	0.005517555853044597	0.005472247110932054	4.790168775319055e-05	
0.3583084870363649	0.005520779504417698	0.005475550893251678	4.790250711975201e-05	
0.3638604828406817	0.005524107120825563	0.00547896114069495	4.790335291441139e-05	
0.3694985069098218	0.0055275421629110465	0.005482481391846487	4.790422601694892e-05	
0.37522389225314035	0.00553108821345963	0.00548611530986061	4.790512733819541e-05	
0.3810379925349945	0.00553474898215636	0.005489866687293806	4.790605782121803e-05	
0.3869421823947922	0.005538528310556225	0.005493739451152927	4.790701844261674e-05	
0.39293785777200174	0.005542430177279159	0.0054977376681705145	4.790801021380376e-05	
0.39902643623619527	0.005546458703441729	0.005501865550319264	4.790903418240321e-05	
0.4052093573222091	0.005550618158338223	0.005506127460578493	4.791009143368676e-05	
0.41148808287049476	0.005554912965384682	0.005510527918966226	4.7911183092079315e-05	
0.41786409737274555	0.005559347708340252	0.005515071608851336	4.791231032273766e-05	
0.4243389083228771	0.005563927137821221	0.005519763383561245	4.7913474333191235e-05	
0.43091404657344795	0.005568656178124012	0.00552460827330147	4.791467637508781e-05	
0.4375910666976019	0.005573539934374531	0.005529611492404597	4.791591774598534e-05	
0.4443715473566186	0.0055785837000223645	0.005534778446927198	4.79171997912618e-05	
0.45125709167315986	0.005583792964699582	0.005540114742614604	4.7918523906094666e-05	
0.4582493276102989	0.0055891734224651915	0.005545626193254649	4.7919891537549935e-05	
0.4653499083564233	0.005594730980457723	0.005551318829443006	4.7921304186767494e-05	
0.4725605127161014	0.005600471767979969	0.00555719890778421	4.792276341125963e-05	
0.4798828455070056	0.0056064021460414904	0.005563272920554145	4.792427082731488e-05	
0.4873186379629853	0.005612528717386358	0.005569547605851556	4.792582811253688e-05	
0.49486964814338685	0.005618858337035425	0.0055760299582680055	4.792743700850055e-05	
0.5025376613487146	0.005625398123374565	0.005582727240107887	4.7929099323540394e-05	
0.5103244905427329	0.00563215546982249	0.005589646993192159	4.793081693570777e-05	
0.5182319767811088	0.00563913805711419	0.005596797051282094	4.793259179584614e-05	
0.5262619896466971	0.0056463538662386605	0.005604185553161756	4.793442593086019e-05	
0.5344164276915693	0.005653811192072347	0.005611820956420866	4.7936321447140285e-05	
0.5426972188858914	0.005661518657752862	0.005619712051982729	4.793828053417041e-05	
0.5511063210737586	0.005669485229840789	0.005627867979425215	4.79403054683433e-05	
0.559645722436092	0.005677720234320972	0.00563629824314638	4.794239861697276e-05	
0.5683174419607084	0.005686233373498613	0.005645012729430228	4.7944562442522434e-05	
0.5771235299196736	0.0056950347438497065	0.005654021724472304	4.7946799507090996e-05	
0.5860660683540517	0.005704134854889907	0.005663335933429487	4.794911247711543e-05	
0.595147171566167	0.0057135446491309895	0.005672966500563243	4.7951504128383016e-05	
0.604368986619493	0.005723275523199402	0.005682925030551184	4.795397735127954e-05	
0.6137336938462858	0.005733339350197404	0.005693223611047535	4.795653515638707e-05	
0.6232435073630855	0.005743748503393699	0.0057038748365797415	4.7959180680375344e-05	
0.6329006755942035	0.005754515881337529	0.005714891833875393	4.79619171922581e-05	
0.6427074818033226	0.005765654934497825	0.005726288288721346	4.796474810000095e-05	
0.6526662446333333	0.005777179693537498	0.005738078474465373	4.7967676957552904e-05	
0.6627793186545348	0.00578910479934205	0.005750277282279847	4.7970707472280124e-05	
0.6730490949213316	0.0058014455349317574	0.005762900253316986	4.79738435128572e-05	
0.6834780015375548	0.0058142178593977335	0.005775963612896296	4.7977089117662385e-05	
0.6940685042305437	0.005827438444014166	0.00578948430687686	4.7980448503669294e-05	
0.7048231069341222	0.005841124710692367	0.005803480040380418	4.798392607592723e-05	
0.7157443523806098	0.005855294872956756	0.005817969319045782	4.7987526437615234e-05	
0.7268348227020044	0.005869967979638942	0.005832971493011104	4.799125440076827e-05	
0.7380971400404808	0.005885163961503703	0.00584850680383822	4.799511499768015e-05	
0.7495339671683494	0.005900903681040034	0.005864596434612657	4.799911349306757e-05	
0.7611480081176202	0.005917208985671906	0.005881262563474431	4.8003255397026655e-05	
0.7729420088193235	0.005934102764666989	0.00589852842085829	4.8007546478869816e-05	
0.784918757752735	0.005951609010047733	0.005916418350748387	4.801199278188779e-05	
0.7970810866046624	0.0059697528818381754	0.0059349578762811946	4.8016600639120095e-05	
0.8094318709389453	0.005988560778011821	0.005954173770062561	4.8021376690226e-05	
0.8219740308763326	0.006008060409541536	0.0059740941296004485	4.802632789951927e-05	
0.8347105317848907	0.006028280880991827	0.0059947484582942925	4.80314615752777e-05	
0.847644384981113	0.006049252777137794	0.0060161677524658615	4.8036785390426725e-05	
0.8607786484418896	0.0060710082561438485	0.006038384594965355	4.804230740471813e-05	
0.8741164275275125	0.0060935811498897315	0.006061433255940942	4.804803608851988e-05	
0.8876608757158821	0.006117007072092104	0.006085349801420646	4.805398034833882e-05	
0.9014151953480897	0.006141323534937894	0.00611017221042341	4.8060149554276465e-05	
0.9153826383855528	0.006166570075021448	0.006135940501392148	4.806655356949893e-05	
0.9295665071788846	0.00619278838946273	0.006162696868826579	4.8073202781987395e-05	
0.9439701552486742	0.006220022483179214	0.006190485831089234	4.808010813869925e-05	
0.9585969880783669	0.006248318828391424	0.006219354390465167	4.808728118238098e-05	
0.9734504639194281	0.006277726537562866	0.006249352206676665	4.8094734091273694e-05	
0.9885340946089864	0.006308297551111077	0.006280531785190224	4.8102479721954104e-05	
1.0038514464001433	0.006340086841380235	0.00631294868180658	4.811053165560976e-05	
1.01940614080515	0.006373152634539353	0.006346661725198078	4.811890424806051e-05	
1.0352018554516484	0.006407556652266856	0.006381733259254246	4.812761268385599e-05	
1.051242324952181	0.006443364375305372	0.006418229407319213	4.813667303484847e-05	
1.0675313417871697	0.006480645331224222	0.006456220360657889	4.8146102323661184e-05	
1.0840727572015847	0.006519473409015627	0.006495780693776078	4.815591859247966e-05	
1.1008704821154982	0.006559927203479906	0.006536989709548233	4.816614097772011e-05	
1.117928488048752	0.006602090392731022	0.006579931817482125	4.817678979112456e-05	
1.1352508080599522	0.006646052152584438	0.0066246969488793685	4.8187886607849174e-05	
1.1528415377000134	0.006691907612083157	0.006671381013143505	4.8199454362312975e-05	
1.1707048359804781	0.006739758354985492	0.006720086400053821	4.821151745248785e-05	
1.1888449263568397	0.006789712972692065	0.006770922533475084	4.8224101853489684e-05	
1.2072660977271032	0.006841887674844229	0.006824006482726111	4.823723524136162e-05	
1.225972705445816	0.006896406964699318	0.006879463638700394	4.825094712806355e-05	
1.2449691723538168	0.00695340438740056	0.006937428462841106	4.8265269008749886e-05	
1.2642599898239333	0.007013023360435986	0.0069980453182450515	4.828023452253496e-05	
1.2838497188228888	0.007075418096951618	0.007061469393535505	4.829587962805386e-05	
1.3037429909896587	0.00714075463418496	0.007127867731738106	4.83122427952407e-05	
1.3239445097305402	0.00720921198115948	0.007197420378259827	4.832936521484068e-05	
1.3444590513311867	0.007280983401981287	0.00727032166426104	4.8347291027323236e-05	
1.3652914660858761	0.0073562778536698185	0.007346781644287642	4.836606757292407e-05	
1.386446679444272	0.007435321600512311	0.007427027710071083	4.8385745664673946e-05	
1.4079296931759626	0.007518360030552233	0.00751130640600291	4.8406379886300555e-05	
1.4297455865530366	0.007605659704120427	0.0075998854760615155	4.8428028916915775e-05	
1.451899517550985	0.007697510669437721	0.007693056177053889	4.845075588436374e-05	
1.4743967240682132	0.007794229086434819	0.0077911358991077165	4.847462874890929e-05	
1.4972425251644468	0.007896160207267607	0.007894471141624655	4.8499720718680006e-05	
1.5204423223183279	0.008003681770824472	0.00800344090165114	4.852611069772614e-05	
1.5440016007044985	0.00811720787916419	0.008118460542171378	4.8553883766690046e-05	
1.5679259304904682	0.008237193436711258	0.008239986220594612	4.858313169483391e-05	
1.5922209681535842	0.00836413924870089	0.008368519973217579	4.8613953480234664e-05	
1.6168924578184014	0.008498597894477392	0.008504615570351353	4.864645591207148e-05	
1.6419462326147771	0.008641180514654628	0.008648885279941593	4.868075414490179e-05	
1.667388216057011	0.008792564679921833	0.008802007705938485	4.8716972268849746e-05	
1.6932244234443516	0.008953503544794059	0.008964736902732215	4.875524385116695e-05	
1.7194609632832076	0.009124836533620511	0.009137913010380591	4.879571241253539e-05	
1.7461040387313935	0.009307501860930205	0.00932247470932138	4.883853178410576e-05	
1.7731599490647525	0.009502551256616804	0.009519473860617965	4.888386626658611e-05	
1.8006350911665105	0.009711167352294157	0.009730092782187656	4.8931890477191445e-05	
1.828535961039703	0.009934684293243238	0.009955664717629271	4.898278871942825e-05	
1.8568691553430368	0.010174612277010128	0.0101976981883056	4.9036753637460444e-05	
1.885641372950552	0.010432666893049362	0.010457906089139775	4.909398381070535e-05	
1.9148594165354507	0.010710804358373677	0.010738240604331085	4.915467979036031e-05	
1.9445301941784663	0.01101126402552807	0.011040935293946908	4.9219037854313696e-05	
1.974660721001155	0.011336619898646346	0.011368556052700898	4.9287240426055886e-05	
2.0052581208244957	0.011689843352576581	0.011724063088921753	4.935944161347374e-05	
2.036329627853186	0.01207437983556667	0.012110886639907845	4.9435745594502144e-05	
2.067882588386045	0.012494243078490777	0.012533019858453584	4.951617448408019e-05	
2.0999244625529108	0.01295413126514537	0.0129951332040227	4.960062066839425e-05	
2.132462826078452	0.013459570764168679	0.0135027157733144	4.9688776090726335e-05	
2.1655053720733157	0.014017094383234806	0.014062250305222077	4.978002715665325e-05	
2.199059912853022	0.01463446261140224	0.014681430023156626	4.987329808421583e-05	
2.2331343817850464	0.015320937736450909	0.01536942680566888	4.996681657806082e-05	
2.267736835164523	0.016087621476553262	0.016137220833646573	5.005776206920402e-05	
2.302875454119006	0.01694786550384721	0.01699800054752366	5.014173625560546e-05	
2.3385585465427567	0.01791775800621537	0.017967635624456274	5.021196577016542e-05	
2.3747945490609914	0.019016671911604395	0.019065208724076445	5.025810597255742e-05	
2.411592029024571	0.020267818294491997	0.020313551342403365	5.026446740258417e-05	
2.4489596865355954	0.021698654295842508	0.0217396392816812	5.0207456782623637e-05	
2.4869063565043885	0.02334079306620182	0.023374511664845315	5.005209623568587e-05	
2.5254410107383527	0.025228646615432605	0.02525198308717023	4.9747897045070315e-05	
2.564572760063192	0.0273952140688017	0.027404643632543496	4.922571540121867e-05	
2.604310856476998	0.029861959535306532	0.029854240803116976	4.840071273260821e-05	
2.6446646953377266	0.03261758807070385	0.03259144124786053	4.719339199957417e-05	
2.6856438175845567	0.035579197637971204	0.03553838912836093	4.558619845534534e-05	
2.727257911993673	0.03853506560646704	0.03849202679844704	4.370542920448974e-05	
2.769516817469004	0.04109526684059574	0.041070518842353805	4.178889152855756e-05	
2.812430525368455	0.04272797271769445	0.04273748130050828	3.9804728891723055e-05	
2.8560091818661824	0.042963205670601384	0.042997834600988896	3.714179244358149e-05	
2.9002630903514777	0.04167569327967353	0.041702351287335356	3.357962312606981e-05	
2.945202713864811	0.039171058633701454	0.03916660754252391	3.062289797941847e-05	
2.9908386775716385	0.035984158760001946	0.03595645142197482	3.0167812892997596e-05	
3.0371817712745264	0.032614448087501836	0.03258582876827907	3.194771443491202e-05	
3.0842429519642045	0.029391713879038165	0.029377726377842837	3.441613979534062e-05	
3.1320333464101533	0.026475642534881955	0.02648041110863569	3.6620032053136985e-05	
3.180564253791325	0.023912190859039395	0.02393301292267777	3.832022364298322e-05	
3.2298471483676323	0.021688506698900815	0.02172048508894991	3.95719919865337e-05	
3.2798936821928324	0.01976801912079391	0.01980643766696983	4.0490541088731967e-05	
3.3307156878694446	0.018108489083498682	0.018149598096221884	4.1175787791835826e-05	
3.3823251813463506	0.016669901035344034	0.01671097855041177	4.169973806385937e-05	
3.43473436475976	0.015417242296182845	0.015456416061862505	4.211112281711733e-05	
3.487955629318178	0.01432098273965856	0.01435701657101781	4.244233864100206e-05	
3.542001558232087	0.013356638872922814	0.01338875046143152	4.2714989168271515e-05	
3.5968849296890193	0.012504052653552465	0.01253177554703644	4.294368060521248e-05	
3.6526187198747286	0.011746651018450299	0.011769735567319969	4.313848127502483e-05	
3.7092161060411786	0.011070785086451663	0.011089129276035198	4.33064860574396e-05	
3.7666904696220658	0.010465175148875318	0.010478777005663542	4.345281021914358e-05	
3.8250553993966134	0.009920458059374396	0.0099293831823466	4.358122573213868e-05	
3.884324694702404	0.009428823443963215	0.00943318299046223	4.3694573986115763e-05	
3.9445123686979775	0.008983723175487181	0.008983659027817843	4.3795037726342913e-05	
4.005632651675993	0.00857963977541511	0.008575314629136839	4.3884323360083286e-05	
4.067699994427721	0.00821190161694516	0.008203492442546074	4.396378538693217e-05	
4.130729071659682	0.007876535091615303	0.007864228910176867	4.4034512866122345e-05	
4.194734785463209	0.007570145928917986	0.007554137176012825	4.409739056256397e-05	
4.259732268837781	0.007289823537015398	0.007270312516150982	4.415314290795975e-05	
4.325736889268946	0.007033063575741139	0.007010255657276178	4.4202366089324736e-05	
4.392764252361694	0.0067977050284278384	0.0067718103553904944	4.4245551784063184e-05	
4.460830205530115	0.006581878860736052	0.006553112395169334	4.428310490601381e-05	
4.5299508417442365	0.006383965991849373	0.006352547784857025	4.431535697227389e-05	
4.600142503334918	0.006202562797349324	0.006168718400098936	4.4342576199626644e-05	
4.671421785857698	0.006036452746789051	0.006000413703200606	4.436497510117702e-05	
4.743805542016518	0.005884583078277075	0.0058465874562729425	4.4382716121124236e-05	
4.817310885648243	0.005746045647244134	0.00570633857649752	4.439591568186305e-05	
4.891955195768907	0.005620061272388114	0.005578895464007608	4.44046468992364e-05	
4.967756120682691	0.005505967050442351	0.00546360327901404	4.4408941132892313e-05	
5.044731582154526	0.005403206232104898	0.005359913763691535	4.440878846872151e-05	
5.122899779647386	0.005311320351446364	0.005267377302994469	4.4404137171624906e-05	
5.202279194625215	0.005229943386208353	0.005185637002650955	4.4394892093451684e-05	
5.282888594922542	0.005158797801455593	0.005114424636806917	4.4380911968273805e-05	
5.364747039181794	0.005097692398278881	0.005053558386282351	4.4362005470363535e-05	
5.447873881359371	0.005046521956594816	0.005002942354999749	4.433792584479593e-05	
5.532288775301544	0.005005268730499954	0.0049625679207043975	4.430836384059577e-05	
5.618011679391243	0.004974005930405663	0.004932517050803703	4.4272938574521636e-05	
5.705062861266868	0.004952903413328312	0.004912967799894528	4.423118581990459e-05	
5.793462902614208	0.004942235907474134	0.004904202308375591	4.4182543035660883e-05	
5.883232704032601	0.004942394227732782	0.004906617749292216	4.412633020518842e-05	
5.974393489976511	0.004953900105725341	0.004920740833706725	4.406172521421529e-05	
6.06696681377367	0.004977425476506466	0.00494724669774865	4.3987732016320936e-05	
6.160974562720967	0.005013817354605844	0.004986983276970001	4.3903139148411384e-05	
6.25643896325932	0.005064129824008058	0.005041002653685789	4.380646516277995e-05	
6.353382586228693	0.005129665201443958	0.005110601380291715	4.369588607755052e-05	
6.451828352204593	0.005212027169433567	0.005197372492709226	4.356913775841975e-05	
6.551799536917215	0.005313189700165262	0.005303272914023438	4.342338282126171e-05	
6.653319776754563	0.005435587025660728	0.005430711324453202	4.325502651387302e-05	
6.756413074350862	0.005582231927000765	0.005582663502919611	4.305945797156128e-05	
6.861103804261538	0.0057568724556142275	0.005762824851949331	4.2830680336712756e-05	
6.9674167187261515	0.0059642011779363095	0.005975813593772962	4.2560772190223106e-05	
7.075376953520617	0.006210136515599504	0.0062274433049391694	4.223908778262526e-05	
7.1850100339000935	0.006502203009782444	0.006525090279480832	4.185104441759527e-05	
7.2963418806339915	0.006850046070255494	0.006878189369399372	4.1376243733072914e-05	
7.40939881613446	0.007266124652774247	0.007298899242275681	4.0785497184549956e-05	
7.5242075706798515	0.00776662383676558	0.007802976485898278	4.0036019723228395e-05	
7.640795288734611	0.008372592101928592	0.008410863336408187	3.906353646577987e-05	
7.759189535367103	0.009111158845227963	0.009148855873360267	3.776923700873924e-05	
7.879418302766868	0.010016213609273057	0.010049783452392257	3.5998562100359344e-05	
8.001510016862884	0.01112656762760469	0.011151378594897201	3.350908575573541e-05	
8.125493544044346	0.012476061722380577	0.012487214929924403	2.9932261019876825e-05	
8.251398197985628	0.014062365812389222	0.014057666705059113	2.4766296826556874e-05	
8.379253746576957	0.015772602090359994	0.01575847591726285	1.75076177848175e-05	
8.509090418962503	0.017271216392679953	0.01726382719880444	7.92879213925438e-06	
8.640938912687513	0.018003268138857182	0.018004240407339184	4.426568442462481e-06	
8.774830400956196	0.017554264842602703	0.01753584919640877	2.0210063761309744e-05	
8.910796540002062	0.016065689998674762	0.01603915579341412	3.625189587220628e-05	
9.048869476572474	0.01411405833154333	0.014120787147836118	4.677790272832921e-05	
9.189081855529167	0.012220347723216845	0.012260836103418818	5.146604447093394e-05	
9.331466827566528	0.010604418807657827	0.010657244831213067	5.293661290864577e-05	
9.476058057049498	0.009289918496270293	0.009338365139029992	5.3070929424097775e-05	
9.622889729972897	0.008234362158403058	0.008270183356270774	5.273596376588227e-05	
9.771996562044086	0.007385920580883647	0.007406343573095598	5.227539029841849e-05	
9.923413806890872	0.00669997330384333	0.006705035022556607	5.181499589598891e-05	
10.0771772643966	0.0061416796488975795	0.006132720751392012	5.139568157543379e-05	
10.233323289164382	0.005684712830798098	0.0056636321867773514	5.102635305191174e-05	
10.391888799112495	0.005309368134253628	0.005278275664671438	5.070447710315333e-05	
10.552911284202958	0.005000912239397668	0.004961974718384483	5.042398583705225e-05	
10.716428815305356	0.004748322578717646	0.004703698824867933	5.017822663545079e-05	
10.882480053198018	0.00454337206968363	0.004495187184761303	4.996096027147229e-05	
11.051104257708666	0.004379980831793293	0.004330315238545097	4.9766590137118966e-05	
11.222341296996655	0.004253766329442241	0.00420464788203635	4.9590090554274946e-05	
11.39623165697915	0.004161741362674818	0.004115134726213619	4.942681430033484e-05	
11.572816450903245	0.00410212585108966	0.004059916019414318	4.927223892076337e-05	
11.752137429066462	0.004074251791845142	0.00403821957682764	4.9121655858027724e-05	
11.93423698868786	0.004078551737594391	0.004050338963606853	4.896977334372687e-05	
12.119158183932093	0.004116630695470181	0.00409769183848508	4.8810172931953874e-05	
12.306944736088793	0.004191430376877085	0.0041829653636049615	4.863451666774698e-05	
12.497641043909683	0.00430750340170869	0.0043103628473347404	4.843133245009389e-05	
12.691292194105861	0.004471421511337145	0.004485970240004369	4.818408941338815e-05	
12.887943972007742	0.004692338240956113	0.004718254983638745	4.786809037170024e-05	
13.08764287239018	0.004982687664361533	0.005018669160661809	4.7445458174290903e-05	
13.290436110465315	0.005358851960770013	0.005402185099955982	4.685735415446364e-05	
13.496371633045765	0.005841159961147956	0.005887154285116299	4.6013501374538384e-05	
13.705498129880782	0.006451231586018673	0.006492658664349926	4.478510748489189e-05	
13.917865045168076	0.007201282636892322	0.007228476688587295	4.303235279470235e-05	
14.133522589243995	0.008063779336359081	0.008067122269284997	4.077507678739288e-05	
14.35252175045488	0.00891021722703414	0.00888688488155313	3.872841872522331e-05	
14.574914307212275	0.00946003034454182	0.009421140233754894	3.9004477710503236e-05	
14.800752840235097	0.009397570453524073	0.009368800850215474	4.357541698417787e-05	
15.030090744981337	0.008689391648742186	0.008700301090003776	4.9701319530404866e-05	
15.262982244272472	0.007661622704064845	0.007708587435113913	5.306785592159451e-05	
15.499482401113475	0.006649329577848658	0.006701347999236608	5.37526093079896e-05	
15.739647131711472	0.005794473491933205	0.0058286569604014335	5.3381172450854855e-05	
15.98353321869612	0.005114772273298599	0.005123465482107877	5.2832554983405076e-05	
16.23119832454485	0.004586812201515751	0.004571421389803033	5.2380431735478284e-05	
16.482701005216104	0.004181415529666421	0.004147262794965814	5.206871767303185e-05	
16.738100723993853	0.003873938166382667	0.003827682390233085	5.187884562577402e-05	
16.997457865546615	0.0036459341392496084	0.003594437662347018	5.178291055974126e-05	
17.26083375020432	0.0034844937112161276	0.003434306177641757	5.175670595415261e-05	
17.528290648456405	0.003381258811289045	0.0033383189659148826	5.178085559492437e-05	
17.799891795674554	0.003331665700652978	0.0033010487575534913	5.183879108771709e-05	
18.075701407063548	0.0033345258849243014	0.0033201578665154885	5.191378030049988e-05	
18.35578469284383	0.0033919396257107593	0.003396226120808638	5.1985084511558455e-05	
18.64020787366921	0.003509494729913863	0.0035328029417231394	5.202250837501835e-05	
18.929038196283646	0.0036966051160120684	0.0037365173671360997	5.197830702759148e-05	
19.222343949420477	0.003966487500064281	0.004016759856460628	5.177648278858005e-05	
19.52019447994806	0.004334145746862829	0.004383525424155016	5.130691504364447e-05	
19.822660209265607	0.004807650705293353	0.004839649054615747	5.0463064851225316e-05	
20.12981264995304	0.0053620099836566145	0.005359340002387153	4.9349584297853914e-05	
20.441724422678867	0.005885912542444029	0.005845880404777666	4.8798286125493276e-05	
20.75846927337004	0.006148785374855294	0.00610345565452744	5.0290471791401913e-05	
21.08012209064783	0.0059467385006308346	0.00594582711725137	5.320909603476159e-05	
21.406758923533914	0.005366307943762093	0.005412883431247956	5.44828364920488e-05	
21.738456999430788	0.004686314648652798	0.004736344779454986	5.375059354928595e-05	
22.075294742380795	0.004087254603792746	0.004107881122810588	5.260975507030984e-05	
22.417351791608088	0.003618031551815411	0.003603325829650574	5.1880842451179494e-05	
22.764709020347887	0.0032713501782864456	0.0032308414929256616	5.163632071271718e-05	
23.1174485549675	0.0030276936869299137	0.0029762435455453935	5.173928900928075e-05	
23.47565379438362	0.002870011803595398	0.00282259901791457	5.205511478706522e-05	
23.839409429780538	0.0027871024963552443	0.0027561791405609722	5.248545534405875e-05	
24.20880146463373	0.0027738426480438524	0.0027676657728127386	5.295459145117633e-05	
24.583917235044	0.002830893547316617	0.0028521100595747615	5.338807802216422e-05	
24.964845430386426	0.0029643406259677128	0.0030084617847224056	5.3691002179980126e-05	
25.351676114279368	0.0031843095940504917	0.0032380411912170657	5.3732047410145925e-05	
25.744500745878433	0.003498846569577741	0.0035395122294026474	5.337148733273207e-05	
26.143412201500308	0.0038931066192026235	0.0038945126956119952	5.2671715165880405e-05	
26.548504796581717	0.004280522401064651	0.0042364124037766755	5.2435806285044795e-05	
26.959874307978602	0.00446423917607472	0.0044205323884229306	5.3870458306773226e-05	
27.377617996610834	0.00427678571349674	0.004293108769569634	5.545985374524994e-05	
27.801834630457815	0.003821710184761858	0.003876028975008842	5.457937997204645e-05	
28.232624507910387	0.003332794154063618	0.0033630948768764296	5.254024083578917e-05	
28.670089481484574	0.002933842507581823	0.0029178680633271856	5.129797212086227e-05	
29.114332981902788	0.0026483665788704968	0.002601756649463521	5.11672962799264e-05	
29.565460042548164	0.0024662283173012257	0.0024172639317598054	5.175167687586776e-05	
30.0235773242978	0.0023744098656262778	0.0023477311314120805	5.265451162487069e-05	
30.488793140740842	0.002365803612415355	0.002374381187997222	5.360022374642041e-05	
30.961217483787163	0.0024406526564893505	0.0024820275524268785	5.438053707704797e-05	
31.440962049673153	0.002604732854506817	0.0026594809201787614	5.480794663444034e-05	
31.928140265370157	0.002860596495696343	0.002894654068490857	5.477440825019121e-05	
32.42286731540228	0.0031783309948581464	0.0031597847318640708	5.45893412201324e-05	
32.925260169079685	0.003436894181059315	0.0033815942660866734	5.5299931670746364e-05	
33.435437608153904	0.003436061996133567	0.0034245898898868465	5.6586380171405577e-05	
33.95352025490161	0.003139790591994234	0.003190857394569535	5.536673209536634e-05	
34.479630600643624	0.002747558059409777	0.0027800127009738906	5.2420226281301866e-05	
35.01389303470575	0.0024182987777936473	0.002393439214984776	5.0934402719119e-05	
35.556433873828425	0.0021953929672789358	0.0021440770210656573	5.132140419259067e-05	
36.107381392031996	0.002075735461588715	0.00204423912846689	5.255489781920936e-05	
36.666865850944866	0.0020510237724542125	0.0020638925472708045	5.3832409188178596e-05	
37.23501953060145	0.002119198641074779	0.002168493135814257	5.476898027446688e-05	
37.81197676071744	0.0022822843005026097	0.002331192679551736	5.5328207414289306e-05	
38.397873952449665	0.002527018140473701	0.0025276414712077475	5.601425417885109e-05	
38.99284963064802	0.0027704949763032757	0.0027154788094178165	5.782289997580594e-05	
39.59704446660722	0.0028260060005464147	0.002800685661631113	5.944836191072217e-05	
40.21060131132589	0.0026064764690292394	0.0026566991968427424	5.6412628821200596e-05	
40.83366522928125	0.0022832305713352107	0.0023073065558485793	5.140772672843025e-05	
41.46638353272696	0.002019417712367472	0.001978280459896587	5.023294663815848e-05	
42.108905816522395	0.0018609418860465199	0.0018195780404997087	5.1753424431623884e-05	
42.76138399350171	0.0018072905241415748	0.0018170771319984053	5.348084084944416e-05	
43.42397233039088	0.0018544807867922426	0.001906392565239727	5.486827981656505e-05	
44.096827484281306	0.0020003308517059287	0.002041017340671836	5.676793476418769e-05	
44.78010853966855	0.0022175144777713328	0.002192493362266362	6.054561804919129e-05	
45.47397704606499	0.0023852545728476914	0.0023227506066968366	6.435403667989849e-05	
46.17859705619533	0.002320676306840307	0.0023357571795988978	5.974913484024686e-05	
46.894135164783904	0.00206372953560157	0.0021055563390751657	4.958060806070458e-05	
47.62076054794297	0.0018126993683315682	0.0017734258997657848	5.05364596954802e-05	
48.35864500317141	0.001659451534197488	0.0016227119469267683	5.4720585563773344e-05	
49.10796298997312	0.0016158857957947247	0.0016444972875255743	5.5771398205592596e-05	
49.86889167110482	0.001679126319292683	0.0017347965836175027	5.6724727882137526e-05	
50.641610954463076	0.0018381908331727916	0.0018444715148242046	6.234247762872922e-05	
51.42630353562007	0.0020222258122021748	0.0019553902264892783	7.07543596870436e-05	
52.22315494101898	0.002049192122822938	0.0020259567873762963	6.23823024577801e-05	
53.03235357183818	0.001855501799438579	0.001892599843707582	4.305959838872668e-05	
53.854090748535334	0.0016268833194573356	0.0015564060862553897	7.43578259157906e-05	
54.688560756081706	0.0014887749073209157	0.0014532798191951234	7.944766563411563e-05	
55.53596088989733	0.0014640411012470044	0.0015054702291801012	6.139321279817701e-05	
56.39649150249797	0.0015493746943438648	0.0015798176733503146	4.131709624721765e-05	
57.27035605086487	0.0017133359904020617	0.0016535139428059792	6.785053234360933e-05	
58.15776114454846	0.001819699819295081	0.0017317684667066972	0.00012683161140619937	
59.05891659451753	0.001708566678068628	0.0017819449053887325	0.00014375155818358856	
59.974035462765215	0.001498428551638142	0.0015204329761487688	3.8912361069490126e-05	
60.90333411268367	0.0013594341081894555	0.0013642344425895622	5.9765671525631564e-05	
61.847032260219336	0.0013360337202879533	0.0014031452798535754	6.901656680208043e-05	
62.80535302582078	0.001425050036451943	0.001443853459467569	5.768000842635182e-05	
63.778522987191536	0.0015744625799826502	0.0014791197502396032	9.591771677347217e-05	
64.76677223286032	0.0016103951449079514	0.0015338312951347995	0.00019444063177633897	
65.77033441658139	0.0014510813825914198	0.0017383952931820565	0.00034001766743839803	
66.78944681257751	0.0012837232107721273	0.001291656260924534	1.1861427194969891e-05	
67.82435037163955	0.0012224428252424202	0.0013242688022289408	0.00010202370637343852	
68.87528977809474	0.001280026012820385	0.001336006946663378	0.00011513831852462559	
69.94251350765792	0.0014136449505466559	0.0013342788136095154	0.0001215364285802627	
71.02627388617911	0.0014551128986053613	0.0013261746922033349	0.00014497778512261286	
72.12682714930152	0.001310013247814119	0.0013145023872933909	0.00016561545143687308	
73.24443350304374	0.0011658951546743967	0.001300606499822076	0.00016724813995982725	
74.37935718532088	0.0011340511648239857	0.001285235385208326	0.00015441631883373924	
75.53186652841877	0.0012180778488145678	0.00126885280779612	0.0001263403573456484	
76.7022340224364	0.0013283502695413056	0.001251769116497213	9.050467290589588e-05	
77.89073637971123	0.0012723555124113804	0.0012342038176049366	0.00010511364358264906	
79.09765460024283	0.0011190168001286485	0.0012163185357460542	0.00013752470464092377	
80.32327403813038	0.0010510374196148527	0.001198235823473169	0.0001479274416776268	
81.5678844690394	0.001105754756707191	0.0011800506236202552	0.00013455587786508722	
82.83178015871405	0.001213612168693523	0.001161837645528704	9.11389592185675e-05	
84.11525993255103	0.001177879179969099	0.0011436563331175033	7.087041407590418e-05	
85.41862724625115	0.001037194717580226	0.0011255543416160676	0.00011000438851399056	
86.74219025756646	0.0009822659743697808	0.001107570050389418	0.00013143038448336573	
88.08626189915832	0.00104862055818681	0.0010897344291750906	0.00012341673334436172	
89.45115995258467	0.0011321434972517176	0.0010720724562985249	7.537333367210267e-05	
90.83720712343391	0.0010496528915063094	0.0010546042175245953	6.0050971148275366e-05	
92.24473111762269	0.0009363224050867159	0.0010373457715327182	0.00010186288402859911	
93.67406471887617	0.0009390065709611144	0.0010203098411021403	0.00011970985332620598	
95.1255458674087	0.0010317871315676248	0.0010035063716331881	9.765500953800981e-05	
96.59951773982377	0.0010225091384616746	0.0009869429869933753	4.2131362586623344e-05	
98.09632883025184	0.0009027723927202314	0.0009706253647329652	7.316938792242381e-05	
99.61633303274554	0.0008727797868726579	0.0009545575471707236	0.00010532067186706879	
101.15988972495167	0.0009520304506700424	0.0009387422009032558	9.906609500561327e-05	
102.72736385307937	0.0009654897027145147	0.0009231808344285249	4.2563222862364446e-05	
104.31912601818526	0.0008544131410045537	0.0009078739814624807	5.744711258022937e-05	
105.93555256379533	0.0008254697027121072	0.0008928213559459617	9.428338067515496e-05	
107.57702566488457	0.0009019071154342967	0.0008780219835371769	9.017722820631181e-05	
109.24393341823551	0.0008943247032283278	0.0008634743134601355	3.2899507629751844e-05	
110.93666993419627	0.0007928679424230345	0.0008491763138589832	5.632728450637533e-05	
112.65563542986153	0.0007951929181687307	0.0008351255532411645	8.916834812314955e-05	
114.40123632369622	0.0008668446161519914	0.0008213192701415194	7.184190642162156e-05	
116.17388533162597	0.0008056136162137305	0.0008077544327778598	2.0774167275020923e-05	
117.9740015646163	0.0007387774504658365	0.0007944277901762372	6.611660417062954e-05	
119.802010627764	0.0007909879679862625	0.0007813359160060005	8.256317200866319e-05	
121.65834472092367	0.0008047332748452981	0.0007684752461694802	3.630923683802731e-05	
123.54344274089367	0.000715131855451945	0.0007558421110300855	4.10414893534502e-05	
125.45775038518534	0.0007267440899562525	0.000743432763028989	7.596235721802379e-05	
127.40172025740017	0.0007766908248408046	0.0007312434003291948	5.316400213027118e-05	
129.3758119742398	0.0006974208491134188	0.0007192701870325057	2.2725681950282655e-05	
131.3804922741741	0.0006825196415590006	0.0007075092704364753	6.632496087575452e-05	
133.41623512779302	0.0007391713054570199	0.0006959567957321985	5.772819997033516e-05	
135.48352184986857	0.0006728353433466175	0.0006846089184877192	1.3900113222034725e-05	
137.58284121315285	0.0006508958739423795	0.0006734618152141566	5.973467881602957e-05	
139.71468956393986	0.0007042209719734612	0.000662511692271037	5.460133409072449e-05	
141.879570939417	0.0006396137043907627	0.0006517547933326052	1.2783039308053827e-05	
144.07799718683648	0.0006283170770319397	0.0006411874056071341	5.747233575529069e-05	
146.31048808453184	0.0006708380731423225	0.0006308058649757463	4.5437799603922746e-05	
148.57757146481032	0.0006017224597689429	0.0006206065601952688	1.9641248592854093e-05	
150.87978333874923	0.0006161681803766115	0.0006105859362907083	5.744512431912642e-05	
153.2176680229263	0.0006292122381256416	0.0006007404972465859	2.8578877763840548e-05	
155.5917782681133	0.0005693169215502786	0.0005910668080922074	3.2714880643093766e-05	
158.00267538996428	0.0006112740824150444	0.0005815614964636992	5.3331310253726635e-05	
160.45092940172842	0.0005744137157412773	0.0005722212537149935	4.4810265975836055e-06	
162.9371191490193	0.0005580106885158019	0.0005630428356407091	4.605699137904574e-05	
165.46183244667284	0.0005868021499425799	0.0005540230628658369	3.431529072753707e-05	
168.02566621772516	0.0005293144930930873	0.0005451588209501421	2.459181685635624e-05	
170.6292266345446	0.0005657440141639286	0.0005364470602490844	4.753482898648201e-05	
173.27312926215015	0.0005267036130851373	0.0005278847955677462	1.291998106742037e-06	
175.9579992037507	0.0005276922097834304	0.0005194691056395971	4.4217792394870626e-05	
178.68447124853947	0.0005302387051832703	0.0005111971324578714	1.9063293008856158e-05	
181.45319002177868	0.0004971469349128842	0.0005030660804837686	3.388991903373094e-05	
184.2648101372089	0.0005252022971534799	0.0004950732157525902	3.1720141853127905e-05	
187.11999635182175	0.00047767681559441754	0.000487215864896185	2.288282589595886e-05	
190.019423723029	0.000510671953122205	0.00047949141409771236	3.7266559766220564e-05	
192.9637777682679	0.0004643710251996106	0.00047189730799261686	1.4069324629018825e-05	
195.95375462707955	0.000492635479965373	0.00046443104852788994	3.8280108052085785e-05	
198.99006122569847	0.00045257045230675185	0.00045709019379008164	8.617675884990212e-06	
202.0734154441926	0.00047561598401495197	0.0004498723568111135	3.729030912605678e-05	
205.20454628619316	0.000439909747856732	0.0004427752043597074	6.757052432999894e-06	
208.38419405125447	0.0004610937856869604	0.00043579645572516086	3.5619649388177217e-05	
211.6131105098844	0.00042602519138816754	0.000428933881499243	8.075724232856337e-06	
214.892059081287	0.0004484865741122379	0.00042218530236115743	3.332220501460703e-05	
218.22181501385919	0.0004121035551487724	0.0004155485878697767	1.2105498835116536e-05	
221.60316556848443	0.0004354312564542895	0.0004090216552667219	2.937386143715309e-05	
225.03691020466627	0.00040076340109402664	0.00040260246829328604	1.8175717019570838e-05	
228.5238607695462	0.00041810709385564756	0.00039628903602372266	2.2158404623138194e-05	
232.06484168985054	0.0003952175440737901	0.0003900794117169759	2.4824423024724436e-05	
235.66069016681035	0.00039490469958517816	0.00038397169168856573	1.0945729017110096e-05	
239.3122563741041	0.00039523609947471556	0.00037796401420399573	2.8995616713619994e-05	
243.0204036588648	0.0003725997353217392	0.0003720545583947896	6.0591767318821195e-06	
246.78600874580337	0.00038955086959159205	0.00036624154319798757	2.534023468184899e-05	
250.60996194449422	0.0003637277452378734	0.0003605232263197337	1.92347921446232e-05	
254.4931673598731	0.0003659115967871556	0.0003548979032233905	1.1017647553952317e-05	
258.43654310599635	0.0003681499742631105	0.0003493639061424586	2.6275954673259396e-05	
262.4410215231124	0.00034464976723443087	0.00034391960311843354	1.084506134264192e-05	
266.507549398097	0.0003549016113567738	0.00033856339706361853	1.6385497126544204e-05	
270.63708818830384	0.0003481361825731517	0.0003332937248488007	2.3887486782919254e-05	
274.8306142488838	0.00032956930840886034	0.0003281090564156175	8.477870019660328e-06	
279.08911906362675	0.00033854934177295965	0.00032300789391336113	1.5582003712030833e-05	
283.4136094793798	0.00033401187574105655	0.00031798877085990684	2.2804337367778008e-05	
287.80510794409827	0.0003154835225044325	0.00031305025132639865	1.1298128949265422e-05	
292.26465274858515	0.0003180409562356333	0.00030819092914528346	9.850037016179427e-06	
296.7932982719762	0.0003222487464755162	0.00030340942714124645	2.0967686736124334e-05	
301.3921152310292	0.00030711519487050526	0.00029870439638457475	1.7557389322496636e-05	
306.0621909332746	0.00029704419066634594	0.0002940745154664526	6.287815868250534e-06	
310.80462953409153	0.0003014407652964468	0.0002895184897956719	1.192381516531478e-05	
315.6205522977641	0.00030254040846229525	0.00028503505091623504	1.9386851914955633e-05	
320.5110978625849	0.00029081568862051514	0.0002806229558453108	1.7277329834122407e-05	
325.47742251006514	0.0002797729000865205	0.00027628098643100584	9.276168742834122e-06	
330.52070043831674	0.00027795267252939105	0.00027200794872940683	6.096937291300803e-06	
335.6421240396705	0.0002808273897286182	0.0002678026724003506	1.3055583538959723e-05	
340.8429041825955	0.00027971026185718005	0.0002636640101213842	1.7350910858927425e-05	
346.1242704979875	0.0002721444467338721	0.00025959083701937837	1.6911182035799803e-05	
351.4874716698928	0.0002627196739327683	0.0002555820501192634	1.3192108750945918e-05	
356.9337757307372	0.00025571294256329657	0.0002516365678093693	8.47108390330437e-06	
362.46447036112943	0.000252045973454374	0.00024775332932285146	5.439608328819152e-06	
368.08086319431027	0.0002505640370062399	0.00024393129423470254	6.675733494639416e-06	
373.7842821253185	0.00024966089866841547	0.00024016944197385425	9.492132124453578e-06	
379.57607562494815	0.00024821003203756234	0.0002364667713498856	1.1775997277905278e-05	
385.45761305857025	0.00024582674747509217	0.0002328223000938675	1.319275669998815e-05	
391.43028500989345	0.00024266397815623817	0.0002292350644128833	1.3877736183922831e-05	
397.49550360974456	0.00023906993058161048	0.00022570411855777432	1.407031049795917e-05	
403.6547028699399	0.00023535100775104846	0.00022222853440367885	1.3981251641557503e-05	
409.9093390223323	0.0002316822249327606	0.00021880740104293704	1.3742067979449482e-05	
416.26089086311043	0.00022809943401339014	0.00021543982438995191	1.3393135847601115e-05	
422.71086010243414	0.00022451220921251627	0.00021212492679760603	1.288795256605138e-05	
429.2607717194863	0.00022072216505809975	0.00020886184668484693	1.210743704849115e-05	
435.91217432302693	0.0002164777936596377	0.0002056497381750662	1.0894657665450093e-05	
442.6666405175339	0.00021162045524015683	0.00020248777074490854	9.13696131641048e-06	
449.52576727501685	0.00020632876238936015	0.00019937512888315863	6.957890503994756e-06	
456.4911763125926	0.0002013174629902366	0.0001963110117593667	5.235390528869842e-06	
463.56451447591087	0.0001977045818599256	0.00019329463290188262	5.896561777568666e-06	
470.74745412852144	0.0001963109843947566	0.00019032521988498194	8.537158740406258e-06	
478.04169354727435	0.00019642341762407924	0.00018740201402477524	1.084357630744533e-05	
485.4489573238469	0.0001950688892082053	0.0001845242700836058	1.0962273881727128e-05	
492.97099677249224	0.00018981277239946912	0.00018169125598264835	8.124199044910344e-06	
500.60959034410683	0.00018359903321126574	0.00017890225252243256	4.965227833118824e-06	
508.36654404671106	0.0001817169951831281	0.00017615655311102607	7.554821200433657e-06	
516.2436918724502	0.00018281638767775682	0.0001734534634996174	1.0287759394345943e-05	
524.242896231207	0.00017881031940738726	0.0001707923015252531	8.02421422181151e-06	
532.3660483909357	0.00017252499784691668	0.00016817239686048947	4.8880434832242654e-06	
540.6150689248177	0.00017294014908522152	0.00016559309076972747	8.844006797879576e-06	
548.9919081653474	0.00017147603612600924	0.0001630537358720097	8.461075252940688e-06	
557.4985466654523	0.00016485578020454547	0.00016055369591006457	4.7585837823060765e-06	
566.1369956667598	0.00016593217761334765	0.00015809234552539207	8.867455095635096e-06	
574.909297575119	0.00016210479104942143	0.00015566907003919156	6.436375586336449e-06	
583.8175264434902	0.00015851344511843172	0.0001532832652389408	6.557144164251514e-06	
592.8637884623186	0.00015882187822502852	0.0001509343371704409	7.935263571936618e-06	
602.0502224575035	0.0001529592367512411	0.00014862170193515053	5.1778111706653785e-06	
611.379000396087	0.00015427950466759648	0.00014634478549263664	8.05505583657927e-06	
620.8523278997751	0.00014834783461248924	0.00014410302346797827	4.968433927637469e-06	
630.4724447664181	0.00014935403339593923	0.00014189586096396384	7.5128714162655535e-06	
640.2416254995708	0.00014445817524611672	0.00013972275237792852	5.699585863642019e-06	
650.1621798462554	0.00014359137345119614	0.00013758316122308576	6.008994601996023e-06	
660.2364533430635	0.00014191412378684862	0.00013547655995420832	7.1772234162042195e-06	
670.4668278707137	0.00013744329943430816	0.00013340242979752563	4.222048006579771e-06	
680.8557222172046	0.0001380840669162104	0.0001313602605847023	6.753221625437617e-06	
691.4055926496942	0.00013513108458489804	0.0001293495505907734	6.521889401871135e-06	
702.1189334952396	0.00013126050226921384	0.00012736980637591266	4.151727842908702e-06	
712.9982777305363	0.00013091041017912524	0.00012542054263091674	5.49049105663502e-06	
724.0461975807946	0.00013009579490840044	0.0001235012820262918	6.780581935130202e-06	
735.2653051278958	0.00012689014530632708	0.0001216115550648326	5.926924138772557e-06	
746.6582529279726	0.00012367741264319038	0.00011975089993758983	4.387933200699369e-06	
758.2277346385576	0.0001217854669338703	0.00011791886238312306	3.9350995489542236e-06	
769.9764856554507	0.00012068781099338203	0.00011611499554994198	4.57408663690806e-06	
781.9072837594538	0.00011959539122914284	0.00011433885986204152	5.2581450340374035e-06	
794.0229497731273	0.00011820082968612011	0.00011259002288744025	5.625451159728723e-06	
806.3263482277227	0.00011656105106266263	0.00011086805920963353	5.727574421852527e-06	
818.82038804045	0.00011480338402926552	0.00010917255030187822	5.6716582626163756e-06	
831.5080232022387	0.00011297578498241086	0.00010750308440422576	5.499963319263386e-06	
844.3922534761538	0.0001110247544258249	0.00010585925640322732	5.173501295102814e-06	
857.4761251066391	0.00010885913933456446	0.00010424066771423229	4.618942489247856e-06	
870.7627315397452	0.00010653180288485531	0.00010264692616620969	3.889102867806839e-06	
884.2552141545192	0.00010446901488575923	0.0001010776458890206	3.4968329195306816e-06	
897.9567630057271	0.00010330557664382518	9.953244720307338e-05	4.1287786221126765e-06	
911.8706175780853	0.00010282297153162282	9.801095651129678e-05	5.042993776720914e-06	
926.0000675521785	0.00010123392567258935	9.651280619336649e-05	4.729504235906661e-06	
940.3484535822448	9.841036369887195e-05	9.503763450212519e-05	3.3982922083572555e-06	
954.9191680860141	9.747712977145925e-05	9.358508546213565e-05	4.206393873926707e-06	
969.715656046784	9.677279719412584e-05	9.215480877031054e-05	4.636831406173397e-06	
984.7414158279239	9.389738719760209e-05	9.074645969856393e-05	3.2187019624523693e-06	
1000.0	9.378955567155553e-05	8.935969899843027e-05	4.580155403284917e-06	


==> data/fig_delay_quadvf_bode_26.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005374187602787859	4.9990542098254355e-05	
0.10154950161807173	0.005424263851159186	0.00537444475274696	4.999011994208745e-05	
0.10312301278878754	0.005424523276890389	0.00537470995384825	4.9989684565702714e-05	
0.10472090554055413	0.005424790826154535	0.005374983458821192	4.998923555392819e-05	
0.10634355766636439	0.005425066754025711	0.005375265528370177	4.998877247848108e-05	
0.10799135281311975	0.005425351323631497	0.005375556431428821	4.9988294897544775e-05	
0.1096646805723366	0.005425644806410056	0.005375856445422528	4.998780235533757e-05	
0.11136393657225817	0.005425947482375599	0.005376165856539617	4.9987294381667515e-05	
0.11308952257139368	0.0054262596403925395	0.005376484960011289	4.998677049147513e-05	
0.11484184655350702	0.0054265815784585855	0.005376814060400752	4.9986230184347236e-05	
0.11662132282407707	0.005426913603997136	0.00537715347190179	4.998567294403434e-05	
0.11842837210825283	0.005427256034159231	0.00537750351864712	4.998509823793431e-05	
0.12026342165032622	0.005427609196135441	0.005377864535026863	4.9984505516575304e-05	
0.12212690531474645	0.0054279734274780105	0.00537823686601748	4.998389421306816e-05	
0.12401926368869937	0.005428349076433596	0.005378620867521524	4.99832637425448e-05	
0.12594094418627644	0.005428736502287014	0.0053790169067186	4.9982613501584756e-05	
0.12789240115425762	0.005429136075716311	0.005379425362427895	4.998194286761399e-05	
0.12987409597953362	0.005429548179159614	0.005379846625482696	4.99812511982905e-05	
0.13188649719819254	0.005429973207194128	0.005380281099117321	4.998053783085561e-05	
0.13393008060629666	0.005430411566927731	0.00538072919936687	4.9979802081489676e-05	
0.13600532937237603	0.005430863678403595	0.005381191355480269	4.997904324461789e-05	
0.13811273415166478	0.005431329975018294	0.005381668010347063	4.9978260592208546e-05	
0.14025279320210793	0.005431810903953884	0.005382159620938437	4.997745337305348e-05	
0.1424260125021654	0.005432306926624429	0.005382666658762986	4.9976620812001006e-05	
0.1446329058704415	0.005432818519137507	0.005383189610337737	4.997576210918975e-05	
0.14687399508716817	0.005433346172771236	0.0053837289776749765	4.997487643923679e-05	
0.14914981001757044	0.005433890394467337	0.005384285278785443	4.997396295041566e-05	
0.15146088873714358	0.0054344517073408516	0.005384859048198479	4.997302076378238e-05	
0.1538077776588715	0.005435030651207098	0.005385450837499736	4.997204897230068e-05	
0.15619103166241588	0.005435627783126487	0.005386061215887093	4.9971046639913184e-05	
0.15861121422530794	0.0054362436779678445	0.005386690770745407	4.9970012800597094e-05	
0.16106889755617235	0.005436878928990934	0.005387340108240831	4.9968946457380784e-05	
0.16356466273001555	0.0054375341484488495	0.005388009853935371	4.996784658131868e-05	
0.1660990998256107	0.005438209968211049	0.005388700653422448	4.9966712110449054e-05	
0.16867280806501112	0.005438907040407755	0.005389413172984225	4.9965541948706845e-05	
0.1712863959552255	0.005439626038096534	0.005390148100271525	4.9964334964782966e-05	
0.17394048143208848	0.005440367655951882	0.005390906145007138	4.99630899909818e-05	
0.17663569200636045	0.005441132610978662	0.005391688039713447	4.996180582199575e-05	
0.17937266491209122	0.005441921643250303	0.005392494540465221	4.996048121366985e-05	
0.18215204725728248	0.005442735516672695	0.005393326427668575	4.995911488170621e-05	
0.18497449617688488	0.005443575019774745	0.005394184506867058	4.995770550032554e-05	
0.18784067898816573	0.005444440966526612	0.005395069609575895	4.9956251700886236e-05	
0.1907512733484843	0.005445334197186709	0.005395982594145488	4.995475207045725e-05	
0.19370696741551147	0.005446255579178514	0.005396924346655259	4.995320515032274e-05	
0.1967084600099325	0.005447206007998417	0.005397895781839046	4.9951609434450445e-05	
0.19975646078067044	0.005448186408155774	0.005398897844043229	4.994996336790577e-05	
0.20285169037266976	0.0054491977341464114	0.005399931508218902	4.9948265345196624e-05	
0.2059948805972802	0.005450240971460936	0.005400997780949405	4.994651370856838e-05	
0.20918677460527996	0.005451317137629182	0.0054020977015146006	4.9944706746233715e-05	
0.21242812706258082	0.0054524272833022715	0.005403232342993372	4.9942842690538515e-05	
0.215719704328655	0.005453572493373758	0.005404402813405838	4.994091971606369e-05	
0.21906228463772706	0.0054547538881414455	0.0054056102568968995	4.993893593765042e-05	
0.22245665828277353	0.005455972624511519	0.0054068558549627615	4.9936889408364216e-05	
0.22590362780237347	0.005457229897246689	0.00540814082772218	4.99347781173674e-05	
0.22940400817045398	0.005458526940260196	0.005409466435234263	4.993259998772975e-05	
0.23295862698897662	0.005459865027957506	0.005410833978864702	4.9930352874152544e-05	
0.2365683246836085	0.005461245476627704	0.005412244802702488	4.992803456059242e-05	
0.2402339547024262	0.0054626696458866635	0.005413700295029141	4.992564275782154e-05	
0.243956383717698	0.005464138940174127	0.005415201889842688	4.992317510088406e-05	
0.24773649183079302	0.005465654810306995	0.005416751068438683	4.992062914643268e-05	
0.2515751727802653	0.005467218755091224	0.005418349361050666	4.991800237001621e-05	
0.2554733341531623	0.005468832322994797	0.005419998348552605	4.9915292163207526e-05	
0.2594318975996074	0.005470497113884431	0.005421699664225967	4.99124958306614e-05	
0.26345179905070754	0.005472214780828768	0.005423454995594222	4.990961058703372e-05	
0.2675339889398373	0.005473987031970941	0.005425266086327677	4.9906633553791596e-05	
0.27167943242735193	0.005475815632473577	0.0054271347382217556	4.990356175589539e-05	
0.2758891096287819	0.005477702406539429	0.005429062813251913	4.990039211836304e-05	
0.28016401584656353	0.005479649239510991	0.00543105223570863	4.9897121462657274e-05	
0.2845051618053608	0.0054816580800526905	0.0054331049944160185	4.9893746502993676e-05	
0.28891357389103245	0.005483730942419305	0.00543522314503783	4.989026384243548e-05	
0.2933902943933029	0.005485869908814605	0.005437408812474813	4.9886669968878494e-05	
0.29793638175219256	0.005488077131844315	0.005439664193357591	4.988296125084349e-05	
0.30255291080826724	0.005490354837067749	0.00544199155863945	4.9879133933115596e-05	
0.30724097305676445	0.00549270532565273	0.005444393256293673	4.987518413218955e-05	
0.31200167690565833	0.00549513097713862	0.00544687171412029	4.987110783153577e-05	
0.3168361479377224	0.0054976342523125705	0.0054494294426673875	4.9866900876673654e-05	
0.3217455291766536	0.005500217696204384	0.005452069038272428	4.986255897002276e-05	
0.32673098135731937	0.005502883941205672	0.005454793186229293	4.985807766554795e-05	
0.33179368320019265	0.005505635710319319	0.005457604664087097	4.9853452363172405e-05	
0.33693483169003946	0.0055084758205456216	0.005460506345087187	4.984867830296379e-05	
0.3421556423589239	0.005511407186411764	0.005463501201745069	4.984375055904275e-05	
0.3474573495735992	0.005514432823651802	0.005466592309584432	4.983866403325357e-05	
0.35284120682735126	0.005517555853044597	0.005469782851030777	4.983341344854853e-05	
0.3583084870363649	0.005520779504417698	0.005473076119472733	4.9827993342067234e-05	
0.3638604828406817	0.005524107120825563	0.005476475523499436	4.982239805794371e-05	
0.3694985069098218	0.0055275421629110465	0.005479984591323037	4.9816621739739864e-05	
0.37522389225314035	0.00553108821345963	0.005483606975395779	4.9810658322588526e-05	
0.3810379925349945	0.00553474898215636	0.005487346457231755	4.980450152493799e-05	
0.3869421823947922	0.005538528310556225	0.005491206952444049	4.9798144839958535e-05	
0.39293785777200174	0.005542430177279159	0.005495192516008585	4.9791581526511744e-05	
0.39902643623619527	0.005546458703441729	0.005499307347766769	4.978480459971793e-05	
0.4052093573222091	0.005550618158338223	0.005503555798179683	4.977780682108607e-05	
0.41148808287049476	0.005554912965384682	0.005507942374347496	4.9770580688171186e-05	
0.41786409737274555	0.005559347708340252	0.005512471746308486	4.9763118423722385e-05	
0.4243389083228771	0.005563927137821221	0.0055171487536331415	4.975541196432769e-05	
0.43091404657344795	0.005568656178124012	0.00552197841232967	4.9747452948498055e-05	
0.4375910666976019	0.005573539934374531	0.005526965922078379	4.973923270416906e-05	
0.4443715473566186	0.0055785837000223645	0.0055321166738135485	4.973074223557608e-05	
0.45125709167315986	0.005583792964699582	0.005537436257672553	4.972197220948497e-05	
0.4582493276102989	0.0055891734224651915	0.0055429304713334555	4.971291294071356e-05	
0.4653499083564233	0.005594730980457723	0.005548605328763548	4.970355437693481e-05	
0.4725605127161014	0.005600471767979969	0.005554467069403015	4.969388608268325e-05	
0.4798828455070056	0.0056064021460414904	0.005560522167809403	4.968389722253164e-05	
0.4873186379629853	0.005612528717386358	0.005566777343790433	4.9673576543406445e-05	
0.49486964814338685	0.005618858337035425	0.005573239573054607	4.9662912355938506e-05	
0.5025376613487146	0.005625398123374565	0.0055799160984110864	4.965189251484499e-05	
0.5103244905427329	0.00563215546982249	0.005586814441552588	4.964050439823111e-05	
0.5182319767811088	0.00563913805711419	0.005593942415457455	4.9628734885780606e-05	
0.5262619896466971	0.0056463538662386605	0.005601308137449655	4.9616570335737894e-05	
0.5344164276915693	0.005653811192072347	0.005608920042958273	4.960399656061359e-05	
0.5426972188858914	0.005661518657752862	0.005616786900021167	4.959099880152513e-05	
0.5511063210737586	0.005669485229840789	0.005624917824580705	4.957756170108648e-05	
0.559645722436092	0.005677720234320972	0.005633322296623154	4.9563669274728126e-05	
0.5683174419607084	0.005686233373498613	0.0056420101772171214	4.954930488038175e-05	
0.5771235299196736	0.0056950347438497065	0.005650991726510766	4.953445118636463e-05	
0.5860660683540517	0.005704134854889907	0.005660277622751975	4.9519090137379404e-05	
0.595147171566167	0.0057135446491309895	0.005669878982400838	4.9503202918478383e-05	
0.604368986619493	0.005723275523199402	0.005679807381409066	4.94867699168406e-05	
0.6137336938462858	0.005733339350197404	0.005690074877746996	4.9469770681230866e-05	
0.6232435073630855	0.005743748503393699	0.005700694035265282	4.9452183878923034e-05	
0.6329006755942035	0.005754515881337529	0.005711677948985345	4.9433987249979724e-05	
0.6427074818033226	0.005765654934497825	0.005723040271920454	4.941515755858301e-05	
0.6526662446333333	0.005777179693537498	0.005734795243537594	4.939567054131202e-05	
0.6627793186545348	0.00578910479934205	0.005746957719979561	4.9375500852047343e-05	
0.6730490949213316	0.0058014455349317574	0.0057595432061767204	4.935462200327047e-05	
0.6834780015375548	0.0058142178593977335	0.005772567889988899	4.9333006303509455e-05	
0.6940685042305437	0.005827438444014166	0.005786048678529968	4.9310624790568214e-05	
0.7048231069341222	0.005841124710692367	0.0058000032368409156	4.928744716026664e-05	
0.7157443523806098	0.005855294872956756	0.0058144500290917955	4.9263441690275926e-05	
0.7268348227020044	0.005869967979638942	0.005829408362508923	4.9238575158698526e-05	
0.7380971400404808	0.005885163961503703	0.005844898434241343	4.921281275692058e-05	
0.7495339671683494	0.005900903681040034	0.005860941381400001	4.918611799629278e-05	
0.7611480081176202	0.005917208985671906	0.005877559334524467	4.9158452608112616e-05	
0.7729420088193235	0.005934102764666989	0.0058947754747557726	4.9129776436314775e-05	
0.784918757752735	0.005951609010047733	0.00591261409501994	4.910004732227826e-05	
0.7970810866046624	0.0059697528818381754	0.005931100665555857	4.9069220981054426e-05	
0.8094318709389453	0.005988560778011821	0.0059502619041530945	4.90372508682347e-05	
0.8219740308763326	0.006008060409541536	0.005970125851500833	4.900408803667981e-05	
0.8347105317848907	0.006028280880991827	0.005990721952088547	4.896968098212108e-05	
0.847644384981113	0.006049252777137794	0.006012081141142914	4.8933975476699613e-05	
0.8607786484418896	0.0060710082561438485	0.006034235938134288	4.8896914389273846e-05	
0.8741164275275125	0.0060935811498897315	0.006057220547440451	4.8858437491285555e-05	
0.8876608757158821	0.006117007072092104	0.006081070966816087	4.8818481246799083e-05	
0.9014151953480897	0.006141323534937894	0.006105825104384237	4.877697858523402e-05	
0.9153826383855528	0.006166570075021448	0.00613152290494192	4.873385865506908e-05	
0.9295665071788846	0.00619278838946273	0.006158206486457095	4.868904655668984e-05	
0.9439701552486742	0.006220022483179214	0.0061859202877295695	4.864246305228871e-05	
0.9585969880783669	0.006248318828391424	0.006214711228295602	4.859402425049374e-05	
0.9734504639194281	0.006277726537562866	0.006244628881776619	4.854364126320101e-05	
0.9885340946089864	0.006308297551111077	0.0062757256640082635	4.849121983167548e-05	
1.0038514464001433	0.006340086841380235	0.0063080570374395425	4.843665991877336e-05	
1.01940614080515	0.006373152634539353	0.006341681733465129	4.837985526363976e-05	
1.0352018554516484	0.006407556652266856	0.006376661994550311	4.832069289490614e-05	
1.051242324952181	0.006443364375305372	0.006413063838230823	4.825905259783477e-05	
1.0675313417871697	0.006480645331224222	0.006450957345322767	4.8194806330393195e-05	
1.0840727572015847	0.006519473409015627	0.006490416974966019	4.812781758249243e-05	
1.1008704821154982	0.006559927203479906	0.006531521909452809	4.80579406720378e-05	
1.117928488048752	0.006602090392731022	0.006574356432168504	4.7985019970503694e-05	
1.1352508080599522	0.006646052152584438	0.006619010342400997	4.7908889049897066e-05	
1.1528415377000134	0.006691907612083157	0.0066655794112677426	4.782936974183801e-05	
1.1707048359804781	0.006739758354985492	0.006714165883575424	4.774627109832052e-05	
1.1888449263568397	0.006789712972692065	0.006764879031079098	4.7659388242294825e-05	
1.2072660977271032	0.006841887674844229	0.006817835763359825	4.7568501094594335e-05	
1.225972705445816	0.006896406964699318	0.006873161303409889	4.7473372961931485e-05	
1.2449691723538168	0.00695340438740056	0.0069309899360230935	4.737374896856781e-05	
1.2642599898239333	0.007013023360435986	0.006991465838259509	4.726935431182617e-05	
1.2838497188228888	0.007075418096951618	0.00705474400261879	4.715989231886887e-05	
1.3037429909896587	0.00714075463418496	0.007120991265149682	4.7045042278943206e-05	
1.3239445097305402	0.00720921198115948	0.007190387452588626	4.6924457021682475e-05	
1.3444590513311867	0.007280983401981287	0.007263126664809462	4.679776020777473e-05	
1.3652914660858761	0.0073562778536698185	0.007339418711442428	4.666454329360556e-05	
1.386446679444272	0.007435321600512311	0.0074194907245606284	4.652436212584743e-05	
1.4079296931759626	0.007518360030552233	0.007503588972929942	4.6376733115839795e-05	
1.4297455865530366	0.007605659704120427	0.007591980907588517	4.6221128936308655e-05	
1.451899517550985	0.007697510669437721	0.00768495747360615	4.6056973675133366e-05	
1.4743967240682132	0.007794229086434819	0.007782835728945458	4.5883637371675025e-05	
1.4972425251644468	0.007896160207267607	0.007885961818621607	4.5700429851388174e-05	
1.5204423223183279	0.008003681770824472	0.007994714361102228	4.550659376354808e-05	
1.5440016007044985	0.00811720787916419	0.008109508314437621	4.5301296715517315e-05	
1.5679259304904682	0.008237193436711258	0.008230799402379117	4.5083622385382586e-05	
1.5922209681535842	0.00836413924870089	0.008359089196254233	4.485256048382973e-05	
1.6168924578184014	0.008498597894477392	0.008494930967278509	4.460699542720386e-05	
1.6419462326147771	0.008641180514654628	0.008638936447129398	4.434569357915197e-05	
1.667388216057011	0.008792564679921833	0.008791783663043763	4.4067288921752e-05	
1.6932244234443516	0.008953503544794059	0.008954226048773842	4.3770267034426685e-05	
1.7194609632832076	0.009124836533620511	0.009127103076168624	4.34529472999975e-05	
1.7461040387313935	0.009307501860930205	0.009311352706145026	4.3113463336258174e-05	
1.7731599490647525	0.009502551256616804	0.009508026025216273	4.2749741792725945e-05	
1.8006350911665105	0.009711167352294157	0.009718304518215086	4.23594798926295e-05	
1.828535961039703	0.009934684293243238	0.009943520534118285	4.194012249935807e-05	
1.8568691553430368	0.010174612277010128	0.0101851816360685	4.148884013989501e-05	
1.885641372950552	0.010432666893049362	0.010444999696712365	4.100251047753579e-05	
1.9148594165354507	0.010710804358373677	0.010724925816046152	4.0477707440696754e-05	
1.9445301941784663	0.01101126402552807	0.011027192414191297	3.9910704987142376e-05	
1.974660721001155	0.011336619898646346	0.011354364202589185	3.929750697741106e-05	
2.0052581208244957	0.011689843352576581	0.011709400184863647	3.863392194514307e-05	
2.036329627853186	0.01207437983556667	0.012095729408388732	3.791571351255519e-05	
2.067882588386045	0.012494243078490777	0.01251734390860354	3.7138876853508106e-05	
2.0999244625529108	0.01295413126514537	0.01297891319047464	3.6300124023123905e-05	
2.132462826078452	0.013459570764168679	0.013485925698392203	3.539771446540281e-05	
2.1655053720733157	0.014017094383234806	0.014044864034686952	3.4432854739021645e-05	
2.199059912853022	0.01463446261140224	0.014663422128319972	3.3412032590788776e-05	
2.2331343817850464	0.015320937736450909	0.015350773904086462	3.235086686656387e-05	
2.267736835164523	0.016087621476553262	0.016117903692446253	3.128035050740142e-05	
2.302875454119006	0.01694786550384721	0.01697800735557573	3.0256649462523264e-05	
2.3385585465427567	0.01791775800621537	0.017946967058862336	2.9375494574236863e-05	
2.3747945490609914	0.019016671911604395	0.01904388577047991	2.8790498673250148e-05	
2.411592029024571	0.020267818294491997	0.02029162732271747	2.8729192340269646e-05	
2.4489596865355954	0.021698654295842508	0.021717218227243165	2.9490015743121512e-05	
2.4869063565043885	0.02334079306620182	0.023351775979306204	3.1396076946661095e-05	
2.5254410107383527	0.025228646615432605	0.02522923394957353	3.469728386418797e-05	
2.564572760063192	0.0273952140688017	0.027382356333304634	3.944552815815395e-05	
2.604310856476998	0.029861959535306532	0.029833130077370002	4.535793182009843e-05	
2.6446646953377266	0.03261758807070385	0.032572509208596355	5.1623882632114996e-05	
2.6856438175845567	0.035579197637971204	0.03552287562650872	5.66214862115449e-05	
2.727257911993673	0.03853506560646704	0.03848110085737302	5.774023462862589e-05	
2.769516817469004	0.04109526684059574	0.04106454910019569	5.2121841296608324e-05	
2.812430525368455	0.04272797271769445	0.04273511146754552	4.0138983177266604e-05	
2.8560091818661824	0.042963205670601384	0.042995889277731174	3.309936591875163e-05	
2.9002630903514777	0.04167569327967353	0.04169741086787062	4.219802446082858e-05	
2.945202713864811	0.039171058633701454	0.03915698669159433	5.199388798717832e-05	
2.9908386775716385	0.035984158760001946	0.03594257700152071	5.2557891441701264e-05	
3.0371817712745264	0.032614448087501836	0.03256921393639081	4.543127580561777e-05	
3.0842429519642045	0.029391713879038165	0.02935994225154031	3.5455088449344656e-05	
3.1320333464101533	0.026475642534881955	0.026462636587953982	2.6791452203969303e-05	
3.180564253791325	0.023912190859039395	0.023915991280618467	2.215944771084724e-05	
3.2298471483676323	0.021688506698900815	0.021704626143026137	2.2098329765768997e-05	
3.2798936821928324	0.01976801912079391	0.019791932097076463	2.4737927235471337e-05	
3.3307156878694446	0.018108489083498682	0.01813650416106709	2.814724779473753e-05	
3.3823251813463506	0.016669901035344034	0.016699279211854694	3.1428128949731316e-05	
3.43473436475976	0.015417242296182845	0.0154460541220208	3.429843163530014e-05	
3.487955629318178	0.01432098273965856	0.014347915429558211	3.6715678690063164e-05	
3.542001558232087	0.013356638872922814	0.013380825999764707	3.871737370220223e-05	
3.5968849296890193	0.012504052653552465	0.01252494269889	4.0361766698003074e-05	
3.6526187198747286	0.011746651018450299	0.011763911763658244	4.1706856454649154e-05	
3.7092161060411786	0.011070785086451663	0.011084236077290468	4.2803701606865714e-05	
3.7666904696220658	0.010465175148875318	0.010474740699797662	4.3695069333719844e-05	
3.8250553993966134	0.009920458059374396	0.009926134807241535	4.4415982882078814e-05	
3.884324694702404	0.009428823443963215	0.009430658049128196	4.499483157123395e-05	
3.9445123686979775	0.008983723175487181	0.008981797052434943	4.5454533604969756e-05	
4.005632651675993	0.00857963977541511	0.00857405868343558	4.5813573881781435e-05	
4.067699994427721	0.00821190161694516	0.008202788612747387	4.6086871722766005e-05	
4.130729071659682	0.007876535091615303	0.007864025811582251	4.628648411961583e-05	
4.194734785463209	0.007570145928917986	0.007554385488814642	4.6422166822804327e-05	
4.259732268837781	0.007289823537015398	0.007270964556238733	4.650181857357934e-05	
4.325736889268946	0.007033063575741139	0.007011264983434032	4.653183162750838e-05	
4.392764252361694	0.0067977050284278384	0.006773131411930223	4.651736803592929e-05	
4.460830205530115	0.006581878860736052	0.006554700187890036	4.646257739902367e-05	
4.5299508417442365	0.006383965991849373	0.0063543575877678905	4.637076850049658e-05	
4.600142503334918	0.006202562797349324	0.006170705490282116	4.624454450497685e-05	
4.671421785857698	0.006036452746789051	0.006002533121345966	4.60859092157395e-05	
4.743805542016518	0.005884583078277075	0.005848793790676265	4.5896350170399685e-05	
4.817310885648243	0.005746045647244134	0.005708585768613192	4.567690300649733e-05	
4.891955195768907	0.005620061272388114	0.005581136633947781	4.542820047598614e-05	
4.967756120682691	0.005505967050442351	0.005465790569666305	4.515050865955896e-05	
5.044731582154526	0.005403206232104898	0.005361998202374077	4.4843752273508587e-05	
5.122899779647386	0.005311320351446364	0.005269308679775189	4.450753043006933e-05	
5.202279194625215	0.005229943386208353	0.005187363764622963	4.4141123772242235e-05	
5.282888594922542	0.005158797801455593	0.005115893797738284	4.3743493529139964e-05	
5.364747039181794	0.005097692398278881	0.00505471545114713	4.331327270569128e-05	
5.447873881359371	0.005046521956594816	0.005003731258958042	4.2848749314163716e-05	
5.532288775301544	0.005005268730499954	0.004962930982144677	4.234784126048968e-05	
5.618011679391243	0.004974005930405663	0.004932394938111614	4.1808062205950016e-05	
5.705062861266868	0.004952903413328312	0.004912299511701013	4.122647742976217e-05	
5.793462902614208	0.004942235907474134	0.004902925167213127	4.059964842418246e-05	
5.883232704032601	0.004942394227732782	0.004904667408927242	3.9923564679037996e-05	
5.974393489976511	0.004953900105725341	0.004918051301036617	3.9193560904196e-05	
6.06696681377367	0.004977425476506466	0.004943750371235234	3.840421789567707e-05	
6.160974562720967	0.005013817354605844	0.004982611005414285	3.754924557685782e-05	
6.25643896325932	0.005064129824008058	0.005035683822182588	3.6621347841461954e-05	
6.353382586228693	0.005129665201443958	0.005104264035162479	3.561207148340519e-05	
6.451828352204593	0.005212027169433567	0.005189943525272736	3.451164729636012e-05	
6.551799536917215	0.005313189700165262	0.0052946783361616035	3.330884354341635e-05	
6.653319776754563	0.005435587025660728	0.005420876690292714	3.1990876977892416e-05	
6.756413074350862	0.005582231927000765	0.005571514566049514	3.054347825910919e-05	
6.861103804261538	0.0057568724556142275	0.005750288605833939	2.8951317036132615e-05	
6.9674167187261515	0.0059642011779363095	0.005961819940805525	2.719922492943407e-05	
7.075376953520617	0.006210136515599504	0.00621192776593826	2.5275170047793217e-05	
7.1850100339000935	0.006502203009782444	0.006507998442311377	2.317711215700389e-05	
7.2963418806339915	0.006850046070255494	0.006859484276482037	2.0928598649864676e-05	
7.40939881613446	0.007266124652774247	0.007278573800611608	1.8614099150936005e-05	
7.5242075706798515	0.00776662383676558	0.007781074546654073	1.6455773355038416e-05	
7.640795288734611	0.008372592101928592	0.008387515821109337	1.494740066464985e-05	
7.759189535367103	0.009111158845227963	0.009124342858496476	1.4910399372400787e-05	
7.879418302766868	0.010016213609273057	0.010024639563864863	1.702581762437678e-05	
8.001510016862884	0.01112656762760469	0.01112656337120703	2.106724412388173e-05	
8.125493544044346	0.012476061722380577	0.012464349474677843	2.5793555492181843e-05	
8.251398197985628	0.014062365812389222	0.01403920892781125	2.8761715222168862e-05	
8.379253746576957	0.015772602090359994	0.015747276504965553	2.5578613858956896e-05	
8.509090418962503	0.017271216392679953	0.017260908120671988	1.0853342195162916e-05	
8.640938912687513	0.018003268138857182	0.018005344330594784	1.562043926588291e-05	
8.774830400956196	0.017554264842602703	0.017533176252850433	3.636773877200969e-05	
8.910796540002062	0.016065689998674762	0.016029411510457527	3.630217931681251e-05	
9.048869476572474	0.01411405833154333	0.014106743646754223	2.81359623954011e-05	
9.189081855529167	0.012220347723216845	0.012246441892579379	3.2016189586336105e-05	
9.331466827566528	0.010604418807657827	0.010644958688852407	4.083097175596834e-05	
9.476058057049498	0.009289918496270293	0.009329185445237333	4.743203077351473e-05	
9.622889729972897	0.008234362158403058	0.00826427081814781	5.133458568086687e-05	
9.771996562044086	0.007385920580883647	0.007403467760559721	5.329506113769597e-05	
9.923413806890872	0.00669997330384333	0.006704806751920418	5.398833396219662e-05	
10.0771772643966	0.0061416796488975795	0.006134698020520858	5.3868450305194595e-05	
10.233323289164382	0.005684712830798098	0.005667363985689658	5.322042152382046e-05	
10.391888799112495	0.005309368134253628	0.005283317661002402	5.221945013758159e-05	
10.552911284202958	0.005000912239397668	0.004967893060931585	5.0972213393107044e-05	
10.716428815305356	0.004748322578717646	0.004710069529715057	4.9542738961310085e-05	
10.882480053198018	0.00454337206968363	0.00450159446527209	4.796816898461234e-05	
11.051104257708666	0.004379980831793293	0.004336350259549276	4.626835204906927e-05	
11.222341296996655	0.004253766329442241	0.004209908565565261	4.445176457037802e-05	
11.39623165697915	0.004161741362674818	0.0041192268627920515	4.251930804056386e-05	
11.572816450903245	0.00410212585108966	0.0040624558047719	4.0466990703246573e-05	
11.752137429066462	0.004074251791845142	0.0040388377061466975	3.828827488014615e-05	
11.93423698868786	0.004078551737594391	0.004048686558858794	3.597692252677283e-05	
12.119158183932093	0.004116630695470181	0.004093448796819463	3.353158640188216e-05	
12.306944736088793	0.004191430376877085	0.00417585228974068	3.09644460365083e-05	
12.497641043909683	0.00430750340170869	0.004300158746668965	2.8318456830658465e-05	
12.691292194105861	0.004471421511337145	0.004472539914701385	2.5702034033728105e-05	
12.887943972007742	0.004692338240956113	0.004701593116641318	2.3354714616518267e-05	
13.08764287239018	0.004982687664361533	0.004998973145254056	2.1744690082295185e-05	
13.290436110465315	0.005358851960770013	0.005379976273241728	2.1604086594667325e-05	
13.496371633045765	0.005841159961147956	0.0058634747398007645	2.3640282048387186e-05	
13.705498129880782	0.006451231586018673	0.006469360338644431	2.793666930889024e-05	
13.917865045168076	0.007201282636892322	0.007208516519226317	3.3620361446319584e-05	
14.133522589243995	0.008063779336359081	0.008054369097792542	3.878773824802626e-05	
14.35252175045488	0.00891021722703414	0.008884078763632687	4.072328534641652e-05	
14.574914307212275	0.00946003034454182	0.009425278382597796	3.751983761005414e-05	
14.800752840235097	0.009397570453524073	0.00937032712787641	2.8962835124919815e-05	
15.030090744981337	0.008689391648742186	0.008693140239568449	2.330760660967272e-05	
15.262982244272472	0.007661622704064845	0.007695895381835154	3.47013891073648e-05	
15.499482401113475	0.006649329577848658	0.006689091293183293	4.681146727202187e-05	
15.739647131711472	0.005794473491933205	0.005820509211885566	5.3168086477130784e-05	
15.98353321869612	0.005114772273298599	0.005120538320166293	5.5097991392373304e-05	
16.23119832454485	0.004586812201515751	0.004573329646226682	5.4394852138156093e-05	
16.482701005216104	0.004181415529666421	0.004152917444275722	5.221515480176611e-05	
16.738100723993853	0.003873938166382667	0.003835701807439759	4.9204748188705095e-05	
16.997457865546615	0.0036459341392496084	0.0036033442388684203	4.57122929795877e-05	
17.26083375020432	0.0034844937112161276	0.003442629281450622	4.1932980552225656e-05	
17.528290648456405	0.003381258811289045	0.003344664689688648	3.799885888940753e-05	
17.799891795674554	0.003331665700652978	0.0033041632562714456	3.404869145139229e-05	
18.075701407063548	0.0033345258849243014	0.0033189971997862923	3.0308535629980008e-05	
18.35578469284383	0.0033919396257107593	0.003390043755109675	2.721054972238383e-05	
18.64020787366921	0.003509494729913863	0.0035212727654373964	2.5525368517043118e-05	
18.929038196283646	0.0036966051160120684	0.0037199232145428006	2.627244930946014e-05	
19.222343949420477	0.003966487500064281	0.003996295905620334	3.009543964032445e-05	
19.52019447994806	0.004334145746862829	0.004361733351176199	3.663203181723798e-05	
19.822660209265607	0.004807650705293353	0.0048208359517153705	4.441196559111172e-05	
20.12981264995304	0.0053620099836566145	0.005349107423516424	5.0446213602784594e-05	
20.441724422678867	0.005885912542444029	0.005847529089188299	4.9702278677074675e-05	
20.75846927337004	0.006148785374855294	0.006111115102418989	3.797927867740507e-05	
21.08012209064783	0.0059467385006308346	0.005946549200249653	2.553902556578273e-05	
21.406758923533914	0.005366307943762093	0.00540302138226961	3.688645762061301e-05	
21.738456999430788	0.004686314648652798	0.0047238660720395256	5.0389408731863495e-05	
22.075294742380795	0.004087254603792746	0.004100527184991714	5.540229736528882e-05	
22.417351791608088	0.003618031551815411	0.00360371514973579	5.427067710592087e-05	
22.764709020347887	0.0032713501782864456	0.003237770949732607	4.98627859185746e-05	
23.1174485549675	0.0030276936869299137	0.002986658286595576	4.3916494336648185e-05	
23.47565379438362	0.002870011803595398	0.0028328735715368535	3.745317578251446e-05	
23.839409429780538	0.0027871024963552443	0.0027629027031998137	3.134137525312097e-05	
24.20880146463373	0.0027738426480438524	0.0027681849421208825	2.686622291015005e-05	
24.583917235044	0.002830893547316617	0.0028449707299434655	2.602653578508562e-05	
24.964845430386426	0.0029643406259677128	0.00299386569372883	3.0216542172741608e-05	
25.351676114279368	0.0031843095940504917	0.003218427944165153	3.846842908318979e-05	
25.744500745878433	0.003498846569577741	0.0035201885227426222	4.818525155505175e-05	
26.143412201500308	0.0038931066192026235	0.0038833389609589366	5.5138343215087325e-05	
26.548504796581717	0.004280522401064651	0.00423935555274812	5.2363721311371255e-05	
26.959874307978602	0.00446423917607472	0.004431354510442915	3.517219182621674e-05	
27.377617996610834	0.00427678571349674	0.004294442148710921	2.8091047400697383e-05	
27.801834630457815	0.003821710184761858	0.003864469525602409	4.6846183401400456e-05	
28.232624507910387	0.003332794154063618	0.0033520728953567156	5.6284520431183444e-05	
28.670089481484574	0.002933842507581823	0.00291710490516983	5.432905615770765e-05	
29.114332981902788	0.0026483665788704968	0.0026108162225671047	4.638851457211563e-05	
29.565460042548164	0.0024662283173012257	0.002429848319193658	3.64176210207434e-05	
30.0235773242978	0.0023744098656262778	0.0023565207231232396	2.766566826222364e-05	
30.488793140740842	0.002365803612415355	0.0023741344948466497	2.4899684690380923e-05	
30.961217483787163	0.0024406526564893505	0.002471215774132002	3.135527460193767e-05	
31.440962049673153	0.002604732854506817	0.0026411543295636057	4.3215559971865933e-05	
31.928140265370157	0.002860596495696343	0.0028768508855209376	5.4851430799270674e-05	
32.42286731540228	0.0031783309948581464	0.003153753371606828	5.8951051551574104e-05	
32.925260169079685	0.003436894181059315	0.0033922666482759873	4.577670792211067e-05	
33.435437608153904	0.003436061996133567	0.0034357786732173894	2.494505446047858e-05	
33.95352025490161	0.003139790591994234	0.0031830880409546257	4.489987760850448e-05	
34.479630600643624	0.002747558059409777	0.0027663435171825746	5.835596198841178e-05	
35.01389303470575	0.0024182987777936473	0.002393608763543333	5.350094877395955e-05	
35.556433873828425	0.0021953929672789358	0.00215707926610795	3.980872722412244e-05	
36.107381392031996	0.002075735461588715	0.0020569190409322224	2.6113967012567296e-05	
36.666865850944866	0.0020510237724542125	0.0020653649778425965	2.4508292769731896e-05	
37.23501953060145	0.002119198641074779	0.0021564518286505117	3.777776079865881e-05	
37.81197676071744	0.0022822843005026097	0.002312399102675861	5.3804657201406206e-05	
38.397873952449665	0.002527018140473701	0.0025159718413970506	6.28831449411657e-05	
38.99284963064802	0.0027704949763032757	0.0027238181266309993	5.2654386558296794e-05	
39.59704446660722	0.0028260060005464147	0.0028187368081382695	2.4971769373636186e-05	
40.21060131132589	0.0026064764690292394	0.002651579222194953	4.774399432258198e-05	
40.83366522928125	0.0022832305713352107	0.0022917075881562685	6.138972087441718e-05	
41.46638353272696	0.002019417712367472	0.0019842470348585654	4.8262591775085254e-05	
42.108905816522395	0.0018609418860465199	0.0018364593702019675	2.6501863145423875e-05	
42.76138399350171	0.0018072905241415748	0.0018224355750299202	2.252785297254999e-05	
43.42397233039088	0.0018544807867922426	0.0018943231248374308	4.311802640988556e-05	
44.096827484281306	0.0020003308517059287	0.002021755002092722	6.295256070918785e-05	
44.78010853966855	0.0022175144777713328	0.002185545778891843	6.835836507266903e-05	
45.47397704606499	0.0023852545728476914	0.0023421112580942535	4.317090957055957e-05	
46.17859705619533	0.002320676306840307	0.002351687142212603	3.2310866769847175e-05	
46.894135164783904	0.00206372953560157	0.0020843986134807106	6.378986332265892e-05	
47.62076054794297	0.0018126993683315682	0.00177621767436068	5.018914377245397e-05	
48.35864500317141	0.001659451534197488	0.0016445831218835137	2.064685848954871e-05	
49.10796298997312	0.0016158857957947247	0.0016482357643824482	3.2501113340053935e-05	
49.86889167110482	0.001679126319292683	0.0017179517506901451	6.212238569364472e-05	
50.641610954463076	0.0018381908331727916	0.0018259999052431459	8.026719207842025e-05	
51.42630353562007	0.0020222258122021748	0.001963333481448023	6.626552650101705e-05	
52.22315494101898	0.002049192122822938	0.0020574966594096235	1.2643784317434378e-05	
53.03235357183818	0.001855501799438579	0.0018523667282419035	7.090800997948746e-05	
53.854090748535334	0.0016268833194573356	0.0015680162440847266	5.8872079729220684e-05	
54.688560756081706	0.0014887749073209157	0.001500935439146987	4.1957258830714855e-05	
55.53596088989733	0.0014640411012470044	0.001526495351507735	6.404998720026589e-05	
56.39649150249797	0.0015493746943438648	0.0015788314482990298	8.789505972164278e-05	
57.27035605086487	0.0017133359904020617	0.0016527655030382415	9.082993228159599e-05	
58.15776114454846	0.001819699819295081	0.0017748832990078097	8.584461901451982e-05	
59.05891659451753	0.001708566678068628	0.0019010191864419267	0.0001925627272365212	
59.974035462765215	0.001498428551638142	0.001503917202448407	0.00012942543442031018	
60.90333411268367	0.0013594341081894555	0.0013911459326925743	5.790093673788046e-05	
61.847032260219336	0.0013360337202879533	0.0014028759111562145	0.0001402720563752751	
62.80535302582078	0.001425050036451943	0.0014202348264845564	0.00021845759710914148	
63.778522987191536	0.0015744625799826502	0.0014362909267401002	0.0002652942317827774	
64.76677223286032	0.0016103951449079514	0.0014681851656484818	0.0002394312165884728	
65.77033441658139	0.0014510813825914198	0.0015448449564588762	0.0021342108170295158	
66.78944681257751	0.0012837232107721273	0.0013848037446960032	0.0003699883404058769	
67.82435037163955	0.0012224428252424202	0.0013957826042643037	0.00020780474923925627	
68.87528977809474	0.001280026012820385	0.001400286229174886	0.00012912503899443293	
69.94251350765792	0.0014136449505466559	0.0014065828715750968	8.314509338224252e-05	
71.02627388617911	0.0014551128986053613	0.0014198944824753978	3.926455548925344e-05	
72.12682714930152	0.001310013247814119	0.0014122936025441027	0.00010683939960741665	
73.24443350304374	0.0011658951546743967	0.0010383079665566052	0.000173068606394557	
74.37935718532088	0.0011340511648239857	0.001088978008540263	4.527969237922867e-05	
75.53186652841877	0.0012180778488145678	0.0011468707803694584	8.860410271799438e-05	
76.7022340224364	0.0013283502695413056	0.0011641486966920294	0.00016464800047005774	
77.89073637971123	0.0012723555124113804	0.0011657085190926097	0.0001829429826315906	
79.09765460024283	0.0011190168001286485	0.0011600309314581429	0.00014733839623186945	
80.32327403813038	0.0010510374196148527	0.0011504958848496942	0.00010329120651430823	
81.5678844690394	0.001105754756707191	0.0011386950324236535	7.692725351497722e-05	
82.83178015871405	0.001213612168693523	0.001125478150995395	9.430287775516288e-05	
84.11525993255103	0.001177879179969099	0.0011113438561698966	0.00011911365628888856	
85.41862724625115	0.001037194717580226	0.001096606705117588	0.00011484113914636601	
86.74219025756646	0.0009822659743697808	0.0010814766782218422	9.952874027982897e-05	
88.08626189915832	0.00104862055818681	0.0010661003234688404	8.603743543771208e-05	
89.45115995258467	0.0011321434972517176	0.0010505835769126642	8.280312299570258e-05	
90.83720712343391	0.0010496528915063094	0.0010350051690465386	8.894466749190763e-05	
92.24473111762269	0.0009363224050867159	0.001019424894630953	9.170834960609872e-05	
93.67406471887617	0.0009390065709611144	0.00100388893314024	8.991356194839783e-05	
95.1255458674087	0.0010317871315676248	0.0009884333995267168	8.031046480982021e-05	
96.59951773982377	0.0010225091384616746	0.0009730867915359611	6.792987237496699e-05	
98.09632883025184	0.0009027723927202314	0.0009578717252088744	7.382115524269425e-05	
99.61633303274554	0.0008727797868726579	0.0009428061970658918	8.331405205380222e-05	
101.15988972495167	0.0009520304506700424	0.0009279045228541633	8.030942296575471e-05	
102.72736385307937	0.0009654897027145147	0.0009131780497529386	5.801891244619609e-05	
104.31912601818526	0.0008544131410045537	0.000898635706305863	5.932645620239404e-05	
105.93555256379533	0.0008254697027121072	0.0008842844337182549	7.588362033620166e-05	
107.57702566488457	0.0009019071154342967	0.0008701295287931106	7.56463686205488e-05	
109.24393341823551	0.0008943247032283278	0.0008561749199285428	4.77246443818446e-05	
110.93666993419627	0.0007928679424230345	0.0008424233916166086	5.2464969742870055e-05	
112.65563542986153	0.0007951929181687307	0.0008288767687622749	7.24414875851539e-05	
114.40123632369622	0.0008668446161519914	0.000815536069252111	6.499262948386796e-05	
116.17388533162597	0.0008056136162137305	0.0008024016311431419	3.522037731758567e-05	
117.9740015646163	0.0007387774504658365	0.0007894732193520529	5.5320393367032163e-05	
119.802010627764	0.0007909879679862625	0.000776750115630632	6.974289672902236e-05	
121.65834472092367	0.0008047332748452981	0.000764231194798828	4.2045142324721576e-05	
123.54344274089367	0.000715131855451945	0.0007519149895927265	3.742337525599152e-05	
125.45775038518534	0.0007267440899562525	0.000739799746016182	6.34725853971364e-05	
127.40172025740017	0.0007766908248408046	0.0007278834707232818	5.1257500298226865e-05	
129.3758119742398	0.0006974208491134188	0.0007161639716768032	2.540719041227963e-05	
131.3804922741741	0.0006825196415590006	0.0007046388931057024	5.543714774645849e-05	
133.41623512779302	0.0007391713054570199	0.0006933057456080686	5.353196598258794e-05	
135.48352184986857	0.0006728353433466175	0.0006821619321043348	1.9566683240595928e-05	
137.58284121315285	0.0006508958739423795	0.000671204770231047	5.0130655420802676e-05	
139.71468956393986	0.0007042209719734612	0.0006604315116721968	5.0770437229085684e-05	
141.879570939417	0.0006396137043907627	0.0006498393588486316	1.637149038711385e-05	
144.07799718683648	0.0006283170770319397	0.0006394254793228618	4.875522658693668e-05	
146.31048808453184	0.0006708380731423225	0.0006291870182241462	4.3620548211851666e-05	
148.57757146481032	0.0006017224597689429	0.0006191211089548966	1.7569036684153383e-05	
150.87978333874923	0.0006161681803766115	0.0006092248824026697	4.9891766653311236e-05	
153.2176680229263	0.0006292122381256416	0.0005994954748509878	3.0152648993570855e-05	
155.5917782681133	0.0005693169215502786	0.0005899300347559583	2.6977499339191597e-05	
158.00267538996428	0.0006112740824150444	0.0005805257285333009	4.825047664340039e-05	
160.45092940172842	0.0005744137157412773	0.0005712797454813208	1.1026057943864434e-05	
162.9371191490193	0.0005580106885158019	0.0005621893019490316	3.957853830114856e-05	
165.46183244667284	0.0005868021499425799	0.0005532516448445736	3.376104113477218e-05	
168.02566621772516	0.0005293144930930873	0.000544464054566999	1.989608447062258e-05	
170.6292266345446	0.0005657440141639286	0.0005358238474340232	4.342939374433398e-05	
173.27312926215015	0.0005267036130851373	0.0005273283776693039	6.1308472558898825e-06	
175.9579992037507	0.0005276922097834304	0.0005189750390049423	3.898334645622173e-05	
178.68447124853947	0.0005302387051832703	0.0005107612659480704	2.0444338293625344e-05	
181.45319002177868	0.0004971469349128842	0.0005026845347544339	2.889343886082954e-05	
184.2648101372089	0.0005252022971534799	0.0004947423641466728	3.085326613064589e-05	
187.11999635182175	0.00047767681559441754	0.00048693231581045996	1.8609517306289758e-05	
190.019423723029	0.000510671953122205	0.00047925199469767344	3.513419433487632e-05	
192.9637777682679	0.0004643710251996106	0.000471699049162288	1.051021543915904e-05	
195.95375462707955	0.000492635479965373	0.00046427117095159423	3.5599929637045155e-05	
198.99006122569847	0.00045257045230675185	0.0004569660950726761	5.472281199131428e-06	
202.0734154441926	0.00047561598401495197	0.00044978159955168164	3.452589511873837e-05	
205.20454628619316	0.000439909747856732	0.00044271550510135223	3.629416006819325e-06	
208.38419405125447	0.0004610937856869604	0.0004357656747104196	3.307336060462332e-05	
211.6131105098844	0.00042602519138816754	0.0004289300131668562	4.9160370696519195e-06	
214.892059081287	0.0004484865741122379	0.0004222064665255358	3.1241458942889024e-05	
218.22181501385919	0.0004121035551487724	0.0004155930215295779	8.977701357474541e-06	
221.60316556848443	0.0004354312564542895	0.0004090877049935437	2.801078925454908e-05	
225.03691020466627	0.00040076340109402664	0.000402688583155647	1.5083620603035099e-05	
228.5238607695462	0.00041810709385564756	0.00039639376100527235	2.172653967390899e-05	
232.06484168985054	0.0003952175440737901	0.00039020138159131076	2.1923486810938264e-05	
235.66069016681035	0.00039490469958517816	0.0003841096253161427	1.1318770928695506e-05	
239.3122563741041	0.00039523609947471556	0.0003781167092194739	2.670085701569776e-05	
243.0204036588648	0.0003725997353217392	0.00037222088625571165	3.400929543502936e-06	
246.78600874580337	0.00038955086959159205	0.0003664204445680694	2.4253132695617162e-05	
250.60996194449422	0.0003637277452378734	0.0003607137067621789	1.6748705675763334e-05	
254.4931673598731	0.0003659115967871556	0.0003550990291816073	1.1153737276230183e-05	
258.43654310599635	0.0003681499742631105	0.00034957480118734554	2.450823476427822e-05	
262.4410215231124	0.00034464976723443087	0.00034413944444304566	8.583846359822749e-06	
266.507549398097	0.0003549016113567738	0.0003387914122075156	1.6140496867487873e-05	
270.63708818830384	0.0003481361825731517	0.0003335291886357593	2.2086524103042332e-05	
274.8306142488838	0.00032956930840886034	0.0003283512880896423	6.422914182351284e-06	
279.08911906362675	0.00033854934177295965	0.0003232562544590822	1.5319625248794468e-05	
283.4136094793798	0.00033401187574105655	0.000318242660494512	2.126780653749119e-05	
287.80510794409827	0.0003154835225044325	0.00031330910715121613	9.430505193528534e-06	
292.26465274858515	0.0003180409562356333	0.00030845422294602454	9.761282539972315e-06	
296.7932982719762	0.0003222487464755162	0.0003036766633267356	1.9998481574402945e-05	
301.3921152310292	0.00030711519487050526	0.00029897511005455086	1.5946560570279367e-05	
306.0621909332746	0.00029704419066634594	0.00029434827059971467	4.74676532416891e-06	
310.80462953409153	0.0003014407652964468	0.0002897948775504844	1.1731996291937457e-05	
315.6205522977641	0.00030254040846229525	0.00028531368803549504	1.850592647465936e-05	
320.5110978625849	0.00029081568862051514	0.0002809034831595196	1.5914637889022267e-05	
325.47742251006514	0.0002797729000865205	0.0002765630674525897	7.842613247388562e-06	
330.52070043831674	0.00027795267252939105	0.00027229126833239013	5.661616952434372e-06	
335.6421240396705	0.0002808273897286182	0.0002680869355798142	1.2749474936581258e-05	
340.8429041825955	0.00027971026185718005	0.0002639489408275297	1.6616755984159935e-05	
346.1242704979875	0.0002721444467338721	0.000259876177061386	1.5856421935314455e-05	
351.4874716698928	0.0002627196739327683	0.0002558675581344659	1.2008477588226354e-05	
356.9337757307372	0.00025571294256329657	0.0002519220182935731	7.298336721814741e-06	
362.46447036112943	0.000252045973454374	0.0002480385117179271	4.564954557369723e-06	
368.08086319431027	0.0002505640370062399	0.0002442160120698284	6.358758376041105e-06	
373.7842821253185	0.00024966089866841547	0.00024045351205704632	9.25984113057526e-06	
379.57607562494815	0.00024821003203756234	0.00023675002300667456	1.146159190809174e-05	
385.45761305857025	0.00024582674747509217	0.00023310457445019364	1.2777168395649978e-05	
391.43028500989345	0.00024266397815623817	0.0002295162137194778	1.338255433477792e-05	
397.49550360974456	0.00023906993058161048	0.00022598400555347788	1.3526222590378125e-05	
403.6547028699399	0.00023535100775104846	0.00022250703171531588	1.3417770649188672e-05	
409.9093390223323	0.0002316822249327606	0.00021908439061952162	1.3185138060100612e-05	
416.26089086311043	0.00022809943401339014	0.0002157151969691468	1.2865672567055386e-05	
422.71086010243414	0.00022451220921251627	0.00021239858140249322	1.2410779335906938e-05	
429.2607717194863	0.00022072216505809975	0.00020913369014919142	1.169874647950576e-05	
435.91217432302693	0.0002164777936596377	0.00020591968469537382	1.0565614248959459e-05	
442.6666405175339	0.00021162045524015683	0.00020275574145768707	8.87869069867037e-06	
449.52576727501685	0.00020632876238936015	0.00019964105146589315	6.7068589395512875e-06	
456.4911763125926	0.0002013174629902366	0.00019657482005381354	4.81111767922412e-06	
463.56451447591087	0.0001977045818599256	0.0001935562665583766	5.249400856601692e-06	
470.74745412852144	0.0001963109843947566	0.00019058462402653025	7.877743721036547e-06	
478.04169354727435	0.00019642341762407924	0.0001876591389297915	1.0270710379446727e-05	
485.4489573238469	0.0001950688892082053	0.0001847790708862065	1.0555021068415343e-05	
492.97099677249224	0.00018981277239946912	0.00018194369238950137	7.880035530430188e-06	
500.60959034410683	0.00018359903321126574	0.0001791522885452096	4.560436818469058e-06	
508.36654404671106	0.0001817169951831281	0.00017640415681356966	6.985353532299596e-06	
516.2436918724502	0.00018281638767775682	0.0001736986067589847	9.83811585893408e-06	
524.242896231207	0.00017881031940738726	0.00017103495980585353	7.778939504426525e-06	
532.3660483909357	0.00017252499784691668	0.00016841254900057604	4.448768680826457e-06	
540.6150689248177	0.00017294014908522152	0.0001658307187795496	8.36573466010443e-06	
548.9919081653474	0.00017147603612600924	0.00016328882474297429	8.192942233864308e-06	
557.4985466654523	0.00016485578020454547	0.00016078623343429243	4.355872079501847e-06	
566.1369956667598	0.00016593217761334765	0.00015832232212509235	8.45040607675255e-06	
574.909297575119	0.00016210479104942143	0.0001558964786053105	6.218988957544369e-06	
583.8175264434902	0.00015851344511843172	0.0001535081009785738	6.11756380613199e-06	
592.8637884623186	0.00015882187822502852	0.00015115659746252604	7.677830081204032e-06	
602.0502224575035	0.0001529592367512411	0.00014884138619399034	4.7746542256423615e-06	
611.379000396087	0.00015427950466759648	0.0001465618950388196	7.779958658634073e-06	
620.8523278997751	0.00014834783461248924	0.00014431756140629882	4.589639399971506e-06	
630.4724447664181	0.00014935403339593923	0.0001421078320679595	7.265206296642419e-06	
640.2416254995708	0.00014445817524611672	0.00013993216298067705	5.32673311038048e-06	
650.1621798462554	0.00014359137345119614	0.00013779001911392406	5.807131785069614e-06	
660.2364533430635	0.00014191412378684862	0.00013568087428105521	6.8456170055366825e-06	
670.4668278707137	0.00013744329943430816	0.00013360421097450604	3.941365775523441e-06	
680.8557222172046	0.0001380840669162104	0.0001315595202047913	6.5316529736325854e-06	
691.4055926496942	0.00013513108458489804	0.00012954630134319017	6.205747474965133e-06	
702.1189334952396	0.00013126050226921384	0.00012756406196801236	3.870341756203725e-06	
712.9982777305363	0.00013091041017912524	0.00012561231771434086	5.302361104468554e-06	
724.0461975807946	0.00013009579490840044	0.0001236905921271509	6.534002032447635e-06	
735.2653051278958	0.00012689014530632708	0.0001217984165177088	5.637445701581166e-06	
746.6582529279726	0.00012367741264319038	0.0001199353298231562	4.106972049845602e-06	
758.2277346385576	0.0001217854669338703	0.0001181008784691901	3.714683751737547e-06	
769.9764856554507	0.00012068781099338203	0.0001162946162357503	4.395575434203361e-06	
781.9072837594538	0.00011959539122914284	0.00011451610412563056	5.080595036372382e-06	
794.0229497731273	0.00011820082968612011	0.00011276491023593089	5.438495681388278e-06	
806.3263482277227	0.00011656105106266263	0.00011104060963227323	5.5347314869485395e-06	
818.82038804045	0.00011480338402926552	0.00010934278422570266	5.479553480370726e-06	
831.5080232022387	0.00011297578498241086	0.00010767102265220163	5.315006458079642e-06	
844.3922534761538	0.0001110247544258249	0.00010602492015474573	5.0004300225440665e-06	
857.4761251066391	0.00010885913933456446	0.00010440407846783112	4.457192597562746e-06	
870.7627315397452	0.00010653180288485531	0.0001028081057044078	3.7237299353648928e-06	
884.2552141545192	0.00010446901488575923	0.00010123661624515501	3.2995666135317864e-06	
897.9567630057271	0.00010330557664382518	9.968923063003452e-05	3.912232290814313e-06	
911.8706175780853	0.00010282297153162282	9.81655754520633e-05	4.8434125162194435e-06	
926.0000675521785	0.00010123392567258935	9.666528325324662e-05	4.569888161229532e-06	
940.3484535822448	9.841036369887195e-05	9.518799242261506e-05	3.2318820876272485e-06	
954.9191680860141	9.747712977145925e-05	9.37333470963114e-05	4.008611382956119e-06	
969.715656046784	9.677279719412584e-05	9.230099705967458e-05	4.479254573855426e-06	
984.7414158279239	9.389738719760209e-05	9.0890597651269e-05	3.048726763859055e-06	
1000.0	9.378955567155553e-05	8.950180966881087e-05	4.40615461155232e-06	


==> data/fig_delay_quadvf_bode_28.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005394951742203418	2.921029196979699e-05	
0.10154950161807173	0.005424263851159186	0.005395207818753177	2.921044117825484e-05	
0.10312301278878754	0.005424523276890389	0.005395471912940906	2.9210595061315266e-05	
0.10472090554055413	0.005424790826154535	0.005395744276450901	2.9210753765905402e-05	
0.10634355766636439	0.005425066754025711	0.005396025168909822	2.9210917443602706e-05	
0.10799135281311975	0.005425351323631497	0.005396314858139968	2.9211086250783363e-05	
0.1096646805723366	0.005425644806410056	0.0053966136204208065	2.9211260348773643e-05	
0.11136393657225817	0.005425947482375599	0.005396921740759022	2.9211439904009648e-05	
0.11308952257139368	0.0054262596403925395	0.005397239513167372	2.9211625088205114e-05	
0.11484184655350702	0.0054265815784585855	0.0053975672409526726	2.921181607851388e-05	
0.11662132282407707	0.005426913603997136	0.005397905237013184	2.9212013057711546e-05	
0.11842837210825283	0.005427256034159231	0.005398253824145755	2.9212216214372846e-05	
0.12026342165032622	0.005427609196135441	0.005398613335363039	2.921242574306147e-05	
0.12212690531474645	0.0054279734274780105	0.00539898411422114	2.9212641844522996e-05	
0.12401926368869937	0.005428349076433596	0.005399366515158038	2.9212864725876588e-05	
0.12594094418627644	0.005428736502287014	0.005399760903843165	2.921309460083574e-05	
0.12789240115425762	0.005429136075716311	0.005400167657538532	2.9213331689909384e-05	
0.12987409597953362	0.005429548179159614	0.005400587165471784	2.921357622063164e-05	
0.13188649719819254	0.005429973207194128	0.005401019829221624	2.9213828427780103e-05	
0.13393008060629666	0.005430411566927731	0.005401466063116023	2.9214088553617782e-05	
0.13600532937237603	0.005430863678403595	0.005401926294643663	2.9214356848133865e-05	
0.13811273415166478	0.005431329975018294	0.005402400964879077	2.9214633569297336e-05	
0.14025279320210793	0.005431810903953884	0.005402890528921988	2.921491898331534e-05	
0.1424260125021654	0.005432306926624429	0.005403395456351313	2.9215213364905324e-05	
0.1446329058704415	0.005432818519137507	0.005403916231694396	2.9215516997564558e-05	
0.14687399508716817	0.005433346172771236	0.005404453354911969	2.921583017386992e-05	
0.14914981001757044	0.005433890394467337	0.005405007341899434	2.9216153195767825e-05	
0.15146088873714358	0.0054344517073408516	0.005405578725005037	2.9216486374882717e-05	
0.1538077776588715	0.005435030651207098	0.005406168053565548	2.9216830032832335e-05	
0.15619103166241588	0.005435627783126487	0.005406775894460066	2.92171845015651e-05	
0.15861121422530794	0.0054362436779678445	0.005407402832682624	2.921755012369489e-05	
0.16106889755617235	0.005436878928990934	0.005408049471934274	2.921792725285596e-05	
0.16356466273001555	0.0054375341484488495	0.00540871643523535	2.9218316254060283e-05	
0.1660990998256107	0.005438209968211049	0.0054094043655586645	2.921871750408356e-05	
0.16867280806501112	0.005438907040407755	0.005410113926484397	2.9219131391858086e-05	
0.1712863959552255	0.005439626038096534	0.005410845802877497	2.9219558318862994e-05	
0.17394048143208848	0.005440367655951882	0.005411600701588417	2.9219998699555925e-05	
0.17663569200636045	0.005441132610978662	0.005412379352178052	2.922045296179915e-05	
0.17937266491209122	0.005441921643250303	0.005413182507667797	2.922092154731079e-05	
0.18215204725728248	0.005442735516672695	0.005414010945315673	2.9221404912130203e-05	
0.18497449617688488	0.005443575019774745	0.005414865467419487	2.9221903527097883e-05	
0.18784067898816573	0.005444440966526612	0.005415746902148086	2.9222417878348345e-05	
0.1907512733484843	0.005445334197186709	0.005416656104401741	2.9222948467839257e-05	
0.19370696741551147	0.005446255579178514	0.005417593956702818	2.9223495813870613e-05	
0.1967084600099325	0.005447206007998417	0.00541856137011786	2.9224060451648146e-05	
0.19975646078067044	0.005448186408155774	0.005419559285212348	2.9224642933857934e-05	
0.20285169037266976	0.0054491977341464114	0.005420588673039374	2.9225243831256166e-05	
0.2059948805972802	0.005450240971460936	0.005421650536163575	2.922586373329149e-05	
0.20918677460527996	0.005451317137629182	0.005422745909721712	2.922650324873858e-05	
0.21242812706258082	0.0054524272833022715	0.005423875862521342	2.9227163006368315e-05	
0.215719704328655	0.005453572493373758	0.005425041498179116	2.9227843655630443e-05	
0.21906228463772706	0.0054547538881414455	0.005426243956300268	2.922854586736386e-05	
0.22245665828277353	0.005455972624511519	0.005427484413700964	2.9229270334553016e-05	
0.22590362780237347	0.005457229897246689	0.005428764085675266	2.923001777306986e-05	
0.22940400817045398	0.005458526940260196	0.005430084227308494	2.9230788922496643e-05	
0.23295862698897662	0.005459865027957506	0.005431446134838919	2.9231584546936797e-05	
0.2365683246836085	0.005461245476627704	0.005432851147069769	2.923240543587601e-05	
0.2402339547024262	0.0054626696458866635	0.00543430064683364	2.9233252405078652e-05	
0.243956383717698	0.005464138940174127	0.005435796062511495	2.923412629751579e-05	
0.24773649183079302	0.005465654810306995	0.0054373388696085535	2.9235027984313218e-05	
0.2515751727802653	0.005467218755091224	0.005438930592389489	2.9235958365766493e-05	
0.2554733341531623	0.005468832322994797	0.005440572805575422	2.9236918372371286e-05	
0.2594318975996074	0.005470497113884431	0.0054422671361054175	2.923790896590307e-05	
0.26345179905070754	0.005472214780828768	0.005444015264965214	2.923893114054096e-05	
0.2675339889398373	0.005473987031970941	0.005445818929086141	2.923998592403211e-05	
0.27167943242735193	0.005475815632473577	0.005447679923317293	2.9241074378908218e-05	
0.2758891096287819	0.005477702406539429	0.0054496001024741695	2.9242197603748836e-05	
0.28016401584656353	0.005479649239510991	0.005451581383467194	2.924335673447949e-05	
0.2845051618053608	0.0054816580800526905	0.005453625747513678	2.9244552945763545e-05	
0.28891357389103245	0.005483730942419305	0.005455735242436972	2.9245787452401393e-05	
0.2933902943933029	0.005485869908814605	0.00545791198505678	2.9247061510832414e-05	
0.29793638175219256	0.005488077131844315	0.005460158163674794	2.924837642065555e-05	
0.30255291080826724	0.005490354837067749	0.005462476040660004	2.9249733526256948e-05	
0.30724097305676445	0.00549270532565273	0.005464867955138366	2.9251134218474335e-05	
0.31200167690565833	0.00549513097713862	0.00546733632579165	2.925257993634076e-05	
0.3168361479377224	0.0054976342523125705	0.0054698836537706306	2.925407216891699e-05	
0.3217455291766536	0.005500217696204384	0.0054725125257280415	2.925561245717221e-05	
0.32673098135731937	0.005502883941205672	0.005475225616977019	2.925720239598115e-05	
0.33179368320019265	0.005505635710319319	0.005478025694781082	2.925884363617594e-05	
0.33693483169003946	0.0055084758205456216	0.005480915621782028	2.926053788671915e-05	
0.3421556423589239	0.005511407186411764	0.005483898359572526	2.9262286916936497e-05	
0.3474573495735992	0.005514432823651802	0.0054869769724205	2.926409255888406e-05	
0.35284120682735126	0.005517555853044597	0.005490154631152898	2.9265956709800305e-05	
0.3583084870363649	0.005520779504417698	0.005493434617206816	2.926788133467549e-05	
0.3638604828406817	0.005524107120825563	0.005496820326856473	2.926986846893393e-05	
0.3694985069098218	0.0055275421629110465	0.0055003152756249365	2.9271920221244062e-05	
0.37522389225314035	0.00553108821345963	0.005503923102890188	2.92740387764634e-05	
0.3810379925349945	0.00553474898215636	0.005507647576695544	2.927622639868624e-05	
0.3869421823947922	0.005538528310556225	0.005511492598775132	2.9278485434503063e-05	
0.39293785777200174	0.005542430177279159	0.005515462209805783	2.9280818316333204e-05	
0.39902643623619527	0.005546458703441729	0.005519560594897359	2.9283227565976605e-05	
0.4052093573222091	0.005550618158338223	0.005523792089334341	2.9285715798305938e-05	
0.41148808287049476	0.005554912965384682	0.005528161184582242	2.9288285725153716e-05	
0.41786409737274555	0.005559347708340252	0.005532672534573335	2.929094015936994e-05	
0.4243389083228771	0.005563927137821221	0.0055373309622870565	2.9293682019101302e-05	
0.43091404657344795	0.005568656178124012	0.00554214146664149	2.9296514332265463e-05	
0.4375910666976019	0.005573539934374531	0.005547109229713339	2.9299440241259065e-05	
0.4443715473566186	0.0055785837000223645	0.005552239624304997	2.9302463007906417e-05	
0.45125709167315986	0.005583792964699582	0.005557538221878516	2.9305586018640916e-05	
0.4582493276102989	0.0055891734224651915	0.0055630108008776075	2.930881278998363e-05	
0.4653499083564233	0.005594730980457723	0.00556866335546024	2.9312146974272494e-05	
0.4725605127161014	0.005600471767979969	0.005574502104665907	2.93155923657189e-05	
0.4798828455070056	0.0056064021460414904	0.00558053350204331	2.9319152906759867e-05	
0.4873186379629853	0.005612528717386358	0.00558676424576595	2.9322832694785234e-05	
0.49486964814338685	0.005618858337035425	0.005593201289265094	2.93266359891674e-05	
0.5025376613487146	0.005625398123374565	0.005599851852411554	2.933056721874067e-05	
0.5103244905427329	0.00563215546982249	0.005606723433280067	2.9334630989632286e-05	
0.5182319767811088	0.00563913805711419	0.00561382382053238	2.933883209355747e-05	
0.5262619896466971	0.0056463538662386605	0.005621161106457789	2.9343175516579352e-05	
0.5344164276915693	0.005653811192072347	0.005628743700712751	2.93476664483375e-05	
0.5426972188858914	0.005661518657752862	0.005636580344804141	2.9352310291826023e-05	
0.5511063210737586	0.005669485229840789	0.005644680127364148	2.9357112673715132e-05	
0.559645722436092	0.005677720234320972	0.005653052500268308	2.9362079455285383e-05	
0.5683174419607084	0.005686233373498613	0.0056617072956521375	2.9367216743987665e-05	
0.5771235299196736	0.0056950347438497065	0.005670654743885999	2.937253090569796e-05	
0.5860660683540517	0.005704134854889907	0.005679905492572477	2.9378028577695093e-05	
0.595147171566167	0.0057135446491309895	0.0056894706266355155	2.9383716682420966e-05	
0.604368986619493	0.005723275523199402	0.005699361689576007	2.9389602442088395e-05	
0.6137336938462858	0.005733339350197404	0.005709590705974467	2.9395693394169667e-05	
0.6232435073630855	0.005743748503393699	0.005720170205327857	2.9401997407856412e-05	
0.6329006755942035	0.005754515881337529	0.005731113247314672	2.9408522701568393e-05	
0.6427074818033226	0.005765654934497825	0.005742433448590135	2.941527786152401e-05	
0.6526662446333333	0.005777179693537498	0.005754145011221669	2.9422271861561113e-05	
0.6627793186545348	0.00578910479934205	0.005766262752884065	2.9429514084195358e-05	
0.6730490949213316	0.0058014455349317574	0.005778802138943817	2.9437014343065736e-05	
0.6834780015375548	0.0058142178593977335	0.005791779316573046	2.9444782906884723e-05	
0.6940685042305437	0.005827438444014166	0.005805211151045649	2.9452830524949207e-05	
0.7048231069341222	0.005841124710692367	0.00581911526438139	2.9461168454413428e-05	
0.7157443523806098	0.005855294872956756	0.005833510076518397	2.9469808489384333e-05	
0.7268348227020044	0.005869967979638942	0.005848414849210381	2.9478762992060854e-05	
0.7380971400404808	0.005885163961503703	0.005863849732862672	2.948804492601001e-05	
0.7495339671683494	0.005900903681040034	0.00587983581654046	2.9497667891815427e-05	
0.7611480081176202	0.005917208985671906	0.005896395181404146	2.950764616525242e-05	
0.7729420088193235	0.005934102764666989	0.005913550957850319	2.9517994738212573e-05	
0.784918757752735	0.005951609010047733	0.005931327386663041	2.9528729362617485e-05	
0.7970810866046624	0.0059697528818381754	0.005949749884509009	2.9539866597576152e-05	
0.8094318709389453	0.005988560778011821	0.005968845114142299	2.955142386003639e-05	
0.8219740308763326	0.006008060409541536	0.005988641059719832	2.956341947928676e-05	
0.8347105317848907	0.006028280880991827	0.006009167107668242	2.9575872755584305e-05	
0.847644384981113	0.006049252777137794	0.00603045413358667	2.9588804023335305e-05	
0.8607786484418896	0.0060710082561438485	0.006052534595718824	2.96022347191978e-05	
0.8741164275275125	0.0060935811498897315	0.006075442635582077	2.961618745557151e-05	
0.8876608757158821	0.006117007072092104	0.006099214186402077	2.9630686099962498e-05	
0.9014151953480897	0.006141323534937894	0.006123887090069205	2.9645755860782223e-05	
0.9153826383855528	0.006166570075021448	0.00614950122340906	2.9661423380167648e-05	
0.9295665071788846	0.00619278838946273	0.006176098634644296	2.967771683450929e-05	
0.9439701552486742	0.006220022483179214	0.006203723691020386	2.9694666043433518e-05	
0.9585969880783669	0.006248318828391424	0.0062324232386752445	2.9712302588031765e-05	
0.9734504639194281	0.006277726537562866	0.0062622467759530995	2.9730659939302236e-05	
0.9885340946089864	0.006308297551111077	0.006293246641499078	2.97497735977703e-05	
1.0038514464001433	0.006340086841380235	0.006325478218624256	2.9769681245475246e-05	
1.01940614080515	0.006373152634539353	0.006359000157604434	2.979042291153762e-05	
1.0352018554516484	0.006407556652266856	0.006393874617772299	2.9812041152752174e-05	
1.051242324952181	0.006443364375305372	0.006430167531485325	2.9834581250787155e-05	
1.0675313417871697	0.006480645331224222	0.006467948892304902	2.985809142773213e-05	
1.0840727572015847	0.006519473409015627	0.006507293070010289	2.9882623081992512e-05	
1.1008704821154982	0.006559927203479906	0.00654827915539937	2.9908231046752726e-05	
1.117928488048752	0.006602090392731022	0.006590991338203588	2.9934973873508995e-05	
1.1352508080599522	0.006646052152584438	0.006635519321873857	2.9962914143451747e-05	
1.1528415377000134	0.006691907612083157	0.006681958779486964	2.9992118809909837e-05	
1.1707048359804781	0.006739758354985492	0.006730411855587973	3.0022659575394866e-05	
1.1888449263568397	0.006789712972692065	0.006780987719436184	3.0054613307288612e-05	
1.2072660977271032	0.006841887674844229	0.006833803175874437	3.0088062496734086e-05	
1.225972705445816	0.006896406964699318	0.00688898334091178	3.0123095765931602e-05	
1.2449691723538168	0.00695340438740056	0.006946662390118225	3.015980842965567e-05	
1.2642599898239333	0.007013023360435986	0.007006984389102268	3.0198303117718576e-05	
1.2838497188228888	0.007075418096951618	0.007070104216707047	3.0238690465917766e-05	
1.3037429909896587	0.00714075463418496	0.0071361885931547995	3.0281089884142464e-05	
1.3239445097305402	0.00720921198115948	0.0072054172272350584	3.0325630411475e-05	
1.3444590513311867	0.007280983401981287	0.007277984098821667	3.0372451669558972e-05	
1.3652914660858761	0.0073562778536698185	0.007354098895580641	3.0421704927113568e-05	
1.386446679444272	0.007435321600512311	0.007433988625771725	3.0473554290322443e-05	
1.4079296931759626	0.007518360030552233	0.0075178994326454834	3.0528178036033225e-05	
1.4297455865530366	0.007605659704120427	0.0076060986402092905	3.058577010709046e-05	
1.451899517550985	0.007697510669437721	0.007698877065221559	3.064654179214554e-05	
1.4743967240682132	0.007794229086434819	0.0077965516363475	3.071072361545479e-05	
1.4972425251644468	0.007896160207267607	0.0078994683686873	3.077856746608833e-05	
1.5204423223183279	0.008003681770824472	0.008008005750636456	3.0850349000348055e-05	
1.5440016007044985	0.00811720787916419	0.008122578610590951	3.0926370356177985e-05	
1.5679259304904682	0.008237193436711258	0.008243642543784208	3.1006963224153834e-05	
1.5922209681535842	0.00836413924870089	0.0083716989950613	3.1092492326132824e-05	
1.6168924578184014	0.008498597894477392	0.008507301112317671	3.118335935992826e-05	
1.6419462326147771	0.008641180514654628	0.008651060508488823	3.1280007476597546e-05	
1.667388216057011	0.008792564679921833	0.008803655098431378	3.138292636570656e-05	
1.6932244234443516	0.008953503544794059	0.008965838212133304	3.149265803343165e-05	
1.7194609632832076	0.009124836533620511	0.009138449229154381	3.1609803367934055e-05	
1.7461040387313935	0.009307501860930205	0.009322426033238117	3.173502959548092e-05	
1.7731599490647525	0.009502551256616804	0.009518819653496012	3.1869078738216565e-05	
1.8006350911665105	0.009711167352294157	0.009728811543112469	3.201277718809654e-05	
1.828535961039703	0.009934684293243238	0.009953734052892892	3.216704650844304e-05	
1.8568691553430368	0.010174612277010128	0.010195094791311041	3.2332915559599816e-05	
1.885641372950552	0.010432666893049362	0.01045460573293531	3.251153401033969e-05	
1.9148594165354507	0.010710804358373677	0.010734218153463815	3.270418722980793e-05	
1.9445301941784663	0.01101126402552807	0.011036164745220968	3.2912312435918736e-05	
1.974660721001155	0.011336619898646346	0.011363010618589596	3.313751577561699e-05	
2.0052581208244957	0.011689843352576581	0.011717715343402789	3.338158968229173e-05	
2.036329627853186	0.01207437983556667	0.012103708755248098	3.364652932346104e-05	
2.067882588386045	0.012494243078490777	0.012524983974294154	3.3934546103648106e-05	
2.0999244625529108	0.01295413126514537	0.012986211989028001	3.4248074849574375e-05	
2.132462826078452	0.013459570764168679	0.013492883267743673	3.4589769211130146e-05	
2.1655053720733157	0.014017094383234806	0.014051483174817424	3.4962476565847984e-05	
2.199059912853022	0.01463446261140224	0.014669709418065736	3.5369178740770604e-05	
2.2331343817850464	0.015320937736450909	0.015356741114075487	3.581287738285822e-05	
2.267736835164523	0.016087621476553262	0.01612356976577099	3.629639189685872e-05	
2.302875454119006	0.01694786550384721	0.016983401207937676	3.6822022859528046e-05	
2.3385585465427567	0.01791775800621537	0.01795213156738687	3.739101562529658e-05	
2.3747945490609914	0.019016671911604395	0.01904888348852017	3.8002743845045366e-05	
2.411592029024571	0.020267818294491997	0.020296548685858604	3.865354321691676e-05	
2.4489596865355954	0.021698654295842508	0.02172219328682465	3.93352273978956e-05	
2.4869063565043885	0.02334079306620182	0.023356990908077975	4.003368401756992e-05	
2.5254410107383527	0.025228646615432605	0.02523495334124769	4.072899854521435e-05	
2.564572760063192	0.0273952140688017	0.027388950605632765	4.140115942213424e-05	
2.604310856476998	0.029861959535306532	0.029841101431195477	4.205073466519472e-05	
2.6446646953377266	0.03261758807070385	0.032582494055172	4.275040843812292e-05	
2.6856438175845567	0.035579197637971204	0.03553556886437196	4.3731983710786127e-05	
2.727257911993673	0.03853506560646704	0.03849700490000608	4.54184759665955e-05	
2.769516817469004	0.04109526684059574	0.041083474572365296	4.81013935014751e-05	
2.812430525368455	0.04272797271769445	0.0427556311433094	5.113236146005026e-05	
2.8560091818661824	0.042963205670601384	0.043015426907461636	5.271029234257528e-05	
2.9002630903514777	0.04167569327967353	0.041713413631369614	5.1477208346816045e-05	
2.945202713864811	0.039171058633701454	0.03916824530479901	4.814725489654296e-05	
2.9908386775716385	0.035984158760001946	0.03594941372845052	4.4580779448862235e-05	
3.0371817712745264	0.032614448087501836	0.0325727499347119	4.1794081530183145e-05	
3.0842429519642045	0.029391713879038165	0.02936138328545664	3.970030982368788e-05	
3.1320333464101533	0.026475642534881955	0.02646294928111431	3.795600414178463e-05	
3.180564253791325	0.023912190859039395	0.023915854556863583	3.638212739419452e-05	
3.2298471483676323	0.021688506698900815	0.02170448639232382	3.493944587078866e-05	
3.2798936821928324	0.01976801912079391	0.0197920729174707	3.3636165295678676e-05	
3.3307156878694446	0.018108489083498682	0.018137102210815336	3.248219938608335e-05	
3.3823251813463506	0.016669901035344034	0.016700442864423688	3.147758135783081e-05	
3.43473436475976	0.015417242296182845	0.015447848622928976	3.061361084713877e-05	
3.487955629318178	0.01432098273965856	0.014350378836652121	2.987659008920515e-05	
3.542001558232087	0.013356638872922814	0.013383979179028005	2.9250947807127433e-05	
3.5968849296890193	0.012504052653552465	0.0125287955753069	2.8721217549212773e-05	
3.6526187198747286	0.011746651018450299	0.011768467230385854	2.827309177482094e-05	
3.7092161060411786	0.011070785086451663	0.011089492439556639	2.7893873946274993e-05	
3.7666904696220658	0.010465175148875318	0.0104806931974459	2.7572581335051545e-05	
3.8250553993966134	0.009920458059374396	0.009932776553965253	2.729986460428643e-05	
3.884324694702404	0.009428823443963215	0.009437980599636355	2.7067843903835112e-05	
3.9445123686979775	0.008983723175487181	0.008989790730550621	2.6869917563507362e-05	
4.005632651675993	0.00857963977541511	0.00858271275557811	2.6700572816521895e-05	
4.067699994427721	0.00821190161694516	0.008212091360892912	2.6555212497906836e-05	
4.130729071659682	0.007876535091615303	0.0078739645406611	2.6430003050478265e-05	
4.194734785463209	0.007570145928917986	0.007564946491341736	2.632174462432839e-05	
4.259732268837781	0.007289823537015398	0.007282133049186751	2.6227761837852662e-05	
4.325736889268946	0.007033063575741139	0.0070230250273442575	2.6145812841553802e-05	
4.392764252361694	0.0067977050284278384	0.006785465819014418	2.6074014085962494e-05	
4.460830205530115	0.006581878860736052	0.006567590423780334	2.6010778297818307e-05	
4.5299508417442365	0.006383965991849373	0.006367783670222015	2.595476342310904e-05	
4.600142503334918	0.006202562797349324	0.006184645887292727	2.5904830599160995e-05	
4.671421785857698	0.006036452746789051	0.006016964650570217	2.5860009518542618e-05	
4.743805542016518	0.005884583078277075	0.005863691521786599	2.581946982086544e-05	
4.817310885648243	0.005746045647244134	0.005723922930001609	2.5782497385483598e-05	
4.891955195768907	0.005620061272388114	0.005596884525145709	2.5748474597477432e-05	
4.967756120682691	0.005505967050442351	0.005481918480838767	2.571686382325215e-05	
5.044731582154526	0.005403206232104898	0.00537847334228869	2.568719346448965e-05	
5.122899779647386	0.005311320351446364	0.005286096113719198	2.565904606399754e-05	
5.202279194625215	0.005229943386208353	0.005204426363836344	2.5632048017474435e-05	
5.282888594922542	0.005158797801455593	0.005133192202043325	2.560586050433368e-05	
5.364747039181794	0.005097692398278881	0.005072208046584662	2.5580171289734664e-05	
5.447873881359371	0.005046521956594816	0.005021374172391965	2.555468706964851e-05	
5.532288775301544	0.005005268730499954	0.004980678094979889	2.5529126029670453e-05	
5.618011679391243	0.004974005930405663	0.004950197921503642	2.550321026343795e-05	
5.705062861266868	0.004952903413328312	0.0049301078859472405	2.547665764188492e-05	
5.793462902614208	0.004942235907474134	0.0049206863884493236	2.544917263056754e-05	
5.883232704032601	0.004942394227732782	0.004922326986875475	2.5420435402751746e-05	
5.974393489976511	0.004953900105725341	0.004935552952460375	2.5390088366560033e-05	
6.06696681377367	0.004977425476506466	0.004961036215103212	2.5357718875421794e-05	
6.160974562720967	0.005013817354605844	0.004999621807778683	2.532283636102071e-05	
6.25643896325932	0.005064129824008058	0.005052359301779372	2.528484131692358e-05	
6.353382586228693	0.005129665201443958	0.0051205432452592825	2.5242982309472665e-05	
6.451828352204593	0.005212027169433567	0.005205765334131111	2.5196295236835018e-05	
6.551799536917215	0.005313189700165262	0.005309982038915649	2.5143515961099474e-05	
6.653319776754563	0.005435587025660728	0.005435602801106794	2.5082952466448365e-05	
6.756413074350862	0.005582231927000765	0.005585605864398804	2.5012294592655378e-05	
6.861103804261538	0.0057568724556142275	0.005763691550072657	2.4928325984249952e-05	
6.9674167187261515	0.0059642011779363095	0.005974486624877781	2.482648038005793e-05	
7.075376953520617	0.006210136515599504	0.006223818696339941	2.470014604946596e-05	
7.1850100339000935	0.006502203009782444	0.006519086577923117	2.4539556279518366e-05	
7.2963418806339915	0.006850046070255494	0.00686976104688838	2.4329989970099254e-05	
7.40939881613446	0.007266124652774247	0.007288058269818969	2.4048811354261263e-05	
7.5242075706798515	0.00776662383676558	0.0077898276260981525	2.3660556005659493e-05	
7.640795288734611	0.008372592101928592	0.00839566258577603	2.310879828081618e-05	
7.759189535367103	0.009111158845227963	0.009132107582573361	2.230311285624219e-05	
7.879418302766868	0.010016213609273057	0.010032399260698939	2.1100437208673116e-05	
8.001510016862884	0.01112656762760469	0.011134922182518013	1.928936647665967e-05	
8.125493544044346	0.012476061722380577	0.01247421202811264	1.6635595983594113e-05	
8.251398197985628	0.014062365812389222	0.014051737272213727	1.3288019936563162e-05	
8.379253746576957	0.015772602090359994	0.015763374763235045	1.1541137254598258e-05	
8.509090418962503	0.017271216392679953	0.01727971793722429	1.5398090909006547e-05	
8.640938912687513	0.018003268138857182	0.018022694566918285	2.1487055112023878e-05	
8.774830400956196	0.017554264842602703	0.017543944550226627	2.695006026000316e-05	
8.910796540002062	0.016065689998674762	0.016032637219945467	3.411515966496531e-05	
9.048869476572474	0.01411405833154333	0.014105378074359902	3.975835529246892e-05	
9.189081855529167	0.012220347723216845	0.012243721808920773	4.1504236645995464e-05	
9.331466827566528	0.010604418807657827	0.010642872218346226	4.082240564782897e-05	
9.476058057049498	0.009289918496270293	0.009328662299572814	3.9276396757731576e-05	
9.622889729972897	0.008234362158403058	0.008265646314338085	3.762788240103769e-05	
9.771996562044086	0.007385920580883647	0.007406788155487404	3.6150240873525123e-05	
9.923413806890872	0.00669997330384333	0.006709985326544419	3.490804161189499e-05	
10.0771772643966	0.0061416796488975795	0.0061415877096268135	3.3890457658993624e-05	
10.233323289164382	0.005684712830798098	0.005675789560388839	3.306510763276225e-05	
10.391888799112495	0.005309368134253628	0.005293089370212868	3.239775954095019e-05	
10.552911284202958	0.005000912239397668	0.004978812098935826	3.185856552704066e-05	
10.716428815305356	0.004748322578717646	0.004721930148708895	3.142328490735854e-05	
10.882480053198018	0.00454337206968363	0.004514184984250368	3.107280979007136e-05	
11.051104257708666	0.004379980831793293	0.004349454040783143	3.079224300397854e-05	
11.222341296996655	0.004253766329442241	0.0042233054866030436	3.056996514701539e-05	
11.39623165697915	0.004161741362674818	0.004132695565432604	3.0396812318311915e-05	
11.572816450903245	0.00410212585108966	0.004075776903514793	3.0265365327263713e-05	
11.752137429066462	0.004074251791845142	0.004051798127489346	3.0169302381400008e-05	
11.93423698868786	0.004078551737594391	0.004061085245265449	3.0102738747252215e-05	
12.119158183932093	0.004116630695470181	0.004105104159126651	3.0059442850456147e-05	
12.306944736088793	0.004191430376877085	0.004186612067185428	3.0031758822866116e-05	
12.497641043909683	0.00430750340170869	0.0043099133998664085	3.0008954988837292e-05	
12.691292194105861	0.004471421511337145	0.004481241429180188	2.9974514906375192e-05	
12.887943972007742	0.004692338240956113	0.004709282236338093	2.9901527795723868e-05	
13.08764287239018	0.004982687664361533	0.005005819554423642	2.9744747882546618e-05	
13.290436110465315	0.005358851960770013	0.005386337319075556	2.9427155794819118e-05	
13.496371633045765	0.005841159961147956	0.005869975130720526	2.8818972910164054e-05	
13.705498129880782	0.006451231586018673	0.006476973585422404	2.7713201866069342e-05	
13.917865045168076	0.007201282636892322	0.007218544852277503	2.583421738521555e-05	
14.133522589243995	0.008063779336359081	0.008067986390554274	2.3031684258731033e-05	
14.35252175045488	0.00891021722703414	0.008900827900772686	2.002873295676684e-05	
14.574914307212275	0.00946003034454182	0.00944101518885093	1.9609994403626636e-05	
14.800752840235097	0.009397570453524073	0.009379017610807968	2.4814369329916696e-05	
15.030090744981337	0.008689391648742186	0.008693540713872747	3.2456632950323544e-05	
15.262982244272472	0.007661622704064845	0.007692274404229991	3.6621579169780285e-05	
15.499482401113475	0.006649329577848658	0.0066859118040761565	3.701587960599195e-05	
15.739647131711472	0.005794473491933205	0.005820024624437568	3.584391194570219e-05	
15.98353321869612	0.005114772273298599	0.005123305755162855	3.447393855212581e-05	
16.23119832454485	0.004586812201515751	0.004579071386000835	3.338412593501832e-05	
16.482701005216104	0.004181415529666421	0.0041610198169302615	3.2658277477722356e-05	
16.738100723993853	0.003873938166382667	0.0038454415486655464	3.2255725574908616e-05	
16.997457865546615	0.0036459341392496084	0.0036139868312046576	3.211288354481505e-05	
17.26083375020432	0.0034844937112161276	0.0034534781823107063	3.2173434968252326e-05	
17.528290648456405	0.003381258811289045	0.0033550959790249785	3.2393290006609e-05	
17.799891795674554	0.003331665700652978	0.0033136595872618455	3.273751987317851e-05	
18.075701407063548	0.0033345258849243014	0.003327186953454974	3.3174558951702066e-05	
18.35578469284383	0.0033919396257107593	0.0033967494812389538	3.366825022914078e-05	
18.64020787366921	0.003509494729913863	0.0035265740487965287	3.4165963345409434e-05	
18.929038196283646	0.0036966051160120684	0.003724239922669685	3.4579082849373014e-05	
19.222343949420477	0.003966487500064281	0.004000490584034072	3.4750825797872125e-05	
19.52019447994806	0.004334145746862829	0.004367191257725308	3.441190684631584e-05	
19.822660209265607	0.004807650705293353	0.00482933673833671	3.316907496836348e-05	
20.12981264995304	0.0053620099836566145	0.005361945097495927	3.076719586025858e-05	
20.441724422678867	0.005885912542444029	0.005863154160203268	2.8278710178161344e-05	
20.75846927337004	0.006148785374855294	0.006123196345331683	2.9317147562547133e-05	
21.08012209064783	0.0059467385006308346	0.005949313209528952	3.434865774936811e-05	
21.406758923533914	0.005366307943762093	0.005399201825109207	3.7406304921044964e-05	
21.738456999430788	0.004686314648652798	0.004720291309985931	3.655410375709397e-05	
22.075294742380795	0.004087254603792746	0.004101033256977846	3.427256808591265e-05	
22.417351791608088	0.003618031551815411	0.003608654975238487	3.2454209099913184e-05	
22.764709020347887	0.0032713501782864456	0.0032458167619411143	3.162574252773273e-05	
23.1174485549675	0.0030276936869299137	0.002996034691597568	3.167872865717335e-05	
23.47565379438362	0.002870011803595398	0.0028419464816563595	3.235508737741171e-05	
23.839409429780538	0.0027871024963552443	0.0027704666785969825	3.341749246296248e-05	
24.20880146463373	0.0027738426480438524	0.0027736320721561815	3.466878938752707e-05	
24.583917235044	0.002830893547316617	0.002848411990806721	3.5915475445800816e-05	
24.964845430386426	0.0029643406259677128	0.0029962299603362736	3.690540029511703e-05	
25.351676114279368	0.0031843095940504917	0.0032215083871948266	3.724388675866657e-05	
25.744500745878433	0.003498846569577741	0.003526425525120666	3.633392364310081e-05	
26.143412201500308	0.0038931066192026235	0.003894662432200543	3.367235635564147e-05	
26.548504796581717	0.004280522401064651	0.004254094114459335	3.064939721404826e-05	
26.959874307978602	0.00446423917607472	0.004441707518915945	3.234596262340029e-05	
27.377617996610834	0.00427678571349674	0.00429432634888992	3.7453145787991775e-05	
27.801834630457815	0.003821710184761858	0.003859713132925141	3.80054378537406e-05	
28.232624507910387	0.003332794154063618	0.0033511986016729924	3.460322676069232e-05	
28.670089481484574	0.002933842507581823	0.002922087730683978	3.157037031144507e-05	
29.114332981902788	0.0026483665788704968	0.0026190645530049955	3.07845817534149e-05	
29.565460042548164	0.0024662283173012257	0.0024379529981816525	3.193384103624303e-05	
30.0235773242978	0.0023744098656262778	0.0023621969930508854	3.408415144071341e-05	
30.488793140740842	0.002365803612415355	0.002376881967264252	3.6430281686778654e-05	
30.961217483787163	0.0024406526564893505	0.002472343347942048	3.829903423542244e-05	
31.440962049673153	0.002604732854506817	0.0026434506936735933	3.8925807310836804e-05	
31.928140265370157	0.002860596495696343	0.002883679010896405	3.735559410534876e-05	
32.42286731540228	0.0031783309948581464	0.003166517718577625	3.340498318342113e-05	
32.925260169079685	0.003436894181059315	0.0034057327432150185	3.168280754305627e-05	
33.435437608153904	0.003436061996133567	0.00343947222417751	3.713131625530257e-05	
33.95352025490161	0.003139790591994234	0.003178381262548326	3.926131728379184e-05	
34.479630600643624	0.002747558059409777	0.002765554597869507	3.4565857153669344e-05	
35.01389303470575	0.0024182987777936473	0.0023997759798653814	3.0542089264707097e-05	
35.556433873828425	0.0021953929672789358	0.002164906898373728	3.10802088781502e-05	
36.107381392031996	0.002075735461588715	0.002061742763663331	3.443395849911918e-05	
36.666865850944866	0.0020510237724542125	0.002066608009392427	3.803003764486099e-05	
37.23501953060145	0.002119198641074779	0.0021570155773538453	4.018268434898165e-05	
37.81197676071744	0.0022822843005026097	0.002316734442212597	3.952372947525298e-05	
38.397873952449665	0.002527018140473701	0.002527147898558163	3.535951625295121e-05	
38.99284963064802	0.0027704949763032757	0.002738290059385895	3.239957269314639e-05	
39.59704446660722	0.0028260060005464147	0.0028242199036112013	3.8976930681343096e-05	
40.21060131132589	0.0026064764690292394	0.002646985514065912	4.11148407530373e-05	
40.83366522928125	0.0022832305713352107	0.002293134266180443	3.317625600571299e-05	
41.46638353272696	0.002019417712367472	0.0019917293377523615	2.950292381404122e-05	
42.108905816522395	0.0018609418860465199	0.0018410777641089525	3.387427577516239e-05	
42.76138399350171	0.0018072905241415748	0.0018227172114233493	3.9280214429904886e-05	
43.42397233039088	0.0018544807867922426	0.0018950862630029146	4.1724416267652186e-05	
44.096827484281306	0.0020003308517059287	0.0020286384851975502	3.964851086159473e-05	
44.78010853966855	0.0022175144777713328	0.002200063320309352	3.4815539205123555e-05	
45.47397704606499	0.0023852545728476914	0.0023553567350000004	3.8258730019483515e-05	
46.17859705619533	0.002320676306840307	0.0023507167826527795	4.432610555569705e-05	
46.894135164783904	0.00206372953560157	0.0020852000298486432	3.364308146927635e-05	
47.62076054794297	0.0018126993683315682	0.001783897941648317	2.9780317959045313e-05	
48.35864500317141	0.001659451534197488	0.0016463315708897025	3.944725111990229e-05	
49.10796298997312	0.0016158857957947247	0.00164712182329958	4.548667596744511e-05	
49.86889167110482	0.001679126319292683	0.0017222868888861157	4.435052735154921e-05	
50.641610954463076	0.0018381908331727916	0.001840081182782568	3.852613941879616e-05	
51.42630353562007	0.0020222258122021748	0.0019817198565100238	4.0711049588192626e-05	
52.22315494101898	0.002049192122822938	0.0020616732240022638	4.390453247759702e-05	
53.03235357183818	0.001855501799438579	0.0018608017332880998	2.590019295395821e-05	
53.854090748535334	0.0016268833194573356	0.0015758580807664821	5.796509978985258e-05	
54.688560756081706	0.0014887749073209157	0.0014964589283776545	7.566220615668125e-05	
55.53596088989733	0.0014640411012470044	0.0015254225719568313	7.084427229489384e-05	
56.39649150249797	0.0015493746943438648	0.0015888764028844733	4.633440225887289e-05	
57.27035605086487	0.0017133359904020617	0.0016742838375763903	3.994571143649747e-05	
58.15776114454846	0.001819699819295081	0.0017937903560199153	0.00012173666033233864	
59.05891659451753	0.001708566678068628	0.0018630185970166593	0.0001691092451882981	
59.974035462765215	0.001498428551638142	0.00150472823764775	3.853602128345146e-05	
60.90333411268367	0.0013594341081894555	0.0013879976934455115	6.063783944164376e-05	
61.847032260219336	0.0013360337202879533	0.0014136290775462463	7.804905660737598e-05	
62.80535302582078	0.001425050036451943	0.0014494723335653906	5.1340293674562424e-05	
63.778522987191536	0.0015744625799826502	0.001489899968963819	8.966858385275886e-05	
64.76677223286032	0.0016103951449079514	0.001574478860647972	0.0003029005009429401	
65.77033441658139	0.0014510813825914198	0.00513018021685244	0.0037797021796821648	
66.78944681257751	0.0012837232107721273	0.0013111189584748275	3.6135452281831364e-05	
67.82435037163955	0.0012224428252424202	0.001368110148845419	0.0001571039828888171	
68.87528977809474	0.001280026012820385	0.0013896181999083822	0.00019305669478296084	
69.94251350765792	0.0014136449505466559	0.001403965697081092	0.0001657904133168261	
71.02627388617911	0.0014551128986053613	0.001421297131152436	5.0837409616367776e-05	
72.12682714930152	0.001310013247814119	0.0014359927049666138	0.00013011511023343293	
73.24443350304374	0.0011658951546743967	0.0011517351333765493	0.00024049476025380048	
74.37935718532088	0.0011340511648239857	0.001086198103784573	7.93746060847665e-05	
75.53186652841877	0.0012180778488145678	0.001156043041373516	0.00012075825668045315	
76.7022340224364	0.0013283502695413056	0.0011783659655175082	0.00015450283063584493	
77.89073637971123	0.0012723555124113804	0.0011818812994327545	0.00013673368012632106	
79.09765460024283	0.0011190168001286485	0.001176855956384007	0.000114117146867603	
80.32327403813038	0.0010510374196148527	0.0011672578778985445	0.00011722239795871166	
81.5678844690394	0.001105754756707191	0.0011549013052740702	0.00012547378676276987	
82.83178015871405	0.001213612168693523	0.0011407216490405961	0.00011037018983695333	
84.11525993255103	0.001177879179969099	0.0011252352396703231	7.203487859186339e-05	
85.41862724625115	0.001037194717580226	0.0011087265452763952	8.698435923336643e-05	
86.74219025756646	0.0009822659743697808	0.0010913275005788165	0.00012380148085519826	
88.08626189915832	0.00104862055818681	0.0010730446078682713	0.00014202629001951135	
89.45115995258467	0.0011321434972517176	0.0010537513832558085	0.00010909397331258569	
90.83720712343391	0.0010496528915063094	0.0010331458396750973	2.908334760374554e-05	
92.24473111762269	0.0009363224050867159	0.0010106601243182445	7.888629707724208e-05	
93.67406471887617	0.0009390065709611144	0.0009853031335419244	0.0001398059910597412	
95.1255458674087	0.0010317871315676248	0.000955459228996276	0.00016383135787662682	
96.59951773982377	0.0010225091384616746	0.0009189887926156244	0.00010900278742404328	
98.09632883025184	0.0009027723927202314	0.0008754035426296054	3.278467171503327e-05	
99.61633303274554	0.0008727797868726579	0.0008340499428184747	8.517105007092659e-05	
101.15988972495167	0.0009520304506700424	0.0008179298902144853	0.00014603968486663282	
102.72736385307937	0.0009654897027145147	0.0008303633409009105	0.0001539868093415634	
104.31912601818526	0.0008544131410045537	0.000847072770183528	9.558146815032419e-05	
105.93555256379533	0.0008254697027121072	0.000855226428798514	3.0378568549291396e-05	
107.57702566488457	0.0009019071154342967	0.0008552345426171429	5.0421525581932675e-05	
109.24393341823551	0.0008943247032283278	0.0008500093191362695	8.322238800286848e-05	
110.93666993419627	0.0007928679424230345	0.0008417136591391707	7.055126685216775e-05	
112.65563542986153	0.0007951929181687307	0.0008316465350722294	5.0792694706158144e-05	
114.40123632369622	0.0008668446161519914	0.0008205611700287535	4.8380757985207336e-05	
116.17388533162597	0.0008056136162137305	0.0008089002371367763	5.689671741888506e-05	
117.9740015646163	0.0007387774504658365	0.0007969311570765852	5.8312455460892065e-05	
119.802010627764	0.0007909879679862625	0.0007848203771068804	5.281944026006075e-05	
121.65834472092367	0.0008047332748452981	0.0007726744162768225	4.1036609579506594e-05	
123.54344274089367	0.000715131855451945	0.0007605630943638721	4.913867469429044e-05	
125.45775038518534	0.0007267440899562525	0.000748533067926412	5.642197407162973e-05	
127.40172025740017	0.0007766908248408046	0.0007366159580128349	4.05597038144235e-05	
129.3758119742398	0.0006974208491134188	0.0007248333733030119	3.722394668165316e-05	
131.3804922741741	0.0006825196415590006	0.0007132000996731968	5.383414856923964e-05	
133.41623512779302	0.0007391713054570199	0.0007017261768796347	4.314826635959995e-05	
135.48352184986857	0.0006728353433466175	0.0006904182822406668	2.865268638301535e-05	
137.58284121315285	0.0006508958739423795	0.0006792806723563261	5.028736237957594e-05	
139.71468956393986	0.0007042209719734612	0.0006683158366572649	4.19264555352231e-05	
141.879570939417	0.0006396137043907627	0.0006575249591657061	2.4259553295041954e-05	
144.07799718683648	0.0006283170770319397	0.0006469082501640053	4.843477433054614e-05	
146.31048808453184	0.0006708380731423225	0.0006364651880476952	3.588792930262745e-05	
148.57757146481032	0.0006017224597689429	0.0006261946981430725	2.4915242837693928e-05	
150.87978333874923	0.0006161681803766115	0.0006160952866020433	4.775572559458674e-05	
153.2176680229263	0.0006292122381256416	0.0006061651418217237	2.402818507596472e-05	
155.5917782681133	0.0005693169215502786	0.0005964022120717353	3.1545267998594085e-05	
158.00267538996428	0.0006112740824150444	0.0005868042654715762	4.373003221759253e-05	
160.45092940172842	0.0005744137157412773	0.0005773689367208922	1.1902083806357974e-05	
162.9371191490193	0.0005580106885158019	0.0005680937637780177	4.0144963173361266e-05	
165.46183244667284	0.0005868021499425799	0.0005589762168331712	2.8012789167305565e-05	
168.02566621772516	0.0005293144930930873	0.0005500137213185253	2.4223914144921847e-05	
170.6292266345446	0.0005657440141639286	0.0005412036762623676	3.983673443763006e-05	
173.27312926215015	0.0005267036130851373	0.0005325434689780278	8.558236622160683e-06	
175.9579992037507	0.0005276922097834304	0.0005240304868454256	3.833718945163123e-05	
178.68447124853947	0.0005302387051832703	0.0005156621267702042	1.5826052811576635e-05	
181.45319002177868	0.0004971469349128842	0.0005074358027757969	3.0445423411370873e-05	
184.2648101372089	0.0005252022971534799	0.0004993489520857256	2.6367322275181053e-05	
187.11999635182175	0.00047767681559441754	0.0004913990399786086	2.1477954692985475e-05	
190.019423723029	0.000510671953122205	0.00048358356364082856	3.1548590784873046e-05	
192.9637777682679	0.0004643710251996106	0.00047590005519717926	1.4023409175185407e-05	
195.95375462707955	0.000492635479965373	0.00046834608406496177	3.282961944691839e-05	
198.99006122569847	0.00045257045230675185	0.00046091925874958535	9.163094402775073e-06	
202.0734154441926	0.00047561598401495197	0.0004536172281780022	3.223165469079001e-05	
205.20454628619316	0.000439909747856732	0.0004464376826489896	7.1349662281799905e-06	
208.38419405125447	0.0004610937856869604	0.0004393783544653916	3.0889651080989166e-05	
211.6131105098844	0.00042602519138816754	0.00043243701830222246	7.889585470432733e-06	
214.892059081287	0.0004484865741122379	0.0004256114913554236	2.8871903792860368e-05	
218.22181501385919	0.0004121035551487724	0.00041889963330864096	1.1239385608328353e-05	
221.60316556848443	0.0004354312564542895	0.00041229934614928976	2.529701234694915e-05	
225.03691020466627	0.00040076340109402664	0.00040580857386015884	1.647905488695871e-05	
228.5238607695462	0.00041810709385564756	0.00039942530200864104	1.873852166450673e-05	
232.06484168985054	0.0003952175440737901	0.0003931475572522222	2.2206311177712308e-05	
235.66069016681035	0.00039490469958517816	0.0003869734067759776	8.384770329460566e-06	
239.3122563741041	0.00039523609947471556	0.00038090095767539655	2.5648247485501e-05	
243.0204036588648	0.0003725997353217392	0.0003749283562958367	4.697055368322416e-06	
246.78600874580337	0.00038955086959159205	0.00036905378753818196	2.2012475227253463e-05	
250.60996194449422	0.0003637277452378734	0.0003632754741388339	1.722423873372156e-05	
254.4931673598731	0.0003659115967871556	0.0003575916759309318	8.570943649093948e-06	
258.43654310599635	0.0003681499742631105	0.0003520006890926493	2.3255286171067776e-05	
262.4410215231124	0.00034464976723443087	0.0003465008453875271	9.448113175208564e-06	
266.507549398097	0.0003549016113567738	0.000341090511401033	1.381472888181548e-05	
270.63708818830384	0.0003481361825731517	0.0003357680877768925	2.1256765208316302e-05	
274.8306142488838	0.00032956930840886034	0.0003305320084561692	7.038620206670412e-06	
279.08911906362675	0.00033854934177295965	0.0003253807399216027	1.3171052452754166e-05	
283.4136094793798	0.00033401187574105655	0.00032031278044928756	2.0283462867700798e-05	
287.80510794409827	0.0003154835225044325	0.0003153266593694333	9.825936929784577e-06	
292.26465274858515	0.0003180409562356333	0.00031042093633763416	7.718229987842345e-06	
296.7932982719762	0.0003222487464755162	0.0003055942006178152	1.8500350262514545e-05	
301.3921152310292	0.00030711519487050526	0.0003008450703777972	1.565949433962511e-05	
306.0621909332746	0.00029704419066634594	0.00029617219199822817	4.5811309684910154e-06	
310.80462953409153	0.0003014407652964468	0.00029157423939545654	9.902802413848751e-06	
315.6205522977641	0.00030254040846229525	0.00028704991335878655	1.7146685901724447e-05	
320.5110978625849	0.00029081568862051514	0.0002825979409024239	1.541429649987869e-05	
325.47742251006514	0.0002797729000865205	0.0002782170746323173	7.86780624470833e-06	
330.52070043831674	0.00027795267252939105	0.0002739060921280123	4.074663254686326e-06	
335.6421240396705	0.0002808273897286182	0.00026966379533955285	1.1163671453374544e-05	
340.8429041825955	0.00027971026185718005	0.00026548900999940163	1.5355606885358697e-05	
346.1242704979875	0.0002721444467338721	0.00026138058504929625	1.5089146199291679e-05	
351.4874716698928	0.0002627196739327683	0.0002573373920819065	1.1687029945938158e-05	
356.9337757307372	0.00025571294256329657	0.00025335832479712205	7.125013010659331e-06	
362.46447036112943	0.000252045973454374	0.00024944229847276793	3.7166210094977204e-06	
368.08086319431027	0.0002505640370062399	0.0002455882494495092	4.9764481272624634e-06	
373.7842821253185	0.00024966089866841547	0.00024179513462969953	7.884518989501346e-06	
379.57607562494815	0.00024821003203756234	0.0002380619309898918	1.015103452408449e-05	
385.45761305857025	0.00024582674747509217	0.0002343876351067298	1.1552315148916279e-05	
391.43028500989345	0.00024266397815623817	0.00023077126269592253	1.224561710974515e-05	
397.49550360974456	0.00023906993058161048	0.00022721184816399106	1.2463805560853286e-05	
403.6547028699399	0.00023535100775104846	0.00022370844417248238	1.240716794589819e-05	
409.9093390223323	0.0002316822249327606	0.00022026012121432952	1.2200360032748826e-05	
416.26089086311043	0.00022809943401339014	0.00021686596720204437	1.1882077675780061e-05	
422.71086010243414	0.00022451220921251627	0.00021352508706742431	1.140885649532896e-05	
429.2607717194863	0.00022072216505809975	0.00021023660237245596	1.0667851214437569e-05	
435.91217432302693	0.0002164777936596377	0.00020699965093110475	9.50748155110005e-06	
442.6666405175339	0.00021162045524015683	0.00020381338644167514	7.808757157477897e-06	
449.52576727501685	0.00020632876238936015	0.00020067697812943989	5.654688912071899e-06	
456.4911763125926	0.0002013174629902366	0.00019758961039923175	3.894609371775974e-06	
463.56451447591087	0.0001977045818599256	0.00019455048249770405	4.7359260496393555e-06	
470.74745412852144	0.0001963109843947566	0.0001915588081849672	7.440052302075853e-06	
478.04169354727435	0.00019642341762407924	0.0001886138154153173	9.647137607554465e-06	
485.4489573238469	0.0001950688892082053	0.000185714746026777	9.721090933137953e-06	
492.97099677249224	0.00018981277239946912	0.00018286085543917866	6.953272649577266e-06	
500.60959034410683	0.00018359903321126574	0.0001800514123605213	3.7727174191212194e-06	
508.36654404671106	0.0001817169951831281	0.00017728569850134773	6.5394332458080565e-06	
516.2436918724502	0.00018281638767775682	0.00017456300829688434	9.155321798501677e-06	
524.242896231207	0.00017881031940738726	0.0001718826486367058	6.927684300174161e-06	
532.3660483909357	0.00017252499784691668	0.00016924393860168118	3.8126771248263293e-06	
540.6150689248177	0.00017294014908522152	0.0001666462092079756	7.829181750807366e-06	
548.9919081653474	0.00017147603612600924	0.00016408880315788078	7.406781554435946e-06	
557.4985466654523	0.00016485578020454547	0.00016157107459725974	3.7353094752909374e-06	
566.1369956667598	0.00016593217761334765	0.00015909238887939386	7.873969322300356e-06	
574.909297575119	0.00016210479104942143	0.0001566521223350299	5.454850417136357e-06	
583.8175264434902	0.00015851344511843172	0.00015424966204843045	5.665037860197301e-06	
592.8637884623186	0.00015882187822502852	0.00015188440563923552	6.966940978826141e-06	
602.0502224575035	0.0001529592367512411	0.00014955576104995285	4.29206937210765e-06	
611.379000396087	0.00015427950466759648	0.00014726314633889742	7.114003606494393e-06	
620.8523278997751	0.00014834783461248924	0.000145005989478408	4.104365601183161e-06	
630.4724447664181	0.00014935403339593923	0.0001427837281581747	6.608019645253437e-06	
640.2416254995708	0.00014445817524611672	0.00014059580959351623	4.882870639378366e-06	
650.1621798462554	0.00014359137345119614	0.00013844169033845144	5.1505000190557376e-06	
660.2364533430635	0.00014191412378684862	0.0001363208361034148	6.347061029381668e-06	
670.4668278707137	0.00013744329943430816	0.00013423272157747095	3.3783917999288044e-06	
680.8557222172046	0.0001380840669162104	0.00013217683025488943	5.925098634215098e-06	
691.4055926496942	0.00013513108458489804	0.00013015265426594196	5.742287629348123e-06	
702.1189334952396	0.00013126050226921384	0.00012815969421179466	3.3599842007316568e-06	
712.9982777305363	0.00013091041017912524	0.00012619745900336725	4.7135048654907125e-06	
724.0461975807946	0.00013009579490840044	0.00012426546570403879	6.003487971569142e-06	
735.2653051278958	0.00012689014530632708	0.00012236323937608225	5.199760037854708e-06	
746.6582529279726	0.00012367741264319038	0.00012049031293071489	3.672466952345865e-06	
758.2277346385576	0.0001217854669338703	0.0001186462269816557	3.195627905781349e-06	
769.9764856554507	0.00012068781099338203	0.00011683052970208328	3.8573530411182025e-06	
781.9072837594538	0.00011959539122914284	0.00011504277668489415	4.552615378282942e-06	
794.0229497731273	0.00011820082968612011	0.0001132825308061624	4.926423973953462e-06	
806.3263482277227	0.00011656105106266263	0.00011154936209170589	5.037588102186053e-06	
818.82038804045	0.00011480338402926552	0.00010984284758666826	4.992602562860033e-06	
831.5080232022387	0.00011297578498241086	0.00010816257122802835	4.8329132711743764e-06	
844.3922534761538	0.0001110247544258249	0.00010650812371995213	4.52019648896614e-06	
857.4761251066391	0.00010885913933456446	0.00010487910241190423	3.980230020580774e-06	
870.7627315397452	0.00010653180288485531	0.00010327511117944116	3.2576763460759942e-06	
884.2552141545192	0.00010446901488575923	0.000101695760307609	2.8746139494532334e-06	
897.9567630057271	0.00010330557664382518	0.00010014066637687126	3.540105767776091e-06	
911.8706175780853	0.00010282297153162282	9.86094521514972e-05	4.4464982791594556e-06	
926.0000675521785	0.00010123392567258935	9.710174647033973e-05	4.136654158304888e-06	
940.3484535822448	9.841036369887195e-05	9.561718413993846e-05	2.81268715773595e-06	
954.9191680860141	9.747712977145925e-05	9.415540582988213e-05	3.6514186572428457e-06	
969.715656046784	9.677279719412584e-05	9.271605797036993e-05	4.070714557424428e-06	
984.7414158279239	9.389738719760209e-05	9.129879265191031e-05	2.66260713981663e-06	
1000.0	9.378955567155553e-05	8.990326752710101e-05	4.036372193914355e-06	


==> data/fig_delay_quadvf_bode_30.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0053975635516735985	2.654390258162997e-05	
0.10154950161807173	0.005424263851159186	0.005397818414295828	2.6543560393262346e-05	
0.10312301278878754	0.005424523276890389	0.005398081256639082	2.654320748895391e-05	
0.10472090554055413	0.005424790826154535	0.005398352329203134	2.6542843532178102e-05	
0.10634355766636439	0.005425066754025711	0.005398631890393099	2.654246817577934e-05	
0.10799135281311975	0.005425351323631497	0.005398920206771559	2.654208106163795e-05	
0.1096646805723366	0.005425644806410056	0.005399217553318902	2.654168182030802e-05	
0.11136393657225817	0.005425947482375599	0.005399524213702127	2.6541270070667194e-05	
0.11308952257139368	0.0054262596403925395	0.00539984048055244	2.6540845419541692e-05	
0.11484184655350702	0.0054265815784585855	0.005400166655751923	2.6540407461312053e-05	
0.11662132282407707	0.005426913603997136	0.005400503050729575	2.653995577752201e-05	
0.11842837210825283	0.005427256034159231	0.0054008499867670605	2.6539489936462224e-05	
0.12026342165032622	0.005427609196135441	0.005401207795314493	2.6539009492745658e-05	
0.12212690531474645	0.0054279734274780105	0.0054015768183165915	2.6538513986872e-05	
0.12401926368869937	0.005428349076433596	0.005401957408549583	2.6538002944763705e-05	
0.12594094418627644	0.005428736502287014	0.005402349929969202	2.6537475877311546e-05	
0.12789240115425762	0.005429136075716311	0.005402754758070193	2.6536932279874876e-05	
0.12987409597953362	0.005429548179159614	0.005403172280257688	2.6536371631790867e-05	
0.13188649719819254	0.005429973207194128	0.005403602896230902	2.6535793395853504e-05	
0.13393008060629666	0.005430411566927731	0.005404047018379561	2.653519701777814e-05	
0.13600532937237603	0.005430863678403595	0.005404505072193496	2.6534581925652397e-05	
0.13811273415166478	0.005431329975018294	0.005404977496685907	2.6533947529358335e-05	
0.14025279320210793	0.005431810903953884	0.0054054647448307245	2.6533293219991963e-05	
0.1424260125021654	0.005432306926624429	0.005405967284014609	2.6532618369245887e-05	
0.1446329058704415	0.005432818519137507	0.005406485596504098	2.653192232877684e-05	
0.14687399508716817	0.005433346172771236	0.0054070201799284205	2.6531204429563444e-05	
0.14914981001757044	0.005433890394467337	0.005407571547778565	2.6530463981227823e-05	
0.15146088873714358	0.0054344517073408516	0.0054081402299231765	2.652970027132979e-05	
0.1538077776588715	0.005435030651207098	0.00540872677314187	2.652891256465953e-05	
0.15619103166241588	0.005435627783126487	0.005409331741676612	2.652810010248986e-05	
0.15861121422530794	0.0054362436779678445	0.0054099557178018285	2.652726210180013e-05	
0.16106889755617235	0.005436878928990934	0.005410599302413892	2.6526397754482996e-05	
0.16356466273001555	0.0054375341484488495	0.005411263115640727	2.6525506226519773e-05	
0.1660990998256107	0.005438209968211049	0.005411947797472252	2.6524586657130978e-05	
0.16867280806501112	0.005438907040407755	0.0054126540084124385	2.6523638157892473e-05	
0.1712863959552255	0.005439626038096534	0.005413382430153792	2.652265981181492e-05	
0.17394048143208848	0.005440367655951882	0.005414133766275052	2.6521650672417926e-05	
0.17663569200636045	0.005441132610978662	0.005414908742963032	2.652060976273687e-05	
0.17937266491209122	0.005441921643250303	0.00541570810975947	2.651953607431652e-05	
0.18215204725728248	0.005442735516672695	0.005416532640333831	2.6518428566169314e-05	
0.18497449617688488	0.005443575019774745	0.005417383133283063	2.651728616368785e-05	
0.18784067898816573	0.005444440966526612	0.00541826041295932	2.651610775751928e-05	
0.1907512733484843	0.005445334197186709	0.0054191653303267175	2.6514892202417775e-05	
0.19370696741551147	0.005446255579178514	0.005420098763848245	2.6513638316027888e-05	
0.1967084600099325	0.005447206007998417	0.005421061620403995	2.6512344877647788e-05	
0.19975646078067044	0.005448186408155774	0.005422054836241925	2.6511010626933718e-05	
0.20285169037266976	0.0054491977341464114	0.0054230793779624096	2.6509634262574865e-05	
0.2059948805972802	0.005450240971460936	0.005424136243537944	2.6508214440897335e-05	
0.20918677460527996	0.005451317137629182	0.005425226463369327	2.6506749774436673e-05	
0.21242812706258082	0.0054524272833022715	0.005426351101379829	2.6505238830454675e-05	
0.215719704328655	0.005453572493373758	0.005427511256148821	2.650368012938809e-05	
0.21906228463772706	0.0054547538881414455	0.005428708062086453	2.6502072143262536e-05	
0.22245665828277353	0.005455972624511519	0.005429942690651046	2.6500413294041525e-05	
0.22590362780237347	0.005457229897246689	0.005431216351610934	2.6498701951893004e-05	
0.22940400817045398	0.005458526940260196	0.005432530294352547	2.649693643342772e-05	
0.23295862698897662	0.005459865027957506	0.005433885809236657	2.6495114999844133e-05	
0.2365683246836085	0.005461245476627704	0.005435284229004756	2.649323585501361e-05	
0.2402339547024262	0.0054626696458866635	0.005436726930237675	2.6491297143493737e-05	
0.243956383717698	0.005464138940174127	0.005438215334868589	2.6489296948477102e-05	
0.24773649183079302	0.005465654810306995	0.005439750911752741	2.648723328962874e-05	
0.2515751727802653	0.005467218755091224	0.0054413351782962565	2.648510412089002e-05	
0.2554733341531623	0.005468832322994797	0.0054429697021465715	2.648290732815428e-05	
0.2594318975996074	0.005470497113884431	0.005444656102947139	2.6480640726877303e-05	
0.26345179905070754	0.005472214780828768	0.005446396054159154	2.647830205959171e-05	
0.2675339889398373	0.005473987031970941	0.005448191284953257	2.6475888993313276e-05	
0.27167943242735193	0.005475815632473577	0.005450043582174236	2.6473399116866335e-05	
0.2758891096287819	0.005477702406539429	0.005451954792381981	2.647082993808728e-05	
0.28016401584656353	0.005479649239510991	0.00545392682397206	2.6468178880910072e-05	
0.2845051618053608	0.0054816580800526905	0.005455961649379479	2.646544328237258e-05	
0.28891357389103245	0.005483730942419305	0.00545806130736938	2.646262038945447e-05	
0.2933902943933029	0.005485869908814605	0.005460227905418621	2.6459707355829084e-05	
0.29793638175219256	0.005488077131844315	0.005462463622192388	2.645670123845311e-05	
0.30255291080826724	0.005490354837067749	0.005464770710120212	2.6453598994039854e-05	
0.30724097305676445	0.00549270532565273	0.005467151498076028	2.6450397475369593e-05	
0.31200167690565833	0.00549513097713862	0.005469608394167096	2.644709342746661e-05	
0.3168361479377224	0.0054976342523125705	0.0054721438886369675	2.6443683483597224e-05	
0.3217455291766536	0.005500217696204384	0.005474760556887861	2.6440164161117935e-05	
0.32673098135731937	0.005502883941205672	0.005477461062628196	2.643653185713325e-05	
0.33179368320019265	0.005505635710319319	0.005480248161151302	2.6432782843979684e-05	
0.33693483169003946	0.0055084758205456216	0.005483124702751679	2.6428913264518234e-05	
0.3421556423589239	0.005511407186411764	0.005486093636285562	2.642491912721654e-05	
0.3474573495735992	0.005514432823651802	0.00548915801288291	2.6420796301017e-05	
0.35284120682735126	0.005517555853044597	0.005492320989818344	2.6416540509996694e-05	
0.3583084870363649	0.005520779504417698	0.005495585834549041	2.6412147327766286e-05	
0.3638604828406817	0.005524107120825563	0.0054989559289280055	2.6407612171657912e-05	
0.3694985069098218	0.0055275421629110465	0.005502434773601699	2.6402930296603823e-05	
0.37522389225314035	0.00553108821345963	0.005506025992601486	2.6398096788794695e-05	
0.3810379925349945	0.00553474898215636	0.005509733338138968	2.6393106558996683e-05	
0.3869421823947922	0.005538528310556225	0.005513560695615886	2.6387954335619258e-05	
0.39293785777200174	0.005542430177279159	0.005517512088859888	2.6382634657414193e-05	
0.39902643623619527	0.005546458703441729	0.005521591685598224	2.637714186585698e-05	
0.4052093573222091	0.005550618158338223	0.005525803803182112	2.6371470097175765e-05	
0.41148808287049476	0.005554912965384682	0.005530152914575357	2.6365613274009306e-05	
0.41786409737274555	0.005559347708340252	0.0055346436546216925	2.635956509663666e-05	
0.4243389083228771	0.005563927137821221	0.005539280826606162	2.635331903381829e-05	
0.43091404657344795	0.005568656178124012	0.0055440694091269185	2.634686831318781e-05	
0.4375910666976019	0.005573539934374531	0.005549014563294864	2.6340205911156807e-05	
0.4443715473566186	0.0055785837000223645	0.005554121640279664	2.6333324542350923e-05	
0.45125709167315986	0.005583792964699582	0.005559396189221939	2.632621664848672e-05	
0.4582493276102989	0.0055891734224651915	0.005564843965532726	2.6318874386729906e-05	
0.4653499083564233	0.005594730980457723	0.005570470939602755	2.631128961742613e-05	
0.4725605127161014	0.005600471767979969	0.005576283305945567	2.6303453891237206e-05	
0.4798828455070056	0.0056064021460414904	0.005582287492800198	2.629535843558624e-05	
0.4873186379629853	0.005612528717386358	0.005588490172220881	2.6286994140435946e-05	
0.49486964814338685	0.005618858337035425	0.0055948982706831895	2.6278351543271484e-05	
0.5025376613487146	0.005625398123374565	0.005601518980238039	2.6269420813329938e-05	
0.5103244905427329	0.00563215546982249	0.005608359770247264	2.626019173496529e-05	
0.5182319767811088	0.00563913805711419	0.005615428399736862	2.6250653690114582e-05	
0.5262619896466971	0.0056463538662386605	0.005622732930406598	2.6240795639821164e-05	
0.5344164276915693	0.005653811192072347	0.005630281740337499	2.6230606104730168e-05	
0.5426972188858914	0.005661518657752862	0.005638083538441841	2.622007314448906e-05	
0.5511063210737586	0.005669485229840789	0.005646147379703476	2.6209184336021917e-05	
0.559645722436092	0.005677720234320972	0.005654482681260014	2.619792675054396e-05	
0.5683174419607084	0.005686233373498613	0.005663099239382205	2.6186286929257348e-05	
0.5771235299196736	0.0056950347438497065	0.005672007247410114	2.6174250857675406e-05	
0.5860660683540517	0.005704134854889907	0.0056812173147103035	2.6161803938395357e-05	
0.595147171566167	0.0057135446491309895	0.005690740486723176	2.614893096230127e-05	
0.604368986619493	0.005723275523199402	0.005700588266175089	2.6135616078031963e-05	
0.6137336938462858	0.005733339350197404	0.005710772635535814	2.6121842759610317e-05	
0.6232435073630855	0.005743748503393699	0.005721306080808277	2.6107593772095764e-05	
0.6329006755942035	0.005754515881337529	0.005732201616744637	2.6092851135133964e-05	
0.6427074818033226	0.005765654934497825	0.005743472813590387	2.6077596084207846e-05	
0.6526662446333333	0.005777179693537498	0.005755133825466581	2.6061809029500358e-05	
0.6627793186545348	0.00578910479934205	0.0057671994205094656	2.6045469512088285e-05	
0.6730490949213316	0.0058014455349317574	0.005779685012896846	2.6028556157350193e-05	
0.6834780015375548	0.0058142178593977335	0.005792606696901484	2.6011046625350454e-05	
0.6940685042305437	0.005827438444014166	0.005805981283123997	2.5992917557938298e-05	
0.7048231069341222	0.005841124710692367	0.005819826337070826	2.5974144522361755e-05	
0.7157443523806098	0.005855294872956756	0.005834160220257521	2.5954701951081028e-05	
0.7268348227020044	0.005869967979638942	0.00584900213403354	2.5934563077494637e-05	
0.7380971400404808	0.005885163961503703	0.0058643721663423605	2.5913699867259717e-05	
0.7495339671683494	0.005900903681040034	0.0058802913416501155	2.5892082944849945e-05	
0.7611480081176202	0.005917208985671906	0.005896781674297429	2.586968151494278e-05	
0.7729420088193235	0.005934102764666989	0.005913866225552646	2.584646327823871e-05	
0.784918757752735	0.005951609010047733	0.005931569164670882	2.582239434124343e-05	
0.7970810866046624	0.0059697528818381754	0.005949915834292172	2.579743911947932e-05	
0.8094318709389453	0.005988560778011821	0.005968932820543995	2.5771560233619493e-05	
0.8219740308763326	0.006008060409541536	0.005988648028249045	2.5744718397886985e-05	
0.8347105317848907	0.006028280880991827	0.006009090761678432	2.5716872300083713e-05	
0.847644384981113	0.006049252777137794	0.006030291811334438	2.5687978472498463e-05	
0.8607786484418896	0.0060710082561438485	0.006052283547295648	2.565799115291281e-05	
0.8741164275275125	0.0060935811498897315	0.0060751000197117174	2.5626862134792737e-05	
0.8876608757158821	0.006117007072092104	0.006098777067095637	2.5594540605708737e-05	
0.9014151953480897	0.006141323534937894	0.006123352433129196	2.55609729729178e-05	
0.9153826383855528	0.006166570075021448	0.006148865892773113	2.5526102674929488e-05	
0.9295665071788846	0.00619278838946273	0.006175359388558373	2.5489869977728274e-05	
0.9439701552486742	0.006220022483179214	0.006202877178030502	2.5452211754278056e-05	
0.9585969880783669	0.006248318828391424	0.0062314659934257196	2.5413061245655173e-05	
0.9734504639194281	0.006277726537562866	0.0062611752147784	2.5372347802138476e-05	
0.9885340946089864	0.006308297551111077	0.006292057057795052	2.5329996602262406e-05	
1.0038514464001433	0.006340086841380235	0.006324166777983391	2.528592834775943e-05	
1.01940614080515	0.006373152634539353	0.006357562892698307	2.5240058931989004e-05	
1.0352018554516484	0.006407556652266856	0.006392307422962847	2.5192299079284503e-05	
1.051242324952181	0.006443364375305372	0.006428466157144858	2.5142553952324537e-05	
1.0675313417871697	0.006480645331224222	0.006466108938822888	2.509072272434454e-05	
1.0840727572015847	0.006519473409015627	0.006505309981462785	2.5036698112671935e-05	
1.1008704821154982	0.006559927203479906	0.00654614821285473	2.498036586969563e-05	
1.117928488048752	0.006602090392731022	0.0065887076526353755	2.492160422699393e-05	
1.1352508080599522	0.006646052152584438	0.006633077826649141	2.486028328783806e-05	
1.1528415377000134	0.006691907612083157	0.006679354222394881	2.4796264362931676e-05	
1.1707048359804781	0.006739758354985492	0.0067276387903699945	2.47293992435666e-05	
1.1888449263568397	0.006789712972692065	0.00677804049677554	2.4659529405987902e-05	
1.2072660977271032	0.006841887674844229	0.006830675933797833	2.4586485140054345e-05	
1.225972705445816	0.006896406964699318	0.006885669994551685	2.4510084594739102e-05	
1.2449691723538168	0.00695340438740056	0.006943156620778681	2.4430132732410815e-05	
1.2642599898239333	0.007013023360435986	0.007003279632565219	2.4346420183218708e-05	
1.2838497188228888	0.007075418096951618	0.00706619365070963	2.4258721990412033e-05	
1.3037429909896587	0.00714075463418496	0.0071320651239607765	2.4166796236960546e-05	
1.3239445097305402	0.00720921198115948	0.007201073475215583	2.4070382543689225e-05	
1.3444590513311867	0.007280983401981287	0.007273412382951785	2.3969200429095196e-05	
1.3652914660858761	0.0073562778536698185	0.007349291216748302	2.386294752166186e-05	
1.386446679444272	0.007435321600512311	0.007428936648785593	2.375129761662514e-05	
1.4079296931759626	0.007518360030552233	0.007512594466816453	2.363389857139962e-05	
1.4297455865530366	0.007605659704120427	0.007600531618368467	2.3510370037557603e-05	
1.451899517550985	0.007697510669437721	0.007693038521024508	2.3380301033110203e-05	
1.4743967240682132	0.007794229086434819	0.007790431679701035	2.324324736768243e-05	
1.4972425251644468	0.007896160207267607	0.007893056659121373	2.309872894638197e-05	
1.5204423223183279	0.008003681770824472	0.008001291468430111	2.2946226997725043e-05	
1.5440016007044985	0.00811720787916419	0.008115550425448667	2.2785181299355753e-05	
1.5679259304904682	0.008237193436711258	0.0082362885808484	2.2614987516544534e-05	
1.5922209681535842	0.00836413924870089	0.008364006798039746	2.2434994828183003e-05	
1.6168924578184014	0.008498597894477392	0.008499257603503806	2.2244504101175285e-05	
1.6419462326147771	0.008641180514654628	0.0086426519454612	2.2042766998700372e-05	
1.667388216057011	0.008792564679921833	0.00879486702724168	2.1828986588368417e-05	
1.6932244234443516	0.008953503544794059	0.00895665541683647	2.1602320277852976e-05	
1.7194609632832076	0.009124836533620511	0.009128855677610787	2.1361886287006467e-05	
1.7461040387313935	0.009307501860930205	0.009312404819240259	2.1106775422575424e-05	
1.7731599490647525	0.009502551256616804	0.009508352935462743	2.0836070739715438e-05	
1.8006350911665105	0.009711167352294157	0.009717880479882953	2.0548878881156075e-05	
1.828535961039703	0.009934684293243238	0.009942318737584947	2.024437867163857e-05	
1.8568691553430368	0.010174612277010128	0.010183174184849784	1.9921895201987396e-05	
1.885641372950552	0.010432666893049362	0.010442157599803301	1.9581011595665276e-05	
1.9148594165354507	0.010710804358373677	0.010721219003614396	1.922173655054942e-05	
1.9445301941784663	0.01101126402552807	0.011022589788140765	1.8844754506953102e-05	
1.974660721001155	0.011336619898646346	0.011348833738505695	1.845179815785937e-05	
2.0052581208244957	0.011689843352576581	0.011702909109072946	1.8046201493742863e-05	
2.036329627853186	0.01207437983556667	0.012088244484356366	1.7633716952936014e-05	
2.067882588386045	0.012494243078490777	0.012508831882278235	1.7223712054639126e-05	
2.0999244625529108	0.01295413126514537	0.012969341466844427	1.683089280618226e-05	
2.132462826078452	0.013459570764168679	0.013475263355190142	1.6477711860039416e-05	
2.1655053720733157	0.014017094383234806	0.014033083329552717	1.6197555826347236e-05	
2.199059912853022	0.01463446261140224	0.014650500731595321	1.603856529893526e-05	
2.2331343817850464	0.015320937736450909	0.01533669820438378	1.60673893655737e-05	
2.267736835164523	0.016087621476553262	0.016102673697025664	1.637131288724381e-05	
2.302875454119006	0.01694786550384721	0.016961643973847508	1.705654640126178e-05	
2.3385585465427567	0.01791775800621537	0.017929522960687783	1.8241296693262013e-05	
2.3747945490609914	0.019016671911604395	0.019025461612376518	2.0045272560673916e-05	
2.411592029024571	0.020267818294491997	0.020272395999593743	2.258015844566028e-05	
2.4489596865355954	0.021698654295842508	0.021697460950709867	2.5943795678153243e-05	
2.4869063565043885	0.02334079306620182	0.023331935195052524	3.021379827931911e-05	
2.5254410107383527	0.025228646615432605	0.025209988432929365	3.542847011163905e-05	
2.564572760063192	0.0273952140688017	0.027364720204570835	4.153625576324314e-05	
2.604310856476998	0.029861959535306532	0.02981856180310725	4.828816246896996e-05	
2.6446646953377266	0.03261758807070385	0.032562970798936115	5.504781771704738e-05	
2.6856438175845567	0.035579197637971204	0.03552067927330714	6.0543553475569046e-05	
2.727257911993673	0.03853506560646704	0.03848823099431098	6.281091230458392e-05	
2.769516817469004	0.04109526684059574	0.041081176737415064	6.0161093764729564e-05	
2.812430525368455	0.04272797271769445	0.04275782169857014	5.454525657422188e-05	
2.8560091818661824	0.042963205670601384	0.0430176925907745	5.4501641168931e-05	
2.9002630903514777	0.04167569327967353	0.0417110885719369	6.338847731973461e-05	
2.945202713864811	0.039171058633701454	0.03915908012065196	7.114659822782372e-05	
2.9908386775716385	0.035984158760001946	0.03593404448670783	7.078874022540509e-05	
3.0371817712745264	0.032614448087501836	0.03255328092708085	6.333949050498914e-05	
3.0842429519642045	0.029391713879038165	0.029339990192294364	5.272134472075936e-05	
3.1320333464101533	0.026475642534881955	0.026441272786806205	4.207205718242572e-05	
3.180564253791325	0.023912190859039395	0.02389494327040547	3.301852965739336e-05	
3.2298471483676323	0.021688506698900815	0.021684934982640843	2.616272662815052e-05	
3.2798936821928324	0.01976801912079391	0.01977417619440342	2.158187866850766e-05	
3.3307156878694446	0.018108489083498682	0.018120972078564564	1.9044560920923295e-05	
3.3823251813463506	0.016669901035344034	0.016686085580743786	1.807661742727045e-05	
3.43473436475976	0.015417242296182845	0.015435212559831447	1.8103308043409346e-05	
3.487955629318178	0.01432098273965856	0.0143393829154568	1.8642602235418055e-05	
3.542001558232087	0.013356638872922814	0.013374529342878597	1.9384782213266855e-05	
3.5968849296890193	0.012504052653552465	0.012520794063994785	2.016230533056423e-05	
3.6526187198747286	0.011746651018450299	0.011761817592725944	2.0894935402438917e-05	
3.7092161060411786	0.011070785086451663	0.011084102050390194	2.1549316130801888e-05	
3.7666904696220658	0.010465175148875318	0.010476474331710202	2.211555989631978e-05	
3.8250553993966134	0.009920458059374396	0.009929646641342724	2.2594871303867988e-05	
3.884324694702404	0.009428823443963215	0.009435862027806746	2.299325090677051e-05	
3.9445123686979775	0.008983723175487181	0.008988610413202128	2.3318366953756568e-05	
4.005632651675993	0.00857963977541511	0.00858240159103908	2.3578047366359953e-05	
4.067699994427721	0.00821190161694516	0.008212583653537702	2.377959434481818e-05	
4.130729071659682	0.007876535091615303	0.007875197425329532	2.392951295440726e-05	
4.194734785463209	0.007570145928917986	0.007566859382124653	2.403344384751033e-05	
4.259732268837781	0.007289823537015398	0.007284667122854103	2.4096192132963908e-05	
4.325736889268946	0.007033063575741139	0.0070261227453086205	2.4121796997950036e-05	
4.392764252361694	0.0067977050284278384	0.0067890704881574835	2.411361405476648e-05	
4.460830205530115	0.006581878860736052	0.0065716457945909764	2.4074396685922033e-05	
4.5299508417442365	0.006383965991849373	0.006372233569816366	2.4006370117886223e-05	
4.600142503334918	0.006202562797349324	0.006189433884592341	2.3911295792358616e-05	
4.671421785857698	0.006036452746789051	0.006022033750950957	2.379052551895112e-05	
4.743805542016518	0.005884583078277075	0.0058689838887244815	2.3645045784760885e-05	
4.817310885648243	0.005746045647244134	0.005729379631539894	2.3475512946470975e-05	
4.891955195768907	0.005620061272388114	0.005602445303334708	2.3282280098086365e-05	
4.967756120682691	0.005505967050442351	0.005487521542623598	2.3065416330370305e-05	
5.044731582154526	0.005403206232104898	0.005384055170622234	2.2824718949005022e-05	
5.122899779647386	0.005311320351446364	0.005291591297948607	2.2559719033607017e-05	
5.202279194625215	0.005229943386208353	0.005209767448648059	2.226968051472122e-05	
5.282888594922542	0.005158797801455593	0.005138309554455026	2.195359272496164e-05	
5.364747039181794	0.005097692398278881	0.005077029740648308	2.161015614015805e-05	
5.447873881359371	0.005046521956594816	0.0050258258914305754	2.1237760758504203e-05	
5.532288775301544	0.005005268730499954	0.004984683051339149	2.0834456257579743e-05	
5.618011679391243	0.004974005930405663	0.004953676793984821	2.0397912703442322e-05	
5.705062861266868	0.004952903413328312	0.004932978775342182	1.9925370140164185e-05	
5.793462902614208	0.004942235907474134	0.004922864791985972	1.941357483283703e-05	
5.883232704032601	0.004942394227732782	0.004923725793003023	1.8858699233256313e-05	
5.974393489976511	0.004953900105725341	0.004936082458411096	1.825624183539963e-05	
6.06696681377367	0.004977425476506466	0.004960604171303651	1.7600901921666398e-05	
6.160974562720967	0.005013817354605844	0.00499813349582395	1.688642268795404e-05	
6.25643896325932	0.005064129824008058	0.005049717656929792	1.610539427294555e-05	
6.353382586228693	0.005129665201443958	0.0051166490412291096	1.524900568723271e-05	
6.451828352204593	0.005212027169433567	0.00520051745887328	1.4306731427472005e-05	
6.551799536917215	0.005313189700165262	0.0053032779077267275	1.326593462097704e-05	
6.653319776754563	0.005435587025660728	0.005427338981952677	1.2111364054704988e-05	
6.756413074350862	0.005582231927000765	0.005575679037112807	1.0824518252496517e-05	
6.861103804261538	0.0057568724556142275	0.005751999998385661	9.382848745874554e-06	
6.9674167187261515	0.0059642011779363095	0.005960932589654067	7.7587866028376e-06	
7.075376953520617	0.006210136515599504	0.00620831213792992	5.918642478677323e-06	
7.1850100339000935	0.006502203009782444	0.006501551273047961	3.8218355455477034e-06	
7.2963418806339915	0.006850046070255494	0.006850144602817431	1.4273803612861414e-06	
7.40939881613446	0.007266124652774247	0.007266348794028006	1.39948486033647e-06	
7.5242075706798515	0.00776662383676558	0.007766081824399674	4.602603132182826e-06	
7.640795288734611	0.008372592101928592	0.008370053592879895	8.332300062167187e-06	
7.759189535367103	0.009111158845227963	0.009105006631169862	1.263244722297397e-05	
7.879418302766868	0.010016213609273057	0.010004513320046362	1.7486520173722423e-05	
8.001510016862884	0.01112656762760469	0.011107514118386145	2.267713851385529e-05	
8.125493544044346	0.012476061722380577	0.012449399583979821	2.7491395018078328e-05	
8.251398197985628	0.014062365812389222	0.01403268829346135	3.0182025617805762e-05	
8.379253746576957	0.015772602090359994	0.01575363393327148	2.7651108412754678e-05	
8.509090418962503	0.017271216392679953	0.01728013225315203	2.0182630425083448e-05	
8.640938912687513	0.018003268138857182	0.01802689301755911	3.031013838591015e-05	
8.774830400956196	0.017554264842602703	0.017541251237041592	4.918322171056823e-05	
8.910796540002062	0.016065689998674762	0.01601916852253063	4.921008711384866e-05	
9.048869476572474	0.01411405833154333	0.014085526504244958	3.510343112614384e-05	
9.189081855529167	0.012220347723216845	0.01222316348219479	2.4046790290654424e-05	
9.331466827566528	0.010604418807657827	0.01062505838398124	2.2817908337556625e-05	
9.476058057049498	0.009289918496270293	0.009314994032352723	2.5820607991091365e-05	
9.622889729972897	0.008234362158403058	0.008256373383328984	2.859418343309839e-05	
9.771996562044086	0.007385920580883647	0.007401628368229246	3.0321112916755214e-05	
9.923413806890872	0.00669997330384333	0.006708441579860227	3.1155323253961795e-05	
10.0771772643966	0.0061416796488975795	0.006143091288362795	3.135136116736433e-05	
10.233323289164382	0.005684712830798098	0.0056797591581134975	3.1107433938617304e-05	
10.391888799112495	0.005309368134253628	0.005298952194051079	3.055787818811901e-05	
10.552911284202958	0.005000912239397668	0.004986008952370715	2.9789364045129344e-05	
10.716428815305356	0.004748322578717646	0.004729914471520043	2.8856061783628828e-05	
10.882480053198018	0.00454337206968363	0.004522420318163486	2.7790348603216457e-05	
11.051104257708666	0.004379980831793293	0.004357411890700176	2.6609769256935954e-05	
11.222341296996655	0.004253766329442241	0.004230464434014239	2.5321390961284753e-05	
11.39623165697915	0.004161741362674818	0.004138542021381352	2.392442861251676e-05	
11.572816450903245	0.00410212585108966	0.004079807738027356	2.2411719009410813e-05	
11.752137429066462	0.004074251791845142	0.004053525452961586	2.0770407175993967e-05	
11.93423698868786	0.004078551737594391	0.004060043838810113	1.8982073425786707e-05	
12.119158183932093	0.004116630695470181	0.004100862430857603	1.702246470562382e-05	
12.306944736088793	0.004191430376877085	0.004178788241717043	1.4861004561849014e-05	
12.497641043909683	0.00430750340170869	0.0042981999132667426	1.2460392146181844e-05	
12.691292194105861	0.004471421511337145	0.0044654428728702214	9.777020379003728e-06	
12.887943972007742	0.004692338240956113	0.004689376200295895	6.764223981234869e-06	
13.08764287239018	0.004982687664361533	0.004982056406714317	3.3871060698141207e-06	
13.290436110465315	0.005358851960770013	0.005359404825856176	6.669291830862797e-07	
13.496371633045765	0.005841159961147956	0.005841262804348804	4.6008950617645676e-06	
13.705498129880782	0.006451231586018673	0.006448953664690864	8.809569532297483e-06	
13.917865045168076	0.007201282636892322	0.007195135106686932	1.2485340050129145e-05	
14.133522589243995	0.008063779336359081	0.00805417420161303	1.457519695664984e-05	
14.35252175045488	0.00891021722703414	0.008899642310435676	1.5209730111481962e-05	
14.574914307212275	0.00946003034454182	0.009447128490804105	1.8483809635501863e-05	
14.800752840235097	0.009397570453524073	0.009378696014090948	2.0316038279971773e-05	
15.030090744981337	0.008689391648742186	0.008679628080498866	1.1401896817117298e-05	
15.262982244272472	0.007661622704064845	0.007670694115295399	9.531262397315289e-06	
15.499482401113475	0.006649329577848658	0.006665446213570839	2.0015475184424744e-05	
15.739647131711472	0.005794473491933205	0.00580563764557196	2.6503423796286875e-05	
15.98353321869612	0.005114772273298599	0.005116311479954734	2.932152760436367e-05	
16.23119832454485	0.004586812201515751	0.004578792117616928	2.985538677617328e-05	
16.482701005216104	0.004181415529666421	0.004165898768710959	2.904354074022033e-05	
16.738100723993853	0.003873938166382667	0.0038535888022374425	2.7420324003850332e-05	
16.997457865546615	0.0036459341392496084	0.003623425911793755	2.527110247242177e-05	
17.26083375020432	0.0034844937112161276	0.0034622657054755247	2.2739097461235378e-05	
17.528290648456405	0.003381258811289045	0.003361397809694104	1.988681710716484e-05	
17.799891795674554	0.003331665700652978	0.0033158214453451367	1.6731532305405195e-05	
18.075701407063548	0.0033345258849243014	0.0033238195249087063	1.3272439859535298e-05	
18.35578469284383	0.0033919396257107593	0.003386845857541835	9.540173225384066e-06	
18.64020787366921	0.003509494729913863	0.003509685717681387	5.831940534545678e-06	
18.929038196283646	0.0036966051160120684	0.0037007543190978234	4.304579746788448e-06	
19.222343949420477	0.003966487500064281	0.003972069473437343	7.865975316058752e-06	
19.52019447994806	0.004334145746862829	0.004337395404994247	1.3419048190878249e-05	
19.822660209265607	0.004807650705293353	0.004804172616883815	1.917022220429214e-05	
20.12981264995304	0.0053620099836566145	0.005348951791114558	2.3503952998910247e-05	
20.441724422678867	0.005885912542444029	0.005865641307532615	2.404173978609997e-05	
20.75846927337004	0.006148785374855294	0.006130408946815479	1.845897588324559e-05	
21.08012209064783	0.0059467385006308346	0.005942705192132176	6.106405652361713e-06	
21.406758923533914	0.005366307943762093	0.005377219272840408	1.209239662527962e-05	
21.738456999430788	0.004686314648652798	0.0046965608458743435	2.3420910528246787e-05	
22.075294742380795	0.004087254603792746	0.004086095576437649	2.8363519228524064e-05	
22.417351791608088	0.003618031551815411	0.003605103149172522	2.8782316154792043e-05	
22.764709020347887	0.0032713501782864456	0.0032512524180334903	2.663338083655428e-05	
23.1174485549675	0.0030276936869299137	0.0030059601950176255	2.306245871341203e-05	
23.47565379438362	0.002870011803595398	0.002851385164846133	1.8640839413516338e-05	
23.839409429780538	0.0027871024963552443	0.0027748554171779126	1.3653652461863064e-05	
24.20880146463373	0.0027738426480438524	0.0027694324321675527	8.399941745698297e-06	
24.583917235044	0.002830893547316617	0.0028336825695288483	4.628710378008271e-06	
24.964845430386426	0.0029643406259677128	0.0029713334572852947	7.981681024559586e-06	
25.351676114279368	0.0031843095940504917	0.00319008588376842	1.483094826244368e-05	
25.744500745878433	0.003498846569577741	0.003496424571466199	2.1925098267018574e-05	
26.143412201500308	0.0038931066192026235	0.0038775816530962435	2.6927487540808975e-05	
26.548504796581717	0.004280522401064651	0.004256841680595643	2.578957453533421e-05	
26.959874307978602	0.00446423917607472	0.004450193540549069	1.4575934778902652e-05	
27.377617996610834	0.00427678571349674	0.004282784113414008	6.00866112749192e-06	
27.801834630457815	0.003821710184761858	0.0038314019912011324	2.1611236813344156e-05	
28.232624507910387	0.003332794154063618	0.0033287242545609577	2.8609371889694868e-05	
28.670089481484574	0.002933842507581823	0.002916344506790547	2.820663951953794e-05	
29.114332981902788	0.0026483665788704968	0.0026265955445129827	2.3741907590417075e-05	
29.565460042548164	0.0024662283173012257	0.002449024463459473	1.726837374618069e-05	
30.0235773242978	0.0023744098656262778	0.0023667862695191653	9.868226695464637e-06	
30.488793140740842	0.002365803612415355	0.0023680209705815073	4.042207737776002e-06	
30.961217483787163	0.0024406526564893505	0.0024481739852644647	9.666695794556517e-06	
31.440962049673153	0.002604732854506817	0.0026089545130751008	1.8564334944674224e-05	
31.928140265370157	0.002860596495696343	0.002851900254389905	2.6406231983125978e-05	
32.42286731540228	0.0031783309948581464	0.0031549258507839986	2.9150889132912353e-05	
32.925260169079685	0.003436894181059315	0.003416457745823151	2.0469573642682384e-05	
33.435437608153904	0.003436061996133567	0.003438611025276879	3.0265758106039947e-06	
33.95352025490161	0.003139790591994234	0.0031475858798728877	2.198234101231785e-05	
34.479630600643624	0.002747558059409777	0.00273748595229731	2.9850200890274668e-05	
35.01389303470575	0.0024182987777936473	0.0023961181653196074	2.696840272017875e-05	
35.556433873828425	0.0021953929672789358	0.002176616439131733	1.877691990645871e-05	
36.107381392031996	0.002075735461588715	0.0020692850854664795	8.582298148190642e-06	
36.666865850944866	0.0020510237724542125	0.0020558229430234875	4.820283542075154e-06	
37.23501953060145	0.002119198641074779	0.002125753526276297	1.5560048355101983e-05	
37.81197676071744	0.0022822843005026097	0.0022771773402817308	2.5770214845266868e-05	
38.397873952449665	0.002527018140473701	0.002503900336638774	3.084655066218086e-05	
38.99284963064802	0.0027704949763032757	0.002747623042250135	2.287892809970888e-05	
39.59704446660722	0.0028260060005464147	0.00282892252139854	2.933237100332833e-06	
40.21060131132589	0.0026064764690292394	0.0026092090869869783	2.56875030669412e-05	
40.83366522928125	0.0022832305713352107	0.0022638848763693533	3.084864427679564e-05	
41.46638353272696	0.002019417712367472	0.0019973353867630147	2.248825287133612e-05	
42.108905816522395	0.0018609418860465199	0.0018532777565046592	9.015950327248356e-06	
42.76138399350171	0.0018072905241415748	0.0018124779388089276	6.356610157801914e-06	
43.42397233039088	0.0018544807867922426	0.001857471131003644	2.0346686404329908e-05	
44.096827484281306	0.0020003308517059287	0.001984753441578483	3.104324246301766e-05	
44.78010853966855	0.0022175144777713328	0.002187599089905941	3.128301316742976e-05	
45.47397704606499	0.0023852545728476914	0.0023770688051880044	1.060206148731854e-05	
46.17859705619533	0.002320676306840307	0.002325682933097213	2.1673493298984815e-05	
46.894135164783904	0.00206372953560157	0.002043313368089275	3.188490828396132e-05	
47.62076054794297	0.0018126993683315682	0.001792499670999667	2.028770561417571e-05	
48.35864500317141	0.001659451534197488	0.0016581059319609607	1.5676518624948889e-06	
49.10796298997312	0.0016158857957947247	0.0016208118716784141	1.7275946823757303e-05	
49.86889167110482	0.001679126319292683	0.001666595845235791	3.2570959073867614e-05	
50.641610954463076	0.0018381908331727916	0.001803623784721502	3.7507747589244686e-05	
51.42630353562007	0.0020222258122021748	0.002007065853776175	1.8275518898134923e-05	
52.22315494101898	0.002049192122822938	0.0020523536370270204	2.0193112723846216e-05	
53.03235357183818	0.001855501799438579	0.0018334594405145267	2.8400162298770617e-05	
53.854090748535334	0.0016268833194573356	0.001620122539376409	6.763469081843639e-06	
54.688560756081706	0.0014887749073209157	0.001498882720527929	2.147860027350974e-05	
55.53596088989733	0.0014640411012470044	0.0014545051677339422	4.4889452971936276e-05	
56.39649150249797	0.0015493746943438648	0.0015044712640546968	5.1963509355682554e-05	
57.27035605086487	0.0017133359904020617	0.0017034703213460337	1.0458786939482454e-05	
58.15776114454846	0.001819699819295081	0.0017975117056047813	7.306228163638575e-05	
59.05891659451753	0.001708566678068628	0.001632883455579743	7.663846577973731e-05	
59.974035462765215	0.001498428551638142	0.0014858618452274334	2.2212210882710115e-05	
60.90333411268367	0.0013594341081894555	0.0013773521195589143	5.002568067456409e-05	
61.847032260219336	0.0013360337202879533	0.001264623826171996	0.00013363490218084114	
62.80535302582078	0.001425050036451943	0.0012638993260005397	0.0001935991951757059	
63.778522987191536	0.0015744625799826502	0.0015009409422954293	9.757280233167513e-05	
64.76677223286032	0.0016103951449079514	0.001408915034913377	0.0002110863772054618	
65.77033441658139	0.0014510813825914198	0.001353240299442666	0.00021845688204978235	
66.78944681257751	0.0012837232107721273	0.0013218241466649778	0.00018996378459641057	
67.82435037163955	0.0012224428252424202	0.0013434512375028326	0.0001833272880304836	
68.87528977809474	0.001280026012820385	0.0015570441728965459	0.00027896328609236965	
69.94251350765792	0.0014136449505466559	0.0015286090020473677	0.00027252626071198996	
71.02627388617911	0.0014551128986053613	0.0013601389681236996	0.00015373678559400445	
72.12682714930152	0.001310013247814119	0.0012683583553620102	4.2332488680051713e-05	
73.24443350304374	0.0011658951546743967	0.0012053257629909913	4.6312271343250996e-05	
74.37935718532088	0.0011340511648239857	0.0011533857161270629	0.00011917080579358604	
75.53186652841877	0.0012180778488145678	0.0011099820217898538	0.00019250406825534734	
76.7022340224364	0.0013283502695413056	0.0010814338096364956	0.00025113089708526064	
77.89073637971123	0.0012723555124113804	0.0010763949456392336	0.00024288561017113766	
79.09765460024283	0.0011190168001286485	0.0010917906519587314	0.00017778870554698418	
80.32327403813038	0.0010510374196148527	0.001111352013098489	9.96628509273774e-05	
81.5678844690394	0.001105754756707191	0.001122737079302714	2.356091515094132e-05	
82.83178015871405	0.001213612168693523	0.0011239100291047827	9.08532024631762e-05	
84.11525993255103	0.001177879179969099	0.0011174557976533243	0.00015056897427263437	
85.41862724625115	0.001037194717580226	0.0011062148370037743	0.0001455589851077618	
86.74219025756646	0.0009822659743697808	0.0010921596792358896	0.00011092530761364823	
88.08626189915832	0.00104862055818681	0.0010764845552086503	7.114165313616404e-05	
89.45115995258467	0.0011321434972517176	0.0010598742913577952	7.229017084566489e-05	
90.83720712343391	0.0010496528915063094	0.0010427050076062697	0.00010076903972619402	
92.24473111762269	0.0009363224050867159	0.0010251629640638754	0.0001011281227241751	
93.67406471887617	0.0009390065709611144	0.00100730570480498	8.767169513990386e-05	
95.1255458674087	0.0010317871315676248	0.000989083230760956	7.512209328145773e-05	
96.59951773982377	0.0010225091384616746	0.0009703236659000414	7.266826713555488e-05	
98.09632883025184	0.0009027723927202314	0.0009506703950330138	7.011218549183337e-05	
99.61633303274554	0.0008727797868726579	0.0009294257225557647	7.162590205480677e-05	
101.15988972495167	0.0009520304506700424	0.000905192756106239	8.836101048908999e-05	
102.72736385307937	0.0009654897027145147	0.0008752448188447828	9.47958425409236e-05	
104.31912601818526	0.0008544131410045537	0.0008377353207095511	6.411354096090422e-05	
105.93555256379533	0.0008254697027121072	0.0008291432128126555	3.559573065392405e-05	
107.57702566488457	0.0009019071154342967	0.0008813034737601355	3.508708536419334e-05	
109.24393341823551	0.0008943247032283278	0.0008893449710027538	9.565725487968173e-05	
110.93666993419627	0.0007928679424230345	0.0008765734106625737	0.00010423121753731418	
112.65563542986153	0.0007951929181687307	0.0008606102325791913	7.224264661043435e-05	
114.40123632369622	0.0008668446161519914	0.0008447151400087299	2.453254360840382e-05	
116.17388533162597	0.0008056136162137305	0.0008293958735907945	6.513301046164272e-05	
117.9740015646163	0.0007387774504658365	0.0008146644548465175	7.589692875068693e-05	
119.802010627764	0.0007909879679862625	0.0008004517748789769	5.026390546429664e-05	
121.65834472092367	0.0008047332748452981	0.0007866885206510454	3.498932542031859e-05	
123.54344274089367	0.000715131855451945	0.0007733187244675155	6.265813047604759e-05	
125.45775038518534	0.0007267440899562525	0.0007602992668378501	5.823824108266849e-05	
127.40172025740017	0.0007766908248408046	0.0007475970411666817	2.9106076233473394e-05	
129.3758119742398	0.0006974208491134188	0.0007351863306874485	4.879443494645419e-05	
131.3804922741741	0.0006825196415590006	0.0007230468087137785	5.606676526133624e-05	
133.41623512779302	0.0007391713054570199	0.000711162094882405	3.189418503192833e-05	
135.48352184986857	0.0006728353433466175	0.0006995187273800108	3.9443674457515894e-05	
137.58284121315285	0.0006508958739423795	0.0006881054303464942	5.136355039322321e-05	
139.71468956393986	0.0007042209719734612	0.0006769125875980939	3.114811936080587e-05	
141.879570939417	0.0006396137043907627	0.0006659318605656229	3.5010760148765465e-05	
144.07799718683648	0.0006283170770319397	0.0006551559077139407	4.6798100413253174e-05	
146.31048808453184	0.0006708380731423225	0.0006445781760661903	2.6478576175586486e-05	
148.57757146481032	0.0006017224597689429	0.0006341927445214651	3.440960237768441e-05	
150.87978333874923	0.0006161681803766115	0.0006239942047958346	4.19934603713672e-05	
153.2176680229263	0.0006292122381256416	0.0006139775699976421	2.0520940571054405e-05	
155.5917782681133	0.0005693169215502786	0.0006041382037180649	3.6144407724964615e-05	
158.00267538996428	0.0006112740824150444	0.0005944717645075938	3.4085627080824424e-05	
160.45092940172842	0.0005744137157412773	0.0005849741620030725	2.1050299220291594e-05	
162.9371191490193	0.0005580106885158019	0.0005756415219570282	3.708787299973075e-05	
165.46183244667284	0.0005868021499425799	0.0005664701581274419	2.060978111100021e-05	
168.02566621772516	0.0005293144930930873	0.0005574565494968644	2.8863732932934208e-05	
170.6292266345446	0.0005657440141639286	0.0005485973216627067	3.04601066354044e-05	
173.27312926215015	0.0005267036130851373	0.0005398892315154382	1.8130574119461113e-05	
175.9579992037507	0.0005276922097834304	0.0005313291545258482	3.25384647328371e-05	
178.68447124853947	0.0005302387051832703	0.0005229140741158692	1.4278177045534633e-05	
181.45319002177868	0.0004971469349128842	0.0005146410727033913	2.894750041892293e-05	
184.2648101372089	0.0005252022971534799	0.0005065073240998183	1.8707017652747115e-05	
187.11999635182175	0.00047767681559441754	0.0004985100870068765	2.3603050544058712e-05	
190.019423723029	0.000510671953122205	0.0004906466994115463	2.2669927740974077e-05	
192.9637777682679	0.0004643710251996106	0.00048291457371865985	1.874092515290988e-05	
195.95375462707955	0.000492635479965373	0.00047531119249254064	2.4158498377040013e-05	
198.99006122569847	0.00045257045230675185	0.0004678341047040797	1.5319787036235348e-05	
202.0734154441926	0.00047561598401495197	0.0004604809223994232	2.395644015530273e-05	
205.20454628619316	0.000439909747856732	0.0004532493177221623	1.3487364808594686e-05	
208.38419405125447	0.0004610937856869604	0.00044613702023346235	2.2798358470485613e-05	
211.6131105098844	0.00042602519138816754	0.00043914181448462253	1.3116662219460142e-05	
214.892059081287	0.0004484865741122379	0.0004322615378046519	2.0819083920299195e-05	
218.22181501385919	0.0004121035551487724	0.00042549407827199555	1.4153398015237318e-05	
221.60316556848443	0.0004354312564542895	0.00041883737284484254	1.7590140932937e-05	
225.03691020466627	0.00040076340109402664	0.0004122894056287788	1.6341428979477942e-05	
228.5238607695462	0.00041810709385564756	0.0004058482062640627	1.256914109958341e-05	
232.06484168985054	0.0003952175440737901	0.0003995118484177031	1.8734731564535194e-05	
235.66069016681035	0.00039490469958517816	0.0003932784483678879	6.915021619234319e-06	
239.3122563741041	0.00039523609947471556	0.00038714616367026343	1.9310952691641582e-05	
243.0204036588648	0.0003725997353217392	0.0003811131918971971	8.522277358625813e-06	
246.78600874580337	0.00038955086959159205	0.0003751777694424762	1.5018220855378588e-05	
250.60996194449422	0.0003637277452378734	0.00036933817038502	1.4913367154377784e-05	
254.4931673598731	0.0003659115967871556	0.00036359270540610775	6.02787130605205e-06	
258.43654310599635	0.0003681499742631105	0.0003579397207553909	1.688105858633696e-05	
262.4410215231124	0.00034464976723443087	0.0003523775972616144	9.837325544049484e-06	
266.507549398097	0.0003549016113567738	0.00034690474938450506	8.753285251492107e-06	
270.63708818830384	0.0003481361825731517	0.0003415196243047483	1.5747454961517936e-05	
274.8306142488838	0.00032956930840886034	0.0003362207010493538	7.777630201878216e-06	
279.08911906362675	0.00033854934177295965	0.0003310064896500388	8.20837351794861e-06	
283.4136094793798	0.00033401187574105655	0.00032587553033252843	1.4652569466615288e-05	
287.80510794409827	0.0003154835225044325	0.0003208263927349119	8.922587161663403e-06	
292.26465274858515	0.0003180409562356333	0.00031585767515338677	4.519717270554079e-06	
296.7932982719762	0.0003222487464755162	0.0003109680038138962	1.2525754217969989e-05	
301.3921152310292	0.00030711519487050526	0.0003061560321683103	1.1949871142753723e-05	
306.0621909332746	0.00029704419066634594	0.0003014204402139248	4.8395508103384975e-06	
310.80462953409153	0.0003014407652964468	0.0002967599338351613	5.722627066958955e-06	
315.6205522977641	0.00030254040846229525	0.00029217324416644613	1.1521104318110428e-05	
320.5110978625849	0.00029081568862051514	0.0002876591269753241	1.1310763089350826e-05	
325.47742251006514	0.0002797729000865205	0.0002832163620649379	6.55358876452248e-06	
330.52070043831674	0.00027795267252939105	0.0002788437526950628	1.893402255511736e-06	
335.6421240396705	0.0002808273897286182	0.00027454012502094215	6.6212560470836826e-06	
340.8429041825955	0.00027971026185718005	0.00027030432754921845	1.0135231406911215e-05	
346.1242704979875	0.0002721444467338721	0.00026613523061029787	1.055080383227497e-05	
351.4874716698928	0.0002627196739327683	0.0002620317258465225	8.574143512448025e-06	
356.9337757307372	0.00025571294256329657	0.0002579927257155611	5.431753145817353e-06	
362.46447036112943	0.000252045973454374	0.00025401716300845975	2.1558912846600993e-06	
368.08086319431027	0.0002505640370062399	0.0002501039903818229	1.739778852983318e-06	
373.7842821253185	0.00024966089866841547	0.00024625217990361926	4.093972432466925e-06	
379.57607562494815	0.00024821003203756234	0.00024246072261213168	5.9247082481632746e-06	
385.45761305857025	0.00024582674747509217	0.00023872862808759247	7.098121240870025e-06	
391.43028500989345	0.00024266397815623817	0.00023505492403606593	7.729252191669137e-06	
397.49550360974456	0.00023906993058161048	0.0002314386558851548	7.979585276150616e-06	
403.6547028699399	0.00023535100775104846	0.00022787888639113108	7.990482689945073e-06	
409.9093390223323	0.0002316822249327606	0.00022437469525710357	7.85259290002012e-06	
416.26089086311043	0.00022809943401339014	0.00022092517876184993	7.596615719716559e-06	
422.71086010243414	0.00022451220921251627	0.00021752944939895677	7.1946192869845695e-06	
429.2607717194863	0.00022072216505809975	0.0002141866355259267	6.56819955727729e-06	
435.91217432302693	0.0002164777936596377	0.0002108958810229183	5.607294529907217e-06	
442.6666405175339	0.00021162045524015683	0.0002076563449608055	4.2066863731642764e-06	
449.52576727501685	0.00020632876238936015	0.0002044672012782466	2.319881507881013e-06	
456.4911763125926	0.0002013174629902366	0.00020132763846747033	2.4883950726824308e-08	
463.56451447591087	0.0001977045818599256	0.00019823685926849318	2.4984443322352896e-06	
470.74745412852144	0.0001963109843947566	0.00019519408037149593	4.813687818421086e-06	
478.04169354727435	0.00019642341762407924	0.0001921985321270919	6.278770846229442e-06	
485.4489573238469	0.0001950688892082053	0.00018924945826423673	6.042148226059263e-06	
492.97099677249224	0.00018981277239946912	0.00018634611561552922	3.651507108317091e-06	
500.60959034410683	0.00018359903321126574	0.0001834877738496693	3.4437930559613976e-07	
508.36654404671106	0.0001817169951831281	0.00018067371521084458	4.048055821983478e-06	
516.2436918724502	0.00018281638767775682	0.00017790323426482163	5.7959665956645026e-06	
524.242896231207	0.00017881031940738726	0.000175175637651533	3.739989760873436e-06	
532.3660483909357	0.00017252499784691668	0.00017249024384395292	1.101322169693625e-06	
540.6150689248177	0.00017294014908522152	0.00016984638291306302	4.946306253598298e-06	
548.9919081653474	0.00017147603612600924	0.00016724339629871736	4.241664821909942e-06	
557.4985466654523	0.00016485578020454547	0.00016468063658622292	1.0250289889853776e-06	
566.1369956667598	0.00016593217761334765	0.0001621574672884558	4.92771324129771e-06	
574.909297575119	0.00016210479104942143	0.00015967326263334353	2.5929215175796075e-06	
583.8175264434902	0.00015851344511843172	0.00015722740735654521	3.3061768312329804e-06	
592.8637884623186	0.00015882187822502852	0.00015481929649917127	4.003008059182831e-06	
602.0502224575035	0.0001529592367512411	0.00015244833521038738	2.0294200337472374e-06	
611.379000396087	0.00015427950466759648	0.00015011393855475432	4.198154974269383e-06	
620.8523278997751	0.00014834783461248924	0.00014781553132415875	1.8477166449633964e-06	
630.4724447664181	0.00014935403339593923	0.00014555254785419676	3.8024919414489693e-06	
640.2416254995708	0.00014445817524611672	0.00014332443184487676	2.668803617522317e-06	
650.1621798462554	0.00014359137345119614	0.00014113063618551074	2.5523455330211123e-06	
660.2364533430635	0.00014191412378684862	0.0001389706227836704	3.836436035727027e-06	
670.4668278707137	0.00013744329943430816	0.00013684386239808707	7.900784208128913e-07	
680.8557222172046	0.0001380840669162104	0.00013474983447537943	3.3350059937449658e-06	
691.4055926496942	0.00013513108458489804	0.00013268802699049602	3.4044879796249908e-06	
702.1189334952396	0.00013126050226921384	0.00013065793629076492	1.007281769256282e-06	
712.9982777305363	0.00013091041017912524	0.00012865906694344565	2.320060305251829e-06	
724.0461975807946	0.00013009579490840044	0.00012669093158668154	3.5404194362736406e-06	
735.2653051278958	0.00012689014530632708	0.00012475305078375626	3.013399747055329e-06	
746.6582529279726	0.00012367741264319038	0.00012284495288055906	1.628625568488992e-06	
758.2277346385576	0.0001217854669338703	0.00012096617386616885	8.375966489887679e-07	
769.9764856554507	0.00012068781099338203	0.00011911625723646759	1.632401322378822e-06	
781.9072837594538	0.00011959539122914284	0.00011729475386070055	2.335794086944393e-06	
794.0229497731273	0.00011820082968612011	0.00011550122185089878	2.70182583896452e-06	
806.3263482277227	0.00011656105106266263	0.00011373522643408636	2.8288917303449453e-06	
818.82038804045	0.00011480338402926552	0.00011199633982719566	2.8140532772198217e-06	
831.5080232022387	0.00011297578498241086	0.00011028414111461543	2.6928178247785424e-06	
844.3922534761538	0.0001110247544258249	0.00010859821612830277	2.432361576038053e-06	
857.4761251066391	0.00010885913933456446	0.0001069381573303864	1.957785422924702e-06	
870.7627315397452	0.00010653180288485531	0.00010530356369819812	1.2526665513560598e-06	
884.2552141545192	0.00010446901488575923	0.00010369404061166533	8.948782797327135e-07	
897.9567630057271	0.00010330557664382518	0.0001021091997430035	1.762272707072733e-06	
911.8706175780853	0.00010282297153162282	0.00010054865894864791	2.5414878545313323e-06	
926.0000675521785	0.00010123392567258935	9.901204216336618e-05	2.2239874845143626e-06	
940.3484535822448	9.841036369887195e-05	9.74989792964956e-05	9.129558373637481e-07	
954.9191680860141	9.747712977145925e-05	9.600910613025008e-05	1.93353945703283e-06	
969.715656046784	9.677279719412584e-05	9.45420642200447e-05	2.231983890040374e-06	
984.7414158279239	9.389738719760209e-05	9.309750079678577e-05	8.654021151137474e-07	
1000.0	9.378955567155553e-05	9.167506867107824e-05	2.2794437083868424e-06	


==> data/fig_delay_quadvf_bode_32.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0054020186588054145	2.2082185716478627e-05	
0.10154950161807173	0.005424263851159186	0.00540227323536226	2.2081923377314586e-05	
0.10312301278878754	0.005424523276890389	0.005402535782709989	2.208165282531487e-05	
0.10472090554055413	0.005424790826154535	0.005402806551069718	2.2081373802725407e-05	
0.10634355766636439	0.005425066754025711	0.005403085798559223	2.2081086043658907e-05	
0.10799135281311975	0.005425351323631497	0.005403373791444788	2.2080789273842093e-05	
0.1096646805723366	0.005425644806410056	0.005403670804401262	2.208048321033981e-05	
0.11136393657225817	0.005425947482375599	0.0054039771207805825	2.2080167561286605e-05	
0.11308952257139368	0.0054262596403925395	0.00540429303288908	2.2079842025599067e-05	
0.11484184655350702	0.0054265815784585855	0.005404618842273828	2.207950629268022e-05	
0.11662132282407707	0.005426913603997136	0.0054049548600183794	2.207916004211759e-05	
0.11842837210825283	0.005427256034159231	0.005405301407048187	2.2078802943365935e-05	
0.12026342165032622	0.005427609196135441	0.005405658814446049	2.207843465542663e-05	
0.12212690531474645	0.0054279734274780105	0.0054060274237779276	2.2078054826511387e-05	
0.12401926368869937	0.005428349076433596	0.005406407587429494	2.2077663093687982e-05	
0.12594094418627644	0.005428736502287014	0.005406799668953755	2.2077259082542863e-05	
0.12789240115425762	0.005429136075716311	0.005407204043430179	2.2076842406793522e-05	
0.12987409597953362	0.005429548179159614	0.005407621097835693	2.207641266791398e-05	
0.13188649719819254	0.005429973207194128	0.005408051231427962	2.2075969454741735e-05	
0.13393008060629666	0.005430411566927731	0.0054084948561414145	2.2075512343067566e-05	
0.13600532937237603	0.005430863678403595	0.005408952396996404	2.2075040895220083e-05	
0.13811273415166478	0.005431329975018294	0.005409424292522034	2.20745546596245e-05	
0.14025279320210793	0.005431810903953884	0.005409910995193061	2.2074053170362823e-05	
0.1424260125021654	0.005432306926624429	0.005410412971881435	2.2073535946703257e-05	
0.1446329058704415	0.005432818519137507	0.005410930704322955	2.2073002492619623e-05	
0.14687399508716817	0.005433346172771236	0.005411464689599597	2.2072452296300207e-05	
0.14914981001757044	0.005433890394467337	0.0054120154406380565	2.207188482964218e-05	
0.15146088873714358	0.0054344517073408516	0.005412583486725126	2.2071299547702055e-05	
0.1538077776588715	0.005435030651207098	0.005413169374040456	2.2070695888174654e-05	
0.15619103166241588	0.005435627783126487	0.005413773666207396	2.207007327080382e-05	
0.15861121422530794	0.0054362436779678445	0.005414396944862495	2.2069431096814155e-05	
0.16106889755617235	0.005436878928990934	0.005415039810244408	2.206876874830266e-05	
0.16356466273001555	0.0054375341484488495	0.005415702881802884	2.2068085587611223e-05	
0.1660990998256107	0.005438209968211049	0.005416386798828578	2.206738095667821e-05	
0.16867280806501112	0.005438907040407755	0.005417092221104457	2.2066654176378776e-05	
0.1712863959552255	0.005439626038096534	0.005417819829579591	2.2065904545824852e-05	
0.17394048143208848	0.005440367655951882	0.005418570327066184	2.2065131341654952e-05	
0.17663569200636045	0.005441132610978662	0.005419344438960685	2.2064333817297546e-05	
0.17937266491209122	0.005441921643250303	0.005420142913989902	2.2063511202197227e-05	
0.18215204725728248	0.005442735516672695	0.005420966524983048	2.2062662701030103e-05	
0.18497449617688488	0.005443575019774745	0.005421816069670712	2.206178749288517e-05	
0.18784067898816573	0.005444440966526612	0.0054226923715117795	2.2060884730408373e-05	
0.1907512733484843	0.005445334197186709	0.005423596280549347	2.2059953538945784e-05	
0.19370696741551147	0.005446255579178514	0.005424528674296787	2.2058993015609002e-05	
0.1967084600099325	0.005447206007998417	0.005425490458655094	2.2058002228353476e-05	
0.19975646078067044	0.005448186408155774	0.005426482568862723	2.205698021500315e-05	
0.20285169037266976	0.0054491977341464114	0.005427505970479232	2.2055925982236182e-05	
0.2059948805972802	0.005450240971460936	0.0054285616604039825	2.2054838504552385e-05	
0.20918677460527996	0.005451317137629182	0.00542965066793136	2.2053716723185237e-05	
0.21242812706258082	0.0054524272833022715	0.005430774055843896	2.2052559544985912e-05	
0.215719704328655	0.005453572493373758	0.005431932921544839	2.2051365841266626e-05	
0.21906228463772706	0.0054547538881414455	0.005433128398231763	2.2050134446592244e-05	
0.22245665828277353	0.005455972624511519	0.005434361656112817	2.204886415755393e-05	
0.22590362780237347	0.005457229897246689	0.00543563390366742	2.2047553731455254e-05	
0.22940400817045398	0.005458526940260196	0.005436946388953153	2.2046201884994872e-05	
0.23295862698897662	0.005459865027957506	0.005438300400960771	2.2044807292881725e-05	
0.2365683246836085	0.005461245476627704	0.005439697271019325	2.2043368586383378e-05	
0.2402339547024262	0.0054626696458866635	0.005441138374253472	2.2041884351855687e-05	
0.243956383717698	0.005464138940174127	0.005442625131095142	2.2040353129191198e-05	
0.24773649183079302	0.005465654810306995	0.00544415900885188	2.2038773410209457e-05	
0.2515751727802653	0.005467218755091224	0.005445741523334231	2.203714363701576e-05	
0.2554733341531623	0.005468832322994797	0.005447374240544708	2.203546220025659e-05	
0.2594318975996074	0.005470497113884431	0.0054490587784309825	2.2033727437345956e-05	
0.26345179905070754	0.005472214780828768	0.00545079680870606	2.2031937630601317e-05	
0.2675339889398373	0.005473987031970941	0.005452590058738371	2.2030091005318218e-05	
0.27167943242735193	0.005475815632473577	0.005454440313514829	2.2028185727772215e-05	
0.2758891096287819	0.005477702406539429	0.005456349417680088	2.2026219903137023e-05	
0.28016401584656353	0.005479649239510991	0.005458319277655359	2.202419157332081e-05	
0.2845051618053608	0.0054816580800526905	0.005460351863840371	2.2022098714745735e-05	
0.28891357389103245	0.005483730942419305	0.005462449212902219	2.2019939235986234e-05	
0.2933902943933029	0.005485869908814605	0.005464613430155024	2.201771097537141e-05	
0.29793638175219256	0.005488077131844315	0.005466846692034572	2.2015411698459905e-05	
0.30255291080826724	0.005490354837067749	0.005469151248672324	2.201303909541957e-05	
0.30724097305676445	0.00549270532565273	0.005471529426573365	2.2010590778305986e-05	
0.31200167690565833	0.00549513097713862	0.005473983631403198	2.200806427823198e-05	
0.3168361479377224	0.0054976342523125705	0.005476516350888483	2.2005457042418038e-05	
0.3217455291766536	0.005500217696204384	0.005479130157837142	2.2002766431132054e-05	
0.32673098135731937	0.005502883941205672	0.005481827713283552	2.1999989714489997e-05	
0.33179368320019265	0.005505635710319319	0.0054846117697648356	2.1997124069127428e-05	
0.33693483169003946	0.0055084758205456216	0.005487485174734648	2.1994166574751737e-05	
0.3421556423589239	0.005511407186411764	0.005490450874121182	2.1991114210517325e-05	
0.3474573495735992	0.005514432823651802	0.005493511916036525	2.1987963851278726e-05	
0.35284120682735126	0.005517555853044597	0.005496671454644892	2.198471226366819e-05	
0.3583084870363649	0.005520779504417698	0.005499932754197739	2.198135610200397e-05	
0.3638604828406817	0.005524107120825563	0.005503299193244164	2.1977891904049913e-05	
0.3694985069098218	0.0055275421629110465	0.005506774269025601	2.197431608653303e-05	
0.37522389225314035	0.00553108821345963	0.005510361602064213	2.1970624940548344e-05	
0.3810379925349945	0.00553474898215636	0.0055140649409551245	2.196681462666958e-05	
0.3869421823947922	0.005538528310556225	0.0055178881673731035	2.196288116993853e-05	
0.39293785777200174	0.005542430177279159	0.005521835301305041	2.195882045454668e-05	
0.39902643623619527	0.005546458703441729	0.005525910506520231	2.195462821833262e-05	
0.4052093573222091	0.005550618158338223	0.0055301180962912646	2.1950300046999712e-05	
0.41148808287049476	0.005554912965384682	0.005534462539379047	2.194583136811102e-05	
0.41786409737274555	0.005559347708340252	0.005538948466296447	2.194121744474712e-05	
0.4243389083228771	0.005563927137821221	0.005543580675865886	2.1936453368923703e-05	
0.43091404657344795	0.005568656178124012	0.005548364142087234	2.1931534054677645e-05	
0.4375910666976019	0.005573539934374531	0.005553304021333435	2.1926454230827346e-05	
0.4443715473566186	0.0055785837000223645	0.00555840565989239	2.192120843340718e-05	
0.45125709167315986	0.005583792964699582	0.005563674601874921	2.191579099770746e-05	
0.4582493276102989	0.0055891734224651915	0.0055691165975098635	2.1910196049977154e-05	
0.4653499083564233	0.005594730980457723	0.005574737611848873	2.1904417498663332e-05	
0.4725605127161014	0.005600471767979969	0.005580543833904936	2.1898449025282403e-05	
0.4798828455070056	0.0056064021460414904	0.005586541686250323	2.189228407478974e-05	
0.4873186379629853	0.005612528717386358	0.005592737835101441	2.1885915845509045e-05	
0.49486964814338685	0.005618858337035425	0.005599139200919973	2.1879337278516156e-05	
0.5025376613487146	0.005625398123374565	0.005605752969561768	2.1872541046517518e-05	
0.5103244905427329	0.00563215546982249	0.005612586604007142	2.1865519542132174e-05	
0.5182319767811088	0.00563913805711419	0.005619647856708714	2.185826486559008e-05	
0.5262619896466971	0.0056463538662386605	0.005626944782595453	2.1850768811773625e-05	
0.5344164276915693	0.005653811192072347	0.005634485752774492	2.1843022856577126e-05	
0.5426972188858914	0.005661518657752862	0.005642279468975225	2.1835018142553964e-05	
0.5511063210737586	0.005669485229840789	0.005650334978783653	2.182674546378415e-05	
0.559645722436092	0.005677720234320972	0.005658661691718382	2.18181952499225e-05	
0.5683174419607084	0.005686233373498613	0.005667269396203668	2.1809357549377673e-05	
0.5771235299196736	0.0056950347438497065	0.00567616827749911	2.180022201157445e-05	
0.5860660683540517	0.005704134854889907	0.005685368936650142	2.179077786820584e-05	
0.595147171566167	0.0057135446491309895	0.005694882410528536	2.1781013913458978e-05	
0.604368986619493	0.005723275523199402	0.005704720193037514	2.1770918483095746e-05	
0.6137336938462858	0.005733339350197404	0.005714894257561973	2.1760479432360882e-05	
0.6232435073630855	0.005743748503393699	0.005725417080750856	2.1749684112585907e-05	
0.6329006755942035	0.005754515881337529	0.005736301667725643	2.173851934646133e-05	
0.6427074818033226	0.005765654934497825	0.005747561578816681	2.1726971401814254e-05	
0.6526662446333333	0.005777179693537498	0.005759210957937432	2.1715025963871496e-05	
0.6627793186545348	0.00578910479934205	0.0057712645627159345	2.1702668105816767e-05	
0.6730490949213316	0.0058014455349317574	0.005783737796512774	2.1689882257595253e-05	
0.6834780015375548	0.0058142178593977335	0.005796646742465915	2.1676652172792974e-05	
0.6940685042305437	0.005827438444014166	0.00581000819971474	2.166296089348256e-05	
0.7048231069341222	0.005841124710692367	0.005823839721969019	2.1648790712872515e-05	
0.7157443523806098	0.005855294872956756	0.0058381596586029256	2.1634123135605024e-05	
0.7268348227020044	0.005869967979638942	0.0058529871984703274	2.1618938835541663e-05	
0.7380971400404808	0.005885163961503703	0.005868342416655165	2.160321761083739e-05	
0.7495339671683494	0.005900903681040034	0.005884246324390131	2.1586938336113304e-05	
0.7611480081176202	0.005917208985671906	0.005900720922398249	2.1570078911502192e-05	
0.7729420088193235	0.005934102764666989	0.005917789257935636	2.1552616208346688e-05	
0.784918757752735	0.005951609010047733	0.0059354754858398015	2.153452601127583e-05	
0.7970810866046624	0.0059697528818381754	0.005953804933916765	2.1515782956420275e-05	
0.8094318709389453	0.005988560778011821	0.005972804173032303	2.1496360465426942e-05	
0.8219740308763326	0.006008060409541536	0.005992501092308119	2.1476230674994076e-05	
0.8347105317848907	0.006028280880991827	0.0060129249798631795	2.145536436154004e-05	
0.847644384981113	0.006049252777137794	0.00603410660958428	2.1433730860671753e-05	
0.8607786484418896	0.0060710082561438485	0.006056078334458693	2.1411297981013805e-05	
0.8741164275275125	0.0060935811498897315	0.006078874187056106	2.138803191198813e-05	
0.8876608757158821	0.006117007072092104	0.006102529987807751	2.1363897125027605e-05	
0.9014151953480897	0.006141323534937894	0.006127083461798357	2.1338856267781602e-05	
0.9153826383855528	0.006166570075021448	0.006152574364862448	2.1312870050688358e-05	
0.9295665071788846	0.00619278838946273	0.006179044619861437	2.128589712537126e-05	
0.9439701552486742	0.006220022483179214	0.006206538464113304	2.1257893954213823e-05	
0.9585969880783669	0.006248318828391424	0.006235102609053755	2.122881467039684e-05	
0.9734504639194281	0.006277726537562866	0.006264786413328234	2.1198610927731715e-05	
0.9885340946089864	0.006308297551111077	0.006295642070650083	2.1167231739425805e-05	
1.0038514464001433	0.006340086841380235	0.0063277248139132995	2.1134623305040158e-05	
1.01940614080515	0.006373152634539353	0.006361093137221748	2.110072882468508e-05	
1.0352018554516484	0.006407556652266856	0.006395809037692898	2.1065488299589923e-05	
1.051242324952181	0.006443364375305372	0.006431938279116724	2.102883831806283e-05	
1.0675313417871697	0.006480645331224222	0.0064695506798033335	2.0990711825853423e-05	
1.0840727572015847	0.006519473409015627	0.006508720427240791	2.095103787990645e-05	
1.1008704821154982	0.006559927203479906	0.006549526422512771	2.0909741384531653e-05	
1.117928488048752	0.006602090392731022	0.006592052657800815	2.0866742808970468e-05	
1.1352508080599522	0.006646052152584438	0.0066363886307251345	2.082195788545903e-05	
1.1528415377000134	0.006691907612083157	0.006682629799770222	2.07752972870089e-05	
1.1707048359804781	0.006739758354985492	0.006730878085607355	2.0726666284232835e-05	
1.1888449263568397	0.006789712972692065	0.00678124242377751	2.0675964380900127e-05	
1.2072660977271032	0.006841887674844229	0.006833839374950299	2.0623084928203246e-05	
1.225972705445816	0.006896406964699318	0.006888793799844032	2.0567914718341817e-05	
1.2449691723538168	0.00695340438740056	0.006946239606900454	2.051033355870732e-05	
1.2642599898239333	0.007013023360435986	0.00700632058197896	2.0450213829008667e-05	
1.2838497188228888	0.007075418096951618	0.007069191310699784	2.038742002510234e-05	
1.3037429909896587	0.00714075463418496	0.007135018205658787	2.032180829506486e-05	
1.3239445097305402	0.00720921198115948	0.0072039806526015574	2.0253225975698085e-05	
1.3444590513311867	0.007280983401981287	0.007276272291833593	2.0181511140874877e-05	
1.3652914660858761	0.0073562778536698185	0.007352102453719423	2.0106492177754956e-05	
1.386446679444272	0.007435321600512311	0.007431697770163821	2.0027987412777946e-05	
1.4079296931759626	0.007518360030552233	0.007515303987566468	1.9945804817419844e-05	
1.4297455865530366	0.007605659704120427	0.007603188011012554	1.9859741834255216e-05	
1.451899517550985	0.007697510669437721	0.007695640214547289	1.9769585378216152e-05	
1.4743967240682132	0.007794229086434819	0.0077929770584562845	1.967511208683267e-05	
1.4972425251644468	0.007896160207267607	0.007895544061751747	1.957608891888699e-05	
1.5204423223183279	0.008003681770824472	0.008003719186814256	1.94722742350539e-05	
1.5440016007044985	0.00811720787916419	0.008117916703695037	1.9363419540317516e-05	
1.5679259304904682	0.008237193436711258	0.008238591614361352	1.9249272130226158e-05	
1.5922209681535842	0.00836413924870089	0.008366244732691798	1.9129578967532126e-05	
1.6168924578184014	0.008498597894477392	0.00850142853495875	1.900409223045162e-05	
1.6419462326147771	0.008641180514654628	0.008644753918707216	1.8872577130302006e-05	
1.667388216057011	0.008792564679921833	0.008796898036412556	1.873482281035846e-05	
1.6932244234443516	0.008953503544794059	0.008958613405424245	1.859065743150514e-05	
1.7194609632832076	0.009124836533620511	0.009130738539206838	1.8439968954472126e-05	
1.7461040387313935	0.009307501860930205	0.009314210398986807	1.828273368591697e-05	
1.7731599490647525	0.009502551256616804	0.009510079032457312	1.811905542521037e-05	
1.8006350911665105	0.009711167352294157	0.00971952485086	1.794921911145351e-05	
1.828535961039703	0.009934684293243238	0.009943879102309969	1.7773764334473145e-05	
1.8568691553430368	0.010174612277010128	0.010184648233812692	1.7593586081113005e-05	
1.885641372950552	0.010432666893049362	0.010443543005006245	1.741007281453931e-05	
1.9148594165354507	0.010710804358373677	0.010722513433537131	1.7225295627596037e-05	
1.9445301941784663	0.01101126402552807	0.011023790928367722	1.7042266946735425e-05	
1.974660721001155	0.011336619898646346	0.011349939320061168	1.6865293136053586e-05	
2.0052581208244957	0.011689843352576581	0.011703916947305298	1.670045203388444e-05	
2.036329627853186	0.01207437983556667	0.012089152532343285	1.655623278249992e-05	
2.067882588386045	0.012494243078490777	0.012509638304349084	1.6444378469576788e-05	
2.0999244625529108	0.01295413126514537	0.012970044740165457	1.638096646195944e-05	
2.132462826078452	0.013459570764168679	0.013475862410787007	1.638773736876395e-05	
2.1655053720733157	0.014017094383234806	0.014033577749186234	1.649362861380303e-05	
2.199059912853022	0.01463446261140224	0.014650891024373114	1.6736372911464353e-05	
2.2331343817850464	0.015320937736450909	0.015336986198113587	1.716389528952051e-05	
2.267736835164523	0.016087621476553262	0.01610286309594523	1.783513830367424e-05	
2.302875454119006	0.01694786550384721	0.016961741159213947	1.8819965838464227e-05	
2.3385585465427567	0.01791775800621537	0.017929538147556583	2.0198019245130482e-05	
2.3747945490609914	0.019016671911604395	0.01902541052941946	2.2056710152051534e-05	
2.411592029024571	0.020267818294491997	0.020272302332952293	2.4488501934000287e-05	
2.4489596865355954	0.021698654295842508	0.021697359884842577	2.7586661656534087e-05	
2.4869063565043885	0.02334079306620182	0.02333187846511571	3.1436310003169255e-05	
2.5254410107383527	0.025228646615432605	0.025210051269333136	3.6093564907789e-05	
2.564572760063192	0.0273952140688017	0.027365010089360847	4.153951785367684e-05	
2.604310856476998	0.029861959535306532	0.02981922727104583	4.758853531724353e-05	
2.6446646953377266	0.03261758807070385	0.03256420390452076	5.373081006036132e-05	
2.6856438175845567	0.035579197637971204	0.035522695478002145	5.893524536588808e-05	
2.727257911993673	0.03853506560646704	0.03849119692558577	6.163640694888422e-05	
2.769516817469004	0.04109526684059574	0.04108506231118513	6.06061374494205e-05	
2.812430525368455	0.04272797271769445	0.04276223480026801	5.7586476679959957e-05	
2.8560091818661824	0.042963205670601384	0.043021900432735925	5.871220517953288e-05	
2.9002630903514777	0.04167569327967353	0.04171436240430028	6.582903816169673e-05	
2.945202713864811	0.039171058633701454	0.03916108360554905	7.149336190490688e-05	
2.9908386775716385	0.035984158760001946	0.03593488424843816	7.03078377491085e-05	
3.0371817712745264	0.032614448087501836	0.0325532870545605	6.318271608367213e-05	
3.0842429519642045	0.029391713879038165	0.029339507571656577	5.347422361069843e-05	
3.1320333464101533	0.026475642534881955	0.026440570253517454	4.385429196518428e-05	
3.180564253791325	0.023912190859039395	0.02389420324986441	3.566243446090907e-05	
3.2298471483676323	0.021688506698900815	0.021684272073749764	2.9319536247699557e-05	
3.2798936821928324	0.01976801912079391	0.019773658745553587	2.478196788434017e-05	
3.3307156878694446	0.018108489083498682	0.018120638916300728	2.179684022011041e-05	
3.3823251813463506	0.016669901035344034	0.016685957311999084	2.002274494386852e-05	
3.43473436475976	0.015417242296182845	0.015435298759085168	1.9105818896296473e-05	
3.487955629318178	0.01432098273965856	0.014339686566130693	1.873949413140073e-05	
3.542001558232087	0.013356638872922814	0.013375049543251607	1.8695053916317418e-05	
3.5968849296890193	0.012504052653552465	0.012521527661760604	1.8820330059068492e-05	
3.6526187198747286	0.011746651018450299	0.011762760164154352	1.902196243617254e-05	
3.7092161060411786	0.011070785086451663	0.011085248479382803	1.9245931481322454e-05	
3.7666904696220658	0.010465175148875318	0.010477819144373889	1.9462546725085388e-05	
3.8250553993966134	0.009920458059374396	0.009931184190953308	1.9656489644431703e-05	
3.884324694702404	0.009428823443963215	0.009437586588195733	1.9820676050989783e-05	
3.9445123686979775	0.008983723175487181	0.00899051621623172	1.9952609805160572e-05	
4.005632651675993	0.00857963977541511	0.008584482830188488	2.0052258243833612e-05	
4.067699994427721	0.00821190161694516	0.008214834467254722	2.0120829412883064e-05	
4.130729071659682	0.007876535091615303	0.007877611868635582	2.0160076565579828e-05	
4.194734785463209	0.007570145928917986	0.007569431391756214	2.0171909076062126e-05	
4.259732268837781	0.007289823537015398	0.007287390479226651	2.0158180712621166e-05	
4.325736889268946	0.007033063575741139	0.007028991033343627	2.0120579987985966e-05	
4.392764252361694	0.0067977050284278384	0.00679207705823766	2.0060578613934304e-05	
4.460830205530115	0.006581878860736052	0.006574783724430047	1.997941232718257e-05	
4.5299508417442365	0.006383965991849373	0.006375495627738647	1.9878079013957986e-05	
4.600142503334918	0.006202562797349324	0.006192812494546271	1.975734531443363e-05	
4.671421785857698	0.006036452746789051	0.006025520959486122	1.9617756566064614e-05	
4.743805542016518	0.005884583078277075	0.005872571334116245	1.9459647106340695e-05	
4.817310885648243	0.005746045647244134	0.005733058515231936	1.928314921750761e-05	
4.891955195768907	0.005620061272388114	0.005606206363876108	1.9088199720089968e-05	
4.967756120682691	0.005505967050442351	0.00549135503229675	1.8874543621242025e-05	
5.044731582154526	0.005403206232104898	0.005387950834986058	1.864173442407753e-05	
5.122899779647386	0.005311320351446364	0.005295538358555874	1.838913077880959e-05	
5.202279194625215	0.005229943386208353	0.005213754589234718	1.8115889148764265e-05	
5.282888594922542	0.005158797801455593	0.00514232491094332	1.7820952097437113e-05	
5.364747039181794	0.005097692398278881	0.00508106089535508	1.7503031688099097e-05	
5.447873881359371	0.005046521956594816	0.005029859871929756	1.7160587328191254e-05	
5.532288775301544	0.005005268730499954	0.00498870633449692	1.6791797183938936e-05	
5.618011679391243	0.004974005930405663	0.004957675315773361	1.6394522028444773e-05	
5.705062861266868	0.004952903413328312	0.004936937947152276	1.596626005744836e-05	
5.793462902614208	0.004942235907474134	0.00492676952431377	1.550409079522839e-05	
5.883232704032601	0.004942394227732782	0.004927560527602047	1.5004605701381223e-05	
5.974393489976511	0.004953900105725341	0.0049398312103072235	1.4463822461575238e-05	
6.06696681377367	0.004977425476506466	0.00496425058251347	1.3877079196906927e-05	
6.160974562720967	0.005013817354605844	0.005001660903263485	1.3238903989370498e-05	
6.25643896325932	0.005064129824008058	0.00505310917795533	1.2542854324521484e-05	
6.353382586228693	0.005129665201443958	0.00511988768167483	1.1781320686263558e-05	
6.451828352204593	0.005212027169433567	0.005203586250592947	1.09452896826478e-05	
6.551799536917215	0.005313189700165262	0.005306160085906235	1.0024067765542548e-05	
6.653319776754563	0.005435587025660728	0.0054300182174764336	9.004985826364157e-06	
6.756413074350862	0.005582231927000765	0.005578139747082416	7.873167272875656e-06	
6.861103804261538	0.0057568724556142275	0.005754227770228384	6.611660621174054e-06	
6.9674167187261515	0.0059642011779363095	0.005962914774009459	5.203149355511283e-06	
7.075376953520617	0.006210136515599504	0.006210038697556173	3.63960400192359e-06	
7.1850100339000935	0.006502203009782444	0.0065030160276759565	1.996061676516441e-06	
7.2963418806339915	0.006850046070255494	0.006851347097353035	1.3654491998776269e-06	
7.40939881613446	0.007266124652774247	0.007267297163291806	3.2672780549208475e-06	
7.5242075706798515	0.00776662383676558	0.00776679726834008	5.992570943041822e-06	
7.640795288734611	0.008372592101928592	0.008370577458574367	9.236096016539162e-06	
7.759189535367103	0.009111158845227963	0.009105411637309041	1.2999479064339466e-05	
7.879418302766868	0.010016213609273057	0.010004920937513132	1.7259099386967106e-05	
8.001510016862884	0.01112656762760469	0.011108119285891643	2.1828767694752513e-05	
8.125493544044346	0.012476061722380577	0.01245049681776789	2.6113887195864828e-05	
8.251398197985628	0.014062365812389222	0.014034664549433515	2.8702656857888635e-05	
8.379253746576957	0.015772602090359994	0.01575681762388881	2.7355487971572002e-05	
8.509090418962503	0.017271216392679953	0.01728433171191695	2.3658303051662445e-05	
8.640938912687513	0.018003268138857182	0.018030906126922663	3.3360802250541476e-05	
8.774830400956196	0.017554264842602703	0.017543573691948294	4.900728293500463e-05	
8.910796540002062	0.016065689998674762	0.01601953583162026	4.878438562680858e-05	
9.048869476572474	0.01411405833154333	0.014084806270106647	3.662451593524388e-05	
9.189081855529167	0.012220347723216845	0.012222266336950486	2.6788766566274563e-05	
9.331466827566528	0.010604418807657827	0.01062450981659993	2.4162444446218178e-05	
9.476058057049498	0.009289918496270293	0.009315011252327825	2.51717715213686e-05	
9.622889729972897	0.008234362158403058	0.008257008593425074	2.6574897521956648e-05	
9.771996562044086	0.007385920580883647	0.007402858403225185	2.7458902339010844e-05	
9.923413806890872	0.00669997330384333	0.006710211855480494	2.7781666796562637e-05	
10.0771772643966	0.0061416796488975795	0.006145335257603539	2.7672852413769028e-05	
10.233323289164382	0.005684712830798098	0.005682406335057275	2.725743014023471e-05	
10.391888799112495	0.005309368134253628	0.005301931165210807	2.662623438023778e-05	
10.552911284202958	0.005000912239397668	0.0049892483133900925	2.583947145561527e-05	
10.716428815305356	0.004748322578717646	0.004733343002415038	2.4934930358268963e-05	
10.882480053198018	0.00454337206968363	0.004525966980548318	2.3934819406796066e-05	
11.051104257708666	0.004379980831793293	0.0043610059071368425	2.2850519831506524e-05	
11.222341296996655	0.004253766329442241	0.004234035568807757	2.168566020501913e-05	
11.39623165697915	0.004161741362674818	0.004142021124757795	2.043800095022178e-05	
11.572816450903245	0.00410212585108966	0.00408312759917634	1.910050106840356e-05	
11.752137429066462	0.004074251791845142	0.004056622015433967	1.766182047766954e-05	
11.93423698868786	0.004078551737594391	0.0040628578609146395	1.6106432850482224e-05	
12.119158183932093	0.004116630695470181	0.004103341729096624	1.4414496145014204e-05	
12.306944736088793	0.004191430376877085	0.004180890749894803	1.256167372002676e-05	
12.497641043909683	0.00430750340170869	0.004299897946333786	1.0519294788347741e-05	
12.691292194105861	0.004471421511337145	0.004466729237386838	8.25586016665294e-06	
12.887943972007742	0.004692338240956113	0.004690273184376475	5.743272120226524e-06	
13.08764287239018	0.004982687664361533	0.004982629219244831	2.989029458167995e-06	
13.290436110465315	0.005358851960770013	0.005359781522531052	9.425611879203686e-07	
13.496371633045765	0.005841159961147956	0.005841661972997269	3.695789512121583e-06	
13.705498129880782	0.006451231586018673	0.006449714577214071	6.916006532258804e-06	
13.917865045168076	0.007201282636892322	0.007196718149424129	9.522605537134425e-06	
14.133522589243995	0.008063779336359081	0.008057022280361531	1.0596988382408109e-05	
14.35252175045488	0.00891021722703414	0.008903697526796457	1.0950392165579406e-05	
14.574914307212275	0.00946003034454182	0.009451155857904679	1.543491649944369e-05	
14.800752840235097	0.009397570453524073	0.009380865678820871	1.8448849199082974e-05	
15.030090744981337	0.008689391648742186	0.008679628534154714	1.1695039679468848e-05	
15.262982244272472	0.007661622704064845	0.007669841336820767	9.74314536967021e-06	
15.499482401113475	0.006649329577848658	0.006665004703765586	1.7677305202258452e-05	
15.739647131711472	0.005794473491933205	0.005806166311017775	2.291775633398445e-05	
15.98353321869612	0.005114772273298599	0.005117873200877099	2.515374993486171e-05	
16.23119832454485	0.004586812201515751	0.0045812243975595045	2.5487646591032857e-05	
16.482701005216104	0.004181415529666421	0.0041689598239753045	2.4704013337841634e-05	
16.738100723993853	0.003873938166382667	0.003857020075592483	2.3253349901257673e-05	
16.997457865546615	0.0036459341392496084	0.0036269773985378425	2.137705907511674e-05	
17.26083375020432	0.0034844937112161276	0.0034657077376454818	1.9197667170484802e-05	
17.528290648456405	0.003381258811289045	0.003364529310183223	1.677183691292859e-05	
17.799891795674554	0.003331665700652978	0.003318478737530875	1.412267587351215e-05	
18.075701407063548	0.0033345258849243014	0.003325887671788186	1.1268628188564417e-05	
18.35578469284383	0.0033919396257107593	0.0033882741560414117	8.283648264425839e-06	
18.64020787366921	0.003509494729913863	0.0035105094472502696	5.547077446527492e-06	
18.929038196283646	0.0036966051160120684	0.003701125290432459	4.715516604614988e-06	
19.222343949420477	0.003966487500064281	0.0039722959411870856	7.340492617386362e-06	
19.52019447994806	0.004334145746862829	0.0043379789520333585	1.1598064065003468e-05	
19.822660209265607	0.004807650705293353	0.004805779638468638	1.602339998441821e-05	
20.12981264995304	0.0053620099836566145	0.005352125459448098	1.9232772356813225e-05	
20.441724422678867	0.005885912542444029	0.005869977540152682	1.943053526821988e-05	
20.75846927337004	0.006148785374855294	0.0061338795081840305	1.500992086061865e-05	
21.08012209064783	0.0059467385006308346	0.0059435720282338496	5.507045175304789e-06	
21.406758923533914	0.005366307943762093	0.0053765445786414946	1.0752704352062911e-05	
21.738456999430788	0.004686314648652798	0.004696416809900217	1.999355695681976e-05	
22.075294742380795	0.004087254603792746	0.004087427523540355	2.3929876608190436e-05	
22.417351791608088	0.003618031551815411	0.0036078053689015117	2.4085640142811545e-05	
22.764709020347887	0.0032713501782864456	0.003254782206133282	2.212441808366687e-05	
23.1174485549675	0.0030276936869299137	0.0030096975662228863	1.9020805767807675e-05	
23.47565379438362	0.002870011803595398	0.002854786896416682	1.526979543455108e-05	
23.839409429780538	0.0027871024963552443	0.0027775247547650516	1.1153566418207129e-05	
24.20880146463373	0.0027738426480438524	0.0027711639320258602	7.083608609667629e-06	
24.583917235044	0.002830893547316617	0.002834505817524329	4.958773700519743e-06	
24.964845430386426	0.0029643406259677128	0.002971564328580895	7.939957559567256e-06	
25.351676114279368	0.0031843095940504917	0.003190374449544309	1.3324682992080716e-05	
25.744500745878433	0.003498846569577741	0.0034977204644826665	1.883878866186438e-05	
26.143412201500308	0.0038931066192026235	0.0038807405525238706	2.2460899281414277e-05	
26.548504796581717	0.004280522401064651	0.004261423960175586	2.0898459352623344e-05	
26.959874307978602	0.00446423917607472	0.004453498192387359	1.1300362937235314e-05	
27.377617996610834	0.00427678571349674	0.0042830719300260755	6.2867063515831146e-06	
27.801834630457815	0.003821710184761858	0.0038310169190852355	1.8759596593276498e-05	
28.232624507910387	0.003332794154063618	0.0033301032662701674	2.405543344776049e-05	
28.670089481484574	0.002933842507581823	0.0029196077478533798	2.325606485142969e-05	
29.114332981902788	0.0026483665788704968	0.0026306605526075057	1.919996545602433e-05	
29.565460042548164	0.0024662283173012257	0.0024527278346816654	1.3632249978182235e-05	
30.0235773242978	0.0023744098656262778	0.002369357413221072	7.618040410486059e-06	
30.488793140740842	0.002365803612415355	0.0023692449373914327	4.452858081798497e-06	
30.961217483787163	0.0024406526564893505	0.0024484534443043686	9.629530590816669e-06	
31.440962049673153	0.002604732854506817	0.0026093172203036762	1.6697698410705408e-05	
31.928140265370157	0.002860596495696343	0.0028537911836435054	2.2647591338086467e-05	
32.42286731540228	0.0031783309948581464	0.0031591928309190015	2.40191842838612e-05	
32.925260169079685	0.003436894181059315	0.003421145098392277	1.5806545351090174e-05	
33.435437608153904	0.003436061996133567	0.003439981945525005	4.037696570115979e-06	
33.95352025490161	0.003139790591994234	0.0031473010945958437	1.9483502979614318e-05	
34.479630600643624	0.002747558059409777	0.0027394966827147854	2.5003203561696197e-05	
35.01389303470575	0.0024182987777936473	0.002400351811342554	2.176331481354093e-05	
35.556433873828425	0.0021953929672789358	0.0021809767114406085	1.4425243651206604e-05	
36.107381392031996	0.002075735461588715	0.002072172948757136	5.990930956055206e-06	
36.666865850944866	0.0020510237724542125	0.002056888859172477	5.973479847181798e-06	
37.23501953060145	0.002119198641074779	0.0021259057775729322	1.4801309570629476e-05	
37.81197676071744	0.0022822843005026097	0.0022783092602389177	2.269318650370493e-05	
38.397873952449665	0.002527018140473701	0.0025078404019752425	2.5731904992667528e-05	
38.99284963064802	0.0027704949763032757	0.0027530624197229137	1.74541739867933e-05	
39.59704446660722	0.0028260060005464147	0.002830662473328105	4.773154407220275e-06	
40.21060131132589	0.0026064764690292394	0.0026091924539298817	2.293048523557056e-05	
40.83366522928125	0.0022832305713352107	0.0022672931543605583	2.5531264730064293e-05	
41.46638353272696	0.002019417712367472	0.0020023619491355955	1.731898529652032e-05	
42.108905816522395	0.0018609418860465199	0.001856745311902516	5.537913583292806e-06	
42.76138399350171	0.0018072905241415748	0.001813525448971501	7.803391926067778e-06	
43.42397233039088	0.0018544807867922426	0.001857577187137375	1.9196752700033745e-05	
44.096827484281306	0.0020003308517059287	0.001986845552888211	2.705315641300866e-05	
44.78010853966855	0.0022175144777713328	0.002193430671387595	2.5101660075286804e-05	
45.47397704606499	0.0023852545728476914	0.002381532267381154	5.568120002215325e-06	
46.17859705619533	0.002320676306840307	0.0023252427834726482	2.114217265077795e-05	
46.894135164783904	0.00206372953560157	0.0020464575928281123	2.705149694326315e-05	
47.62076054794297	0.0018126993683315682	0.0017975699553428742	1.5220863723778343e-05	
48.35864500317141	0.001659451534197488	0.0016605660054499784	1.6605313875257674e-06	
49.10796298997312	0.0016158857957947247	0.0016205752904384697	1.7677298683212142e-05	
49.86889167110482	0.001679126319292683	0.0016671381714165687	2.9647837008752522e-05	
50.641610954463076	0.0018381908331727916	0.001809176642105831	3.116736838530235e-05	
51.42630353562007	0.0020222258122021748	0.0020133885543567862	1.0913600270545058e-05	
52.22315494101898	0.002049192122822938	0.0020512793392140653	2.1922148243833256e-05	
53.03235357183818	0.001855501799438579	0.001836369136618315	2.5207971113227126e-05	
53.854090748535334	0.0016268833194573356	0.0016227542872647431	5.120626838475317e-06	
54.688560756081706	0.0014887749073209157	0.0014964351567824461	2.2887118643711354e-05	
55.53596088989733	0.0014640411012470044	0.0014503758685450857	4.276910807842823e-05	
56.39649150249797	0.0015493746943438648	0.0015079763199764493	4.5751742600235776e-05	
57.27035605086487	0.0017133359904020617	0.0017058809604871283	7.82503261361214e-06	
58.15776114454846	0.001819699819295081	0.0017910122422340811	6.610458045396647e-05	
59.05891659451753	0.001708566678068628	0.0016426985256360101	6.621258066404569e-05	
59.974035462765215	0.001498428551638142	0.0014892063226243997	1.3446666175119496e-05	
60.90333411268367	0.0013594341081894555	0.0013612435930115123	5.467817556061693e-05	
61.847032260219336	0.0013360337202879533	0.0012290060760105008	0.00013449546978953675	
62.80535302582078	0.001425050036451943	0.0013471829398908443	0.00013996429256769044	
63.778522987191536	0.0015744625799826502	0.0015086506957856726	8.090599569188846e-05	
64.76677223286032	0.0016103951449079514	0.0014293549697745626	0.0001932411593639343	
65.77033441658139	0.0014510813825914198	0.0013646067068011298	0.00021066459715862336	
66.78944681257751	0.0012837232107721273	0.0013194842166075426	0.0001923777027151016	
67.82435037163955	0.0012224428252424202	0.0013504340018750825	0.00022323142794355413	
68.87528977809474	0.001280026012820385	0.0016803357092985902	0.0004004055914037488	
69.94251350765792	0.0014136449505466559	0.0015165808245964504	0.0002961232398031548	
71.02627388617911	0.0014551128986053613	0.0013689985707016406	0.00015396563221221825	
72.12682714930152	0.001310013247814119	0.001283256819954082	2.729932754854238e-05	
73.24443350304374	0.0011658951546743967	0.0012154168129184018	6.620712375121756e-05	
74.37935718532088	0.0011340511648239857	0.0011528680239400093	0.0001398540070233537	
75.53186652841877	0.0012180778488145678	0.0010996659556084234	0.00020833592807426515	
76.7022340224364	0.0013283502695413056	0.0010742861144706231	0.0002576597282148408	
77.89073637971123	0.0012723555124113804	0.0010846014311739456	0.0002399825400970703	
79.09765460024283	0.0011190168001286485	0.0011077141837248239	0.00017017103486877746	
80.32327403813038	0.0010510374196148527	0.0011225206808777304	9.488722983835294e-05	
81.5678844690394	0.001105754756707191	0.0011256276802126457	4.222014849780054e-05	
82.83178015871405	0.001213612168693523	0.0011204015502393016	9.339919694974913e-05	
84.11525993255103	0.001177879179969099	0.0011101649882144418	0.0001382984801343364	
85.41862724625115	0.001037194717580226	0.0010970429370778514	0.00012943843347626755	
86.74219025756646	0.0009822659743697808	0.0010822595618847344	0.00010011839560497161	
88.08626189915832	0.00104862055818681	0.0010665011499490535	7.559160446184673e-05	
89.45115995258467	0.0011321434972517176	0.0010501451707229817	8.216652900276294e-05	
90.83720712343391	0.0010496528915063094	0.001033385127598716	9.588034410720517e-05	
92.24473111762269	0.0009363224050867159	0.0010162920109749217	9.104046478158739e-05	
93.67406471887617	0.0009390065709611144	0.0009988350884930827	8.404207045888287e-05	
95.1255458674087	0.0010317871315676248	0.000980867376056924	8.347003180096134e-05	
96.59951773982377	0.0010225091384616746	0.0009620609984912721	7.545401564725416e-05	
98.09632883025184	0.0009027723927202314	0.0009417375152852779	5.9411140807100176e-05	
99.61633303274554	0.0008727797868726579	0.0009184290436055594	6.889717276146345e-05	
101.15988972495167	0.0009520304506700424	0.0008887158823481339	0.00010619894208709126	
102.72736385307937	0.0009654897027145147	0.0008452408152233052	0.00012179109842072124	
104.31912601818526	0.0008544131410045537	0.0007972441909306988	0.0001009236608957447	
105.93555256379533	0.0008254697027121072	0.0008369582936509928	6.292059650009702e-05	
107.57702566488457	0.0009019071154342967	0.0008712542167185541	4.231915828602323e-05	
109.24393341823551	0.0008943247032283278	0.0008705499308910544	0.00010964801216887946	
110.93666993419627	0.0007928679424230345	0.0008605181883061933	0.0001054543906656074	
112.65563542986153	0.0007951929181687307	0.000848665719481256	5.3834302333884964e-05	
114.40123632369622	0.0008668446161519914	0.0008372428597339096	3.528848599200955e-05	
116.17388533162597	0.0008056136162137305	0.0008276244232777229	9.65308601734261e-05	
117.9740015646163	0.0007387774504658365	0.0008217337569222403	9.036626622027797e-05	
119.802010627764	0.0007909879679862625	0.00082264624250688	3.277995862230876e-05	
121.65834472092367	0.0008047332748452981	0.0008302764292244362	6.927008996849714e-05	
123.54344274089367	0.000715131855451945	0.0008267657748815888	0.00011578800593307828	
125.45775038518534	0.0007267440899562525	0.0008015639764389196	9.751480572396323e-05	
127.40172025740017	0.0007766908248408046	0.0007738528762016963	2.1206315843989648e-05	
129.3758119742398	0.0006974208491134188	0.0007515430153904989	5.5583740916708384e-05	
131.3804922741741	0.0006825196415590006	0.0007334714918127951	7.527224913967594e-05	
133.41623512779302	0.0007391713054570199	0.0007179569847475196	3.694884080952529e-05	
135.48352184986857	0.0006728353433466175	0.0007039954355063676	3.5344013042768545e-05	
137.58284121315285	0.0006508958739423795	0.0006910388460082817	6.125804226990638e-05	
139.71468956393986	0.0007042209719734612	0.0006787816144900144	3.564439464146374e-05	
141.879570939417	0.0006396137043907627	0.000667045259979939	3.108122993265383e-05	
144.07799718683648	0.0006283170770319397	0.0006557202407911398	5.348949993765372e-05	
146.31048808453184	0.0006708380731423225	0.00064473606893602	2.8137293697692565e-05	
148.57757146481032	0.0006017224597689429	0.0006340453605535191	3.274547352442055e-05	
150.87978333874923	0.0006161681803766115	0.0006236149593115473	4.753047551176978e-05	
153.2176680229263	0.0006292122381256416	0.0006134207931081978	1.790208053332538e-05	
155.5917782681133	0.0005693169215502786	0.0006034447814872252	3.702490397905442e-05	
158.00267538996428	0.0006112740824150444	0.0005936729128071196	3.840365995683791e-05	
160.45092940172842	0.0005744137157412773	0.0005840940121897479	1.713030848241522e-05	
162.9371191490193	0.0005580106885158019	0.0005746989304582455	3.999315844230538e-05	
165.46183244667284	0.0005868021499425799	0.0005654799970694505	2.1323395445326802e-05	
168.02566621772516	0.0005293144930930873	0.0005564306429231996	2.8772503077313482e-05	
170.6292266345446	0.0005657440141639286	0.0005475451350731884	3.362996833562982e-05	
173.27312926215015	0.0005267036130851373	0.0005388183867327993	1.5445367787187297e-05	
175.9579992037507	0.0005276922097834304	0.0005302458189339667	3.509299374682415e-05	
178.68447124853947	0.0005302387051832703	0.0005218232582515904	1.2825747123445574e-05	
181.45319002177868	0.0004971469349128842	0.0005135468601200658	3.0230694837416046e-05	
184.2648101372089	0.0005252022971534799	0.0005054130505812611	1.9856551893281175e-05	
187.11999635182175	0.00047767681559441754	0.0004974184814892093	2.3733658692312094e-05	
190.019423723029	0.000510671953122205	0.0004895599956640153	2.4625509165139896e-05	
192.9637777682679	0.0004643710251996106	0.00048183459948794534	1.8056035852225412e-05	
195.95375462707955	0.000492635479965373	0.0004742394411289875	2.6207979258456813e-05	
198.99006122569847	0.00045257045230675185	0.0004667717930627793	1.4206596908062975e-05	
202.0734154441926	0.00047561598401495197	0.00045942903790878583	2.5895461223930103e-05	
205.20454628619316	0.000439909747856732	0.00045220865684461625	1.2307292197800807e-05	
208.38419405125447	0.0004610937856869604	0.0004451082200426169	2.459685339070175e-05	
211.6131105098844	0.00042602519138816754	0.00043812537870527134	1.217636894259257e-05	
214.892059081287	0.0004484865741122379	0.0004312578583740969	2.2455943235338676e-05	
218.22181501385919	0.0004121035551487724	0.0004245034532601924	1.3708159789584218e-05	
221.60316556848443	0.0004354312564542895	0.00041786002140003673	1.8944482011131963e-05	
225.03691020466627	0.00040076340109402664	0.0004113254804823111	1.653953173912416e-05	
228.5238607695462	0.00041810709385564756	0.00040489780422385324	1.3309819335612082e-05	
232.06484168985054	0.0003952175440737901	0.0003985750191978144	1.9572728470370633e-05	
235.66069016681035	0.00039490469958517816	0.0003923552020364862	6.228368265820305e-06	
239.3122563741041	0.00039523609947471556	0.0003862364769464325	2.058118635543262e-05	
243.0204036588648	0.0003725997353217392	0.00038021701348550657	7.73094241275955e-06	
246.78600874580337	0.00038955086959159205	0.00037429502456077124	1.614105170021344e-05	
250.60996194449422	0.0003637277452378734	0.00036846876461385297	1.541076427490135e-05	
254.4931673598731	0.0003659115967871556	0.0003627365279662679	5.6894623512248185e-06	
258.43654310599635	0.0003681499742631105	0.0003570966473020838	1.8025746154271332e-05	
262.4410215231124	0.00034464976723443087	0.0003515474922691721	9.714408961390801e-06	
266.507549398097	0.0003549016113567738	0.0003460874681834626	9.250617131532332e-06	
270.63708818830384	0.0003481361825731517	0.00034071501482317877	1.6726520794232577e-05	
274.8306142488838	0.00032956930840886034	0.00033542860530213516	7.513065692715344e-06	
279.08911906362675	0.00033854934177295965	0.000330226745012893	8.71020962087663e-06	
283.4136094793798	0.00033401187574105655	0.00032510797063199474	1.5601742779884107e-05	
287.80510794409827	0.0003154835225044325	0.00032007084918066116	8.998152186202775e-06	
292.26465274858515	0.0003180409562356333	0.0003151139771353132	4.459789420614926e-06	
296.7932982719762	0.0003222487464755162	0.0003102359795830805	1.3433246241372431e-05	
301.3921152310292	0.00030711519487050526	0.0003054355094181395	1.255440873438929e-05	
306.0621909332746	0.00029704419066634594	0.0003007112465752833	4.485881745859261e-06	
310.80462953409153	0.0003014407652964468	0.0002960618972975973	6.054616249653372e-06	
315.6205522977641	0.00030254040846229525	0.0002914861934355238	1.2353528814437384e-05	
320.5110978625849	0.00029081568862051514	0.0002869828917749234	1.1951477825721001e-05	
325.47742251006514	0.0002797729000865205	0.0002825507733920353	6.629223985804337e-06	
330.52070043831674	0.00027795267252939105	0.0002781886430334796	1.2552909420942716e-06	
335.6421240396705	0.0002808273897286182	0.0002738953285196522	7.125279897258101e-06	
340.8429041825955	0.00027971026185718005	0.00026966968017003845	1.0877451719560679e-05	
346.1242704979875	0.0002721444467338721	0.00026551057024912965	1.1227956741832429e-05	
351.4874716698928	0.0002627196739327683	0.000261416892431751	9.01014970335005e-06	
356.9337757307372	0.00025571294256329657	0.00025738756128672937	5.547042711657238e-06	
362.46447036112943	0.000252045973454374	0.0002534215117779235	1.8410093359596391e-06	
368.08086319431027	0.0002505640370062399	0.0002495176987817276	1.6959813599426498e-06	
373.7842821253185	0.00024966089866841547	0.00024567509662023297	4.429926073843238e-06	
379.57607562494815	0.00024821003203756234	0.00024189269860929884	6.413676123398199e-06	
385.45761305857025	0.00024582674747509217	0.0002381695166208411	7.663369818235964e-06	
391.43028500989345	0.00024266397815623817	0.00023450458065870007	8.326125695865864e-06	
397.49550360974456	0.00023906993058161048	0.00023089693844748885	8.582889258029535e-06	
403.6547028699399	0.00023535100775104846	0.00022734565503387434	8.588102431500175e-06	
409.9093390223323	0.0002316822249327606	0.0002238498123997669	8.439728746714461e-06	
416.26089086311043	0.00022809943401339014	0.00022040850908693833	8.170533211721062e-06	
422.71086010243414	0.00022451220921251627	0.00021702085983260725	7.750031846331821e-06	
429.2607717194863	0.00022072216505809975	0.00021368599521556702	7.0934295352113405e-06	
435.91217432302693	0.0002164777936596377	0.00021040306131244707	6.081887324233896e-06	
442.6666405175339	0.00021162045524015683	0.00020717121936372564	4.60240374119309e-06	
449.52576727501685	0.00020632876238936015	0.00020398964544913139	2.6121009034866386e-06	
456.4911763125926	0.0002013174629902366	0.00020085753017208655	4.973672481890671e-07	
463.56451447591087	0.0001977045818599256	0.0001977740783528666	2.6439445670780276e-06	
470.74745412852144	0.0001963109843947566	0.00019473850873016253	5.1230996796696e-06	
478.04169354727435	0.00019642341762407924	0.00019175005367074843	6.7231973300999445e-06	
485.4489573238469	0.0001950688892082053	0.0001888079588869714	6.517875294715377e-06	
492.97099677249224	0.00018981277239946912	0.00018591148316179286	4.018708550554112e-06	
500.60959034410683	0.00018359903321126574	0.00018305989808111908	7.349742419719707e-07	
508.36654404671106	0.0001817169951831281	0.00018025248777317932	4.3306973727711076e-06	
516.2436918724502	0.00018281638767775682	0.00017748854865470544	6.233754976879649e-06	
524.242896231207	0.00017881031940738726	0.00017476738918369362	4.106699495875035e-06	
532.3660483909357	0.00017252499784691668	0.0001720883296185242	1.326114354581841e-06	
540.6150689248177	0.00017294014908522152	0.0001694507017832331	5.311109668106092e-06	
548.9919081653474	0.00017147603612600924	0.00016685384883873263	4.624053764682931e-06	
557.4985466654523	0.00016485578020454547	0.0001642971250597894	1.2761348280014197e-06	
566.1369956667598	0.00016593217761334765	0.0001617798956175726	5.303654428060166e-06	
574.909297575119	0.00016210479104942143	0.00015930153636759567	2.9067214884364546e-06	
583.8175264434902	0.00015851344511843172	0.00015686143364287877	3.5732985177849096e-06	
592.8637884623186	0.00015882187822502852	0.00015445898405216807	4.363377696088023e-06	
602.0502224575035	0.0001529592367512411	0.00015209359428305255	2.2528142284774553e-06	
611.379000396087	0.00015427950466759648	0.00014976468090982525	4.559570155625015e-06	
620.8523278997751	0.00014834783461248924	0.00014747167020594327	2.0724149284751573e-06	
630.4724447664181	0.00014935403339593923	0.0001452139979609429	4.144665845252154e-06	
640.2416254995708	0.00014445817524611672	0.00014299110930167603	2.913635405381861e-06	
650.1621798462554	0.00014359137345119614	0.00014080245851773432	2.847682905501857e-06	
660.2364533430635	0.00014191412378684862	0.00013864750889093505	4.147741734084696e-06	
670.4668278707137	0.00013744329943430816	0.00013652573252874778	1.1010312725479868e-06	
680.8557222172046	0.0001380840669162104	0.00013443661020154336	3.6475154197561242e-06	
691.4055926496942	0.00013513108458489804	0.00013237963118355143	3.689203542524322e-06	
702.1189334952396	0.00013126050226921384	0.00013035429309741868	1.2716550496669522e-06	
712.9982777305363	0.00013091041017912524	0.00012836010176226094	2.5943644562861475e-06	
724.0461975807946	0.00013009579490840044	0.00012639657104510823	3.845538965322538e-06	
735.2653051278958	0.00012689014530632708	0.00012446322271564517	3.276060346278349e-06	
746.6582529279726	0.00012367741264319038	0.00012255958630415077	1.8498612526226367e-06	
758.2277346385576	0.0001217854669338703	0.00012068519896254804	1.1277268904848609e-06	
769.9764856554507	0.00012068781099338203	0.00011883960532847366	1.8848145496382545e-06	
781.9072837594538	0.00011959539122914284	0.00011702235739228445	2.594610691637342e-06	
794.0229497731273	0.00011820082968612011	0.00011523301436691643	2.968112612180338e-06	
806.3263482277227	0.00011656105106266263	0.00011347114256052	3.0961707253190376e-06	
818.82038804045	0.00011480338402926552	0.0001117363152517916	3.0781984456540727e-06	
831.5080232022387	0.00011297578498241086	0.0001100281125679307	2.9510284159084497e-06	
844.3922534761538	0.0001110247544258249	0.00010834612136514932	2.680837114874089e-06	
857.4761251066391	0.00010885913933456446	0.00010668993511166461	2.1926824702432568e-06	
870.7627315397452	0.00010653180288485531	0.0001050591537731098	1.484914546895085e-06	
884.2552141545192	0.00010446901488575923	0.00010345338370029724	1.1322777952280261e-06	
897.9567630057271	0.00010330557664382518	0.00010187223751927243	1.9652319238558816e-06	
911.8706175780853	0.00010282297153162282	0.00010031533402359817	2.772983076114613e-06	
926.0000675521785	0.00010123392567258935	9.87822980688113e-05	2.4520866916678206e-06	
940.3484535822448	9.841036369887195e-05	9.727276046899549e-05	1.142061794982533e-06	
954.9191680860141	9.747712977145925e-05	9.578635789541555e-05	2.1345493300152268e-06	
969.715656046784	9.677279719412584e-05	9.432273277716089e-05	2.4529724994917e-06	
984.7414158279239	9.389738719760209e-05	9.288153320374747e-05	1.0821704346828702e-06	
1000.0	9.378955567155553e-05	9.14624128296279e-05	2.4923916285473868e-06	


==> data/fig_delay_quadvf_bode_34.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005408949880154196	1.515543157775677e-05	
0.10154950161807173	0.005424263851159186	0.005409204251809783	1.515551426618732e-05	
0.10312301278878754	0.005424523276890389	0.005409466587861254	1.5155599551996591e-05	
0.10472090554055413	0.005424790826154535	0.005409737138330274	1.5155687517255268e-05	
0.10634355766636439	0.005425066754025711	0.0054100161611289445	1.5155778246658562e-05	
0.10799135281311975	0.005425351323631497	0.005410303922311476	1.5155871827613373e-05	
0.1096646805723366	0.005425644806410056	0.005410600696334037	1.5155968350322091e-05	
0.11136393657225817	0.005425947482375599	0.005410906766323081	1.5156067907875509e-05	
0.11308952257139368	0.0054262596403925395	0.005411222424352423	1.515617059635567e-05	
0.11484184655350702	0.0054265815784585855	0.005411547971729392	1.5156276514921244e-05	
0.11662132282407707	0.005426913603997136	0.005411883719290326	1.515638576592447e-05	
0.11842837210825283	0.005427256034159231	0.005412229987705773	1.5156498454997367e-05	
0.12026342165032622	0.005427609196135441	0.005412587107795689	1.5156614691179496e-05	
0.12212690531474645	0.0054279734274780105	0.0054129554208550154	1.5156734587019272e-05	
0.12401926368869937	0.005428349076433596	0.005413335278989967	1.5156858258687913e-05	
0.12594094418627644	0.005428736502287014	0.005413727045465404	1.5156985826111872e-05	
0.12789240115425762	0.005429136075716311	0.00541413109506368	1.5157117413089385e-05	
0.12987409597953362	0.005429548179159614	0.005414547814455363	1.5157253147420378e-05	
0.13188649719819254	0.005429973207194128	0.0054149776025822416	1.5157393161035301e-05	
0.13393008060629666	0.005430411566927731	0.005415420871053029	1.5157537590148013e-05	
0.13600532937237603	0.005430863678403595	0.005415878044552246	1.515768657538537e-05	
0.13811273415166478	0.005431329975018294	0.005416349561262717	1.515784026193892e-05	
0.14025279320210793	0.005431810903953884	0.00541683587330216	1.5157998799724947e-05	
0.1424260125021654	0.005432306926624429	0.0054173374471743856	1.5158162343536513e-05	
0.1446329058704415	0.005432818519137507	0.005417854764235615	1.5158331053209443e-05	
0.14687399508716817	0.005433346172771236	0.005418388321176446	1.515850509379716e-05	
0.14914981001757044	0.005433890394467337	0.005418938630520048	1.5158684635747559e-05	
0.15146088873714358	0.0054344517073408516	0.005419506221137143	1.515886985508135e-05	
0.1538077776588715	0.005435030651207098	0.005420091638778399	1.5159060933587306e-05	
0.15619103166241588	0.005435627783126487	0.005420695446624853	1.5159258059018412e-05	
0.15861121422530794	0.0054362436779678445	0.005421318225857013	1.51594614252972e-05	
0.16106889755617235	0.005436878928990934	0.005421960576243344	1.5159671232729447e-05	
0.16356466273001555	0.0054375341484488495	0.005422623116748805	1.5159887688218117e-05	
0.1660990998256107	0.005438209968211049	0.005423306486164225	1.5160111005496382e-05	
0.16867280806501112	0.005438907040407755	0.005424011343757235	1.5160341405371219e-05	
0.1712863959552255	0.005439626038096534	0.00542473836994559	1.5160579115953318e-05	
0.17394048143208848	0.005440367655951882	0.005425488266993705	1.5160824372928479e-05	
0.17663569200636045	0.005441132610978662	0.005426261759733256	1.5161077419811492e-05	
0.17937266491209122	0.005441921643250303	0.0054270595963087755	1.5161338508227348e-05	
0.18215204725728248	0.005442735516672695	0.005427882548949159	1.5161607898194721e-05	
0.18497449617688488	0.005443575019774745	0.00542873141476608	1.5161885858424206e-05	
0.18784067898816573	0.005444440966526612	0.00542960701658034	1.5162172666621484e-05	
0.1907512733484843	0.005445334197186709	0.005430510203777198	1.5162468609821011e-05	
0.19370696741551147	0.005446255579178514	0.00543144185319183	1.5162773984699482e-05	
0.1967084600099325	0.005447206007998417	0.005432402870026038	1.5163089097936216e-05	
0.19975646078067044	0.005448186408155774	0.0054333941887974675	1.5163414266569703e-05	
0.20285169037266976	0.0054491977341464114	0.005434416774322564	1.5163749818368298e-05	
0.2059948805972802	0.005450240971460936	0.005435471622734608	1.5164096092226899e-05	
0.20918677460527996	0.005451317137629182	0.005436559762538227	1.5164453438557344e-05	
0.21242812706258082	0.0054524272833022715	0.00543768225570179	1.5164822219731381e-05	
0.215719704328655	0.005453572493373758	0.005438840198789252	1.5165202810491718e-05	
0.21906228463772706	0.0054547538881414455	0.005440034724132957	1.5165595598436472e-05	
0.22245665828277353	0.005455972624511519	0.005441267001049142	1.5166000984477074e-05	
0.22590362780237347	0.005457229897246689	0.005442538237097787	1.51664193833326e-05	
0.22940400817045398	0.005458526940260196	0.00544384967938868	1.5166851224056418e-05	
0.23295862698897662	0.005459865027957506	0.005445202615935568	1.5167296950566332e-05	
0.2365683246836085	0.005461245476627704	0.005446598377060391	1.5167757022200623e-05	
0.2402339547024262	0.0054626696458866635	0.005448038336849666	1.5168231914314666e-05	
0.243956383717698	0.005464138940174127	0.005449523914665235	1.5168722118877511e-05	
0.24773649183079302	0.005465654810306995	0.005451056576711614	1.5169228145110895e-05	
0.2515751727802653	0.005467218755091224	0.0054526378376624	1.5169750520158543e-05	
0.2554733341531623	0.005468832322994797	0.005454269262348201	1.5170289789766304e-05	
0.2594318975996074	0.005470497113884431	0.0054559524675087765	1.5170846519012379e-05	
0.26345179905070754	0.005472214780828768	0.005457689123612122	1.5171421293062244e-05	
0.2675339889398373	0.005473987031970941	0.005459480956743442	1.5172014717949637e-05	
0.27167943242735193	0.005475815632473577	0.005461329750567064	1.5172627421406845e-05	
0.2758891096287819	0.005477702406539429	0.0054632373483645014	1.5173260053723095e-05	
0.28016401584656353	0.005479649239510991	0.005465205655152055	1.5173913288638509e-05	
0.2845051618053608	0.0054816580800526905	0.005467236639881528	1.517458782429715e-05	
0.28891357389103245	0.005483730942419305	0.005469332337727778	1.5175284384215093e-05	
0.2933902943933029	0.005485869908814605	0.0054714948524670496	1.5176003718328837e-05	
0.29793638175219256	0.005488077131844315	0.005473726358950259	1.5176746604058013e-05	
0.30255291080826724	0.005490354837067749	0.00547602910567559	1.5177513847447977e-05	
0.30724097305676445	0.00549270532565273	0.005478405417465013	1.5178306284338911e-05	
0.31200167690565833	0.00549513097713862	0.00548085769824959	1.5179124781616754e-05	
0.3168361479377224	0.0054976342523125705	0.005483388433968686	1.5179970238512179e-05	
0.3217455291766536	0.005500217696204384	0.005486000195588526	1.5180843587956522e-05	
0.32673098135731937	0.005502883941205672	0.005488695642245754	1.5181745798020257e-05	
0.33179368320019265	0.005505635710319319	0.00549147752452209	1.5182677873404232e-05	
0.33693483169003946	0.0055084758205456216	0.005494348687856406	1.5183640857023858e-05	
0.3421556423589239	0.005511407186411764	0.005497312076100985	1.518463583165986e-05	
0.3474573495735992	0.005514432823651802	0.005500370735229091	1.518566392169139e-05	
0.35284120682735126	0.005517555853044597	0.005503527817201359	1.518672629493197e-05	
0.3583084870363649	0.005520779504417698	0.005506786583999007	1.5187824164538262e-05	
0.3638604828406817	0.005524107120825563	0.00551015041183231	1.5188958791047834e-05	
0.3694985069098218	0.0055275421629110465	0.005513622795533281	1.5190131484479458e-05	
0.37522389225314035	0.00553108821345963	0.00551720735314204	1.5191343606596625e-05	
0.3810379925349945	0.00553474898215636	0.0055209078306969256	1.519259657323399e-05	
0.3869421823947922	0.005538528310556225	0.005524728107239031	1.519389185681513e-05	
0.39293785777200174	0.005542430177279159	0.005528672200042476	1.51952309889348e-05	
0.39902643623619527	0.005546458703441729	0.005532744270082411	1.5196615563135517e-05	
0.4052093573222091	0.005550618158338223	0.005536948627753589	1.5198047237808323e-05	
0.41148808287049476	0.005554912965384682	0.005541289738853007	1.5199527739271388e-05	
0.41786409737274555	0.005559347708340252	0.005545772230841095	1.5201058865003618e-05	
0.4243389083228771	0.005563927137821221	0.00555040089939682	1.5202642487064965e-05	
0.43091404657344795	0.005568656178124012	0.005555180715283005	1.5204280555721325e-05	
0.4375910666976019	0.005573539934374531	0.005560116831539327	1.5205975103262418e-05	
0.4443715473566186	0.0055785837000223645	0.0055652145910215275	1.5207728248051888e-05	
0.45125709167315986	0.005583792964699582	0.0055704795343065935	1.5209542198800981e-05	
0.4582493276102989	0.0055891734224651915	0.005575917407985066	1.5211419259099527e-05	
0.4653499083564233	0.005594730980457723	0.0055815341733629455	1.5213361832214117e-05	
0.4725605127161014	0.005600471767979969	0.005587336015597257	1.521537242617645e-05	
0.4798828455070056	0.0056064021460414904	0.005593329353290997	1.5217453659165335e-05	
0.4873186379629853	0.005612528717386358	0.0055995208485749145	1.5219608265236952e-05	
0.49486964814338685	0.005618858337035425	0.005605917417705497	1.5221839100375555e-05	
0.5025376613487146	0.005625398123374565	0.0056125262422106565	1.5224149148949888e-05	
0.5103244905427329	0.00563215546982249	0.005619354780616756	1.5226541530554566e-05	
0.5182319767811088	0.00563913805711419	0.005626410780793114	1.522901950727325e-05	
0.5262619896466971	0.0056463538662386605	0.005633702292952642	1.5231586491429636e-05	
0.5344164276915693	0.005653811192072347	0.005641237683350182	1.5234246053813094e-05	
0.5426972188858914	0.005661518657752862	0.005649025648723096	1.5237001932435858e-05	
0.5511063210737586	0.005669485229840789	0.0056570752315220005	1.5239858041877761e-05	
0.559645722436092	0.005677720234320972	0.005665395835983116	1.524281848322722e-05	
0.5683174419607084	0.005686233373498613	0.005673997245097612	1.5245887554692253e-05	
0.5771235299196736	0.0056950347438497065	0.005682889638537518	1.5249069762926377e-05	
0.5860660683540517	0.005704134854889907	0.005692083611602395	1.5252369835108716e-05	
0.595147171566167	0.0057135446491309895	0.00570159019525598	1.525579273186344e-05	
0.604368986619493	0.005723275523199402	0.005711420877327352	1.525934366105479e-05	
0.6137336938462858	0.005733339350197404	0.005721587624957211	1.5263028092561364e-05	
0.6232435073630855	0.005743748503393699	0.005732102908376229	1.5266851774068666e-05	
0.6329006755942035	0.005754515881337529	0.005742979726109504	1.5270820748005876e-05	
0.6427074818033226	0.005765654934497825	0.005754231631708811	1.5274941369669404e-05	
0.6526662446333333	0.005777179693537498	0.005765872762122758	1.5279220326684432e-05	
0.6627793186545348	0.00578910479934205	0.005777917867824126	1.528366465987679e-05	
0.6730490949213316	0.0058014455349317574	0.005790382344823717	1.5288281785685155e-05	
0.6834780015375548	0.0058142178593977335	0.005803282268711043	1.5293079520254938e-05	
0.6940685042305437	0.005827438444014166	0.005816634430874272	1.529806610534252e-05	
0.7048231069341222	0.005841124710692367	0.00583045637706507	1.5303250236190614e-05	
0.7157443523806098	0.005855294872956756	0.005844766448488546	1.5308641091558288e-05	
0.7268348227020044	0.005869967979638942	0.005859583825614524	1.5314248366080333e-05	
0.7380971400404808	0.005885163961503703	0.005874928574923934	1.53200823051768e-05	
0.7495339671683494	0.005900903681040034	0.005890821698823595	1.53261537427326e-05	
0.7611480081176202	0.005917208985671906	0.005907285188983986	1.5332474141806873e-05	
0.7729420088193235	0.005934102764666989	0.005924342083378295	1.5339055638656297e-05	
0.784918757752735	0.005951609010047733	0.005942016527327152	1.5345911090367897e-05	
0.7970810866046624	0.0059697528818381754	0.00596033383888234	1.535305412645242e-05	
0.8094318709389453	0.005988560778011821	0.005979320578914793	1.5360499204783487e-05	
0.8219740308763326	0.006008060409541536	0.00599900462630775	1.5368261672278707e-05	
0.8347105317848907	0.006028280880991827	0.0060194152586953145	1.5376357830815532e-05	
0.847644384981113	0.006049252777137794	0.006040583239230509	1.538480500887781e-05	
0.8607786484418896	0.0060710082561438485	0.0060625409099157495	1.539362163952175e-05	
0.8741164275275125	0.0060935811498897315	0.006085322292082957	1.540282734529184e-05	
0.8876608757158821	0.006117007072092104	0.006108963194671289	1.5412443030800225e-05	
0.9014151953480897	0.006141323534937894	0.006133501331018135	1.5422490983790878e-05	
0.9153826383855528	0.006166570075021448	0.00615897644495501	1.543299498552863e-05	
0.9295665071788846	0.00619278838946273	0.00618543044708482	1.5443980431572934e-05	
0.9439701552486742	0.006220022483179214	0.006212907562212373	1.545547446402151e-05	
0.9585969880783669	0.006248318828391424	0.006241454489007133	1.546750611645473e-05	
0.9734504639194281	0.006277726537562866	0.006271120573097672	1.5480106473068424e-05	
0.9885340946089864	0.006308297551111077	0.006301957994933187	1.5493308843509675e-05	
1.0038514464001433	0.006340086841380235	0.006334021973900689	1.5507148955264267e-05	
1.01940614080515	0.006373152634539353	0.006367370990359834	1.5521665165591433e-05	
1.0352018554516484	0.006407556652266856	0.006402067027453596	1.5536898695311208e-05	
1.051242324952181	0.006443364375305372	0.006438175834775593	1.5552893887070252e-05	
1.0675313417871697	0.006480645331224222	0.006475767216227811	1.55696984909988e-05	
1.0840727572015847	0.006519473409015627	0.006514915344690385	1.558736398114701e-05	
1.1008704821154982	0.006559927203479906	0.006555699106453306	1.5605945906536238e-05	
1.117928488048752	0.006602090392731022	0.006598202478735101	1.5625504281181243e-05	
1.1352508080599522	0.006646052152584438	0.006642514944042665	1.5646104018095345e-05	
1.1528415377000134	0.006691907612083157	0.0066887319456189216	1.5667815413020025e-05	
1.1707048359804781	0.006739758354985492	0.00673695538879066	1.5690714684466627e-05	
1.1888449263568397	0.006789712972692065	0.006787294193680623	1.571488457763288e-05	
1.2072660977271032	0.006841887674844229	0.0068398649054997925	1.5740415040974772e-05	
1.225972705445816	0.006896406964699318	0.006894792369505682	1.5767403985516972e-05	
1.2449691723538168	0.00695340438740056	0.006952210478720685	1.5795958138639264e-05	
1.2642599898239333	0.007013023360435986	0.007012263003676109	1.582619400592602e-05	
1.2838497188228888	0.007075418096951618	0.007075104514812185	1.5858238956945864e-05	
1.3037429909896587	0.00714075463418496	0.00714090140975764	1.5892232453413028e-05	
1.3239445097305402	0.00720921198115948	0.0072098330595777235	1.592832744141462e-05	
1.3444590513311867	0.007280983401981287	0.007282093090268702	1.5966691933025974e-05	
1.3652914660858761	0.0073562778536698185	0.0073578908183532625	1.600751080721511e-05	
1.386446679444272	0.007435321600512311	0.007437452862471722	1.6050987865237807e-05	
1.4079296931759626	0.007518360030552233	0.007521024956462535	1.6097348182178864e-05	
1.4297455865530366	0.007605659704120427	0.007608873993697045	1.6146840804090615e-05	
1.451899517550985	0.007697510669437721	0.007701290337519377	1.6199741849561102e-05	
1.4743967240682132	0.007794229086434819	0.007798590438716972	1.6256358085969508e-05	
1.4972425251644468	0.007896160207267607	0.007901119808225755	1.6317031064563485e-05	
1.5204423223183279	0.008003681770824472	0.008009256402024816	1.6382141915497017e-05	
1.5440016007044985	0.00811720787916419	0.008123414485731433	1.6452116924766613e-05	
1.5679259304904682	0.008237193436711258	0.008244049059186338	1.6527434040640553e-05	
1.5922209681535842	0.00836413924870089	0.008371660936844863	1.6608630488826252e-05	
1.6168924578184014	0.008498597894477392	0.008506802598721979	1.6696311714914606e-05	
1.6419462326147771	0.008641180514654628	0.008650084949813728	1.6791161921494874e-05	
1.667388216057011	0.008792564679921833	0.008802185154393896	1.689395652856464e-05	
1.6932244234443516	0.008953503544794059	0.008963855746713493	1.7005576962387203e-05	
1.7194609632832076	0.009124836533620511	0.009135935263139583	1.7127028274792342e-05	
1.7461040387313935	0.009307501860930205	0.009319360694874296	1.7259460217059047e-05	
1.7731599490647525	0.009502551256616804	0.009515182127946628	1.74041925478273e-05	
1.8006350911665105	0.009711167352294157	0.009724580021848084	1.7562745552520737e-05	
1.828535961039703	0.009934684293243238	0.009948885684745005	1.7736877005083248e-05	
1.8568691553430368	0.010174612277010128	0.010189605637802978	1.792862712828909e-05	
1.885641372950552	0.010432666893049362	0.010448450731769773	1.8140373527871268e-05	
1.9148594165354507	0.010710804358373677	0.010727371095874412	1.8374898616970847e-05	
1.9445301941784663	0.01101126402552807	0.01102859827553898	1.8635472747150353e-05	
1.974660721001155	0.011336619898646346	0.011354696268215888	1.8925957167459542e-05	
2.0052581208244957	0.011689843352576581	0.011708623616974284	1.9250932102146942e-05	
2.036329627853186	0.01207437983556667	0.012093809294999782	1.9615856740277695e-05	
2.067882588386045	0.012494243078490777	0.012514245840733301	2.0027269844824728e-05	
2.0999244625529108	0.01295413126514537	0.012974604114030105	2.0493042086386248e-05	
2.132462826078452	0.013459570764168679	0.013480375163085373	2.1022694121184805e-05	
2.1655053720733157	0.014017094383234806	0.014038046019676103	2.1627797781881465e-05	
2.199059912853022	0.01463446261140224	0.01465531771043226	2.2322481167089632e-05	
2.2331343817850464	0.015320937736450909	0.015341375164681023	2.3124060896008384e-05	
2.267736835164523	0.016087621476553262	0.016107219456555577	2.4053823946718205e-05	
2.302875454119006	0.01694786550384721	0.016966071657020416	2.5137972000843542e-05	
2.3385585465427567	0.01791775800621537	0.017933851678366447	2.6408711667742446e-05	
2.3747945490609914	0.019016671911604395	0.019029718867780918	2.7905400522865363e-05	
2.411592029024571	0.020267818294491997	0.02027662114880158	2.967549295766327e-05	
2.4489596865355954	0.021698654295842508	0.02170171017164927	3.177467562166674e-05	
2.4869063565043885	0.02334079306620182	0.023336288531994966	3.4264862518705515e-05	
2.5254410107383527	0.025228646615432605	0.025214559443734193	3.7207349785545666e-05	
2.564572760063192	0.0273952140688017	0.027369668122845317	4.064612071867967e-05	
2.604310856476998	0.029861959535306532	0.029824103836972135	4.457346807454598e-05	
2.6446646953377266	0.03261758807070385	0.03256938582323399	4.887071455809205e-05	
2.6856438175845567	0.035579197637971204	0.035528280224472665	5.323584152310807e-05	
2.727257911993673	0.03853506560646704	0.03849726337256294	5.718005664576245e-05	
2.769516817469004	0.04109526684059574	0.041091605129706624	6.029043714950167e-05	
2.812430525368455	0.04272797271769445	0.0427690766124172	6.279524288200852e-05	
2.8560091818661824	0.042963205670601384	0.04302866630609314	6.54617699943276e-05	
2.9002630903514777	0.04167569327967353	0.04172060921818923	6.7883123246304e-05	
2.945202713864811	0.039171058633701454	0.039166506244003335	6.8007138074188e-05	
2.9908386775716385	0.035984158760001946	0.0359394062181692	6.463217855225576e-05	
3.0371817712745264	0.032614448087501836	0.03255700050347889	5.8642066028812584e-05	
3.0842429519642045	0.029391713879038165	0.029342572854837868	5.1728157408868224e-05	
3.1320333464101533	0.026475642534881955	0.026443149977430865	4.5135671995684413e-05	
3.180564253791325	0.023912190859039395	0.023896435779995513	3.9424890543389886e-05	
3.2298471483676323	0.021688506698900815	0.02168626691113076	3.470838498884112e-05	
3.2798936821928324	0.01976801912079391	0.01977550017850398	3.089630746802271e-05	
3.3307156878694446	0.018108489083498682	0.018122391469345637	2.783724841927436e-05	
3.3823251813463506	0.016669901035344034	0.016687670673827367	2.53802897637057e-05	
3.43473436475976	0.015417242296182845	0.015437011644922128	2.339626164471547e-05	
3.487955629318178	0.01432098273965856	0.014341429578879818	2.1781457590863144e-05	
3.542001558232087	0.013356638872922814	0.013376847246460885	2.0454997843915312e-05	
3.5968849296890193	0.012504052653552465	0.012523400072414086	1.935457261731243e-05	
3.6526187198747286	0.011746651018450299	0.011764723829775564	1.8432337063201124e-05	
3.7092161060411786	0.011070785086451663	0.011087317259820907	1.7651490043377087e-05	
3.7666904696220658	0.010465175148875318	0.010480004783565497	1.6983593355411046e-05	
3.8250553993966134	0.009920458059374396	0.009933496738377387	1.6406531305433394e-05	
3.884324694702404	0.009428823443963215	0.009440034711761885	1.590297832451422e-05	
3.9445123686979775	0.008983723175487181	0.008993107435890083	1.5459253806886643e-05	
4.005632651675993	0.00857963977541511	0.008587223692955405	1.5064466376195346e-05	
4.067699994427721	0.00821190161694516	0.008217730678402441	1.4709872587024124e-05	
4.130729071659682	0.007876535091615303	0.007880668389657232	1.4388394068536065e-05	
4.194734785463209	0.007570145928917986	0.007572652512816356	1.4094251846542026e-05	
4.259732268837781	0.007289823537015398	0.007290779871756688	1.3822687603614054e-05	
4.325736889268946	0.007033063575741139	0.007032551786978124	1.3569749739204503e-05	
4.392764252361694	0.0067977050284278384	0.006795811705234857	1.333212799592794e-05	
4.460830205530115	0.006581878860736052	0.006578694253956187	1.3107024707505253e-05	
4.5299508417442365	0.006383965991849373	0.006379583491837638	1.289205384127812e-05	
4.600142503334918	0.006202562797349324	0.0061970786072058975	1.2685161280449905e-05	
4.671421785857698	0.006036452746789051	0.00602996568990877	1.2484561455217743e-05	
4.743805542016518	0.005884583078277075	0.005877194495077369	1.2288686658683084e-05	
4.817310885648243	0.005746045647244134	0.0057378593472426674	1.2096146295647918e-05	
4.891955195768907	0.005620061272388114	0.0056111835157427285	1.1905693999230529e-05	
4.967756120682691	0.005505967050442351	0.005496506538578435	1.1716201076526517e-05	
5.044731582154526	0.005403206232104898	0.005393274090785153	1.1526635159048254e-05	
5.122899779647386	0.005311320351446364	0.005301030092026058	1.133604327392375e-05	
5.202279194625215	0.005229943386208353	0.00521941083215706	1.1143538849172666e-05	
5.282888594922542	0.005158797801455593	0.005148140967694636	1.094829244903028e-05	
5.364747039181794	0.005097692398278881	0.005087031310574373	1.0749526332310321e-05	
5.447873881359371	0.005046521956594816	0.005035978397174477	1.0546513272001402e-05	
5.532288775301544	0.005005268730499954	0.004994965894169318	1.0338580511139577e-05	
5.618011679391243	0.004974005930405663	0.004964067972587014	1.0125120318329956e-05	
5.705062861266868	0.004952903413328312	0.004943454867399035	9.905609432864446e-06	
5.793462902614208	0.004942235907474134	0.004933400943181745	9.679640881378132e-06	
5.883232704032601	0.004942394227732782	0.004934295714786766	9.44697339416301e-06	
5.974393489976511	0.004953900105725341	0.0049466584361538895	9.207606227375825e-06	
6.06696681377367	0.004977425476506466	0.004971157084933801	8.96189100644373e-06	
6.160974562720967	0.005013817354605844	0.005008632855697363	8.710697790601928e-06	
6.25643896325932	0.005064129824008058	0.005060131658714824	8.455660579246776e-06	
6.353382586228693	0.005129665201443958	0.0051269446451514085	8.199538512596937e-06	
6.451828352204593	0.005212027169433567	0.005210660501088755	7.946742872197953e-06	
6.551799536917215	0.005313189700165262	0.0053132332553761765	7.70409389700016e-06	
6.653319776754563	0.005435587025660728	0.005437070749432791	7.481875936076664e-06	
6.756413074350862	0.005582231927000765	0.005585150890667471	7.295230803411043e-06	
6.861103804261538	0.0057568724556142275	0.005761175591643057	7.165820845567917e-06	
6.9674167187261515	0.0059642011779363095	0.0059697761982885735	7.1234448318116845e-06	
7.075376953520617	0.006210136515599504	0.006216789604357843	7.206904580587594e-06	
7.1850100339000935	0.006502203009782444	0.006509631444643452	7.463153611063297e-06	
7.2963418806339915	0.006850046070255494	0.006857801572200096	7.944212303855249e-06	
7.40939881613446	0.007266124652774247	0.007273565467866431	8.702817110422714e-06	
7.5242075706798515	0.00776662383676558	0.007772855727968537	9.78904515129802e-06	
7.640795288734611	0.008372592101928592	0.008376406473515358	1.1248980536257757e-05	
7.759189535367103	0.009111158845227963	0.009111000491138525	1.3122593742483577e-05	
7.879418302766868	0.010016213609273057	0.010010276951706682	1.543319561380043e-05	
8.001510016862884	0.01112656762760469	0.011113284838267522	1.8155801389544228e-05	
8.125493544044346	0.012476061722380577	0.01245557841916766	2.1150956363197114e-05	
8.251398197985628	0.014062365812389222	0.014039870243050525	2.4097225137471877e-05	
8.379253746576957	0.015772602090359994	0.015762454708492937	2.673227447599503e-05	
8.509090418962503	0.017271216392679953	0.017290606051609342	3.020669318314014e-05	
8.640938912687513	0.018003268138857182	0.018037418664789674	3.7213800263190144e-05	
8.774830400956196	0.017554264842602703	0.01754920503016411	4.429848956820267e-05	
8.910796540002062	0.016065689998674762	0.016023433020258295	4.389214069940446e-05	
9.048869476572474	0.01411405833154333	0.014087040149933363	3.7853175981311966e-05	
9.189081855529167	0.012220347723216845	0.012223398057246699	3.206564943139623e-05	
9.331466827566528	0.010604418807657827	0.010625097902075071	2.829445670140424e-05	
9.476058057049498	0.009289918496270293	0.009315460718214819	2.5928147275591072e-05	
9.622889729972897	0.008234362158403058	0.008257585056310168	2.4265774259033483e-05	
9.771996562044086	0.007385920580883647	0.007403731600414517	2.2939657088706676e-05	
9.923413806890872	0.00669997330384333	0.006711489963165063	2.178945037777889e-05	
10.0771772643966	0.0061416796488975795	0.006147086688552473	2.07459424102998e-05	
10.233323289164382	0.005684712830798098	0.0056846726601508584	1.977625886993631e-05	
10.391888799112495	0.005309368134253628	0.005304734581345276	1.886186295314374e-05	
10.552911284202958	0.005000912239397668	0.0049925958968957155	1.7990109329308097e-05	
10.716428815305356	0.004748322578717646	0.0047372290840782824	1.7151000697609904e-05	
10.882480053198018	0.00454337206968363	0.004530374424062775	1.6335904430635608e-05	
11.051104257708666	0.004379980831793293	0.004365906753471972	1.5537012150106273e-05	
11.222341296996655	0.004253766329442241	0.004239391327823903	1.4747093621879732e-05	
11.39623165697915	0.004161741362674818	0.004147782892574025	1.3959389502599768e-05	
11.572816450903245	0.00410212585108966	0.004089236122005044	1.3167607430354162e-05	
11.752137429066462	0.004074251791845142	0.004063007790933876	1.2366049851598377e-05	
11.93423698868786	0.004078551737594391	0.004069441360276043	1.1549961415264678e-05	
12.119158183932093	0.004116630695470181	0.00411003383933487	1.0716272643349624e-05	
12.306944736088793	0.004191430376877085	0.004187593588598247	9.865072337927618e-06	
12.497641043909683	0.00430750340170869	0.004306506319218209	9.00240835511803e-06	
12.691292194105861	0.004471421511337145	0.004473133252155384	8.145389315027945e-06	
12.887943972007742	0.004692338240956113	0.004696363022368851	7.330644477944015e-06	
13.08764287239018	0.004982687664361533	0.004988304030426771	6.624871019370283e-06	
13.290436110465315	0.005358851960770013	0.00536496624804773	6.124728281293265e-06	
13.496371633045765	0.005841159961147956	0.005846339046676593	5.9070774465099844e-06	
13.705498129880782	0.006451231586018673	0.006453980997145608	5.889560056991623e-06	
13.917865045168076	0.007201282636892322	0.007200872959423079	5.661455364607775e-06	
14.133522589243995	0.008063779336359081	0.008061633024041353	4.533231491437183e-06	
14.35252175045488	0.00891021722703414	0.008909395649399644	3.5939307388558263e-06	
14.574914307212275	0.00946003034454182	0.009457768463652974	7.760977127317529e-06	
14.800752840235097	0.009397570453524073	0.009386700579197072	1.1497215384795328e-05	
15.030090744981337	0.008689391648742186	0.008683014073531297	1.1879114866334846e-05	
15.262982244272472	0.007661622704064845	0.007670891810842184	1.3360959294132568e-05	
15.499482401113475	0.006649329577848658	0.006664904207371554	1.575604283008539e-05	
15.739647131711472	0.005794473491933205	0.005806019588060031	1.7129610795253535e-05	
15.98353321869612	0.005114772273298599	0.005118375178517856	1.742826609064514e-05	
16.23119832454485	0.004586812201515751	0.004582730080921613	1.705581312398898e-05	
16.482701005216104	0.004181415529666421	0.004171601367386153	1.632119728266251e-05	
16.738100723993853	0.003873938166382667	0.00386078654748785	1.540572505505212e-05	
16.997457865546615	0.0036459341392496084	0.003631760389527406	1.4410200844089162e-05	
17.26083375020432	0.0034844937112161276	0.0034713271797670335	1.3393498539285617e-05	
17.528290648456405	0.003381258811289045	0.0033707498558907954	1.2397081393262147e-05	
17.799891795674554	0.003331665700652978	0.0033250229059227717	1.1461399206842041e-05	
18.075701407063548	0.0033345258849243014	0.0033324497616069085	1.063883020465144e-05	
18.35578469284383	0.0033919396257107593	0.0033945385114451864	1.0004157373520388e-05	
18.64020787366921	0.003509494729913863	0.0035161780702299174	9.656848689782038e-06	
18.929038196283646	0.0036966051160120684	0.003705963563709711	9.699879299385658e-06	
19.222343949420477	0.003966487500064281	0.00397621185234733	1.0179474156858432e-05	
19.52019447994806	0.004334145746862829	0.004341156979105176	1.0991590983185358e-05	
19.822660209265607	0.004807650705293353	0.0048088673446615125	1.1776340592562698e-05	
20.12981264995304	0.0053620099836566145	0.005356304147272366	1.1860019126281037e-05	
20.441724422678867	0.005885912542444029	0.005876260188667307	1.0586818325409737e-05	
20.75846927337004	0.006148785374855294	0.006141117163545327	8.344068175108103e-06	
21.08012209064783	0.0059467385006308346	0.005948347233338334	7.680557801672078e-06	
21.406758923533914	0.005366307943762093	0.005377562586828488	1.125954946137194e-05	
21.738456999430788	0.004686314648652798	0.004695671991563308	1.454803830470219e-05	
22.075294742380795	0.004087254603792746	0.004087266462462738	1.5597567623715497e-05	
22.417351791608088	0.003618031551815411	0.0036094768496306804	1.5124829641967718e-05	
22.764709020347887	0.0032713501782864456	0.003258557715902297	1.3948048334394324e-05	
23.1174485549675	0.0030276936869299137	0.00301525508645109	1.2565548250891277e-05	
23.47565379438362	0.002870011803595398	0.0028614825413342095	1.1279883086445954e-05	
23.839409429780538	0.0027871024963552443	0.002784565483105612	1.032683285423842e-05	
24.20880146463373	0.0027738426480438524	0.002777738729016215	9.92707411025e-06	
24.583917235044	0.002830893547316617	0.00283991890244909	1.0239288202029998e-05	
24.964845430386426	0.0029643406259677128	0.0029754100198541742	1.125143532148213e-05	
25.351676114279368	0.0031843095940504917	0.0031927975548544183	1.2709215020897846e-05	
25.744500745878433	0.003498846569577741	0.0034997642300445167	1.4048472170451873e-05	
26.143412201500308	0.0038931066192026235	0.003884472069709662	1.423920707185049e-05	
26.548504796581717	0.004280522401064651	0.0042685519586073105	1.1991465075444572e-05	
26.959874307978602	0.00446423917607472	0.00446157860448548	8.261566085052272e-06	
27.377617996610834	0.00427678571349674	0.0042865381150636135	9.940235593494115e-06	
27.801834630457815	0.003821710184761858	0.00383009009571945	1.4097248118817307e-05	
28.232624507910387	0.003332794154063618	0.0033295530183779453	1.5208430182737687e-05	
28.670089481484574	0.002933842507581823	0.0029223062619127727	1.3943936840606675e-05	
29.114332981902788	0.0026483665788704968	0.002636634548112608	1.1878910540363481e-05	
29.565460042548164	0.0024662283173012257	0.0024604937390176086	1.0114405059552252e-05	
30.0235773242978	0.0023744098656262778	0.0023770142495317574	9.440332166948352e-06	
30.488793140740842	0.002365803612415355	0.0023751603530235313	1.0209376672042705e-05	
30.961217483787163	0.0024406526564893505	0.0024517951338433397	1.206626400153292e-05	
31.440962049673153	0.002604732854506817	0.0026106209490984445	1.4220418947305568e-05	
31.928140265370157	0.002860596495696343	0.0028555008085443733	1.5533717301746536e-05	
32.42286731540228	0.0031783309948581464	0.0031650071013510097	1.425187232923611e-05	
32.925260169079685	0.003436894181059315	0.0034310291810574936	9.528098660418891e-06	
33.435437608153904	0.003436061996133567	0.0034455381406186527	9.67965567656794e-06	
33.95352025490161	0.003139790591994234	0.0031459101151781283	1.4721179762261112e-05	
34.479630600643624	0.002747558059409777	0.002739456841522338	1.5183212625732097e-05	
35.01389303470575	0.0024182987777936473	0.0024058717609428356	1.2457754663163916e-05	
35.556433873828425	0.0021953929672789358	0.0021899815170386625	9.629924652773505e-06	
36.107381392031996	0.002075735461588715	0.0020807394389095145	9.056848973163753e-06	
36.666865850944866	0.0020510237724542125	0.002062104829764192	1.1115198986169547e-05	
37.23501953060145	0.002119198641074779	0.002127288443897354	1.4124943405662764e-05	
37.81197676071744	0.0022822843005026097	0.002278719928387758	1.6293906955603448e-05	
38.397873952449665	0.002527018140473701	0.0025130311639264625	1.538201449455678e-05	
38.99284963064802	0.0027704949763032757	0.002764753754639017	9.64408877297607e-06	
39.59704446660722	0.0028260060005464147	0.002836531067348944	1.0652546920026693e-05	
40.21060131132589	0.0026064764690292394	0.002606542867961988	1.6436793507823827e-05	
40.83366522928125	0.0022832305713352107	0.0022702518430292944	1.4565982369411358e-05	
41.46638353272696	0.002019417712367472	0.0020122529250534613	9.665897391803877e-06	
42.108905816522395	0.0018609418860465199	0.001866469247485744	8.23191049177465e-06	
42.76138399350171	0.0018072905241415748	0.0018179851059214143	1.1871136778069218e-05	
43.42397233039088	0.0018544807867922426	0.0018572091738201957	1.608113061302193e-05	
44.096827484281306	0.0020003308517059287	0.0019883052647186655	1.7709152262036173e-05	
44.78010853966855	0.0022175144777713328	0.0022048796158503623	1.3310262680027753e-05	
45.47397704606499	0.0023852545728476914	0.002393242135076639	8.551206989458636e-06	
46.17859705619533	0.002320676306840307	0.0023221333810751125	1.7729785203192196e-05	
46.894135164783904	0.00206372953560157	0.0020495632558574918	1.560705013469051e-05	
47.62076054794297	0.0018126993683315682	0.0018089658308804697	7.214083811682581e-06	
48.35864500317141	0.001659451534197488	0.0016680418112640979	8.726803538337896e-06	
49.10796298997312	0.0016158857957947247	0.0016198588221414502	1.6429204151554844e-05	
49.86889167110482	0.001679126319292683	0.0016657052825513772	2.0964849611212246e-05	
50.641610954463076	0.0018381908331727916	0.0018210671056993401	1.7484412896884534e-05	
51.42630353562007	0.0020222258122021748	0.0020289017350041474	7.511818989664735e-06	
52.22315494101898	0.002049192122822938	0.0020463438753070507	2.033016206779697e-05	
53.03235357183818	0.001855501799438579	0.0018414528812389073	1.4546998626725596e-05	
53.854090748535334	0.0016268833194573356	0.0016302669860123408	4.033424722896258e-06	
54.688560756081706	0.0014887749073209157	0.0014902944248458875	2.247396102207639e-05	
55.53596088989733	0.0014640411012470044	0.0014389595247945076	3.456157793553036e-05	
56.39649150249797	0.0015493746943438648	0.0015199983029908996	3.00027740508338e-05	
57.27035605086487	0.0017133359904020617	0.0017127960707711517	6.989742849309091e-06	
58.15776114454846	0.001819699819295081	0.0017766582157037678	5.199898215656009e-05	
59.05891659451753	0.001708566678068628	0.0016639739700736154	4.956531561498535e-05	
59.974035462765215	0.001498428551638142	0.0014997037557750014	4.835896511351771e-06	
60.90333411268367	0.0013594341081894555	0.0013202747255804514	6.058640633768665e-05	
61.847032260219336	0.0013360337202879533	0.0012256399145595402	0.00011904092281552659	
62.80535302582078	0.001425050036451943	0.001438431224943124	7.002868873714139e-05	
63.778522987191536	0.0015744625799826502	0.0015122518309627847	6.379315429175056e-05	
64.76677223286032	0.0016103951449079514	0.001468562744692524	0.00017588165654936036	
65.77033441658139	0.0014510813825914198	0.0014001234546164737	0.0002185018700116322	
66.78944681257751	0.0012837232107721273	0.001321235291258345	0.00023229258286559869	
67.82435037163955	0.0012224428252424202	0.001608804413122183	0.0006088870037441733	
68.87528977809474	0.001280026012820385	0.0017141069464491198	0.0005251973511000595	
69.94251350765792	0.0014136449505466559	0.0014852704579430707	0.0003223780526536546	
71.02627388617911	0.0014551128986053613	0.0013860149160632384	0.00016214430673574832	
72.12682714930152	0.001310013247814119	0.0013114825850870186	3.379718073790072e-05	
73.24443350304374	0.0011658951546743967	0.001236398983223701	0.00010911545359615451	
74.37935718532088	0.0011340511648239857	0.001153941385099164	0.00017957753346061492	
75.53186652841877	0.0012180778488145678	0.0010882466425866056	0.00023042302606116996	
76.7022340224364	0.0013283502695413056	0.0010794280192216814	0.00025324447205753116	
77.89073637971123	0.0012723555124113804	0.001103580466792637	0.0002156853832925781	
79.09765460024283	0.0011190168001286485	0.0011215724558932786	0.00014255101732556127	
80.32327403813038	0.0010510374196148527	0.0011264601009769795	8.209709989643651e-05	
81.5678844690394	0.001105754756707191	0.0011223296166208974	6.732175433393706e-05	
82.83178015871405	0.001213612168693523	0.0011129872388188806	0.0001052422376925361	
84.11525993255103	0.001177879179969099	0.0011007202628126314	0.0001262220055424769	
85.41862724625115	0.001037194717580226	0.0010868071361642333	0.00011065881187522296	
86.74219025756646	0.0009822659743697808	0.0010719641918839511	8.996367760519547e-05	
88.08626189915832	0.00104862055818681	0.001056599763431133	8.302429698558903e-05	
89.45115995258467	0.0011321434972517176	0.0010409481210803498	9.206895824525514e-05	
90.83720712343391	0.0010496528915063094	0.001025138886665157	9.242204696264093e-05	
92.24473111762269	0.0009363224050867159	0.0010092313153880774	8.338327041415267e-05	
93.67406471887617	0.0009390065709611144	0.0009932266197195173	8.093440964263091e-05	
95.1255458674087	0.0010317871315676248	0.000977060809578225	8.551038840109057e-05	
96.59951773982377	0.0010225091384616746	0.0009605682876122426	7.765302766497273e-05	
98.09632883025184	0.0009027723927202314	0.0009433784015396371	6.248256149735831e-05	
99.61633303274554	0.0008727797868726579	0.0009246112491063473	7.13748246258494e-05	
101.15988972495167	0.0009520304506700424	0.0009018136872449775	9.941159761369207e-05	
102.72736385307937	0.0009654897027145147	0.0008661770605535017	9.94629490265037e-05	
104.31912601818526	0.0008544131410045537	0.0007870765683288165	7.943884972769673e-05	
105.93555256379533	0.0008254697027121072	0.0008354720613798441	7.114078420423117e-05	
107.57702566488457	0.0009019071154342967	0.0008740728978295604	3.332471498426433e-05	
109.24393341823551	0.0008943247032283278	0.0008680491928992995	9.936479525624392e-05	
110.93666993419627	0.0007928679424230345	0.0008568333833953155	9.640022624892979e-05	
112.65563542986153	0.0007951929181687307	0.0008453678827796605	5.206413242943954e-05	
114.40123632369622	0.0008668446161519914	0.0008346752656633381	3.395974344016996e-05	
116.17388533162597	0.0008056136162137305	0.0008252632184374318	8.65012907733727e-05	
117.9740015646163	0.0007387774504658365	0.0008176960775708186	8.241588208678221e-05	
119.802010627764	0.0007909879679862625	0.0008127089751439701	3.177259064011258e-05	
121.65834472092367	0.0008047332748452981	0.0008107386752667908	5.4314240989176445e-05	
123.54344274089367	0.000715131855451945	0.0008092854103267678	0.00010040404186662273	
125.45775038518534	0.0007267440899562525	0.000798269162956606	9.208361780518333e-05	
127.40172025740017	0.0007766908248408046	0.0007712204733447973	2.7430468271509828e-05	
129.3758119742398	0.0006974208491134188	0.0007414768964847346	4.4316467315255734e-05	
131.3804922741741	0.0006825196415590006	0.0007185394654464728	6.90820664483243e-05	
133.41623512779302	0.0007391713054570199	0.0007014451564277591	4.775562467274987e-05	
135.48352184986857	0.0006728353433466175	0.0006877482036493452	2.608622144223075e-05	
137.58284121315285	0.0006508958739423795	0.0006760043765570528	4.4852107493005684e-05	
139.71468956393986	0.0007042209719734612	0.0006655439964977904	4.055256919920636e-05	
141.879570939417	0.0006396137043907627	0.000656127303547477	3.398291375272504e-05	
144.07799718683648	0.0006283170770319397	0.000647776656411755	3.360426278542097e-05	
146.31048808453184	0.0006708380731423225	0.0006407201186999824	3.2289401578704e-05	
148.57757146481032	0.0006017224597689429	0.0006353661789032911	4.436962949734824e-05	
150.87978333874923	0.0006161681803766115	0.0006321648120379749	2.6955779963559598e-05	
153.2176680229263	0.0006292122381256416	0.000631013171390627	3.320855394557849e-05	
155.5917782681133	0.0005693169215502786	0.0006299489350133404	6.069895598820367e-05	
158.00267538996428	0.0006112740824150444	0.0006248964294325581	3.0786125582598384e-05	
160.45092940172842	0.0005744137157412773	0.0006136046420189438	4.068550542125006e-05	
162.9371191490193	0.0005580106885158019	0.0005984886936140101	6.254818861744706e-05	
165.46183244667284	0.0005868021499425799	0.0005829889320580078	1.4973051416853382e-05	
168.02566621772516	0.0005293144930930873	0.0005687152952985912	4.6189233106621775e-05	
170.6292266345446	0.0005657440141639286	0.0005559007694739455	4.4131576644103474e-05	
173.27312926215015	0.0005267036130851373	0.0005443142883870855	1.7970278416754226e-05	
175.9579992037507	0.0005276922097834304	0.0005336707557895307	4.7721346252309735e-05	
178.68447124853947	0.0005302387051832703	0.0005237400192204379	6.689082097700289e-06	
181.45319002177868	0.0004971469349128842	0.0005143555752511654	3.9386010687081454e-05	
184.2648101372089	0.0005252022971534799	0.0005054005836790243	2.2687202402544935e-05	
187.11999635182175	0.00047767681559441754	0.0004967931353178614	2.871483988754607e-05	
190.019423723029	0.000510671953122205	0.0004884751428807694	3.022596005108306e-05	
192.9637777682679	0.0004643710251996106	0.00048040470484414456	1.971979325982092e-05	
195.95375462707955	0.000492635479965373	0.00047255100426386935	3.221815198157498e-05	
198.99006122569847	0.00045257045230675185	0.000464890914561551	1.379316566482431e-05	
202.0734154441926	0.00047561598401495197	0.0004574067256821267	3.149069151682199e-05	
205.20454628619316	0.000439909747856732	0.00045008460288143174	1.1117919083036994e-05	
208.38419405125447	0.0004610937856869604	0.00044291352757233816	2.9589427519575325e-05	
211.6131105098844	0.00042602519138816754	0.00043588455882508716	1.132133632699808e-05	
214.892059081287	0.0004484865741122379	0.00042899031094845435	2.6803388914774196e-05	
218.22181501385919	0.0004121035551487724	0.00042222457870355574	1.383873565474987e-05	
221.60316556848443	0.0004354312564542895	0.0004155820647931358	2.2471206543661394e-05	
225.03691020466627	0.00040076340109402664	0.0004090581791721677	1.7857026803244098e-05	
228.5238607695462	0.00041810709385564756	0.0004026488894571571	1.5518162997014282e-05	
232.06484168985054	0.0003952175440737901	0.00039635060814669464	2.1988380907522568e-05	
235.66069016681035	0.00039490469958517816	0.00039016010667617795	5.667338526921116e-06	
239.3122563741041	0.00039523609947471556	0.0003840744492538007	2.3670683082178686e-05	
243.0204036588648	0.0003725997353217392	0.0003780909414334871	6.527044626349964e-06	
246.78600874580337	0.00038955086959159205	0.00037220708977673547	1.8852212770566128e-05	
250.60996194449422	0.0003637277452378734	0.0003664205699372238	1.6783945234874288e-05	
254.4931673598731	0.0003659115967871556	0.0003607292012001158	5.922037676958372e-06	
258.43654310599635	0.0003681499742631105	0.0003551309260095412	2.058588309070133e-05	
262.4410215231124	0.00034464976723443087	0.0003496237933816466	9.779876847182412e-06	
266.507549398097	0.0003549016113567738	0.00034420594536719055	1.0770121187152041e-05	
270.63708818830384	0.0003481361825731517	0.00033887560592469007	1.8825773994453843e-05	
274.8306142488838	0.00032956930840886034	0.00033363107171199613	7.261724541599055e-06	
279.08911906362675	0.00033854934177295965	0.0003284707044145566	1.0160134047778712e-05	
283.4136094793798	0.00033401187574105655	0.00032339292431221085	1.755785591080819e-05	
287.80510794409827	0.0003154835225044325	0.00031839620485012924	9.301041766544417e-06	
292.26465274858515	0.0003180409562356333	0.00031347906802849665	5.106440827605861e-06	
296.7932982719762	0.0003222487464755162	0.00030864008046342146	1.5309281750908457e-05	
301.3921152310292	0.00030711519487050526	0.0003038778500010279	1.3740185964477277e-05	
306.0621909332746	0.00029704419066634594	0.0002991910227897771	4.072579116408354e-06	
310.80462953409153	0.0003014407652964468	0.0002945782807342245	7.1273383384488464e-06	
315.6205522977641	0.00030254040846229525	0.0002900383392678237	1.4004386636389242e-05	
320.5110978625849	0.00029081568862051514	0.0002855699453938294	1.3141014994798919e-05	
325.47742251006514	0.0002797729000865205	0.0002811718759525193	6.856284684820087e-06	
330.52070043831674	0.00027795267252939105	0.00027684293608031517	1.2416063711376139e-06	
335.6421240396705	0.0002808273897286182	0.0002725819578323325	8.305634509478736e-06	
340.8429041825955	0.00027971026185718005	0.0002683877989447115	1.2293876312936118e-05	
346.1242704979875	0.0002721444467338721	0.0002642593417170061	1.2436675911982003e-05	
351.4874716698928	0.0002627196739327683	0.00026019549199812595	9.771261153883907e-06	
356.9337757307372	0.00025571294256329657	0.00025619517826196256	5.810263505742883e-06	
362.46447036112943	0.000252045973454374	0.00025225735076100394	1.7223142553113714e-06	
368.08086319431027	0.0002505640370062399	0.00024838098074804265	2.348367426832503e-06	
373.7842821253185	0.00024966089866841547	0.00024456505975757446	5.3073400071875195e-06	
379.57607562494815	0.00024821003203756234	0.00024080859893972872	7.43255148730979e-06	
385.45761305857025	0.00024582674747509217	0.0002371106284406109	8.745140683072605e-06	
391.43028500989345	0.00024266397815623817	0.00023347019682381053	9.417562055325552e-06	
397.49550360974456	0.00023906993058161048	0.00022988637052855727	9.655863922983253e-06	
403.6547028699399	0.00023535100775104846	0.00022635823336063227	9.632964814802828e-06	
409.9093390223323	0.0002316822249327606	0.00022288488601265844	9.457080668487238e-06	
416.26089086311043	0.00022809943401339014	0.0002194654456108418	9.16352035089411e-06	
422.71086010243414	0.00022451220921251627	0.0002160990452856126	8.717705584207145e-06	
429.2607717194863	0.00022072216505809975	0.00021278483376393413	8.025435900289971e-06	
435.91217432302693	0.0002164777936596377	0.00020952197498133078	6.95584708586138e-06	
442.6666405175339	0.00021162045524015683	0.00020630964771191197	5.388912551967361e-06	
449.52576727501685	0.00020632876238936015	0.0002031470452148835	3.3099786674782923e-06	
456.4911763125926	0.0002013174629902366	0.00020003337489620467	1.3523676465978167e-06	
463.56451447591087	0.0001977045818599256	0.00019696785798420624	2.9553847056244623e-06	
470.74745412852144	0.0001963109843947566	0.00019394972921811247	5.603045045272627e-06	
478.04169354727435	0.00019642341762407924	0.00019097823654852747	7.413527325474589e-06	
485.4489573238469	0.0001950688892082053	0.00018805264084904275	7.2977796977910815e-06	
492.97099677249224	0.00018981277239946912	0.00018517221563821095	4.704537619465399e-06	
500.60959034410683	0.00018359903321126574	0.00018233624681120747	1.4332176391576506e-06	
508.36654404671106	0.0001817169951831281	0.00017954403238056675	4.763954351165455e-06	
516.2436918724502	0.00018281638767775682	0.0001767948822254373	6.913299960920094e-06	
524.242896231207	0.00017881031940738726	0.0001740881178488574	4.75538411043508e-06	
532.3660483909357	0.00017252499784691668	0.00017142307214258894	1.7817575116531428e-06	
540.6150689248177	0.00017294014908522152	0.00016879908915909712	5.856715343254102e-06	
548.9919081653474	0.00017147603612600924	0.00016621552389029274	5.260519281521438e-06	
557.4985466654523	0.00016485578020454547	0.00016367174205268934	1.7418028595264791e-06	
566.1369956667598	0.00016593217761334765	0.0001611671198786532	5.866235476142421e-06	
574.909297575119	0.00016210479104942143	0.0001587010439134526	3.4642729524787313e-06	
583.8175264434902	0.00015851344511843172	0.00015627291081783223	3.971825700825818e-06	
592.8637884623186	0.00015882187822502852	0.00015388212717586214	4.942959071460263e-06	
602.0502224575035	0.0001529592367512411	0.0001515281093078257	2.610647018265927e-06	
611.379000396087	0.00015427950466759648	0.00014921028308793104	5.123005460019975e-06	
620.8523278997751	0.00014834783461248924	0.0001469280837666429	2.431225622763614e-06	
630.4724447664181	0.00014935403339593923	0.0001446809557974458	4.6821671898059765e-06	
640.2416254995708	0.00014445817524611672	0.00014246835266786302	3.277389730531022e-06	
650.1621798462554	0.00014359137345119614	0.0001402897367345659	3.3372446899556232e-06	
660.2364533430635	0.00014191412378684862	0.00013814457906241725	4.599958422259033e-06	
670.4668278707137	0.00013744329943430816	0.00013603235926730575	1.5699437479363428e-06	
680.8557222172046	0.0001380840669162104	0.00013395256536263123	4.132694785709369e-06	
691.4055926496942	0.00013513108458489804	0.00013190469360931385	4.099166145737015e-06	
702.1189334952396	0.00013126050226921384	0.00012988824836920388	1.6761678837615313e-06	
712.9982777305363	0.00013091041017912524	0.00012790274196177676	3.034885841384721e-06	
724.0461975807946	0.00013009579490840044	0.0001259476945240042	4.295642687077307e-06	
735.2653051278958	0.00012689014530632708	0.00012402263387329757	3.6517973584495118e-06	
746.6582529279726	0.00012367741264319038	0.00012212709537342512	2.180324335452783e-06	
758.2277346385576	0.0001217854669338703	0.00012026062180330948	1.5553155149715965e-06	
769.9764856554507	0.00012068781099338203	0.00011842276322861602	2.286382164549105e-06	
781.9072837594538	0.00011959539122914284	0.00011661307687604751	2.9952313289570387e-06	
794.0229497731273	0.00011820082968612011	0.00011483112701026424	3.369722576382797e-06	
806.3263482277227	0.00011656105106266263	0.0001130764848133517	3.493385017732235e-06	
818.82038804045	0.00011480338402926552	0.00011134872826676252	3.4686061550495067e-06	
831.5080232022387	0.00011297578498241086	0.00010964744203566182	3.3336672815642063e-06	
844.3922534761538	0.0001110247544258249	0.00010797221735560849	3.0531747509209793e-06	
857.4761251066391	0.00010885913933456446	0.00010632265192150668	2.5513645108424696e-06	
870.7627315397452	0.00010653180288485531	0.00010469834977876717	1.839378285101201e-06	
884.2552141545192	0.00010446901488575923	0.00010309892121661671	1.4729236678423708e-06	
897.9567630057271	0.00010330557664382518	0.00010152398266350014	2.254664214216689e-06	
911.8706175780853	0.00010282297153162282	9.997315658451888e-05	3.1000225201875068e-06	
926.0000675521785	0.00010123392567258935	9.844607138085313e-05	2.7878733387022205e-06	
940.3484535822448	9.841036369887195e-05	9.694236129111724e-05	1.4743044240805566e-06	
954.9191680860141	9.747712977145925e-05	9.546166629459892e-05	2.4175489452282687e-06	
969.715656046784	9.677279719412584e-05	9.400363201633475e-05	2.773362133548234e-06	
984.7414158279239	9.389738719760209e-05	9.256790963397716e-05	1.3895900929353032e-06	
1000.0	9.378955567155553e-05	9.115415578640805e-05	2.7920091388944376e-06	


==> data/fig_delay_quadvf_bode_36.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005428855088270862	1.0543791818412278e-05	
0.10154950161807173	0.005424263851159186	0.00542909400509286	1.054222282271993e-05	
0.10312301278878754	0.005424523276890389	0.005429340596832601	1.0540633398547024e-05	
0.10472090554055413	0.005424790826154535	0.00542959510746116	1.0539023346621091e-05	
0.10634355766636439	0.005425066754025711	0.005429857788697279	1.053739246808058e-05	
0.10799135281311975	0.005425351323631497	0.00543012890025527	1.0535740564563647e-05	
0.1096646805723366	0.005425644806410056	0.005430408710101017	1.0534067438330803e-05	
0.11136393657225817	0.005425947482375599	0.005430697494716336	1.0532372892381724e-05	
0.11308952257139368	0.0054262596403925395	0.005430995539371981	1.0530656730571997e-05	
0.11484184655350702	0.0054265815784585855	0.005431303138409591	1.0528918757745694e-05	
0.11662132282407707	0.005426913603997136	0.00543162059553288	1.0527158779861849e-05	
0.11842837210825283	0.005427256034159231	0.005431948224108387	1.0525376604136999e-05	
0.12026342165032622	0.005427609196135441	0.005432286347476137	1.0523572039185805e-05	
0.12212690531474645	0.0054279734274780105	0.005432635299270498	1.0521744895164974e-05	
0.12401926368869937	0.005428349076433596	0.005432995423751646	1.0519894983939976e-05	
0.12594094418627644	0.005428736502287014	0.0054333670761479835	1.0518022119230452e-05	
0.12789240115425762	0.005429136075716311	0.0054337506230098635	1.0516126116788027e-05	
0.12987409597953362	0.005429548179159614	0.005434146442575056	1.0514206794563193e-05	
0.13188649719819254	0.005429973207194128	0.0054345549251463504	1.0512263972890984e-05	
0.13393008060629666	0.005430411566927731	0.005434976473481693	1.0510297474669708e-05	
0.13600532937237603	0.005430863678403595	0.005435411503197351	1.0508307125565416e-05	
0.13811273415166478	0.005431329975018294	0.005435860443184503	1.050629275420042e-05	
0.14025279320210793	0.005431810903953884	0.005436323736039792	1.0504254192374724e-05	
0.1424260125021654	0.005432306926624429	0.005436801838510268	1.0502191275271106e-05	
0.1446329058704415	0.005432818519137507	0.005437295221953305	1.0500103841690659e-05	
0.14687399508716817	0.005433346172771236	0.005437804372811952	1.0497991734274268e-05	
0.14914981001757044	0.005433890394467337	0.005438329793106353	1.0495854799752415e-05	
0.15146088873714358	0.0054344517073408516	0.0054388720009417146	1.0493692889193144e-05	
0.1538077776588715	0.005435030651207098	0.005439431531033521	1.0491505858259027e-05	
0.15619103166241588	0.005435627783126487	0.0054400089352505425	1.0489293567481008e-05	
0.15861121422530794	0.0054362436779678445	0.005440604783176334	1.048705588253235e-05	
0.16106889755617235	0.005436878928990934	0.005441219662689855	1.0484792674513796e-05	
0.16356466273001555	0.0054375341484488495	0.005441854180565958	1.0482503820262364e-05	
0.1660990998256107	0.005438209968211049	0.005442508963096449	1.048018920265492e-05	
0.16867280806501112	0.005438907040407755	0.005443184656732464	1.047784871092557e-05	
0.1712863959552255	0.005439626038096534	0.0054438819287490016	1.0475482241003212e-05	
0.17394048143208848	0.005440367655951882	0.005444601467932394	1.0473089695849673e-05	
0.17663569200636045	0.005441132610978662	0.005445343985291589	1.0470670985818925e-05	
0.17937266491209122	0.005441921643250303	0.005446110214794143	1.0468226029024923e-05	
0.18215204725728248	0.005442735516672695	0.0054469009141278595	1.0465754751717002e-05	
0.18497449617688488	0.005443575019774745	0.005447716865489027	1.046325708868145e-05	
0.18784067898816573	0.005444440966526612	0.005448558876398293	1.0460732983642708e-05	
0.1907512733484843	0.005445334197186709	0.005449427780545243	1.0458182389683945e-05	
0.19370696741551147	0.005446255579178514	0.005450324438662734	1.0455605269693387e-05	
0.1967084600099325	0.005447206007998417	0.005451249739432213	1.0453001596803459e-05	
0.19975646078067044	0.005448186408155774	0.0054522046004211525	1.0450371354859303e-05	
0.20285169037266976	0.0054491977341464114	0.005453189969053919	1.0447714538909762e-05	
0.2059948805972802	0.005450240971460936	0.005454206823617342	1.044503115569385e-05	
0.20918677460527996	0.005451317137629182	0.005455256174302394	1.0442321224168522e-05	
0.21242812706258082	0.0054524272833022715	0.005456339064283382	1.0439584776029474e-05	
0.215719704328655	0.005453572493373758	0.005457456570836174	1.0436821856275351e-05	
0.21906228463772706	0.0054547538881414455	0.005458609806497029	1.0434032523768332e-05	
0.22245665828277353	0.005455972624511519	0.00545979992026366	1.043121685182594e-05	
0.22590362780237347	0.005457229897246689	0.005461028098840253	1.0428374928830427e-05	
0.22940400817045398	0.005458526940260196	0.005462295567928242	1.0425506858862869e-05	
0.23295862698897662	0.005459865027957506	0.005463603593564724	1.0422612762342275e-05	
0.2365683246836085	0.005461245476627704	0.005464953483510494	1.0419692776715412e-05	
0.2402339547024262	0.0054626696458866635	0.0054663465886897415	1.0416747057133692e-05	
0.243956383717698	0.005464138940174127	0.005467784304683617	1.0413775777188277e-05	
0.24773649183079302	0.005465654810306995	0.005469268073279895	1.0410779129640769e-05	
0.2515751727802653	0.005467218755091224	0.0054707993840811655	1.0407757327198873e-05	
0.2554733341531623	0.005468832322994797	0.00547237977617401	1.0404710603305232e-05	
0.2594318975996074	0.005470497113884431	0.005474010839861823	1.0401639212960328e-05	
0.26345179905070754	0.005472214780828768	0.005475694218464019	1.0398543433569745e-05	
0.2675339889398373	0.005473987031970941	0.005477431610184522	1.0395423565821695e-05	
0.27167943242735193	0.005475815632473577	0.005479224770052595	1.0392279934588007e-05	
0.2758891096287819	0.005477702406539429	0.0054810755119391865	1.0389112889867467e-05	
0.28016401584656353	0.005479649239510991	0.005482985710652183	1.0385922807746882e-05	
0.2845051618053608	0.0054816580800526905	0.0054849573041141	1.0382710091409406e-05	
0.28891357389103245	0.005483730942419305	0.005486992295625909	1.0379475172159432e-05	
0.2933902943933029	0.005485869908814605	0.005489092756220988	1.0376218510499002e-05	
0.29793638175219256	0.005488077131844315	0.005491260827113256	1.0372940597232854e-05	
0.30255291080826724	0.005490354837067749	0.005493498722243883	1.0369641954605605e-05	
0.30724097305676445	0.00549270532565273	0.005495808730931165	1.0366323137493609e-05	
0.31200167690565833	0.00549513097713862	0.005498193220628385	1.0362984734619163e-05	
0.3168361479377224	0.0054976342523125705	0.005500654639794773	1.035962736981781e-05	
0.3217455291766536	0.005500217696204384	0.005503195520884958	1.0356251703344542e-05	
0.32673098135731937	0.005502883941205672	0.005505818483462592	1.035285843322966e-05	
0.33179368320019265	0.005505635710319319	0.005508526237444141	1.0349448296677206e-05	
0.33693483169003946	0.0055084758205456216	0.0055113215864792215	1.0346022071510127e-05	
0.3421556423589239	0.005511407186411764	0.0055142074314741656	1.0342580577670358e-05	
0.3474573495735992	0.005514432823651802	0.005517186774265919	1.033912467877029e-05	
0.35284120682735126	0.005517555853044597	0.005520262721453787	1.033565528369831e-05	
0.3583084870363649	0.005520779504417698	0.0055234384883969725	1.0332173348277934e-05	
0.3638604828406817	0.005524107120825563	0.005526717403386319	1.0328679876988744e-05	
0.3694985069098218	0.0055275421629110465	0.005530102911999187	1.0325175924750384e-05	
0.37522389225314035	0.00553108821345963	0.005533598581646903	1.0321662598760944e-05	
0.3810379925349945	0.00553474898215636	0.005537208106324828	1.0318141060423679e-05	
0.3869421823947922	0.005538528310556225	0.005540935311575651	1.031461252730525e-05	
0.39293785777200174	0.005542430177279159	0.005544784159677223	1.0311078275207537e-05	
0.39902643623619527	0.005546458703441729	0.00554875875506691	1.0307539640288406e-05	
0.4052093573222091	0.005550618158338223	0.0055528633500151955	1.0303998021262014e-05	
0.41148808287049476	0.005554912965384682	0.0055571023505621014	1.0300454881694423e-05	
0.41786409737274555	0.005559347708340252	0.0055614803227307715	1.0296911752370327e-05	
0.4243389083228771	0.005563927137821221	0.005566001999033626	1.0293370233759716e-05	
0.43091404657344795	0.005568656178124012	0.005570672285287312	1.0289831998566644e-05	
0.4375910666976019	0.005573539934374531	0.0055754962677538895	1.0286298794385433e-05	
0.4443715473566186	0.0055785837000223645	0.005580479220626739	1.0282772446450076e-05	
0.45125709167315986	0.005583792964699582	0.005585626613880948	1.0279254860493186e-05	
0.4582493276102989	0.0055891734224651915	0.005590944121509237	1.0275748025724228e-05	
0.4653499083564233	0.005594730980457723	0.005596437630165925	1.0272254017905584e-05	
0.4725605127161014	0.005600471767979969	0.005602113248242901	1.0268775002567208e-05	
0.4798828455070056	0.0056064021460414904	0.005607977315403341	1.0265313238344087e-05	
0.4873186379629853	0.005612528717386358	0.005614036412600529	1.026187108044443e-05	
0.49486964814338685	0.005618858337035425	0.005620297372611174	1.0258450984264321e-05	
0.5025376613487146	0.005625398123374565	0.005626767291114643	1.0255055509140186e-05	
0.5103244905427329	0.00563215546982249	0.005633453538351744	1.0251687322275335e-05	
0.5182319767811088	0.00563913805711419	0.005640363771399125	1.0248349202800173e-05	
0.5262619896466971	0.0056463538662386605	0.005647505947097967	1.024504404603303e-05	
0.5344164276915693	0.005653811192072347	0.005654888335678463	1.0241774867908218e-05	
0.5426972188858914	0.005661518657752862	0.005662519535124628	1.0238544809577793e-05	
0.5511063210737586	0.005669485229840789	0.005670408486327301	1.0235357142252749e-05	
0.559645722436092	0.005677720234320972	0.005678564489076797	1.0232215272208123e-05	
0.5683174419607084	0.005686233373498613	0.005686997218950551	1.0229122746042383e-05	
0.5771235299196736	0.0056950347438497065	0.00569571674515535	1.022608325615362e-05	
0.5860660683540517	0.005704134854889907	0.005704733549388282	1.0223100646463992e-05	
0.595147171566167	0.0057135446491309895	0.005714058545785671	1.0220178918411317e-05	
0.604368986619493	0.005723275523199402	0.0057237031020344956	1.0217322237201907e-05	
0.6137336938462858	0.005733339350197404	0.0057336790617269606	1.021453493836156e-05	
0.6232435073630855	0.005743748503393699	0.005743998768045124	1.021182153458393e-05	
0.6329006755942035	0.005754515881337529	0.005754675088869702	1.0209186722914064e-05	
0.6427074818033226	0.005765654934497825	0.005765721443414779	1.0206635392253354e-05	
0.6526662446333333	0.005777179693537498	0.005777151830498557	1.020417263123901e-05	
0.6627793186545348	0.00578910479934205	0.005788980858569547	1.0201803736504718e-05	
0.6730490949213316	0.0058014455349317574	0.005801223777617582	1.0199534221332708e-05	
0.6834780015375548	0.0058142178593977335	0.005813896513110118	1.019736982474465e-05	
0.6940685042305437	0.005827438444014166	0.005827015702106381	1.0195316521035994e-05	
0.7048231069341222	0.005841124710692367	0.005840598731715143	1.0193380529796352e-05	
0.7157443523806098	0.005855294872956756	0.005854663780076588	1.019156832642699e-05	
0.7268348227020044	0.005869967979638942	0.005869229860064664	1.0189886653203705e-05	
0.7380971400404808	0.005885163961503703	0.0058843168659240596	1.018834253089825e-05	
0.7495339671683494	0.005900903681040034	0.0058999456230753545	1.0186943271018198e-05	
0.7611480081176202	0.005917208985671906	0.005916137941343383	1.0185696488664133e-05	
0.7729420088193235	0.005934102764666989	0.005932916671887512	1.01846101160901e-05	
0.784918757752735	0.005951609010047733	0.0059503057681388	1.0183692416953544e-05	
0.7970810866046624	0.0059697528818381754	0.005968330351077933	1.0182952001346363e-05	
0.8094318709389453	0.005988560778011821	0.005987016779219967	1.0182397841625105e-05	
0.8219740308763326	0.006008060409541536	0.006006392723707603	1.0182039289089421e-05	
0.8347105317848907	0.006028280880991827	0.006026487248954179	1.0181886091574644e-05	
0.847644384981113	0.006049252777137794	0.00604733089932162	1.018194841199296e-05	
0.8607786484418896	0.0060710082561438485	0.0060689557923675535	1.0182236847891084e-05	
0.8741164275275125	0.0060935811498897315	0.0060913957192503445	1.0182762452083325e-05	
0.8876608757158821	0.006117007072092104	0.006114686252941732	1.0183536754404306e-05	
0.9014151953480897	0.006141323534937894	0.006138864864964798	1.018457178467077e-05	
0.9153826383855528	0.006166570075021448	0.006163971051451201	1.0185880096891991e-05	
0.9295665071788846	0.00619278838946273	0.006190046469396904	1.0187474794813023e-05	
0.9439701552486742	0.006220022483179214	0.006217135084091409	1.0189369558847463e-05	
0.9585969880783669	0.006248318828391424	0.006245283328803164	1.0191578674474938e-05	
0.9734504639194281	0.006277726537562866	0.006274540277924867	1.0194117062173771e-05	
0.9885340946089864	0.006308297551111077	0.0063049578349189785	1.019700030893788e-05	
1.0038514464001433	0.006340086841380235	0.006336590936557806	1.0200244701469986e-05	
1.01940614080515	0.006373152634539353	0.006369497775126826	1.020386726107894e-05	
1.0352018554516484	0.006407556652266856	0.0064037400404573	1.0207885780362149e-05	
1.051242324952181	0.006443364375305372	0.006439383183878076	1.0212318861684315e-05	
1.0675313417871697	0.006480645331224222	0.006476496706431019	1.021718595750434e-05	
1.0840727572015847	0.006519473409015627	0.006515154473984188	1.0222507412546264e-05	
1.1008704821154982	0.006559927203479906	0.00655543506220727	1.0228304507801132e-05	
1.117928488048752	0.006602090392731022	0.00659742213475142	1.0234599506303742e-05	
1.1352508080599522	0.006646052152584438	0.006641204858407936	1.0241415700604042e-05	
1.1528415377000134	0.006691907612083157	0.006686878359516046	1.024877746178676e-05	
1.1707048359804781	0.006739758354985492	0.006734544226460237	1.0256710289805318e-05	
1.1888449263568397	0.006789712972692065	0.006784311063754123	1.0265240864889819e-05	
1.2072660977271032	0.006841887674844229	0.006836295103965938	1.02743970995329e-05	
1.225972705445816	0.006896406964699318	0.006890620884617686	1.0284208190599687e-05	
1.2449691723538168	0.00695340438740056	0.006947421998207015	1.029470467078867e-05	
1.2642599898239333	0.007013023360435986	0.007006841924682816	1.0305918458524598e-05	
1.2838497188228888	0.007075418096951618	0.007069034957082787	1.0317882905098029e-05	
1.3037429909896587	0.00714075463418496	0.007134167232649715	1.0330632837473635e-05	
1.3239445097305402	0.00720921198115948	0.007202417883626849	1.0344204594825871e-05	
1.3444590513311867	0.007280983401981287	0.007273980324144251	1.0358636056280392e-05	
1.3652914660858761	0.0073562778536698185	0.007349063692211494	1.0373966656668984e-05	
1.386446679444272	0.007435321600512311	0.007427894468905729	1.0390237386296064e-05	
1.4079296931759626	0.007518360030552233	0.007510718300483224	1.0407490769599058e-05	
1.4297455865530366	0.007605659704120427	0.00759780205346362	1.0425770816275228e-05	
1.451899517550985	0.007697510669437721	0.007689436137883305	1.0445122936762957e-05	
1.4743967240682132	0.007794229086434819	0.007785937140064223	1.0465593811785044e-05	
1.4972425251644468	0.007896160207267607	0.00788765081361638	1.048723120300594e-05	
1.5204423223183279	0.008003681770824472	0.007994955486258816	1.051008368839403e-05	
1.5440016007044985	0.00811720787916419	0.00810826595074396	1.0534200301519304e-05	
1.5679259304904682	0.008237193436711258	0.008228037921129135	1.0559630048490971e-05	
1.5922209681535842	0.00836413924870089	0.008354773151389792	1.058642126910559e-05	
1.6168924578184014	0.008498597894477392	0.0084890253325841	1.0614620799799674e-05	
1.6419462326147771	0.008641180514654628	0.008631406908308856	1.0644272884328598e-05	
1.667388216057011	0.008792564679921833	0.008782596977112292	1.0675417763236077e-05	
1.6932244234443516	0.008953503544794059	0.008943350486226884	1.0708089854069214e-05	
1.7194609632832076	0.009124836533620511	0.009114508965216015	1.074231540957562e-05	
1.7461040387313935	0.009307501860930205	0.009297013103150295	1.0778109509396808e-05	
1.7731599490647525	0.009502551256616804	0.00949191754165007	1.0815472199759256e-05	
1.8006350911665105	0.009711167352294157	0.009700408342299186	1.0854383542820725e-05	
1.828535961039703	0.009934684293243238	0.009923823695396721	1.0894797269264865e-05	
1.8568691553430368	0.010174612277010128	0.010163678574035419	1.0936632640443962e-05	
1.885641372950552	0.010432666893049362	0.010421694211178698	1.0979764014918652e-05	
1.9148594165354507	0.010710804358373677	0.01069983349819805	1.1024007473536836e-05	
1.9445301941784663	0.01101126402552807	0.011000343684622734	1.1069103682214675e-05	
1.974660721001155	0.011336619898646346	0.011325808117641828	1.1114695959717186e-05	
2.0052581208244957	0.011689843352576581	0.011679209217370682	1.1160302273072581e-05	
2.036329627853186	0.01207437983556667	0.012064005465639587	1.1205279624434332e-05	
2.067882588386045	0.012494243078490777	0.012484225921243125	1.124877907225115e-05	
2.0999244625529108	0.01295413126514537	0.012944586692631299	1.1289689565000947e-05	
2.132462826078452	0.013459570764168679	0.01345063492084431	1.1326569113020968e-05	
2.1655053720733157	0.014017094383234806	0.014008927143074456	1.135756310825749e-05	
2.199059912853022	0.01463446261140224	0.014627250338890405	1.1380312885108692e-05	
2.2331343817850464	0.015320937736450909	0.015314895256458466	1.1391865007691524e-05	
2.267736835164523	0.016087621476553262	0.01608299215717135	1.1388607417530352e-05	
2.302875454119006	0.01694786550384721	0.016944917506795547	1.1366290498237293e-05	
2.3385585465427567	0.01791775800621537	0.01791677335428444	1.1320254379817429e-05	
2.3747945490609914	0.019016671911604395	0.01901792278323964	1.124610509250824e-05	
2.411592029024571	0.020267818294491997	0.02027152161278371	1.114130229454259e-05	
2.4489596865355954	0.021698654295842508	0.021704891324008976	1.1008476634803348e-05	
2.4869063565043885	0.02334079306620182	0.023349376926797196	1.0861701824226059e-05	
2.5254410107383527	0.025228646615432605	0.025238923507921913	1.0736752994824137e-05	
2.564572760063192	0.0273952140688017	0.02740581100051031	1.0703157356700745e-05	
2.604310856476998	0.029861959535306532	0.029870582678189574	1.0864197353055762e-05	
2.6446646953377266	0.03261758807070385	0.03262119223705316	1.1309870999951405e-05	
2.6856438175845567	0.035579197637971204	0.03557516759523785	1.1989391187273455e-05	
2.727257911993673	0.03853506560646704	0.03852395624607377	1.256011728794701e-05	
2.769516817469004	0.04109526684059574	0.04108361266655961	1.2434788901894438e-05	
2.812430525368455	0.04272797271769445	0.042725505983102534	1.1329756432159919e-05	
2.8560091818661824	0.042963205670601384	0.04297157591251573	1.0112814068157188e-05	
2.9002630903514777	0.04167569327967353	0.04168347584902409	9.950386583966713e-06	
2.945202713864811	0.039171058633701454	0.03916863686487881	9.931951616494669e-06	
2.9908386775716385	0.035984158760001946	0.03597566190426083	8.883599834479465e-06	
3.0371817712745264	0.032614448087501836	0.032608925807761216	7.262258612940178e-06	
3.0842429519642045	0.029391713879038165	0.02939266405769552	6.194103503881588e-06	
3.1320333464101533	0.026475642534881955	0.02648107084409088	6.146950171863754e-06	
3.180564253791325	0.023912190859039395	0.023918644739642555	6.656064095987629e-06	
3.2298471483676323	0.021688506698900815	0.02169345262674793	7.210320681859036e-06	
3.2798936821928324	0.01976801912079391	0.01977027679112541	7.618358938449225e-06	
3.3307156878694446	0.018108489083498682	0.018107867829742424	7.863563689116322e-06	
3.3823251813463506	0.016669901035344034	0.016666745524196423	7.9823177769897e-06	
3.43473436475976	0.015417242296182845	0.01541210955485234	8.016740507900796e-06	
3.487955629318178	0.01432098273965856	0.014314459806980621	8.00104908926122e-06	
3.542001558232087	0.013356638872922814	0.013349256956135107	7.959683601836451e-06	
3.5968849296890193	0.012504052653552465	0.012496256397267126	7.908874697639116e-06	
3.6526187198747286	0.011746651018450299	0.01173879546179406	7.858793860779287e-06	
3.7092161060411786	0.011070785086451663	0.01106314465198108	7.815422193515498e-06	
3.7666904696220658	0.010465175148875318	0.010457956554329084	7.781965179128116e-06	
3.8250553993966134	0.009920458059374396	0.00991381332982779	7.75985700055145e-06	
3.884324694702404	0.009428823443963215	0.00942286145628203	7.74944713934556e-06	
3.9445123686979775	0.008983723175487181	0.008978519275352977	7.750457264061131e-06	
4.005632651675993	0.00857963977541511	0.008575243508215959	7.76227814150529e-06	
4.067699994427721	0.00821190161694516	0.008208342808891197	7.784157832630565e-06	
4.130729071659682	0.007876535091615303	0.007873828566860867	7.815317413545796e-06	
4.194734785463209	0.007570145928917986	0.007568295134217359	7.855019240791659e-06	
4.259732268837781	0.007289823537015398	0.0072888233077463655	7.902604745666635e-06	
4.325736889268946	0.007033063575741139	0.007032902234702828	7.957513132287693e-06	
4.392764252361694	0.0067977050284278384	0.0067983659695756956	8.019288502888394e-06	
4.460830205530115	0.006581878860736052	0.006583341736675048	8.087580325207979e-06	
4.5299508417442365	0.006383965991849373	0.006386207596815802	8.16214041049429e-06	
4.600142503334918	0.006202562797349324	0.006205557715950702	8.242818415952159e-06	
4.671421785857698	0.006036452746789051	0.006040173822014732	8.329557131950918e-06	
4.743805542016518	0.005884583078277075	0.005889001739304692	8.422388331602892e-06	
4.817310885648243	0.005746045647244134	0.005751132127521321	8.521429658649147e-06	
4.891955195768907	0.005620061272388114	0.005625784740676563	8.626882849084367e-06	
4.967756120682691	0.005505967050442351	0.005512295671416595	8.739033482438705e-06	
5.044731582154526	0.005403206232104898	0.005410107168258675	8.858252414033249e-06	
5.122899779647386	0.005311320351446364	0.005318759714122896	8.984999033073001e-06	
5.202279194625215	0.005229943386208353	0.005237886140252521	9.119826513272862e-06	
5.282888594922542	0.005158797801455593	0.005167207625048762	9.263389267221244e-06	
5.364747039181794	0.005097692398278881	0.0051065314967536	9.416452881254683e-06	
5.447873881359371	0.005046521956594816	0.005055750826242527	9.579906894993861e-06	
5.532288775301544	0.005005268730499954	0.00501484586538313	9.75478090230527e-06	
5.618011679391243	0.004974005930405663	0.004983887461749593	9.942264594454786e-06	
5.705062861266868	0.004952903413328312	0.00496304266694079	1.0143732550614604e-05	
5.793462902614208	0.004942235907474134	0.004952582859503627	1.0360774818187335e-05	
5.883232704032601	0.004942394227732782	0.004952894832513315	1.0595234633822963e-05	
5.974393489976511	0.004953900105725341	0.004964495460919239	1.0849255039280531e-05	
6.06696681377367	0.004977425476506466	0.0049880507795046205	1.112533667850528e-05	
6.160974562720967	0.005013817354605844	0.0050244005891767664	1.1426409769064348e-05	
6.25643896325932	0.005064129824008058	0.005074590096145645	1.1755924186603856e-05	
6.353382586228693	0.005129665201443958	0.00513991061643045	1.2117962872034948e-05	
6.451828352204593	0.005212027169433567	0.005221952105922385	1.2517385487755937e-05	
6.551799536917215	0.005313189700165262	0.005322671288605333	1.296001157207832e-05	
6.653319776754563	0.005435587025660728	0.005444480574225777	1.3452855581380931e-05	
6.756413074350862	0.005582231927000765	0.005590364955396139	1.4004430429197225e-05	
6.861103804261538	0.0057568724556142275	0.005764036895761533	1.462514171757774e-05	
6.9674167187261515	0.0059642011779363095	0.0059701431904538175	1.5327802023781403e-05	
7.075376953520617	0.006210136515599504	0.006214543289138307	1.6128303220888772e-05	
7.1850100339000935	0.006502203009782444	0.00650468596344462	1.7046493679377796e-05	
7.2963418806339915	0.006850046070255494	0.006850120349859927	1.8107312340212157e-05	
7.40939881613446	0.007266124652774247	0.007263186418613339	1.9342222336302688e-05	
7.5242075706798515	0.00776662383676558	0.007759931383793751	2.0790937015075596e-05	
7.640795288734611	0.008372592101928592	0.008361268786288392	2.250328349522495e-05	
7.759189535367103	0.009111158845227963	0.00909426588445996	2.4540696777124743e-05	
7.879418302766868	0.010016213609273057	0.009993013546341871	2.697617442093499e-05	
8.001510016862884	0.01112656762760469	0.011097260265280693	2.9890944511619727e-05	
8.125493544044346	0.012476061722380577	0.012443548765806242	3.336905101598479e-05	
8.251398197985628	0.014062365812389222	0.014035614270102656	3.7511763588006736e-05	
8.379253746576957	0.015772602090359994	0.01576953743867971	4.254832374757682e-05	
8.509090418962503	0.017271216392679953	0.017308211251020902	4.898373412722764e-05	
8.640938912687513	0.018003268138857182	0.018055550161876512	5.652851047211345e-05	
8.774830400956196	0.017554264842602703	0.017554648427219516	6.116007900957223e-05	
8.910796540002062	0.016065689998674762	0.01601375635133229	5.814659206917887e-05	
9.048869476572474	0.01411405833154333	0.014069786058904719	4.982298990414413e-05	
9.189081855529167	0.012220347723216845	0.012206317540456878	4.128636001662737e-05	
9.331466827566528	0.010604418807657827	0.010612404824077699	3.451640777033888e-05	
9.476058057049498	0.009289918496270293	0.009308621295219928	2.9461073535577473e-05	
9.622889729972897	0.008234362158403058	0.008256646477503422	2.5668255546144408e-05	
9.771996562044086	0.007385920580883647	0.007408132285954888	2.2761510752117864e-05	
9.923413806890872	0.00669997330384333	0.00672044631681101	2.0483755148179973e-05	
10.0771772643966	0.0061416796488975795	0.006159757832597976	1.8664364982597117e-05	
10.233323289164382	0.005684712830798098	0.005700224140435506	1.718834391417751e-05	
10.391888799112495	0.005309368134253628	0.005322359406999643	1.5976123348048675e-05	
10.552911284202958	0.005000912239397668	0.005011519043474188	1.4971164383646102e-05	
10.716428815305356	0.004748322578717646	0.004756706788504222	1.4132339490393245e-05	
10.882480053198018	0.00454337206968363	0.004549693078029208	1.342915450255611e-05	
11.051104257708666	0.004379980831793293	0.004384383390355929	1.2838678557214005e-05	
11.222341296996655	0.004253766329442241	0.004256376528438315	1.2343528745736524e-05	
11.39623165697915	0.004161741362674818	0.004162666503232653	1.193052776916566e-05	
11.572816450903245	0.00410212585108966	0.004101456100999158	1.1589807320438998e-05	
11.752137429066462	0.004074251791845142	0.004072062628937602	1.1314219717926288e-05	
11.93423698868786	0.004078551737594391	0.004074906824512482	1.1098974041291452e-05	
12.119158183932093	0.004116630695470181	0.004111585309000388	1.0941446038985595e-05	
12.306944736088793	0.004191430376877085	0.0041850360783129	1.08411318340617e-05	
12.497641043909683	0.00430750340170869	0.0042998155893813495	1.0799729750291363e-05	
12.691292194105861	0.004471421511337145	0.004462513391494664	1.082135174550002e-05	
12.887943972007742	0.004692338240956113	0.0046823286981638595	1.0912917219291883e-05	
13.08764287239018	0.004982687664361533	0.004971798741477468	1.1084985783841583e-05	
13.290436110465315	0.005358851960770013	0.005347528122816588	1.1354078133230595e-05	
13.496371633045765	0.005841159961147956	0.005830309630976041	1.1750421318384898e-05	
13.705498129880782	0.006451231586018673	0.006442674056320623	1.234443388034983e-05	
13.917865045168076	0.007201282636892322	0.007198349498612977	1.3326983830710258e-05	
14.133522589243995	0.008063779336359081	0.008071058730364632	1.5166131656602477e-05	
14.35252175045488	0.00891021722703414	0.008928478976426275	1.849417954814751e-05	
14.574914307212275	0.00946003034454182	0.009474073081905699	2.265441328449883e-05	
14.800752840235097	0.009397570453524073	0.009386082942904007	2.436171244070765e-05	
15.030090744981337	0.008689391648742186	0.008667450924486455	2.2037550900951182e-05	
15.262982244272472	0.007661622704064845	0.007653920215519366	1.8770101084968373e-05	
15.499482401113475	0.006649329577848658	0.006656044282738528	1.653358459609273e-05	
15.739647131711472	0.005794473491933205	0.005807589422128665	1.508312593334256e-05	
15.98353321869612	0.005114772273298599	0.005128776549624582	1.4009458988841996e-05	
16.23119832454485	0.004586812201515751	0.004599076875006529	1.314264188335902e-05	
16.482701005216104	0.004181415529666421	0.004190885983533838	1.2417397652053064e-05	
16.738100723993853	0.003873938166382667	0.0038802855020326652	1.1798787307239286e-05	
16.997457865546615	0.0036459341392496084	0.0036491555221297143	1.126120181504419e-05	
17.26083375020432	0.0034844937112161276	0.0034847460464919773	1.078339601762965e-05	
17.528290648456405	0.003381258811289045	0.003378799440720013	1.0347118449754336e-05	
17.799891795674554	0.003331665700652978	0.0033268418611990883	9.936445044497363e-06	
18.075701407063548	0.0033345258849243014	0.003327788884949954	9.537455888307552e-06	
18.35578469284383	0.0033919396257107593	0.003383876094775775	9.138715708606104e-06	
18.64020787366921	0.003509494729913863	0.003500876123730571	8.734042934179239e-06	
18.929038196283646	0.0036966051160120684	0.003688461618187921	8.331829699566801e-06	
19.222343949420477	0.003966487500064281	0.00396020804224495	7.982729668474238e-06	
19.52019447994806	0.004334145746862829	0.004331555937621538	7.851790071145588e-06	
19.822660209265607	0.004807650705293353	0.004810779771890055	8.34037838581002e-06	
20.12981264995304	0.0053620099836566145	0.005371471747706357	1.0003085668794387e-05	
20.441724422678867	0.005885912542444029	0.00589622614149687	1.264090576002978e-05	
20.75846927337004	0.006148785374855294	0.006147315705867038	1.4109976456754146e-05	
21.08012209064783	0.0059467385006308346	0.005934681648159879	1.2453327578064788e-05	
21.406758923533914	0.005366307943762093	0.005361095523603424	1.037905914353014e-05	
21.738456999430788	0.004686314648652798	0.004691688718190822	1.0111089275363603e-05	
22.075294742380795	0.004087254603792746	0.004097323785099829	1.0362716369011332e-05	
22.417351791608088	0.003618031551815411	0.0036278449050816397	1.0399519760613923e-05	
22.764709020347887	0.0032713501782864456	0.0032783660671903726	1.0196696151828171e-05	
23.1174485549675	0.0030276936869299137	0.0030309142923021066	9.829723681858768e-06	
23.47565379438362	0.002870011803595398	0.0028693409326736976	9.344576536455432e-06	
23.839409429780538	0.0027871024963552443	0.0027830573841912338	8.758349201395798e-06	
24.20880146463373	0.0027738426480438524	0.002767455376974001	8.075563235626651e-06	
24.583917235044	0.002830893547316617	0.0028236921362855107	7.311513483568134e-06	
24.964845430386426	0.0029643406259677128	0.0029583321391713	6.5467645540437405e-06	
25.351676114279368	0.0031843095940504917	0.003181834905095416	6.0659368377045115e-06	
25.744500745878433	0.003498846569577741	0.0035019347263354887	6.510799757856841e-06	
26.143412201500308	0.0038931066192026235	0.0039014064313805177	8.352524249197206e-06	
26.548504796581717	0.004280522401064651	0.004287503365350895	1.0611362446921746e-05	
26.959874307978602	0.00446423917607472	0.00446050736557336	1.0619939069108413e-05	
27.377617996610834	0.00427678571349674	0.004269042939583417	7.836562787464627e-06	
27.801834630457815	0.003821710184761858	0.0038227586979389066	7.236572658029344e-06	
28.232624507910387	0.003332794154063618	0.0033409356206030812	8.650772965068442e-06	
28.670089481484574	0.002933842507581823	0.002942597023651447	9.457246061969985e-06	
29.114332981902788	0.0026483665788704968	0.002653619273996774	9.470632908158507e-06	
29.565460042548164	0.0024662283173012257	0.0024665916749072527	8.936112613798067e-06	
30.0235773242978	0.0023744098656262778	0.0023704834186080424	8.015281638236712e-06	
30.488793140740842	0.002365803612415355	0.0023596527296138644	6.8153756137861604e-06	
30.961217483787163	0.0024406526564893505	0.00243538780365006	5.554281070068342e-06	
31.440962049673153	0.002604732854506817	0.002603779918407783	4.989962827068343e-06	
31.928140265370157	0.002860596495696343	0.002865880302294106	6.350090165626797e-06	
32.42286731540228	0.0031783309948581464	0.0031865044482837315	9.032973757870852e-06	
32.925260169079685	0.003436894181059315	0.0034379803999382333	1.0154409357432769e-05	
33.435437608153904	0.003436061996133567	0.003429403580655968	7.193900208477444e-06	
33.95352025490161	0.003139790591994234	0.0031397542822121875	5.556996021515555e-06	
34.479630600643624	0.002747558059409777	0.0027554529073579525	8.105161578814364e-06	
35.01389303470575	0.0024182987777936473	0.0024260579593664094	9.430679656805031e-06	
35.556433873828425	0.0021953929672789358	0.002197882590359383	9.22156773352886e-06	
36.107381392031996	0.002075735461588715	0.002072587437841375	7.993825593320353e-06	
36.666865850944866	0.0020510237724542125	0.0020453610233902436	6.126944219629416e-06	
37.23501953060145	0.002119198641074779	0.0021159320534077978	4.353142368646156e-06	
37.81197676071744	0.0022822843005026097	0.002285412642120882	5.003788848535759e-06	
38.397873952449665	0.002527018140473701	0.0025348473898181216	8.175531544255221e-06	
38.99284963064802	0.0027704949763032757	0.0027727454562869775	9.955086865792558e-06	
39.59704446660722	0.0028260060005464147	0.0028200907173377204	6.724424238999884e-06	
40.21060131132589	0.0026064764690292394	0.002607793800862872	5.027191638610043e-06	
40.83366522928125	0.0022832305713352107	0.0022918060118186393	8.617368961746371e-06	
41.46638353272696	0.002019417712367472	0.0020247668167932623	9.647692670931562e-06	
42.108905816522395	0.0018609418860465199	0.0018591875648372189	8.369578861705901e-06	
42.76138399350171	0.0018072905241415748	0.0018021512031552282	5.721477596374098e-06	
43.42397233039088	0.0018544807867922426	0.001852899683184654	3.417951357994737e-06	
44.096827484281306	0.0020003308517059287	0.0020060735894412655	5.9570749269417795e-06	
44.78010853966855	0.0022175144777713328	0.002223955063948402	9.768312044839904e-06	
45.47397704606499	0.0023852545728476914	0.0023816064426658377	8.9928098498609e-06	
46.17859705619533	0.002320676306840307	0.0023185733456105814	3.5923498903804193e-06	
46.894135164783904	0.00206372953560157	0.0020715226648678705	7.795223844150727e-06	
47.62076054794297	0.0018126993683315682	0.0018173316543919757	9.651322784328122e-06	
48.35864500317141	0.001659451534197488	0.001656130661901076	7.663538287771791e-06	
49.10796298997312	0.0016158857957947247	0.0016120108502116661	3.9281411238372005e-06	
49.86889167110482	0.001679126319292683	0.0016828346086971023	4.679283994270251e-06	
50.641610954463076	0.0018381908331727916	0.0018459641791129498	9.56618821379687e-06	
51.42630353562007	0.0020222258122021748	0.0020205162840062673	1.0389516209729757e-05	
52.22315494101898	0.002049192122822938	0.002046044351245878	3.2426523004381266e-06	
53.03235357183818	0.001855501799438579	0.0018620777209734044	7.035952613210234e-06	
53.854090748535334	0.0016268833194573356	0.001626458165031165	9.208689650356376e-06	
54.688560756081706	0.0014887749073209157	0.0014820447268435392	6.800889846782793e-06	
55.53596088989733	0.0014640411012470044	0.0014652091031071314	6.178687355173134e-06	
56.39649150249797	0.0015493746943438648	0.0015581263739087193	8.966734136688949e-06	
57.27035605086487	0.0017133359904020617	0.0017112701202179564	8.67264768220657e-06	
58.15776114454846	0.001819699819295081	0.001815595413700657	1.071446750130974e-05	
59.05891659451753	0.001708566678068628	0.0017262347102731707	1.8012795820603308e-05	
59.974035462765215	0.001498428551638142	0.0015014386978819926	1.1530133671926548e-05	
60.90333411268367	0.0013594341081894555	0.0013566110681839077	6.77499207175437e-06	
61.847032260219336	0.0013360337202879533	0.0013517063072045192	1.7085553195217387e-05	
62.80535302582078	0.001425050036451943	0.0014366513585888077	1.6640932895917773e-05	
63.778522987191536	0.0015744625799826502	0.0015642444866518057	1.5157900924107241e-05	
64.76677223286032	0.0016103951449079514	0.0016649537602130603	6.881203244323682e-05	
65.77033441658139	0.0014510813825914198	0.0015030957718768678	7.376581185250217e-05	
66.78944681257751	0.0012837232107721273	0.0012863977888539061	3.3990932142244946e-06	
67.82435037163955	0.0012224428252424202	0.0012835553077272567	6.154258576305175e-05	
68.87528977809474	0.001280026012820385	0.0013346423417874035	9.332186326740871e-05	
69.94251350765792	0.0014136449505466559	0.001403022458270528	7.089519546245214e-05	
71.02627388617911	0.0014551128986053613	0.0015786713711729715	0.0001286707692726115	
72.12682714930152	0.001310013247814119	0.0007175140448431135	0.0007075106265054809	
73.24443350304374	0.0011658951546743967	0.0010740005005022936	0.00012971943445048363	
74.37935718532088	0.0011340511648239857	0.0011334704270885656	1.8222124525959293e-05	
75.53186652841877	0.0012180778488145678	0.0011388650757709127	0.00012317942661215772	
76.7022340224364	0.0013283502695413056	0.001126932325144861	0.0002023292916636087	
77.89073637971123	0.0012723555124113804	0.0011128245047065629	0.0002127714923773099	
79.09765460024283	0.0011190168001286485	0.0011109503981585082	0.00016530473649867578	
80.32327403813038	0.0010510374196148527	0.00112540421194343	0.0001041639799535587	
81.5678844690394	0.001105754756707191	0.0011401405263834065	4.181845642320308e-05	
82.83178015871405	0.001213612168693523	0.0011423634956512958	7.126042844018312e-05	
84.11525993255103	0.001177879179969099	0.001133291876317243	0.00012855085570194307	
85.41862724625115	0.001037194717580226	0.001117789843933206	0.00013515470595865591	
86.74219025756646	0.0009822659743697808	0.0010992000546624972	0.00011709267354967483	
88.08626189915832	0.00104862055818681	0.0010792718047958733	9.290495174984319e-05	
89.45115995258467	0.0011321434972517176	0.0010588528969155825	7.614130063508557e-05	
90.83720712343391	0.0010496528915063094	0.001038336580211524	8.08673083807699e-05	
92.24473111762269	0.0009363224050867159	0.001017883082032761	8.715001468945286e-05	
93.67406471887617	0.0009390065709611144	0.0009975200318074235	9.124474989685128e-05	
95.1255458674087	0.0010317871315676248	0.0009771811581736729	9.259151415953695e-05	
96.59951773982377	0.0010225091384616746	0.000956708046054102	7.707515987785078e-05	
98.09632883025184	0.0009027723927202314	0.000935819166396553	5.57935245592426e-05	
99.61633303274554	0.0008727797868726579	0.000914035530881823	6.092832649534911e-05	
101.15988972495167	0.0009520304506700424	0.0008905513965983826	9.315059718199312e-05	
102.72736385307937	0.0009654897027145147	0.0008642137991734606	0.00010898120816683375	
104.31912601818526	0.0008544131410045537	0.0008359260436841783	7.936373159620683e-05	
105.93555256379533	0.0008254697027121072	0.0008333605220341586	4.800337679926729e-05	
107.57702566488457	0.0009019071154342967	0.0009010943669718537	4.060913148181287e-05	
109.24393341823551	0.0008943247032283278	0.0009081084436288541	9.005887716320004e-05	
110.93666993419627	0.0007928679424230345	0.0008852841158375902	0.00010550963977393879	
112.65563542986153	0.0007951929181687307	0.0008631510072405991	7.935258972298978e-05	
114.40123632369622	0.0008668446161519914	0.0008441180646461081	2.933732407422011e-05	
116.17388533162597	0.0008056136162137305	0.0008275953603499422	6.005286998493057e-05	
117.9740015646163	0.0007387774504658365	0.0008131386531932356	7.44125171900048e-05	
119.802010627764	0.0007909879679862625	0.0008007260852966731	4.8856953282664674e-05	
121.65834472092367	0.0008047332748452981	0.0007909582703154713	3.718716819286383e-05	
123.54344274089367	0.000715131855451945	0.0007857385989793671	7.641256429764458e-05	
125.45775038518534	0.0007267440899562525	0.0007885512688856817	7.930422684167805e-05	
127.40172025740017	0.0007766908248408046	0.0007744561282643406	3.8967135574135226e-05	
129.3758119742398	0.0006974208491134188	0.0007251867431490207	2.810340897421255e-05	
131.3804922741741	0.0006825196415590006	0.0007049257429168428	6.119851670489269e-05	
133.41623512779302	0.0007391713054570199	0.0006933771949349843	5.214886568804388e-05	
135.48352184986857	0.0006728353433466175	0.0006834486946710369	2.7107948239370067e-05	
137.58284121315285	0.0006508958739423795	0.0006740078580912837	4.1759731437164144e-05	
139.71468956393986	0.0007042209719734612	0.0006648921653394342	4.0922771859291026e-05	
141.879570939417	0.0006396137043907627	0.000656127196634674	3.331124524754577e-05	
144.07799718683648	0.0006283170770319397	0.0006477904055461225	3.5639798338663313e-05	
146.31048808453184	0.0006708380731423225	0.000639989540873635	3.1703969093696564e-05	
148.57757146481032	0.0006017224597689429	0.000632865539269499	3.8892806157842026e-05	
150.87978333874923	0.0006161681803766115	0.0006265973282171271	2.973288892206468e-05	
153.2176680229263	0.0006292122381256416	0.0006213880191317884	2.9330152908131163e-05	
155.5917782681133	0.0005693169215502786	0.0006173820269785149	4.819237596527976e-05	
158.00267538996428	0.0006112740824150444	0.0006143947192712502	1.931523412726783e-05	
160.45092940172842	0.0005744137157412773	0.0006113109329877238	4.366939923161093e-05	
162.9371191490193	0.0005580106885158019	0.0006055250245303353	6.112399735010027e-05	
165.46183244667284	0.0005868021499425799	0.000594230014116638	1.4976681456484232e-05	
168.02566621772516	0.0005293144930930873	0.0005778634321092742	5.711486785845121e-05	
170.6292266345446	0.0005657440141639286	0.000560111833431024	5.32749230403235e-05	
173.27312926215015	0.0005267036130851373	0.0005439283490458669	2.192233851685093e-05	
175.9579992037507	0.0005276922097834304	0.0005300781963612277	5.614389458954589e-05	
178.68447124853947	0.0005302387051832703	0.0005182096738194439	1.4969322113109557e-05	
181.45319002177868	0.0004971469349128842	0.0005077739890350272	4.208702608809411e-05	
184.2648101372089	0.0005252022971534799	0.0004983305209917449	3.088331577744171e-05	
187.11999635182175	0.00047767681559441754	0.0004895782544076436	2.688897045903969e-05	
190.019423723029	0.000510671953122205	0.0004813213597574383	3.684162446485529e-05	
192.9637777682679	0.0004643710251996106	0.00047343335482492063	1.5345459925436182e-05	
195.95375462707955	0.000492635479965373	0.0004658316821420966	3.6868624637308295e-05	
198.99006122569847	0.00045257045230675185	0.00045846144942965263	8.319028158508092e-06	
202.0734154441926	0.00047561598401495197	0.00045128534439558323	3.4692700431028606e-05	
205.20454628619316	0.000439909747856732	0.0004442773969973068	5.466491711956904e-06	
208.38419405125447	0.0004610937856869604	0.00043741908568001563	3.208447182033147e-05	
211.6131105098844	0.00042602519138816754	0.0004306968712029373	5.993768509878191e-06	
214.892059081287	0.0004484865741122379	0.000424100608370794	2.9282665446083147e-05	
218.22181501385919	0.0004121035551487724	0.0004176225053481046	9.060207577437176e-06	
221.60316556848443	0.0004354312564542895	0.0004112564300490369	2.5474042582644876e-05	
225.03691020466627	0.00040076340109402664	0.00040499744019195926	1.3895506122611127e-05	
228.5238607695462	0.00041810709385564756	0.0003988414598720676	1.9311569106855607e-05	
232.06484168985054	0.0003952175440737901	0.0003927850536484867	1.929118981221563e-05	
235.66069016681035	0.00039490469958517816	0.0003868252665213542	1.0006446677553264e-05	
239.3122563741041	0.00039523609947471556	0.0003809595090737524	2.2889447380526e-05	
243.0204036588648	0.0003725997353217392	0.0003751854739946984	2.6626170063788675e-06	
246.78600874580337	0.00038955086959159205	0.00036950107468652687	2.0518907592297844e-05	
250.60996194449422	0.0003637277452378734	0.00036390439960263084	1.3568661068339004e-05	
254.4931673598731	0.0003659115967871556	0.0003583936779178883	9.52181742203874e-06	
258.43654310599635	0.0003681499742631105	0.0003529672534518419	1.9906422142492497e-05	
262.4410215231124	0.00034464976723443087	0.00034762356466329944	6.209209311898837e-06	
266.507549398097	0.0003549016113567738	0.0003423611291550288	1.3245671855612937e-05	
270.63708818830384	0.0003481361825731517	0.00033717853155975714	1.7284217795501437e-05	
274.8306142488838	0.00032956930840886034	0.0003320744139836107	3.985178479622437e-06	
279.08911906362675	0.00033854934177295965	0.00032704746840026065	1.2253697649759622e-05	
283.4136094793798	0.00033401187574105655	0.0003220964305450869	1.6240468005871735e-05	
287.80510794409827	0.0003154835225044325	0.00031722007497184454	6.234126641346465e-06	
292.26465274858515	0.0003180409562356333	0.0003124172110170865	7.605576452427303e-06	
296.7932982719762	0.0003222487464755162	0.0003076866794786233	1.514678204584158e-05	
301.3921152310292	0.00030711519487050526	0.00030302734985964135	1.1346862786809253e-05	
306.0621909332746	0.00029704419066634594	0.0002984381180640449	1.592529953912523e-06	
310.80462953409153	0.0003014407652964468	0.0002939179044541595	8.822042955209237e-06	
315.6205522977641	0.00030254040846229525	0.00028946565220136175	1.3571041140183682e-05	
320.5110978625849	0.00029081568862051514	0.0002850803258750165	1.1051572693439886e-05	
325.47742251006514	0.0002797729000865205	0.000280760910226509	4.304688657205e-06	
330.52070043831674	0.00027795267252939105	0.00027650640913396866	3.3663942496051808e-06	
335.6421240396705	0.0002808273897286182	0.00027231584468014015	9.190476464009945e-06	
340.8429041825955	0.00027971026185718005	0.0002681882563412175	1.1759596693941804e-05	
346.1242704979875	0.0002721444467338721	0.0002641227002686772	1.0806495398907488e-05	
351.4874716698928	0.0002627196739327683	0.00026011824864948137	7.593971433183243e-06	
356.9337757307372	0.00025571294256329657	0.00025617398913267686	3.5759410069679014e-06	
362.46447036112943	0.000252045973454374	0.00025228902431253007	5.460683822511552e-07	
368.08086319431027	0.0002505640370062399	0.00024846247126005	3.685623080770382e-06	
373.7842821253185	0.00024966089866841547	0.000244693461096113	6.1416843501899905e-06	
379.57607562494815	0.00024821003203756234	0.0002409811386005319	7.741843711560446e-06	
385.45761305857025	0.00024582674747509217	0.00023732466185230852	8.606841125063521e-06	
391.43028500989345	0.00024266397815623817	0.00023372320189706292	8.940843581568275e-06	
397.49550360974456	0.00023906993058161048	0.000230175942438236	8.952622490233198e-06	
403.6547028699399	0.00023535100775104846	0.00022668207954917792	8.804531834678055e-06	
409.9093390223323	0.0002316822249327606	0.0002232408214036485	8.592050811776895e-06	
416.26089086311043	0.00022809943401339014	0.00021985138802260742	8.34159245248901e-06	
422.71086010243414	0.00022451220921251627	0.00021651301103547052	8.015022689237979e-06	
429.2607717194863	0.00022072216505809975	0.00021322493345424985	7.517478787164211e-06	
435.91217432302693	0.0002164777936596377	0.00020998640945920887	6.71353183173492e-06	
442.6666405175339	0.00021162045524015683	0.00020679670419483805	5.461217135722704e-06	
449.52576727501685	0.00020632876238936015	0.00020365509357511135	3.667428912851707e-06	
456.4911763125926	0.0002013174629902366	0.00020056086409710845	1.3556697321805297e-06	
463.56451447591087	0.0001977045818599256	0.00019751331266220333	1.3706909547523955e-06	
470.74745412852144	0.0001963109843947566	0.0001945117464041115	4.03520517702216e-06	
478.04169354727435	0.00019642341762407924	0.00019155548252317492	6.047300606250219e-06	
485.4489573238469	0.0001950688892082053	0.0001886438481263303	6.4521683679950265e-06	
492.97099677249224	0.00018981277239946912	0.000185776180072275	4.573121544211961e-06	
500.60959034410683	0.00018359903321126574	0.00018295182482139396	9.160115011206957e-07	
508.36654404671106	0.0001817169951831281	0.00018017013829006278	3.3318719994493997e-06	
516.2436918724502	0.00018281638767775682	0.0001774304857089801	5.790655461601647e-06	
524.242896231207	0.00017881031940738726	0.00017473224148522419	4.4575072010610154e-06	
532.3660483909357	0.00017252499784691668	0.00017207478906775748	4.967679365100884e-07	
540.6150689248177	0.00017294014908522152	0.0001694575208161321	4.5824010125321605e-06	
548.9919081653474	0.00017147603612600924	0.00016687983787217652	4.734397909048505e-06	
557.4985466654523	0.00016485578020454547	0.00016434115003446513	5.451469065882736e-07	
566.1369956667598	0.00016593217761334765	0.00016184087563539298	4.716340218675309e-06	
574.909297575119	0.00016210479104942143	0.00015937844142069392	3.2103641509461917e-06	
583.8175264434902	0.00015851344511843172	0.00015695328243126188	2.7542112714006357e-06	
592.8637884623186	0.00015882187822502852	0.00015456484188714127	4.3351977923671295e-06	
602.0502224575035	0.0001529592367512411	0.00015221257107357248	1.4375081821061138e-06	
611.379000396087	0.00015427950466759648	0.00014989592922898674	4.388267457850538e-06	
620.8523278997751	0.00014834783461248924	0.00014761438343485373	1.2973342004158593e-06	
630.4724447664181	0.00014935403339593923	0.00014536740850729739	4.031619101455974e-06	
640.2416254995708	0.00014445817524611672	0.0001431544868904015	2.182202891556715e-06	
650.1621798462554	0.00014359137345119614	0.00014097510855113553	2.9340122843157763e-06	
660.2364533430635	0.00014191412378684862	0.00013882877087583465	3.5842390636968276e-06	
670.4668278707137	0.00013744329943430816	0.0001367149785681801	7.350436783400063e-07	
680.8557222172046	0.0001380840669162104	0.0001346332435486238	3.516317980263043e-06	
691.4055926496942	0.00013513108458489804	0.00013258308485521183	3.1104771103323837e-06	
702.1189334952396	0.00013126050226921384	0.00013056402854576314	7.366725130222386e-07	
712.9982777305363	0.00013091041017912524	0.00012857560760136348	2.5876956681609098e-06	
724.0461975807946	0.00013009579490840044	0.00012661736183113977	3.504519110216622e-06	
735.2653051278958	0.00012689014530632708	0.0001246888377782813	2.7199956057328786e-06	
746.6582529279726	0.00012367741264319038	0.00012278958862727826	1.2570445839345442e-06	
758.2277346385576	0.0001217854669338703	0.00012091917411235058	9.241330222309504e-07	
769.9764856554507	0.00012068781099338203	0.00011907716042704105	1.8576516996112158e-06	
781.9072837594538	0.00011959539122914284	0.00011726312013495085	2.4914281739742658e-06	
794.0229497731273	0.00011820082968612011	0.00011547663208159495	2.7831919203622038e-06	
806.3263482277227	0.00011656105106266263	0.00011371728130735886	2.8613475694589852e-06	
818.82038804045	0.00011480338402926552	0.00011198465896153783	2.828729530285859e-06	
831.5080232022387	0.00011297578498241086	0.00011027836221744155	2.7193459574340782e-06	
844.3922534761538	0.0001110247544258249	0.00010859799418854989	2.495170481123789e-06	
857.4761251066391	0.00010885913933456446	0.00010694316384570237	2.0677940599210302e-06	
870.7627315397452	0.00010653180288485531	0.00010531348593531034	1.3733232430305931e-06	
884.2552141545192	0.00010446901488575923	0.00010370858089857699	7.637752951082215e-07	
897.9567630057271	0.00010330557664382518	0.00010212807479171413	1.4989802175471275e-06	
911.8706175780853	0.00010282297153162282	0.00010057159920714257	2.3814328775266393e-06	
926.0000675521785	0.00010123392567258935	9.903879119566676e-05	2.239772393665931e-06	
940.3484535822448	9.841036369887195e-05	9.752929318961158e-05	9.253326255501282e-07	
954.9191680860141	9.747712977145925e-05	9.604275292691236e-05	1.7098742819429678e-06	
969.715656046784	9.677279719412584e-05	9.457882337614689e-05	2.207639877897087e-06	
984.7414158279239	9.389738719760209e-05	9.313716266250147e-05	7.605328385897436e-07	
1000.0	9.378955567155553e-05	9.171743399466071e-05	2.1437093020076576e-06	


==> data/fig_delay_quadvf_bode_38.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0054240414830600756	4.499389421805664e-06	
0.10154950161807173	0.005424263851159186	0.005424285215303221	4.506048217441827e-06	
0.10312301278878754	0.005424523276890389	0.0054245366864995115	4.512811010444936e-06	
0.10472090554055413	0.005424790826154535	0.005424796141301858	4.519679436968743e-06	
0.10634355766636439	0.005425066754025711	0.005425063832112653	4.526655159298197e-06	
0.10799135281311975	0.005425351323631497	0.005425340019331464	4.533739866276625e-06	
0.1096646805723366	0.005425644806410056	0.0054256249716108295	4.540935273748551e-06	
0.11136393657225817	0.005425947482375599	0.005425918966120404	4.548243125004014e-06	
0.11308952257139368	0.0054262596403925395	0.0054262222888197265	4.555665191234828e-06	
0.11484184655350702	0.0054265815784585855	0.005426535234739943	4.563203272000189e-06	
0.11662132282407707	0.005426913603997136	0.005426858108274746	4.57085919569909e-06	
0.11842837210825283	0.005427256034159231	0.005427191223480875	4.57863482004881e-06	
0.12026342165032622	0.005427609196135441	0.005427534904388505	4.586532032578043e-06	
0.12212690531474645	0.0054279734274780105	0.005427889485321845	4.594552751126095e-06	
0.12401926368869937	0.005428349076433596	0.0054282553112303105	4.602698924346726e-06	
0.12594094418627644	0.005428736502287014	0.005428632738030645	4.610972532231677e-06	
0.12789240115425762	0.005429136075716311	0.005429022132960356	4.619375586639725e-06	
0.12987409597953362	0.005429548179159614	0.005429423874942857	4.62791013182591e-06	
0.13188649719819254	0.005429973207194128	0.00542983835496475	4.6365782450000495e-06	
0.13393008060629666	0.005430411566927731	0.005430265976465626	4.6453820368808855e-06	
0.13600532937237603	0.005430863678403595	0.00543070715574089	4.654323652262175e-06	
0.13811273415166478	0.005431329975018294	0.005431162322357988	4.663405270600775e-06	
0.14025279320210793	0.005431810903953884	0.005431631919586597	4.672629106604593e-06	
0.1424260125021654	0.005432306926624429	0.005432116404843191	4.681997410837014e-06	
0.1446329058704415	0.005432818519137507	0.005432616250150563	4.691512470332016e-06	
0.14687399508716817	0.005433346172771236	0.00543313194261278	4.701176609222691e-06	
0.14914981001757044	0.005433890394467337	0.005433663984906175	4.710992189383852e-06	
0.15146088873714358	0.0054344517073408516	0.005434212895786915	4.720961611083263e-06	
0.1538077776588715	0.005435030651207098	0.005434779210615752	4.731087313648266e-06	
0.15619103166241588	0.005435627783126487	0.005435363481900605	4.7413717761508855e-06	
0.15861121422530794	0.0054362436779678445	0.005435966279857575	4.751817518100163e-06	
0.16106889755617235	0.005436878928990934	0.005436588192991112	4.762427100148082e-06	
0.16356466273001555	0.0054375341484488495	0.005437229828694005	4.773203124820168e-06	
0.1660990998256107	0.005438209968211049	0.005437891813867942	4.784148237252637e-06	
0.16867280806501112	0.005438907040407755	0.005438574795565391	4.795265125947167e-06	
0.1712863959552255	0.005439626038096534	0.005439279441653595	4.806556523548002e-06	
0.17394048143208848	0.005440367655951882	0.005440006441501512	4.818025207618979e-06	
0.17663569200636045	0.005441132610978662	0.005440756506690558	4.829674001464839e-06	
0.17937266491209122	0.005441921643250303	0.005441530371750031	4.841505774944643e-06	
0.18215204725728248	0.005442735516672695	0.0054423287949181744	4.853523445316994e-06	
0.18497449617688488	0.005443575019774745	0.005443152558929846	4.865729978104672e-06	
0.18784067898816573	0.005444440966526612	0.005444002471831792	4.878128387971559e-06	
0.1907512733484843	0.005445334197186709	0.005444879367826612	4.890721739626014e-06	
0.19370696741551147	0.005446255579178514	0.005445784108146484	4.903513148745582e-06	
0.1967084600099325	0.005447206007998417	0.0054467175819578485	4.916505782912076e-06	
0.19975646078067044	0.005448186408155774	0.005447680707298211	4.929702862592055e-06	
0.20285169037266976	0.0054491977341464114	0.005448674432046355	4.943107662115534e-06	
0.2059948805972802	0.005450240971460936	0.005449699734927258	4.956723510689785e-06	
0.20918677460527996	0.005451317137629182	0.005450757626553095	4.970553793443524e-06	
0.21242812706258082	0.0054524272833022715	0.005451849150501759	4.9846019524845435e-06	
0.215719704328655	0.005453572493373758	0.005452975384434404	4.9988714879958364e-06	
0.21906228463772706	0.0054547538881414455	0.005454137441253579	5.013365959344432e-06	
0.22245665828277353	0.005455972624511519	0.005455336470303587	5.0280889862396975e-06	
0.22590362780237347	0.005457229897246689	0.005456573658614801	5.043044249894889e-06	
0.22940400817045398	0.005458526940260196	0.0054578502321937315	5.0582354942451495e-06	
0.23295862698897662	0.005459865027957506	0.005459167457360727	5.0736665271756175e-06	
0.2365683246836085	0.005461245476627704	0.005460526642137281	5.089341221799539e-06	
0.2402339547024262	0.0054626696458866635	0.005461929137685022	5.105263517758846e-06	
0.243956383717698	0.005464138940174127	0.005463376339798543	5.121437422563868e-06	
0.24773649183079302	0.005465654810306995	0.005464869690454363	5.137867012968407e-06	
0.2515751727802653	0.005467218755091224	0.005466410679418381	5.154556436390642e-06	
0.2554733341531623	0.005468832322994797	0.005468000845914349	5.17150991236145e-06	
0.2594318975996074	0.005470497113884431	0.005469641780355984	5.188731734018171e-06	
0.26345179905070754	0.005472214780828768	0.005471335126145466	5.206226269651012e-06	
0.2675339889398373	0.005473987031970941	0.005473082581541244	5.223997964278813e-06	
0.27167943242735193	0.005475815632473577	0.005474885901598172	5.2420513412769965e-06	
0.2758891096287819	0.005477702406539429	0.005476746900183196	5.260391004060518e-06	
0.28016401584656353	0.005479649239510991	0.005478667452069956	5.27902163780521e-06	
0.2845051618053608	0.0054816580800526905	0.005480649495115832	5.297948011229678e-06	
0.28891357389103245	0.005483730942419305	0.00548269503252518	5.317174978429321e-06	
0.2933902943933029	0.005485869908814605	0.005484806135202666	5.336707480762289e-06	
0.29793638175219256	0.005488077131844315	0.005486984944200874	5.356550548800641e-06	
0.30255291080826724	0.005490354837067749	0.005489233673266466	5.376709304343282e-06	
0.30724097305676445	0.00549270532565273	0.005491554611489564	5.3971889624835e-06	
0.31200167690565833	0.00549513097713862	0.005493950126061175	5.4179948337536355e-06	
0.3168361479377224	0.0054976342523125705	0.005496422665143729	5.439132326335126e-06	
0.3217455291766536	0.005500217696204384	0.005498974760860163	5.460606948341198e-06	
0.32673098135731937	0.005502883941205672	0.00550160903240725	5.482424310171044e-06	
0.33179368320019265	0.005505635710319319	0.005504328189299128	5.504590126950014e-06	
0.33693483169003946	0.0055084758205456216	0.005507135034747451	5.527110221050497e-06	
0.3421556423589239	0.005511407186411764	0.005510032469184843	5.5499905246922785e-06	
0.3474573495735992	0.005514432823651802	0.005513023493938736	5.573237082641011e-06	
0.35284120682735126	0.005517555853044597	0.005516111215063176	5.5968560549973506e-06	
0.3583084870363649	0.005520779504417698	0.0055192988473364716	5.620853720078553e-06	
0.3638604828406817	0.005524107120825563	0.005522589718433176	5.645236477412968e-06	
0.3694985069098218	0.0055275421629110465	0.005525987273279287	5.670010850831561e-06	
0.37522389225314035	0.00553108821345963	0.005529495078600139	5.6951834916766765e-06	
0.3810379925349945	0.00553474898215636	0.005533116827671049	5.720761182119396e-06	
0.3869421823947922	0.005538528310556225	0.005536856345281288	5.7467508386238545e-06	
0.39293785777200174	0.005542430177279159	0.005540717592922776	5.773159515493139e-06	
0.39902643623619527	0.005546458703441729	0.0055447046742154145	5.799994408598972e-06	
0.4052093573222091	0.005550618158338223	0.005548821840581862	5.827262859213707e-06	
0.41148808287049476	0.005554912965384682	0.005553073497185268	5.854972358011162e-06	
0.41786409737274555	0.005559347708340252	0.005557464209144415	5.883130549200772e-06	
0.4243389083228771	0.005563927137821221	0.0055619987080415614	5.911745234840632e-06	
0.43091404657344795	0.005568656178124012	0.005566681898739368	5.94082437930449e-06	
0.4375910666976019	0.005573539934374531	0.005571518866524253	5.970376113926966e-06	
0.4443715473566186	0.0055785837000223645	0.0055765148845947216	6.000408741830999e-06	
0.45125709167315986	0.005583792964699582	0.005581675421914463	6.030930742953405e-06	
0.4582493276102989	0.0055891734224651915	0.005587006151451252	6.061950779255055e-06	
0.4653499083564233	0.005594730980457723	0.005592512958824183	6.093477700162324e-06	
0.4725605127161014	0.005600471767979969	0.0055982019513832835	6.125520548202733e-06	
0.4798828455070056	0.0056064021460414904	0.00560407946774716	6.158088564898715e-06	
0.4873186379629853	0.005612528717386358	0.005610152087826153	6.191191196876579e-06	
0.49486964814338685	0.005618858337035425	0.005616426643360384	6.224838102239408e-06	
0.5025376613487146	0.005625398123374565	0.005622910229004116	6.259039157205042e-06	
0.5103244905427329	0.00563215546982249	0.005629610213990117	6.293804463015231e-06	
0.5182319767811088	0.00563913805711419	0.0056365342544101365	6.329144353129e-06	
0.5262619896466971	0.0056463538662386605	0.005643690306150151	6.365069400734794e-06	
0.5344164276915693	0.005653811192072347	0.005651086638521947	6.401590426556053e-06	
0.5426972188858914	0.005661518657752862	0.005658731848635599	6.4387185070127396e-06	
0.5511063210737586	0.005669485229840789	0.005666634876560761	6.476464982699661e-06	
0.559645722436092	0.005677720234320972	0.005674805021328226	6.5148414672557815e-06	
0.5683174419607084	0.005686233373498613	0.0056832519578271885	6.553859856590895e-06	
0.5771235299196736	0.0056950347438497065	0.0056919857546577825	6.5935323385258786e-06	
0.5860660683540517	0.005704134854889907	0.005701016893003165	6.633871402820984e-06	
0.595147171566167	0.0057135446491309895	0.005710356286590313	6.67488985167015e-06	
0.604368986619493	0.005723275523199402	0.00572001530281426	6.716600810613839e-06	
0.6137336938462858	0.005733339350197404	0.005730005785106324	6.7590177399436075e-06	
0.6232435073630855	0.005743748503393699	0.005740340076633394	6.802154446595811e-06	
0.6329006755942035	0.005754515881337529	0.005751031045422426	6.846025096548289e-06	
0.6427074818033226	0.005765654934497825	0.005762092111011879	6.890644227756839e-06	
0.6526662446333333	0.005777179693537498	0.005773537272740407	6.936026763650209e-06	
0.6627793186545348	0.00578910479934205	0.005785381139792118	6.982188027194318e-06	
0.6730490949213316	0.0058014455349317574	0.005797638963128	7.02914375557004e-06	
0.6834780015375548	0.0058142178593977335	0.0058103266694439345	7.076910115460803e-06	
0.6940685042305437	0.005827438444014166	0.00582346089730799	7.125503718992611e-06	
0.7048231069341222	0.005841124710692367	0.005837059035642852	7.174941640341927e-06	
0.7157443523806098	0.005855294872956756	0.005851139264733893	7.225241433030342e-06	
0.7268348227020044	0.005869967979638942	0.005865720599959397	7.276421147929976e-06	
0.7380971400404808	0.005885163961503703	0.005880822938457146	7.328499352009787e-06	
0.7495339671683494	0.005900903681040034	0.005896467108961002	7.381495147814298e-06	
0.7611480081176202	0.005917208985671906	0.00591267492506262	7.435428193714072e-06	
0.7729420088193235	0.005934102764666989	0.005929469242177082	7.490318724949162e-06	
0.784918757752735	0.005951609010047733	0.005946874018517503	7.546187575423886e-06	
0.7970810866046624	0.0059697528818381754	0.005964914380412594	7.6030562003478904e-06	
0.8094318709389453	0.005988560778011821	0.005983616692333345	7.66094669962081e-06	
0.8219740308763326	0.006008060409541536	0.006003008632030567	7.71988184203306e-06	
0.8347105317848907	0.006028280880991827	0.006023119271224632	7.779885090235586e-06	
0.847644384981113	0.006049252777137794	0.0060439791623327225	7.840980626445858e-06	
0.8607786484418896	0.0060710082561438485	0.006065620431767852	7.903193378873716e-06	
0.8741164275275125	0.0060935811498897315	0.006088076880398499	7.966549048812836e-06	
0.8876608757158821	0.006117007072092104	0.006111384091818602	8.031074138291224e-06	
0.9014151953480897	0.006141323534937894	0.006135579549145684	8.096795978263679e-06	
0.9153826383855528	0.006166570075021448	0.0061607027611410604	8.163742757146095e-06	
0.9295665071788846	0.00619278838946273	0.006186795398531366	8.231943549610913e-06	
0.9439701552486742	0.006220022483179214	0.006213901441506422	8.301428345422152e-06	
0.9585969880783669	0.006248318828391424	0.006242067339475986	8.37222807810138e-06	
0.9734504639194281	0.006277726537562866	0.006271342184289083	8.444374653126125e-06	
0.9885340946089864	0.006308297551111077	0.006301777898255976	8.517900975351542e-06	
1.0038514464001433	0.006340086841380235	0.006333429438467027	8.592840975196284e-06	
1.01940614080515	0.006373152634539353	0.006366355019076712	8.669229633113639e-06	
1.0352018554516484	0.006407556652266856	0.0064006163534184694	8.747103001737334e-06	
1.051242324952181	0.006443364375305372	0.006436278918039784	8.826498224927287e-06	
1.0675313417871697	0.006480645331224222	0.006473412241001191	8.907453552874875e-06	
1.0840727572015847	0.006519473409015627	0.006512090217072552	8.990008352125024e-06	
1.1008704821154982	0.006559927203479906	0.006552391452789951	9.074203109269297e-06	
1.117928488048752	0.006602090392731022	0.0065943996447140885	9.16007942673159e-06	
1.1352508080599522	0.006646052152584438	0.006638203994662875	9.247680008736803e-06	
1.1528415377000134	0.006691907612083157	0.0066838996661864975	9.337048635258558e-06	
1.1707048359804781	0.006739758354985492	0.006731588287122814	9.428230121155867e-06	
1.1888449263568397	0.006789712972692065	0.0067813785037269805	9.52127025729958e-06	
1.2072660977271032	0.006841887674844229	0.006833386592626578	9.61621572964878e-06	
1.225972705445816	0.006896406964699318	0.006887737137729607	9.71311401157957e-06	
1.2449691723538168	0.00695340438740056	0.006944563780228661	9.81201322371991e-06	
1.2642599898239333	0.007013023360435986	0.0070040100510253495	9.912961954283173e-06	
1.2838497188228888	0.007075418096951618	0.007066230296274623	1.0016009031542385e-05	
1.3037429909896587	0.00714075463418496	0.0071313907083552985	1.0121203238253577e-05	
1.3239445097305402	0.00720921198115948	0.007199670476454447	1.0228592955593481e-05	
1.3444590513311867	0.007280983401981287	0.007271263073161787	1.0338225721624988e-05	
1.3652914660858761	0.0073562778536698185	0.0073463776960704065	1.045014768589952e-05	
1.386446679444272	0.007435321600512311	0.007425240886449294	1.0564402937777386e-05	
1.4079296931759626	0.007518360030552233	0.007508098350687005	1.0681032681061098e-05	
1.4297455865530366	0.007605659704120427	0.007595217014520293	1.0800074221232435e-05	
1.451899517550985	0.007697510669437721	0.0076868873452005815	1.0921559723873586e-05	
1.4743967240682132	0.007794229086434819	0.007783425982890855	1.1045514693190779e-05	
1.4972425251644468	0.007896160207267607	0.007885178729945076	1.1171956107366726e-05	
1.5204423223183279	0.008003681770824472	0.007992523955572942	1.1300890132328777e-05	
1.5440016007044985	0.00811720787916419	0.008105876484073552	1.1432309316205843e-05	
1.5679259304904682	0.008237193436711258	0.008225692047755938	1.156618914254266e-05	
1.5922209681535842	0.00836413924870089	0.008352472401384798	1.1702483789340636e-05	
1.6168924578184014	0.008498597894477392	0.008486771214166649	1.184112090164855e-05	
1.6419462326147771	0.008641180514654628	0.008629200878774008	1.1981995134877506e-05	
1.667388216057011	0.008792564679921833	0.008780440405770744	1.2124960161109135e-05	
1.6932244234443516	0.008953503544794059	0.008941244607424017	1.2269818746677173e-05	
1.7194609632832076	0.009124836533620511	0.009112454819024295	1.2416310400429971e-05	
1.7461040387313935	0.009307501860930205	0.009295011460738757	1.2564095950003838e-05	
1.7731599490647525	0.009502551256616804	0.009489968811596541	1.2712738217463698e-05	
1.8006350911665105	0.009711167352294157	0.009698512453189692	1.2861677720899156e-05	
1.828535961039703	0.009934684293243238	0.009921979948910033	1.301020200486788e-05	
1.8568691553430368	0.010174612277010128	0.010161885461290286	1.3157406772865506e-05	
1.885641372950552	0.010432666893049362	0.01041994918337447	1.3302146421553465e-05	
1.9148594165354507	0.010710804358373677	0.010698132680455585	1.3442970808365512e-05	
1.9445301941784663	0.01101126402552807	0.01099868151939594	1.3578044051570796e-05	
1.974660721001155	0.011336619898646346	0.01132417692112566	1.3705039769041311e-05	
2.0052581208244957	0.011689843352576581	0.011677598629073357	1.3821005281031667e-05	
2.036329627853186	0.01207437983556667	0.012062401767990378	1.3922184760339362e-05	
2.067882588386045	0.012494243078490777	0.012482611203395007	1.400378788834882e-05	
2.0999244625529108	0.01295413126514537	0.01294293783175925	1.4059685991813168e-05	
2.132462826078452	0.013459570764168679	0.013448922357686128	1.40820115880122e-05	
2.1655053720733157	0.014017094383234806	0.014007113440784888	1.4060629501282213e-05	
2.199059912853022	0.01463446261140224	0.014625288543814457	1.3982438265375064e-05	
2.2331343817850464	0.015320937736450909	0.015312727141058635	1.3830450307740643e-05	
2.267736835164523	0.016087621476553262	0.016080546545095487	1.3582591699190588e-05	
2.302875454119006	0.01694786550384721	0.016942109102251645	1.3210166336516869e-05	
2.3385585465427567	0.01791775800621537	0.01791350289480732	1.2675969948217872e-05	
2.3747945490609914	0.019016671911604395	0.019014080016060957	1.1932181732990609e-05	
2.411592029024571	0.020267818294491997	0.020266993701159725	1.0918590426693574e-05	
2.4489596865355954	0.021698654295842508	0.021699580924827898	9.563025007398465e-06	
2.4869063565043885	0.02334079306620182	0.023343236145756972	7.790547142551808e-06	
2.5254410107383527	0.025228646615432605	0.025232010938358668	5.57150093234613e-06	
2.564572760063192	0.0273952140688017	0.027398374735659953	3.245920993733532e-06	
2.604310856476998	0.029861959535306532	0.029863151527945112	3.4432853146064104e-06	
2.6446646953377266	0.03261758807070385	0.03261460066196193	6.9994824461254555e-06	
2.6856438175845567	0.035579197637971204	0.03557033892945898	1.1115661547493058e-05	
2.727257911993673	0.03853506560646704	0.038521227047225264	1.4117778164421008e-05	
2.769516817469004	0.04109526684059574	0.041081785550552696	1.4069881368437958e-05	
2.812430525368455	0.04272797271769445	0.042721949652958696	9.439286080763177e-06	
2.8560091818661824	0.042963205670601384	0.04296476863361674	1.9773510775172934e-06	
2.9002630903514777	0.04167569327967353	0.04167553921423142	8.233244153741974e-06	
2.945202713864811	0.039171058633701454	0.03916329454693441	1.2356624322519946e-05	
2.9908386775716385	0.035984158760001946	0.03597400357343088	1.0779966897551094e-05	
3.0371817712745264	0.032614448087501836	0.0326089146808015	5.563917272994215e-06	
3.0842429519642045	0.029391713879038165	0.029391785328580645	6.784555169062817e-07	
3.1320333464101533	0.026475642534881955	0.02647819523763855	5.441812521172789e-06	
3.180564253791325	0.023912190859039395	0.023914030351442156	8.81647213890871e-06	
3.2298471483676323	0.021688506698900815	0.021687982028886544	1.0740699343005698e-05	
3.2798936821928324	0.01976801912079391	0.019764842907106013	1.1559131119095815e-05	
3.3307156878694446	0.018108489083498682	0.01810311062709013	1.161855109390977e-05	
3.3823251813463506	0.016669901035344034	0.016663020465799486	1.1192308794992564e-05	
3.43473436475976	0.015417242296182845	0.015409549122468379	1.0474342250729945e-05	
3.487955629318178	0.01432098273965856	0.014313050201420608	9.59465372150072e-06	
3.542001558232087	0.013356638872922814	0.013348900594037618	8.637314751976883e-06	
3.5968849296890193	0.012504052653552465	0.01249681484075573	7.65520652044572e-06	
3.6526187198747286	0.011746651018450299	0.011740116000718444	6.6806960269438615e-06	
3.7092161060411786	0.011070785086451663	0.011065075400509218	5.732960624512221e-06	
3.7666904696220658	0.010465175148875318	0.01046035419221081	4.822916983427942e-06	
3.8250553993966134	0.009920458059374396	0.009916546425143852	3.956599709502308e-06	
3.884324694702404	0.009428823443963215	0.009425811281554447	3.1377449911077924e-06	
3.9445123686979775	0.008983723175487181	0.008981579295559313	2.3705826315061293e-06	
4.005632651675993	0.00857963977541511	0.008578318237891637	1.6655263814114412e-06	
4.067699994427721	0.00821190161694516	0.008211346434977795	1.0600859669127364e-06	
4.130729071659682	0.007876535091615303	0.007876683552647618	7.116475515583255e-07	
4.194734785463209	0.007570145928917986	0.007570930913377361	8.839926233566889e-07	
4.259732268837781	0.007289823537015398	0.0072911751168689325	1.3523957664714264e-06	
4.325736889268946	0.007033063575741139	0.007034910099435631	1.8835720265921955e-06	
4.392764252361694	0.0067977050284278384	0.006799973842205955	2.4193377650302873e-06	
4.460830205530115	0.006581878860736052	0.006584496774892347	2.9452149127878627e-06	
4.5299508417442365	0.006383965991849373	0.0063868595704764195	3.4572344844568564e-06	
4.600142503334918	0.006202562797349324	0.006205658528551181	3.9546604270573316e-06	
4.671421785857698	0.006036452746789051	0.006039677134932977	4.437926269234609e-06	
4.743805542016518	0.005884583078277075	0.00588786268893106	4.90791592359534e-06	
4.817310885648243	0.005746045647244134	0.005749307127784476	5.365674147777653e-06	
4.891955195768907	0.005620061272388114	0.00562323136598314	5.812277813535332e-06	
4.967756120682691	0.005505967050442351	0.005508972617608421	6.248774583079066e-06	
5.044731582154526	0.005403206232104898	0.005405974291862019	6.676152060912478e-06	
5.122899779647386	0.005311320351446364	0.0053137781529874134	7.095321197738452e-06	
5.202279194625215	0.005229943386208353	0.00523201852175984	7.5071061214692784e-06	
5.282888594922542	0.005158797801455593	0.005160418371555326	7.912236236719199e-06	
5.364747039181794	0.005097692398278881	0.005098787242005181	8.311338098129167e-06	
5.447873881359371	0.005046521956594816	0.005047020961396249	8.704925296378558e-06	
5.532288775301544	0.005005268730499954	0.0050051032393035435	9.093384844783442e-06	
5.618011679391243	0.004974005930405663	0.004973109267806385	9.476958506846705e-06	
5.705062861266868	0.004952903413328312	0.004951211558148869	9.855717230186361e-06	
5.793462902614208	0.004942235907474134	0.004939688346197881	1.0229526355116797e-05	
5.883232704032601	0.004942394227732782	0.004938935032744846	1.0597998507452369e-05	
5.974393489976511	0.004953900105725341	0.004949479294586534	1.0960429983405359e-05	
6.06696681377367	0.004977425476506466	0.004972000724441175	1.1315714857968802e-05	
6.160974562720967	0.005013817354605844	0.005007356152992547	1.1662228795281184e-05	
6.25643896325932	0.005064129824008058	0.0050566122040294125	1.1997671309375905e-05	
6.353382586228693	0.005129665201443958	0.005121087175248003	1.2318850568020206e-05	
6.451828352204593	0.005212027169433567	0.005202405081756694	1.2621388085683603e-05	
6.551799536917215	0.005313189700165262	0.005302565730432718	1.2899310833259669e-05	
6.653319776754563	0.005435587025660728	0.005424036129396524	1.314448397366882e-05	
6.756413074350862	0.005582231927000765	0.005569870542635087	1.3345816596551597e-05	
6.861103804261538	0.0057568724556142275	0.005743869296469107	1.3488142795868002e-05	
6.9674167187261515	0.0059642011779363095	0.005950790307706997	1.3550638183786244e-05	
7.075376953520617	0.006210136515599504	0.0061966325151488755	1.3504575664311787e-05	
7.1850100339000935	0.006502203009782444	0.006489017061693281	1.3310158992737412e-05	
7.2963418806339915	0.006850046070255494	0.00683769955959204	1.2912127809472855e-05	
7.40939881613446	0.007266124652774247	0.007255252119764302	1.2233913724888291e-05	
7.5242075706798515	0.00776662383676558	0.007757947455444699	1.1170727208684664e-05	
7.640795288734611	0.008372592101928592	0.008366831594598417	9.584518850280956e-06	
7.759189535367103	0.009111158845227963	0.00910881065873916	7.3155510590136155e-06	
7.879418302766868	0.010016213609273057	0.010017100313215949	4.315332854504133e-06	
8.001510016862884	0.01112656762760469	0.01112909132187509	2.6336963492553005e-06	
8.125493544044346	0.012476061722380577	0.012476455900628357	6.977162962364703e-06	
8.251398197985628	0.014062365812389222	0.014055519072201447	1.250611361031918e-05	
8.379253746576957	0.015772602090359994	0.015757875319269796	1.5620596115899054e-05	
8.509090418962503	0.017271216392679953	0.017260960753415124	1.1765209352310222e-05	
8.640938912687513	0.018003268138857182	0.018008154068639353	4.931618186812872e-06	
8.774830400956196	0.017554264842602703	0.017553288714463586	1.5173796427067786e-05	
8.910796540002062	0.016065689998674762	0.01605304816728325	1.4085206617617712e-05	
9.048869476572474	0.01411405833154333	0.01411131773910649	4.323622985375894e-06	
9.189081855529167	0.012220347723216845	0.012226894652918636	7.057751011378637e-06	
9.331466827566528	0.010604418807657827	0.010610026208100363	1.2039068718998356e-05	
9.476058057049498	0.009289918496270293	0.009290162060153099	1.3697546862912336e-05	
9.622889729972897	0.008234362158403058	0.008229713166926715	1.3334095865390912e-05	
9.771996562044086	0.007385920580883647	0.007378435780039295	1.1953373429161566e-05	
9.923413806890872	0.00669997330384333	0.006691638345049	1.0137911792566083e-05	
10.0771772643966	0.0061416796488975795	0.006133931459582272	8.196846584073119e-06	
10.233323289164382	0.005684712830798098	0.005678433245198399	6.2895331025014305e-06	
10.391888799112495	0.005309368134253628	0.005305005173800579	4.506916243020118e-06	
10.552911284202958	0.005000912239397668	0.004998606223397043	2.9456901856433278e-06	
10.716428815305356	0.004748322578717646	0.004748004882105222	1.884379372164195e-06	
10.882480053198018	0.00454337206968363	0.004544834837617671	1.968340936728529e-06	
11.051104257708666	0.004379980831793293	0.00438292379202767	2.9605040175667607e-06	
11.222341296996655	0.004253766329442241	0.004257827307624555	4.188747396204195e-06	
11.39623165697915	0.004161741362674818	0.004166515702919333	5.45333724516797e-06	
11.572816450903245	0.00410212585108966	0.004107178433575873	6.711284683427871e-06	
11.752137429066462	0.004074251791845142	0.004079124178929277	7.956262074100578e-06	
11.93423698868786	0.004078551737594391	0.004082766234424084	9.19242040476944e-06	
12.119158183932093	0.004116630695470181	0.004119692781180621	1.042703053399152e-05	
12.306944736088793	0.004191430376877085	0.004192831127905074	1.1667399036418397e-05	
12.497641043909683	0.00430750340170869	0.00430672447369754	1.2918377653223828e-05	
12.691292194105861	0.004471421511337145	0.004467947683415325	1.4178694656202739e-05	
12.887943972007742	0.004692338240956113	0.004685688073836519	1.543408126241812e-05	
13.08764287239018	0.004982687664361533	0.004972484956709221	1.6643594736808473e-05	
13.290436110465315	0.005358851960770013	0.005344986162327784	1.771219606453416e-05	
13.496371633045765	0.005841159961147956	0.005824131808874167	1.843720893430238e-05	
13.705498129880782	0.006451231586018673	0.006432841310607683	1.841476152109515e-05	
13.917865045168076	0.007201282636892322	0.007185730962829185	1.6946616068667855e-05	
14.133522589243995	0.008063779336359081	0.008058200529876089	1.3462028638552397e-05	
14.35252175045488	0.00891021722703414	0.00891990125606781	1.1727197756401818e-05	
14.574914307212275	0.00946003034454182	0.009473510318452666	1.9633469432034565e-05	
14.800752840235097	0.009397570453524073	0.009390954652704685	2.5575563148133684e-05	
15.030090744981337	0.008689391648742186	0.008670687570640956	2.0425430739496614e-05	
15.262982244272472	0.007661622704064845	0.0076521039323785055	1.0680895542811138e-05	
15.499482401113475	0.006649329577848658	0.006650311452381398	5.0033783663407545e-06	
15.739647131711472	0.005794473491933205	0.005800272987293479	5.838473756421218e-06	
15.98353321869612	0.005114772273298599	0.00512167857069773	7.615576819628732e-06	
16.23119832454485	0.004586812201515751	0.004593240773314955	8.762263915922985e-06	
16.482701005216104	0.004181415529666421	0.004186786451360203	9.491819108834604e-06	
16.738100723993853	0.003873938166382667	0.0038780250791090884	1.0021721762953562e-05	
16.997457865546615	0.0036459341392496084	0.0036485961209624346	1.0467509903890597e-05	
17.26083375020432	0.0034844937112161276	0.003485587568450125	1.0878720430576462e-05	
17.528290648456405	0.003381258811289045	0.003380625740918356	1.1268543876078617e-05	
17.799891795674554	0.003331665700652978	0.003329148738399344	1.1629140169953005e-05	
18.075701407063548	0.0033345258849243014	0.003330003812756063	1.1936562933574323e-05	
18.35578469284383	0.0033919396257107593	0.003385377370086077	1.2147674608342935e-05	
18.64020787366921	0.003509494729913863	0.0035010206442270438	1.2188309635189398e-05	
18.929038196283646	0.0036966051160120684	0.0036866375842332	1.1928041639987218e-05	
19.222343949420477	0.003966487500064281	0.003955946192727054	1.113207468254623e-05	
19.52019447994806	0.004334145746862829	0.00432476598718308	9.380835001652562e-06	
19.822660209265607	0.004807650705293353	0.004802207126797902	6.00660691959537e-06	
20.12981264995304	0.0053620099836566145	0.00536330792818731	1.9082191184990188e-06	
20.441724422678867	0.005885912542444029	0.005891851489634904	9.195218510759235e-06	
20.75846927337004	0.006148785374855294	0.006148014819102203	1.6001257645858327e-05	
21.08012209064783	0.0059467385006308346	0.005936529498460638	1.444293170900557e-05	
21.406758923533914	0.005366307943762093	0.005359968408079468	6.361950749561162e-06	
21.738456999430788	0.004686314648652798	0.004687736242790493	1.5035418745650524e-06	
22.075294742380795	0.004087254603792746	0.0040926124946982995	6.067473208238183e-06	
22.417351791608088	0.003618031551815411	0.0036239926542210397	8.782105181247302e-06	
22.764709020347887	0.0032713501782864456	0.0032760962393190898	1.0362312684562882e-05	
23.1174485549675	0.0030276936869299137	0.00303027119938112	1.1296006370609076e-05	
23.47565379438362	0.002870011803595398	0.002869930590983685	1.180818787368869e-05	
23.839409429780538	0.0027871024963552443	0.0027842089158318507	1.1976452805336705e-05	
24.20880146463373	0.0027738426480438524	0.002768331290205722	1.1786434926289902e-05	
24.583917235044	0.002830893547316617	0.002823391728195912	1.1142206617269849e-05	
24.964845430386426	0.0029643406259677128	0.0029560399057705373	9.843547084038511e-06	
25.351676114279368	0.0031843095940504917	0.003177093558760099	7.5365955096507116e-06	
25.744500745878433	0.003498846569577741	0.0034951558011523096	3.702933034434879e-06	
26.143412201500308	0.0038931066192026235	0.00389456854092906	2.6689405199264403e-06	
26.548504796581717	0.004280522401064651	0.0042838855862033015	9.961230821080197e-06	
26.959874307978602	0.00446423917607472	0.004460994264748491	1.4101441761303805e-05	
27.377617996610834	0.00427678571349674	0.004269467289188187	9.942336621782695e-06	
27.801834630457815	0.003821710184761858	0.0038203127494508145	1.920382595138754e-06	
28.232624507910387	0.003332794154063618	0.003337113867811702	5.351779636445397e-06	
28.670089481484574	0.002933842507581823	0.0029395513352410674	9.295083039900361e-06	
29.114332981902788	0.0026483665788704968	0.002652278499463542	1.1416201198341215e-05	
29.565460042548164	0.0024662283173012257	0.002466741788222123	1.2319557419928495e-05	
30.0235773242978	0.0023744098656262778	0.0023711996108875255	1.2294976611358885e-05	
30.488793140740842	0.002365803612415355	0.0023596688513100508	1.138611438652923e-05	
30.961217483787163	0.0024406526564893505	0.0024334673123550766	9.442495867361395e-06	
31.440962049673153	0.002604732854506817	0.00259925322749232	6.1789132786167945e-06	
31.928140265370157	0.002860596495696343	0.0028594974341540863	2.4846124619024646e-06	
32.42286731540228	0.0031783309948581464	0.0031811636706615054	7.389254312296029e-06	
32.925260169079685	0.003436894181059315	0.0034366982679855758	1.3210578221115129e-05	
33.435437608153904	0.003436061996133567	0.0034298627871775446	1.1620065291518562e-05	
33.95352025490161	0.003139790591994234	0.0031377295625692903	3.719724059420824e-06	
34.479630600643624	0.002747558059409777	0.0027519566400870626	6.3083064659416e-06	
35.01389303470575	0.0024182987777936473	0.0024236939670685357	1.0919651799794505e-05	
35.556433873828425	0.0021953929672789358	0.0021974271151824084	1.2964040919562853e-05	
36.107381392031996	0.002075735461588715	0.0020730706101875383	1.3056223078574381e-05	
36.666865850944866	0.0020510237724542125	0.002044978891787984	1.1507591088738472e-05	
37.23501953060145	0.002119198641074779	0.0021130462426504552	8.33066489711645e-06	
37.81197676071744	0.0022822843005026097	0.0022798112551219553	4.239610416028627e-06	
38.397873952449665	0.002527018140473701	0.0025290439449373895	7.1057783909722705e-06	
38.99284963064802	0.0027704949763032757	0.002770604818483067	1.3415019021715751e-05	
39.59704446660722	0.0028260060005464147	0.0028201105104907133	1.2268824296875196e-05	
40.21060131132589	0.0026064764690292394	0.0026053156670320862	4.320509075763429e-06	
40.83366522928125	0.0022832305713352107	0.002288443093778733	8.861879130285653e-06	
41.46638353272696	0.002019417712367472	0.002023362516744825	1.335855622356469e-05	
42.108905816522395	0.0018609418860465199	0.0018594175261369336	1.4225021359910706e-05	
42.76138399350171	0.0018072905241415748	0.0018015754006044545	1.226557376351064e-05	
43.42397233039088	0.0018544807867922426	0.0018492810201929425	8.146705933771284e-06	
44.096827484281306	0.0020003308517059287	0.001999840254402068	5.7407487784143055e-06	
44.78010853966855	0.0022175144777713328	0.002219260581182302	1.1997987048670034e-05	
45.47397704606499	0.0023852545728476914	0.0023808848368733113	1.5454052313915073e-05	
46.17859705619533	0.002320676306840307	0.00231667005418486	8.258241791162954e-06	
46.894135164783904	0.00206372953560157	0.0020678964430785704	9.136304865719995e-06	
47.62076054794297	0.0018126993683315682	0.0018159462249122463	1.4969576328720869e-05	
48.35864500317141	0.001659451534197488	0.0016562374246479367	1.5417068238694085e-05	
49.10796298997312	0.0016158857957947247	0.00160978973140383	1.1780951188137565e-05	
49.86889167110482	0.001679126319292683	0.0016766585817871815	7.44618566206496e-06	
50.641610954463076	0.0018381908331727916	0.0018396076051891712	1.2033903734182822e-05	
51.42630353562007	0.0020222258122021748	0.0020185273485038954	1.7784385889664713e-05	
52.22315494101898	0.002049192122822938	0.0020438711715071475	1.208738741270209e-05	
53.03235357183818	0.001855501799438579	0.001858503526569075	1.2506255340605663e-05	
53.854090748535334	0.0016268833194573356	0.0016262611753677146	1.8474354169588852e-05	
54.688560756081706	0.0014887749073209157	0.0014811684633811903	1.640656173878211e-05	
55.53596088989733	0.0014640411012470044	0.0014585656404603486	9.849503051877313e-06	
56.39649150249797	0.0015493746943438648	0.001549583369342203	1.17400893597588e-05	
57.27035605086487	0.0017133359904020617	0.0017079545257168134	1.9913100043959835e-05	
58.15776114454846	0.001819699819295081	0.0018099035293326403	1.3784928801794082e-05	
59.05891659451753	0.001708566678068628	0.0017144088371926585	1.1543660084665805e-05	
59.974035462765215	0.001498428551638142	0.0014999804453733891	2.240014116548952e-05	
60.90333411268367	0.0013594341081894555	0.0013523435457697271	1.7436369133578956e-05	
61.847032260219336	0.0013360337202879533	0.0013355972495749538	1.1953074455242834e-05	
62.80535302582078	0.001425050036451943	0.00142516510687177	2.277493375491552e-05	
63.778522987191536	0.0015744625799826502	0.0015623795130043812	2.226702590979116e-05	
64.76677223286032	0.0016103951449079514	0.0016211808843551126	1.347156579694499e-05	
65.77033441658139	0.0014510813825914198	0.0014649955203254693	4.066580106844165e-05	
66.78944681257751	0.0012837232107721273	0.0012830750366614326	2.8722916518855327e-05	
67.82435037163955	0.0012224428252424202	0.0012405069620262258	4.163682928697855e-05	
68.87528977809474	0.001280026012820385	0.0012823662065207522	7.795775040973046e-05	
69.94251350765792	0.0014136449505466559	0.0013744497169398367	7.48064234124288e-05	
71.02627388617911	0.0014551128986053613	0.0016048701070847855	0.00020022267967824612	
72.12682714930152	0.001310013247814119	0.0009707439561872907	0.0003392693308969941	
73.24443350304374	0.0011658951546743967	0.0011001465953296098	0.00012472073802457807	
74.37935718532088	0.0011340511648239857	0.001136563483749961	2.8356671095955665e-06	
75.53186652841877	0.0012180778488145678	0.0011380651747734582	0.00011076532294899968	
76.7022340224364	0.0013283502695413056	0.0011245849352277935	0.00020376729552312994	
77.89073637971123	0.0012723555124113804	0.0011106396972530423	0.000227696983744526	
79.09765460024283	0.0011190168001286485	0.0011130945155968391	0.00018523461541619326	
80.32327403813038	0.0010510374196148527	0.0011328589344261775	0.0001209558943767978	
81.5678844690394	0.001105754756707191	0.0011486182058767617	4.479323291187743e-05	
82.83178015871405	0.001213612168693523	0.0011494258342372072	6.482105337954729e-05	
84.11525993255103	0.001177879179969099	0.0011388509837111037	0.0001324057121587574	
85.41862724625115	0.001037194717580226	0.0011221798013509251	0.00014123693605920426	
86.74219025756646	0.0009822659743697808	0.0011026296470075018	0.00012040145528873294	
88.08626189915832	0.00104862055818681	0.0010818355344933393	9.160928620815496e-05	
89.45115995258467	0.0011321434972517176	0.0010605948246041844	7.396214247446476e-05	
90.83720712343391	0.0010496528915063094	0.0010392862695749999	8.218432230262176e-05	
92.24473111762269	0.0009363224050867159	0.001018070843317097	8.771886596084341e-05	
93.67406471887617	0.0009390065709611144	0.0009969831376408348	9.0106146598531e-05	
95.1255458674087	0.0010317871315676248	0.0009759683511007707	9.234709806758079e-05	
96.59951773982377	0.0010225091384616746	0.0009548879775918285	7.936732208771503e-05	
98.09632883025184	0.0009027723927202314	0.0009335010873317191	5.596745913587886e-05	
99.61633303274554	0.0008727797868726579	0.0009114215822309741	5.716864475157227e-05	
101.15988972495167	0.0009520304506700424	0.0008880720241505802	9.185802901427757e-05	
102.72736385307937	0.0009654897027145147	0.0008628637408905814	0.00011231072069805241	
104.31912601818526	0.0008544131410045537	0.000837547321160783	8.395585402167806e-05	
105.93555256379533	0.0008254697027121072	0.0008336682266894245	4.732085224660528e-05	
107.57702566488457	0.0009019071154342967	0.0008977006108672536	5.196791142136066e-05	
109.24393341823551	0.0008943247032283278	0.0009177162811803176	9.890706142628236e-05	
110.93666993419627	0.0007928679424230345	0.0008936274681273858	0.00011256667953745919	
112.65563542986153	0.0007951929181687307	0.0008683259196101593	8.575397487707615e-05	
114.40123632369622	0.0008668446161519914	0.0008468153659603678	3.086662444846733e-05	
116.17388533162597	0.0008056136162137305	0.00082838264904746	5.5622552244700616e-05	
117.9740015646163	0.0007387774504658365	0.0008122721470647044	7.392317566809157e-05	
119.802010627764	0.0007909879679862625	0.0007981568073019443	5.381213638720348e-05	
121.65834472092367	0.0008047332748452981	0.000786238199803079	3.430050106252815e-05	
123.54344274089367	0.000715131855451945	0.0007778201091686391	6.743721805316816e-05	
125.45775038518534	0.0007267440899562525	0.0007778590052657486	6.999553208211133e-05	
127.40172025740017	0.0007766908248408046	0.0007744493638452535	4.213816918656482e-05	
129.3758119742398	0.0006974208491134188	0.0007136800457866197	1.630327112328906e-05	
131.3804922741741	0.0006825196415590006	0.0007011983607072958	5.2943244493171176e-05	
133.41623512779302	0.0007391713054570199	0.0006922431288424313	5.075307957307873e-05	
135.48352184986857	0.0006728353433466175	0.0006831240429069701	3.064013292493429e-05	
137.58284121315285	0.0006508958739423795	0.000673935873560826	3.9322813699740583e-05	
139.71468956393986	0.0007042209719734612	0.0006648689774637278	4.036318811823734e-05	
141.879570939417	0.0006396137043907627	0.0006560609562220978	3.4777344145929984e-05	
144.07799718683648	0.0006283170770319397	0.0006476223755383026	3.4470876036699325e-05	
146.31048808453184	0.0006708380731423225	0.0006396611865138707	3.225742146525557e-05	
148.57757146481032	0.0006017224597689429	0.0006322996672884712	3.8810379787967754e-05	
150.87978333874923	0.0006161681803766115	0.0006256847517945718	2.9044714128137513e-05	
153.2176680229263	0.0006292122381256416	0.0006199843816333336	2.9964103638741757e-05	
155.5917782681133	0.0005693169215502786	0.0006153417630193678	4.618997500161052e-05	
158.00267538996428	0.0006112740824150444	0.0006117133480153591	1.7958117469957755e-05	
160.45092940172842	0.0005744137157412773	0.0006084600332777923	4.258666336649127e-05	
162.9371191490193	0.0005580106885158019	0.0006037242767065414	5.7434167388212265e-05	
165.46183244667284	0.0005868021499425799	0.0005946106766113527	1.1990441200259865e-05	
168.02566621772516	0.0005293144930930873	0.0005798112084846312	5.772837560594549e-05	
170.6292266345446	0.0005657440141639286	0.0005618946266239782	5.2944517633277137e-05	
173.27312926215015	0.0005267036130851373	0.0005446044239962856	2.2948813835927805e-05	
175.9579992037507	0.0005276922097834304	0.0005296750824456944	5.707907418195424e-05	
178.68447124853947	0.0005302387051832703	0.0005170780057925465	1.6307448136563036e-05	
181.45319002177868	0.0004971469349128842	0.0005062336268029372	4.1997186158599994e-05	
184.2648101372089	0.0005252022971534799	0.0004965973374805971	3.23806969246578e-05	
187.11999635182175	0.00047767681559441754	0.0004877827747648721	2.5802802710698046e-05	
190.019423723029	0.000510671953122205	0.0004795385308083215	3.7908670062477126e-05	
192.9637777682679	0.0004643710251996106	0.0004717046582432964	1.3715247935397382e-05	
195.95375462707955	0.000492635479965373	0.0004641790175961469	3.742705851081446e-05	
198.99006122569847	0.00045257045230675185	0.0004568953738103411	6.474241365908872e-06	
202.0734154441926	0.00047561598401495197	0.00044980987705744275	3.491285140012766e-05	
205.20454628619316	0.000439909747856732	0.00044289281712462124	3.632265434536081e-06	
208.38419405125447	0.0004610937856869604	0.00043612356738438965	3.219321397285006e-05	
211.6131105098844	0.00042602519138816754	0.00042948744414516947	4.240234745024777e-06	
214.892059081287	0.0004484865741122379	0.000422973723955614	2.95019152840313e-05	
218.22181501385919	0.0004121035551487724	0.00041657437012202066	7.3451587045104675e-06	
221.60316556848443	0.0004354312564542895	0.0004102832004897747	2.6002828387537148e-05	
225.03691020466627	0.00040076340109402664	0.0004040953343924058	1.2310286043874197e-05	
228.5238607695462	0.00041810709385564756	0.00039800681919038454	2.0286279076620244e-05	
232.06484168985054	0.0003952175440737901	0.00039201437423070214	1.8025837652525875e-05	
235.66069016681035	0.00039490469958517816	0.0003861152127804354	1.1414092426881986e-05	
239.3122563741041	0.00039523609947471556	0.00038030691650710563	2.2244459373231127e-05	
243.0204036588648	0.0003725997353217392	0.0003745873458656561	2.1106680126877323e-06	
246.78600874580337	0.00038955086959159205	0.00036895457534434384	2.081180488367522e-05	
250.60996194449422	0.0003637277452378734	0.00036340684613414683	1.2241764031692771e-05	
254.4931673598731	0.0003659115967871556	0.00035794253115266545	1.0711871306235449e-05	
258.43654310599635	0.0003681499742631105	0.00035256010892461507	1.9403829670026366e-05	
262.4410215231124	0.00034464976723443087	0.0003472581438774156	4.931258956029125e-06	
266.507549398097	0.0003549016113567738	0.0003420352713292931	1.4005920424412855e-05	
270.63708818830384	0.0003481361825731517	0.00033689018594211046	1.6528583481713204e-05	
274.8306142488838	0.00032956930840886034	0.0003318216327553517	2.943336606450222e-06	
279.08911906362675	0.00033854934177295965	0.0003268284001595824	1.2918522470514185e-05	
283.4136094793798	0.00033401187574105655	0.0003219093143393254	1.5601514487323745e-05	
287.80510794409827	0.0003154835225044325	0.00031706323483815687	5.0967143796349855e-06	
292.26465274858515	0.0003180409562356333	0.00031228905098754724	8.494421115112779e-06	
296.7932982719762	0.0003222487464755162	0.00030758567900556735	1.4975354630973433e-05	
301.3921152310292	0.00030711519487050526	0.00030295205961896167	1.0371750194556154e-05	
306.0621909332746	0.00029704419066634594	0.0002983871560971195	1.3722960333110143e-06	
310.80462953409153	0.0003014407652964468	0.0002938899526125391	9.432798943790907e-06	
315.6205522977641	0.00030254040846229525	0.0002894594528619273	1.3337513452110747e-05	
320.5110978625849	0.00029081568862051514	0.00028509467889680233	1.0203595030320003e-05	
325.47742251006514	0.0002797729000865205	0.00028079467012366463	3.383149784849292e-06	
330.52070043831674	0.00027795267252939105	0.000276558482442333	4.224226667729877e-06	
335.6421240396705	0.0002808273897286182	0.00027238518749761383	9.522290874979722e-06	
340.8429041825955	0.00027971026185718005	0.00026827387202453713	1.1525567610655893e-05	
346.1242704979875	0.0002721444467338721	0.000264223637271332	1.0150710272053127e-05	
351.4874716698928	0.0002627196739327683	0.0002602335984873958	6.746282795284794e-06	
356.9337757307372	0.00025571294256329657	0.0002563028844659245	2.771419922346746e-06	
362.46447036112943	0.000252045973454374	0.0002524306371327836	1.363758577043718e-06	
368.08086319431027	0.0002505640370062399	0.0002486160111747158	4.298522612211365e-06	
373.7842821253185	0.00024966089866841547	0.0002448581737011905	6.514191414817539e-06	
379.57607562494815	0.00024821003203756234	0.00024115630393517083	7.894125204180812e-06	
385.45761305857025	0.00024582674747509217	0.00023750959292886248	8.576784904222452e-06	
391.43028500989345	0.00024266397815623817	0.00023391724330113517	8.7748792810213e-06	
397.49550360974456	0.00023906993058161048	0.00023037846899383544	8.69681043056172e-06	
403.6547028699399	0.00023535100775104846	0.00022689249504462765	8.500123915799988e-06	
409.9093390223323	0.0002316822249327606	0.0002234585573743537	8.27505720260673e-06	
416.26089086311043	0.00022809943401339014	0.00022007590258718974	8.044628109156991e-06	
422.71086010243414	0.00022451220921251627	0.00021674378778212025	7.769738412654342e-06	
429.2607717194863	0.00022072216505809975	0.00021346148037445402	7.3560972131947106e-06	
435.91217432302693	0.0002164777936596377	0.00021022825792627305	6.668066629238096e-06	
442.6666405175339	0.00021162045524015683	0.0002070434079848524	5.559160987875341e-06	
449.52576727501685	0.00020632876238936015	0.00020390622792821	3.923479166679167e-06	
456.4911763125926	0.0002013174629902366	0.00020081602481704887	1.7552651243075577e-06	
463.56451447591087	0.0001977045818599256	0.0001977721152524465	8.201533626793228e-07	
470.74745412852144	0.0001963109843947566	0.00019477382523871978	3.4475922479639415e-06	
478.04169354727435	0.00019642341762407924	0.00019182049005096388	5.53404205497354e-06	
485.4489573238469	0.0001950688892082053	0.00018891145410681974	6.158025661054004e-06	
492.97099677249224	0.00018981277239946912	0.00018604607084207563	4.599864200494202e-06	
500.60959034410683	0.00018359903321126574	0.00018322370258975218	1.1816000559393163e-06	
508.36654404671106	0.0001817169951831281	0.00018044372046236288	2.7997271188223648e-06	
516.2436918724502	0.00018281638767775682	0.00017770550423706725	5.378871639451638e-06	
524.242896231207	0.00017881031940738726	0.00017500844224347737	4.412142073046171e-06	
532.3660483909357	0.00017252499784691668	0.00017235193125389242	2.73043488865749e-07	
540.6150689248177	0.00017294014908522152	0.00016973537637576854	4.106388701690432e-06	
548.9919081653474	0.00017147603612600924	0.00016715819094624757	4.5840765662636625e-06	
557.4985466654523	0.00016485578020454547	0.00016461979642859063	3.1387840983581717e-07	
566.1369956667598	0.00016593217761334765	0.00016211962231037525	4.290608371666025e-06	
574.909297575119	0.00016210479104942143	0.0001596571060033348	3.202079749781569e-06	
583.8175264434902	0.00015851344511843172	0.0001572316927447276	2.3048246321589562e-06	
592.8637884623186	0.00015882187822502852	0.00015484283550013867	4.147283335288285e-06	
602.0502224575035	0.0001529592367512411	0.00015248999486762603	1.0098480346644923e-06	
611.379000396087	0.00015427950466759648	0.00015017263898313408	4.141265280623936e-06	
620.8523278997751	0.00014834783461248924	0.00014789024342710418	8.826501736346598e-07	
630.4724447664181	0.00014935403339593923	0.00014564229113222241	3.822105207034953e-06	
640.2416254995708	0.00014445817524611672	0.00014342827229224878	1.7807364229762435e-06	
650.1621798462554	0.00014359137345119614	0.00014124768427188072	2.8496147663563516e-06	
660.2364533430635	0.00014191412378684862	0.00013910003151760802	3.2089705210781886e-06	
670.4668278707137	0.00013744329943430816	0.00013698482546952147	5.906840680353702e-07	
680.8557222172046	0.0001380840669162104	0.0001349015844740441	3.31954587883675e-06	
691.4055926496942	0.00013513108458489804	0.00013284983369755323	2.7449386002803366e-06	
702.1189334952396	0.00013126050226921384	0.00013082910504087073	4.315045801308622e-07	
712.9982777305363	0.00013091041017912524	0.00012883893705459797	2.478556023713174e-06	
724.0461975807946	0.00013009579490840044	0.0001268788748552768	3.222481769464986e-06	
735.2653051278958	0.00012689014530632708	0.00012494847004235988	2.3760477764109485e-06	
746.6582529279726	0.00012367741264319038	0.00012304728061597565	9.189676120696421e-07	
758.2277346385576	0.0001217854669338703	0.00012117487089547625	8.134704603039074e-07	
769.9764856554507	0.00012068781099338203	0.00011933081143875654	1.7698434562794254e-06	
781.9072837594538	0.00011959539122914284	0.00011751467896233701	2.3448443282847588e-06	
794.0229497731273	0.00011820082968612011	0.00011572605626220052	2.5914796382912406e-06	
806.3263482277227	0.00011656105106266263	0.00011396453213537833	2.6460454415439e-06	
818.82038804045	0.00011480338402926552	0.00011222970130227885	2.6084972267841547e-06	
831.5080232022387	0.00011297578498241086	0.00011052116432975425	2.510372634313596e-06	
844.3922534761538	0.0001110247544258249	0.00010883852755490246	2.313392446832175e-06	
857.4761251066391	0.00010885913933456446	0.00010718140300959887	1.92726428472152e-06	
870.7627315397452	0.00010653180288485531	0.00010554940834575774	1.2661559973137605e-06	
884.2552141545192	0.00010446901488575923	0.00010394216676131899	5.340695476921943e-07	
897.9567630057271	0.00010330557664382518	0.0001023593069269596	1.2225936337919564e-06	
911.8706175780853	0.00010282297153162282	0.00010080046291352737	2.117318991162322e-06	
926.0000675521785	0.00010123392567258935	9.926527412019618e-05	2.0555888261119326e-06	
940.3484535822448	9.841036369887195e-05	9.775338520334119e-05	7.818052202610766e-07	
954.9191680860141	9.747712977145925e-05	9.626444600613294e-05	1.4500248957406872e-06	
969.715656046784	9.677279719412584e-05	9.479811148884955e-05	2.010679368815439e-06	
984.7414158279239	9.389738719760209e-05	9.33540416599057e-05	5.536865415078235e-07	
1000.0	9.378955567155553e-05	9.193190150759789e-05	1.9056160508181332e-06	


==> data/fig_delay_quadvf_bode_40.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0054118828807187555	1.2129702591687625e-05	
0.10154950161807173	0.005424263851159186	0.00541213569162864	1.212836110166693e-05	
0.10312301278878754	0.005424523276890389	0.005412396415748292	1.212699509551661e-05	
0.10472090554055413	0.005424790826154535	0.005412665301462024	1.2125604074423632e-05	
0.10634355766636439	0.005425066754025711	0.0054129426049928	1.2124187527998846e-05	
0.10799135281311975	0.005425351323631497	0.0054132285906522614	1.2122744933975293e-05	
0.1096646805723366	0.005425644806410056	0.005413523531098908	1.2121275757882205e-05	
0.11136393657225817	0.005425947482375599	0.005413827707604679	1.2119779452724095e-05	
0.11308952257139368	0.0054262596403925395	0.005414141410330248	1.2118255458654708e-05	
0.11484184655350702	0.0054265815784585855	0.005414464938609317	1.2116703202617566e-05	
0.11662132282407707	0.005426913603997136	0.005414798601242225	1.211512209800018e-05	
0.11842837210825283	0.005427256034159231	0.005415142716799162	1.211351154426009e-05	
0.12026342165032622	0.005427609196135441	0.005415497613933361	1.2111870926559119e-05	
0.12212690531474645	0.0054279734274780105	0.00541586363170457	1.2110199615363192e-05	
0.12401926368869937	0.005428349076433596	0.005416241119913192	1.2108496966038296e-05	
0.12594094418627644	0.005428736502287014	0.005416630439445425	1.210676231845801e-05	
0.12789240115425762	0.005429136075716311	0.005417031962629828	1.2104994996551273e-05	
0.12987409597953362	0.005429548179159614	0.005417446073605662	1.2103194307884594e-05	
0.13188649719819254	0.005429973207194128	0.0054178731687034585	1.2101359543191018e-05	
0.13393008060629666	0.005430411566927731	0.005418313656838202	1.2099489975925317e-05	
0.13600532937237603	0.005430863678403595	0.005418767959915632	1.2097584861758344e-05	
0.13811273415166478	0.005431329975018294	0.0054192365132520294	1.2095643438096685e-05	
0.14025279320210793	0.005431810903953884	0.005419719766008066	1.2093664923568495e-05	
0.1424260125021654	0.005432306926624429	0.005420218181637144	1.2091648517486496e-05	
0.1446329058704415	0.005432818519137507	0.00542073223834876	1.2089593399315375e-05	
0.14687399508716817	0.005433346172771236	0.005421262429587456	1.208749872809904e-05	
0.14914981001757044	0.005433890394467337	0.005421809264527867	1.2085363641888533e-05	
0.15146088873714358	0.0054344517073408516	0.00542237326858648	1.208318725713329e-05	
0.1538077776588715	0.005435030651207098	0.005422954983950686	1.2080968668074985e-05	
0.15619103166241588	0.005435627783126487	0.005423554970125779	1.2078706946095656e-05	
0.15861121422530794	0.0054362436779678445	0.0054241738045004975	1.2076401139072982e-05	
0.16106889755617235	0.005436878928990934	0.005424812082931858	1.2074050270690944e-05	
0.16356466273001555	0.0054375341484488495	0.00542547042034992	1.2071653339735648e-05	
0.1660990998256107	0.005438209968211049	0.0054261494513832545	1.2069209319376145e-05	
0.16867280806501112	0.005438907040407755	0.005426849831005875	1.2066717156415351e-05	
0.1712863959552255	0.005439626038096534	0.0054275722352064015	1.2064175770506546e-05	
0.17394048143208848	0.005440367655951882	0.005428317361680324	1.2061584053361637e-05	
0.17663569200636045	0.005441132610978662	0.0054290859305461915	1.2058940867922372e-05	
0.17937266491209122	0.005441921643250303	0.005429878685086652	1.2056245047501458e-05	
0.18215204725728248	0.005442735516672695	0.00543069639251526	1.2053495394910094e-05	
0.18497449617688488	0.005443575019774745	0.005431539844770059	1.2050690681528246e-05	
0.18784067898816573	0.005444440966526612	0.005432409859334907	1.2047829646372873e-05	
0.1907512733484843	0.005445334197186709	0.005433307280089669	1.2044910995123529e-05	
0.19370696741551147	0.005446255579178514	0.005434232978190336	1.2041933399100086e-05	
0.1967084600099325	0.005447206007998417	0.005435187852980248	1.2038895494226507e-05	
0.19975646078067044	0.005448186408155774	0.005436172832933646	1.2035795879946861e-05	
0.20285169037266976	0.0054491977341464114	0.005437188876632768	1.2032633118111115e-05	
0.2059948805972802	0.005450240971460936	0.005438236973779866	1.2029405731812411e-05	
0.20918677460527996	0.005451317137629182	0.005439318146245472	1.2026112204186824e-05	
0.21242812706258082	0.0054524272833022715	0.0054404334491543775	1.2022750977181812e-05	
0.215719704328655	0.005453572493373758	0.005441583972010833	1.2019320450261791e-05	
0.21906228463772706	0.0054547538881414455	0.0054427708398645264	1.201581897908179e-05	
0.22245665828277353	0.005455972624511519	0.005443995214519	1.201224487411601e-05	
0.22590362780237347	0.005457229897246689	0.005445258295784232	1.2008596399209741e-05	
0.22940400817045398	0.005458526940260196	0.005446561322775161	1.2004871770124922e-05	
0.23295862698897662	0.005459865027957506	0.005447905575258084	1.200106915299155e-05	
0.2365683246836085	0.005461245476627704	0.005449292375046871	1.1997186662713981e-05	
0.2402339547024262	0.0054626696458866635	0.005450723087451084	1.1993222361338696e-05	
0.243956383717698	0.005464138940174127	0.005452199122778177	1.1989174256335864e-05	
0.24773649183079302	0.005465654810306995	0.005453721937892049	1.1985040298814676e-05	
0.2515751727802653	0.005467218755091224	0.005455293037830339	1.1980818381709631e-05	
0.2554733341531623	0.005468832322994797	0.005456913977482979	1.1976506337851135e-05	
0.2594318975996074	0.005470497113884431	0.005458586363334642	1.1972101937990812e-05	
0.26345179905070754	0.005472214780828768	0.005460311855273819	1.1967602888744217e-05	
0.2675339889398373	0.005473987031970941	0.005462092168471463	1.1963006830458984e-05	
0.27167943242735193	0.005475815632473577	0.005463929075332245	1.195831133499212e-05	
0.2758891096287819	0.005477702406539429	0.005465824407521604	1.1953513903410471e-05	
0.28016401584656353	0.005479649239510991	0.005467780058071995	1.1948611963584379e-05	
0.2845051618053608	0.0054816580800526905	0.005469797983571858	1.194360286772072e-05	
0.28891357389103245	0.005483730942419305	0.005471880206441054	1.1938483889753341e-05	
0.2933902943933029	0.005485869908814605	0.005474028817296698	1.1933252222672807e-05	
0.29793638175219256	0.005488077131844315	0.005476245977413523	1.1927904975710041e-05	
0.30255291080826724	0.005490354837067749	0.005478533921283132	1.192243917143942e-05	
0.30724097305676445	0.00549270532565273	0.00548089495927674	1.1916851742744664e-05	
0.31200167690565833	0.00549513097713862	0.005483331480416259	1.1911139529657607e-05	
0.3168361479377224	0.0054976342523125705	0.005485845955258814	1.1905299276092337e-05	
0.3217455291766536	0.005500217696204384	0.005488440938900119	1.1899327626408497e-05	
0.32673098135731937	0.005502883941205672	0.005491119074102367	1.189322112185836e-05	
0.33179368320019265	0.005505635710319319	0.005493883094552683	1.188697619687101e-05	
0.33693483169003946	0.0055084758205456216	0.005496735828258496	1.1880589175181197e-05	
0.3421556423589239	0.005511407186411764	0.005499680201086494	1.1874056265793662e-05	
0.3474573495735992	0.005514432823651802	0.005502719240452351	1.1867373558777102e-05	
0.35284120682735126	0.005517555853044597	0.005505856079168674	1.1860537020868685e-05	
0.3583084870363649	0.005520779504417698	0.005509093959459154	1.185354249088814e-05	
0.3638604828406817	0.005524107120825563	0.00551243623714734	1.1846385674963345e-05	
0.3694985069098218	0.0055275421629110465	0.00551588638602897	1.1839062141512413e-05	
0.37522389225314035	0.00553108821345963	0.005519448002437308	1.1831567316041872e-05	
0.3810379925349945	0.00553474898215636	0.005523124810011509	1.1823896475668251e-05	
0.3869421823947922	0.005538528310556225	0.005526920664678692	1.18160447434345e-05	
0.39293785777200174	0.005542430177279159	0.005530839559860961	1.1808007082328047e-05	
0.39902643623619527	0.005546458703441729	0.005534885631919418	1.1799778289039275e-05	
0.4052093573222091	0.005550618158338223	0.005539063165847883	1.1791352987428847e-05	
0.41148808287049476	0.005554912965384682	0.005543376601229866	1.1782725621696848e-05	
0.41786409737274555	0.005559347708340252	0.005547830538473225	1.177389044919006e-05	
0.4243389083228771	0.005563927137821221	0.005552429745337765	1.1764841532929456e-05	
0.43091404657344795	0.005568656178124012	0.005557179163772198	1.1755572733712278e-05	
0.4375910666976019	0.005573539934374531	0.00556208391707775	1.1746077701869555e-05	
0.4443715473566186	0.0055785837000223645	0.005567149317416956	1.1736349868620064e-05	
0.45125709167315986	0.005583792964699582	0.0055723808736874315	1.172638243696166e-05	
0.4582493276102989	0.0055891734224651915	0.005577784299781613	1.171616837214897e-05	
0.4653499083564233	0.005594730980457723	0.005583365523254996	1.1705700391665674e-05	
0.4725605127161014	0.005600471767979969	0.0055891306944268505	1.1694970954696946e-05	
0.4798828455070056	0.0056064021460414904	0.005595086195939095	1.1683972251050264e-05	
0.4873186379629853	0.005612528717386358	0.0056012386528007	1.1672696189531503e-05	
0.49486964814338685	0.005618858337035425	0.00560759494294703	1.1661134385664544e-05	
0.5025376613487146	0.005625398123374565	0.005614162208345461	1.1649278148810492e-05	
0.5103244905427329	0.00563215546982249	0.005620947866680935	1.1637118468568404e-05	
0.5182319767811088	0.00563913805711419	0.005627959623657477	1.1624646000466886e-05	
0.5262619896466971	0.0056463538662386605	0.0056352054859543435	1.1611851050855583e-05	
0.5344164276915693	0.005653811192072347	0.005642693774878216	1.159872356097955e-05	
0.5426972188858914	0.005661518657752862	0.005650433140755978	1.1585253090180378e-05	
0.5511063210737586	0.005669485229840789	0.005658432578115918	1.157142879813163e-05	
0.559645722436092	0.005677720234320972	0.005666701441708691	1.1557239426096677e-05	
0.5683174419607084	0.005686233373498613	0.005675249463423405	1.1542673277091853e-05	
0.5771235299196736	0.0056950347438497065	0.00568408677015829	1.152771819492986e-05	
0.5860660683540517	0.005704134854889907	0.005693223902710076	1.1512361542017311e-05	
0.595147171566167	0.0057135446491309895	0.0057026718357511795	1.1496590175861303e-05	
0.604368986619493	0.005723275523199402	0.005712441998969207	1.1480390424157617e-05	
0.6137336938462858	0.005733339350197404	0.005722546299449203	1.1463748058408937e-05	
0.6232435073630855	0.005743748503393699	0.005732997145385553	1.1446648265906796e-05	
0.6329006755942035	0.005754515881337529	0.0057438074712174445	1.1429075620021782e-05	
0.6427074818033226	0.005765654934497825	0.00575499076428947	1.1411014048613252e-05	
0.6526662446333333	0.005777179693537498	0.00576656109314737	1.1392446800488638e-05	
0.6627793186545348	0.00578910479934205	0.005778533137588068	1.1373356409701844e-05	
0.6730490949213316	0.0058014455349317574	0.005790922220593192	1.1353724657580776e-05	
0.6834780015375548	0.0058142178593977335	0.005803744342286284	1.133353253227534e-05	
0.6940685042305437	0.005827438444014166	0.0058170162160659745	1.1312760185653222e-05	
0.7048231069341222	0.005841124710692367	0.005830755307080632	1.1291386887321104e-05	
0.7157443523806098	0.005855294872956756	0.00584497987322448	1.1269390975578356e-05	
0.7268348227020044	0.005869967979638942	0.005859709008851356	1.1246749804998345e-05	
0.7380971400404808	0.005885163961503703	0.005874962691419619	1.1223439690443255e-05	
0.7495339671683494	0.005900903681040034	0.005890761831301399	1.1199435847148048e-05	
0.7611480081176202	0.005917208985671906	0.005907128325010547	1.1174712326609644e-05	
0.7729420088193235	0.005934102764666989	0.005924085112127465	1.114924194787349e-05	
0.784918757752735	0.005951609010047733	0.005941656236224938	1.1122996223890397e-05	
0.7970810866046624	0.0059697528818381754	0.005959866910128155	1.1095945282472157e-05	
0.8094318709389453	0.005988560778011821	0.005978743585873992	1.1068057781416406e-05	
0.8219740308763326	0.006008060409541536	0.0059983140297702455	1.1039300817266256e-05	
0.8347105317848907	0.006028280880991827	0.006018607402994865	1.1009639827139063e-05	
0.847644384981113	0.006049252777137794	0.00603965434821908	1.0979038483034894e-05	
0.8607786484418896	0.0060710082561438485	0.006061487082787156	1.0947458577917925e-05	
0.8741164275275125	0.0060935811498897315	0.006084139499039851	1.0914859902817562e-05	
0.8876608757158821	0.006117007072092104	0.006107647272429316	1.0881200114104252e-05	
0.9014151953480897	0.006141323534937894	0.006132047978141044	1.0846434590070173e-05	
0.9153826383855528	0.006166570075021448	0.006157381217014277	1.0810516275705545e-05	
0.9295665071788846	0.00619278838946273	0.006183688751637348	1.0773395514620185e-05	
0.9439701552486742	0.006220022483179214	0.006211014653589748	1.0735019866799859e-05	
0.9585969880783669	0.006248318828391424	0.006239405462909947	1.069533391080106e-05	
0.9734504639194281	0.006277726537562866	0.0062689103609885445	1.0654279028844511e-05	
0.9885340946089864	0.006308297551111077	0.006299581358222287	1.0611793173045036e-05	
1.0038514464001433	0.006340086841380235	0.006331473497917914	1.0567810610853275e-05	
1.01940614080515	0.006373152634539353	0.006364645078108233	1.052226164750897e-05	
1.0352018554516484	0.006407556652266856	0.006399157893139308	1.0475072323113092e-05	
1.051242324952181	0.006443364375305372	0.006435077497110488	1.0426164081541644e-05	
1.0675313417871697	0.006480645331224222	0.006472473491502175	1.0375453408200286e-05	
1.0840727572015847	0.006519473409015627	0.006511419839614551	1.032285143310508e-05	
1.1008704821154982	0.006559927203479906	0.006551995210769169	1.0268263495474279e-05	
1.117928488048752	0.006602090392731022	0.006594283357600953	1.0211588665428593e-05	
1.1352508080599522	0.006646052152584438	0.006638373530198053	1.0152719217845902e-05	
1.1528415377000134	0.006691907612083157	0.006684360931340291	1.0091540052826019e-05	
1.1707048359804781	0.006739758354985492	0.006732347217653685	1.0027928056378062e-05	
1.1888449263568397	0.006789712972692065	0.0067824410521514665	9.961751394199162e-06	
1.2072660977271032	0.006841887674844229	0.006834758714385583	9.892868730315342e-06	
1.225972705445816	0.006896406964699318	0.006889424775304358	9.821128361338597e-06	
1.2449691723538168	0.00695340438740056	0.006946572844922794	9.746367255698074e-06	
1.2642599898239333	0.007013023360435986	0.007006346402086446	9.668409985723691e-06	
1.2838497188228888	0.007075418096951618	0.007068899716978292	9.587067538744664e-06	
1.3037429909896587	0.00714075463418496	0.007134398878615911	9.502135991272408e-06	
1.3239445097305402	0.00720921198115948	0.007203022941457383	9.413395028060192e-06	
1.3444590513311867	0.007280983401981287	0.007274965207430639	9.320606285043128e-06	
1.3652914660858761	0.0073562778536698185	0.007350434662286475	9.22351149202621e-06	
1.386446679444272	0.007435321600512311	0.007429657588227232	9.121830387271415e-06	
1.4079296931759626	0.007518360030552233	0.007512879378375903	9.015258371853434e-06	
1.4297455865530366	0.007605659704120427	0.007600366582939931	8.903463866610561e-06	
1.451899517550985	0.007697510669437721	0.00769240922203256	8.78608532874817e-06	
1.4743967240682132	0.007794229086434819	0.007789323406217929	8.662727878318404e-06	
1.4972425251644468	0.007896160207267607	0.007891454313161397	8.532959476985576e-06	
1.5204423223183279	0.008003681770824472	0.00799917957756397	8.396306592420867e-06	
1.5440016007044985	0.00811720787916419	0.008112913162175816	8.252249271198377e-06	
1.5679259304904682	0.008237193436711258	0.008233109790539846	8.100215531240406e-06	
1.5922209681535842	0.00836413924870089	0.008360270037741467	7.93957497153128e-06	
1.6168924578184014	0.008498597894477392	0.008494946194502202	7.769631482084298e-06	
1.6419462326147771	0.008641180514654628	0.008637749043296967	7.589614921609595e-06	
1.667388216057011	0.008792564679921833	0.00878935571387085	7.398671614753077e-06	
1.6932244234443516	0.008953503544794059	0.00895051882094835	7.1958535070467605e-06	
1.7194609632832076	0.009124836533620511	0.009122077130817639	6.980105807591832e-06	
1.7461040387313935	0.009307501860930205	0.00930496805808168	6.7502529533662514e-06	
1.7731599490647525	0.009502551256616804	0.009500242362092926	6.50498275761247e-06	
1.8006350911665105	0.009711167352294157	0.009709081498168714	6.2428286812072714e-06	
1.828535961039703	0.009934684293243238	0.009932818186460943	5.962150334817625e-06	
1.8568691553430368	0.010174612277010128	0.010172960897600924	5.661112669744308e-06	
1.885641372950552	0.010432666893049362	0.010431223127089382	5.337665027474161e-06	
1.9148594165354507	0.010710804358373677	0.010709558550373538	4.989522685099208e-06	
1.9445301941784663	0.01101126402552807	0.011010203431197603	4.614156656592633e-06	
1.974660721001155	0.011336619898646346	0.011335728014430956	4.208804522628234e-06	
2.0052581208244957	0.011689843352576581	0.01168909909291898	3.7705320250685154e-06	
2.036329627853186	0.01207437983556667	0.012073756522576968	3.2964204692390534e-06	
2.067882588386045	0.012494243078490777	0.012493707201944758	2.78409277972491e-06	
2.0999244625529108	0.01295413126514537	0.012953640964396787	2.233288888845878e-06	
2.132462826078452	0.013459570764168679	0.013459073979751188	1.6514704004368718e-06	
2.1655053720733157	0.014017094383234806	0.0140165266290363	1.0804262403230795e-06	
2.199059912853022	0.01463446261140224	0.014633744337150407	7.488624786551016e-07	
2.2331343817850464	0.015320937736450909	0.015319971302163261	1.1091152810015746e-06	
2.267736835164523	0.016087621476553262	0.01608628787892208	1.8916725399852798e-06	
2.302875454119006	0.01694786550384721	0.016946021242525738	2.8452397029510153e-06	
2.3385585465427567	0.01791775800621537	0.017915232973554487	3.917515713651118e-06	
2.3747945490609914	0.019016671911604395	0.0190132701459921	5.0917922653604535e-06	
2.411592029024571	0.020267818294491997	0.020263325220914265	6.350183863744213e-06	
2.4489596865355954	0.021698654295842508	0.021692857244198133	7.6579727668192e-06	
2.4869063565043885	0.02334079306620182	0.023333527002561156	8.946094868948296e-06	
2.5254410107383527	0.025228646615432605	0.025219883791192266	1.008458158262371e-05	
2.564572760063192	0.0273952140688017	0.027385219591141867	1.0842882264657245e-05	
2.604310856476998	0.029861959535306532	0.029851513463771247	1.0842360619471083e-05	
2.6446646953377266	0.03261758807070385	0.0326081672984338	9.553671681509147e-06	
2.6856438175845567	0.035579197637971204	0.035572712354134395	6.678366822549221e-06	
2.727257911993673	0.03853506560646704	0.038532354967628864	5.649286426126609e-06	
2.769516817469004	0.04109526684059574	0.04109338892380062	1.22047835931699e-05	
2.812430525368455	0.04272797271769445	0.04272079189601721	1.8963102326300842e-05	
2.8560091818661824	0.042963205670601384	0.04295066309382099	1.9327416093493523e-05	
2.9002630903514777	0.04167569327967353	0.041666729997567084	1.3480306970468565e-05	
2.945202713864811	0.039171058633701454	0.039167356708749525	1.3820340336504792e-05	
2.9908386775716385	0.035984158760001946	0.03597860018852768	1.8671976763096683e-05	
3.0371817712745264	0.032614448087501836	0.032604683580634765	1.9316247276647305e-05	
3.0842429519642045	0.029391713879038165	0.02938079346475195	1.639427253878653e-05	
3.1320333464101533	0.026475642534881955	0.02646661604457235	1.2279775198722837e-05	
3.180564253791325	0.023912190859039395	0.02390623400901164	8.659542599627294e-06	
3.2298471483676323	0.021688506698900815	0.0216854632101181	6.5945224303585715e-06	
3.2798936821928324	0.01976801912079391	0.019767200628535146	6.443602278708603e-06	
3.3307156878694446	0.018108489083498682	0.018109135068532577	7.419894012995236e-06	
3.3823251813463506	0.016669901035344034	0.01667136032839951	8.649560667584658e-06	
3.43473436475976	0.015417242296182845	0.015419014484050354	9.777659625138758e-06	
3.487955629318178	0.01432098273965856	0.014322705080586823	1.0717214405476e-05	
3.542001558232087	0.013356638872922814	0.01335805835502998	1.1468608294638834e-05	
3.5968849296890193	0.012504052653552465	0.01250499847848174	1.2056106340800975e-05	
3.6526187198747286	0.011746651018450299	0.011747012088950834	1.2507522034551912e-05	
3.7092161060411786	0.011070785086451663	0.011070492963126715	1.2848024072443587e-05	
3.7666904696220658	0.010465175148875318	0.010464191632654142	1.3098669502993425e-05	
3.8250553993966134	0.009920458059374396	0.009918766326061418	1.3276505118635066e-05	
3.884324694702404	0.009428823443963215	0.009426421785147425	1.3395128622567497e-05	
3.9445123686979775	0.008983723175487181	0.008980620608291249	1.3465316926591291e-05	
4.005632651675993	0.00857963977541511	0.008575852976664402	1.3495591214887946e-05	
4.067699994427721	0.00821190161694516	0.008207452790714161	1.3492686070559095e-05	
4.130729071659682	0.007876535091615303	0.007871450493066437	1.346192511251675e-05	
4.194734785463209	0.007570145928917986	0.007564454849265098	1.3407516542769772e-05	
4.259732268837781	0.007289823537015398	0.007283557612340271	1.333278374067264e-05	
4.325736889268946	0.007033063575741139	0.007026256322971882	1.3240344543155288e-05	
4.392764252361694	0.0067977050284278384	0.006790391540133667	1.3132250491539582e-05	
4.460830205530115	0.006581878860736052	0.0065740956101788435	1.3010095004256068e-05	
4.5299508417442365	0.006383965991849373	0.006375750713552566	1.287509744346237e-05	
4.600142503334918	0.006202562797349324	0.006193954418107465	1.2728168434737352e-05	
4.671421785857698	0.006036452746789051	0.006027491348799244	1.2569960537463312e-05	
4.743805542016518	0.005884583078277075	0.005875309880792553	1.240090738884159e-05	
4.817310885648243	0.005746045647244134	0.005736502996427556	1.2221253696892733e-05	
4.891955195768907	0.005620061272388114	0.005610292631290217	1.203107788542545e-05	
4.967756120682691	0.005505967050442351	0.0054960169825339356	1.1830308755203244e-05	
5.044731582154526	0.005403206232104898	0.005393120372739847	1.1618737188523046e-05	
5.122899779647386	0.005311320351446364	0.0053011453621601935	1.1396023664816398e-05	
5.202279194625215	0.005229943386208353	0.005219726886942972	1.1161702155665004e-05	
5.282888594922542	0.005158797801455593	0.005148588275693505	1.0915180817263566e-05	
5.364747039181794	0.005097692398278881	0.00508753906568694	1.0655739791068447e-05	
5.447873881359371	0.005046521956594816	0.005036474607110446	1.0382526360071831e-05	
5.532288775301544	0.005005268730499954	0.00499537751280754	1.0094547697921011e-05	
5.618011679391243	0.004974005930405663	0.004964321086384498	9.790661513530657e-06	
5.705062861266868	0.004952903413328312	0.004943474948208496	9.469565080212988e-06	
5.793462902614208	0.004942235907474134	0.00493311318297063	9.129783531067193e-06	
5.883232704032601	0.004942394227732782	0.004933625462139278	8.769659063040545e-06	
5.974393489976511	0.004953900105725341	0.0049455317605569425	8.387344129642794e-06	
6.06696681377367	0.004977425476506466	0.004969501503392974	7.98080442239725e-06	
6.160974562720967	0.005013817354605844	0.005006378268215453	7.547842670118279e-06	
6.25643896325932	0.005064129824008058	0.005057211556083987	7.086164602426847e-06	
6.353382586228693	0.005129665201443958	0.005123297676557431	6.593529503158403e-06	
6.451828352204593	0.005212027169433567	0.005206232523456885	6.068072728373828e-06	
6.551799536917215	0.005313189700165262	0.005307980036033885	5.508988313370794e-06	
6.653319776754563	0.005435587025660728	0.005430961565694914	4.917998145937117e-06	
6.756413074350862	0.005582231927000765	0.0055781733749216715	4.30262632630775e-06	
6.861103804261538	0.0057568724556142275	0.005753342323676516	3.6837875082215997e-06	
6.9674167187261515	0.0059642011779363095	0.005961133769004236	3.113430788175182e-06	
7.075376953520617	0.006210136515599504	0.006207431192806267	2.7088323988147608e-06	
7.1850100339000935	0.006502203009782444	0.006499714386699133	2.66863834403582e-06	
7.2963418806339915	0.006850046070255494	0.006847571943318386	3.142016819448214e-06	
7.40939881613446	0.007266124652774247	0.007263392207008065	4.082115516195796e-06	
7.5242075706798515	0.00776662383676558	0.007763276700987033	5.366843092492845e-06	
7.640795288734611	0.008372592101928592	0.008368186155174182	6.902850799556031e-06	
7.759189535367103	0.009111158845227963	0.009105187677251202	8.600964288367906e-06	
7.879418302766868	0.010016213609273057	0.010008213867734364	1.0307588165710564e-05	
8.001510016862884	0.01112656762760469	0.011116410031633387	1.169361642926135e-05	
8.125493544044346	0.012476061722380577	0.012464584250610953	1.2066040203187595e-05	
8.251398197985628	0.014062365812389222	0.014052256857001684	1.0154549610727687e-05	
8.379253746576957	0.015772602090359994	0.01576779114781932	4.9267979886222e-06	
8.509090418962503	0.017271216392679953	0.01727021271561791	8.668630792366817e-06	
8.640938912687513	0.018003268138857182	0.017995737875012626	1.5432954613228293e-05	
8.774830400956196	0.017554264842602703	0.017549141138016623	9.161679296588456e-06	
8.910796540002062	0.016065689998674762	0.016063333317855897	1.4960388706376064e-05	
9.048869476572474	0.01411405833154333	0.014105788404806356	1.462350326834738e-05	
9.189081855529167	0.012220347723216845	0.012215045434951803	8.207223167119188e-06	
9.331466827566528	0.010604418807657827	0.010603970791457683	5.986802242496112e-06	
9.476058057049498	0.009289918496270293	0.009291741751420515	8.489067152281063e-06	
9.622889729972897	0.008234362158403058	0.008236135130730102	1.0775347884767466e-05	
9.771996562044086	0.007385920580883647	0.0073864052788344585	1.2133060645691035e-05	
9.923413806890872	0.00669997330384333	0.006698709836355562	1.2778775740254504e-05	
10.0771772643966	0.0061416796488975795	0.00613864067834083	1.2943412629559442e-05	
10.233323289164382	0.005684712830798098	0.00568008635604361	1.2788171795528009e-05	
10.391888799112495	0.005309368134253628	0.0053034393261323235	1.2417132993433081e-05	
10.552911284202958	0.005000912239397668	0.004994002309355368	1.1896130369274356e-05	
10.716428815305356	0.004748322578717646	0.00474075747530639	1.1266593733393493e-05	
10.882480053198018	0.00454337206968363	0.004535465972395145	1.0554622342751646e-05	
11.051104257708666	0.004379980831793293	0.0043720265322839255	9.776905399439074e-06	
11.222341296996655	0.004253766329442241	0.004246028366068292	8.944869441727379e-06	
11.39623165697915	0.004161741362674818	0.004154449695672444	8.068183454247952e-06	
11.572816450903245	0.00410212585108966	0.00409546881029546	7.158845635520585e-06	
11.752137429066462	0.004074251791845142	0.00406836746312856	6.23780752255482e-06	
11.93423698868786	0.004078551737594391	0.004073517123353854	5.347989985689966e-06	
12.119158183932093	0.004116630695470181	0.004112448034566647	4.580212413652441e-06	
12.306944736088793	0.004191430376877085	0.004188010076504114	4.109837198556517e-06	
12.497641043909683	0.00430750340170869	0.004304643353081802	4.175348956844995e-06	
12.691292194105861	0.004471421511337145	0.004468783678048213	4.896972487841132e-06	
12.887943972007742	0.004692338240956113	0.004689426667961846	6.174335899998121e-06	
13.08764287239018	0.004982687664361533	0.004978840741081887	7.83160867682004e-06	
13.290436110465315	0.005358851960770013	0.00535328350285144	9.691385315843012e-06	
13.496371633045765	0.005841159961147956	0.005833133642345705	1.1503308796126512e-05	
13.705498129880782	0.006451231586018673	0.006440546895845535	1.2783684141733568e-05	
13.917865045168076	0.007201282636892322	0.0071893112772478075	1.2553124980534905e-05	
14.133522589243995	0.008063779336359081	0.008054691729779441	9.087953041840048e-06	
14.35252175045488	0.00891021722703414	0.008908909288674622	1.869544474519218e-06	
14.574914307212275	0.00946003034454182	0.00946124350306965	1.2518040092906154e-05	
14.800752840235097	0.009397570453524073	0.009387205713511843	1.923518686005028e-05	
15.030090744981337	0.008689391648742186	0.008677010051169562	1.2788666224427314e-05	
15.262982244272472	0.007661622704064845	0.007661442564254629	1.1789928305710928e-06	
15.499482401113475	0.006649329577848658	0.006656316264935962	8.915102264674287e-06	
15.739647131711472	0.005794473491933205	0.005800568687719061	1.3888179184464519e-05	
15.98353321869612	0.005114772273298599	0.005116507762674685	1.5840287225420694e-05	
16.23119832454485	0.004586812201515751	0.004583937139915341	1.6040399766795146e-05	
16.482701005216104	0.004181415529666421	0.004174984680384261	1.5275931134310988e-05	
16.738100723993853	0.003873938166382667	0.0038653343224619888	1.3978004111655892e-05	
16.997457865546615	0.0036459341392496084	0.003636473081396249	1.2373526548251947e-05	
17.26083375020432	0.0034844937112161276	0.0034752800399347845	1.058099238392188e-05	
17.528290648456405	0.003381258811289045	0.0033731331890663506	8.666513045180493e-06	
17.799891795674554	0.003331665700652978	0.0033251784250519383	6.685482842940607e-06	
18.075701407063548	0.0033345258849243014	0.0033299124098004037	4.750651016226678e-06	
18.35578469284383	0.0033919396257107593	0.0033890909330500847	3.2712934132126257e-06	
18.64020787366921	0.003509494729913863	0.0035079261608316425	3.3646198937831993e-06	
18.929038196283646	0.0036966051160120684	0.0036954433695801925	5.152094416580403e-06	
19.222343949420477	0.003966487500064281	0.003964532858002043	7.541096154633886e-06	
19.52019447994806	0.004334145746862829	0.004330146418482221	9.861541357370582e-06	
19.822660209265607	0.004807650705293353	0.004801015679535568	1.1431407058299419e-05	
20.12981264995304	0.0053620099836566145	0.005353860004140346	1.1439646796923522e-05	
20.441724422678867	0.005885912542444029	0.005878494601103489	1.0284446607374878e-05	
20.75846927337004	0.006148785374855294	0.006141959277756679	9.820644305885194e-06	
21.08012209064783	0.0059467385006308346	0.0059425454292385705	6.108162149450707e-06	
21.406758923533914	0.005366307943762093	0.00536855732157056	6.471333815965519e-06	
21.738456999430788	0.004686314648652798	0.004689501393106019	1.249110487329065e-05	
22.075294742380795	0.004087254603792746	0.004086074977155671	1.5013804296348044e-05	
22.417351791608088	0.003618031551815411	0.0036121864367470655	1.4738682458364794e-05	
22.764709020347887	0.0032713501782864456	0.0032629572522017395	1.294948040646422e-05	
23.1174485549675	0.0030276936869299137	0.003019136630312847	1.0413956177765655e-05	
23.47565379438362	0.002870011803595398	0.002863092277477641	7.5336409375412396e-06	
23.839409429780538	0.0027871024963552443	0.0027827846050911763	4.6158307175351294e-06	
24.20880146463373	0.0027738426480438524	0.0027721864265811344	2.6794792958169555e-06	
24.583917235044	0.002830893547316617	0.002831048102850901	4.250155519814862e-06	
24.964845430386426	0.0029643406259677128	0.0029646097915027375	7.476777986507726e-06	
25.351676114279368	0.0031843095940504917	0.0031824388111383797	1.0801788084996594e-05	
25.744500745878433	0.003498846569577741	0.0034928947430044764	1.3407541008298782e-05	
26.143412201500308	0.0038931066192026235	0.00388330921954035	1.4030835478213262e-05	
26.548504796581717	0.004280522401064651	0.0042708643811200184	1.129022144693599e-05	
26.959874307978602	0.00446423917607472	0.00445953259358786	6.066190440375751e-06	
27.377617996610834	0.00427678571349674	0.004277962701321547	6.905967613452215e-06	
27.801834630457815	0.003821710184761858	0.003823203325711831	1.3013165968288264e-05	
28.232624507910387	0.003332794154063618	0.0033290720559489184	1.5169672129265385e-05	
28.670089481484574	0.002933842507581823	0.0029259919927433317	1.360644840771877e-05	
29.114332981902788	0.0026483665788704968	0.0026402455195635847	1.0176900755665677e-05	
29.565460042548164	0.0024662283173012257	0.0024607956579174232	6.144584926892752e-06	
30.0235773242978	0.0023744098656262778	0.0023726181874038936	3.1421266212824553e-06	
30.488793140740842	0.002365803612415355	0.00236658089877466	5.204785622177159e-06	
30.961217483787163	0.0024406526564893505	0.0024412832696204135	9.381878869951987e-06	
31.440962049673153	0.002604732854506817	0.0026017423606331763	1.329020338762009e-05	
31.928140265370157	0.002860596495696343	0.0028518229400163716	1.5580295614830883e-05	
32.42286731540228	0.0031783309948581464	0.003166565025300852	1.4066458279684277e-05	
32.925260169079685	0.003436894181059315	0.003430352544180871	7.2019762311301285e-06	
33.435437608153904	0.003436061996133567	0.0034371570901892043	7.327063530081777e-06	
33.95352025490161	0.003139790591994234	0.0031395218209203262	1.4662306159668258e-05	
34.479630600643624	0.002747558059409777	0.0027407646873248456	1.5661486893425874e-05	
35.01389303470575	0.0024182987777936473	0.0024094884779222265	1.1889285107280606e-05	
35.556433873828425	0.0021953929672789358	0.0021898989808785837	6.526644980519861e-06	
36.107381392031996	0.002075735461588715	0.0020749282069599537	3.913310470583838e-06	
36.666865850944866	0.0020510237724542125	0.0020523402787381594	8.23890937898266e-06	
37.23501953060145	0.002119198641074779	0.0021178128598939843	1.3341250092681402e-05	
37.81197676071744	0.0022822843005026097	0.002274127656680997	1.6771539998602944e-05	
38.397873952449665	0.002527018140473701	0.002513986032945494	1.5902818450144363e-05	
38.99284963064802	0.0027704949763032757	0.0027630567362540146	7.996874985978523e-06	
39.59704446660722	0.0028260060005464147	0.0028270830850810565	9.334922584498495e-06	
40.21060131132589	0.0026064764690292394	0.002602705392941131	1.7194429691001884e-05	
40.83366522928125	0.0022832305713352107	0.0022733028681546086	1.5359416124423557e-05	
41.46638353272696	0.002019417712367472	0.0020123484950465465	8.585554352550665e-06	
42.108905816522395	0.0018609418860465199	0.0018599715524799643	5.066118257298839e-06	
42.76138399350171	0.0018072905241415748	0.0018081675491290632	1.083700977542347e-05	
43.42397233039088	0.0018544807867922426	0.0018500515767279153	1.6735097563513622e-05	
44.096827484281306	0.0020003308517059287	0.0019873759889209525	1.9086651786650266e-05	
44.78010853966855	0.0022175144777713328	0.0022045557362079726	1.3833375079355236e-05	
45.47397704606499	0.0023852545728476914	0.0023838864556655725	6.491860534311561e-06	
46.17859705619533	0.002320676306840307	0.0023170913767015743	1.8458566888926465e-05	
46.894135164783904	0.00206372953560157	0.002052123305895047	1.745698919052426e-05	
47.62076054794297	0.0018126993683315682	0.0018061699993887127	8.681998050733757e-06	
48.35864500317141	0.001659451534197488	0.0016594356174829082	9.385541029456232e-06	
49.10796298997312	0.0016158857957947247	0.0016128342309769056	1.7682102505684135e-05	
49.86889167110482	0.001679126319292683	0.0016652354101474808	2.2588661857677494e-05	
50.641610954463076	0.0018381908331727916	0.0018206123288620122	1.8796038808432285e-05	
51.42630353562007	0.0020222258122021748	0.0020182417739480567	6.452106160304853e-06	
52.22315494101898	0.002049192122822938	0.002043787764483358	2.075454413881396e-05	
53.03235357183818	0.001855501799438579	0.0018429815047764702	1.8065116879252608e-05	
53.854090748535334	0.0016268833194573356	0.0016244812440219085	1.0808953066553467e-05	
54.688560756081706	0.0014887749073209157	0.0014869362892862398	2.3046871106544658e-05	
55.53596088989733	0.0014640411012470044	0.0014453212009314482	3.301788693914552e-05	
56.39649150249797	0.0015493746943438648	0.0015217037452392402	2.920093830936191e-05	
57.27035605086487	0.0017133359904020617	0.0017080904852354772	1.0541336287588587e-05	
58.15776114454846	0.001819699819295081	0.0017959429097639062	4.6787944500533344e-05	
59.05891659451753	0.001708566678068628	0.0016662289880637622	4.291272905668665e-05	
59.974035462765215	0.001498428551638142	0.001492752654637085	5.730171182669102e-06	
60.90333411268367	0.0013594341081894555	0.0013536232383070087	4.094474750251084e-05	
61.847032260219336	0.0013360337202879533	0.0012711489950310336	7.65390153463711e-05	
62.80535302582078	0.001425050036451943	0.0013772531115692317	6.22539476929459e-05	
63.778522987191536	0.0015744625799826502	0.0015500868718426428	5.9897730068962566e-05	
64.76677223286032	0.0016103951449079514	0.0014702036216644805	0.0001402646795817849	
65.77033441658139	0.0014510813825914198	0.0013740660770857026	0.00013619069569503132	
66.78944681257751	0.0012837232107721273	0.0012997279068722443	9.747236381259876e-05	
67.82435037163955	0.0012224428252424202	0.0012454365118848593	5.92934013348052e-05	
68.87528977809474	0.001280026012820385	0.001389452889512002	0.00021378634223944042	
69.94251350765792	0.0014136449505466559	0.001587372602977007	0.0003310303106930428	
71.02627388617911	0.0014551128986053613	0.0013395798117468239	0.00017551182617588651	
72.12682714930152	0.001310013247814119	0.0012466224733351772	6.449561505367894e-05	
73.24443350304374	0.0011658951546743967	0.001187347182630002	2.5228871711537592e-05	
74.37935718532088	0.0011340511648239857	0.001139041563295123	0.00010197520738825873	
75.53186652841877	0.0012180778488145678	0.0010994339655600708	0.00018229552276502884	
76.7022340224364	0.0013283502695413056	0.0010770038651474764	0.00025209372133199175	
77.89073637971123	0.0012723555124113804	0.00108160039064345	0.00025645391666988715	
79.09765460024283	0.0011190168001286485	0.0011060024786134876	0.00019900779140026692	
80.32327403813038	0.0010510374196148527	0.0011304298406538456	0.0001238499896598775	
81.5678844690394	0.001105754756707191	0.0011441301860378086	3.8916989135803664e-05	
82.83178015871405	0.001213612168693523	0.001146885278704432	6.962576092509687e-05	
84.11525993255103	0.001177879179969099	0.0011413610174731267	0.00014373906884232405	
85.41862724625115	0.001037194717580226	0.0011297119692845411	0.00015409822238690644	
86.74219025756646	0.0009822659743697808	0.0011132858737585437	0.00013105653824684938	
88.08626189915832	0.00104862055818681	0.0010930650888578539	9.513472803223407e-05	
89.45115995258467	0.0011321434972517176	0.001070026886584082	6.569699936911995e-05	
90.83720712343391	0.0010496528915063094	0.0010452529604340697	7.663869175057373e-05	
92.24473111762269	0.0009363224050867159	0.0010198306135005596	8.746917452939403e-05	
93.67406471887617	0.0009390065709611144	0.0009946770965455444	9.241398380763919e-05	
95.1255458674087	0.0010317871315676248	0.000970412847155183	9.757400794862627e-05	
96.59951773982377	0.0010225091384616746	0.0009473339701636179	8.644203142396378e-05	
98.09632883025184	0.0009027723927202314	0.0009254613773411324	5.673433589354387e-05	
99.61633303274554	0.0008727797868726579	0.0009046201762078072	4.5333789233598554e-05	
101.15988972495167	0.0009520304506700424	0.000884526882958499	8.491815493429393e-05	
102.72736385307937	0.0009654897027145147	0.0008649487053419305	0.00011829590575826477	
104.31912601818526	0.0008544131410045537	0.0008464111178639528	9.495106393726906e-05	
105.93555256379533	0.0008254697027121072	0.0008349143904593744	4.638119808011272e-05	
107.57702566488457	0.0009019071154342967	0.0008752595947702977	9.820149188810288e-05	
109.24393341823551	0.0008943247032283278	0.0009864401859479349	0.00016111849077430273	
110.93666993419627	0.0007928679424230345	0.0009313927692826895	0.00014189618867683983	
112.65563542986153	0.0007951929181687307	0.0008803658154800457	0.00010674695602999578	
114.40123632369622	0.0008668446161519914	0.0008492197939974821	4.041079007725245e-05	
116.17388533162597	0.0008056136162137305	0.0008273583085737686	4.929954717037075e-05	
117.9740015646163	0.0007387774504658365	0.0008103084354220774	7.219433128279627e-05	
119.802010627764	0.0007909879679862625	0.0007962854052561698	5.180458627607609e-05	
121.65834472092367	0.0008047332748452981	0.0007846920421143464	3.937400268569447e-05	
123.54344274089367	0.000715131855451945	0.0007757995256654262	6.919618790293553e-05	
125.45775038518534	0.0007267440899562525	0.0007714548425764266	5.371352045425318e-05	
127.40172025740017	0.0007766908248408046	0.0007803122697002015	3.355687606353295e-05	
129.3758119742398	0.0006974208491134188	0.0009344642573388831	0.0002750805696087294	
131.3804922741741	0.0006825196415590006	0.0006311543659167687	0.0001055249291331722	
133.41623512779302	0.0007391713054570199	0.0006667141133143258	7.84707863822839e-05	
135.48352184986857	0.0006728353433466175	0.000669190534670332	2.4937094960414473e-05	
137.58284121315285	0.0006508958739423795	0.0006653228933542719	3.5991255147977665e-05	
139.71468956393986	0.0007042209719734612	0.0006593509074274161	4.578385505444099e-05	
141.879570939417	0.0006396137043907627	0.0006525749951311884	3.353026525527512e-05	
144.07799718683648	0.0006283170770319397	0.0006455459158986283	3.287388426237427e-05	
146.31048808453184	0.0006708380731423225	0.0006385599524681741	3.343723742051949e-05	
148.57757146481032	0.0006017224597689429	0.0006318164560245975	3.856020344089414e-05	
150.87978333874923	0.0006161681803766115	0.0006254797281220521	2.9035056719735363e-05	
153.2176680229263	0.0006292122381256416	0.0006197034807515943	2.975639886921872e-05	
155.5917782681133	0.0005693169215502786	0.0006146264671846643	4.545329073624406e-05	
158.00267538996428	0.0006112740824150444	0.0006103169412904535	1.7697805559638872e-05	
160.45092940172842	0.0005744137157412773	0.0006066015176203648	4.2167221674930485e-05	
162.9371191490193	0.0005580106885158019	0.0006026815758662235	5.4269986273642134e-05	
165.46183244667284	0.0005868021499425799	0.0005966373797782969	1.0410028756383275e-05	
168.02566621772516	0.0005293144930930873	0.0005858207473840006	6.137500685866563e-05	
170.6292266345446	0.0005657440141639286	0.0005694737931852622	5.290516123536937e-05	
173.27312926215015	0.0005267036130851373	0.000550642057409692	2.9561528445304002e-05	
175.9579992037507	0.0005276922097834304	0.0005331709986996446	6.160650605061316e-05	
178.68447124853947	0.0005302387051832703	0.000518587158934738	1.787111434953056e-05	
181.45319002177868	0.0004971469349128842	0.0005065941769756933	4.502975351324868e-05	
184.2648101372089	0.0005252022971534799	0.0004964284663950514	3.363978255236735e-05	
187.11999635182175	0.00047767681559441754	0.0004874518102627321	2.7034794335858356e-05	
190.019423723029	0.000510671953122205	0.0004792400431177287	3.871638327784599e-05	
192.9637777682679	0.0004643710251996106	0.0004715316092551278	1.4103409037872987e-05	
195.95375462707955	0.000492635479965373	0.0004641683892456251	3.763482054588182e-05	
198.99006122569847	0.00045257045230675185	0.0004570545031430105	6.667869726612984e-06	
202.0734154441926	0.00047561598401495197	0.00045013106326401695	3.4682946341010686e-05	
205.20454628619316	0.000439909747856732	0.0004433612886057165	3.993204359754288e-06	
208.38419405125447	0.0004610937856869604	0.0004367217785558821	3.167615940852267e-05	
211.6131105098844	0.00042602519138816754	0.00043019735530436704	4.786483344211312e-06	
214.892059081287	0.0004484865741122379	0.0004237779723380027	2.8767326411725103e-05	
218.22181501385919	0.0004121035551487724	0.00041745683117184405	7.86762937088176e-06	
221.60316556848443	0.0004354312564542895	0.0004112292151634854	2.5081415779057477e-05	
225.03691020466627	0.00040076340109402664	0.0004050917560029918	1.26333571950377e-05	
228.5238607695462	0.00041810709385564756	0.00039904196568608377	1.9254981705988716e-05	
232.06484168985054	0.0003952175440737901	0.0003930779340477735	1.7981629221926264e-05	
235.66069016681035	0.00039490469958517816	0.00038719813113011485	1.0515829756374062e-05	
239.3122563741041	0.00039523609947471556	0.00038140127687264126	2.1684998083015606e-05	
243.0204036588648	0.0003725997353217392	0.0003756862545922116	3.1247045791986374e-06	
246.78600874580337	0.00038955086959159205	0.0003700520532721154	1.977051796537471e-05	
250.60996194449422	0.0003637277452378734	0.00036449772899532225	1.2587629260743274e-05	
254.4931673598731	0.0003659115967871556	0.0003590223792081584	9.692866248951693e-06	
258.43654310599635	0.0003681499742631105	0.0003536251256431194	1.881616265797436e-05	
262.4410215231124	0.00034464976723443087	0.00034830510311668905	5.880706287522752e-06	
266.507549398097	0.0003549016113567738	0.0003430614523269327	1.2885997587012818e-05	
270.63708818830384	0.0003481361825731517	0.0003378933153776901	1.6250811622980417e-05	
274.8306142488838	0.00032956930840886034	0.00033279983315903465	4.024582956080158e-06	
279.08911906362675	0.00033854934177295965	0.00032778014398569924	1.1832374092185056e-05	
283.4136094793798	0.00033401187574105655	0.0003228333830803858	1.5282209655568324e-05	
287.80510794409827	0.0003154835225044325	0.0003179586826159302	5.959798638224296e-06	
292.26465274858515	0.0003180409562356333	0.0003131551721180248	7.4815835886156835e-06	
296.7932982719762	0.0003222487464755162	0.0003084219790911096	1.4304045415206135e-05	
301.3921152310292	0.00030711519487050526	0.00030375822977254284	1.067497684229378e-05	
306.0621909332746	0.00029704419066634594	0.0002991630499499219	2.146725483331707e-06	
310.80462953409153	0.0003014407652964468	0.00029463556579729797	8.452838162936002e-06	
315.6205522977641	0.00030254040846229525	0.0002901749047007344	1.2790051413146513e-05	
320.5110978625849	0.00029081568862051514	0.0002857801960539533	1.0416930945901644e-05	
325.47742251006514	0.0002797729000865205	0.0002814505720120732	4.233060959484341e-06	
330.52070043831674	0.00027795267252939105	0.00027718516819648056	3.4152703908083855e-06	
335.6421240396705	0.0002808273897286182	0.0002729831243473931	8.687905315754915e-06	
340.8429041825955	0.00027971026185718005	0.0002688435849230767	1.1070156247454276e-05	
346.1242704979875	0.0002721444467338721	0.0002647656996462946	1.019202401321849e-05	
351.4874716698928	0.0002627196739327683	0.0002607486239996382	7.220482264080314e-06	
356.9337757307372	0.00025571294256329657	0.0002567915196720589	3.5414872413128055e-06	
362.46447036112943	0.000252045973454374	0.00025289355495931165	1.0677133576897883e-06	
368.08086319431027	0.0002505640370062399	0.0002490539051212235	3.516218414597093e-06	
373.7842821253185	0.00024966089866841547	0.0002452717526987676	5.770047816378573e-06	
379.57607562494815	0.00024821003203756234	0.0002415462877938909	7.263441458476521e-06	
385.45761305857025	0.00024582674747509217	0.00023787670831496572	8.07987963758996e-06	
391.43028500989345	0.00024266397815623817	0.00023426222019060444	8.40193865497978e-06	
397.49550360974456	0.00023906993058161048	0.00023070203755443317	8.421202501170296e-06	
403.6547028699399	0.00023535100775104846	0.0002271953829032586	8.287750282829233e-06	
409.9093390223323	0.0002316822249327606	0.00022374148723090068	8.08999055452358e-06	
416.26089086311043	0.00022809943401339014	0.00022033959013979872	7.852041282403693e-06	
422.71086010243414	0.00022451220921251627	0.00021698893993234354	7.537647696620935e-06	
429.2607717194863	0.00022072216505809975	0.0002136887936837336	7.057444447866423e-06	
435.91217432302693	0.0002164777936596377	0.0002104384172980132	6.284331937004554e-06	
442.6666405175339	0.00021162045524015683	0.00020723708554881367	5.085858619363183e-06	
449.52576727501685	0.00020632876238936015	0.00020408408210619467	3.3765535600706367e-06	
456.4911763125926	0.0002013174629902366	0.0002009786995508648	1.179388819925841e-06	
463.56451447591087	0.0001977045818599256	0.00019792023937695633	1.3773935982151167e-06	
470.74745412852144	0.0001963109843947566	0.00019490801198442396	3.884423549482616e-06	
478.04169354727435	0.00019642341762407924	0.00019194133666205343	5.750572649839321e-06	
485.4489573238469	0.0001950688892082053	0.00018901954156197605	6.079737025568507e-06	
492.97099677249224	0.00018981277239946912	0.00018614196366651195	4.245121743881971e-06	
500.60959034410683	0.00018359903321126574	0.00018330794874809263	6.907345343869508e-07	
508.36654404671106	0.0001817169951831281	0.00018051685132295235	3.2121274673146168e-06	
516.2436918724502	0.00018281638767775682	0.00017776803459921192	5.490127587771927e-06	
524.242896231207	0.00017881031940738726	0.00017506087041993534	4.146272519150486e-06	
532.3660483909357	0.00017252499784691668	0.0001723947392016802	2.7603912618447026e-07	
540.6150689248177	0.00017294014908522152	0.00016976902986902471	4.376675472112009e-06	
548.9919081653474	0.00017147603612600924	0.00016718313978550948	4.4313507771369094e-06	
557.4985466654523	0.00016485578020454547	0.00016463647468139688	3.097224599019605e-07	
566.1369956667598	0.00016593217761334765	0.0001621284485786158	4.491713669727546e-06	
574.909297575119	0.00016210479104942143	0.00015965848371322664	2.9535124539423254e-06	
583.8175264434902	0.00015851344511843172	0.00015722601045571556	2.6482952590156553e-06	
592.8637884623186	0.00015882187822502852	0.00015483046722939917	4.066196941472598e-06	
602.0502224575035	0.0001529592367512411	0.00015247130042719606	1.3639267400362757e-06	
611.379000396087	0.00015427950466759648	0.0001501479643270018	4.134545444188876e-06	
620.8523278997751	0.00014834783461248924	0.00014785992100588112	1.2183872587798814e-06	
630.4724447664181	0.00014935403339593923	0.00014560664025327615	3.788235946126597e-06	
640.2416254995708	0.00014445817524611672	0.00014338759948340842	2.0923016364706008e-06	
650.1621798462554	0.00014359137345119614	0.00014120228364704104	2.7114957168516636e-06	
660.2364533430635	0.00014191412378684862	0.00013905018514274943	3.421745742844049e-06	
670.4668278707137	0.00013744329943430816	0.00013693080372783922	5.151958586840061e-07	
680.8557222172046	0.0001380840669162104	0.00013484364642903652	3.300904390240552e-06	
691.4055926496942	0.00013513108458489804	0.00013278822745306387	2.9742132116970035e-06	
702.1189334952396	0.00013126050226921384	0.00013076406809720716	5.73187347610571e-07	
712.9982777305363	0.00013091041017912524	0.00012877069665996827	2.3924172560615485e-06	
724.0461975807946	0.00013009579490840044	0.00012680764835188875	3.3220594391650053e-06	
735.2653051278958	0.00012689014530632708	0.0001248744652066262	2.6015349264237357e-06	
746.6582529279726	0.00012367741264319038	0.00012297069599235123	1.1726644118563285e-06	
758.2277346385576	0.0001217854669338703	0.00012109589612353236	7.432043125051701e-07	
769.9764856554507	0.00012068781099338203	0.0001192496275731674	1.6869362222934251e-06	
781.9072837594538	0.00011959539122914284	0.00011743145878551391	2.318584737733981e-06	
794.0229497731273	0.00011820082968612011	0.00011564096458936732	2.6134675469664755e-06	
806.3263482277227	0.00011656105106266263	0.00011387772611192995	2.6972344106610786e-06	
818.82038804045	0.00011480338402926552	0.00011214133069331107	2.6691907964250003e-06	
831.5080232022387	0.00011297578498241086	0.00011043137180169082	2.5623461471980065e-06	
844.3922534761538	0.0001110247544258249	0.00010874744894918243	2.340236207922928e-06	
857.4761251066391	0.00010885913933456446	0.00010708916760841772	1.917395213442906e-06	
870.7627315397452	0.00010653180288485531	0.00010545613912988336	1.2287930345894315e-06	
884.2552141545192	0.00010446901488575923	0.00010384798066002806	6.308635076298444e-07	
897.9567630057271	0.00010330557664382518	0.00010226431506016154	1.4211594347627894e-06	
911.8706175780853	0.00010282297153162282	0.000100704770826161	2.2696956381219203e-06	
926.0000675521785	0.00010123392567258935	9.916898200900095e-05	2.104727944074919e-06	
940.3484535822448	9.841036369887195e-05	9.765658813611799e-05	7.928680703671371e-07	
954.9191680860141	9.747712977145925e-05	9.61672341336223e-05	1.6286681970722997e-06	
969.715656046784	9.677279719412584e-05	9.470057024936423e-05	2.0827778247691146e-06	
984.7414158279239	9.389738719760209e-05	9.325625197686372e-05	6.436470357311797e-07	
1000.0	9.378955567155553e-05	9.183393998010834e-05	2.041086576723453e-06	


==> data/fig_delay_quadvf_bode_42.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005414538860984778	4.0133045328192856e-05	
0.10154950161807173	0.005424263851159186	0.005414787592881964	4.012363680761526e-05	
0.10312301278878754	0.005424523276890389	0.005415044177344612	4.0114106059088116e-05	
0.10472090554055413	0.005424790826154535	0.005415308861896704	4.010445195275388e-05	
0.10634355766636439	0.005425066754025711	0.005415581901889974	4.0094673366628474e-05	
0.10799135281311975	0.005425351323631497	0.00541586356075385	4.0084769187583335e-05	
0.1096646805723366	0.005425644806410056	0.005416154110253523	4.0074738312403466e-05	
0.11136393657225817	0.005425947482375599	0.005416453830756449	4.0064579648867304e-05	
0.11308952257139368	0.0054262596403925395	0.00541676301150754	4.005429211690494e-05	
0.11484184655350702	0.0054265815784585855	0.005417081950913383	4.004387464978277e-05	
0.11662132282407707	0.005426913603997136	0.00541741095683573	4.0033326195372716e-05	
0.11842837210825283	0.005427256034159231	0.005417750346894636	4.002264571745638e-05	
0.12026342165032622	0.005427609196135441	0.005418100448781567	4.00118321970986e-05	
0.12212690531474645	0.0054279734274780105	0.005418461600582773	4.000088463408726e-05	
0.12401926368869937	0.005428349076433596	0.005418834151113336	3.9989802048434855e-05	
0.12594094418627644	0.005428736502287014	0.005419218460262244	3.99785834819528e-05	
0.12789240115425762	0.005429136075716311	0.005419614899348845	3.996722799989043e-05	
0.12987409597953362	0.005429548179159614	0.005420023851491123	3.9955734692658e-05	
0.13188649719819254	0.005429973207194128	0.005420445711986177	3.9944102677621914e-05	
0.13393008060629666	0.005430411566927731	0.00542088088870333	3.993233110097951e-05	
0.13600532937237603	0.005430863678403595	0.005421329802490336	3.992041913972816e-05	
0.13811273415166478	0.005431329975018294	0.005421792887593105	3.99083660037125e-05	
0.14025279320210793	0.005431810903953884	0.005422270592089467	3.989617093776978e-05	
0.1424260125021654	0.005432306926624429	0.005422763378337443	3.988383322396885e-05	
0.1446329058704415	0.005432818519137507	0.005423271723438534	3.987135218395583e-05	
0.14687399508716817	0.005433346172771236	0.005423796119716607	3.985872718138914e-05	
0.14914981001757044	0.005433890394467337	0.005424337075212861	3.984595762451214e-05	
0.15146088873714358	0.0054344517073408516	0.005424895114197537	3.983304296880786e-05	
0.1538077776588715	0.005435030651207098	0.0054254707776989096	3.9819982719794e-05	
0.15619103166241588	0.005435627783126487	0.005426064624050195	3.980677643594022e-05	
0.15861121422530794	0.0054362436779678445	0.005426677229455072	3.9793423731708775e-05	
0.16106889755617235	0.005436878928990934	0.005427309188572434	3.977992428073311e-05	
0.16356466273001555	0.0054375341484488495	0.00542796111512111	3.9766277819144993e-05	
0.1660990998256107	0.005438209968211049	0.005428633642505286	3.9752484149038055e-05	
0.16867280806501112	0.005438907040407755	0.0054293274244613795	3.973854314210533e-05	
0.1712863959552255	0.005439626038096534	0.005430043135727167	3.9724454743408674e-05	
0.17394048143208848	0.005440367655951882	0.005430781472734	3.9710218975354746e-05	
0.17663569200636045	0.005441132610978662	0.005431543154322958	3.969583594181093e-05	
0.17937266491209122	0.005441921643250303	0.005432328922485852	3.9681305832435706e-05	
0.18215204725728248	0.005442735516672695	0.0054331395431319995	3.966662892718756e-05	
0.18497449617688488	0.005443575019774745	0.005433975806881777	3.965180560103256e-05	
0.18784067898816573	0.005444440966526612	0.0054348385298879235	3.963683632887612e-05	
0.1907512733484843	0.005445334197186709	0.005435728554685697	3.9621721690707465e-05	
0.19370696741551147	0.005446255579178514	0.005436646751072992	3.960646237697624e-05	
0.1967084600099325	0.005447206007998417	0.005437594017021538	3.9591059194209905e-05	
0.19975646078067044	0.005448186408155774	0.005438571279620435	3.957551307089092e-05	
0.20285169037266976	0.0054491977341464114	0.005439579496053244	3.955982506359172e-05	
0.2059948805972802	0.005450240971460936	0.005440619654609995	3.9543996363391875e-05	
0.20918677460527996	0.005451317137629182	0.005441692775735457	3.952802830258223e-05	
0.21242812706258082	0.0054524272833022715	0.005442799913115114	3.9511922361680646e-05	
0.215719704328655	0.005453572493373758	0.005443942154800361	3.949568017675856e-05	
0.21906228463772706	0.0054547538881414455	0.005445120624374502	3.9479303547103556e-05	
0.22245665828277353	0.005455972624511519	0.005446336482161174	3.9462794443237706e-05	
0.22590362780237347	0.005457229897246689	0.005447590926476929	3.944615501529933e-05	
0.22940400817045398	0.005458526940260196	0.005448885194929792	3.9429387601807514e-05	
0.23295862698897662	0.005459865027957506	0.005450220565765666	3.941249473883174e-05	
0.2365683246836085	0.005461245476627704	0.0054515983592645775	3.9395479169593575e-05	
0.2402339547024262	0.0054626696458866635	0.005453019939188798	3.9378343854495375e-05	
0.243956383717698	0.005464138940174127	0.0054544867142851	3.936109198163112e-05	
0.24773649183079302	0.005465654810306995	0.005456000139843316	3.934372697777913e-05	
0.2515751727802653	0.005467218755091224	0.005457561719313657	3.932625251991046e-05	
0.2554733341531623	0.005468832322994797	0.00545917300598532	3.9308672547234955e-05	
0.2594318975996074	0.005470497113884431	0.005460835604728936	3.9290991273814766e-05	
0.26345179905070754	0.005472214780828768	0.005462551173805701	3.9273213201775375e-05	
0.2675339889398373	0.005473987031970941	0.00546432142674604	3.925534313513934e-05	
0.27167943242735193	0.005475815632473577	0.0054661481343008895	3.9237386194320925e-05	
0.2758891096287819	0.005477702406539429	0.0054680331264687744	3.9219347831306094e-05	
0.28016401584656353	0.005479649239510991	0.005469978294602087	3.9201233845560584e-05	
0.2845051618053608	0.0054816580800526905	0.005471985593596075	3.918305040071691e-05	
0.28891357389103245	0.005483730942419305	0.005474057044164295	3.9164804042038834e-05	
0.2933902943933029	0.005485869908814605	0.005476194735204455	3.914650171475368e-05	
0.29793638175219256	0.005488077131844315	0.005478400826258788	3.912815078327477e-05	
0.30255291080826724	0.005490354837067749	0.0054806775500733	3.9109759051346294e-05	
0.30724097305676445	0.00549270532565273	0.005483027215260511	3.90913347831969e-05	
0.31200167690565833	0.00549513097713862	0.005485452209070508	3.907288672571623e-05	
0.3168361479377224	0.0054976342523125705	0.005487955000275448	3.905442413174328e-05	
0.3217455291766536	0.005500217696204384	0.005490538142172867	3.903595678450171e-05	
0.32673098135731937	0.005502883941205672	0.005493204275713537	3.9017495023256885e-05	
0.33179368320019265	0.005505635710319319	0.005495956132759829	3.899904977026079e-05	
0.33693483169003946	0.0055084758205456216	0.005498796539480989	3.898063255905139e-05	
0.3421556423589239	0.005511407186411764	0.005501728419891987	3.896225556418319e-05	
0.3474573495735992	0.005514432823651802	0.005504754799543102	3.894393163246887e-05	
0.35284120682735126	0.005517555853044597	0.005507878809367696	3.8925674315820525e-05	
0.3583084870363649	0.005520779504417698	0.005511103689696181	3.8907497905763425e-05	
0.3638604828406817	0.005524107120825563	0.00551443279444456	3.888941746974974e-05	
0.3694985069098218	0.0055275421629110465	0.005517869595486492	3.8871448889325695e-05	
0.37522389225314035	0.00553108821345963	0.00552141768721832	3.88536089003166e-05	
0.3810379925349945	0.00553474898215636	0.005525080791327111	3.883591513508744e-05	
0.3869421823947922	0.005538528310556225	0.0055288627617723005	3.881838616704561e-05	
0.39293785777200174	0.005542430177279159	0.00553276758999229	3.880104155748425e-05	
0.39902643623619527	0.005546458703441729	0.005536799410347941	3.878390190491962e-05	
0.4052093573222091	0.005550618158338223	0.005540962505815722	3.876698889706087e-05	
0.41148808287049476	0.005554912965384682	0.005545261313944043	3.875032536557815e-05	
0.41786409737274555	0.005559347708340252	0.005549700433087186	3.873393534380889e-05	
0.4243389083228771	0.005563927137821221	0.005554284628932124	3.8717844127617e-05	
0.43091404657344795	0.005568656178124012	0.005559018841334573	3.870207833955293e-05	
0.4375910666976019	0.005573539934374531	0.005563908191481599	3.8686665996548534e-05	
0.4443715473566186	0.0055785837000223645	0.0055689579893993466	3.8671636581330925e-05	
0.45125709167315986	0.005583792964699582	0.005574173741825563	3.865702111780573e-05	
0.4582493276102989	0.0055891734224651915	0.005579561160468009	3.8642852250643064e-05	
0.4653499083564233	0.005594730980457723	0.005585126170671225	3.862916432930686e-05	
0.4725605127161014	0.005600471767979969	0.005590874920515605	3.861599349685368e-05	
0.4798828455070056	0.0056064021460414904	0.005596813790374477	3.860337778373828e-05	
0.4873186379629853	0.005612528717386358	0.005602949402956553	3.859135720697989e-05	
0.49486964814338685	0.005618858337035425	0.005609288633863107	3.857997387499826e-05	
0.5025376613487146	0.005625398123374565	0.005615838622691216	3.8569272098521255e-05	
0.5103244905427329	0.00563215546982249	0.0056226067847167495	3.855929850789601e-05	
0.5182319767811088	0.00563913805711419	0.0056296008231930495	3.8550102177260625e-05	
0.5262619896466971	0.0056463538662386605	0.005636828742303989	3.854173475598501e-05	
0.5344164276915693	0.005653811192072347	0.0056442988608127985	3.8534250607882916e-05	
0.5426972188858914	0.005661518657752862	0.005652019826451181	3.8527706958670565e-05	
0.5511063210737586	0.005669485229840789	0.005660000631096504	3.852216405223021e-05	
0.559645722436092	0.005677720234320972	0.005668250626788418	3.851768531627346e-05	
0.5683174419607084	0.005686233373498613	0.005676779542640208	3.85143375379831e-05	
0.5771235299196736	0.0056950347438497065	0.005685597502704311	3.851219105035686e-05	
0.5860660683540517	0.005704134854889907	0.005694715044856131	3.851131992991392e-05	
0.595147171566167	0.0057135446491309895	0.005704143140765139	3.8511802206594275e-05	
0.604368986619493	0.005723275523199402	0.005713893217027809	3.8513720086617655e-05	
0.6137336938462858	0.005733339350197404	0.005723977177542738	3.851716018922825e-05	
0.6232435073630855	0.005743748503393699	0.0057344074272148325	3.852221379828235e-05	
0.6329006755942035	0.005754515881337529	0.00574519689708239	3.8528977129673006e-05	
0.6427074818033226	0.005765654934497825	0.005756359070968663	3.85375516157437e-05	
0.6526662446333333	0.005777179693537498	0.005767908013767804	3.854804420784068e-05	
0.6627793186545348	0.00578910479934205	0.0057798584014842995	3.8560567698312984e-05	
0.6730490949213316	0.0058014455349317574	0.00579222555315505	3.8575241063345754e-05	
0.6834780015375548	0.0058142178593977335	0.0058050254647942215	3.859218982809563e-05	
0.6940685042305437	0.005827438444014166	0.005818274845513047	3.861154645576848e-05	
0.7048231069341222	0.005841124710692367	0.005831991155980048	3.863345076236606e-05	
0.7157443523806098	0.005855294872956756	0.005846192649401617	3.865805035897841e-05	
0.7268348227020044	0.005869967979638942	0.005860898415218946	3.868550112368053e-05	
0.7380971400404808	0.005885163961503703	0.005876128425734862	3.8715967705212754e-05	
0.7495339671683494	0.005900903681040034	0.0058919035859035344	3.8749624060843554e-05	
0.7611480081176202	0.005917208985671906	0.005908245786537408	3.878665403100718e-05	
0.7729420088193235	0.005934102764666989	0.0059251779612093354	3.882725195354229e-05	
0.784918757752735	0.005951609010047733	0.005942724147154037	3.887162332053553e-05	
0.7970810866046624	0.0059697528818381754	0.005960909550501819	3.891998548115537e-05	
0.8094318709389453	0.005988560778011821	0.005979760616209571	3.8972568394054485e-05	
0.8219740308763326	0.006008060409541536	0.005999305103089576	3.902961543327822e-05	
0.8347105317848907	0.006028280880991827	0.0060195721643759754	3.9091384252007555e-05	
0.847644384981113	0.006049252777137794	0.006040592434312718	3.9158147708799165e-05	
0.8607786484418896	0.0060710082561438485	0.006062398121295449	3.923019486149978e-05	
0.8741164275275125	0.0060935811498897315	0.006085023108154293	3.930783203440795e-05	
0.8876608757158821	0.006117007072092104	0.006108503060225067	3.9391383964917976e-05	
0.9014151953480897	0.006141323534937894	0.006132875541924287	3.948119503636908e-05	
0.9153826383855528	0.006166570075021448	0.006158180142619202	3.9577630604588205e-05	
0.9295665071788846	0.00619278838946273	0.006184458612669065	3.9681078426342774e-05	
0.9439701552486742	0.006220022483179214	0.0062117550106092	3.9791950198749225e-05	
0.9585969880783669	0.006248318828391424	0.006240115862556622	3.991068321969013e-05	
0.9734504639194281	0.006277726537562866	0.006269590335036533	4.0037742180322506e-05	
0.9885340946089864	0.006308297551111077	0.0063002304225649244	4.017362110200052e-05	
1.0038514464001433	0.006340086841380235	0.006332091151475956	4.031884543133133e-05	
1.01940614080515	0.006373152634539353	0.006365230801656218	4.047397430856898e-05	
1.0352018554516484	0.006407556652266856	0.006399711148044428	4.063960302644332e-05	
1.051242324952181	0.006443364375305372	0.006435597723977958	4.081636569838768e-05	
1.0675313417871697	0.006480645331224222	0.00647296010872078	4.100493815757805e-05	
1.0840727572015847	0.006519473409015627	0.006511872241795736	4.1206041110715314e-05	
1.1008704821154982	0.006559927203479906	0.006552412767072645	4.1420443573520606e-05	
1.117928488048752	0.006602090392731022	0.006594665409939569	4.164896661841812e-05	
1.1352508080599522	0.006646052152584438	0.006638719391314349	4.1892487468770656e-05	
1.1528415377000134	0.006691907612083157	0.006684669882746877	4.215194397867883e-05	
1.1707048359804781	0.006739758354985492	0.006732618507429434	4.242833954259531e-05	
1.1888449263568397	0.006789712972692065	0.0067826738925853254	4.272274848515672e-05	
1.2072660977271032	0.006841887674844229	0.006834952279459781	4.30363219886911e-05	
1.225972705445816	0.006896406964699318	0.006889578198008883	4.3370294624121235e-05	
1.2449691723538168	0.00695340438740056	0.006946685214393212	4.372599156055874e-05	
1.2642599898239333	0.007013023360435986	0.0070064167605576365	4.4104836540078165e-05	
1.2838497188228888	0.007075418096951618	0.007068927056547389	4.450836071719596e-05	
1.3037429909896587	0.00714075463418496	0.007134382137808823	4.4938212477938614e-05	
1.3239445097305402	0.00720921198115948	0.007202961001594849	4.5396168371283635e-05	
1.3444590513311867	0.007280983401981287	0.0072748568887918775	4.588414530696478e-05	
1.3652914660858761	0.0073562778536698185	0.007350278720071458	4.640421419847714e-05	
1.386446679444272	0.007435321600512311	0.007429452708322404	4.69586152595764e-05	
1.4079296931759626	0.007518360030552233	0.007512624172933342	4.7549775197481905e-05	
1.4297455865530366	0.007605659704120427	0.0076000595857865835	4.8180326587329896e-05	
1.451899517550985	0.007697510669437721	0.00769204888393492	4.885312976177228e-05	
1.4743967240682132	0.007794229086434819	0.007788908090038785	4.9571297608424385e-05	
1.4972425251644468	0.007896160207267607	0.007890982288959836	5.033822373835108e-05	
1.5204423223183279	0.008003681770824472	0.007998649017708673	5.115761457331666e-05	
1.5440016007044985	0.00811720787916419	0.008112322136565896	5.203352600133239e-05	
1.5679259304904682	0.008237193436711258	0.008232456262058633	5.297040537311268e-05	
1.5922209681535842	0.00836413924870089	0.008359551858108999	5.397313976094504e-05	
1.6168924578184014	0.008498597894477392	0.008494161100743887	5.504711158274835e-05	
1.6419462326147771	0.008641180514654628	0.008636894655112921	5.6198262915009194e-05	
1.667388216057011	0.008792564679921833	0.008788429532276827	5.743317008865659e-05	
1.6932244234443516	0.008953503544794059	0.008949518228671214	5.875913049408708e-05	
1.7194609632832076	0.009124836533620511	0.009120999395073536	6.018426393067892e-05	
1.7461040387313935	0.009307501860930205	0.009303810336553836	6.171763134218332e-05	
1.7731599490647525	0.009502551256616804	0.009499001713171869	6.33693744071144e-05	
1.8006350911665105	0.009711167352294157	0.009707754896838573	6.51508802347543e-05	
1.828535961039703	0.009934684293243238	0.009931402547635108	6.707497639336112e-05	
1.8568691553430368	0.010174612277010128	0.010171453109259987	6.91561627193888e-05	
1.885641372950552	0.010432666893049362	0.010429620096294829	7.141088789187341e-05	
1.9148594165354507	0.010710804358373677	0.010707857266175824	7.38578806888352e-05	
1.9445301941784663	0.01101126402552807	0.0110084010496952	7.651854828043101e-05	
1.974660721001155	0.011336619898646346	0.011333821972853379	7.94174569932078e-05	
2.0052581208244957	0.011689843352576581	0.011687087261703533	8.258291487236157e-05	
2.036329627853186	0.01207437983556667	0.012071637407096542	8.604768028973051e-05	
2.067882588386045	0.012494243078490777	0.012491480208917544	8.984982706141027e-05	
2.0999244625529108	0.01295413126514537	0.012951306752086581	9.403380438323913e-05	
2.132462826078452	0.013459570764168679	0.013456634915648533	9.865173978692741e-05	
2.1655053720733157	0.014017094383234806	0.014013987383062813	0.00010376504582824138	
2.199059912853022	0.01463446261140224	0.014631112640596968	0.00010944640719068813	
2.2331343817850464	0.015320937736450909	0.015317258897898695	0.0001157822458400668	
2.267736835164523	0.016087621476553262	0.016083511666314144	0.0001228757910066365	
2.302875454119006	0.01694786550384721	0.016943204557524686	0.0001308509256812446	
2.3385585465427567	0.01791775800621537	0.017912406788889855	0.00013985706073778534	
2.3747945490609914	0.019016671911604395	0.019010473615260114	0.0001500754483572463	
2.411592029024571	0.020267818294491997	0.020260604175509775	0.00016172770155649252	
2.4489596865355954	0.021698654295842508	0.021690257442106696	0.00017508809876266908	
2.4869063565043885	0.02334079306620182	0.023331074956919762	0.00019050306774755858	
2.5254410107383527	0.025228646615432605	0.025217539458093765	0.0002084249206250748	
2.564572760063192	0.0273952140688017	0.027382767537158716	0.00022947245025664744	
2.604310856476998	0.029861959535306532	0.029848326052185733	0.0002545302348973557	
2.6446646953377266	0.03261758807070385	0.032602726187496656	0.00028484611275287773	
2.6856438175845567	0.035579197637971204	0.03556176775821127	0.0003218316900122045	
2.727257911993673	0.03853506560646704	0.03850987012131083	0.0003656020769373739	
2.769516817469004	0.04109526684059574	0.0410504078003922	0.00041094780041892184	
2.812430525368455	0.04272797271769445	0.04264852899155843	0.00044329372149994994	
2.8560091818661824	0.042963205670601384	0.04284665449427631	0.0004458795068895118	
2.9002630903514777	0.04167569327967353	0.0415385082003006	0.00041886340311603714	
2.945202713864811	0.039171058633701454	0.03903056560489666	0.00037766831129491953	
2.9908386775716385	0.035984158760001946	0.03584945465599015	0.0003317144413633748	
3.0371817712745264	0.032614448087501836	0.0324921071918902	0.0002850551178353808	
3.0842429519642045	0.029391713879038165	0.029286145186431814	0.00024264596031790074	
3.1320333464101533	0.026475642534881955	0.026387575985574913	0.00020777512909090764	
3.180564253791325	0.023912190859039395	0.023839679755830564	0.00018075869818669373	
3.2298471483676323	0.021688506698900815	0.021628621998813505	0.00016024714402418453	
3.2798936821928324	0.01976801912079391	0.019717900153145854	0.0001445563426773231	
3.3307156878694446	0.018108489083498682	0.018065744797807846	0.0001322712939303239	
3.3823251813463506	0.016669901035344034	0.01663266836964016	0.0001223685233618503	
3.43473436475976	0.015417242296182845	0.015384115903551966	0.00011415394611300739	
3.487955629318178	0.01432098273965856	0.014290916729499474	0.0001071668486907371	
3.542001558232087	0.013356638872922814	0.013328857610373515	0.00010110039463775264	
3.5968849296890193	0.012504052653552465	0.012477979988539285	9.57464913305649e-05	
3.6526187198747286	0.011746651018450299	0.011721857259577369	9.096023143637202e-05	
3.7092161060411786	0.011070785086451663	0.011046948273523814	8.663761123010957e-05	
3.7666904696220658	0.010465175148875318	0.010442053050980414	8.270165289731403e-05	
3.8250553993966134	0.009920458059374396	0.009897867961969902	7.909369934733438e-05	
3.884324694702404	0.009428823443963215	0.009406627513516378	7.576787004481219e-05	
3.9445123686979775	0.008983723175487181	0.008961817800478765	7.268745796801689e-05	
4.005632651675993	0.00857963977541511	0.008557947744796457	6.982253321099976e-05	
4.067699994427721	0.00821190161694516	0.008190366331277331	6.714830951173616e-05	
4.130729071659682	0.007876535091615303	0.007855116238381863	6.46440030173152e-05	
4.194734785463209	0.007570145928917986	0.007548816218993688	6.229201586723212e-05	
4.259732268837781	0.007289823537015398	0.007268566214906216	6.007733935275554e-05	
4.325736889268946	0.007033063575741139	0.007011870497135094	5.798710931771831e-05	
4.392764252361694	0.0067977050284278384	0.006776575155452378	5.6010269930178504e-05	
4.460830205530115	0.006581878860736052	0.0065608170654746474	5.413731672983708e-05	
4.5299508417442365	0.006383965991849373	0.0063629820871986455	5.236009933762266e-05	
4.600142503334918	0.006202562797349324	0.006181670734685221	5.067167042410896e-05	
4.671421785857698	0.006036452746789051	0.006015669934558234	4.906617169100243e-05	
4.743805542016518	0.005884583078277075	0.005863929786198893	4.75387504679078e-05	
4.817310885648243	0.005746045647244134	0.005725544468451894	4.608550252177692e-05	
4.891955195768907	0.005620061272388114	0.005599736621359904	4.4703438101163456e-05	
4.967756120682691	0.005505967050442351	0.0054858446785326625	4.339046926316999e-05	
5.044731582154526	0.005403206232104898	0.005383312745281036	4.214541725687887e-05	
5.122899779647386	0.005311320351446364	0.005291682716729984	4.09680392114401e-05	
5.202279194625215	0.005229943386208353	0.005210588414507358	3.985907360905097e-05	
5.282888594922542	0.005158797801455593	0.005139751595065353	3.882030399206199e-05	
5.364747039181794	0.005097692398278881	0.0050789797514044594	3.785464001391887e-05	
5.447873881359371	0.005046521956594816	0.005028165696826514	3.696621423737816e-05	
5.532288775301544	0.005005268730499954	0.004987288988255803	3.6160491958684205e-05	
5.618011679391243	0.004974005930405663	0.004956419321894761	3.544438978178466e-05	
5.705062861266868	0.004952903413328312	0.00493572212051089	3.482639676922108e-05	
5.793462902614208	0.004942235907474134	0.004925466635682607	3.431669001753216e-05	
5.883232704032601	0.004942394227732782	0.0049260370179152165	3.392723496972739e-05	
5.974393489976511	0.004953900105725341	0.004937946973474928	3.367186053303416e-05	
6.06696681377367	0.004977425476506466	0.004961858843896902	3.356630124919516e-05	
6.160974562720967	0.005013817354605844	0.004998608233073176	3.362820455571273e-05	
6.25643896325932	0.005064129824008058	0.005049235696805464	3.3877111339386307e-05	
6.353382586228693	0.005129665201443958	0.00511502754231467	3.433443215718085e-05	
6.451828352204593	0.005212027169433567	0.005197568520107543	3.5023457568703874e-05	
6.551799536917215	0.005313189700165262	0.005298810213713264	3.596945499224009e-05	
6.653319776754563	0.005435587025660728	0.005421160367666475	3.719991124071136e-05	
6.756413074350862	0.005582231927000765	0.005567600417001376	3.8744974677159546e-05	
6.861103804261538	0.0057568724556142275	0.0057418413387414656	4.063813076851623e-05	
6.9674167187261515	0.0059642011779363095	0.0059485319657660105	4.291710845846281e-05	
7.075376953520617	0.006210136515599504	0.006193539477475722	4.5624960785962165e-05	
7.1850100339000935	0.006502203009782444	0.0064843292376824775	4.881118800357753e-05	
7.2963418806339915	0.006850046070255494	0.0068304802970573925	5.253267490969722e-05	
7.40939881613446	0.007266124652774247	0.007244381599480701	5.685413594238476e-05	
7.5242075706798515	0.00776662383676558	0.0077421540807690046	6.184793049192734e-05	
7.640795288734611	0.008372592101928592	0.008344809506042779	6.759449029441981e-05	
7.759189535367103	0.009111158845227963	0.009079511240432827	7.419079076116379e-05	
7.879418302766868	0.010016213609273057	0.009980326100496236	8.179763994861467e-05	
8.001510016862884	0.01112656762760469	0.011086453808422691	9.083303382642926e-05	
8.125493544044346	0.012476061722380577	0.012432145712095992	0.0001026015128820296	
8.251398197985628	0.014062365812389222	0.014014069911946656	0.00012061138394760505	
8.379253746576957	0.015772602090359994	0.015712624258898862	0.00014990924987716366	
8.509090418962503	0.017271216392679953	0.017180423286367985	0.00018413575814522294	
8.640938912687513	0.018003268138857182	0.017880544941912088	0.00019247499449176272	
8.774830400956196	0.017554264842602703	0.017431273819744103	0.0001731647419705752	
8.910796540002062	0.016065689998674762	0.015952026687569197	0.00014840771650727916	
9.048869476572474	0.01411405833154333	0.014022797742308604	0.00011397119344664854	
9.189081855529167	0.012220347723216845	0.012153975446278074	8.650625731120541e-05	
9.331466827566528	0.010604418807657827	0.010554075785501283	7.2084004080724e-05	
9.476058057049498	0.009289918496270293	0.009247830719348284	6.492588593649285e-05	
9.622889729972897	0.008234362158403058	0.008196312159845358	6.02013812597179e-05	
9.771996562044086	0.007385920580883647	0.007350030399611321	5.607489261579403e-05	
9.923413806890872	0.00669997330384333	0.006665542471517587	5.2093360617742256e-05	
10.0771772643966	0.0061416796488975795	0.0061085410801851765	4.821390873526046e-05	
10.233323289164382	0.005684712830798098	0.005652921420020084	4.447770053099648e-05	
10.391888799112495	0.005309368134253628	0.005279056259842352	4.0926365332415315e-05	
10.552911284202958	0.005000912239397668	0.004972222871172571	3.758925769046161e-05	
10.716428815305356	0.004748322578717646	0.004721377375894992	3.448805683587009e-05	
10.882480053198018	0.00454337206968363	0.004518254846526126	3.164422451708739e-05	
11.051104257708666	0.004379980831793293	0.004356727403819023	2.9086108837928154e-05	
11.222341296996655	0.004253766329442241	0.0042323565821875565	2.68552042886505e-05	
11.39623165697915	0.004161741362674818	0.004142091557505042	2.5011022854153616e-05	
11.572816450903245	0.00410212585108966	0.004084080139712308	2.3632775609537154e-05	
11.752137429066462	0.004074251791845142	0.004057572309885516	2.2814564556631233e-05	
11.93423698868786	0.004078551737594391	0.0040629068017978874	2.2651264359007277e-05	
12.119158183932093	0.004116630695470181	0.004101580723852206	2.321764783243037e-05	
12.306944736088793	0.004191430376877085	0.0041764113743215136	2.4551377278192668e-05	
12.497641043909683	0.00430750340170869	0.004291808540693552	2.66506171490334e-05	
12.691292194105861	0.004471421511337145	0.004454183240847781	2.9484330879087846e-05	
12.887943972007742	0.004692338240956113	0.0046725182436833535	3.300036178658375e-05	
13.08764287239018	0.004982687664361533	0.004959093971706514	3.711324882233558e-05	
13.290436110465315	0.005358851960770013	0.005330230733914537	4.165192976642532e-05	
13.496371633045765	0.005841159961147956	0.005806470879215527	4.623447539991907e-05	
13.705498129880782	0.006451231586018673	0.0064103238240726295	5.001674075408748e-05	
13.917865045168076	0.007201282636892322	0.00715623816509439	5.13202173731654e-05	
14.133522589243995	0.008063779336359081	0.00802042582012883	4.783271851120137e-05	
14.35252175045488	0.00891021722703414	0.008875601279434387	4.1698373267331445e-05	
14.574914307212275	0.00946003034454182	0.009429311703690473	4.9907578497532784e-05	
14.800752840235097	0.009397570453524073	0.009353913701377987	6.48917670298523e-05	
15.030090744981337	0.008689391648742186	0.008640793346374685	5.93565225807682e-05	
15.262982244272472	0.007661622704064845	0.007624902702381463	4.3422762027764456e-05	
15.499482401113475	0.006649329577848658	0.006622962845524814	3.442810361310635e-05	
15.739647131711472	0.005794473491933205	0.005772332187787321	3.186372397794962e-05	
15.98353321869612	0.005114772273298599	0.005093787207037498	3.05758720969283e-05	
16.23119832454485	0.004586812201515751	0.004566265070471323	2.888266193673197e-05	
16.482701005216104	0.004181415529666421	0.004161491604084659	2.679032670040279e-05	
16.738100723993853	0.003873938166382667	0.0038549849932987415	2.459875902362158e-05	
16.997457865546615	0.0036459341392496084	0.003628177463322022	2.2580303069336097e-05	
17.26083375020432	0.0034844937112161276	0.0034679497202819948	2.0954360437322448e-05	
17.528290648456405	0.003381258811289045	0.0033657192125909384	1.9901493556279683e-05	
17.799891795674554	0.003331665700652978	0.003316707919590465	1.955853115498981e-05	
18.075701407063548	0.0033345258849243014	0.003319533665980821	1.9993359247214814e-05	
18.35578469284383	0.0033919396257107593	0.0033761349270041317	2.1183826259975672e-05	
18.64020787366921	0.003509494729913863	0.0034919944046223903	2.301783025320012e-05	
18.929038196283646	0.0036966051160120684	0.0036765354285662496	2.5292852814491688e-05	
19.222343949420477	0.003966487500064281	0.003943225251875802	2.7667354220240147e-05	
19.52019447994806	0.004334145746862829	0.004307799928427556	2.9524845033648203e-05	
19.822660209265607	0.004807650705293353	0.004779822942292174	2.9809921309452142e-05	
20.12981264995304	0.0053620099836566145	0.005336045764794995	2.7574572814004428e-05	
20.441724422678867	0.005885912542444029	0.005863516316896804	2.6168164839358178e-05	
20.75846927337004	0.006148785374855294	0.006123925849003459	3.2620291350007585e-05	
21.08012209064783	0.0059467385006308346	0.005916886978622629	3.54908850727469e-05	
21.406758923533914	0.005366307943762093	0.005340375776508216	2.9079492447651634e-05	
21.738456999430788	0.004686314648652798	0.004666332250777144	2.3044089095898402e-05	
22.075294742380795	0.004087254603792746	0.004070632990822046	2.005793691415294e-05	
22.417351791608088	0.003618031551815411	0.003603268268327916	1.8218942751003298e-05	
22.764709020347887	0.0032713501782864456	0.003257896783417719	1.6795813495679847e-05	
23.1174485549675	0.0030276936869299137	0.0030151541021519925	1.5867731447966112e-05	
23.47565379438362	0.002870011803595398	0.002857850920301788	1.5586857677002525e-05	
23.839409429780538	0.0027871024963552443	0.0027746366720449323	1.596844316253959e-05	
24.20880146463373	0.0027738426480438524	0.002760335722061878	1.688382109662974e-05	
24.583917235044	0.002830893547316617	0.002815709913303338	1.8106544865531195e-05	
24.964845430386426	0.0029643406259677128	0.002947171460636018	1.93223224343769e-05	
25.351676114279368	0.0031843095940504917	0.003165510989381931	2.0061635619112502e-05	
25.744500745878433	0.003498846569577741	0.0034798243108299706	1.9621517944240916e-05	
26.143412201500308	0.0038931066192026235	0.0038760269778527314	1.760898526402013e-05	
26.548504796581717	0.004280522401064651	0.0042652736613147755	1.7316336499346706e-05	
26.959874307978602	0.00446423917607472	0.004445621221953107	2.252598816888755e-05	
27.377617996610834	0.00427678571349674	0.004255631473612189	2.3186803912872772e-05	
27.801834630457815	0.003821710184761858	0.0038048741269240487	1.7797204954966934e-05	
28.232624507910387	0.003332794154063618	0.0033205857342440007	1.3460801603782745e-05	
28.670089481484574	0.002933842507581823	0.0029239763055073174	1.1971671688939477e-05	
29.114332981902788	0.0026483665788704968	0.00263902673875424	1.2183736102786891e-05	
29.565460042548164	0.0024662283173012257	0.0024561676395129343	1.308069500177652e-05	
30.0235773242978	0.0023744098656262778	0.0023628687114845503	1.4102107830300475e-05	
30.488793140740842	0.002365803612415355	0.0023525891874708296	1.4901419387909783e-05	
30.961217483787163	0.0024406526564893505	0.0024262718301845485	1.516310757928227e-05	
31.440962049673153	0.002604732854506817	0.002590447488210081	1.4500564809771175e-05	
31.928140265370157	0.002860596495696343	0.0028480284134700233	1.265171286417115e-05	
32.42286731540228	0.0031783309948581464	0.0031675973216991173	1.1398174735460567e-05	
32.925260169079685	0.003436894181059315	0.003423837676806769	1.5391383391171443e-05	
33.435437608153904	0.003436061996133567	0.003419098835676039	1.8075747030603828e-05	
33.95352025490161	0.003139790591994234	0.0031265836803043108	1.33799752167518e-05	
34.479630600643624	0.002747558059409777	0.0027393867423220458	8.843179030347193e-06	
35.01389303470575	0.0024182987777936473	0.0024111258705642627	9.462068377495355e-06	
35.556433873828425	0.0021953929672789358	0.0021864459338772862	1.1521841780488e-05	
36.107381392031996	0.002075735461588715	0.002064464689214797	1.278294606933266e-05	
36.666865850944866	0.0020510237724542125	0.002038575626580749	1.284947027063592e-05	
37.23501953060145	0.002119198641074779	0.002107635829980045	1.1566280600283612e-05	
37.81197676071744	0.0022822843005026097	0.002273254635827746	9.044083191980259e-06	
38.397873952449665	0.002527018140473701	0.0025194401856572925	7.934598570784949e-06	
38.99284963064802	0.0027704949763032757	0.002759381264274485	1.2496126695476322e-05	
39.59704446660722	0.0028260060005464147	0.0028114489364218674	1.4702750299950883e-05	
40.21060131132589	0.0026064764690292394	0.0025974764792696023	9.04167585829268e-06	
40.83366522928125	0.0022832305713352107	0.0022777895237637465	6.350691141549635e-06	
41.46638353272696	0.002019417712367472	0.002011416006461292	9.86074788413508e-06	
42.108905816522395	0.0018609418860465199	0.0018497949174668467	1.166404932157799e-05	
42.76138399350171	0.0018072905241415748	0.0017963170263153696	1.1016361307914896e-05	
43.42397233039088	0.0018544807867922426	0.0018469969684655938	8.153054614259407e-06	
44.096827484281306	0.0020003308517059287	0.0019957718327372714	4.617662949974115e-06	
44.78010853966855	0.0022175144777713328	0.002209886347610971	8.334962441919733e-06	
45.47397704606499	0.0023852545728476914	0.002372088710249023	1.316646651240171e-05	
46.17859705619533	0.002320676306840307	0.002312852877940543	9.266030254692115e-06	
46.894135164783904	0.00206372953560157	0.002059708037499314	4.121089570491456e-06	
47.62076054794297	0.0018126993683315682	0.0018036152762153177	9.404154465294888e-06	
48.35864500317141	0.001659451534197488	0.0016487330242374607	1.1298695767574118e-05	
49.10796298997312	0.0016158857957947247	0.001610474528247875	9.387897183314703e-06	
49.86889167110482	0.001679126319292683	0.0016787191971186454	4.2133977620025524e-06	
50.641610954463076	0.0018381908331727916	0.001833611540594896	4.684506785014198e-06	
51.42630353562007	0.0020222258122021748	0.002010461167705928	1.3035717239557275e-05	
52.22315494101898	0.002049192122822938	0.002045690196874789	1.2610771886628665e-05	
53.03235357183818	0.001855501799438579	0.0018529060627426718	4.686727483728579e-06	
53.854090748535334	0.0016268833194573356	0.0016181722355677643	1.288115747344062e-05	
54.688560756081706	0.0014887749073209157	0.0014888141331290015	1.738924514343646e-05	
55.53596088989733	0.0014640411012470044	0.0014740322101946914	1.4926185745679438e-05	
56.39649150249797	0.0015493746943438648	0.001553202730138579	5.712191552163468e-06	
57.27035605086487	0.0017133359904020617	0.0017141462833139968	2.2529432302329253e-05	
58.15776114454846	0.001819699819295081	0.001857916936113415	4.1943327599181663e-05	
59.05891659451753	0.001708566678068628	0.0017101133158836667	1.8865586398910362e-05	
59.974035462765215	0.001498428551638142	0.0014865050243785328	3.64276023548162e-05	
60.90333411268367	0.0013594341081894555	0.0013991311513379516	5.844228424526918e-05	
61.847032260219336	0.0013360337202879533	0.0013937993249393303	5.780313598950646e-05	
62.80535302582078	0.001425050036451943	0.001445444645364346	2.0579388496921418e-05	
63.778522987191536	0.0015744625799826502	0.0017489459621162701	0.0002947153455018278	
64.76677223286032	0.0016103951449079514	0.0012628286175856392	0.000570997982330659	
65.77033441658139	0.0014510813825914198	0.0012691361404251306	0.00020499116682062073	
66.78944681257751	0.0012837232107721273	0.0013136234187452146	0.0001329550461903063	
67.82435037163955	0.0012224428252424202	0.0013561887993344898	0.0001369888430397391	
68.87528977809474	0.001280026012820385	0.0014102748166898568	0.00016112724565644064	
69.94251350765792	0.0014136449505466559	0.0014514673928670795	0.00017990984487436254	
71.02627388617911	0.0014551128986053613	0.0013782768227824339	0.00015185984534623313	
72.12682714930152	0.001310013247814119	0.0012492237032642405	6.712183169941279e-05	
73.24443350304374	0.0011658951546743967	0.0011721475438048118	3.4734181042899e-05	
74.37935718532088	0.0011340511648239857	0.0011326938100955823	0.00010548942869659152	
75.53186652841877	0.0012180778488145678	0.0011115495426347042	0.00017710836281661105	
76.7022340224364	0.0013283502695413056	0.001101980151515604	0.00022967623569522996	
77.89073637971123	0.0012723555124113804	0.0011017079107383833	0.00021572868756416274	
79.09765460024283	0.0011190168001286485	0.0011081853884731322	0.00015234441693858848	
80.32327403813038	0.0010510374196148527	0.0011172932446426188	8.59521024040932e-05	
81.5678844690394	0.001105754756707191	0.0011246187910743236	4.1288910044427946e-05	
82.83178015871405	0.001213612168693523	0.0011272915817299818	8.636217155366194e-05	
84.11525993255103	0.001177879179969099	0.0011245136190054447	0.00013364163448730887	
85.41862724625115	0.001037194717580226	0.0011168672995538502	0.0001377016028464703	
86.74219025756646	0.0009822659743697808	0.00110541793379418	0.00012321960491134434	
88.08626189915832	0.00104862055818681	0.001091155252988006	9.973805673092149e-05	
89.45115995258467	0.0011321434972517176	0.0010747613642407882	6.426940028073811e-05	
90.83720712343391	0.0010496528915063094	0.0010565282902510918	6.604491827761594e-05	
92.24473111762269	0.0009363224050867159	0.00103627800313857	0.00010032401367843487	
93.67406471887617	0.0009390065709611144	0.0010131922687817523	0.00012636947044903485	
95.1255458674087	0.0010317871315676248	0.0009855937141887191	0.0001271899973096355	
96.59951773982377	0.0010225091384616746	0.0009514762820680438	7.176601784295426e-05	
98.09632883025184	0.0009027723927202314	0.0009128103900275712	1.0066416474935186e-05	
99.61633303274554	0.0008727797868726579	0.0008820717651114962	7.118628605248108e-05	
101.15988972495167	0.0009520304506700424	0.0008680615106977331	0.00011704021670342311	
102.72736385307937	0.0009654897027145147	0.0008606081353934513	0.00010799039162110711	
104.31912601818526	0.0008544131410045537	0.0008484605936451197	3.918998505386922e-05	
105.93555256379533	0.0008254697027121072	0.0008247841153727788	5.085190845816095e-05	
107.57702566488457	0.0009019071154342967	0.0007782321479633531	0.00013999190598879075	
109.24393341823551	0.0008943247032283278	0.0007269418611005618	0.00019935637497288676	
110.93666993419627	0.0007928679424230345	0.0008164301457737039	0.00015684388755049354	
112.65563542986153	0.0007951929181687307	0.0008501761420394939	6.446141369694166e-05	
114.40123632369622	0.0008668446161519914	0.0008460371498203917	4.020021781000181e-05	
116.17388533162597	0.0008056136162137305	0.0008351874730250322	9.70294393977557e-05	
117.9740015646163	0.0007387774504658365	0.0008233398888908504	8.732156310515773e-05	
119.802010627764	0.0007909879679862625	0.0008117343536744932	3.775157503991226e-05	
121.65834472092367	0.0008047332748452981	0.0008007747725278264	4.378579031827104e-05	
123.54344274089367	0.000715131855451945	0.000790748741934985	8.184630804741138e-05	
125.45775038518534	0.0007267440899562525	0.000782083751034914	7.209273575259058e-05	
127.40172025740017	0.0007766908248408046	0.000775651405799425	7.4814598586813145e-06	
129.3758119742398	0.0006974208491134188	0.0007735744202918275	7.685170139995674e-05	
131.3804922741741	0.0006825196415590006	0.000781427008330424	0.0001426858750694932	
133.41623512779302	0.0007391713054570199	0.0006519958660441814	0.0003261764021793196	
135.48352184986857	0.0006728353433466175	0.0005938879653720294	0.0001229345208770609	
137.58284121315285	0.0006508958739423795	0.000646293461854304	1.703123786836114e-05	
139.71468956393986	0.0007042209719734612	0.0006546914511735537	5.667315440627029e-05	
141.879570939417	0.0006396137043907627	0.0006535042704840339	5.897225887783044e-05	
144.07799718683648	0.0006283170770319397	0.0006489596854045354	2.2082616900502276e-05	
146.31048808453184	0.0006708380731423225	0.0006429935324946226	3.74318745649848e-05	
148.57757146481032	0.0006017224597689429	0.0006364085822806498	5.004872630631959e-05	
150.87978333874923	0.0006161681803766115	0.0006296078572923672	2.2848197846724276e-05	
153.2176680229263	0.0006292122381256416	0.0006228248228354821	3.5665171800446636e-05	
155.5917782681133	0.0005693169215502786	0.0006162071531812288	4.763809944415714e-05	
158.00267538996428	0.0006112740824150444	0.0006098417059686407	1.3728249005441788e-05	
160.45092940172842	0.0005744137157412773	0.0006037390410748741	4.2912949022635344e-05	
162.9371191490193	0.0005580106885158019	0.000597766286161131	4.678048527925229e-05	
165.46183244667284	0.0005868021499425799	0.0005915011280517001	8.0646157482591e-06	
168.02566621772516	0.0005293144930930873	0.0005840147214888824	5.576617208848344e-05	
170.6292266345446	0.0005657440141639286	0.0005738175548674201	3.999145543236989e-05	
173.27312926215015	0.0005267036130851373	0.0005596392464437958	3.4038444284739784e-05	
175.9579992037507	0.0005276922097834304	0.0005421675745561647	6.075592832018193e-05	
178.68447124853947	0.0005302387051832703	0.000524340891039447	1.570903586365311e-05	
181.45319002177868	0.0004971469349128842	0.0005088156591747992	4.737213714694867e-05	
184.2648101372089	0.0005252022971534799	0.0004962550263977427	3.437738110469455e-05	
187.11999635182175	0.00047767681559441754	0.00048604815183580407	2.646228775509842e-05	
190.019423723029	0.000510671953122205	0.00047737769624312573	3.958146920577128e-05	
192.9637777682679	0.0004643710251996106	0.00046963429527205553	1.149616066568181e-05	
195.95375462707955	0.000492635479965373	0.00046244042344929564	3.737419576718578e-05	
198.99006122569847	0.00045257045230675185	0.0004555787866088841	3.6768683105169242e-06	
202.0734154441926	0.00047561598401495197	0.00044892800309229196	3.3576802660374064e-05	
205.20454628619316	0.000439909747856732	0.00044242116712477075	2.749551977653496e-06	
208.38419405125447	0.0004610937856869604	0.0004360217785008063	3.0271057616780615e-05	
211.6131105098844	0.00042602519138816754	0.000429710243607535	3.7684581558010386e-06	
214.892059081287	0.0004484865741122379	0.000423476366345344	2.7545563638703298e-05	
218.22181501385919	0.0004121035551487724	0.000417315158481445	5.899197717670625e-06	
221.60316556848443	0.0004354312564542895	0.0004112244863260364	2.4468222678604048e-05	
225.03691020466627	0.00040076340109402664	0.000405203740452857	1.0082924701607323e-05	
228.5238607695462	0.00041810709385564756	0.00039925308128875266	1.963809110247442e-05	
232.06484168985054	0.0003952175440737901	0.0003933730123336871	1.5337595774904405e-05	
235.66069016681035	0.00039490469958517816	0.00038756414150614666	1.2170500475199993e-05	
239.3122563741041	0.00039523609947471556	0.0003818270512075836	1.956087613293061e-05	
243.0204036588648	0.0003725997353217392	0.00037616223136362057	4.532222668036935e-06	
246.78600874580337	0.00038955086959159205	0.0003705700488189661	1.900624178529489e-05	
250.60996194449422	0.0003637277452378734	0.0003650507374670734	1.0523934773950132e-05	
254.4931673598731	0.0003659115967871556	0.0003596043999064716	1.0900313644717781e-05	
258.43654310599635	0.0003681499742631105	0.0003542310151903755	1.712139630781025e-05	
262.4410215231124	0.00034464976723443087	0.0003489304494778948	5.08257740082839e-06	
266.507549398097	0.0003549016113567738	0.0003437024677347974	1.3166570490392759e-05	
270.63708818830384	0.0003481361825731517	0.0003385467454350028	1.4498228776974316e-05	
274.8306142488838	0.00032956930840886034	0.0003334628796953813	3.965586392797826e-06	
279.08911906362675	0.00033854934177295965	0.0003284503995634655	1.2022932731006353e-05	
283.4136094793798	0.00033401187574105655	0.00032350877534669583	1.3752795165945777e-05	
287.80510794409827	0.0003154835225044325	0.00031863742696911683	5.0679560149929804e-06	
292.26465274858515	0.0003180409562356333	0.0003138357313951344	8.244097191288505e-06	
296.7932982719762	0.0003222487464755162	0.00030910302918734246	1.3342948993602353e-05	
301.3921152310292	0.00030711519487050526	0.0003044386302771207	9.23436790607718e-06	
306.0621909332746	0.00029704419066634594	0.0002998418190292392	2.938793354743614e-06	
310.80462953409153	0.0003014407652964468	0.00029531185867909374	8.742880734436055e-06	
315.6205522977641	0.00030254040846229525	0.00029084799521588296	1.1878035724795145e-05	
320.5110978625849	0.00029081568862051514	0.00028644946077850556	9.1209780596192e-06	
325.47742251006514	0.0002797729000865205	0.00028211547662408383	3.6690687588988613e-06	
330.52070043831674	0.00027795267252939105	0.0002778452557222869	4.365068082946393e-06	
335.6421240396705	0.0002808273897286182	0.0002736380050223291	8.614399092475175e-06	
340.8429041825955	0.00027971026185718005	0.00026949292743375775	1.0280756808030925e-05	
346.1242704979875	0.0002721444467338721	0.00026540922355697646	9.09064983077594e-06	
351.4874716698928	0.0002627196739327683	0.00026138609319486215	6.208552205132323e-06	
356.9337757307372	0.00025571294256329657	0.00025742273667279995	3.048026719484441e-06	
362.46447036112943	0.000252045973454374	0.0002535183559909307	2.0834530751078304e-06	
368.08086319431027	0.0002505640370062399	0.00024967215582931884	4.07654087508579e-06	
373.7842821253185	0.00024966089866841547	0.00024588334442408275	5.894485067920772e-06	
379.57607562494815	0.00024821003203756234	0.00024215113433019667	7.070677251885587e-06	
385.45761305857025	0.00024582674747509217	0.00023847474308466663	7.665987601709199e-06	
391.43028500989345	0.00024266397815623817	0.00023485339378203208	7.847258323425548e-06	
397.49550360974456	0.00023906993058161048	0.00023128631557263222	7.78825358660232e-06	
403.6547028699399	0.00023535100775104846	0.0002277727440927689	7.622581358311779e-06	
409.9093390223323	0.0002316822249327606	0.00022431192183475525	7.427034546847853e-06	
416.26089086311043	0.00022809943401339014	0.00022090309846385311	7.220506883841437e-06	
422.71086010243414	0.00022451220921251627	0.00021754553108824576	6.967784420503612e-06	
429.2607717194863	0.00022072216505809975	0.0002142384844874466	6.585382262869238e-06	
435.91217432302693	0.0002164777936596377	0.0002109812313038913	5.954193414335493e-06	
442.6666405175339	0.00021162045524015683	0.00020777305220190173	4.948188327210922e-06	
449.52576727501685	0.00020632876238936015	0.00020461323599770643	3.48595007215512e-06	
456.4911763125926	0.0002013174629902366	0.00020150107976378358	1.631289673039458e-06	
463.56451447591087	0.0001977045818599256	0.00019843588891040043	1.1513552881423048e-06	
470.74745412852144	0.0001963109843947566	0.00019541697724690508	3.2914924025000145e-06	
478.04169354727435	0.00019642341762407924	0.00019244366702502954	5.081647277136844e-06	
485.4489573238469	0.0001950688892082053	0.00018951528896620949	5.556297717964919e-06	
492.97099677249224	0.00018981277239946912	0.00018663118227470361	4.079292707114835e-06	
500.60959034410683	0.00018359903321126574	0.00018379069463809731	1.0457842134811588e-06	
508.36654404671106	0.0001817169951831281	0.0001809931822166023	2.6937155406332255e-06	
516.2436918724502	0.00018281638767775682	0.00017823800962240782	4.9123396641340254e-06	
524.242896231207	0.00017881031940738726	0.00017552454989020898	3.9207203388253365e-06	
532.3660483909357	0.00017252499784691668	0.0001728521844399106	3.4440835673951934e-07	
540.6150689248177	0.00017294014908522152	0.0001702203030324054	3.8166581616787304e-06	
548.9919081653474	0.00017147603612600924	0.00016762830371922603	4.106121689483004e-06	
557.4985466654523	0.00016485578020454547	0.00016507559278678926	2.413069592653645e-07	
566.1369956667598	0.00016593217761334765	0.00016256158469587587	3.960932653328571e-06	
574.909297575119	0.00016210479104942143	0.00016008570201692316	2.8123753030972994e-06	
583.8175264434902	0.00015851344511843172	0.00015764737536164703	2.2046562434555606e-06	
592.8637884623186	0.00015882187822502852	0.00015524604331146016	3.729780836140879e-06	
602.0502224575035	0.0001529592367512411	0.00015288115234310355	1.007244536225752e-06	
611.379000396087	0.00015427950466759648	0.0001505521567518675	3.751334417087191e-06	
620.8523278997751	0.00014834783461248924	0.00014825851857274048	8.682843823051509e-07	
630.4724447664181	0.00014935403339593923	0.00014599970749979056	3.449445782507567e-06	
640.2416254995708	0.00014445817524611672	0.00014377520080405346	1.7040255763365871e-06	
650.1621798462554	0.00014359137345119614	0.00014158448325017522	2.5154689795725326e-06	
660.2364533430635	0.00014191412378684862	0.00013942704701202998	2.984344527853833e-06	
670.4668278707137	0.00013744329943430816	0.0001373023915875168	3.040166268066114e-07	
680.8557222172046	0.0001380840669162104	0.00013521002371271425	2.994786320781115e-06	
691.4055926496942	0.00013513108458489804	0.00013314945727555664	2.5659159797623986e-06	
702.1189334952396	0.00013126050226921384	0.00013112021322917916	1.6670188570888972e-07	
712.9982777305363	0.00013091041017912524	0.00012912181950506434	2.189888063828217e-06	
724.0461975807946	0.00013009579490840044	0.00012715381092611	2.9559849277768717e-06	
735.2653051278958	0.00012689014530632708	0.00012521572911972504	2.2260878956973732e-06	
746.6582529279726	0.00012367741264319038	0.00012330712243105189	8.485972316868036e-07	
758.2277346385576	0.0001217854669338703	0.00012142754583640186	5.716119000510753e-07	
769.9764856554507	0.00012068781099338203	0.00011957656085698136	1.526282692525242e-06	
781.9072837594538	0.00011959539122914284	0.00011775373547298181	2.0920729994868197e-06	
794.0229497731273	0.00011820082968612011	0.00011595864403809367	2.3434416401180626e-06	
806.3263482277227	0.00011656105106266263	0.00011419086719450402	2.4076941644065223e-06	
818.82038804045	0.00011480338402926552	0.00011244999178842682	2.3778392462720553e-06	
831.5080232022387	0.00011297578498241086	0.00011073561078621226	2.2836035849833213e-06	
844.3922534761538	0.0001110247544258249	0.0001090473231910754	2.089628212801422e-06	
857.4761251066391	0.00010885913933456446	0.00010738473396047959	1.7117032524104872e-06	
870.7627315397452	0.00010653180288485531	0.00010574745392420839	1.0657823624910983e-06	
884.2552141545192	0.00010446901488575923	0.00010413509970315229	3.341116732240256e-07	
897.9567630057271	0.00010330557664382518	0.00010254729362883618	1.138740802719727e-06	
911.8706175780853	0.00010282297153162282	0.00010098366366370944	1.968199025422066e-06	
926.0000675521785	0.00010123392567258935	9.944384332221726e-05	1.86412447174194e-06	
940.3484535822448	9.841036369887195e-05	9.792747159267009e-05	5.989569087666751e-07	
954.9191680860141	9.747712977145925e-05	9.643419285992512e-05	1.3544070407756332e-06	
969.715656046784	9.677279719412584e-05	9.496365682889156e-05	1.8358298588978142e-06	
984.7414158279239	9.389738719760209e-05	9.351551844887063e-05	3.841117033800053e-07	
1000.0	9.378955567155553e-05	9.208943783873762e-05	1.7691308318000466e-06	


==> data/fig_delay_quadvf_bode_44.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005423359189352629	1.5535665244569403e-06	
0.10154950161807173	0.005424263851159186	0.005423608081528936	1.5563251210829156e-06	
0.10312301278878754	0.005424523276890389	0.0054238648035192455	1.5591261514742602e-06	
0.10472090554055413	0.005424790826154535	0.005424129601715342	1.5619702653700046e-06	
0.10634355766636439	0.005425066754025711	0.005424402730295309	1.5648581224285787e-06	
0.10799135281311975	0.005425351323631497	0.00542468445147209	1.5677903923759576e-06	
0.1096646805723366	0.005425644806410056	0.005424975035750165	1.5707677551621641e-06	
0.11136393657225817	0.005425947482375599	0.005425274762190584	1.573790901122507e-06	
0.11308952257139368	0.0054262596403925395	0.00542558391868467	1.5768605311366355e-06	
0.11484184655350702	0.0054265815784585855	0.005425902802236686	1.5799773567901049e-06	
0.11662132282407707	0.005426913603997136	0.005426231719255732	1.583142100544867e-06	
0.11842837210825283	0.005427256034159231	0.005426570985857262	1.5863554959083621e-06	
0.12026342165032622	0.005427609196135441	0.005426920928174462	1.5896182876019498e-06	
0.12212690531474645	0.0054279734274780105	0.005427281882679908	1.5929312317448055e-06	
0.12401926368869937	0.005428349076433596	0.005427654196517814	1.596295096015355e-06	
0.12594094418627644	0.005428736502287014	0.0054280382278472285	1.5997106598553387e-06	
0.12789240115425762	0.005429136075716311	0.005428434346196609	1.6031787146363708e-06	
0.12987409597953362	0.005429548179159614	0.005428842932830112	1.6067000638560936e-06	
0.13188649719819254	0.005429973207194128	0.0054292643811260375	1.610275523328084e-06	
0.13393008060629666	0.005430411566927731	0.005429699096967865	1.613905921378045e-06	
0.13600532937237603	0.005430863678403595	0.005430147499148291	1.6175920990366166e-06	
0.13811273415166478	0.005431329975018294	0.005430610019786742	1.6213349102468729e-06	
0.14025279320210793	0.005431810903953884	0.0054310871047608435	1.6251352220718991e-06	
0.1424260125021654	0.005432306926624429	0.0054315792141523414	1.6289939148940614e-06	
0.1446329058704415	0.005432818519137507	0.0054320868227079626	1.6329118826411328e-06	
0.14687399508716817	0.005433346172771236	0.0054326104203157935	1.6368900329881518e-06	
0.14914981001757044	0.005433890394467337	0.005433150512497675	1.6409292875973358e-06	
0.15146088873714358	0.0054344517073408516	0.005433707620918256	1.6450305823310231e-06	
0.1538077776588715	0.005435030651207098	0.005434282283911254	1.6491948674798854e-06	
0.15619103166241588	0.005435627783126487	0.005434875057023547	1.653423108006858e-06	
0.15861121422530794	0.0054362436779678445	0.005435486513577793	1.6577162837802445e-06	
0.16106889755617235	0.005436878928990934	0.005436117245254195	1.6620753898174996e-06	
0.16356466273001555	0.0054375341484488495	0.005436767862692159	1.6665014365353707e-06	
0.1660990998256107	0.005438209968211049	0.005437438996112538	1.670995449998876e-06	
0.16867280806501112	0.005438907040407755	0.005438131295961252	1.6755584721880138e-06	
0.1712863959552255	0.005439626038096534	0.005438845433575058	1.6801915612521465e-06	
0.17394048143208848	0.005440367655951882	0.005439582101870319	1.6848957917872744e-06	
0.17663569200636045	0.005441132610978662	0.005440342016055598	1.6896722551024988e-06	
0.17937266491209122	0.005441921643250303	0.005441125914369	1.6945220595108285e-06	
0.18215204725728248	0.005442735516672695	0.005441934558841189	1.6994463306040608e-06	
0.18497449617688488	0.005443575019774745	0.005442768736085058	1.7044462115546297e-06	
0.18784067898816573	0.005444440966526612	0.00544362925811305	1.7095228634056847e-06	
0.1907512733484843	0.005445334197186709	0.005444516963183218	1.7146774653913508e-06	
0.19370696741551147	0.005446255579178514	0.005445432716675105	1.7199112152265544e-06	
0.1967084600099325	0.005447206007998417	0.005446377411996616	1.72522532944437e-06	
0.19975646078067044	0.005448186408155774	0.0054473519715230855	1.7306210437139355e-06	
0.20285169037266976	0.0054491977341464114	0.0054483573475697725	1.7360996131758417e-06	
0.2059948805972802	0.005450240971460936	0.00544939452339915	1.7416623127791412e-06	
0.20918677460527996	0.005451317137629182	0.005450464514264307	1.747310437638915e-06	
0.21242812706258082	0.0054524272833022715	0.00545156836848994	1.753045303381995e-06	
0.215719704328655	0.005453572493373758	0.005452707168592426	1.7588682465198025e-06	
0.21906228463772706	0.0054547538881414455	0.00545388203244052	1.7647806248220313e-06	
0.22245665828277353	0.005455972624511519	0.00545509411445837	1.770783817696627e-06	
0.22590362780237347	0.005457229897246689	0.005456344606872526	1.7768792265806319e-06	
0.22940400817045398	0.005458526940260196	0.005457634741004771	1.7830682753484123e-06	
0.23295862698897662	0.005459865027957506	0.0054589657886126375	1.7893524107175486e-06	
0.2365683246836085	0.005461245476627704	0.0054603390632796045	1.7957331026751783e-06	
0.2402339547024262	0.0054626696458866635	0.0054617559218570295	1.8022118449079417e-06	
0.243956383717698	0.005464138940174127	0.005463217765960011	1.8087901552473935e-06	
0.24773649183079302	0.005465654810306995	0.005464726043519402	1.8154695761217476e-06	
0.2515751727802653	0.005467218755091224	0.005466282250392428	1.8222516750345554e-06	
0.2554733341531623	0.005468832322994797	0.0054678879320343736	1.8291380450285194e-06	
0.2594318975996074	0.005470497113884431	0.005469544685233964	1.836130305189693e-06	
0.26345179905070754	0.005472214780828768	0.005471254159915228	1.8432301011505769e-06	
0.2675339889398373	0.005473987031970941	0.005473018061008704	1.850439105610391e-06	
0.27167943242735193	0.005475815632473577	0.005474838150395098	1.8577590188612578e-06	
0.2758891096287819	0.005477702406539429	0.0054767162489245055	1.8651915693562908e-06	
0.28016401584656353	0.005479649239510991	0.005478654238514657	1.8727385142471056e-06	
0.2845051618053608	0.0054816580800526905	0.005480654064331677	1.8804016399929942e-06	
0.28891357389103245	0.005483730942419305	0.0054827177370570844	1.8881827629374536e-06	
0.2933902943933029	0.005485869908814605	0.0054848473352449995	1.8960837299313626e-06	
0.29793638175219256	0.005488077131844315	0.00548704500777365	1.9041064189663484e-06	
0.30255291080826724	0.005490354837067749	0.005489312976395554	1.9122527398222514e-06	
0.30724097305676445	0.00549270532565273	0.0054916535383909715	1.9205246347431023e-06	
0.31200167690565833	0.00549513097713862	0.005494069069329456	1.9289240791281722e-06	
0.3168361479377224	0.0054976342523125705	0.005496562025944626	1.9374530822419545e-06	
0.3217455291766536	0.005500217696204384	0.005499134949127549	1.9461136879496778e-06	
0.32673098135731937	0.005502883941205672	0.005501790467044414	1.95490797547925e-06	
0.33179368320019265	0.005505635710319319	0.005504531298384509	1.9638380601950566e-06	
0.33693483169003946	0.0055084758205456216	0.005507360255744873	1.972906094417967e-06	
0.3421556423589239	0.005511407186411764	0.005510280249158322	1.9821142682423125e-06	
0.3474573495735992	0.005514432823651802	0.005513294289771937	1.9914648104092257e-06	
0.35284120682735126	0.005517555853044597	0.0055164054936835665	2.000959989186511e-06	
0.3583084870363649	0.005520779504417698	0.005519617085944264	2.0106021132850425e-06	
0.3638604828406817	0.005524107120825563	0.005522932404735077	2.0203935328193502e-06	
0.3694985069098218	0.0055275421629110465	0.005526354905727169	2.030336640270318e-06	
0.37522389225314035	0.00553108821345963	0.005529888166634643	2.0404338715133584e-06	
0.3810379925349945	0.00553474898215636	0.00553353589197018	2.050687706851768e-06	
0.3869421823947922	0.005538528310556225	0.0055373019180140915	2.0611006721163056e-06	
0.39293785777200174	0.005542430177279159	0.005541190218008066	2.0716753397790526e-06	
0.39902643623619527	0.005546458703441729	0.005545204907585668	2.0824143301124223e-06	
0.4052093573222091	0.005550618158338223	0.005549350250452254	2.0933203123951908e-06	
0.41148808287049476	0.005554912965384682	0.005553630664327912	2.1043960061642823e-06	
0.41786409737274555	0.005559347708340252	0.005558050727167807	2.115644182490775e-06	
0.4243389083228771	0.005563927137821221	0.005562615183675257	2.127067665329335e-06	
0.43091404657344795	0.005568656178124012	0.00556732895212388	2.1386693328960263e-06	
0.4375910666976019	0.005573539934374531	0.005572197131506169	2.150452119106326e-06	
0.4443715473566186	0.0055785837000223645	0.005577225009027043	2.162419015070834e-06	
0.45125709167315986	0.005583792964699582	0.005582418067962091	2.1745730706303274e-06	
0.4582493276102989	0.0055891734224651915	0.005587781995901642	2.1869173959643033e-06	
0.4653499083564233	0.005594730980457723	0.005593322693403063	2.1994551632527923e-06	
0.4725605127161014	0.005600471767979969	0.005599046283075383	2.2121896084001546e-06	
0.4798828455070056	0.0056064021460414904	0.00560495911912187	2.225124032824595e-06	
0.4873186379629853	0.005612528717386358	0.005611067797367999	2.238261805328954e-06	
0.49486964814338685	0.005618858337035425	0.005617379165804186	2.2516063640131103e-06	
0.5025376613487146	0.005625398123374565	0.005623900335674682	2.2651612182972963e-06	
0.5103244905427329	0.00563215546982249	0.005630638693146324	2.27892995098982e-06	
0.5182319767811088	0.00563913805711419	0.0056376019115931385	2.292916220460081e-06	
0.5262619896466971	0.0056463538662386605	0.00564479796453554	2.3071237628845268e-06	
0.5344164276915693	0.005653811192072347	0.005652235139275557	2.3215563945811852e-06	
0.5426972188858914	0.005661518657752862	0.005659922051272686	2.3362180144335154e-06	
0.5511063210737586	0.005669485229840789	0.005667867659308185	2.3511126064160753e-06	
0.559645722436092	0.005677720234320972	0.005676081281489264	2.366244242216835e-06	
0.5683174419607084	0.005686233373498613	0.005684572612148539	2.381617083950297e-06	
0.5771235299196736	0.0056950347438497065	0.005693351739698277	2.3972353870033105e-06	
0.5860660683540517	0.005704134854889907	0.005702429165503624	2.4131035029597104e-06	
0.595147171566167	0.0057135446491309895	0.005711815823843959	2.4292258826717497e-06	
0.604368986619493	0.005723275523199402	0.00572152310303698	2.445607079422393e-06	
0.6137336938462858	0.005733339350197404	0.005731562867806034	2.462251752232833e-06	
0.6232435073630855	0.005743748503393699	0.005741947482977666	2.479164669278171e-06	
0.6329006755942035	0.005754515881337529	0.005752689838603403	2.4963507114673373e-06	
0.6427074818033226	0.005765654934497825	0.0057638033766074905	2.513814876109669e-06	
0.6526662446333333	0.005777179693537498	0.0057753021190706496	2.5315622807661527e-06	
0.6627793186545348	0.00578910479934205	0.0057872006982691866	2.5495981672265215e-06	
0.6730490949213316	0.0058014455349317574	0.005799514388598795	2.5679279056232764e-06	
0.6834780015375548	0.0058142178593977335	0.005812259140523378	2.586556998727956e-06	
0.6940685042305437	0.005827438444014166	0.005825451616701402	2.6054910863561366e-06	
0.7048231069341222	0.005841124710692367	0.005839109230455439	2.6247359499706666e-06	
0.7157443523806098	0.005855294872956756	0.005853250186765191	2.6442975174167716e-06	
0.7268348227020044	0.005869967979638942	0.005867893525980301	2.6641818678219017e-06	
0.7380971400404808	0.005885163961503703	0.0058830591704668745	2.6843952366582587e-06	
0.7495339671683494	0.005900903681040034	0.005898767974421068	2.7049440209602734e-06	
0.7611480081176202	0.005917208985671906	0.005915041777104567	2.7258347846879777e-06	
0.7729420088193235	0.005934102764666989	0.005931903459780384	2.7470742642557e-06	
0.784918757752735	0.005951609010047733	0.005949377006653644	2.7686693741892334e-06	
0.7970810866046624	0.0059697528818381754	0.0059674875701508905	2.7906272129272745e-06	
0.8094318709389453	0.005988560778011821	0.005986261540903592	2.8129550687439974e-06	
0.8219740308763326	0.006008060409541536	0.006005726622837059	2.8356604257679143e-06	
0.8347105317848907	0.006028280880991827	0.006025911913805466	2.8587509701102247e-06	
0.847644384981113	0.006049252777137794	0.006046847992257641	2.8822345960252664e-06	
0.8607786484418896	0.0060710082561438485	0.006068567010467086	2.906119412142918e-06	
0.8741164275275125	0.0060935811498897315	0.006091102794914273	2.9304137476547746e-06	
0.8876608757158821	0.006117007072092104	0.006114490954469894	2.955126158485275e-06	
0.9014151953480897	0.006141323534937894	0.006138768997095891	2.980265433331236e-06	
0.9153826383855528	0.006166570075021448	0.006163976455856847	3.0058405995541566e-06	
0.9295665071788846	0.00619278838946273	0.006190155025119736	3.0318609288002304e-06	
0.9439701552486742	0.006220022483179214	0.006217348707915404	3.058335942289897e-06	
0.9585969880783669	0.006248318828391424	0.006245603975542613	3.085275415634884e-06	
0.9734504639194281	0.006277726537562866	0.006274969940616339	3.1126893830696015e-06	
0.9885340946089864	0.006308297551111077	0.006305498544898171	3.1405881409092626e-06	
1.0038514464001433	0.006340086841380235	0.006337244763400433	3.168982250059441e-06	
1.01940614080515	0.006373152634539353	0.006370266826429443	3.1978825373482288e-06	
1.0352018554516484	0.006407556652266856	0.0064046264614302725	3.2273000953796508e-06	
1.051242324952181	0.006443364375305372	0.00644038915671858	3.257246280621156e-06	
1.0675313417871697	0.006480645331224222	0.006477624449438984	3.2877327092998914e-06	
1.0840727572015847	0.006519473409015627	0.006516406240378275	3.3187712506718907e-06	
1.1008704821154982	0.006559927203479906	0.006556813138591271	3.350374017101137e-06	
1.117928488048752	0.006602090392731022	0.006598928839173617	3.382553350307589e-06	
1.1352508080599522	0.006646052152584438	0.006642842537946828	3.4153218029749835e-06	
1.1528415377000134	0.006691907612083157	0.006688649387315203	3.4486921148453208e-06	
1.1707048359804781	0.006739758354985492	0.0067364509981225965	3.482677182113501e-06	
1.1888449263568397	0.006789712972692065	0.006786355992991434	3.5172900189016706e-06	
1.2072660977271032	0.006841887674844229	0.006838480617382006	3.552543709121558e-06	
1.225972705445816	0.006896406964699318	0.0068929494154839855	3.5884513469043978e-06	
1.2449691723538168	0.00695340438740056	0.006949895979065624	3.6250259633082407e-06	
1.2642599898239333	0.007013023360435986	0.007009463778583791	3.6622804365444358e-06	
1.2838497188228888	0.007075418096951618	0.007071807087230269	3.700227382479236e-06	
1.3037429909896587	0.00714075463418496	0.007137092010192185	3.7388790214061213e-06	
1.3239445097305402	0.00720921198115948	0.007205497633280943	3.7782470163159356e-06	
1.3444590513311867	0.007280983401981287	0.007277217307286821	3.818342276877662e-06	
1.3652914660858761	0.0073562778536698185	0.007352460087009675	3.8591747220588474e-06	
1.386446679444272	0.007435321600512311	0.00743145234697721	3.900752992851058e-06	
1.4079296931759626	0.007518360030552233	0.007514439599486417	3.943084104644134e-06	
1.4297455865530366	0.007605659704120427	0.007601688544906696	3.986173026470118e-06	
1.451899517550985	0.007697510669437721	0.007693489389308331	4.0300221714641914e-06	
1.4743967240682132	0.007794229086434819	0.007790158470603117	4.0746307792825e-06	
1.4972425251644468	0.007896160207267607	0.007892041241723553	4.119994166703615e-06	
1.5204423223183279	0.008003681770824472	0.007999515668193926	4.166102817016504e-06	
1.5440016007044985	0.00811720787916419	0.008112996108098675	4.212941271673725e-06	
1.5679259304904682	0.008237193436711258	0.008232937755353692	4.260486778710022e-06	
1.5922209681535842	0.00836413924870089	0.008359841742865385	4.308707641017778e-06	
1.6168924578184014	0.008498597894477392	0.008494261021290228	4.35756119304379e-06	
1.6419462326147771	0.008641180514654628	0.008636807152531402	4.406991315878962e-06	
1.667388216057011	0.008792564679921833	0.008788158185905304	4.4569253767882965e-06	
1.6932244234443516	0.008953503544794059	0.008949067820451295	4.507270448366318e-06	
1.7194609632832076	0.009124836533620511	0.009120376100898915	4.5579086224865605e-06	
1.7461040387313935	0.009307501860930205	0.009303021949601472	4.608691181996261e-06	
1.7731599490647525	0.009502551256616804	0.009498057905195836	4.6594313246802695e-06	
1.8006350911665105	0.009711167352294157	0.009706667524601918	4.709895044249528e-06	
1.828535961039703	0.009934684293243238	0.00993018601307925	4.759789653828421e-06	
1.8568691553430368	0.010174612277010128	0.010170124783689527	4.808749279504682e-06	
1.885641372950552	0.010432666893049362	0.010428200820802175	4.856316440117739e-06	
1.9148594165354507	0.010710804358373677	0.010706371942728658	4.901918546191418e-06	
1.9445301941784663	0.01101126402552807	0.01100687933968783	4.94483776909882e-06	
1.974660721001155	0.011336619898646346	0.011332299122296375	4.984172215399696e-06	
2.0052581208244957	0.011689843352576581	0.011685605074210074	5.018785641588055e-06	
2.036329627853186	0.01207437983556667	0.012070245386670278	5.047241994415864e-06	
2.067882588386045	0.012494243078490777	0.012490236892865068	5.06771977375316e-06	
2.0999244625529108	0.01295413126514537	0.012950281247646413	5.077899474515695e-06	
2.132462826078452	0.013459570764168679	0.013455908637652962	5.074815036451553e-06	
2.1655053720733157	0.014017094383234806	0.014013655956209561	5.054657174499048e-06	
2.199059912853022	0.01463446261140224	0.014631287864899306	5.012512591627285e-06	
2.2331343817850464	0.015320937736450909	0.015318070555825809	4.942018510894593e-06	
2.267736835164523	0.016087621476553262	0.01608510873478657	4.834907406427024e-06	
2.302875454119006	0.01694786550384721	0.016945755011211976	4.680414424544443e-06	
2.3385585465427567	0.01791775800621537	0.01791609454069773	4.4645253968810206e-06	
2.3747945490609914	0.019016671911604395	0.01901549009536964	4.169070209977199e-06	
2.411592029024571	0.020267818294491997	0.020267130471731464	3.7707465747385707e-06	
2.4489596865355954	0.021698654295842508	0.021698430916677516	3.240366972100715e-06	
2.4869063565043885	0.02334079306620182	0.023340932940463924	2.543136211035849e-06	
2.5254410107383527	0.025228646615432605	0.025228936492720608	1.6421886304196497e-06	
2.564572760063192	0.0273952140688017	0.02739528575070237	5.19473063252215e-07	
2.604310856476998	0.029861959535306532	0.029861277093648563	9.031554267018314e-07	
2.6446646953377266	0.03261758807070385	0.03261554754379931	2.4387635148183302e-06	
2.6856438175845567	0.035579197637971204	0.03557547405943878	3.910902586411012e-06	
2.727257911993673	0.03853506560646704	0.038530236892227177	4.830102889483861e-06	
2.769516817469004	0.04109526684059574	0.041091137623132566	4.504787467091861e-06	
2.812430525368455	0.04272797271769445	0.04272624383638682	2.460243875940463e-06	
2.8560091818661824	0.042963205670601384	0.04296283917218254	1.0019887030488394e-06	
2.9002630903514777	0.04167569327967353	0.04167360918462109	3.831318047190945e-06	
2.945202713864811	0.039171058633701454	0.039166961059115185	4.649500386070297e-06	
2.9908386775716385	0.035984158760001946	0.03598094395610811	3.2164647318048165e-06	
3.0371817712745264	0.032614448087501836	0.032613652598690916	7.967230567533376e-07	
3.0842429519642045	0.029391713879038165	0.029392292763208133	1.8300342931860015e-06	
3.1320333464101533	0.026475642534881955	0.026476007478178305	3.4985624625812825e-06	
3.180564253791325	0.023912190859039395	0.02391150847229211	4.438490534980666e-06	
3.2298471483676323	0.021688506698900815	0.021686693606232016	4.803614367876581e-06	
3.2798936821928324	0.01976801912079391	0.019765357598742577	4.786422762188674e-06	
3.3307156878694446	0.018108489083498682	0.018105343607325974	4.539163469252308e-06	
3.3823251813463506	0.016669901035344034	0.016666589195120606	4.165552945085584e-06	
3.43473436475976	0.015417242296182845	0.015413998795189784	3.7311951682041208e-06	
3.487955629318178	0.01432098273965856	0.014317963578929288	3.2757027464874914e-06	
3.542001558232087	0.013356638872922814	0.01335393780430647	2.822079304417809e-06	
3.5968849296890193	0.012504052653552465	0.012501718290939498	2.3830933871088344e-06	
3.6526187198747286	0.011746651018450299	0.011744700879722724	1.9653855343294756e-06	
3.7092161060411786	0.011070785086451663	0.011069216037118546	1.5720924063547562e-06	
3.7666904696220658	0.010465175148875318	0.010463970780192237	1.204642653402176e-06	
3.8250553993966134	0.009920458059374396	0.009919593742028776	8.644538635381621e-07	
3.884324694702404	0.009428823443963215	0.00942826971610571	5.565237042515003e-07	
3.9445123686979775	0.008983723175487181	0.008983447973888193	3.0756141508903024e-07	
4.005632651675993	0.00857963977541511	0.008579609878272535	2.540239382052067e-07	
4.067699994427721	0.00821190161694516	0.008212083556495735	4.33845698236143e-07	
4.130729071659682	0.007876535091615303	0.007876895714070348	6.631333621585963e-07	
4.194734785463209	0.007570145928917986	0.0075706527225296374	8.931748065004644e-07	
4.259732268837781	0.007289823537015398	0.007290444810002353	1.115697706022909e-06	
4.325736889268946	0.007033063575741139	0.00703376853918845	1.3291014039615412e-06	
4.392764252361694	0.0067977050284278384	0.006798463821267858	1.533387188521753e-06	
4.460830205530115	0.006581878860736052	0.006582662541782581	1.7290318098196443e-06	
4.5299508417442365	0.006383965991849373	0.00638474651570475	1.9166517784041495e-06	
4.600142503334918	0.006202562797349324	0.006203312985546607	2.0968839608755517e-06	
4.671421785857698	0.006036452746789051	0.006037146261897894	2.27033889878231e-06	
4.743805542016518	0.005884583078277075	0.005885194406306204	2.4375821929697807e-06	
4.817310885648243	0.005746045647244134	0.005746550092121347	2.599127692947608e-06	
4.891955195768907	0.005620061272388114	0.005620434965326389	2.755435828779003e-06	
4.967756120682691	0.005505967050442351	0.005506186976431642	2.9069140923547153e-06	
5.044731582154526	0.005403206232104898	0.005403250275486541	3.0539182149970746e-06	
5.122899779647386	0.005311320351446364	0.005311167362454891	3.1967532789993593e-06	
5.202279194625215	0.005229943386208353	0.005229573270456122	3.33567432071601e-06	
5.282888594922542	0.005158797801455593	0.005158191634561817	3.4708861268116917e-06	
5.364747039181794	0.005097692398278881	0.005096832568194075	3.602541977132622e-06	
5.447873881359371	0.005046521956594816	0.0050453923366439056	3.7307410845716486e-06	
5.532288775301544	0.005005268730499954	0.005003854886771602	3.8555244398059646e-06	
5.618011679391243	0.004974005930405663	0.004972295367869995	3.9768686905314095e-06	
5.705062861266868	0.004952903413328312	0.004950885865996318	4.094677567644191e-06	
5.793462902614208	0.004942235907474134	0.004939903679052816	4.208770205007225e-06	
5.883232704032601	0.004942394227732782	0.004939742590619753	4.318865468538887e-06	
5.974393489976511	0.004953900105725341	0.004950927767864888	4.424561089196229e-06	
6.06696681377367	0.004977425476506466	0.004974135127628458	4.5253059455958466e-06	
6.160974562720967	0.005013817354605844	0.005010216305694012	4.620363209788509e-06	
6.25643896325932	0.005064129824008058	0.005060230756434197	4.7087611717952026e-06	
6.353382586228693	0.005129665201443958	0.005125487044856044	4.789227272138999e-06	
6.451828352204593	0.005212027169433567	0.005207596129705138	4.860099012963886e-06	
6.551799536917215	0.005313189700165262	0.005308540459431424	4.919202712033429e-06	
6.653319776754563	0.005435587025660728	0.005430764133485963	4.963687097845002e-06	
6.756413074350862	0.005582231927000765	0.005577291390656043	4.9897929076182695e-06	
6.861103804261538	0.0057568724556142275	0.00575188350963637	4.992531060181564e-06	
6.9674167187261515	0.0059642011779363095	0.005959248151673244	4.965229424743732e-06	
7.075376953520617	0.006210136515599504	0.00620532058929758	4.8988902508766975e-06	
7.1850100339000935	0.006502203009782444	0.006497643390809657	4.781275909251067e-06	
7.2963418806339915	0.006850046070255494	0.006845879607796739	4.5956113794907425e-06	
7.40939881613446	0.007266124652774247	0.007262501909380618	4.318769831773403e-06	
7.5242075706798515	0.00776662383676558	0.0077636977347897524	3.918838067082951e-06	
7.640795288734611	0.008372592101928592	0.008370491827246905	3.3521917533950938e-06	
7.759189535367103	0.009111158845227963	0.009109936187274344	2.561138636858278e-06	
7.879418302766868	0.010016213609273057	0.010015743046019049	1.4768762498815914e-06	
8.001510016862884	0.01112656762760469	0.011126388308485278	1.8092534921605895e-07	
8.125493544044346	0.012476061722380577	0.012475223205572986	1.8149511532424218e-06	
8.251398197985628	0.014062365812389222	0.014059623677865184	3.753018457460999e-06	
8.379253746576957	0.015772602090359994	0.015767815632597694	4.975178425986189e-06	
8.509090418962503	0.017271216392679953	0.017267598914407135	3.822663478110154e-06	
8.640938912687513	0.018003268138857182	0.01800337955859338	6.513171336839402e-07	
8.774830400956196	0.017554264842602703	0.01755190608454223	4.784808975560757e-06	
8.910796540002062	0.016065689998674762	0.016062371709282326	3.3549970104452543e-06	
9.048869476572474	0.01411405833154333	0.014114883452324593	1.325090713967563e-06	
9.189081855529167	0.012220347723216845	0.012220780114175335	4.326020582023238e-06	
9.331466827566528	0.010604418807657827	0.01060241076387217	4.946109030205321e-06	
9.476058057049498	0.009289918496270293	0.009286786312189075	4.245394232428806e-06	
9.622889729972897	0.008234362158403058	0.008231549540432193	3.0704204979815473e-06	
9.771996562044086	0.007385920580883647	0.007384113679991594	1.830242692962626e-06	
9.923413806890872	0.00669997330384333	0.006699284043606336	6.908702774715278e-07	
10.0771772643966	0.0061416796488975795	0.006141926972070791	3.9517854469669956e-07	
10.233323289164382	0.005684712830798098	0.005685600698787265	1.2483002712726197e-06	
10.391888799112495	0.005309368134253628	0.005310576377417252	2.003281858249769e-06	
10.552911284202958	0.005000912239397668	0.00500213838443713	2.6538581904274254e-06	
10.716428815305356	0.004748322578717646	0.004749299846838075	3.2124868992674415e-06	
10.882480053198018	0.00454337206968363	0.00454387698092114	3.6902007346126244e-06	
11.051104257708666	0.004379980831793293	0.004379837037487867	4.095101830380574e-06	
11.222341296996655	0.004253766329442241	0.004252847811335553	4.4321427572889105e-06	
11.39623165697915	0.004161741362674818	0.004159976424919049	4.703075202784355e-06	
11.572816450903245	0.00410212585108966	0.004099502459293223	4.90630330579256e-06	
11.752137429066462	0.004074251791845142	0.004070824262883887	5.0365350988892415e-06	
11.93423698868786	0.004078551737594391	0.004074448226444976	5.084163532793887e-06	
12.119158183932093	0.004116630695470181	0.004112060066719219	5.034318111728542e-06	
12.306944736088793	0.004191430376877085	0.004186685513941076	4.865545956612265e-06	
12.497641043909683	0.00430750340170869	0.004302955249283432	4.5481535534110535e-06	
12.691292194105861	0.004471421511337145	0.004467493446534517	4.0424682233180264e-06	
12.887943972007742	0.004692338240956113	0.004689443239301441	3.2979018851003685e-06	
13.08764287239018	0.004982687664361533	0.00498110278373847	2.2553037979088193e-06	
13.290436110465315	0.005358851960770013	0.005358505907560681	8.59611824776748e-07	
13.496371633045765	0.005841159961147956	0.005841355139756876	9.154844512037891e-07	
13.705498129880782	0.006451231586018673	0.006450501641392801	2.944522400703793e-06	
13.917865045168076	0.007201282636892322	0.007198011323962301	4.804896756014724e-06	
14.133522589243995	0.008063779336359081	0.008058455766741844	5.456409562567815e-06	
14.35252175045488	0.00891021722703414	0.008907436167328505	3.3218230856870584e-06	
14.574914307212275	0.00946003034454182	0.009461340961619137	2.1110468907345095e-06	
14.800752840235097	0.009397570453524073	0.009394571329558734	6.007609111429321e-06	
15.030090744981337	0.008689391648742186	0.00868537387332646	4.018313173315776e-06	
15.262982244272472	0.007661622704064845	0.007662930222817806	1.3092670009953137e-06	
15.499482401113475	0.006649329577848658	0.006651219359927912	4.518307088401998e-06	
15.739647131711472	0.005794473491933205	0.0057934626117955	5.701072850138546e-06	
15.98353321869612	0.005114772273298599	0.005111383085724921	5.454282839432497e-06	
16.23119832454485	0.004586812201515751	0.004582794050669144	4.500886945956536e-06	
16.482701005216104	0.004181415529666421	0.0041781488692418794	3.2718153925218893e-06	
16.738100723993853	0.003873938166382667	0.0038720953975964235	1.9961599153478807e-06	
16.997457865546615	0.0036459341392496084	0.0036455999787043804	8.709146241191425e-07	
17.26083375020432	0.0034844937112161276	0.0034853635152204718	8.769120970651067e-07	
17.528290648456405	0.003381258811289045	0.00338280255078395	1.8719450294191288e-06	
17.799891795674554	0.003331665700652978	0.0033332439824746278	2.9082275627745466e-06	
18.075701407063548	0.0033345258849243014	0.0033354715877470017	3.897304829021265e-06	
18.35578469284383	0.0033919396257107593	0.003391624572570571	4.824347019774231e-06	
18.64020787366921	0.003509494729913863	0.0035074049017167837	5.671177258154603e-06	
18.929038196283646	0.0036966051160120684	0.0036924588356714253	6.393325335962452e-06	
19.222343949420477	0.003966487500064281	0.003960452636753749	6.88846803287082e-06	
19.52019447994806	0.004334145746862829	0.004327225957957641	6.941062498193293e-06	
19.822660209265607	0.004807650705293353	0.004802171110203717	6.159484934000123e-06	
20.12981264995304	0.0053620099836566145	0.005361252217503179	4.229245689570094e-06	
20.441724422678867	0.005885912542444029	0.005889956539207829	4.09419485147998e-06	
20.75846927337004	0.006148785374855294	0.006149016711865017	7.927631150977556e-06	
21.08012209064783	0.0059467385006308346	0.005939756226196348	8.37136920892098e-06	
21.406758923533914	0.005366307943762093	0.0053618603915851935	4.723994119007069e-06	
21.738456999430788	0.004686314648652798	0.0046865886596365895	1.4206611395508043e-06	
22.075294742380795	0.004087254603792746	0.004089106128038386	2.1253679691060894e-06	
22.417351791608088	0.003618031551815411	0.0036195221667246597	3.2071771045253658e-06	
22.764709020347887	0.0032713501782864456	0.003271886635985786	3.7887671019239618e-06	
23.1174485549675	0.0030276936869299137	0.0030271862646813375	4.113052406222596e-06	
23.47565379438362	0.002870011803595398	0.002868490521263728	4.319184878129482e-06	
23.839409429780538	0.0027871024963552443	0.0027846248949397836	4.459902800526692e-06	
24.20880146463373	0.0027738426480438524	0.0027705114043071	4.537811314387064e-06	
24.583917235044	0.002830893547316617	0.00282691575568545	4.518495137960288e-06	
24.964845430386426	0.0029643406259677128	0.0029601173123779026	4.320889454100253e-06	
25.351676114279368	0.0031843095940504917	0.0031805547615296704	3.7812106303914505e-06	
25.744500745878433	0.003498846569577741	0.0034966411937711645	2.5922889676446976e-06	
26.143412201500308	0.0038931066192026235	0.0038933239792781076	5.226868637354382e-07	
26.548504796581717	0.004280522401064651	0.0042813937983940484	3.4135609186963624e-06	
26.959874307978602	0.00446423917607472	0.004460789562074511	6.280689572952067e-06	
27.377617996610834	0.00427678571349674	0.004271650190670785	5.1673280434286044e-06	
27.801834630457815	0.003821710184761858	0.003820922056414837	1.487288501623543e-06	
28.232624507910387	0.003332794154063618	0.0033344007293546534	2.061307863186786e-06	
28.670089481484574	0.002933842507581823	0.0029347581396685068	3.7845675845419684e-06	
29.114332981902788	0.0026483665788704968	0.002647456678893225	4.5967160510198835e-06	
29.565460042548164	0.0024662283173012257	0.0024635632911509183	4.84977298201257e-06	
30.0235773242978	0.0023744098656262778	0.002370586772319159	4.736630318546079e-06	
30.488793140740842	0.002365803612415355	0.0023616560253403294	4.318202500308301e-06	
30.961217483787163	0.0024406526564893505	0.00243709843915867	3.5627390620005834e-06	
31.440962049673153	0.002604732854506817	0.0026025874271265953	2.3514346934421148e-06	
31.928140265370157	0.002860596495696343	0.002860150410337438	5.060825210875251e-07	
32.42286731540228	0.0031783309948581464	0.003178344182081488	2.267821824075764e-06	
32.925260169079685	0.003436894181059315	0.0034340767668798256	4.981940278029919e-06	
33.435437608153904	0.003436061996133567	0.0034312396857892756	4.892411294541064e-06	
33.95352025490161	0.003139790591994234	0.0031388780399670005	1.3643757432991509e-06	
34.479630600643624	0.002747558059409777	0.0027487175707874836	2.3442763922798576e-06	
35.01389303470575	0.0024182987777936473	0.0024176699889252207	4.3517056994445456e-06	
35.556433873828425	0.0021953929672789358	0.002192210346608535	5.06015867672927e-06	
36.107381392031996	0.002075735461588715	0.0020712153461834894	4.902812766369851e-06	
36.666865850944866	0.0020510237724542125	0.0020469429529627985	4.094036646590217e-06	
37.23501953060145	0.002119198641074779	0.002116930629698031	2.665365835769259e-06	
37.81197676071744	0.0022822843005026097	0.002281903155897105	5.687957648611434e-07	
38.397873952449665	0.002527018140473701	0.0025265080349825618	2.226426614634228e-06	
38.99284963064802	0.0027704949763032757	0.002766815384085197	4.792407391944866e-06	
39.59704446660722	0.0028260060005464147	0.0028213976974995245	4.648058244022512e-06	
40.21060131132589	0.0026064764690292394	0.002606281126483295	9.209788988610677e-07	
40.83366522928125	0.0022832305713352107	0.0022832728036298686	3.0574128268187407e-06	
41.46638353272696	0.002019417712367472	0.0020160890222290207	4.939144099829669e-06	
42.108905816522395	0.0018609418860465199	0.0018558652677888353	5.148938309329325e-06	
42.76138399350171	0.0018072905241415748	0.0018035908275940322	4.170739542852651e-06	
43.42397233039088	0.0018544807867922426	0.001853638738191782	2.211795349959903e-06	
44.096827484281306	0.0020003308517059287	0.002000483068708153	7.328672027478155e-07	
44.78010853966855	0.0022175144777713328	0.0022144992421978924	3.979783620358174e-06	
45.47397704606499	0.0023852545728476914	0.002379729967358021	5.629243639279887e-06	
46.17859705619533	0.002320676306840307	0.002319793915319942	2.9222880666414175e-06	
46.894135164783904	0.00206372953560157	0.0020633136111519036	2.1030334441332965e-06	
47.62076054794297	0.0018126993683315682	0.0018079060214359374	5.065997293594779e-06	
48.35864500317141	0.001659451534197488	0.001654585478506939	5.634796303449779e-06	
49.10796298997312	0.0016158857957947247	0.0016151000901281473	4.364961196334506e-06	
49.86889167110482	0.001679126319292683	0.0016805147133710195	1.6281086721297318e-06	
50.641610954463076	0.0018381908331727916	0.001835501407599995	3.1647021172962116e-06	
51.42630353562007	0.0020222258122021748	0.002016221079568308	7.208375481214569e-06	
52.22315494101898	0.002049192122822938	0.00204964972255265	6.113847784355399e-06	
53.03235357183818	0.001855501799438579	0.0018543508848679548	1.277438437886793e-06	
53.854090748535334	0.0016268833194573356	0.0016222341797677024	7.1347151544190376e-06	
54.688560756081706	0.0014887749073209157	0.001490514996166377	9.32277918116033e-06	
55.53596088989733	0.0014640411012470044	0.0014704928480256997	7.363383661517066e-06	
56.39649150249797	0.0015493746943438648	0.0015497943629963872	5.789445181641884e-07	
57.27035605086487	0.0017133359904020617	0.0017143425032317987	1.3067200789690274e-05	
58.15776114454846	0.001819699819295081	0.0018419594795662097	2.2518045111451955e-05	
59.05891659451753	0.001708566678068628	0.0017036072369540245	1.3485806193909059e-05	
59.974035462765215	0.001498428551638142	0.0014910406673449125	2.2627160836613574e-05	
60.90333411268367	0.0013594341081894555	0.0013855355573709383	3.3313318185559136e-05	
61.847032260219336	0.0013360337202879533	0.001365525107142168	3.126085073244055e-05	
62.80535302582078	0.001425050036451943	0.001422505793200813	2.5483320818336062e-06	
63.778522987191536	0.0015744625799826502	0.001709616486543769	0.00015072961354710868	
64.76677223286032	0.0016103951449079514	0.0015336820737618861	0.00025841955245974583	
65.77033441658139	0.0014510813825914198	0.0013206176948234053	0.00014177988922649677	
66.78944681257751	0.0012837232107721273	0.0013072735450968913	0.00010497781395275303	
67.82435037163955	0.0012224428252424202	0.0013277355768003872	0.0001076455257536022	
68.87528977809474	0.001280026012820385	0.0013778887472591672	0.00012302745899593428	
69.94251350765792	0.0014136449505466559	0.001448179445224549	0.00014880861812874155	
71.02627388617911	0.0014551128986053613	0.0013639653795114494	0.00015541607705810937	
72.12682714930152	0.001310013247814119	0.0012289753928789546	8.104484429282797e-05	
73.24443350304374	0.0011658951546743967	0.001167603716034081	4.2606104717323505e-06	
74.37935718532088	0.0011340511648239857	0.0011353816919468563	8.142624873459019e-05	
75.53186652841877	0.0012180778488145678	0.0011148543628548742	0.00015958027843871646	
76.7022340224364	0.0013283502695413056	0.0011037080998266688	0.00022549253452897166	
77.89073637971123	0.0012723555124113804	0.001102893556103493	0.00022773689072034555	
79.09765460024283	0.0011190168001286485	0.0011109665869962772	0.00017252153532864832	
80.32327403813038	0.0010510374196148527	0.001122467064944025	0.00010298633952419009	
81.5678844690394	0.001105754756707191	0.0011311192458804853	3.150562417810539e-05	
82.83178015871405	0.001213612168693523	0.0011335438911459883	8.138573720106844e-05	
84.11525993255103	0.001177879179969099	0.0011295678395763832	0.0001471568607379378	
85.41862724625115	0.001037194717580226	0.0011205461042432864	0.0001527068315632649	
86.74219025756646	0.0009822659743697808	0.0011080097288233522	0.0001263109261717961	
88.08626189915832	0.00104862055818681	0.0010931181801400378	8.48631683116014e-05	
89.45115995258467	0.0011321434972517176	0.001076540181203985	5.62469839190325e-05	
90.83720712343391	0.0010496528915063094	0.001058417658608921	8.755387214848774e-05	
92.24473111762269	0.0009363224050867159	0.001038219795812597	0.00010628512507287129	
93.67406471887617	0.0009390065709611144	0.0010144313501195287	0.00010938033874145646	
95.1255458674087	0.0010317871315676248	0.000984698397701728	0.0001024139498577498	
96.59951773982377	0.0010225091384616746	0.0009493964077020505	7.74198476378048e-05	
98.09632883025184	0.0009027723927202314	0.0009180188779115954	4.676821429719122e-05	
99.61633303274554	0.0008727797868726579	0.0008989166960113923	3.856441239308644e-05	
101.15988972495167	0.0009520304506700424	0.0008868940686522913	7.768806520450715e-05	
102.72736385307937	0.0009654897027145147	0.0008748948030903463	0.00011462373385037462	
104.31912601818526	0.0008544131410045537	0.0008593035333180922	9.547361058080855e-05	
105.93555256379533	0.0008254697027121072	0.000835703379435763	3.5393151641707686e-05	
107.57702566488457	0.0009019071154342967	0.0007834235766829641	0.00016310511067104205	
109.24393341823551	0.0008943247032283278	0.0013198867022034414	0.0005528667935251538	
110.93666993419627	0.0007928679424230345	0.0009110987399466101	0.00012886255781162338	
112.65563542986153	0.0007951929181687307	0.0008677916118905187	0.00012177570897301524	
114.40123632369622	0.0008668446161519914	0.0008450514514101279	6.32849581705497e-05	
116.17388533162597	0.0008056136162137305	0.0008281946172885517	3.347787226371249e-05	
117.9740015646163	0.0007387774504658365	0.0008140672906367591	8.072262507080553e-05	
119.802010627764	0.0007909879679862625	0.0008017026727715319	7.495990926704179e-05	
121.65834472092367	0.0008047332748452981	0.0007908759514789649	1.5556457133128925e-05	
123.54344274089367	0.000715131855451945	0.0007818446689715619	6.673209130623812e-05	
125.45775038518534	0.0007267440899562525	0.0007755955048805793	8.796596094471775e-05	
127.40172025740017	0.0007766908248408046	0.000775187680809458	3.73590525849402e-05	
129.3758119742398	0.0006974208491134188	0.0007930819267321178	0.00010450441643040283	
131.3804922741741	0.0006825196415590006	0.00045619757638766983	0.0003802982325664817	
133.41623512779302	0.0007391713054570199	0.0006290823882571836	0.00011442916429929837	
135.48352184986857	0.0006728353433466175	0.0006576870048096527	6.009407251472041e-05	
137.58284121315285	0.0006508958739423795	0.0006607940018855704	1.466640239927446e-05	
139.71468956393986	0.0007042209719734612	0.0006576836126962262	4.7100124732539516e-05	
141.879570939417	0.0006396137043907627	0.000652327380516265	4.429760986232193e-05	
144.07799718683648	0.0006283170770319397	0.0006460691010835243	2.6327357323764663e-05	
146.31048808453184	0.0006708380731423225	0.0006395084892353292	3.488903562707389e-05	
148.57757146481032	0.0006017224597689429	0.0006329735562949132	4.24254321948587e-05	
150.87978333874923	0.0006161681803766115	0.0006266751786041084	2.654957378752909e-05	
153.2176680229263	0.0006292122381256416	0.0006207598466212539	3.123408459432868e-05	
155.5917782681133	0.0005693169215502786	0.0006153102774630796	4.6185700773502865e-05	
158.00267538996428	0.0006112740824150444	0.0006102929625666319	1.814086641928872e-05	
160.45092940172842	0.0005744137157412773	0.0006054287543000282	4.052119069911451e-05	
162.9371191490193	0.0005580106885158019	0.0005999821884014527	5.2690466025643814e-05	
165.46183244667284	0.0005868021499425799	0.0005926266340677748	6.7112260662579145e-06	
168.02566621772516	0.0005293144930930873	0.0005818791174813484	5.6911178581551136e-05	
170.6292266345446	0.0005657440141639286	0.0005673999799760603	4.914444760084095e-05	
173.27312926215015	0.0005267036130851373	0.0005508265874411968	2.8032362534059995e-05	
175.9579992037507	0.0005276922097834304	0.0005345619233810393	6.028728455213784e-05	
178.68447124853947	0.0005302387051832703	0.0005200623343564016	1.6972413375403978e-05	
181.45319002177868	0.0004971469349128842	0.0005075765536604879	4.635749320463774e-05	
184.2648101372089	0.0005252022971534799	0.0004967586220100983	3.43389796010939e-05	
187.11999635182175	0.00047767681559441754	0.0004871574243474624	2.8875604748220014e-05	
190.019423723029	0.000510671953122205	0.0004784028444004543	4.0773549398034686e-05	
192.9637777682679	0.0004643710251996106	0.0004702326461408795	1.559866663428755e-05	
195.95375462707955	0.000492635479965373	0.00046247065635817824	4.049186633275105e-05	
198.99006122569847	0.00045257045230675185	0.0004549997341361902	7.688952102646059e-06	
202.0734154441926	0.00047561598401495197	0.00044774066831051936	3.8066821980901914e-05	
205.20454628619316	0.000439909747856732	0.00044063757513950895	4.467980222333706e-06	
208.38419405125447	0.0004610937856869604	0.0004336479877330811	3.5602428307553204e-05	
211.6131105098844	0.00042602519138816754	0.0004267357737128447	4.8726202944676705e-06	
214.892059081287	0.0004484865741122379	0.00041986535491667234	3.344062632687219e-05	
218.22181501385919	0.0004121035551487724	0.00041299589686962147	8.391675216078345e-06	
221.60316556848443	0.0004354312564542895	0.00040607408237472594	3.0797582914183065e-05	
225.03691020466627	0.00040076340109402664	0.00039902397777364897	1.4577309475018064e-05	
228.5238607695462	0.00041810709385564756	0.00039173381267699277	2.6373283950204048e-05	
232.06484168985054	0.0003952175440737901	0.0003840506384762272	2.2732193898270824e-05	
235.66069016681035	0.00039490469958517816	0.00037585768806413356	2.00333612073777e-05	
239.3122563741041	0.00039523609947471556	0.0003675790523261083	3.095675912304491e-05	
243.0204036588648	0.0003725997353217392	0.0003616354957574384	1.4138490162174264e-05	
246.78600874580337	0.00038955086959159205	0.0003608778853546931	3.06377667128018e-05	
250.60996194449422	0.0003637277452378734	0.0003613474382600037	2.6708170856715823e-06	
254.4931673598731	0.0003659115967871556	0.0003592394239167266	1.947101323857763e-05	
258.43654310599635	0.0003681499742631105	0.00035522745637227006	1.3207621261367741e-05	
262.4410215231124	0.00034464976723443087	0.00035039606033525854	6.348257207111612e-06	
266.507549398097	0.0003549016113567738	0.00034527478420838433	1.4862578142562164e-05	
270.63708818830384	0.0003481361825731517	0.0003400825214136657	1.0915717926163339e-05	
274.8306142488838	0.00032956930840886034	0.00033490903924047425	5.73836869652171e-06	
279.08911906362675	0.00033854934177295965	0.00032979171830591395	1.2550610655524402e-05	
283.4136094793798	0.00033401187574105655	0.00032474599141052814	1.1490206772314716e-05	
287.80510794409827	0.0003154835225044325	0.0003197777370372578	4.819184917516474e-06	
292.26465274858515	0.0003180409562356333	0.0003148885547785807	9.247665832332159e-06	
296.7932982719762	0.0003222487464755162	0.0003100781091858773	1.2200430190587498e-05	
301.3921152310292	0.00030711519487050526	0.00030534520777966944	7.782863467284775e-06	
306.0621909332746	0.00029704419066634594	0.0003006883084433664	4.1794330021593e-06	
310.80462953409153	0.0003014407652964468	0.0002961057601942116	9.04833101654205e-06	
315.6205522977641	0.00030254040846229525	0.00029159591590617053	1.0999853628404915e-05	
320.5110978625849	0.00029081568862051514	0.0002871571824340648	7.993630678578275e-06	
325.47742251006514	0.0002797729000865205	0.0002827880399550805	3.6104544225478817e-06	
330.52070043831674	0.00027795267252939105	0.00027848704633453674	5.190224446363416e-06	
335.6421240396705	0.0002808273897286182	0.00027425283447911607	8.578151108908274e-06	
340.8429041825955	0.00027971026185718005	0.00027008410670677495	9.635215876506902e-06	
346.1242704979875	0.0002721444467338721	0.00026597962815440166	8.213668926204287e-06	
351.4874716698928	0.0002627196739327683	0.0002619382202076263	5.479239525260369e-06	
356.9337757307372	0.00025571294256329657	0.00025795875440021344	2.94838171344564e-06	
362.46447036112943	0.000252045973454374	0.00025404014695424535	2.8719133689000023e-06	
368.08086319431027	0.0002505640370062399	0.000250181353993461	4.569110983252122e-06	
373.7842821253185	0.00024966089866841547	0.00024638136739584205	6.049354313297998e-06	
379.57607562494815	0.00024821003203756234	0.00024263921122337243	6.9679702421881644e-06	
385.45761305857025	0.00024582674747509217	0.0002389539386584153	7.382094883653288e-06	
391.43028500989345	0.00024266397815623817	0.00023532462937740439	7.447264250520909e-06	
397.49550360974456	0.00023906993058161048	0.00023175038729825092	7.322852652765005e-06	
403.6547028699399	0.00023535100775104846	0.00022823033864522571	7.129128783617492e-06	
409.9093390223323	0.0002316822249327606	0.00022476363028264859	6.933652007917571e-06	
416.26089086311043	0.00022809943401339014	0.00022134942827584157	6.751534345971915e-06	
422.71086010243414	0.00022451220921251627	0.00021798691664415932	6.549186087969849e-06	
429.2607717194863	0.00022072216505809975	0.00021467529627645744	6.248973993094075e-06	
435.91217432302693	0.0002164777936596377	0.00021141378398408946	5.739576143336849e-06	
442.6666405175339	0.00021162045524015683	0.00020820161167053107	4.901629816256889e-06	
449.52576727501685	0.00020632876238936015	0.00020503802560009808	3.6582635964004897e-06	
456.4911763125926	0.0002013174629902366	0.00020192228575103695	2.08568084731001e-06	
463.56451447591087	0.0001977045818599256	0.00019885366524062252	1.2641522857258186e-06	
470.74745412852144	0.0001963109843947566	0.0001958314498118547	2.8563229989083927e-06	
478.04169354727435	0.00019642341762407924	0.00019285493737298545	4.544682992427129e-06	
485.4489573238469	0.0001950688892082053	0.00018992343758246654	5.148199487730996e-06	
492.97099677249224	0.00018981277239946912	0.000187036271473055	4.00517420641938e-06	
500.60959034410683	0.00018359903321126574	0.00018419277110975834	1.4735742585300558e-06	
508.36654404671106	0.0001817169951831281	0.00018139227927710982	2.308345802733554e-06	
516.2436918724502	0.00018281638767775682	0.00017863414919192354	4.4346724001158156e-06	
524.242896231207	0.00017881031940738726	0.00017591774423825324	3.784311391853346e-06	
532.3660483909357	0.00017252499784691668	0.00017324243772174553	8.193233663119558e-07	
540.6150689248177	0.00017294014908522152	0.00017060761264098398	3.344911144470659e-06	
548.9919081653474	0.00017147603612600924	0.00016801266147375835	3.8634557896056065e-06	
557.4985466654523	0.00016485578020454547	0.00016545698597648063	7.039716817497424e-07	
566.1369956667598	0.00016593217761334765	0.0001629399969952151	3.5023545282000217e-06	
574.909297575119	0.00016210479104942143	0.00016046111428699762	2.7580968200161036e-06	
583.8175264434902	0.00015851344511843172	0.0001580197663502967	1.8495766177185927e-06	
592.8637884623186	0.00015882187822502852	0.0001556153902636211	3.46180040611231e-06	
602.0502224575035	0.0001529592367512411	0.0001532474315314104	8.233935667539169e-07	
611.379000396087	0.00015427950466759648	0.0001509153439364534	3.427295149621114e-06	
620.8523278997751	0.00014834783461248924	0.00014861858939818045	6.973669929212613e-07	
630.4724447664181	0.00014935403339593923	0.00014635663783625348	3.1675187864668353e-06	
640.2416254995708	0.00014445817524611672	0.00014412896703895335	1.3915887817476449e-06	
650.1621798462554	0.00014359137345119614	0.00014193506253592462	2.391328105454563e-06	
660.2364533430635	0.00014191412378684862	0.0001397744174748893	2.5848570156152856e-06	
670.4668278707137	0.00013744329943430816	0.00013764653250199273	5.066215049567412e-07	
680.8557222172046	0.0001380840669162104	0.00013555091564548054	2.736031171635871e-06	
691.4055926496942	0.00013513108458489804	0.0001334870822024438	2.189924524116758e-06	
702.1189334952396	0.00013126050226921384	0.00013145455462839825	2.1350376555419333e-07	
712.9982777305363	0.00013091041017912524	0.0001294528624294927	2.0493779260248545e-06	
724.0461975807946	0.00013009579490840044	0.0001274815420571639	2.6168332213747517e-06	
735.2653051278958	0.00012689014530632708	0.0001255401368050738	1.8760345885530155e-06	
746.6582529279726	0.00012367741264319038	0.00012362819670818837	6.057518115348344e-07	
758.2277346385576	0.0001217854669338703	0.00012174527844386765	6.040222210385031e-07	
769.9764856554507	0.00012068781099338203	0.00011989094523485312	1.440711965810099e-06	
781.9072837594538	0.00011959539122914284	0.00011806476675405117	1.910156632927542e-06	
794.0229497731273	0.00011820082968612011	0.00011626631903102111	2.104039741785854e-06	
806.3263482277227	0.00011656105106266263	0.00011449518436008612	2.1417731769436054e-06	
818.82038804045	0.00011480338402926552	0.00011275095120999323	2.1073393191966867e-06	
831.5080232022387	0.00011297578498241086	0.00011103321413505815	2.0265564855634444e-06	
844.3922534761538	0.0001110247544258249	0.0001093415736877341	1.8662594672135964e-06	
857.4761251066391	0.00010885913933456446	0.00010767563633255154	1.5471706604513987e-06	
870.7627315397452	0.00010653180288485531	0.00010603501436138072	9.79803888760777e-07	
884.2552141545192	0.00010446901488575923	0.00010441932580997342	1.3897013584644256e-07	
897.9567630057271	0.00010330557664382518	0.00010282819437574326	8.76814478104463e-07	
911.8706175780853	0.00010282297153162282	0.00010126124933674918	1.6690564081900736e-06	
926.0000675521785	0.00010123392567258935	9.971812547184812e-05	1.6416370450330594e-06	
940.3484535822448	9.841036369887195e-05	9.819846298198776e-05	5.0695257320558e-07	
954.9191680860141	9.747712977145925e-05	9.670190741261012e-05	1.0872236516008562e-06	
969.715656046784	9.677279719412584e-05	9.52281095771417e-05	1.5989118673937789e-06	
984.7414158279239	9.389738719760209e-05	9.377672548154588e-05	1.8367433524945433e-07	
1000.0	9.378955567155553e-05	9.234741624991517e-05	1.4952801607923959e-06	


==> data/fig_delay_quadvf_bode_46.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.00541661670239994	7.3996656462588395e-06	
0.10154950161807173	0.005424263851159186	0.005416868329131808	7.399715354018223e-06	
0.10312301278878754	0.005424523276890389	0.0054171278345358665	7.399766616971594e-06	
0.10472090554055413	0.005424790826154535	0.005417395465956652	7.399819483867202e-06	
0.10634355766636439	0.005425066754025711	0.00541767147854554	7.3998740049870714e-06	
0.10799135281311975	0.005425351323631497	0.005417956135509798	7.399930232193439e-06	
0.1096646805723366	0.005425644806410056	0.005418249708369737	7.399988218987335e-06	
0.11136393657225817	0.005425947482375599	0.005418552477224278	7.400048020542284e-06	
0.11308952257139368	0.0054262596403925395	0.00541886473102515	7.400109693784001e-06	
0.11484184655350702	0.0054265815784585855	0.005419186767860096	7.400173297418195e-06	
0.11662132282407707	0.005426913603997136	0.005419518895245327	7.400238892009715e-06	
0.11842837210825283	0.005427256034159231	0.005419861430427573	7.400306540029713e-06	
0.12026342165032622	0.005427609196135441	0.005420214700696053	7.400376305917693e-06	
0.12212690531474645	0.0054279734274780105	0.00542057904370471	7.400448256148918e-06	
0.12401926368869937	0.005428349076433596	0.005420954807805058	7.400522459283748e-06	
0.12594094418627644	0.005428736502287014	0.00542134235238999	7.400598986065742e-06	
0.12789240115425762	0.005429136075716311	0.005421742048248986	7.4006779094565215e-06	
0.12987409597953362	0.005429548179159614	0.005422154277935043	7.400759304727257e-06	
0.13188649719819254	0.005429973207194128	0.005422579436143789	7.400843249523391e-06	
0.13393008060629666	0.005430411566927731	0.005423017930105172	7.40092982395037e-06	
0.13600532937237603	0.005430863678403595	0.005423470179988212	7.40101911063874e-06	
0.13811273415166478	0.005431329975018294	0.005423936619319205	7.401111194837139e-06	
0.14025279320210793	0.005431810903953884	0.005424417695413936	7.4012061644873585e-06	
0.1424260125021654	0.005432306926624429	0.0054249138698243115	7.401304110318562e-06	
0.1446329058704415	0.005432818519137507	0.005425425618800013	7.401405125927081e-06	
0.14687399508716817	0.005433346172771236	0.0054259534337656274	7.40150930787797e-06	
0.14914981001757044	0.005433890394467337	0.005426497821813855	7.401616755797376e-06	
0.15146088873714358	0.0054344517073408516	0.005427059306215373	7.401727572463281e-06	
0.1538077776588715	0.005435030651207098	0.00542763842694591	7.401841863920767e-06	
0.15619103166241588	0.005435627783126487	0.005428235741231225	7.401959739575051e-06	
0.15861121422530794	0.0054362436779678445	0.005428851824110571	7.4020813123080835e-06	
0.16106889755617235	0.005436878928990934	0.005429487269019374	7.402206698584952e-06	
0.16356466273001555	0.0054375341484488495	0.005430142688391781	7.402336018574579e-06	
0.1660990998256107	0.005438209968211049	0.005430818714283859	7.402469396260928e-06	
0.16867280806501112	0.005438907040407755	0.005431515999018159	7.40260695958415e-06	
0.1712863959552255	0.005439626038096534	0.0054322352158504734	7.4027488405419465e-06	
0.17394048143208848	0.005440367655951882	0.005432977059659588	7.402895175349419e-06	
0.17663569200636045	0.005441132610978662	0.005433742247660913	7.403046104556714e-06	
0.17937266491209122	0.005441921643250303	0.0054345315201448615	7.403201773198152e-06	
0.18215204725728248	0.005442735516672695	0.005435345641240941	7.403362330935486e-06	
0.18497449617688488	0.005443575019774745	0.005436185399708504	7.403527932207818e-06	
0.18784067898816573	0.005444440966526612	0.005437051609755191	7.40369873639282e-06	
0.1907512733484843	0.005445334197186709	0.005437945111884128	7.403874907965811e-06	
0.19370696741551147	0.005446255579178514	0.005438866773770976	7.40405661666354e-06	
0.1967084600099325	0.005447206007998417	0.005439817491171983	7.404244037654299e-06	
0.19975646078067044	0.005448186408155774	0.005440798188864267	7.404437351724905e-06	
0.20285169037266976	0.0054491977341464114	0.005441809821619555	7.404636745461149e-06	
0.2059948805972802	0.005450240971460936	0.005442853375212732	7.404842411437184e-06	
0.20918677460527996	0.005451317137629182	0.005443929867466538	7.405054548414959e-06	
0.21242812706258082	0.0054524272833022715	0.00544504034933388	7.405273361545664e-06	
0.215719704328655	0.005453572493373758	0.005446185906019237	7.405499062584658e-06	
0.21906228463772706	0.0054547538881414455	0.005447367658140738	7.4057318701111255e-06	
0.22245665828277353	0.005455972624511519	0.005448586762934577	7.405972009750734e-06	
0.22590362780237347	0.005457229897246689	0.005449844415503439	7.406219714406494e-06	
0.22940400817045398	0.005458526940260196	0.005451141850110784	7.4064752245127294e-06	
0.23295862698897662	0.005459865027957506	0.0054524803415228465	7.406738788279785e-06	
0.2365683246836085	0.005461245476627704	0.005453861206400339	7.407010661948019e-06	
0.2402339547024262	0.0054626696458866635	0.005455285804741915	7.407291110069e-06	
0.243956383717698	0.005464138940174127	0.0054567555413815895	7.407580405781282e-06	
0.24773649183079302	0.005465654810306995	0.005458271867542352	7.407878831083841e-06	
0.2515751727802653	0.005467218755091224	0.005459836282448391	7.408186677161421e-06	
0.2554733341531623	0.005468832322994797	0.005461450334998422	7.408504244674589e-06	
0.2594318975996074	0.005470497113884431	0.005463115625502746	7.408831844086077e-06	
0.26345179905070754	0.005472214780828768	0.005464833807486796	7.409169796002204e-06	
0.2675339889398373	0.005473987031970941	0.0054666065895640865	7.409518431502024e-06	
0.27167943242735193	0.005475815632473577	0.005468435737381587	7.409878092509149e-06	
0.2758891096287819	0.005477702406539429	0.005470323075640748	7.410249132156819e-06	
0.28016401584656353	0.005479649239510991	0.005472270490197518	7.410631915167816e-06	
0.2845051618053608	0.0054816580800526905	0.005474279930244934	7.41102681826474e-06	
0.28891357389103245	0.005483730942419305	0.0054763534105819675	7.4114342305710355e-06	
0.2933902943933029	0.005485869908814605	0.005478493013972589	7.411854554046733e-06	
0.29793638175219256	0.005488077131844315	0.005480700893599158	7.412288203934844e-06	
0.30255291080826724	0.005490354837067749	0.005482979275614517	7.412735609221622e-06	
0.30724097305676445	0.00549270532565273	0.005485330461797358	7.413197213111986e-06	
0.31200167690565833	0.00549513097713862	0.005487756832315724	7.413673473530766e-06	
0.3168361479377224	0.0054976342523125705	0.005490260848603725	7.414164863642679e-06	
0.3217455291766536	0.005500217696204384	0.005492845056356892	7.414671872379949e-06	
0.32673098135731937	0.005502883941205672	0.0054955120886518195	7.415195005014568e-06	
0.33179368320019265	0.005505635710319319	0.005498264669196144	7.415734783719226e-06	
0.33693483169003946	0.0055084758205456216	0.005501105615715182	7.41629174818577e-06	
0.3421556423589239	0.005511407186411764	0.00550403784348194	7.4168664562367164e-06	
0.3474573495735992	0.005514432823651802	0.005507064368997622	7.41745948448317e-06	
0.35284120682735126	0.005517555853044597	0.0055101883138301	7.418071429004027e-06	
0.3583084870363649	0.005520779504417698	0.005513412908618345	7.418702906037958e-06	
0.3638604828406817	0.005524107120825563	0.005516741497251209	7.419354552730467e-06	
0.3694985069098218	0.0055275421629110465	0.005520177541229477	7.420027027874653e-06	
0.37522389225314035	0.00553108821345963	0.005523724624220655	7.420721012725066e-06	
0.3810379925349945	0.00553474898215636	0.005527386456816515	7.421437211795717e-06	
0.3869421823947922	0.005538528310556225	0.0055311668815040205	7.422176353752101e-06	
0.39293785777200174	0.005542430177279159	0.005535069877860955	7.422939192274834e-06	
0.39902643623619527	0.005546458703441729	0.005539099567988186	7.4237265070044066e-06	
0.4052093573222091	0.005550618158338223	0.005543260222191364	7.424539104510569e-06	
0.41148808287049476	0.005554912965384682	0.00554755626492556	7.425377819302475e-06	
0.41786409737274555	0.005559347708340252	0.005551992281017218	7.426243514887506e-06	
0.4243389083228771	0.005563927137821221	0.00555657302217882	7.427137084856504e-06	
0.43091404657344795	0.005568656178124012	0.0055613034138324805	7.428059454046763e-06	
0.4375910666976019	0.005573539934374531	0.005566188562259906	7.429011579730086e-06	
0.4443715473566186	0.0055785837000223645	0.005571233762097214	7.429994452866541e-06	
0.45125709167315986	0.005583792964699582	0.005576444504194336	7.431009099401426e-06	
0.4582493276102989	0.0055891734224651915	0.00558182648386008	7.4320565816343645e-06	
0.4653499083564233	0.005594730980457723	0.0055873856095153196	7.4331379996374324e-06	
0.4725605127161014	0.005600471767979969	0.005593128011778317	7.434254492743285e-06	
0.4798828455070056	0.0056064021460414904	0.005599060053007825	7.435407241092729e-06	
0.4873186379629853	0.005612528717386358	0.005605188337331379	7.436597467277734e-06	
0.49486964814338685	0.005618858337035425	0.005611519721188143	7.437826438015323e-06	
0.5025376613487146	0.005625398123374565	0.005618061324417684	7.439095465946763e-06	
0.5103244905427329	0.00563215546982249	0.005624820541928301	7.440405911488002e-06	
0.5182319767811088	0.00563913805711419	0.005631805055980977	7.441759184779054e-06	
0.5262619896466971	0.0056463538662386605	0.0056390228491275595	7.443156747730336e-06	
0.5344164276915693	0.005653811192072347	0.005646482217844664	7.444600116157925e-06	
0.5426972188858914	0.005661518657752862	0.005654191786907788	7.446090862021715e-06	
0.5511063210737586	0.005669485229840789	0.00566216052455349	7.447630615783002e-06	
0.559645722436092	0.005677720234320972	0.005670397758481006	7.4492210688610915e-06	
0.5683174419607084	0.005686233373498613	0.0056789131927486285	7.450863976221255e-06	
0.5771235299196736	0.0056950347438497065	0.00568771692562436	7.452561159102664e-06	
0.5860660683540517	0.005704134854889907	0.00569681946845497	7.454314507843637e-06	
0.595147171566167	0.0057135446491309895	0.00570623176562253	7.456125984902763e-06	
0.604368986619493	0.005723275523199402	0.005715965215663021	7.457997627986837e-06	
0.6137336938462858	0.005733339350197404	0.005726031693627424	7.459931553361646e-06	
0.6232435073630855	0.005743748503393699	0.005736443574772198	7.46192995933912e-06	
0.6329006755942035	0.005754515881337529	0.005747213759673161	7.463995129928903e-06	
0.6427074818033226	0.005765654934497825	0.005758355700864308	7.466129438688604e-06	
0.6526662446333333	0.005777179693537498	0.005769883431111641	7.46833535278281e-06	
0.6627793186545348	0.00578910479934205	0.005781811593441209	7.470615437246997e-06	
0.6730490949213316	0.0058014455349317574	0.005794155473050576	7.472972359499669e-06	
0.6834780015375548	0.0058142178593977335	0.005806931031244024	7.475408894069915e-06	
0.6940685042305437	0.005827438444014166	0.005820154941543766	7.477927927607e-06	
0.7048231069341222	0.005841124710692367	0.00583384462814279	7.480532464153148e-06	
0.7157443523806098	0.005855294872956756	0.005848018306879444	7.483225630711841e-06	
0.7268348227020044	0.005869967979638942	0.005862695028929922	7.48601068312253e-06	
0.7380971400404808	0.005885163961503703	0.00587789472743241	7.488891012261792e-06	
0.7495339671683494	0.005900903681040034	0.0058936382672760525	7.49187015060705e-06	
0.7611480081176202	0.005917208985671906	0.005909947498309369	7.4949517791634646e-06	
0.7729420088193235	0.005934102764666989	0.005926845312246352	7.4981397347809624e-06	
0.784918757752735	0.005951609010047733	0.005944355703574608	7.501438017899593e-06	
0.7970810866046624	0.0059697528818381754	0.005962503834798884	7.5048508007476685e-06	
0.8094318709389453	0.005988560778011821	0.005981316106385308	7.508382436002844e-06	
0.8219740308763326	0.006008060409541536	0.006000820231807257	7.512037465973418e-06	
0.8347105317848907	0.006028280880991827	0.006021045318133196	7.515820632304614e-06	
0.847644384981113	0.006049252777137794	0.006042021952640724	7.51973688626621e-06	
0.8607786484418896	0.0060710082561438485	0.006063782295989913	7.523791399645807e-06	
0.8741164275275125	0.0060935811498897315	0.006086360182543423	7.527989576293689e-06	
0.8876608757158821	0.006117007072092104	0.006109791228481642	7.5323370643348944e-06	
0.9014151953480897	0.006141323534937894	0.0061341129484289636	7.536839769138443e-06	
0.9153826383855528	0.006166570075021448	0.006159364881383267	7.541503867033918e-06	
0.9295665071788846	0.00619278838946273	0.006185588726825739	7.546335819850238e-06	
0.9439701552486742	0.006220022483179214	0.00621282849198367	7.551342390339033e-06	
0.9585969880783669	0.006248318828391424	0.006241130651326159	7.556530658475339e-06	
0.9734504639194281	0.006277726537562866	0.00627054431949335	7.561908038752747e-06	
0.9885340946089864	0.006308297551111077	0.006301121438995977	7.567482298478562e-06	
1.0038514464001433	0.006340086841380235	0.0063329169841755215	7.573261577132445e-06	
1.01940614080515	0.006373152634539353	0.006365989183089041	7.5792544068318495e-06	
1.0352018554516484	0.006407556652266856	0.0064003997591793515	7.585469733970048e-06	
1.051242324952181	0.006443364375305372	0.006436214194814434	7.591916942034958e-06	
1.0675313417871697	0.006480645331224222	0.006473502019033424	7.5986058756873814e-06	
1.0840727572015847	0.006519473409015627	0.0065123371221252665	7.605546866084337e-06	
1.1008704821154982	0.006559927203479906	0.006552798099995216	7.612750757500193e-06	
1.117928488048752	0.006602090392731022	0.006594968631650578	7.620228935240991e-06	
1.1352508080599522	0.006646052152584438	0.006638937893567656	7.627993354790349e-06	
1.1528415377000134	0.006691907612083157	0.006684801015195789	7.636056572219109e-06	
1.1707048359804781	0.006739758354985492	0.0067326595804221125	7.644431775713341e-06	
1.1888449263568397	0.006789712972692065	0.006782622180474627	7.653132818108523e-06	
1.2072660977271032	0.006841887674844229	0.006834805024495891	7.662174250279745e-06	
1.225972705445816	0.006896406964699318	0.00688933261489298	7.671571355066205e-06	
1.2449691723538168	0.00695340438740056	0.006946338495581761	7.68134018144432e-06	
1.2642599898239333	0.007013023360435986	0.007005966082420205	7.69149757842033e-06	
1.2838497188228888	0.007075418096951618	0.007068369586496481	7.702061228041153e-06	
1.3037429909896587	0.00714075463418496	0.00713371504253844	7.713049676695848e-06	
1.3239445097305402	0.00720921198115948	0.0072021814565859646	7.724482363631457e-06	
1.3444590513311867	0.007280983401981287	0.007273962089268373	7.736379645295336e-06	
1.3652914660858761	0.0073562778536698185	0.007349265893619931	7.748762813739503e-06	
1.386446679444272	0.007435321600512311	0.007428319129424832	7.761654106775123e-06	
1.4079296931759626	0.007518360030552233	0.007511367179703769	7.775076707002865e-06	
1.4297455865530366	0.007605659704120427	0.007598676599253421	7.78905472588166e-06	
1.451899517550985	0.007697510669437721	0.007690537430270575	7.803613168200772e-06	
1.4743967240682132	0.007794229086434819	0.0077872658262107125	7.818777870729393e-06	
1.4972425251644468	0.007896160207267607	0.00788920703236395	7.834575407333497e-06	
1.5204423223183279	0.008003681770824472	0.007996738780450964	7.851032950621478e-06	
1.5440016007044985	0.00811720787916419	0.008110275165184928	7.868178077369177e-06	
1.5679259304904682	0.008237193436711258	0.00823027108363562	7.886038501506606e-06	
1.5922209681535842	0.00836413924870089	0.008357227333899422	7.904641713779179e-06	
1.6168924578184014	0.008498597894477392	0.008491696488693105	7.92401450133839e-06	
1.6419462326147771	0.008641180514654628	0.008634289682897735	7.944182312799674e-06	
1.667388216057011	0.008792564679921833	0.008785684482857483	7.965168424402847e-06	
1.6932244234443516	0.008953503544794059	0.008946634040759174	7.98699284989359e-06	
1.7194609632832076	0.009124836533620511	0.009117977781438164	8.009670919899712e-06	
1.7461040387313935	0.009307501860930205	0.00930065392372909	8.033211434440844e-06	
1.7731599490647525	0.009502551256616804	0.009495714206910533	8.057614263229765e-06	
1.8006350911665105	0.009711167352294157	0.009704341278630535	8.08286723050608e-06	
1.828535961039703	0.009934684293243238	0.00992786930879847	8.10894207107615e-06	
1.8568691553430368	0.010174612277010128	0.01016780853057522	8.13578917876939e-06	
1.885641372950552	0.010432666893049362	0.010425874582933363	8.163330782447553e-06	
1.9148594165354507	0.010710804358373677	0.0107040237498232	8.19145207202087e-06	
1.9445301941784663	0.01101126402552807	0.011004495472319875	8.219989650859553e-06	
1.974660721001155	0.011336619898646346	0.011329863869522061	8.24871650263317e-06	
2.0052581208244957	0.011689843352576581	0.011683100463105126	8.277322423082428e-06	
2.036329627853186	0.01207437983556667	0.012067650885750828	8.305388576339844e-06	
2.067882588386045	0.012494243078490777	0.012487529095823539	8.332354498483264e-06	
2.0999244625529108	0.01295413126514537	0.012947433551598114	8.357475523719794e-06	
2.132462826078452	0.013459570764168679	0.0134528909432938	8.379768347372303e-06	
2.1655053720733157	0.014017094383234806	0.014010434439402126	8.397942493966494e-06	
2.199059912853022	0.01463446261140224	0.014627824905833833	8.410316333447923e-06	
2.2331343817850464	0.015320937736450909	0.015314324971969225	8.414719053582992e-06	
2.267736835164523	0.016087621476553262	0.016081036561234392	8.4083868647312e-06	
2.302875454119006	0.01694786550384721	0.01694131122749991	8.387877160872841e-06	
2.3385585465427567	0.01791775800621537	0.017911236384761164	8.349057211806416e-06	
2.3747945490609914	0.019016671911604395	0.019010182963412864	8.287290839758198e-06	
2.411592029024571	0.020267818294491997	0.020261357884133094	8.198075934708877e-06	
2.4489596865355954	0.021698654295842508	0.021692210533909913	8.078615277384747e-06	
2.4869063565043885	0.02334079306620182	0.023334340692172557	7.931136097620811e-06	
2.5254410107383527	0.025228646615432605	0.025222139146499775	7.7689713376167e-06	
2.564572760063192	0.0273952140688017	0.02738857511232417	7.625323104214088e-06	
2.604310856476998	0.029861959535306532	0.02985507913080985	7.558986094645714e-06	
2.6446646953377266	0.03261758807070385	0.032610338548075636	7.637915710069337e-06	
2.6856438175845567	0.035579197637971204	0.0355714910263377	7.875889336738111e-06	
2.727257911993673	0.03853506560646704	0.03852695666949142	8.151065619663846e-06	
2.769516817469004	0.04109526684059574	0.0410870353901868	8.23150289681009e-06	
2.812430525368455	0.04272797271769445	0.04272006732922886	7.980689830024048e-06	
2.8560091818661824	0.042963205670601384	0.04295598707154484	7.64561619379382e-06	
2.9002630903514777	0.04167569327967353	0.04166905832720158	7.833558671316556e-06	
2.945202713864811	0.039171058633701454	0.03916466894065331	8.313203881012669e-06	
2.9908386775716385	0.035984158760001946	0.03597825453833723	8.187125501904565e-06	
3.0371817712745264	0.032614448087501836	0.03260954061946907	7.652368635145913e-06	
3.0842429519642045	0.029391713879038165	0.02938783395113822	7.450527394317831e-06	
3.1320333464101533	0.026475642534881955	0.0264724277092383	7.695817323119534e-06	
3.180564253791325	0.023912190859039395	0.023909267487181585	8.066934512014752e-06	
3.2298471483676323	0.021688506698900815	0.021685648344650293	8.346210226057554e-06	
3.2798936821928324	0.01976801912079391	0.01976513008992343	8.484960453166121e-06	
3.3307156878694446	0.018108489083498682	0.018105547638609214	8.508020327889815e-06	
3.3823251813463506	0.016669901035344034	0.016666916515643407	8.454733590520147e-06	
3.43473436475976	0.015417242296182845	0.015414231988071576	8.358427299569643e-06	
3.487955629318178	0.01432098273965856	0.014317961847564408	8.242568316373115e-06	
3.542001558232087	0.013356638872922814	0.013353617297674309	8.122160345353722e-06	
3.5968849296890193	0.012504052653552465	0.012501034783640754	8.006105761066257e-06	
3.6526187198747286	0.011746651018450299	0.011743636617494788	7.899250113203267e-06	
3.7092161060411786	0.011070785086451663	0.011067770417852058	7.803873507465017e-06	
3.7666904696220658	0.010465175148875318	0.010462154001722691	7.720700063941523e-06	
3.8250553993966134	0.009920458059374396	0.009917422576101773	7.649553487705996e-06	
3.884324694702404	0.009428823443963215	0.00942576474701531	7.589770928491467e-06	
3.9445123686979775	0.008983723175487181	0.008980631823613788	7.540457853072456e-06	
4.005632651675993	0.00857963977541511	0.008576506086703952	7.50064071537298e-06	
4.067699994427721	0.00821190161694516	0.00820871589215384	7.4693550242119026e-06	
4.130729071659682	0.007876535091615303	0.007873287764972679	7.445693201118087e-06	
4.194734785463209	0.007570145928917986	0.00756682766721533	7.428827844196937e-06	
4.259732268837781	0.007289823537015398	0.007286425302453564	7.418020293490428e-06	
4.325736889268946	0.007033063575741139	0.0070295766638073885	7.4126207068103915e-06	
4.392764252361694	0.0067977050284278384	0.0067941210889205	7.4120634977387675e-06	
4.460830205530115	0.006581878860736052	0.006578189907734652	7.4158604890661505e-06	
4.5299508417442365	0.006383965991849373	0.006380164406746307	7.423593188487681e-06	
4.600142503334918	0.006202562797349324	0.006198641327852184	7.434904999554571e-06	
4.671421785857698	0.006036452746789051	0.006032404503943075	7.449493811793581e-06	
4.743805542016518	0.005884583078277075	0.005880401532948933	7.4671051873649386e-06	
4.817310885648243	0.005746045647244134	0.0057417246270816315	7.487526224706132e-06	
4.891955195768907	0.005620061272388114	0.005615594959974618	7.510580098858189e-06	
4.967756120682691	0.005505967050442351	0.005501349983164161	7.5361212318029485e-06	
5.044731582154526	0.005403206232104898	0.005398433304118867	7.564031020329188e-06	
5.122899779647386	0.005311320351446364	0.005306386818056746	7.59421403480303e-06	
5.202279194625215	0.005229943386208353	0.005224844870924508	7.626594593704112e-06	
5.282888594922542	0.005158797801455593	0.005153530305998951	7.661113612050736e-06	
5.364747039181794	0.005097692398278881	0.0050922523158354015	7.697725613632381e-06	
5.447873881359371	0.005046521956594816	0.0050409060886679	7.736395784956205e-06	
5.532288775301544	0.005005268730499954	0.004999474307811901	7.777096930356428e-06	
5.618011679391243	0.004974005930405663	0.004968030638429846	7.81980615972009e-06	
5.705062861266868	0.004952903413328312	0.004946745423220596	7.864501098869687e-06	
5.793462902614208	0.004942235907474134	0.004935893913426473	7.911155352636924e-06	
5.883232704032601	0.004942394227732782	0.0049358674921186774	7.959732863736524e-06	
5.974393489976511	0.004953900105725341	0.004947188513878681	8.01018068624935e-06	
6.06696681377367	0.004977425476506466	0.004970529603619744	8.062419513944333e-06	
6.160974562720967	0.005013817354605844	0.0050067385481167665	8.116331047009084e-06	
6.25643896325932	0.005064129824008058	0.005056870306057861	8.171740910588568e-06	
6.353382586228693	0.005129665201443958	0.0051222281976648475	8.228395302672904e-06	
6.451828352204593	0.005212027169433567	0.005204417072633737	8.285928770540176e-06	
6.551799536917215	0.005313189700165262	0.005305412280665528	8.343819383294558e-06	
6.653319776754563	0.005435587025660728	0.005427649704402811	8.401325925877426e-06	
6.756413074350862	0.005582231927000765	0.005574144133452834	8.457399378209764e-06	
6.861103804261538	0.0057568724556142275	0.005748646100276438	8.510557617630852e-06	
6.9674167187261515	0.0059642011779363095	0.005955851278947115	8.55870781698085e-06	
7.075376953520617	0.006210136515599504	0.006201682029634808	8.598895647654114e-06	
7.1850100339000935	0.006502203009782444	0.006493667925434423	8.626955886074101e-06	
7.2963418806339915	0.006850046070255494	0.006841460816492361	8.63704177687124e-06	
7.40939881613446	0.007266124652774247	0.007257527827008955	8.621040674158685e-06	
7.5242075706798515	0.00776662383676558	0.007758064093609345	8.568000824445821e-06	
7.640795288734611	0.008372592101928592	0.008364129587832765	8.464071172576264e-06	
7.759189535367103	0.009111158845227963	0.009102864406663684	8.29457504860233e-06	
7.879418302766868	0.010016213609273057	0.01000816129403152	8.0529263586133e-06	
8.001510016862884	0.01112656762760469	0.01111881051603644	7.768211440074114e-06	
8.125493544044346	0.012476061722380577	0.012468574348787346	7.569115758012083e-06	
8.251398197985628	0.014062365812389222	0.014054952824381307	7.737759788611272e-06	
8.379253746576957	0.015772602090359994	0.01576493433160766	8.403118183932768e-06	
8.509090418962503	0.017271216392679953	0.017263592155557842	8.642288067201963e-06	
8.640938912687513	0.018003268138857182	0.017997453320887518	7.569411134340015e-06	
8.774830400956196	0.017554264842602703	0.017549832496640598	8.456206659848776e-06	
8.910796540002062	0.016065689998674762	0.016061537007465744	8.38646273983215e-06	
9.048869476572474	0.01411405833154333	0.014112078812656262	7.418670125497953e-06	
9.189081855529167	0.012220347723216845	0.012219506697558297	8.3297030379395e-06	
9.331466827566528	0.010604418807657827	0.010603418144544925	8.915324929351914e-06	
9.476058057049498	0.009289918496270293	0.009288565909873472	8.809858691139854e-06	
9.622889729972897	0.008234362158403058	0.008232840883896019	8.427787237560028e-06	
9.771996562044086	0.007385920580883647	0.0073843865707542275	8.038563206121358e-06	
9.923413806890872	0.00669997330384333	0.0066984882239772775	7.746248945637887e-06	
10.0771772643966	0.0061416796488975795	0.006140235746012801	7.570365573614667e-06	
10.233323289164382	0.005684712830798098	0.005683263562179392	7.497126217071961e-06	
10.391888799112495	0.005309368134253628	0.0053078486420886665	7.503941722890562e-06	
10.552911284202958	0.005000912239397668	0.0049992509873583195	7.569362067704987e-06	
10.716428815305356	0.004748322578717646	0.004746447524957575	7.676107295308586e-06	
10.882480053198018	0.00454337206968363	0.004541213853509814	7.811208466789756e-06	
11.051104257708666	0.004379980831793293	0.00437747446776307	7.965169174969395e-06	
11.222341296996655	0.004253766329442241	0.00425085226423829	8.130946142858721e-06	
11.39623165697915	0.004161741362674818	0.004158366396389462	8.3030155452635e-06	
11.572816450903245	0.00410212585108966	0.004098244251927995	8.476563151862565e-06	
11.752137429066462	0.004074251791845142	0.004069826871748798	8.646747940673144e-06	
11.93423698868786	0.004078551737594391	0.004073558167943649	8.807955982031093e-06	
12.119158183932093	0.004116630695470181	0.004111057907869812	8.952946314148744e-06	
12.306944736088793	0.004191430376877085	0.004185287498654483	9.07178336187462e-06	
12.497641043909683	0.00430750340170869	0.0043008262803971254	9.150469817699598e-06	
12.691292194105861	0.004471421511337145	0.0044642823588146655	9.169321920915807e-06	
12.887943972007742	0.004692338240956113	0.00468485788244957	9.101636613606003e-06	
13.08764287239018	0.004982687664361533	0.004975048202742741	8.914936854478048e-06	
13.290436110465315	0.005358851960770013	0.0053513010536525955	8.582555067659504e-06	
13.496371633045765	0.005841159961147956	0.0058339811475763914	8.128254991812185e-06	
13.705498129880782	0.006451231586018673	0.006444624561270325	7.746813720376386e-06	
13.917865045168076	0.007201282636892322	0.007195100710198872	7.920443969635241e-06	
14.133522589243995	0.008063779336359081	0.00805739458231389	8.828309108376095e-06	
14.35252175045488	0.00891021722703414	0.008903707623903022	9.041126516292868e-06	
14.574914307212275	0.00946003034454182	0.009455520542623441	7.968500327730056e-06	
14.800752840235097	0.009397570453524073	0.009394245762218511	9.121677169742963e-06	
15.030090744981337	0.008689391648742186	0.00868687319163461	8.218985480516459e-06	
15.262982244272472	0.007661622704064845	0.00766154392050177	8.107601583327612e-06	
15.499482401113475	0.006649329577848658	0.0066497051753447	9.45153057673661e-06	
15.739647131711472	0.005794473491933205	0.005794013132652817	9.694657569610703e-06	
15.98353321869612	0.005114772273298599	0.005113609664928258	9.117631004521178e-06	
16.23119832454485	0.004586812201515751	0.004585411581651578	8.346660676977847e-06	
16.482701005216104	0.004181415529666421	0.0041800958681925795	7.73022122547188e-06	
16.738100723993853	0.003873938166382667	0.0038728144486796993	7.4056531618876735e-06	
16.997457865546615	0.0036459341392496084	0.003644966072994159	7.389700554560464e-06	
17.26083375020432	0.0034844937112161276	0.003483537031283964	7.638233655551191e-06	
17.528290648456405	0.003381258811289045	0.003380099918452911	8.087846535352107e-06	
17.799891795674554	0.003331665700652978	0.003330042677795857	8.678958624424982e-06	
18.075701407063548	0.0033345258849243014	0.003332143042841648	9.36077013074302e-06	
18.35578469284383	0.0033919396257107593	0.0033884844217454296	1.008350291847636e-05	
18.64020787366921	0.003509494729913863	0.003504670873548538	1.0780911630042085e-05	
18.929038196283646	0.0036966051160120684	0.0036902083394678323	1.1339254640585032e-05	
19.222343949420477	0.003966487500064281	0.003958575490944804	1.1541475639184397e-05	
19.52019447994806	0.004334145746862829	0.004325380867912052	1.097531593785625e-05	
19.822660209265607	0.004807650705293353	0.004799804645465034	8.970424225662598e-06	
20.12981264995304	0.0053620099836566145	0.00535787778611223	5.472326601012099e-06	
20.441724422678867	0.005885912542444029	0.005885991739044225	7.720101268523815e-06	
20.75846927337004	0.006148785374855294	0.006146475036970053	1.3746548037282603e-05	
21.08012209064783	0.0059467385006308346	0.00594027583389403	1.200401503013778e-05	
21.406758923533914	0.005366307943762093	0.005364296511414426	5.7744248179273485e-06	
21.738456999430788	0.004686314648652798	0.004688892332243777	7.420886266768837e-06	
22.075294742380795	0.004087254603792746	0.004090316888301708	1.018575256964239e-05	
22.417351791608088	0.003618031551815411	0.003619645225654496	1.1143611147728365e-05	
22.764709020347887	0.0032713501782864456	0.0032713123984480655	1.1106041571951793e-05	
23.1174485549675	0.0030276936869299137	0.003026355240413326	1.0699717817119635e-05	
23.47565379438362	0.002870011803595398	0.002867750419084197	1.0249101310278715e-05	
23.839409429780538	0.0027871024963552443	0.002784169385763946	9.90587000217834e-06	
24.20880146463373	0.0027738426480438524	0.0027703475875136044	9.72493500277377e-06	
24.583917235044	0.002830893547316617	0.0028268438771472085	9.690391454802276e-06	
24.964845430386426	0.0029643406259677128	0.0029597288023483085	9.710702794858608e-06	
25.351676114279368	0.0031843095940504917	0.0031792868672790814	9.604260040282001e-06	
25.744500745878433	0.003498846569577741	0.0034939998485735333	9.178586036471347e-06	
26.143412201500308	0.0038931066192026235	0.0038894922902767888	8.875732243443035e-06	
26.548504796581717	0.004280522401064651	0.004278133993413127	1.0546226523137545e-05	
26.959874307978602	0.00446423917607472	0.004460644507099122	1.2151492630664432e-05	
27.377617996610834	0.00427678571349674	0.004274144019892504	9.146493351111762e-06	
27.801834630457815	0.003821710184761858	0.003823147412845189	8.680785890697922e-06	
28.232624507910387	0.003332794154063618	0.003335255574989008	1.109257553704109e-05	
28.670089481484574	0.002933842507581823	0.0029348954389825633	1.1957431062954961e-05	
29.114332981902788	0.0026483665788704968	0.002647741348515224	1.1672321167859878e-05	
29.565460042548164	0.0024662283173012257	0.0024644222266873243	1.1025387864560807e-05	
30.0235773242978	0.0023744098656262778	0.0023719148557970393	1.0457290678581376e-05	
30.488793140740842	0.002365803612415355	0.0023628908780626593	1.017463030362063e-05	
30.961217483787163	0.0024406526564893505	0.0024373809628244424	1.0227040059485465e-05	
31.440962049673153	0.002604732854506817	0.0026010885297809943	1.0521827753190083e-05	
31.928140265370157	0.002860596495696343	0.0028567628852007652	1.0900565368317738e-05	
32.42286731540228	0.0031783309948581464	0.00317476661233964	1.148717420211623e-05	
32.925260169079685	0.003436894181059315	0.0034335277123132583	1.2238837461103566e-05	
33.435437608153904	0.003436061996133567	0.0034337925150419485	1.0934387637636243e-05	
33.95352025490161	0.003139790591994234	0.003140792896697228	1.071467692356008e-05	
34.479630600643624	0.002747558059409777	0.0027492350847542232	1.2598878849088776e-05	
35.01389303470575	0.0024182987777936473	0.002418440035318526	1.2948316590342951e-05	
35.556433873828425	0.0021953929672789358	0.002194112964547403	1.2267627531894e-05	
36.107381392031996	0.002075735461588715	0.0020737285713185428	1.1571210133197838e-05	
36.666865850944866	0.0020510237724542125	0.0020486497674230436	1.141073758247034e-05	
37.23501953060145	0.002119198641074779	0.0021163316093322595	1.190421835774502e-05	
37.81197676071744	0.0022822843005026097	0.0022785812830508918	1.2748699484992024e-05	
38.397873952449665	0.002527018140473701	0.0025225816847645353	1.3344936567663592e-05	
38.99284963064802	0.0027704949763032757	0.0027663616461691184	1.324182604646271e-05	
39.59704446660722	0.0028260060005464147	0.002823940344096095	1.2370434267792274e-05	
40.21060131132589	0.0026064764690292394	0.0026071544685063327	1.320203906170711e-05	
40.83366522928125	0.0022832305713352107	0.0022836021306577837	1.4491504288730776e-05	
41.46638353272696	0.002019417712367472	0.0020183069463293596	1.3985785281233666e-05	
42.108905816522395	0.0018609418860465199	0.0018591288585479936	1.315243691046319e-05	
42.76138399350171	0.0018072905241415748	0.0018051361679645866	1.3239059104996545e-05	
43.42397233039088	0.0018544807867922426	0.0018513557275302735	1.4337372242718725e-05	
44.096827484281306	0.0020003308517059287	0.0019953927277160696	1.5509560397379448e-05	
44.78010853966855	0.0022175144777713328	0.0022115856824266133	1.535642417301968e-05	
45.47397704606499	0.0023852545728476914	0.002381428688973492	1.4263093462806791e-05	
46.17859705619533	0.002320676306840307	0.002319862453941441	1.5469874465243978e-05	
46.894135164783904	0.00206372953560157	0.0020626824780760086	1.682711731659134e-05	
47.62076054794297	0.0018126993683315682	0.0018105552136310015	1.5827202555445903e-05	
48.35864500317141	0.001659451534197488	0.0016572689074896224	1.5215942894583416e-05	
49.10796298997312	0.0016158857957947247	0.0016129173603519687	1.6542486464803524e-05	
49.86889167110482	0.001679126319292683	0.001673299700207715	1.846637437730579e-05	
50.641610954463076	0.0018381908331727916	0.001829670303574774	1.8364386080928626e-05	
51.42630353562007	0.0020222258122021748	0.0020161684797590303	1.602504419589895e-05	
52.22315494101898	0.002049192122822938	0.002046715343406517	1.864562699265982e-05	
53.03235357183818	0.001855501799438579	0.0018518609905056422	1.991445057955318e-05	
53.854090748535334	0.0016268833194573356	0.0016238056662707973	1.8068751314660212e-05	
54.688560756081706	0.0014887749073209157	0.0014860960983230332	1.9851833836198643e-05	
55.53596088989733	0.0014640411012470044	0.0014568388885710497	2.3401230034415488e-05	
56.39649150249797	0.0015493746943438648	0.0015369480753575214	2.285713247926245e-05	
57.27035605086487	0.0017133359904020617	0.0017063295450285884	1.8606583451729385e-05	
58.15776114454846	0.001819699819295081	0.0018123686243710076	3.1864198753964186e-05	
59.05891659451753	0.001708566678068628	0.0016890093173794994	3.0084897026860305e-05	
59.974035462765215	0.001498428551638142	0.0014932184949469748	1.4079685472407321e-05	
60.90333411268367	0.0013594341081894555	0.001360779567364248	3.0316332122871278e-05	
61.847032260219336	0.0013360337202879533	0.0013120580332923134	4.70592210163029e-05	
62.80535302582078	0.001425050036451943	0.0013906151152864427	3.475668228643459e-05	
63.778522987191536	0.0015744625799826502	0.0015925828952582288	5.5197602717289726e-05	
64.76677223286032	0.0016103951449079514	0.0015046130244606981	0.00012415345859848376	
65.77033441658139	0.0014510813825914198	0.0013676595678203218	0.00010195944781411425	
66.78944681257751	0.0012837232107721273	0.0012969858385976044	6.583287125064653e-05	
67.82435037163955	0.0012224428252424202	0.00126948202273047	4.744840907714678e-05	
68.87528977809474	0.001280026012820385	0.001318701809175039	4.1004856872015985e-05	
69.94251350765792	0.0014136449505466559	0.001513003361338836	0.0001727114556604911	
71.02627388617911	0.0014551128986053613	0.0013280600164074312	0.00017617879849688136	
72.12682714930152	0.001310013247814119	0.0012261509998861386	8.655650664114389e-05	
73.24443350304374	0.0011658951546743967	0.0011735062500393765	7.905855082928996e-06	
74.37935718532088	0.0011340511648239857	0.0011363361167994947	8.407328178517205e-05	
75.53186652841877	0.0012180778488145678	0.001109752089953396	0.00016516452899587435	
76.7022340224364	0.0013283502695413056	0.0010966543156295222	0.00023245588331077834	
77.89073637971123	0.0012723555124113804	0.0010987733275446433	0.00023309273505715266	
79.09765460024283	0.0011190168001286485	0.0011110444216551009	0.0001746879952587032	
80.32327403813038	0.0010510374196148527	0.0011243910703590489	0.00010324657433036635	
81.5678844690394	0.001105754756707191	0.0011324740737229276	3.570810922360576e-05	
82.83178015871405	0.001213612168693523	0.0011335879787034565	8.035628211418167e-05	
84.11525993255103	0.001177879179969099	0.0011286228852202317	0.00013962227247832145	
85.41862724625115	0.001037194717580226	0.0011191091007238267	0.000144650239225739	
86.74219025756646	0.0009822659743697808	0.0011063789599475027	0.00012413898631985176	
88.08626189915832	0.00104862055818681	0.0010913789075221582	9.348578330688255e-05	
89.45115995258467	0.0011321434972517176	0.0010746933759062144	6.12538316228069e-05	
90.83720712343391	0.0010496528915063094	0.0010565844221893089	7.369935651237622e-05	
92.24473111762269	0.0009363224050867159	0.0010369645921290025	0.00010189868498408103	
93.67406471887617	0.0009390065709611144	0.001015220534093052	0.000122182110608774	
95.1255458674087	0.0010317871315676248	0.0009897098489558389	0.00012126458350237581	
96.59951773982377	0.0010225091384616746	0.0009567208560742794	6.679733671745885e-05	
98.09632883025184	0.0009027723927202314	0.0009114281410262314	1.292410555940814e-05	
99.61633303274554	0.0008727797868726579	0.0008678130172598652	7.856735829356773e-05	
101.15988972495167	0.0009520304506700424	0.0008526735756112738	0.00013424443599967324	
102.72736385307937	0.0009654897027145147	0.0008183832324804551	0.0001472739026508703	
104.31912601818526	0.0008544131410045537	0.0006924411402408256	0.0001800198514156932	
105.93555256379533	0.0008254697027121072	0.0008451331047692523	0.00012905798513107453	
107.57702566488457	0.0009019071154342967	0.0008854805972348745	5.2030369337035424e-05	
109.24393341823551	0.0008943247032283278	0.0008805500789853217	0.00011628166206933246	
110.93666993419627	0.0007928679424230345	0.0008694268334074846	0.0001127441418136782	
112.65563542986153	0.0007951929181687307	0.0008572607735250372	6.286499396478011e-05	
114.40123632369622	0.0008668446161519914	0.0008451758443597608	2.3723440073404224e-05	
116.17388533162597	0.0008056136162137305	0.0008335507824693146	8.346015301456447e-05	
117.9740015646163	0.0007387774504658365	0.0008225895835260614	8.496169847670347e-05	
119.802010627764	0.0007909879679862625	0.000812461893837651	4.252531659964147e-05	
121.65834472092367	0.0008047332748452981	0.0008033283393153697	3.957482961952619e-05	
123.54344274089367	0.000715131855451945	0.0007952286280531038	8.432961655480341e-05	
125.45775038518534	0.0007267440899562525	0.0007874120615055463	8.270580511673108e-05	
127.40172025740017	0.0007766908248408046	0.000775164078985468	2.894612704673867e-05	
129.3758119742398	0.0006974208491134188	0.0007420173273192003	4.872574054862925e-05	
131.3804922741741	0.0006825196415590006	0.0006895488715274092	8.121704870439474e-05	
133.41623512779302	0.0007391713054570199	0.0006664276685365739	7.807545715720471e-05	
135.48352184986857	0.0006728353433466175	0.0006621235902175273	3.5216344525596274e-05	
137.58284121315285	0.0006508958739423795	0.0006597827400818547	2.2804145190961346e-05	
139.71468956393986	0.0007042209719734612	0.0006562870464438369	4.8080339200252684e-05	
141.879570939417	0.0006396137043907627	0.0006517149719576471	4.4198164836372266e-05	
144.07799718683648	0.0006283170770319397	0.000646476433960991	2.5338189975132634e-05	
146.31048808453184	0.0006708380731423225	0.0006408916660702555	3.488064753917804e-05	
148.57757146481032	0.0006017224597689429	0.0006351682519421689	4.566367369495264e-05	
150.87978333874923	0.0006161681803766115	0.0006294206514339185	2.6204414626375258e-05	
153.2176680229263	0.0006292122381256416	0.0006236783758184759	3.153991830009724e-05	
155.5917782681133	0.0005693169215502786	0.0006178773672479601	4.872329376733016e-05	
158.00267538996428	0.0006112740824150444	0.000611838474438694	1.9499549615727907e-05	
160.45092940172842	0.0005744137157412773	0.0006052458350279976	3.9163749794134134e-05	
162.9371191490193	0.0005580106885158019	0.0005976548187907247	5.176986785764903e-05	
165.46183244667284	0.0005868021499425799	0.0005885764509127497	3.5443491978611294e-06	
168.02566621772516	0.0005293144930930873	0.0005776686481593506	5.191946230996971e-05	
170.6292266345446	0.0005657440141639286	0.0005649725815189964	4.3958047675336486e-05	
173.27312926215015	0.0005267036130851373	0.0005510156761387251	2.5951581352363916e-05	
175.9579992037507	0.0005276922097834304	0.0005366429260910944	5.6832063552735524e-05	
178.68447124853947	0.0005302387051832703	0.0005226777823740636	1.3862850546274967e-05	
181.45319002177868	0.0004971469349128842	0.0005096642272140947	4.6588686595104666e-05	
184.2648101372089	0.0005252022971534799	0.0004978162160076656	3.3795005215927866e-05	
187.11999635182175	0.00047767681559441754	0.00048710921769727405	2.9632460444141237e-05	
190.019423723029	0.000510671953122205	0.00047739938041536874	4.197936284613103e-05	
192.9637777682679	0.0004643710251996106	0.0004685093753958988	1.5250874140250273e-05	
195.95375462707955	0.000492635479965373	0.0004602731787342338	4.190012579158247e-05	
198.99006122569847	0.00045257045230675185	0.00045255274014834664	6.313550104952672e-06	
202.0734154441926	0.00047561598401495197	0.00044524011257574746	3.88270428965251e-05	
205.20454628619316	0.000439909747856732	0.0004382537083390609	2.706406577249665e-06	
208.38419405125447	0.0004610937856869604	0.00043153306426437936	3.5505915847571466e-05	
211.6131105098844	0.00042602519138816754	0.00042503395414539595	1.6987884437750811e-06	
214.892059081287	0.0004484865741122379	0.00041872443911781707	3.2549946704965916e-05	
218.22181501385919	0.0004121035551487724	0.0004125819249371782	3.941204497775934e-06	
221.60316556848443	0.0004354312564542895	0.00040659112785497605	2.9159210761987415e-05	
225.03691020466627	0.00040076340109402664	0.00040074284566379273	9.34773816243852e-06	
228.5238607695462	0.00041810709385564756	0.0003950335079109589	2.370745188661305e-05	
232.06484168985054	0.0003952175440737901	0.000389465627850181	1.5979156904507007e-05	
235.66069016681035	0.00039490469958517816	0.00038404953827414636	1.4817141213498654e-05	
239.3122563741041	0.00039523609947471556	0.0003788072301125891	2.1392300372938353e-05	
243.0204036588648	0.0003725997353217392	0.0003737794830314815	3.3488371015794445e-06	
246.78600874580337	0.00038955086959159205	0.0003690336259862065	2.0549230627914873e-05	
250.60996194449422	0.0003637277452378734	0.0003646119130277775	1.2033426520511819e-05	
254.4931673598731	0.0003659115967871556	0.0003595939294962106	7.093466625385632e-06	
258.43654310599635	0.0003681499742631105	0.00034584874263018483	3.007621853821498e-05	
262.4410215231124	0.00034464976723443087	0.00033641538121849726	9.056282645868447e-06	
266.507549398097	0.0003549016113567738	0.00033400638176597487	2.2856371604584533e-05	
270.63708818830384	0.0003481361825731517	0.0003307266668874452	1.890514857715079e-05	
274.8306142488838	0.00032956930840886034	0.00032681555938681757	4.0052382948575256e-06	
279.08911906362675	0.00033854934177295965	0.0003226144942615905	1.9009252716781282e-05	
283.4136094793798	0.00033401187574105655	0.0003182845812218048	1.6444836683810244e-05	
287.80510794409827	0.0003154835225044325	0.00031390422396653726	1.5799578647132627e-06	
292.26465274858515	0.0003180409562356333	0.00030951475928704534	1.4009900656314842e-05	
296.7932982719762	0.0003222487464755162	0.00030513956859171707	1.721381061255482e-05	
301.3921152310292	0.00030711519487050526	0.00030079262611760246	7.857311393979225e-06	
306.0621909332746	0.00029704419066634594	0.0002964826352988931	5.022607460458807e-06	
310.80462953409153	0.0003014407652964468	0.0002922151766079856	1.3876823159989808e-05	
315.6205522977641	0.00030254040846229525	0.0002879938920463593	1.4700466913067815e-05	
320.5110978625849	0.00029081568862051514	0.00028382117255227473	7.972166179879124e-06	
325.47742251006514	0.0002797729000865205	0.00027969857463111487	1.276501537516709e-06	
330.52070043831674	0.00027795267252939105	0.0002756270824522222	8.748030542154999e-06	
335.6421240396705	0.0002808273897286182	0.00027160727813157625	1.277728472036338e-05	
340.8429041825955	0.00027971026185718005	0.00026763945552001284	1.2433027711996912e-05	
346.1242704979875	0.0002721444467338721	0.00026372369814566985	8.660877120767079e-06	
351.4874716698928	0.0002627196739327683	0.0002598599337869342	3.523518327538926e-06	
356.9337757307372	0.00025571294256329657	0.000256047973437732	1.4509914952867417e-06	
362.46447036112943	0.000252045973454374	0.000252287539621463	5.367004381520052e-06	
368.08086319431027	0.0002505640370062399	0.00024857828729322616	8.084301156916356e-06	
373.7842821253185	0.00024966089866841547	0.0002449198194929999	9.612486310747669e-06	
379.57607562494815	0.00024821003203756234	0.00024131169922132835	1.0157682132175736e-05	
385.45761305857025	0.00024582674747509217	0.0002377534585563834	1.0027743708296762e-05	
391.43028500989345	0.00024266397815623817	0.000234244605729166	9.542024741474251e-06	
397.49550360974456	0.00023906993058161048	0.00023078463066850512	8.961065204918999e-06	
403.6547028699399	0.00023535100775104846	0.00022737300938606813	8.457796416779753e-06	
409.9093390223323	0.0002316822249327606	0.00022400920747261299	8.120123209888308e-06	
416.26089086311043	0.00022809943401339014	0.0002206926829065121	7.9640407539538e-06	
422.71086010243414	0.00022451220921251627	0.00021742288832517247	7.943556928121814e-06	
429.2607717194863	0.00022072216505809975	0.00021419927287334758	7.954209031693691e-06	
435.91217432302693	0.0002164777936596377	0.00021102128371544104	7.836037541404617e-06	
442.6666405175339	0.00021162045524015683	0.0002078883672789458	7.388810204667309e-06	
449.52576727501685	0.00020632876238936015	0.00020479997028121212	6.411310811407766e-06	
456.4911763125926	0.0002013174629902366	0.00020175554058044125	4.760063220025199e-06	
463.56451447591087	0.0001977045818599256	0.00019875452788318903	2.406885023313293e-06	
470.74745412852144	0.0001963109843947566	0.00019579638433404683	5.39073257704626e-07	
478.04169354727435	0.00019642341762407924	0.00019288056500804248	3.5478239211492146e-06	
485.4489573238469	0.0001950688892082053	0.00019000652832231252	5.764042254850133e-06	
492.97099677249224	0.00018981277239946912	0.00018717373638045372	6.0198208475546425e-06	
500.60959034410683	0.00018359903321126574	0.00018438165526048854	3.880445125742413e-06	
508.36654404671106	0.0001817169951831281	0.00018162975525540503	1.4966492029319877e-07	
516.2436918724502	0.00018281638767775682	0.0001789175110736492	4.0034222038211525e-06	
524.242896231207	0.00017881031940738726	0.00017624440200568844	5.41639377995644e-06	
532.3660483909357	0.00017252499784691668	0.00017360991206172416	2.8653441489043233e-06	
540.6150689248177	0.00017294014908522152	0.00017101353008480848	1.9343334102979444e-06	
548.9919081653474	0.00017147603612600924	0.00016845474984292566	4.9346093127303635e-06	
557.4985466654523	0.00016485578020454547	0.00016593307010304568	2.704634918748899e-06	
566.1369956667598	0.00016593217761334765	0.0001634479946896878	2.498500958037897e-06	
574.909297575119	0.00016210479104942143	0.00016099903253015006	4.395244886846627e-06	
583.8175264434902	0.00015851344511843172	0.00015858569768824159	2.0973667592371924e-07	
592.8637884623186	0.00015882187822502852	0.00015620750938808144	4.179964205817889e-06	
602.0502224575035	0.0001529592367512411	0.00015386399202930933	1.436130583947707e-06	
611.379000396087	0.00015427950466759648	0.00015155467519485825	3.713315459036711e-06	
620.8523278997751	0.00014834783461248924	0.00014927909365228077	1.4852998899022122e-06	
630.4724447664181	0.00014935403339593923	0.00014703678734948449	3.6380581121545852e-06	
640.2416254995708	0.00014445817524611672	0.00014482730140561397	5.190364913550379e-07	
650.1621798462554	0.00014359137345119614	0.00014265018609772084	3.5431849954756015e-06	
660.2364533430635	0.00014191412378684862	0.00014050499684377222	1.4225416793132718e-06	
670.4668278707137	0.00013744329943430816	0.00013839129418248184	2.2682640655025213e-06	
680.8557222172046	0.0001380840669162104	0.0001363086437503793	3.155454145460774e-06	
691.4055926496942	0.00013513108458489804	0.00013425661625648074	8.778738866732455e-07	
702.1189334952396	0.00013126050226921384	0.00013223478745487754	1.847078712293341e-06	
712.9982777305363	0.00013091041017912524	0.00013024273811551717	2.972981237243163e-06	
724.0461975807946	0.00013009579490840044	0.00012828005399341522	2.2362637400063445e-06	
735.2653051278958	0.00012689014530632708	0.0001263463257965091	5.486130187718266e-07	
746.6582529279726	0.00012367741264319038	0.00012444114915233196	1.0574929642273836e-06	
758.2277346385576	0.0001217854669338703	0.000122564124573668	2.060343590790408e-06	
769.9764856554507	0.00012068781099338203	0.00012071485742332477	2.4777826012054683e-06	
781.9072837594538	0.00011959539122914284	0.00011889295787814399	2.4919633168675006e-06	
794.0229497731273	0.00011820082968612011	0.00011709804089235424	2.322847539924659e-06	
806.3263482277227	0.00011656105106266263	0.00011532972616035778	2.1399972899974995e-06	
818.82038804045	0.00011480338402926552	0.00011358763807902893	2.0348668106595188e-06	
831.5080232022387	0.00011297578498241086	0.00011187140570959502	2.027924311624335e-06	
844.3922534761538	0.0001110247544258249	0.00011018066273915893	2.0787401430103594e-06	
857.4761251066391	0.00010885913933456446	0.00010851504744191474	2.088066245495889e-06	
870.7627315397452	0.00010653180288485531	0.00010687420264010413	1.9064674350923389e-06	
884.2552141545192	0.00010446901488575923	0.00010525777566475168	1.3766438640022645e-06	
897.9567630057271	0.00010330557664382518	0.00010366541831621445	4.296046109674242e-07	
911.8706175780853	0.00010282297153162282	0.00010209678682457638	8.107926079526458e-07	
926.0000675521785	0.00010123392567258935	0.00010055154180991392	1.701758459879575e-06	
940.3484535822448	9.841036369887195e-05	9.902934824245724e-05	1.4919485334567522e-06	
954.9191680860141	9.747712977145925e-05	9.75298754026665e-05	1.1981276646472787e-07	
969.715656046784	9.677279719412584e-05	9.605279684124335e-05	1.4575612382410684e-06	
984.7414158279239	9.389738719760209e-05	9.459779033909293e-05	1.190141512553793e-06	
1000.0	9.378955567155553e-05	9.316453786725211e-05	7.471331989522267e-07	


==> data/fig_delay_quadvf_bode_48.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005421152245815433	2.8691336077274457e-06	
0.10154950161807173	0.005424263851159186	0.005421403194675554	2.8696495677559705e-06	
0.10312301278878754	0.005424523276890389	0.005421662009862523	2.8701744816716757e-06	
0.10472090554055413	0.005424790826154535	0.005421928938473927	2.8707085175743677e-06	
0.10634355766636439	0.005425066754025711	0.005422204235408723	2.8712518470581753e-06	
0.10799135281311975	0.005425351323631497	0.005422488163616146	2.8718046452979976e-06	
0.1096646805723366	0.005425644806410056	0.00542278099435275	2.872367091121591e-06	
0.11136393657225817	0.005425947482375599	0.005423083007447797	2.8729393671098464e-06	
0.11308952257139368	0.0054262596403925395	0.005423394491577363	2.8735216596685313e-06	
0.11484184655350702	0.0054265815784585855	0.005423715744547355	2.8741141591261744e-06	
0.11662132282407707	0.005426913603997136	0.005424047073585846	2.874717059825771e-06	
0.11842837210825283	0.005427256034159231	0.005424388795644949	2.8753305602194676e-06	
0.12026342165032622	0.005427609196135441	0.005424741237712658	2.875954862955664e-06	
0.12212690531474645	0.0054279734274780105	0.005425104737134895	2.8765901749986216e-06	
0.12401926368869937	0.005428349076433596	0.00542547964194821	2.877236707697657e-06	
0.12594094418627644	0.005428736502287014	0.005425866311223425	2.877894676926013e-06	
0.12789240115425762	0.005429136075716311	0.00542626511542065	2.8785643031662426e-06	
0.12987409597953362	0.005429548179159614	0.005426676436756057	2.8792458116236807e-06	
0.13188649719819254	0.005429973207194128	0.005427100669580797	2.8799394323412027e-06	
0.13393008060629666	0.005430411566927731	0.005427538220772526	2.8806454003098272e-06	
0.13600532937237603	0.005430863678403595	0.005427989510139935	2.8813639555995285e-06	
0.13811273415166478	0.005431329975018294	0.005428454970840796	2.882095343457888e-06	
0.14025279320210793	0.005431810903953884	0.005428935049813939	2.8828398144622737e-06	
0.1424260125021654	0.005432306926624429	0.005429430208225722	2.8835976246201315e-06	
0.1446329058704415	0.005432818519137507	0.00542994092193144	2.8843690355168263e-06	
0.14687399508716817	0.005433346172771236	0.00543046768195226	2.8851543144508824e-06	
0.14914981001757044	0.005433890394467337	0.005431010994968211	2.8859537345606626e-06	
0.15146088873714358	0.0054344517073408516	0.005431571383827812	2.8867675749723154e-06	
0.1538077776588715	0.005435030651207098	0.005432149388074936	2.88759612094535e-06	
0.15619103166241588	0.005435627783126487	0.005432745564493536	2.8884396640199544e-06	
0.15861121422530794	0.0054362436779678445	0.005433360487670886	2.889298502169082e-06	
0.16106889755617235	0.005436878928990934	0.0054339947505799985	2.8901729399582806e-06	
0.16356466273001555	0.0054375341484488495	0.0054346489651819355	2.8910632887031343e-06	
0.1660990998256107	0.005438209968211049	0.005435323763048738	2.891969866635229e-06	
0.16867280806501112	0.005438907040407755	0.005436019796007746	2.8928929990721024e-06	
0.1712863959552255	0.005439626038096534	0.00543673773680806	2.8938330185948067e-06	
0.17394048143208848	0.005440367655951882	0.005437478279810051	2.8947902652176963e-06	
0.17663569200636045	0.005441132610978662	0.005438242141698686	2.895765086576479e-06	
0.17937266491209122	0.005441921643250303	0.00543903006222163	2.896757838120788e-06	
0.18215204725728248	0.005442735516672695	0.005439842804953039	2.897768883302342e-06	
0.18497449617688488	0.005443575019774745	0.005440681158084015	2.8987985937768054e-06	
0.18784067898816573	0.005444440966526612	0.005441545935240749	2.8998473495931643e-06	
0.1907512733484843	0.005445334197186709	0.005442437976331396	2.900915539428411e-06	
0.19370696741551147	0.005446255579178514	0.0054433581484228015	2.9020035607836543e-06	
0.1967084600099325	0.005447206007998417	0.005444307346648244	2.903111820202909e-06	
0.19975646078067044	0.005448186408155774	0.00544528649514737	2.904240733509219e-06	
0.20285169037266976	0.0054491977341464114	0.0054462965480396005	2.90539072603397e-06	
0.2059948805972802	0.005450240971460936	0.005447338490432329	2.9065622328558472e-06	
0.20918677460527996	0.005451317137629182	0.0054484133394652745	2.907755699037239e-06	
0.21242812706258082	0.0054524272833022715	0.005449522145392417	2.9089715798919112e-06	
0.215719704328655	0.005453572493373758	0.005450665992703045	2.910210341229062e-06	
0.21906228463772706	0.0054547538881414455	0.005451846001283467	2.911472459623131e-06	
0.22245665828277353	0.005455972624511519	0.005453063327621017	2.9127584226994278e-06	
0.22590362780237347	0.005457229897246689	0.005454319166052128	2.9140687293840673e-06	
0.22940400817045398	0.005458526940260196	0.005455614750056181	2.9154038902277985e-06	
0.23295862698897662	0.005459865027957506	0.005456951353597141	2.9167644276716594e-06	
0.2365683246836085	0.005461245476627704	0.0054583302925148135	2.918150876368604e-06	
0.2402339547024262	0.0054626696458866635	0.005459752925967918	2.919563783489685e-06	
0.243956383717698	0.005464138940174127	0.005461220657931063	2.9210037090504314e-06	
0.24773649183079302	0.005465654810306995	0.005462734938747941	2.9224712262230767e-06	
0.2515751727802653	0.005467218755091224	0.005464297266743112	2.923966921699619e-06	
0.2554733341531623	0.005468832322994797	0.0054659091898948825	2.9254913960213354e-06	
0.2594318975996074	0.005470497113884431	0.0054675723075719145	2.9270452639459927e-06	
0.26345179905070754	0.005472214780828768	0.005469288272336318	2.9286291548114888e-06	
0.2675339889398373	0.005473987031970941	0.005471058791816129	2.9302437129117434e-06	
0.27167943242735193	0.005475815632473577	0.005472885630650221	2.9318895978923396e-06	
0.2758891096287819	0.005477702406539429	0.005474770612508838	2.933567485152469e-06	
0.28016401584656353	0.005479649239510991	0.00547671562219316	2.9352780662329386e-06	
0.2845051618053608	0.0054816580800526905	0.005478722607817372	2.9370220492731265e-06	
0.28891357389103245	0.005483730942419305	0.005480793583077043	2.9388001594164137e-06	
0.2933902943933029	0.005485869908814605	0.005482930629607682	2.9406131392714124e-06	
0.29793638175219256	0.005488077131844315	0.005485135899437637	2.942461749368785e-06	
0.30255291080826724	0.005490354837067749	0.0054874116175396715	2.9443467686337007e-06	
0.30724097305676445	0.00549270532565273	0.005489760084485839	2.946268994869378e-06	
0.31200167690565833	0.00549513097713862	0.0054921836792104625	2.948229245256719e-06	
0.3168361479377224	0.0054976342523125705	0.005494684861886343	2.9502283568831603e-06	
0.3217455291766536	0.005500217696204384	0.005497266176919604	2.952267187247522e-06	
0.32673098135731937	0.005502883941205672	0.00549993025606882	2.954346614828031e-06	
0.33179368320019265	0.005505635710319319	0.00550267982169448	2.9564675396263314e-06	
0.33693483169003946	0.0055084758205456216	0.005505517690145109	2.958630883760172e-06	
0.3421556423589239	0.005511407186411764	0.005508446775286785	2.9608375920424475e-06	
0.3474573495735992	0.005514432823651802	0.0055114700921831215	2.9630886326002905e-06	
0.35284120682735126	0.005517555853044597	0.005514590760933248	2.9653849975128616e-06	
0.3583084870363649	0.005520779504417698	0.005517812010675749	2.967727703441998e-06	
0.3638604828406817	0.005524107120825563	0.005521137183766946	2.9701177923240667e-06	
0.3694985069098218	0.0055275421629110465	0.005524569740142478	2.9725563320308436e-06	
0.37522389225314035	0.00553108821345963	0.005528113261871623	2.9750444171050524e-06	
0.3810379925349945	0.00553474898215636	0.0055317714579143805	2.977583169462235e-06	
0.3869421823947922	0.005538528310556225	0.005535548169091961	2.980173739177931e-06	
0.39293785777200174	0.005542430177279159	0.005539447373281975	2.982817305236767e-06	
0.39902643623619527	0.005546458703441729	0.005543473190850314	2.9855150763313734e-06	
0.4052093573222091	0.005550618158338223	0.005547629890332437	2.988268291705448e-06	
0.41148808287049476	0.005554912965384682	0.005551921894377651	2.991078221994536e-06	
0.41786409737274555	0.005559347708340252	0.005556353785970752	2.993946170087905e-06	
0.4243389083228771	0.005563927137821221	0.005560930314946341	2.996873472051686e-06	
0.43091404657344795	0.005568656178124012	0.005565656404812178	2.999861498048088e-06	
0.4375910666976019	0.005573539934374531	0.005570537159898893	3.002911653296831e-06	
0.4443715473566186	0.0055785837000223645	0.005575577872854598	3.0060253790784547e-06	
0.45125709167315986	0.005583792964699582	0.005580784032504151	3.009204153736995e-06	
0.4582493276102989	0.0055891734224651915	0.005586161332094114	3.0124494937495535e-06	
0.4653499083564233	0.005594730980457723	0.005591715677945882	3.015762954809384e-06	
0.4725605127161014	0.005600471767979969	0.005597453198541032	3.0191461329488485e-06	
0.4798828455070056	0.0056064021460414904	0.005603380254064476	3.0226006657021046e-06	
0.4873186379629853	0.005612528717386358	0.005609503446432924	3.026128233305791e-06	
0.49486964814338685	0.005618858337035425	0.005615829629837946	3.029730559918851e-06	
0.5025376613487146	0.005625398123374565	0.0056223659218350335	3.033409414927747e-06	
0.5103244905427329	0.00563215546982249	0.005629119715012365	3.037166614235243e-06	
0.5182319767811088	0.00563913805711419	0.005636098689275233	3.04100402164086e-06	
0.5262619896466971	0.0056463538662386605	0.005643310824784849	3.044923550238454e-06	
0.5344164276915693	0.005653811192072347	0.005650764415592966	3.0489271638802215e-06	
0.5426972188858914	0.005661518657752862	0.00565846808401687	3.0530168786599715e-06	
0.5511063210737586	0.005669485229840789	0.00566643079580254	3.0571947644834066e-06	
0.559645722436092	0.005677720234320972	0.00567466187612744	3.0614629466540457e-06	
0.5683174419607084	0.005686233373498613	0.005683171026498201	3.0658236075344267e-06	
0.5771235299196736	0.0056950347438497065	0.005691968342602787	3.070278988268512e-06	
0.5860660683540517	0.005704134854889907	0.005701064333181242	3.074831390523345e-06	
0.595147171566167	0.0057135446491309895	0.005710469939984143	3.079483178338348e-06	
0.604368986619493	0.005723275523199402	0.005720196558893336	3.084236779997954e-06	
0.6137336938462858	0.005733339350197404	0.005730256062285415	3.089094689982182e-06	
0.6232435073630855	0.005743748503393699	0.005740660822724868	3.094059470982455e-06	
0.6329006755942035	0.005754515881337529	0.0057514237380809005	3.099133755975907e-06	
0.6427074818033226	0.005765654934497825	0.005762558258169515	3.104320250368623e-06	
0.6526662446333333	0.005777179693537498	0.005774078413030961	3.109621734214696e-06	
0.6627793186545348	0.00578910479934205	0.005785998842961752	3.1150410644922427e-06	
0.6730490949213316	0.0058014455349317574	0.0057983348304305226	3.1205811774640856e-06	
0.6834780015375548	0.0058142178593977335	0.005811102334018042	3.12624509111027e-06	
0.6940685042305437	0.005827438444014166	0.005824318024533729	3.1320359076164678e-06	
0.7048231069341222	0.005841124710692367	0.005837999323474301	3.1379568159594507e-06	
0.7157443523806098	0.005855294872956756	0.00585216444400471	3.1440110945570844e-06	
0.7268348227020044	0.005869967979638942	0.005866832434657607	3.1502021139766034e-06	
0.7380971400404808	0.005885163961503703	0.005882023225965078	3.1565333397523572e-06	
0.7495339671683494	0.005900903681040034	0.005897757680255955	3.163008335234721e-06	
0.7611480081176202	0.005917208985671906	0.005914057644873317	3.1696307645250926e-06	
0.7729420088193235	0.005934102764666989	0.005930946009090491	3.1764043954917777e-06	
0.784918757752735	0.005951609010047733	0.005948446765030039	3.183333102808834e-06	
0.7970810866046624	0.0059697528818381754	0.005966585072919087	3.190420871078772e-06	
0.8094318709389453	0.005988560778011821	0.005985387331046437	3.1976717979970022e-06	
0.8219740308763326	0.006008060409541536	0.006004881250822464	3.2050900975519737e-06	
0.8347105317848907	0.006028280880991827	0.00602509593738226	3.2126801032300305e-06	
0.847644384981113	0.006049252777137794	0.006046061976216348	3.2204462712581646e-06	
0.8607786484418896	0.0060710082561438485	0.006067811526362173	3.228393183832238e-06	
0.8741164275275125	0.0060935811498897315	0.006090378420744012	3.2365255523030885e-06	
0.8876608757158821	0.006117007072092104	0.0061137982743096776	3.2448482203127418e-06	
0.9014151953480897	0.006141323534937894	0.006138108600680298	3.2533661668484783e-06	
0.9153826383855528	0.006166570075021448	0.006163348938105408	3.262084509155241e-06	
0.9295665071788846	0.00619278838946273	0.006189560985600683	3.271008505494674e-06	
0.9439701552486742	0.006220022483179214	0.006216788750241196	3.280143557663521e-06	
0.9585969880783669	0.006248318828391424	0.006245078706690318	3.289495213217238e-06	
0.9734504639194281	0.006277726537562866	0.006274479970165169	3.299069167355873e-06	
0.9885340946089864	0.006308297551111077	0.006305044484175727	3.3088712642971994e-06	
1.0038514464001433	0.006340086841380235	0.0063368272245281415	3.3189074981379126e-06	
1.01940614080515	0.006373152634539353	0.0063698864212567334	3.3291840129718363e-06	
1.0352018554516484	0.006407556652266856	0.006404283800345716	3.3397071021955982e-06	
1.051242324952181	0.006443364375305372	0.006440084847324983	3.3504832067391872e-06	
1.0675313417871697	0.006480645331224222	0.0064773590950777706	3.3615189120968602e-06	
1.0840727572015847	0.006519473409015627	0.0065161804384868335	3.3728209438231165e-06	
1.1008704821154982	0.006559927203479906	0.006556627478874971	3.3843961612152456e-06	
1.117928488048752	0.006602090392731022	0.006598783901571855	3.3962515488799927e-06	
1.1352508080599522	0.006646052152584438	0.006642738890370021	3.4083942056331384e-06	
1.1528415377000134	0.006691907612083157	0.006688587583126644	3.420831330346456e-06	
1.1707048359804781	0.006739758354985492	0.0067364315733357384	3.4335702040569913e-06	
1.1888449263568397	0.006789712972692065	0.006786379463149389	3.4466181676472286e-06	
1.2072660977271032	0.006841887674844229	0.006838547474081568	3.4599825942081855e-06	
1.225972705445816	0.006896406964699318	0.006893060122501461	3.4736708550626793e-06	
1.2449691723538168	0.00695340438740056	0.006950050968035895	3.487690278225715e-06	
1.2642599898239333	0.007013023360435986	0.007009663444177304	3.5020480977668786e-06	
1.2838497188228888	0.007075418096951618	0.00707205178176481	3.516751392342878e-06	
1.3037429909896587	0.00714075463418496	0.007137382037607285	3.5318070107007622e-06	
1.3239445097305402	0.00720921198115948	0.007205833242392219	3.547221481586802e-06	
1.3444590513311867	0.007280983401981287	0.007277598684225341	3.563000904935418e-06	
1.3652914660858761	0.0073562778536698185	0.0073528873467372125	3.579150820471209e-06	
1.386446679444272	0.007435321600512311	0.007431925523751515	3.5956760492331183e-06	
1.4079296931759626	0.007518360030552233	0.007514958636131254	3.612580502307802e-06	
1.4297455865530366	0.007605659704120427	0.0076022532807185	3.629866949973588e-06	
1.451899517550985	0.007697510669437721	0.0076940995464045096	3.6475367429288507e-06	
1.4743967240682132	0.007794229086434819	0.00779081363848557	3.6655894753064423e-06	
1.4972425251644468	0.007896160207267607	0.007892740859793808	3.68402257691375e-06	
1.5204423223183279	0.008003681770824472	0.008000259005912542	3.7028308191853283e-06	
1.5440016007044985	0.00811720787916419	0.00811378224242999	3.7220057156309944e-06	
1.5679259304904682	0.008237193436711258	0.008233765545075966	3.7415347930103156e-06	
1.5922209681535842	0.00836413924870089	0.008360709799254504	3.7614007036633096e-06	
1.6168924578184014	0.008498597894477392	0.008495167674600136	3.781580142070411e-06	
1.6419462326147771	0.008641180514654628	0.008637750413594342	3.802042519450722e-06	
1.667388216057011	0.008792564679921833	0.008789135702057126	3.822748338449207e-06	
1.6932244234443516	0.008953503544794059	0.00895007682484902	3.843647194842946e-06	
1.7194609632832076	0.009124836533620511	0.009121413354136791	3.864675314050306e-06	
1.7461040387313935	0.009307501860930205	0.009304083672345666	3.885752505509143e-06	
1.7731599490647525	0.009502551256616804	0.009499139700345178	3.906778386429639e-06	
1.8006350911665105	0.009711167352294157	0.009707764287243913	3.927627685664826e-06	
1.828535961039703	0.009934684293243238	0.009931291826250552	3.948144386228712e-06	
1.8568691553430368	0.010174612277010128	0.01017123279768033	3.968134397762285e-06	
1.885641372950552	0.010432666893049362	0.010429303113486877	3.987356364202287e-06	
1.9148594165354507	0.010710804358373677	0.010707459358204196	4.005510102560229e-06	
1.9445301941784663	0.01101126402552807	0.011007941302433119	4.022222030960011e-06	
1.974660721001155	0.011336619898646346	0.011333323424265171	4.0370267743517825e-06	
2.0052581208244957	0.011689843352576581	0.011686577632963454	4.0493439338813e-06	
2.036329627853186	0.01207437983556667	0.012071149974229133	4.058448779733003e-06	
2.067882588386045	0.012494243078490777	0.012491054838063655	4.0634354074379806e-06	
2.0999244625529108	0.01295413126514537	0.01295099112047394	4.063170760876331e-06	
2.132462826078452	0.013459570764168679	0.013456485934176981	4.056238048335608e-06	
2.1655053720733157	0.014017094383234806	0.014014072820159942	4.040868846449073e-06	
2.199059912853022	0.01463446261140224	0.014631512911765437	4.014865428898284e-06	
2.2331343817850464	0.015320937736450909	0.015318068915403967	3.975520330898435e-06	
2.267736835164523	0.016087621476553262	0.016084842511382792	3.919552612184401e-06	
2.302875454119006	0.01694786550384721	0.016945184497142194	3.8431077099628185e-06	
2.3385585465427567	0.01791775800621537	0.01791518073736299	3.7419273094996948e-06	
2.3747945490609914	0.019016671911604395	0.019014199433253266	3.611923581521733e-06	
2.411592029024571	0.020267818294491997	0.020265443102751825	3.450661308072194e-06	
2.4489596865355954	0.021698654295842508	0.021696354532110995	3.2607808995976453e-06	
2.4869063565043885	0.02334079306620182	0.023338524427113067	3.0572069831462815e-06	
2.5254410107383527	0.025228646615432605	0.025226332765098874	2.8799152875694452e-06	
2.564572760063192	0.0273952140688017	0.027392739689167563	2.806540011936872e-06	
2.604310856476998	0.029861959535306532	0.029859177734794008	2.932579787657211e-06	
2.6446646953377266	0.03261758807070385	0.03261436553996766	3.2808081515739754e-06	
2.6856438175845567	0.035579197637971204	0.035575521932202266	3.707220999942655e-06	
2.727257911993673	0.03853506560646704	0.03853117851439521	3.920115030605122e-06	
2.769516817469004	0.04109526684059574	0.041091629413150005	3.6600397530753205e-06	
2.812430525368455	0.04272797271769445	0.042724868480874194	3.111371054268167e-06	
2.8560091818661824	0.042963205670601384	0.04296038037275629	3.0924130513732385e-06	
2.9002630903514777	0.04167569327967353	0.041672703263916186	3.6393335881299136e-06	
2.945202713864811	0.039171058633701454	0.039167961244033725	3.8101200377503567e-06	
2.9908386775716385	0.035984158760001946	0.03598152374707582	3.355172372674996e-06	
3.0371817712745264	0.032614448087501836	0.03261259003635425	2.9319117853840355e-06	
3.0842429519642045	0.029391713879038165	0.02939038906994896	3.095786421959326e-06	
3.1320333464101533	0.026475642534881955	0.026474445281367342	3.527838823745795e-06	
3.180564253791325	0.023912190859039395	0.02391087304627266	3.851568228686575e-06	
3.2298471483676323	0.021688506698900815	0.0216870047988844	3.985083280888895e-06	
3.2798936821928324	0.01976801912079391	0.019766371237104143	3.968362237602449e-06	
3.3307156878694446	0.018108489083498682	0.018106764522407476	3.859506935551244e-06	
3.3823251813463506	0.016669901035344034	0.016668164714165698	3.7050663825461433e-06	
3.43473436475976	0.015417242296182845	0.01541554268855578	3.5364339729629694e-06	
3.487955629318178	0.01432098273965856	0.014319350960131675	3.372903534708422e-06	
3.542001558232087	0.013356638872922814	0.013355091713221154	3.2253667928491496e-06	
3.5968849296890193	0.012504052653552465	0.012502596323597903	3.0992104105413525e-06	
3.6526187198747286	0.011746651018450299	0.011745284409072115	2.9963261855777447e-06	
3.7092161060411786	0.011070785086451663	0.011069502273922758	2.9164524600883035e-06	
3.7666904696220658	0.010465175148875318	0.010463967196666053	2.858065049478689e-06	
3.8250553993966134	0.009920458059374396	0.009919314264405617	2.818972450324152e-06	
3.884324694702404	0.009428823443963215	0.00942773217487385	2.7967125141820533e-06	
3.9445123686979775	0.008983723175487181	0.008982672423144272	2.7888101879219667e-06	
4.005632651675993	0.00857963977541511	0.008578617505539801	2.792935156858417e-06	
4.067699994427721	0.00821190161694516	0.008210895989127208	2.806987506315034e-06	
4.130729071659682	0.007876535091615303	0.00787553458954753	2.829133354098957e-06	
4.194734785463209	0.007570145928917986	0.0075691394326591315	2.857807786029773e-06	
4.259732268837781	0.007289823537015398	0.007288800358255651	2.8916982831643274e-06	
4.325736889268946	0.007033063575741139	0.007032013470260394	2.929718086869395e-06	
4.392764252361694	0.0067977050284278384	0.006796618195302765	2.9709757974234654e-06	
4.460830205530115	0.006581878860736052	0.006580745934707827	3.0147450651779206e-06	
4.5299508417442365	0.006383965991849373	0.006382778033141567	3.0604364936405497e-06	
4.600142503334918	0.006202562797349324	0.006201311281800197	3.107572720924551e-06	
4.671421785857698	0.006036452746789051	0.006035129558211965	3.15576693665842e-06	
4.743805542016518	0.005884583078277075	0.005883180504335373	3.2047046906725457e-06	
4.817310885648243	0.005746045647244134	0.0057445563797199435	3.254128649211838e-06	
4.891955195768907	0.005620061272388114	0.005618478412468517	3.3038258754927533e-06	
4.967756120682691	0.005505967050442351	0.005504284119494767	3.3536172007195436e-06	
5.044731582154526	0.005403206232104898	0.005401417188334666	3.403348275346495e-06	
5.122899779647386	0.005311320351446364	0.0053094196128031755	3.4528819276678734e-06	
5.202279194625215	0.005229943386208353	0.005227925859920722	3.502091495704354e-06	
5.282888594922542	0.005158797801455593	0.005156658920616025	3.550854832197595e-06	
5.364747039181794	0.005097692398278881	0.005095428165972439	3.599048707384587e-06	
5.447873881359371	0.005046521956594816	0.0050441289981585915	3.6465433482395048e-06	
5.532288775301544	0.005005268730499954	0.0050027443546212	3.6931968542531725e-06	
5.618011679391243	0.004974005930405663	0.004971348199913842	3.738849216954435e-06	
5.705062861266868	0.004952903413328312	0.004950111226714645	3.783315640872328e-06	
5.793462902614208	0.004942235907474134	0.00493930909238469	3.826378814634674e-06	
5.883232704032601	0.004942394227732782	0.0049393336479314895	3.867779707165845e-06	
5.974393489976511	0.004953900105725341	0.004950707783312082	3.9072063598312505e-06	
6.06696681377367	0.004977425476506466	0.004974104731498123	3.944280001782871e-06	
6.160974562720967	0.005013817354605844	0.005010372964327434	3.978537622394675e-06	
6.25643896325932	0.005064129824008058	0.005060568205055774	4.009409878771595e-06	
6.353382586228693	0.005129665201443958	0.005125994617183967	4.036192886234782e-06	
6.451828352204593	0.005212027169433567	0.005208257965914485	4.058012030160925e-06	
6.551799536917215	0.005313189700165262	0.005309334572609524	4.073775467713744e-06	
6.653319776754563	0.005435587025660728	0.005431661315717424	4.082114539602103e-06	
6.756413074350862	0.005582231927000765	0.005578253946479957	4.08130812554698e-06	
6.861103804261538	0.0057568724556142275	0.005752863823214018	4.069188671717776e-06	
6.9674167187261515	0.0059642011779363095	0.00596018713727983	4.043030720367705e-06	
7.075376953520617	0.006210136515599504	0.006206146167811403	3.999431975449377e-06	
7.1850100339000935	0.006502203009782444	0.00649826932718727	3.934221192936996e-06	
7.2963418806339915	0.006850046070255494	0.006846205432806247	3.842488333549921e-06	
7.40939881613446	0.007266124652774247	0.007262415418486219	3.718984132329264e-06	
7.5242075706798515	0.00776662383676558	0.0077630830463960064	3.5595089751143825e-06	
7.640795288734611	0.008372592101928592	0.008369248734770672	3.364797887500736e-06	
7.759189535367103	0.009111158845227963	0.009108021098450004	3.150253943906294e-06	
7.879418302766868	0.010016213609273057	0.010013247127024569	2.9666953196241747e-06	
8.001510016862884	0.01112656762760469	0.011123664704610745	2.9263724398156984e-06	
8.125493544044346	0.012476061722380577	0.012473019272418203	3.1687065137671442e-06	
8.251398197985628	0.014062365812389222	0.014058946169678913	3.6689618123423427e-06	
8.379253746576957	0.015772602090359994	0.015768835469637383	4.024058379417288e-06	
8.509090418962503	0.017271216392679953	0.017267885565868998	3.5655006306187452e-06	
8.640938912687513	0.018003268138857182	0.018001171344176614	2.984452298168456e-06	
8.774830400956196	0.017554264842602703	0.01755203647325854	4.071520456688897e-06	
8.910796540002062	0.016065689998674762	0.016063751131355095	3.2982917043853697e-06	
9.048869476572474	0.01411405833154333	0.01411364940164542	3.1326153668323093e-06	
9.189081855529167	0.012220347723216845	0.01221993286771303	4.0843610007968016e-06	
9.331466827566528	0.010604418807657827	0.010603462065428455	4.125213744515627e-06	
9.476058057049498	0.009289918496270293	0.009288811678183866	3.6645856604972614e-06	
9.622889729972897	0.008234362158403058	0.008233450066738379	3.1860018098386018e-06	
9.771996562044086	0.007385920580883647	0.007385316417973016	2.9019619280358556e-06	
9.923413806890872	0.00669997330384333	0.00669964295074157	2.839808877330542e-06	
10.0771772643966	0.0061416796488975795	0.006141526202478028	2.9350168442368613e-06	
10.233323289164382	0.005684712830798098	0.005684623350130785	3.1105804504715538e-06	
10.391888799112495	0.005309368134253628	0.005309234800728188	3.3133335917446628e-06	
10.552911284202958	0.005000912239397668	0.005000640616831746	3.5143062031851734e-06	
10.716428815305356	0.004748322578717646	0.004747834191203749	3.6994866430307484e-06	
10.882480053198018	0.00454337206968363	0.004542604795673821	3.862543875425794e-06	
11.051104257708666	0.004379980831793293	0.004378888684377683	4.000660769621345e-06	
11.222341296996655	0.004253766329442241	0.004252319281096102	4.112359326182364e-06	
11.39623165697915	0.004161741362674818	0.00415992545838188	4.196375802366678e-06	
11.572816450903245	0.00410212585108966	0.004099943664933996	4.251051489476341e-06	
11.752137429066462	0.004074251791845142	0.004071723184190272	4.273969645668326e-06	
11.93423698868786	0.004078551737594391	0.004075714790710428	4.261719265485522e-06	
12.119158183932093	0.004116630695470181	0.004113542592864699	4.2097690488610855e-06	
12.306944736088793	0.004191430376877085	0.004188167785307696	4.112555473190148e-06	
12.497641043909683	0.00430750340170869	0.004304161519148541	3.964124669820289e-06	
12.691292194105861	0.004471421511337145	0.004468110195626502	3.7602322582459177e-06	
12.887943972007742	0.004692338240956113	0.004689172279440156	3.504200376047378e-06	
13.08764287239018	0.004982687664361533	0.004979766039562187	3.2219091644917283e-06	
13.290436110465315	0.005358851960770013	0.005356218383888937	2.994186170054324e-06	
13.496371633045765	0.005841159961147956	0.005838738326763088	2.990945589486012e-06	
13.705498129880782	0.006451231586018673	0.00644875432576583	3.383102449737127e-06	
13.917865045168076	0.007201282636892322	0.007198332121467319	4.049808163655558e-06	
14.133522589243995	0.008063779336359081	0.008060272868339848	4.373048741967981e-06	
14.35252175045488	0.00891021722703414	0.00890730190157178	3.5317873608546093e-06	
14.574914307212275	0.00946003034454182	0.009458634243225527	3.265873206393577e-06	
14.800752840235097	0.009397570453524073	0.009395655554004376	4.414313161034301e-06	
15.030090744981337	0.008689391648742186	0.008688318350721974	3.1045999006823858e-06	
15.262982244272472	0.007661622704064845	0.007661851636412397	3.845033991711194e-06	
15.499482401113475	0.006649329577848658	0.006648981273229533	4.409231342002099e-06	
15.739647131711472	0.005794473491933205	0.005793717519343535	3.8639120133246625e-06	
15.98353321869612	0.005114772273298599	0.005114288673544033	3.2375809600974665e-06	
16.23119832454485	0.004586812201515751	0.004586781852264594	3.0936606498683888e-06	
16.482701005216104	0.004181415529666421	0.0041816424673685945	3.3665844607962805e-06	
16.738100723993853	0.003873938166382667	0.0038741046041139973	3.7724234062633075e-06	
16.997457865546615	0.0036459341392496084	0.003645747093246244	4.138843453533296e-06	
17.26083375020432	0.0034844937112161276	0.0034837497454662616	4.397761230537678e-06	
17.528290648456405	0.003381258811289045	0.0033798700584915485	4.523623918006946e-06	
17.799891795674554	0.003331665700652978	0.0033296691150106303	4.503981035753756e-06	
18.075701407063548	0.0033345258849243014	0.0033320810090235286	4.3315751300174425e-06	
18.35578469284383	0.0033919396257107593	0.0033893080684509907	4.011575387985905e-06	
18.64020787366921	0.003509494729913863	0.0035069831573642	3.5927840928933174e-06	
18.929038196283646	0.0036966051160120684	0.003694444914420513	3.244472973675656e-06	
19.222343949420477	0.003966487500064281	0.003964640747658337	3.311878234718269e-06	
19.52019447994806	0.004334145746862829	0.0043321411206117605	3.963681812182533e-06	
19.822660209265607	0.004807650705293353	0.00480486098418904	4.654127526812969e-06	
20.12981264995304	0.0053620099836566145	0.005358873522508575	4.321121364655107e-06	
20.441724422678867	0.005885912542444029	0.005884292101324972	3.1750971287633085e-06	
20.75846927337004	0.006148785374855294	0.006147690307675763	4.674372112105529e-06	
21.08012209064783	0.0059467385006308346	0.005944925221556697	4.165501332985544e-06	
21.406758923533914	0.005366307943762093	0.005366616710661306	3.2263358249637645e-06	
21.738456999430788	0.004686314648652798	0.004687118745563729	4.826309753905708e-06	
22.075294742380795	0.004087254603792746	0.004086893685602964	5.056142995199009e-06	
22.417351791608088	0.003618031551815411	0.0036170065123887272	4.2815937439691764e-06	
22.764709020347887	0.0032713501782864456	0.0032705215601800982	3.4133184036348465e-06	
23.1174485549675	0.0030276936869299137	0.0030274216494749736	3.0727176295975298e-06	
23.47565379438362	0.002870011803595398	0.0028701572562827822	3.4025885968299466e-06	
23.839409429780538	0.0027871024963552443	0.002787234534861361	4.0856528178375106e-06	
24.20880146463373	0.0027738426480438524	0.0027734296634506174	4.818799127865385e-06	
24.583917235044	0.002830893547316617	0.002829462317419574	5.426034097832062e-06	
24.964845430386426	0.0029643406259677128	0.0029616509099808968	5.752336083186983e-06	
25.351676114279368	0.0031843095940504917	0.003180611144101959	5.565475786038797e-06	
25.744500745878433	0.003498846569577741	0.0034952187117640453	4.5021310943664646e-06	
26.143412201500308	0.0038931066192026235	0.003891364316519744	2.5894402862657714e-06	
26.548504796581717	0.004280522401064651	0.004280909840630986	4.090649504646937e-06	
26.959874307978602	0.00446423917607472	0.0044629012856663266	6.722599005650298e-06	
27.377617996610834	0.00427678571349674	0.004274212453047337	4.871553357204414e-06	
27.801834630457815	0.003821710184761858	0.0038218130894659974	2.9101132668114296e-06	
28.232624507910387	0.003332794154063618	0.0033341593921871198	4.447596241476645e-06	
28.670089481484574	0.002933842507581823	0.0029347151844761952	5.2900772262023805e-06	
29.114332981902788	0.0026483665788704968	0.0026483657914658752	5.425518144447518e-06	
29.565460042548164	0.0024662283173012257	0.0024654790583880618	5.316120833664638e-06	
30.0235773242978	0.0023744098656262778	0.0023730668129298966	5.173366439393469e-06	
30.488793140740842	0.002365803612415355	0.0023639687802056494	5.043539104013453e-06	
30.961217483787163	0.0024406526564893505	0.0024384422376866727	4.879281229028715e-06	
31.440962049673153	0.002604732854506817	0.0026024167085428947	4.584944933112325e-06	
31.928140265370157	0.002860596495696343	0.002858726083418576	4.216009454171667e-06	
32.42286731540228	0.0031783309948581464	0.0031773182576742263	4.690885261280289e-06	
32.925260169079685	0.003436894181059315	0.003435487103981301	6.26823867639939e-06	
33.435437608153904	0.003436061996133567	0.003433878490261347	5.426754775445563e-06	
33.95352025490161	0.003139790591994234	0.0031399227940493582	3.967232403114069e-06	
34.479630600643624	0.002747558059409777	0.002748772796799657	5.58774916274022e-06	
35.01389303470575	0.0024182987777936473	0.0024185382307120936	6.355742968524776e-06	
35.556433873828425	0.0021953929672789358	0.0021944263805931214	6.1815161465776485e-06	
36.107381392031996	0.002075735461588715	0.0020740676364464986	5.6769032200886175e-06	
36.666865850944866	0.0020510237724542125	0.0020491490579086407	5.220671336957846e-06	
37.23501953060145	0.002119198641074779	0.002117380015155776	5.054407614698985e-06	
37.81197676071744	0.0022822843005026097	0.00228054853933523	5.312538227831022e-06	
38.397873952449665	0.002527018140473701	0.0025252137142602908	6.004226191100355e-06	
38.99284963064802	0.0027704949763032757	0.002768202182757551	6.724414826756406e-06	
39.59704446660722	0.0028260060005464147	0.002823942928468719	5.718774842355942e-06	
40.21060131132589	0.0026064764690292394	0.0026067563334919272	5.357433012702868e-06	
40.83366522928125	0.0022832305713352107	0.0022836483886871724	7.0094682881764706e-06	
41.46638353272696	0.002019417712367472	0.002018346917871036	7.159964204801273e-06	
42.108905816522395	0.0018609418860465199	0.0018590475125631225	6.384553484675099e-06	
42.76138399350171	0.0018072905241415748	0.0018054781771420169	5.761262986459437e-06	
43.42397233039088	0.0018544807867922426	0.0018528640760167867	6.035991133405632e-06	
44.096827484281306	0.0020003308517059287	0.001998197928648471	7.078735054769213e-06	
44.78010853966855	0.0022175144777713328	0.0022143066224785957	7.784789280326083e-06	
45.47397704606499	0.0023852545728476914	0.002382227224352599	6.936786333093116e-06	
46.17859705619533	0.002320676306840307	0.0023200383690966937	6.449505123831624e-06	
46.894135164783904	0.00206372953560157	0.002063289736941791	8.294915251597248e-06	
47.62076054794297	0.0018126993683315682	0.0018106368075072941	8.120866324464938e-06	
48.35864500317141	0.001659451534197488	0.0016572366134512057	6.895705192877216e-06	
49.10796298997312	0.0016158857957947247	0.0016142447983588082	6.940540582443724e-06	
49.86889167110482	0.001679126319292683	0.001676689716738077	8.559044360417585e-06	
50.641610954463076	0.0018381908331727916	0.0018335198384469174	9.573330187054562e-06	
51.42630353562007	0.0020222258122021748	0.0020178535980589604	7.827926552215325e-06	
52.22315494101898	0.002049192122822938	0.0020480357600800914	7.838660469813777e-06	
53.03235357183818	0.001855501799438579	0.0018535080283659658	9.974975970124392e-06	
53.854090748535334	0.0016268833194573356	0.0016241946760574082	8.362143942610031e-06	
54.688560756081706	0.0014887749073209157	0.0014877427776525559	8.010103866186795e-06	
55.53596088989733	0.0014640411012470044	0.0014619582702471647	1.0942377335397975e-05	
56.39649150249797	0.0015493746943438648	0.0015430990177243281	1.205064809557185e-05	
57.27035605086487	0.0017133359904020617	0.0017097357046430247	7.325034009377252e-06	
58.15776114454846	0.001819699819295081	0.0018210884441914193	1.5865253524462262e-05	
59.05891659451753	0.001708566678068628	0.001697705738784312	1.925431592085285e-05	
59.974035462765215	0.001498428551638142	0.0014938886966175899	5.6028566792615446e-06	
60.90333411268367	0.0013594341081894555	0.0013664412990124365	1.4131541811831693e-05	
61.847032260219336	0.0013360337202879533	0.0013309475804982632	2.6837625090265737e-05	
62.80535302582078	0.001425050036451943	0.0014050289506206861	2.1021814041971703e-05	
63.778522987191536	0.0015744625799826502	0.0016126044365040542	4.3047709649733653e-05	
64.76677223286032	0.0016103951449079514	0.0015529172079387812	0.00010772958116298044	
65.77033441658139	0.0014510813825914198	0.0013728820553787473	8.350430142290933e-05	
66.78944681257751	0.0012837232107721273	0.0012956696502012105	5.049955231112783e-05	
67.82435037163955	0.0012224428252424202	0.0012712796618516667	5.065209746765743e-05	
68.87528977809474	0.001280026012820385	0.0012933647687300097	5.991390250507634e-05	
69.94251350765792	0.0014136449505466559	0.0014482660087722845	8.77396111980903e-05	
71.02627388617911	0.0014551128986053613	0.0013092575707595755	0.0001857572152548256	
72.12682714930152	0.001310013247814119	0.0012061008121339238	0.00011367445336176623	
73.24443350304374	0.0011658951546743967	0.0011660483733815354	3.004618179136959e-05	
74.37935718532088	0.0011340511648239857	0.0011377127134019871	5.9409391699616766e-05	
75.53186652841877	0.0012180778488145678	0.0011151378908085313	0.00014682167174906642	
76.7022340224364	0.0013283502695413056	0.0011017673135790185	0.0002265942207338578	
77.89073637971123	0.0012723555124113804	0.0011019661025996326	0.00024131639581021465	
79.09765460024283	0.0011190168001286485	0.0011136891039881982	0.00019011976414927282	
80.32327403813038	0.0010510374196148527	0.001127942372318752	0.00011723697088938649	
81.5678844690394	0.001105754756707191	0.0011367641476422454	3.195436687889541e-05	
82.83178015871405	0.001213612168693523	0.0011377269523473509	7.955078229150448e-05	
84.11525993255103	0.001177879179969099	0.0011319746080738662	0.00015450670037686425	
85.41862724625115	0.001037194717580226	0.001121510875874416	0.00016021176759523678	
86.74219025756646	0.0009822659743697808	0.0011080376815766038	0.0001275161554627552	
88.08626189915832	0.00104862055818681	0.0010927642992932627	7.543941043063306e-05	
89.45115995258467	0.0011321434972517176	0.001076520906827875	5.590051572781663e-05	
90.83720712343391	0.0010496528915063094	0.0010599217681898547	0.00010457464254100572	
92.24473111762269	0.0009363224050867159	0.001043556139575953	0.000118515574768962	
93.67406471887617	0.0009390065709611144	0.0010283888207535054	0.00010494012142854713	
95.1255458674087	0.0010317871315676248	0.0010176480571896598	6.718076919648266e-05	
96.59951773982377	0.0010225091384616746	0.0010413772284282744	1.9034291799218063e-05	
98.09632883025184	0.0009027723927202314	0.0009303736166725555	6.854683145528341e-05	
99.61633303274554	0.0008727797868726579	0.0009297298198562346	6.514001232349042e-05	
101.15988972495167	0.0009520304506700424	0.0009142099281808368	7.255776258754135e-05	
102.72736385307937	0.0009654897027145147	0.0008930546787708372	8.37306422178195e-05	
104.31912601818526	0.0008544131410045537	0.0008632709899350129	6.636381528499215e-05	
105.93555256379533	0.0008254697027121072	0.0008333098596540892	4.8852207296210415e-05	
107.57702566488457	0.0009019071154342967	0.000952308892062152	5.042954424480682e-05	
109.24393341823551	0.0008943247032283278	0.0009086365915387042	5.4876001767243125e-05	
110.93666993419627	0.0007928679424230345	0.0008807912922379515	9.376558156268738e-05	
112.65563542986153	0.0007951929181687307	0.0008608126571780496	8.39352648538936e-05	
114.40123632369622	0.0008668446161519914	0.0008443620346844941	3.568959858855685e-05	
116.17388533162597	0.0008056136162137305	0.0008299774903621815	5.357222425572427e-05	
117.9740015646163	0.0007387774504658365	0.0008171212641954049	7.917104961093235e-05	
119.802010627764	0.0007909879679862625	0.0008056507386747457	6.0679572761047534e-05	
121.65834472092367	0.0008047332748452981	0.000795675019521721	2.2421434739289565e-05	
123.54344274089367	0.000715131855451945	0.000787529184607811	7.338652742623788e-05	
125.45775038518534	0.0007267440899562525	0.0007815535225978373	8.652320662155613e-05	
127.40172025740017	0.0007766908248408046	0.0007749888020340302	4.066509957112189e-05	
129.3758119742398	0.0006974208491134188	0.0007365038217717816	5.9437874341630456e-05	
131.3804922741741	0.0006825196415590006	0.0006657433973537321	8.422840896292591e-05	
133.41623512779302	0.0007391713054570199	0.0006607827478218206	8.139536647688835e-05	
135.48352184986857	0.0006728353433466175	0.0006628719632944828	3.5672015783060006e-05	
137.58284121315285	0.0006508958739423795	0.0006610981942899125	2.5902334754046654e-05	
139.71468956393986	0.0007042209719734612	0.0006569169548579918	4.730992954710753e-05	
141.879570939417	0.0006396137043907627	0.0006515356018055115	3.956512612827079e-05	
144.07799718683648	0.0006283170770319397	0.0006456200779313697	2.825405669519986e-05	
146.31048808453184	0.0006708380731423225	0.0006395464505928005	3.4045703880997125e-05	
148.57757146481032	0.0006017224597689429	0.0006335375044927148	4.196834831763939e-05	
150.87978333874923	0.0006161681803766115	0.0006277202329209229	2.8143858893811235e-05	
153.2176680229263	0.0006292122381256416	0.0006221381592293019	2.941008092185742e-05	
155.5917782681133	0.0005693169215502786	0.0006167308674508911	4.746375385947914e-05	
158.00267538996428	0.0006112740824150444	0.0006112857152616362	2.0988804885718554e-05	
160.45092940172842	0.0005744137157412773	0.000605377807101643	3.840910127264215e-05	
162.9371191490193	0.0005580106885158019	0.0005983531015072509	5.344533274969212e-05	
165.46183244667284	0.0005868021499425799	0.000589461860494131	6.097395886881087e-06	
168.02566621772516	0.0005293144930930873	0.0005782167803177731	5.3534198438400206e-05	
170.6292266345446	0.0005657440141639286	0.0005648059417748597	4.711498456548495e-05	
173.27312926215015	0.0005267036130851373	0.0005501432100593532	2.624003381427221e-05	
175.9579992037507	0.0005276922097834304	0.0005354091260735533	5.861068933858315e-05	
178.68447124853947	0.0005302387051832703	0.0005215040617722457	1.560065249286624e-05	
181.45319002177868	0.0004971469349128842	0.000508840458648454	4.706055261920553e-05	
184.2648101372089	0.0005252022971534799	0.0004974500711370193	3.436553182954482e-05	
187.11999635182175	0.00047767681559441754	0.000487174619449998	3.0020737799775695e-05	
190.019423723029	0.000510671953122205	0.0004778033463053081	4.19646135113025e-05	
192.9637777682679	0.0004643710251996106	0.00046914010824641633	1.6035098338578527e-05	
195.95375462707955	0.000492635479965373	0.00046102540073176786	4.188214243969243e-05	
198.99006122569847	0.00045257045230675185	0.0004533374332894823	7.359262374387785e-06	
202.0734154441926	0.00047561598401495197	0.00044598595299000877	3.90343517260727e-05	
205.20454628619316	0.000439909747856732	0.00043890488736135594	3.5962686924865583e-06	
208.38419405125447	0.0004610937856869604	0.00043204594803989424	3.5926561611347814e-05	
211.6131105098844	0.00042602519138816754	0.00042537366068760515	2.9384023641940034e-06	
214.892059081287	0.0004484865741122379	0.00041886168907825114	3.309388194333329e-05	
218.22181501385919	0.0004121035551487724	0.0004124901692272315	5.432797268193417e-06	
221.60316556848443	0.0004354312564542895	0.00040624377570863516	2.9760182265029522e-05	
225.03691020466627	0.00040076340109402664	0.0004001102894118368	1.0723243019431693e-05	
228.5238607695462	0.00041810709385564756	0.0003940794799335061	2.439099088382127e-05	
232.06484168985054	0.0003952175440737901	0.00038814214179297874	1.7376305495073002e-05	
235.66069016681035	0.00039490469958517816	0.00038228913429452056	1.5737876754113353e-05	
239.3122563741041	0.00039523609947471556	0.00037651033858367465	2.3260014501367935e-05	
243.0204036588648	0.0003725997353217392	0.00037079413332870314	4.212821009364053e-06	
246.78600874580337	0.00038955086959159205	0.00036513460744618854	2.4440559888866463e-05	
250.60996194449422	0.0003637277452378734	0.0003596383629155082	7.666749119540855e-06	
254.4931673598731	0.0003659115967871556	0.00035718098471583325	2.0435000420163863e-05	
258.43654310599635	0.0003681499742631105	0.0003591693017966692	1.5998359491919914e-05	
262.4410215231124	0.00034464976723443087	0.0003475393910757633	5.91155544148789e-06	
266.507549398097	0.0003549016113567738	0.00034108062360322966	1.4917320713103692e-05	
270.63708818830384	0.0003481361825731517	0.00033552145458121916	1.6998903799688904e-05	
274.8306142488838	0.00032956930840886034	0.0003302849457009316	1.0934554478371085e-06	
279.08911906362675	0.00033854934177295965	0.0003252258846014092	1.4951026095435667e-05	
283.4136094793798	0.00033401187574105655	0.0003202917343313121	1.600552713516682e-05	
287.80510794409827	0.0003154835225044325	0.0003154587768705489	3.121371802370694e-06	
292.26465274858515	0.0003180409562356333	0.0003107145237851306	1.0926182121439039e-05	
296.7932982719762	0.0003222487464755162	0.00030605158354361187	1.6229105990231735e-05	
301.3921152310292	0.00030711519487050526	0.0003014651492300208	9.303375274625432e-06	
306.0621909332746	0.00029704419066634594	0.0002969518405985352	2.4373836237065484e-06	
310.80462953409153	0.0003014407652964468	0.00029250911991919533	1.1927785992024822e-05	
315.6205522977641	0.00030254040846229525	0.00028813497542050885	1.4407422207845902e-05	
320.5110978625849	0.00029081568862051514	0.00028382773946047555	9.234717231666897e-06	
325.47742251006514	0.0002797729000865205	0.0002795859789125884	8.179211536013017e-07	
330.52070043831674	0.00027795267252939105	0.0002754084263343253	6.9465165319738815e-06	
335.6421240396705	0.0002808273897286182	0.00027129393520889257	1.1804386942213323e-05	
340.8429041825955	0.00027971026185718005	0.0002672414499466204	1.252608081343963e-05	
346.1242704979875	0.0002721444467338721	0.0002632499852378415	9.628091862154055e-06	
351.4874716698928	0.0002627196739327683	0.00025931861150247683	4.9514906143767255e-06	
356.9337757307372	0.00025571294256329657	0.0002554464444145281	2.6737516772892923e-07	
362.46447036112943	0.000252045973454374	0.0002516326372094396	4.043446817838184e-06	
368.08086319431027	0.0002505640370062399	0.00024787637492708006	7.113208354733185e-06	
373.7842821253185	0.00024966089866841547	0.00024417687002135035	9.050935565810125e-06	
379.57607562494815	0.00024821003203756234	0.00024053335894555584	9.985951505813192e-06	
385.45761305857025	0.00024582674747509217	0.00023694509943907624	1.0179222971111782e-05	
391.43028500989345	0.00024266397815623817	0.0002334113683182923	9.93238880608198e-06	
397.49550360974456	0.00023906993058161048	0.00022993145962701912	9.509215287330479e-06	
403.6547028699399	0.00023535100775104846	0.0002265046830374976	9.095981892130706e-06	
409.9093390223323	0.0002316822249327606	0.0002231303624177487	8.795558598017176e-06	
416.26089086311043	0.00022809943401339014	0.0002198078344983892	8.635768482146704e-06	
422.71086010243414	0.00022451220921251627	0.00021653644758420378	8.577560296153614e-06	
429.2607717194863	0.00022072216505809975	0.00021331556026447492	8.518717286313123e-06	
435.91217432302693	0.0002164777936596377	0.000210144540082447	8.298422684164887e-06	
442.6666405175339	0.00021162045524015683	0.00020702276212917657	7.71538354159057e-06	
449.52576727501685	0.00020632876238936015	0.00020394960753105772	6.5711972693592445e-06	
456.4911763125926	0.0002013174629902366	0.00020092446180404943	4.73534520366407e-06	
463.56451447591087	0.0001977045818599256	0.00019794671305155363	2.2377568389118736e-06	
470.74745412852144	0.0001963109843947566	0.00019501574998743396	1.2954666479618008e-06	
478.04169354727435	0.00019642341762407924	0.0001921309597712606	4.292503196751375e-06	
485.4489573238469	0.0001950688892082053	0.00018929172564992422	6.5220826699542465e-06	
492.97099677249224	0.00018981277239946912	0.00018649742440867345	6.628206384461508e-06	
500.60959034410683	0.00018359903321126574	0.00018374742364573305	4.193424012569136e-06	
508.36654404671106	0.0001817169951831281	0.00018104107889824452	8.885905905010535e-07	
516.2436918724502	0.00018281638767775682	0.00017837773066343353	4.661080366119644e-06	
524.242896231207	0.00017881031940738726	0.00017575670137764206	6.140663394822137e-06	
532.3660483909357	0.00017252499784691668	0.00017317729243678578	3.3182056931798175e-06	
540.6150689248177	0.00017294014908522152	0.00017063878136427084	2.3509399793143937e-06	
548.9919081653474	0.00017147603612600924	0.00016814041925527858	5.6746702638429675e-06	
557.4985466654523	0.00016485578020454547	0.00016568142864801177	3.3014116264638076e-06	
566.1369956667598	0.00016593217761334765	0.00016326100199086157	2.85955036022461e-06	
574.909297575119	0.00016210479104942143	0.0001608783008869015	5.173466062357509e-06	
583.8175264434902	0.00015851344511843172	0.0001585324563007224	9.857087222658494e-07	
592.8637884623186	0.00015882187822502852	0.00015622256990432655	4.828639788488144e-06	
602.0502224575035	0.0001529592367512411	0.00015394771671584735	2.1603371906975904e-06	
611.379000396087	0.00015427950466759648	0.0001517069491451441	4.215774703091271e-06	
620.8523278997751	0.00014834783461248924	0.0001494993025030268	2.2727239356580395e-06	
630.4724447664181	0.00014935403339593923	0.00014732380195689652	4.139303834962598e-06	
640.2416254995708	0.00014445817524611672	0.00014517947082802585	1.3508537009082447e-06	
650.1621798462554	0.00014359137345119614	0.0001430653400299816	4.212848728907611e-06	
660.2364533430635	0.00014191412378684862	0.00014098045835142078	1.3171780631227997e-06	
670.4668278707137	0.00013744329943430816	0.00013892390319894017	3.1331123100816524e-06	
680.8557222172046	0.0001380840669162104	0.0001368947913467073	3.4905938637361207e-06	
691.4055926496942	0.00013513108458489804	0.00013489228919852473	7.424028462576251e-07	
702.1189334952396	0.00013126050226921384	0.0001329156220619301	2.7142229863603523e-06	
712.9982777305363	0.00013091041017912524	0.00013096408196669302	3.4403443006894603e-06	
724.0461975807946	0.00013009579490840044	0.00012903703363109634	2.0857515351205676e-06	
735.2653051278958	0.00012689014530632708	0.00012713391828356613	5.623915679091358e-07	
746.6582529279726	0.00012367741264319038	0.00012525425517531037	1.930263316566362e-06	
758.2277346385576	0.0001217854669338703	0.00012339764075946247	2.759914444984943e-06	
769.9764856554507	0.00012068781099338203	0.00012156374565037898	2.895178573562278e-06	
781.9072837594538	0.00011959539122914284	0.00011975230960036137	2.6242801995597815e-06	
794.0229497731273	0.00011820082968612011	0.00011796313482965029	2.2316010101625787e-06	
806.3263482277227	0.00011656105106266263	0.00011619607811208143	1.9067480458283696e-06	
818.82038804045	0.00011480338402926552	0.00011445104205045843	1.7377143393850116e-06	
831.5080232022387	0.00011297578498241086	0.00011272796597366287	1.7395046271223723e-06	
844.3922534761538	0.0001110247544258249	0.00011102681685632121	1.8742459794060846e-06	
857.4761251066391	0.00010885913933456446	0.00010934758060830488	2.049141269346441e-06	
870.7627315397452	0.00010653180288485531	0.0001076902540133627	2.1098884168990664e-06	
884.2552141545192	0.00010446901488575923	0.00010605483752164742	1.861123648510956e-06	
897.9567630057271	0.00010330557664382518	0.00010444132902676605	1.1364556847037321e-06	
911.8706175780853	0.00010282297153162282	0.00010284971868973268	1.3370681353697006e-07	
926.0000675521785	0.00010123392567258935	0.00010127998481358133	1.3029445797928456e-06	
940.3484535822448	9.841036369887195e-05	9.973209072545803e-05	1.7023613442112728e-06	
954.9191680860141	9.747712977145925e-05	9.820598258833574e-05	7.58054436710242e-07	
969.715656046784	9.677279719412584e-05	9.670158804151314e-05	9.331445472510163e-07	
984.7414158279239	9.389738719760209e-05	9.521881555643208e-05	1.4536907121213075e-06	
1000.0	9.378955567155553e-05	9.375755439029801e-05	4.381126499457842e-08	


==> data/fig_delay_quadvf_bode_50.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005420853150036749	3.159154659183026e-06	
0.10154950161807173	0.005424263851159186	0.005421104498115535	3.1593543424812138e-06	
0.10312301278878754	0.005424523276890389	0.0054213637194699335	3.1595577084104477e-06	
0.10472090554055413	0.005424790826154535	0.00542163106132802	3.1597648322795634e-06	
0.10634355766636439	0.005425066754025711	0.005421906778721911	3.1599757911372975e-06	
0.10799135281311975	0.005425351323631497	0.005422191134736769	3.16019066379973e-06	
0.1096646805723366	0.005425644806410056	0.005422484400767859	3.1604095309131073e-06	
0.11136393657225817	0.005425947482375599	0.005422786856786043	3.1606324749854484e-06	
0.11308952257139368	0.0054262596403925395	0.005423098791611918	3.1608595804455516e-06	
0.11484184655350702	0.0054265815784585855	0.005423420503198922	3.1610909336856767e-06	
0.11662132282407707	0.005426913603997136	0.005423752298925712	3.1613266231209743e-06	
0.11842837210825283	0.005427256034159231	0.0054240944958981446	3.161566739223387e-06	
0.12026342165032622	0.005427609196135441	0.005424447421261143	3.161811374598519e-06	
0.12212690531474645	0.0054279734274780105	0.005424811412520846	3.1620606240312988e-06	
0.12401926368869937	0.005428349076433596	0.005425186817877373	3.1623145845277843e-06	
0.12594094418627644	0.005428736502287014	0.005425573996568542	3.162573355400297e-06	
0.12789240115425762	0.005429136075716311	0.005425973319224964	3.1628370383101605e-06	
0.12987409597953362	0.005429548179159614	0.005426385168236895	3.1631057373329278e-06	
0.13188649719819254	0.005429973207194128	0.005426809938133236	3.1633795590204407e-06	
0.13393008060629666	0.005430411566927731	0.0054272480359731385	3.1636586124713777e-06	
0.13600532937237603	0.005430863678403595	0.0054276998817506215	3.1639430093925184e-06	
0.13811273415166478	0.005431329975018294	0.005428165908812699	3.16423286416919e-06	
0.14025279320210793	0.005431810903953884	0.005428646564291457	3.164528293941092e-06	
0.1424260125021654	0.005432306926624429	0.0054291423095505905	3.1648294186689074e-06	
0.1446329058704415	0.005432818519137507	0.0054296536206469345	3.165136361206e-06	
0.14687399508716817	0.005433346172771236	0.005430180988807467	3.165449247391287e-06	
0.14914981001757044	0.005433890394467337	0.005430724920922415	3.165768206109701e-06	
0.15146088873714358	0.0054344517073408516	0.005431285940054963	3.1660933693887975e-06	
0.1538077776588715	0.005435030651207098	0.005431864585968231	3.1664248724718625e-06	
0.15619103166241588	0.005435627783126487	0.005432461415670098	3.1667628539134583e-06	
0.15861121422530794	0.0054362436779678445	0.005433077003976549	3.167107455656645e-06	
0.16106889755617235	0.005436878928990934	0.005433711944094193	3.167458823143434e-06	
0.16356466273001555	0.0054375341484488495	0.005434366848222707	3.167817105379024e-06	
0.1660990998256107	0.005438209968211049	0.00543504234817784	3.1681824550642517e-06	
0.16867280806501112	0.005438907040407755	0.005435739096035872	3.1685550286692686e-06	
0.1712863959552255	0.005439626038096534	0.005436457764800197	3.1689349865449233e-06	
0.17394048143208848	0.005440367655951882	0.0054371990490909294	3.1693224930258536e-06	
0.17663569200636045	0.005441132610978662	0.0054379636658583655	3.1697177165473783e-06	
0.17937266491209122	0.005441921643250303	0.005438752355121218	3.1701208297375395e-06	
0.18215204725728248	0.005442735516672695	0.005439565880730511	3.17053200956282e-06	
0.18497449617688488	0.005443575019774745	0.005440405031160191	3.170951437411192e-06	
0.18784067898816573	0.005444440966526612	0.005441270620325374	3.171379299245124e-06	
0.1907512733484843	0.005445334197186709	0.005442163488429381	3.171815785706145e-06	
0.19370696741551147	0.005446255579178514	0.005443084502840586	3.172261092253042e-06	
0.1967084600099325	0.005447206007998417	0.0054440345590002995	3.1727154192906266e-06	
0.19975646078067044	0.005448186408155774	0.0054450145813628465	3.173178972313265e-06	
0.20285169037266976	0.0054491977341464114	0.005446025524369122	3.173651962038711e-06	
0.2059948805972802	0.005450240971460936	0.005447068373454937	3.174134604554908e-06	
0.20918677460527996	0.005451317137629182	0.005448144146095512	3.174627121469533e-06	
0.21242812706258082	0.0054524272833022715	0.0054492538928875706	3.1751297400711522e-06	
0.215719704328655	0.005453572493373758	0.005450398698670555	3.1756426934699406e-06	
0.21906228463772706	0.0054547538881414455	0.005451579683688473	3.1761662207796934e-06	
0.22245665828277353	0.005455972624511519	0.00545279800479409	3.176700567279136e-06	
0.22590362780237347	0.005457229897246689	0.00545405485669714	3.177245984575081e-06	
0.22940400817045398	0.005458526940260196	0.005455351473258369	3.1778027308008767e-06	
0.23295862698897662	0.005459865027957506	0.005456689128831315	3.178371070779015e-06	
0.2365683246836085	0.005461245476627704	0.0054580691396537585	3.178951276224471e-06	
0.2402339547024262	0.0054626696458866635	0.0054594928652909516	3.1795436259373584e-06	
0.243956383717698	0.005464138940174127	0.005460961710132791	3.180148405998486e-06	
0.24773649183079302	0.005465654810306995	0.005462477124947175	3.1807659099785666e-06	
0.2515751727802653	0.005467218755091224	0.005464040608491978	3.1813964391591165e-06	
0.2554733341531623	0.005468832322994797	0.0054656537091881145	3.182040302739696e-06	
0.2594318975996074	0.005470497113884431	0.00546731802685634	3.182697818070798e-06	
0.26345179905070754	0.005472214780828768	0.00546903521452052	3.1833693108950044e-06	
0.2675339889398373	0.005473987031970941	0.005470806980280318	3.1840551155692676e-06	
0.27167943242735193	0.005475815632473577	0.005472635089256284	3.18475557533226e-06	
0.2758891096287819	0.005477702406539429	0.005474521365610606	3.1854710425554012e-06	
0.28016401584656353	0.005479649239510991	0.005476467694646849	3.18620187898868e-06	
0.2845051618053608	0.0054816580800526905	0.005478476024992247	3.1869484560648734e-06	
0.28891357389103245	0.005483730942419305	0.005480548370866268	3.187711155154626e-06	
0.2933902943933029	0.005485869908814605	0.005482686814439383	3.188490367866572e-06	
0.29793638175219256	0.005488077131844315	0.005484893508286163	3.1892864963450218e-06	
0.30255291080826724	0.005490354837067749	0.005487170677937079	3.1900999535738787e-06	
0.30724097305676445	0.00549270532565273	0.005489520624533556	3.190931163702223e-06	
0.31200167690565833	0.00549513097713862	0.005491945727591184	3.1917805623637033e-06	
0.3168361479377224	0.0054976342523125705	0.005494448447876129	3.1926485970233783e-06	
0.3217455291766536	0.005500217696204384	0.005497031330400181	3.1935357273166126e-06	
0.32673098135731937	0.005502883941205672	0.005499697007540097	3.1944424254203514e-06	
0.33179368320019265	0.005505635710319319	0.005502448202287263	3.1953691764196247e-06	
0.33693483169003946	0.0055084758205456216	0.005505287731634044	3.1963164786924423e-06	
0.3421556423589239	0.005511407186411764	0.005508218510103482	3.1972848443016784e-06	
0.3474573495735992	0.005514432823651802	0.005511243553429498	3.1982747994117843e-06	
0.35284120682735126	0.005517555853044597	0.005514365982395076	3.1992868847123232e-06	
0.3583084870363649	0.005520779504417698	0.005517589026836394	3.200321655841262e-06	
0.3638604828406817	0.005524107120825563	0.005520916029821307	3.201379683858927e-06	
0.3694985069098218	0.0055275421629110465	0.0055243504520111255	3.202461555683415e-06	
0.37522389225314035	0.00553108821345963	0.005527895876215112	3.203567874608473e-06	
0.3810379925349945	0.00553474898215636	0.005531556012147763	3.2046992607600425e-06	
0.3869421823947922	0.005538528310556225	0.0055353347013994665	3.2058563516473532e-06	
0.39293785777200174	0.005542430177279159	0.00553923592263187	3.2070398026724854e-06	
0.39902643623619527	0.005546458703441729	0.005543263797009911	3.208250287681786e-06	
0.4052093573222091	0.005550618158338223	0.00554742259388328	3.209488499535523e-06	
0.41148808287049476	0.005554912965384682	0.005551716736730829	3.2107551507055924e-06	
0.41786409737274555	0.005559347708340252	0.005556150809382356	3.2120509738572546e-06	
0.4243389083228771	0.005563927137821221	0.0055607295625330466	3.213376722501099e-06	
0.43091404657344795	0.005568656178124012	0.005565457920566935	3.2147331716236725e-06	
0.4375910666976019	0.005573539934374531	0.005570340988706707	3.2161211183726222e-06	
0.4443715473566186	0.0055785837000223645	0.00557538406050841	3.2175413827416236e-06	
0.45125709167315986	0.005583792964699582	0.005580592625720759	3.21899480829553e-06	
0.4582493276102989	0.0055891734224651915	0.005585972378530153	3.220482262904916e-06	
0.4653499083564233	0.005594730980457723	0.0055915292262138224	3.222004639528128e-06	
0.4725605127161014	0.005600471767979969	0.005597269298225177	3.2235628569924425e-06	
0.4798828455070056	0.0056064021460414904	0.005603198955736947	3.225157860823583e-06	
0.4873186379629853	0.005612528717386358	0.005609324801669566	3.2267906241199823e-06	
0.49486964814338685	0.005618858337035425	0.0056156536912341775	3.2284621483948287e-06	
0.5025376613487146	0.005625398123374565	0.005622192743021579	3.23017346452903e-06	
0.5103244905427329	0.00563215546982249	0.005628949350670817	3.2319256336992626e-06	
0.5182319767811088	0.00563913805711419	0.005635931195153447	3.2337197483631786e-06	
0.5262619896466971	0.0056463538662386605	0.00564314625771209	3.2355569332800654e-06	
0.5344164276915693	0.005653811192072347	0.005650602833494801	3.2374383465551874e-06	
0.5426972188858914	0.005661518657752862	0.005658309545929704	3.239365180745463e-06	
0.5511063210737586	0.005669485229840789	0.0056662753618877985	3.2413386639717924e-06	
0.559645722436092	0.005677720234320972	0.005674509607685293	3.2433600611026197e-06	
0.5683174419607084	0.005686233373498613	0.005683021985980794	3.2454306749647087e-06	
0.5771235299196736	0.0056950347438497065	0.005691822593626902	3.247551847600427e-06	
0.5860660683540517	0.005704134854889907	0.005700921940540302	3.249724961562948e-06	
0.595147171566167	0.0057135446491309895	0.005710330969659496	3.2519514412831583e-06	
0.604368986619493	0.005723275523199402	0.0057200610780647225	3.254232754451906e-06	
0.6137336938462858	0.005733339350197404	0.005730124139340514	3.256570413478361e-06	
0.6232435073630855	0.005743748503393699	0.0057405325272678435	3.25896597698667e-06	
0.6329006755942035	0.005754515881337529	0.005751299140939807	3.261421051376368e-06	
0.6427074818033226	0.005765654934497825	0.00576243743140246	3.2639372924264666e-06	
0.6526662446333333	0.005777179693537498	0.005773961429930881	3.266516406972038e-06	
0.6627793186545348	0.00578910479934205	0.005785885778059663	3.2691601546241126e-06	
0.6730490949213316	0.0058014455349317574	0.0057982257594970926	3.2718703495533652e-06	
0.6834780015375548	0.0058142178593977335	0.005810997334063306	3.2746488623597277e-06	
0.6940685042305437	0.005827438444014166	0.005824217173804776	3.2774976219551212e-06	
0.7048231069341222	0.005841124710692367	0.005837902701450712	3.2804186175666126e-06	
0.7157443523806098	0.005855294872956756	0.005852072131391568	3.2834139007635572e-06	
0.7268348227020044	0.005869967979638942	0.005866744513375787	3.2864855875723018e-06	
0.7380971400404808	0.005885163961503703	0.005881939779138623	3.2896358606487153e-06	
0.7495339671683494	0.005900903681040034	0.005897678792196201	3.2928669715271154e-06	
0.7611480081176202	0.005917208985671906	0.005913983401059494	3.296181242920975e-06	
0.7729420088193235	0.005934102764666989	0.005930876496146471	3.299581071106363e-06	
0.784918757752735	0.005951609010047733	0.005948382070696845	3.3030689283532226e-06	
0.7970810866046624	0.0059697528818381754	0.005966525286022783	3.306647365430783e-06	
0.8094318709389453	0.005988560778011821	0.005985332541460965	3.310319014160961e-06	
0.8219740308763326	0.006008060409541536	0.006004831549426959	3.3140865900428277e-06	
0.8347105317848907	0.006028280880991827	0.006025051416012304	3.3179528949026617e-06	
0.847644384981113	0.006049252777137794	0.0060460227276086225	3.3219208195934814e-06	
0.8607786484418896	0.0060710082561438485	0.006067777644091876	3.325993346740798e-06	
0.8741164275275125	0.0060935811498897315	0.0060903499991543575	3.3301735534869033e-06	
0.8876608757158821	0.006117007072092104	0.006113775408432728	3.3344646142411013e-06	
0.9014151953480897	0.006141323534937894	0.006138091386148308	3.338869803437134e-06	
0.9153826383855528	0.006166570075021448	0.00616333747105177	3.343392498227893e-06	
0.9295665071788846	0.00619278838946273	0.006189555362549475	3.348036181144461e-06	
0.9439701552486742	0.006220022483179214	0.006216789067984226	3.352804442649026e-06	
0.9585969880783669	0.006248318828391424	0.006245085062150443	3.3577009835532022e-06	
0.9734504639194281	0.006277726537562866	0.006274492460244564	3.3627296172695934e-06	
0.9885340946089864	0.006308297551111077	0.006305063205587555	3.3678942718330603e-06	
1.0038514464001433	0.006340086841380235	0.006336852273610036	3.3731989916045422e-06	
1.01940614080515	0.006373152634539353	0.006369917893764175	3.378647938637446e-06	
1.0352018554516484	0.006407556652266856	0.006404321791223333	3.384245393525302e-06	
1.051242324952181	0.006443364375305372	0.0064401294504534195	3.3899957557101504e-06	
1.0675313417871697	0.006480645331224222	0.0064774104029936205	3.395903543060758e-06	
1.0840727572015847	0.006519473409015627	0.006516238542072792	3.401973390561685e-06	
1.1008704821154982	0.006559927203479906	0.006556692467016955	3.408210047968142e-06	
1.117928488048752	0.006602090392731022	0.006598855860779617	3.4146183761575965e-06	
1.1352508080599522	0.006646052152584438	0.00664281790435715	3.421203341901847e-06	
1.1528415377000134	0.006691907612083157	0.006688673732345469	3.42797001080605e-06	
1.1707048359804781	0.006739758354985492	0.00673652493446206	3.4349235379219777e-06	
1.1888449263568397	0.006789712972692065	0.006786480108511244	3.442069155686444e-06	
1.2072660977271032	0.006841887674844229	0.006838655471025559	3.4494121585452116e-06	
1.225972705445816	0.006896406964699318	0.0068931755326892465	3.456957883636558e-06	
1.2449691723538168	0.00695340438740056	0.006950173846662486	3.4647116867709947e-06	
1.2642599898239333	0.007013023360435986	0.007009793839101622	3.4726789126823638e-06	
1.2838497188228888	0.007075418096951618	0.007072189732541652	3.480864858473345e-06	
1.3037429909896587	0.00714075463418496	0.007137527574408294	3.4892747288163754e-06	
1.3239445097305402	0.00720921198115948	0.00720598638480165	3.4979135812738543e-06	
1.3444590513311867	0.007280983401981287	0.007277759439894357	3.5067862597044356e-06	
1.3652914660858761	0.0073562778536698185	0.007353055709877979	3.5158973132848275e-06	
1.386446679444272	0.007435321600512311	0.007432101473449586	3.525250898216444e-06	
1.4079296931759626	0.007518360030552233	0.007515142134451389	3.534850658429245e-06	
1.4297455865530366	0.007605659704120427	0.0076024442705751654	3.544699580932666e-06	
1.451899517550985	0.007697510669437721	0.0076942979491638605	3.5547998203492258e-06	
1.4743967240682132	0.007794229086434819	0.0077910193512602584	3.5651524860625386e-06	
1.4972425251644468	0.007896160207267607	0.007892953752385795	3.57575738380343e-06	
1.5204423223183279	0.008003681770824472	0.008000478917351644	3.5866127017128637e-06	
1.5440016007044985	0.00811720787916419	0.00811400897704723	3.597714628476776e-06	
1.5679259304904682	0.008237193436711258	0.008233998868040547	3.609056888289948e-06	
1.5922209681535842	0.00836413924870089	0.008360949431491137	3.6206301736514126e-06	
1.6168924578184014	0.008498597894477392	0.00849541328698931	3.6324214524035253e-06	
1.6419462326147771	0.008641180514654628	0.008638001620341302	3.6444131196201137e-06	
1.667388216057011	0.008792564679921833	0.008789392053095871	3.6565819575774414e-06	
1.6932244234443516	0.008953503544794059	0.008950337797124671	3.6688978577549074e-06	
1.7194609632832076	0.009124836533620511	0.00912167834158321	3.6813222470936278e-06	
1.7461040387313935	0.009307501860930205	0.009304351974344705	3.6938061458702e-06	
1.7731599490647525	0.009502551256616804	0.009499410508419414	3.7062877657437156e-06	
1.8006350911665105	0.009711167352294157	0.009708036669696463	3.718689532869742e-06	
1.828535961039703	0.009934684293243238	0.009931564710424506	3.7309143911977224e-06	
1.8568691553430368	0.010174612277010128	0.010171504949468967	3.7428412039919057e-06	
1.885641372950552	0.010432666893049362	0.010429573113688317	3.7543190259712873e-06	
1.9148594165354507	0.010710804358373677	0.010707725575289003	3.765159963465241e-06	
1.9445301941784663	0.01101126402552807	0.011008201861294614	3.7751302758562862e-06	
1.974660721001155	0.011336619898646346	0.011333576170574702	3.7839393015475154e-06	
2.0052581208244957	0.011689843352576581	0.011686820092897933	3.7912257244565177e-06	
2.036329627853186	0.01207437983556667	0.012071379309645854	3.796540653337157e-06	
2.067882588386045	0.012494243078490777	0.012491267797784164	3.7993270099302965e-06	
2.0999244625529108	0.01295413126514537	0.012951183989398112	3.7988949031170904e-06	
2.132462826078452	0.013459570764168679	0.013456654483802255	3.7943931837894537e-06	
2.1655053720733157	0.014017094383234806	0.01401421226726019	3.784778580321964e-06	
2.199059912853022	0.01463446261140224	0.014631617897363544	3.7687863939995394e-06	
2.2331343817850464	0.015320937736450909	0.015318133525176433	3.7449120129720947e-06	
2.267736835164523	0.016087621476553262	0.01608486037354161	3.7114230251651775e-06	
2.302875454119006	0.01694786550384721	0.016945149018167068	3.666442238569428e-06	
2.3385585465427567	0.01791775800621537	0.01791508557476912	3.608180961071215e-06	
2.3747945490609914	0.019016671911604395	0.019014039364048753	3.5354729113202877e-06	
2.411592029024571	0.020267818294491997	0.02026521553036171	3.4488761845154625e-06	
2.4489596865355954	0.021698654295842508	0.02169606197293939	3.352756053451731e-06	
2.4869063565043885	0.02334079306620182	0.023338178368797844	3.258749476116854e-06	
2.5254410107383527	0.025228646615432605	0.025225959080406746	3.190089280293972e-06	
2.564572760063192	0.0273952140688017	0.02739238474055946	3.1826185099622073e-06	
2.604310856476998	0.029861959535306532	0.02985891112756516	3.271336082326592e-06	
2.6446646953377266	0.03261758807070385	0.03261426840735133	3.4518789980076205e-06	
2.6856438175845567	0.035579197637971204	0.035575640636149944	3.6363711077448384e-06	
2.727257911993673	0.03853506560646704	0.03853143478394358	3.6719714941472087e-06	
2.769516817469004	0.04109526684059574	0.04109176753701002	3.502632006447141e-06	
2.812430525368455	0.04272797271769445	0.04272465887553947	3.351061829051919e-06	
2.8560091818661824	0.042963205670601384	0.042960032027529876	3.3934412351887843e-06	
2.9002630903514777	0.04167569327967353	0.04167268473701426	3.5098485107105868e-06	
2.945202713864811	0.039171058633701454	0.0391682185565051	3.6109490271742953e-06	
2.9908386775716385	0.035984158760001946	0.03598160583580036	3.5025334472503667e-06	
3.0371817712745264	0.032614448087501836	0.032612367169659824	3.2871576224234363e-06	
3.0842429519642045	0.029391713879038165	0.029390067128352432	3.2726816645558137e-06	
3.1320333464101533	0.026475642534881955	0.026474228870383167	3.449767693036814e-06	
3.180564253791325	0.023912190859039395	0.023910835995533414	3.6371129058938264e-06	
3.2298471483676323	0.021688506698900815	0.021687127641689192	3.7435024226435307e-06	
3.2798936821928324	0.01976801912079391	0.019766600348103402	3.7648914990940794e-06	
3.3307156878694446	0.018108489083498682	0.018107045826395465	3.7266625746751986e-06	
3.3823251813463506	0.016669901035344034	0.016668455787037014	3.6553370024180545e-06	
3.43473436475976	0.015417242296182845	0.01541581425114529	3.570659532821651e-06	
3.487955629318178	0.01432098273965856	0.014319584645586607	3.4853114104933886e-06	
3.542001558232087	0.013356638872922814	0.013355277171873717	3.4065874863809855e-06	
3.5968849296890193	0.012504052653552465	0.012502728726013388	3.3381438022902207e-06	
3.6526187198747286	0.011746651018450299	0.011745362570413387	3.281347634901129e-06	
3.7092161060411786	0.011070785086451663	0.011069527335129732	3.236212982537412e-06	
3.7666904696220658	0.010465175148875318	0.010463941731041974	3.2020132124566813e-06	
3.8250553993966134	0.009920458059374396	0.009919241686894068	3.177666522368637e-06	
3.884324694702404	0.009428823443963215	0.009427616358837796	3.1619690794377552e-06	
3.9445123686979775	0.008983723175487181	0.008982517456362825	3.1537290793822195e-06	
4.005632651675993	0.00857963977541511	0.008578427538316107	3.1518380058370635e-06	
4.067699994427721	0.00821190161694516	0.008210675142684988	3.155303208354207e-06	
4.130729071659682	0.007876535091615303	0.007875286903466127	3.163257520900565e-06	
4.194734785463209	0.007570145928917986	0.007568868837248229	3.1749559640664946e-06	
4.259732268837781	0.007289823537015398	0.007288510662550127	3.189765795382175e-06	
4.325736889268946	0.007033063575741139	0.007031708359489232	3.2071536983081653e-06	
4.392764252361694	0.0067977050284278384	0.006796301233785693	3.226672310506534e-06	
4.460830205530115	0.006581878860736052	0.006580420571519483	3.247947291722206e-06	
4.5299508417442365	0.006383965991849373	0.006382447608795712	3.270665518035987e-06	
4.600142503334918	0.006202562797349324	0.006200979034805234	3.2945646250255483e-06	
4.671421785857698	0.006036452746789051	0.006034798630738917	3.3194239153336446e-06	
4.743805542016518	0.005884583078277075	0.005882853946490035	3.3450565361402884e-06	
4.817310885648243	0.005746045647244134	0.005744237152068023	3.3713027800328426e-06	
4.891955195768907	0.005620061272388114	0.005618169386556375	3.3980243442288917e-06	
4.967756120682691	0.005505967050442351	0.0055039880761585955	3.425099382604017e-06	
5.044731582154526	0.005403206232104898	0.00540113681361073	3.4524181930036367e-06	
5.122899779647386	0.005311320351446364	0.005309157491248796	3.4798793935758782e-06	
5.202279194625215	0.005229943386208353	0.00522768446513538	3.507386452539879e-06	
5.282888594922542	0.005158797801455593	0.005156440602716483	3.5348444444117714e-06	
5.364747039181794	0.005097692398278881	0.005095235135726196	3.562156910636396e-06	
5.447873881359371	0.005046521956594816	0.005043963307415615	3.5892227031484266e-06	
5.532288775301544	0.005005268730499954	0.005002607872602858	3.6159326850121827e-06	
5.618011679391243	0.004974005930405663	0.004971242584817534	3.6421661517764816e-06	
5.705062861266868	0.004952903413328312	0.004950037891968246	3.667786820021013e-06	
5.793462902614208	0.004942235907474134	0.004939269166731623	3.692638204305237e-06	
5.883232704032601	0.004942394227732782	0.004939327928338017	3.716538169069906e-06	
5.974393489976511	0.004953900105725341	0.004950736679456036	3.7392723964808027e-06	
6.06696681377367	0.004977425476506466	0.004974168200314577	3.7605864536674996e-06	
6.160974562720967	0.005013817354605844	0.005010470432745561	3.7801760731114663e-06	
6.25643896325932	0.005064129824008058	0.005060698478660681	3.7976751816050066e-06	
6.353382586228693	0.005129665201443958	0.005126155772089206	3.812641136431077e-06	
6.451828352204593	0.005212027169433567	0.005208447220675239	3.8245365788631925e-06	
6.551799536917215	0.005313189700165262	0.005309548136642955	3.832707354876952e-06	
6.653319776754563	0.005435587025660728	0.005431894210648172	3.836356211219937e-06	
6.756413074350862	0.005582231927000765	0.005578499797564918	3.834512728467586e-06	
6.861103804261538	0.0057568724556142275	0.0057531146204861305	3.826001780111309e-06	
6.9674167187261515	0.0059642011779363095	0.0059604329722421304	3.8094169184391075e-06	
7.075376953520617	0.006210136515599504	0.006206374965351982	3.783114000687088e-06	
7.1850100339000935	0.006502203009782444	0.006498466621786279	3.745259285740734e-06	
7.2963418806339915	0.006850046070255494	0.006846354298860077	3.6940056746657054e-06	
7.40939881613446	0.007266124652774247	0.007262496787716059	3.627950821892432e-06	
7.5242075706798515	0.00776662383676558	0.007763076889486833	3.5471839227283077e-06	
7.640795288734611	0.008372592101928592	0.008369137049631102	3.4554775878861632e-06	
7.759189535367103	0.009111158845227963	0.009107794455186424	3.364391199566015e-06	
7.879418302766868	0.010016213609273057	0.010012917579030493	3.2993009338625665e-06	
8.001510016862884	0.01112656762760469	0.011123287703104981	3.3025172027028197e-06	
8.125493544044346	0.012476061722380577	0.012472718571474804	3.4160296569521747e-06	
8.251398197985628	0.014062365812389222	0.014058896293395103	3.622016989086097e-06	
8.379253746576957	0.015772602090359994	0.015769073722434225	3.7706275204488824e-06	
8.509090418962503	0.017271216392679953	0.01726798175573358	3.6078071532384703e-06	
8.640938912687513	0.018003268138857182	0.018000823131449753	3.31321756823028e-06	
8.774830400956196	0.017554264842602703	0.01755212309058509	3.834489539308609e-06	
8.910796540002062	0.016065689998674762	0.01606390985857115	3.4716314029678924e-06	
9.048869476572474	0.01411405833154333	0.014113359934939632	3.3391697333237287e-06	
9.189081855529167	0.012220347723216845	0.012219811047565832	3.895586965579293e-06	
9.331466827566528	0.010604418807657827	0.010603657121559806	3.92358418513906e-06	
9.476058057049498	0.009289918496270293	0.009289118960523028	3.642752625985329e-06	
9.622889729972897	0.008234362158403058	0.008233695662226433	3.3720932211493918e-06	
9.771996562044086	0.007385920580883647	0.007385426056570365	3.2293878911692374e-06	
9.923413806890872	0.00669997330384333	0.006699608046263979	3.210949209829969e-06	
10.0771772643966	0.0061416796488975795	0.006141369517340266	3.2737695475912693e-06	
10.233323289164382	0.005684712830798098	0.00568437922056976	3.3773752280045888e-06	
10.391888799112495	0.005309368134253628	0.005308939549032092	3.4948815242884762e-06	
10.552911284202958	0.005000912239397668	0.005000328320200974	3.611003365520425e-06	
10.716428815305356	0.004748322578717646	0.004747534953383853	3.717745893549926e-06	
10.882480053198018	0.00454337206968363	0.004542344075694786	3.8111142547379415e-06	
11.051104257708666	0.004379980831793293	0.004378686992956311	3.889106881993365e-06	
11.222341296996655	0.004253766329442241	0.004252191925930276	3.950586806337336e-06	
11.39623165697915	0.004161741362674818	0.004159882194920877	3.9946635326509045e-06	
11.572816450903245	0.00410212585108966	0.004099988192566856	4.020356618090439e-06	
11.752137429066462	0.004074251791845142	0.004071852472471383	4.026419484992576e-06	
11.93423698868786	0.004078551737594391	0.004075918256626125	4.011275358126213e-06	
12.119158183932093	0.004116630695470181	0.004113801202527176	3.973078516909076e-06	
12.306944736088793	0.004191430376877085	0.004188453253067881	3.909991781397709e-06	
12.497641043909683	0.00430750340170869	0.004304435977253125	3.820906906133776e-06	
12.691292194105861	0.004471421511337145	0.004468327105358583	3.707095460717692e-06	
12.887943972007742	0.004692338240956113	0.0046892801162491116	3.5757382337109893e-06	
13.08764287239018	0.004982687664361533	0.004979717626738746	3.4467756112912624e-06	
13.290436110465315	0.005358851960770013	0.0053559906367348685	3.3633744147644824e-06	
13.496371633045765	0.005841159961147956	0.005838367753872881	3.396956307985481e-06	
13.705498129880782	0.006451231586018673	0.006448383422886874	3.612408547634827e-06	
13.917865045168076	0.007201282636892322	0.007198210344891656	3.950989264906448e-06	
14.133522589243995	0.008063779336359081	0.008060534544745174	4.083572492144939e-06	
14.35252175045488	0.00891021722703414	0.008907476725442101	3.62250029910396e-06	
14.574914307212275	0.00946003034454182	0.009458238189961344	3.605506613278337e-06	
14.800752840235097	0.009397570453524073	0.00939577641584977	4.100156346098369e-06	
15.030090744981337	0.008689391648742186	0.00868853490526819	3.4278604073597373e-06	
15.262982244272472	0.007661622704064845	0.007661484525809655	3.99311418845542e-06	
15.499482401113475	0.006649329577848658	0.006648932346447826	4.118599656637041e-06	
15.739647131711472	0.005794473491933205	0.00579406804172171	3.714075294664181e-06	
15.98353321869612	0.005114772273298599	0.005114627585104536	3.469403767731682e-06	
16.23119832454485	0.004586812201515751	0.004586869350845707	3.5326152500036028e-06	
16.482701005216104	0.004181415529666421	0.004181468138548737	3.749413577140735e-06	
16.738100723993853	0.003873938166382667	0.0038737773946256005	3.9788466865129285e-06	
16.997457865546615	0.0036459341392496084	0.0036454073292881447	4.1558412384689055e-06	
17.26083375020432	0.0034844937112161276	0.003483519426396763	4.2586296800124855e-06	
17.528290648456405	0.003381258811289045	0.0033798255981245394	4.282795730300804e-06	
17.799891795674554	0.003331665700652978	0.0033298250207293364	4.230602230670645e-06	
18.075701407063548	0.0033345258849243014	0.0033323810559189233	4.109381439689273e-06	
18.35578469284383	0.0033919396257107593	0.003389628223233977	3.936453182179506e-06	
18.64020787366921	0.003509494729913863	0.0035071589354100183	3.751420093195092e-06	
18.929038196283646	0.0036966051160120684	0.0036943430343502484	3.6340258336306066e-06	
19.222343949420477	0.003966487500064281	0.003964284803366481	3.7012058765082803e-06	
19.52019447994806	0.004334145746862829	0.00433182422094058	4.011600211520003e-06	
19.822660209265607	0.004807650705293353	0.004804983076978223	4.366596246983487e-06	
20.12981264995304	0.0053620099836566145	0.005359235866988197	4.252191683469592e-06	
20.441724422678867	0.005885912542444029	0.005883983183459121	3.750175156984796e-06	
20.75846927337004	0.006148785374855294	0.006147412794321861	4.348566378400302e-06	
21.08012209064783	0.0059467385006308346	0.0059456342628956904	4.0108432425581995e-06	
21.406758923533914	0.005366307943762093	0.0053663653201356165	4.090105767200961e-06	
21.738456999430788	0.004686314648652798	0.004686264080850997	4.51607944242266e-06	
22.075294742380795	0.004087254603792746	0.0040870386709737465	4.108142169947543e-06	
22.417351791608088	0.003618031551815411	0.0036180846922227753	3.853392737877027e-06	
22.764709020347887	0.0032713501782864456	0.003271550307388389	4.067571353030023e-06	
23.1174485549675	0.0030276936869299137	0.003027638048034824	4.4185168844923785e-06	
23.47565379438362	0.002870011803595398	0.002869384235873497	4.64689994075489e-06	
23.839409429780538	0.0027871024963552443	0.0027858261069402387	4.6688058252455e-06	
24.20880146463373	0.0027738426480438524	0.0027720816409825015	4.496378400222278e-06	
24.583917235044	0.002830893547316617	0.0028289520677996735	4.225268556944801e-06	
24.964845430386426	0.0029643406259677128	0.002962465364463439	4.069354151752978e-06	
25.351676114279368	0.0031843095940504917	0.003182450394884647	4.273691618804044e-06	
25.744500745878433	0.003498846569577741	0.0034966582390478923	4.703114297484991e-06	
26.143412201500308	0.0038931066192026235	0.0038906655349841505	4.688746862905472e-06	
26.548504796581717	0.004280522401064651	0.004278806059420117	4.324446728550995e-06	
26.959874307978602	0.00446423917607472	0.004463009727348393	4.818101442350655e-06	
27.377617996610834	0.00427678571349674	0.004276167165234991	4.351814942298339e-06	
27.801834630457815	0.003821710184761858	0.0038220964599263514	4.798199526828352e-06	
28.232624507910387	0.003332794154063618	0.003332803272478842	5.1421580770519044e-06	
28.670089481484574	0.002933842507581823	0.0029334836403513195	4.660539881408273e-06	
29.114332981902788	0.0026483665788704968	0.002648156663853153	4.275756044772539e-06	
29.565460042548164	0.0024662283173012257	0.002466184166039658	4.436841954852523e-06	
30.0235773242978	0.0023744098656262778	0.0023741215638909516	4.9427301964199555e-06	
30.488793140740842	0.002365803612415355	0.0023647744282532268	5.454718961992472e-06	
30.961217483787163	0.0024406526564893505	0.002438608059406029	5.717923131983808e-06	
31.440962049673153	0.002604732854506817	0.0026019120844060673	5.499400149159923e-06	
31.928140265370157	0.002860596495696343	0.002857979847250872	4.6628882996097755e-06	
32.42286731540228	0.0031783309948581464	0.0031770924061460897	4.263870875575332e-06	
32.925260169079685	0.003436894181059315	0.0034360416406577794	6.009859657258893e-06	
33.435437608153904	0.003436061996133567	0.00343421083840664	5.9082088751822516e-06	
33.95352025490161	0.003139790591994234	0.003139539660532451	4.444506187367071e-06	
34.479630600643624	0.002747558059409777	0.002748417592935884	5.372652134653751e-06	
35.01389303470575	0.0024182987777936473	0.00241865885922182	6.039100811111018e-06	
35.556433873828425	0.0021953929672789358	0.00219487512123484	6.078526463104343e-06	
36.107381392031996	0.002075735461588715	0.002074492696702214	5.898889533473241e-06	
36.666865850944866	0.0020510237724542125	0.002049273962249069	5.711723106006906e-06	
37.23501953060145	0.002119198641074779	0.0021171455312276486	5.588152383077924e-06	
37.81197676071744	0.0022822843005026097	0.0022801783973699055	5.569710645494796e-06	
38.397873952449665	0.002527018140473701	0.002525129297155321	5.887173352845436e-06	
38.99284963064802	0.0027704949763032757	0.002768521431465204	6.709346015008625e-06	
39.59704446660722	0.0028260060005464147	0.002824040860027469	6.163433216291671e-06	
40.21060131132589	0.0026064764690292394	0.0026065078124556484	5.588689998167773e-06	
40.83366522928125	0.0022832305713352107	0.002283635637123099	6.925221777671857e-06	
41.46638353272696	0.002019417712367472	0.002018639268654553	7.1703560097337025e-06	
42.108905816522395	0.0018609418860465199	0.001859327928696487	6.647409743765558e-06	
42.76138399350171	0.0018072905241415748	0.0018054969651568637	6.222361003316731e-06	
43.42397233039088	0.0018544807867922426	0.0018526378005166834	6.429845037949379e-06	
44.096827484281306	0.0020003308517059287	0.0019980143920224655	7.202260840795413e-06	
44.78010853966855	0.0022175144777713328	0.002214449111125676	7.791677873588591e-06	
45.47397704606499	0.0023852545728476914	0.0023823983769359364	7.272702010958893e-06	
46.17859705619533	0.002320676306840307	0.0023198773143650675	6.839034845815774e-06	
46.894135164783904	0.00206372953560157	0.002063299618073917	8.370511189172273e-06	
47.62076054794297	0.0018126993683315682	0.0018108928285588174	8.289339899728422e-06	
48.35864500317141	0.001659451534197488	0.001657368923380599	7.320160492458063e-06	
49.10796298997312	0.0016158857957947247	0.0016141011451211104	7.4260527176933924e-06	
49.86889167110482	0.001679126319292683	0.001676486827705502	8.831930887580875e-06	
50.641610954463076	0.0018381908331727916	0.001833580079993197	9.687999856928383e-06	
51.42630353562007	0.0020222258122021748	0.0020179991380792554	8.185516069048498e-06	
52.22315494101898	0.002049192122822938	0.0020478783741296786	8.359971569795068e-06	
53.03235357183818	0.001855501799438579	0.001853564427078978	1.0246959542931668e-05	
53.854090748535334	0.0016268833194573356	0.0016243474923080023	8.8501318576392e-06	
54.688560756081706	0.0014887749073209157	0.0014875762835632894	8.67886439825952e-06	
55.53596088989733	0.0014640411012470044	0.0014616329481649617	1.138488007938265e-05	
56.39649150249797	0.0015493746943438648	0.0015430241122459023	1.234410102822638e-05	
57.27035605086487	0.0017133359904020617	0.0017096161616380408	8.03852544101813e-06	
58.15776114454846	0.001819699819295081	0.0018204370294469838	1.6209382155393048e-05	
59.05891659451753	0.001708566678068628	0.0016979268197913515	1.922281360816703e-05	
59.974035462765215	0.001498428551638142	0.0014940762563559733	6.120187837426971e-06	
60.90333411268367	0.0013594341081894555	0.001365770555101353	1.4642502345033561e-05	
61.847032260219336	0.0013360337202879533	0.0013302791979148056	2.7085014850294414e-05	
62.80535302582078	0.001425050036451943	0.0014052758292040994	2.097490267570595e-05	
63.778522987191536	0.0015744625799826502	0.0016100079205525924	4.1178342012107116e-05	
64.76677223286032	0.0016103951449079514	0.0015548807541723427	0.00010496703531136595	
65.77033441658139	0.0014510813825914198	0.0013748123433806323	8.082173043321133e-05	
66.78944681257751	0.0012837232107721273	0.0012951460254326825	4.710217513363147e-05	
67.82435037163955	0.0012224428252424202	0.001268846022055221	4.923046250081577e-05	
68.87528977809474	0.001280026012820385	0.001288298283679947	6.062660190744892e-05	
69.94251350765792	0.0014136449505466559	0.0014456396539019164	8.169319254856193e-05	
71.02627388617911	0.0014551128986053613	0.00130616576291008	0.00018759117008262553	
72.12682714930152	0.001310013247814119	0.001204782174516592	0.00011584165566731252	
73.24443350304374	0.0011658951546743967	0.0011657393066068398	3.185545895361638e-05	
74.37935718532088	0.0011340511648239857	0.0011377895922630543	5.813054105322408e-05	
75.53186652841877	0.0012180778488145678	0.0011152974495682402	0.00014606011706539448	
76.7022340224364	0.0013283502695413056	0.001101857928442157	0.0002264975888049851	
77.89073637971123	0.0012723555124113804	0.001102003009292052	0.00024175246006533245	
79.09765460024283	0.0011190168001286485	0.00111378090487189	0.0001907257595274273	
80.32327403813038	0.0010510374196148527	0.0011281272597104149	0.00011774709844977082	
81.5678844690394	0.001105754756707191	0.001136990865036508	3.208232859335281e-05	
82.83178015871405	0.001213612168693523	0.001137936016181752	7.944006278336912e-05	
84.11525993255103	0.001177879179969099	0.0011321349016589772	0.00015466158807288564	
85.41862724625115	0.001037194717580226	0.0011216143137604481	0.00016039302885552053	
86.74219025756646	0.0009822659743697808	0.0011080879302008562	0.00012758578471288218	
88.08626189915832	0.00104862055818681	0.0010927706122314657	7.533821626696575e-05	
89.45115995258467	0.0011321434972517176	0.0010764967136891544	5.594114036190422e-05	
90.83720712343391	0.0010496528915063094	0.0010598873639755492	0.00010478379624855151	
92.24473111762269	0.0009363224050867159	0.0010435492707888707	0.0001186388276303029	
93.67406471887617	0.0009390065709611144	0.0010285069724140334	0.00010477863552646784	
95.1255458674087	0.0010317871315676248	0.0010183362332849054	6.59710676653308e-05	
96.59951773982377	0.0010225091384616746	0.0010565082047534762	3.401174443204631e-05	
98.09632883025184	0.0009027723927202314	0.0009301448322143891	6.821018030329833e-05	
99.61633303274554	0.0008727797868726579	0.0009290826970775563	6.477318901650901e-05	
101.15988972495167	0.0009520304506700424	0.000913464529780901	7.31557562010765e-05	
102.72736385307937	0.0009654897027145147	0.0008921996153878937	8.441964762351847e-05	
104.31912601818526	0.0008544131410045537	0.0008623077964462658	6.64806985020262e-05	
105.93555256379533	0.0008254697027121072	0.0008332873933948826	4.927968159375991e-05	
107.57702566488457	0.0009019071154342967	0.0009517248954159726	4.981825221956995e-05	
109.24393341823551	0.0008943247032283278	0.0009089898040318535	5.565980742033428e-05	
110.93666993419627	0.0007928679424230345	0.0008810146907245639	9.408550984253255e-05	
112.65563542986153	0.0007951929181687307	0.0008609315405313796	8.39081048450917e-05	
114.40123632369622	0.0008668446161519914	0.000844415276434177	3.5535770360259664e-05	
116.17388533162597	0.0008056136162137305	0.0008299886677781795	5.369198722543093e-05	
117.9740015646163	0.0007387774504658365	0.0008171043477024237	7.91380631999384e-05	
119.802010627764	0.0007909879679862625	0.0008056140887416148	6.056053588551827e-05	
121.65834472092367	0.0008047332748452981	0.0007956236847737075	2.2544124708956665e-05	
123.54344274089367	0.000715131855451945	0.0007874673012570799	7.334332749777932e-05	
125.45775038518534	0.0007267440899562525	0.0007814925771689054	8.638850816616448e-05	
127.40172025740017	0.0007766908248408046	0.0007749891118175434	4.053405722564584e-05	
129.3758119742398	0.0006974208491134188	0.0007365550262375857	5.96060372525767e-05	
131.3804922741741	0.0006825196415590006	0.0006652525944759041	8.423098115060392e-05	
133.41623512779302	0.0007391713054570199	0.0006605632264387439	8.151043179850408e-05	
135.48352184986857	0.0006728353433466175	0.000662794656332062	3.5985301344708696e-05	
137.58284121315285	0.0006508958739423795	0.000661072604759656	2.565682004115707e-05	
139.71468956393986	0.0007042209719734612	0.0006569135195308654	4.731026819818412e-05	
141.879570939417	0.0006396137043907627	0.0006515427889113982	3.975467042246584e-05	
144.07799718683648	0.0006283170770319397	0.0006456319891124334	2.8123252278410695e-05	
146.31048808453184	0.0006708380731423225	0.0006395590246368785	3.4099339421789354e-05	
148.57757146481032	0.0006017224597689429	0.00063354721390566	4.206901654244633e-05	
150.87978333874923	0.0006161681803766115	0.0006277237141041845	2.8022882915439975e-05	
153.2176680229263	0.0006292122381256416	0.0006221324316649133	2.9537579015807487e-05	
155.5917782681133	0.0005693169215502786	0.000616714200842075	4.7452955385263895e-05	
158.00267538996428	0.0006112740824150444	0.0006112592719198732	2.0851373995066877e-05	
160.45092940172842	0.0005744137157412773	0.0006053477459032822	3.847268679204819e-05	
162.9371191490193	0.0005580106885158019	0.0005983315108228766	5.332002834232486e-05	
165.46183244667284	0.0005868021499425799	0.000589463373716527	5.9327846925438825e-06	
168.02566621772516	0.0005293144930930873	0.0005782495905823844	5.349442031241497e-05	
170.6292266345446	0.0005657440141639286	0.0005648636381096507	4.695983132501302e-05	
173.27312926215015	0.0005267036130851373	0.000550207477239432	2.6244122902032127e-05	
175.9579992037507	0.0005276922097834304	0.000535461738447765	5.852801080699225e-05	
178.68447124853947	0.0005302387051832703	0.000521535871137098	1.5517230267894054e-05	
181.45319002177868	0.0004971469349128842	0.0005088517075191913	4.699012260518892e-05	
184.2648101372089	0.0005252022971534799	0.0004974461775019957	3.4317739696910586e-05	
187.11999635182175	0.00047767681559441754	0.0004871622920123263	2.9926869195485506e-05	
190.019423723029	0.000510671953122205	0.0004777885438332766	4.190673486083079e-05	
192.9637777682679	0.0004643710251996106	0.00046912741066551517	1.5917477553046322e-05	
195.95375462707955	0.000492635479965373	0.000461018070342002	4.1799561760435747e-05	
198.99006122569847	0.00045257045230675185	0.0004533377049139053	7.221598403233309e-06	
202.0734154441926	0.00047561598401495197	0.0004459953440181551	3.892971549142354e-05	
205.20454628619316	0.000439909747856732	0.00043892445865438356	3.445666674259397e-06	
208.38419405125447	0.0004610937856869604	0.0004320765071600025	3.580795311469643e-05	
211.6131105098844	0.00042602519138816754	0.00042541592003515733	2.774088182043332e-06	
214.892059081287	0.0004484865741122379	0.00041891639698274363	3.297105802133099e-05	
218.22181501385919	0.0004121035551487724	0.0004125582332167216	5.275493088972384e-06	
221.60316556848443	0.0004354312564542895	0.0004063263994624727	2.964622123997342e-05	
225.03691020466627	0.00040076340109402664	0.00040020915197854764	1.0552290669118083e-05	
228.5238607695462	0.00041810709385564756	0.00039419700294776225	2.4305847677331562e-05	
232.06484168985054	0.0003952175440737901	0.00038828192917556335	1.716626464347983e-05	
235.66069016681035	0.00039490469958517816	0.0003824567580033518	1.570974658967224e-05	
239.3122563741041	0.00039523609947471556	0.0003767148595310809	2.299471413398004e-05	
243.0204036588648	0.0003725997353217392	0.0003710512869318943	4.2639525948682705e-06	
246.78600874580337	0.00038955086959159205	0.00036547367662674465	2.4109148430579086e-05	
250.60996194449422	0.0003637277452378734	0.0003601078859114274	7.376606425737429e-06	
254.4931673598731	0.0003659115967871556	0.0003574295582262684	2.015135174545792e-05	
258.43654310599635	0.0003681499742631105	0.0003598434293387433	1.7337043004642626e-05	
262.4410215231124	0.00034464976723443087	0.0003471307355855463	6.181152299128153e-06	
266.507549398097	0.0003549016113567738	0.0003407961473189249	1.5113347121872442e-05	
270.63708818830384	0.0003481361825731517	0.00033532189701437356	1.719377896838914e-05	
274.8306142488838	0.00032956930840886034	0.00033013900701837163	1.022086108420165e-06	
279.08911906362675	0.00033854934177295965	0.00032511636671041775	1.5050290519471386e-05	
283.4136094793798	0.00033401187574105655	0.0003202085995667967	1.606570062692848e-05	
287.80510794409827	0.0003154835225044325	0.0003153957216360237	3.092215441388769e-06	
292.26465274858515	0.0003180409562356333	0.00031066733789571085	1.0984477653697364e-05	
296.7932982719762	0.0003222487464755162	0.0003060173104261683	1.626079671268768e-05	
301.3921152310292	0.00030711519487050526	0.00030144162525456715	9.283770019915592e-06	
306.0621909332746	0.00029704419066634594	0.00029693742667438305	2.4810579822377915e-06	
310.80462953409153	0.0003014407652964468	0.0002925025369160938	1.196188471236026e-05	
315.6205522977641	0.00030254040846229525	0.00028813519878203176	1.4406534629721726e-05	
320.5110978625849	0.00029081568862051514	0.0002838339291654636	9.202317904269033e-06	
325.47742251006514	0.0002797729000865205	0.00027959743140131883	7.757296655891039e-07	
330.52070043831674	0.00027795267252939105	0.00027542454055940575	6.977265688695431e-06	
335.6421240396705	0.0002808273897286182	0.00027131418804437167	1.1810439751868582e-05	
340.8429041825955	0.00027971026185718005	0.00026726537796192476	1.250571899195743e-05	
346.1242704979875	0.0002721444467338721	0.0002632771709025384	9.59049727114195e-06	
351.4874716698928	0.0002627196739327683	0.0002593486725408492	4.909287244348212e-06	
356.9337757307372	0.00025571294256329657	0.0002554790254428668	2.3397623274463654e-07	
362.46447036112943	0.000252045973454374	0.00025166740305810774	4.064181641152265e-06	
368.08086319431027	0.0002505640370062399	0.00024791300522862867	7.119382933222508e-06	
373.7842821253185	0.00024966089866841547	0.00024421505476800094	9.042584529962238e-06	
379.57607562494815	0.00024821003203756234	0.0002405727948043335	9.965409666841208e-06	
385.45761305857025	0.00024582674747509217	0.00023698548667336995	1.0149736954618883e-05	
391.43028500989345	0.00024266397815623817	0.0002334524082087152	9.89712026367007e-06	
397.49550360974456	0.00023906993058161048	0.00022997285231741863	9.470672102932471e-06	
403.6547028699399	0.00023535100775104846	0.00022654612575732412	9.055858086250034e-06	
409.9093390223323	0.0002316822249327606	0.00022317154805208235	8.754837687369558e-06	
416.26089086311043	0.00022809943401339014	0.00021984845049334768	8.594944663951902e-06	
422.71086010243414	0.00022451220921251627	0.00021657617518927442	8.53689184178493e-06	
429.2607717194863	0.00022072216505809975	0.00021335407412524104	8.47847983217981e-06	
435.91217432302693	0.0002164777936596377	0.00021018150820764113	8.259145516950101e-06	
442.6666405175339	0.00021162045524015683	0.0002070578462651952	7.678023578847574e-06	
449.52576727501685	0.00020632876238936015	0.00020398246398504403	6.537141252902673e-06	
456.4911763125926	0.0002013174629902366	0.00020095474276323532	4.7059370251029485e-06	
463.56451447591087	0.0001977045818599256	0.00019797406845144098	2.2108028634813095e-06	
470.74745412852144	0.0001963109843947566	0.000195039829984112	1.2724765337412464e-06	
478.04169354727435	0.00019642341762407924	0.00019215141787306379	4.27203223309652e-06	
485.4489573238469	0.0001950688892082053	0.00018930822255994585	6.489517281372918e-06	
492.97099677249224	0.00018981277239946912	0.00018650963262144407	6.5869841240235325e-06	
500.60959034410683	0.00018359903321126574	0.00018375503282764237	4.151762295940562e-06	
508.36654404671106	0.0001817169951831281	0.00018104380206096892	8.589058229362054e-07	
516.2436918724502	0.00018281638767775682	0.0001783753111117734	4.6499437170113115e-06	
524.242896231207	0.00017881031940738726	0.00017574892037696717	6.105617558155243e-06	
532.3660483909357	0.00017252499784691668	0.00017316397750034612	3.27223500702261e-06	
540.6150689248177	0.00017294014908522152	0.00017061981500712716	2.3610511976603554e-06	
548.9919081653474	0.00017147603612600924	0.0001681157480005672	5.654902179480121e-06	
557.4985466654523	0.00016485578020454547	0.00016565107200478799	3.255271651973967e-06	
566.1369956667598	0.00016593217761334765	0.00016322506105427456	2.8802217988165784e-06	
574.909297575119	0.00016210479104942143	0.00016083696614582944	5.15040669781546e-06	
583.8175264434902	0.00015851344511843172	0.00015848601418154594	9.567420413421838e-07	
592.8637884623186	0.00015882187822502852	0.0001561714075398584	4.835481448280117e-06	
602.0502224575035	0.0001529592367512411	0.0001538923244138965	2.118691210435652e-06	
611.379000396087	0.00015427950466759648	0.00015164792005014927	4.241834532626177e-06	
620.8523278997751	0.00014834783461248924	0.00014943732900388545	2.236823230180204e-06	
630.4724447664181	0.00014935403339593923	0.00014725966849937948	4.1719687541299975e-06	
640.2416254995708	0.00014445817524611672	0.00014511404294203877	1.3249437403385028e-06	
650.1621798462554	0.00014359137345119614	0.00014299954957640204	4.2376662216518675e-06	
660.2364533430635	0.00014191412378684862	0.00014091528522048964	1.3813165840017015e-06	
670.4668278707137	0.00013744329943430816	0.0001388603539365103	3.132353202254669e-06	
680.8557222172046	0.0001380840669162104	0.00013683387542539753	3.549530492815117e-06	
691.4055926496942	0.00013513108458489804	0.00013483499386425664	8.07438440175211e-07	
702.1189334952396	0.00013126050226921384	0.0001328628868484884	2.726354086757613e-06	
712.9982777305363	0.00013091041017912524	0.00013091677406095698	3.5010512459575274e-06	
724.0461975807946	0.00013009579490840044	0.00012899592527495376	2.1647244391098077e-06	
735.2653051278958	0.00012689014530632708	0.0001270996673097743	6.157441016260408e-07	
746.6582529279726	0.00012367741264319038	0.00012522738959866585	1.9535074555552983e-06	
758.2277346385576	0.0001217854669338703	0.00012337854809676602	2.8132417214299315e-06	
769.9764856554507	0.00012068781099338203	0.00012155266734636119	2.9691546269653997e-06	
781.9072837594538	0.00011959539122914284	0.00011974934062067818	2.706241198334536e-06	
794.0229497731273	0.00011820082968612011	0.00011796822817615835	2.3131724043700467e-06	
806.3263482277227	0.00011656105106266263	0.00011620905374697983	1.9847104950954364e-06	
818.82038804045	0.00011480338402926552	0.00011447159950556587	1.8122778753939695e-06	
831.5080232022387	0.00011297578498241086	0.00011275569978192205	1.8126499024634685e-06	
844.3922534761538	0.0001110247544258249	0.0001110612338785664	1.948768778800375e-06	
857.4761251066391	0.00010885913933456446	0.00010938811833517161	2.1270976671191738e-06	
870.7627315397452	0.00010653180288485531	0.0001077362989893003	2.1899825380985076e-06	
884.2552141545192	0.00010446901488575923	0.00010610574315050111	1.936321633928574e-06	
897.9567630057271	0.00010330557664382518	0.00010449643215981752	1.1946574551224906e-06	
911.8706175780853	0.00010282297153162282	0.00010290835455136945	2.0030882566794887e-07	
926.0000675521785	0.00010123392567258935	0.0001013414999729515	1.351447056011091e-06	
940.3484535822448	9.841036369887195e-05	9.979585396368246e-05	1.7765700557627508e-06	
954.9191680860141	9.747712977145925e-05	9.827139363268845e-05	8.133257769121766e-07	
969.715656046784	9.677279719412584e-05	9.676808423638542e-05	9.588066685156106e-07	
984.7414158279239	9.389738719760209e-05	9.528587661467886e-05	1.5241522185350991e-06	
1000.0	9.378955567155553e-05	9.382470541876892e-05	5.907429840728019e-08	


==> data/fig_delay_quadvf_hist_02.dat <==
fom_evals	rel_err	
200.0	0.600257383029851	


==> data/fig_delay_quadvf_hist_10.dat <==
fom_evals	rel_err	
20.0	0.2198557995369319	
30.0	0.0899468624723561	
40.0	0.08377374165665435	
50.0	0.0795985513081756	
60.0	0.0814892078038726	
70.0	0.08306788767928237	
80.0	0.0805619456689771	
90.0	0.08018703450588895	
100.0	0.08063382262190905	
110.0	0.08109050267414962	
120.0	0.08056802176507255	
130.0	0.08120357746134191	
140.0	0.08233814157423157	
150.0	0.08269361240688418	
160.0	0.08209370824781445	
170.0	0.08168024052954967	
180.0	0.08125326558886813	
190.0	0.08187440267330837	
200.0	0.08247744541953242	
210.0	0.08150622711403033	
220.0	0.08189883097547611	
230.0	0.08218150679239128	
240.0	0.08150230425374709	
250.0	0.08183628348240306	
260.0	0.08230938227879975	
270.0	0.08162048931831392	
280.0	0.08246804579485288	
290.0	0.08201677819382364	
300.0	0.08193808941779814	
310.0	0.0820982439013407	
320.0	0.08163540992922662	
330.0	0.0824564127188505	
340.0	0.08162322640182544	
350.0	0.08207879988059477	
360.0	0.08167011256855504	
370.0	0.0822583952898752	
380.0	0.08179471781570254	
390.0	0.08204844475814954	
400.0	0.08188986435796419	
410.0	0.08219928523071826	
420.0	0.08185054740186211	
430.0	0.08202649093108177	
440.0	0.08191333311326486	
450.0	0.08207164094021739	
460.0	0.08178312014864433	
470.0	0.08225488580010992	
480.0	0.0817839464678164	
490.0	0.08201895755756196	
500.0	0.08181299722981736	
510.0	0.08206936522635597	
520.0	0.08200309391827847	
530.0	0.08207045929453613	
540.0	0.08199100430359292	
550.0	0.08198335764018104	
560.0	0.08215946848122369	
570.0	0.08175899507145075	
580.0	0.08209032824069228	
590.0	0.08194138139555428	
600.0	0.0820322113520916	
610.0	0.08201549084761187	
620.0	0.08185525478093625	
630.0	0.0821311977979434	
640.0	0.08184269670682302	
650.0	0.08201582530604977	
660.0	0.08208786121249231	
670.0	0.08189228491840243	
680.0	0.08201915207766895	
690.0	0.08204131232364421	
700.0	0.08189180326458015	
710.0	0.08207264945927392	
720.0	0.08186351233631646	


==> data/fig_delay_quadvf_hist_28.dat <==
fom_evals	rel_err	
28.0	0.05720300300065021	
29.0	0.09224669874049761	
30.0	0.06753566791566773	
31.0	0.2693250561506177	
32.0	0.07524810612903779	
33.0	0.05773941871153614	
34.0	0.5536264640919522	
35.0	0.36718193189931286	
36.0	0.0670667555146685	
37.0	0.06390807431681218	
38.0	0.06477757791186785	
39.0	0.054979823295592	
40.0	0.04143784659879444	
41.0	0.06026595650250786	
42.0	0.23504570226990568	
43.0	0.05347113195611004	
44.0	5.1889141654576	
45.0	0.11277223142396531	
46.0	0.07376275972749162	
47.0	0.04299301401906466	
48.0	0.058920934042599044	
49.0	0.0617659095027207	
50.0	0.08144397497249548	
51.0	0.049137537444669505	
52.0	0.05031312811668176	
53.0	0.05528859949464901	
54.0	0.06325029790917598	
55.0	0.05935574745324027	
56.0	0.039580038273919656	
57.0	0.09873297137146583	
58.0	0.09183992155588025	
59.0	0.05584665301287244	
60.0	0.03482699684705444	
61.0	0.05189643568015734	
62.0	0.04650391898342118	
63.0	0.0398227700911659	
64.0	0.05427645250587812	
65.0	0.04813119181704772	
66.0	0.04759981570823848	
67.0	0.045791847007289686	
68.0	0.04822585602916538	
69.0	0.054676255788833075	
70.0	0.05598087574166725	
71.0	0.543948484792463	
72.0	0.055973666941576294	
73.0	0.04361749257141953	
74.0	0.04803832717781465	
75.0	0.04768207490020603	
76.0	0.04892504057377152	
77.0	0.06580976545003013	
78.0	0.05712287764318674	
79.0	0.03678757553245076	
80.0	0.13420262566336771	
81.0	0.03748027636015682	
82.0	0.04992992729479041	
83.0	0.04756146457148168	
84.0	0.056821563886470194	
85.0	0.05388248245042258	
86.0	0.03601328734128741	
87.0	0.3648787310094817	
88.0	0.05876868943942995	
89.0	0.0498157584263187	
90.0	0.04721463833488443	
91.0	0.04110062734822414	
92.0	0.04235001835767795	
93.0	0.04014549604389455	
94.0	0.03671883225855529	
95.0	0.038431162651191494	
96.0	0.045603036572597566	
97.0	0.031217159460060744	
98.0	0.0388011991689346	
99.0	0.026973556972091764	
100.0	0.05478793506551984	
101.0	0.070000615796421	
102.0	0.04588801221376953	
103.0	0.03791275764764283	
104.0	0.04654271293584255	
105.0	0.04110421228316527	
106.0	0.03659261922968392	
107.0	0.05135170840781709	
108.0	0.03421064558252627	
109.0	0.03280076655421142	
110.0	0.03614359497613999	
111.0	0.03975111899346838	
112.0	0.045551659707747064	
113.0	0.03696624253625387	
114.0	0.028694355840792	
115.0	0.03514361475984363	
116.0	0.03194737770168062	
117.0	0.061445942905716755	
118.0	0.03676887091159433	
119.0	0.032504951976094806	
120.0	0.04402664799717581	
121.0	0.03478234102837616	
122.0	0.03224524529898654	
123.0	0.03311356800878828	
124.0	0.039124191382276366	
125.0	0.042719985157716835	
126.0	0.033200370902632316	
127.0	0.1618879852507247	
128.0	0.04658854935155195	
129.0	0.035360153252297265	
130.0	0.031083323223169895	
131.0	0.05310183484275437	
132.0	0.03390856521299195	
133.0	0.037758503449305064	
134.0	0.036189970407658804	
135.0	0.03442721790195754	
136.0	0.04356735691124512	
137.0	0.0495292475077287	
138.0	0.1085196126443062	
139.0	0.04596405613524647	
140.0	0.04432894132797939	
141.0	0.029524015835242595	
142.0	0.02970194323436266	
143.0	0.12612920658621535	
144.0	0.036682307972684056	
145.0	0.06772748282935756	
146.0	0.03071026404378955	
147.0	0.025941786913947985	
148.0	0.03050755120031646	
149.0	0.033886545170195966	
150.0	0.055403452457110224	
151.0	0.047445890127372645	
152.0	0.04130103223637003	
153.0	0.03944082839156567	
154.0	0.044143383613962896	
155.0	0.02799073170250803	
156.0	0.031685740708952796	
157.0	0.03472393894281448	
158.0	0.045717148185842216	
159.0	0.0459143928266885	
160.0	0.029112934340906473	
161.0	0.02558802945551727	
162.0	0.027289419331374767	
163.0	0.026590578420326687	
164.0	0.025458357747346047	
165.0	0.023455298332329025	
166.0	0.023454454149251888	
167.0	0.031709782184291505	
168.0	0.032567172586530906	
169.0	0.031017975316689605	
170.0	0.029749713907541855	
171.0	0.027434501735292275	
172.0	0.022850860887790755	
173.0	0.02361923860543869	
174.0	0.02518198683419062	
175.0	0.02965335377447495	
176.0	0.03029673183294036	
177.0	0.027722218358998525	
178.0	0.03012833466692162	
179.0	0.03799017838507216	
180.0	0.042276572577509046	
181.0	0.03565641349029841	
182.0	0.03078843467597016	
183.0	0.02651090209216305	
184.0	0.023625437327692102	
185.0	0.023724692289322002	
186.0	0.026270906713020504	
187.0	0.03007331278577207	
188.0	0.0359502339981274	
189.0	0.04881155326501335	
190.0	0.06301478003743351	
191.0	0.04240734739385175	
192.0	0.04108795857823942	
193.0	0.06680217395289711	
194.0	0.028665548183644234	
195.0	0.025460142707401313	
196.0	0.024771602177400345	
197.0	0.02427145314750774	
198.0	0.023964210259063787	
199.0	0.023852425095703792	
200.0	0.050951268533194496	
201.0	0.0191106566139801	
202.0	0.020385183313608876	
203.0	0.02263305416207949	
204.0	0.024037851222617704	
205.0	0.02364880201289774	
206.0	0.024134708133763772	
207.0	0.02538355903087656	
208.0	0.027464548764163394	
209.0	0.02686307785547124	
210.0	0.024681301034408614	
211.0	0.023118865821680035	
212.0	0.020107602150964337	
213.0	0.01937895599414159	
214.0	0.02125941283671985	
215.0	0.022814044214419876	
216.0	0.024984934165438392	
217.0	0.027868104865310717	
218.0	0.029241919040148417	
219.0	0.028814724132347674	
220.0	0.02765458155773923	
221.0	0.027080272006030463	
222.0	0.027516370234737703	
223.0	0.029455472356883578	
224.0	0.027231698578660982	
225.0	0.020671861873501663	
226.0	0.020132328902275766	
227.0	0.021119883697277037	
228.0	0.02211489512909572	
229.0	0.024175807499091043	
230.0	0.03342031909602749	
231.0	0.05369804329459571	
232.0	0.04324984165638709	
233.0	0.0333602666214764	
234.0	0.03152095979826445	
235.0	0.025614354958596958	
236.0	0.021102487240011146	
237.0	0.02039695096660152	
238.0	0.020372992674893384	
239.0	0.019861091069497433	
240.0	0.019059395272132348	
241.0	0.020789408227411488	
242.0	0.026548233466585764	
243.0	0.02738278124389563	
244.0	0.02716152273094738	
245.0	0.025183144084760134	
246.0	0.023184950240627666	
247.0	0.023438520641584526	
248.0	0.020376521797031397	
249.0	0.015092875839798162	
250.0	0.015298655866218232	
251.0	0.016258237133135	
252.0	0.017030692124615384	
253.0	0.01760064921459062	
254.0	0.017163405927164373	
255.0	0.0170316844003045	
256.0	0.01717096609330499	
257.0	0.017077091045749816	
258.0	0.016977461885554632	
259.0	0.016614363414036593	
260.0	0.01571658741012368	
261.0	0.016211339306618007	
262.0	0.019176551210509485	
263.0	0.022948039109156913	
264.0	0.02588485359539438	
265.0	0.023521569009586612	
266.0	0.021069376043190507	
267.0	0.01733067002484981	
268.0	0.01645159616297483	
269.0	0.016503642262380814	
270.0	0.01527983454874381	
271.0	0.016835656053187355	
272.0	0.01573130383576172	
273.0	0.016001072318747703	
274.0	0.016384133995120214	
275.0	0.017284302557091236	
276.0	0.019328021801037962	
277.0	0.01749753362244281	
278.0	0.01614157225175665	
279.0	0.01559817124452775	
280.0	0.015452375527748365	
281.0	0.015138883210771465	
282.0	0.014846006547673448	
283.0	0.014730210358380116	
284.0	0.014855608338215412	
285.0	0.015216540048312254	
286.0	0.015545103379708268	
287.0	0.01584864995111551	
288.0	0.01614128873495233	
289.0	0.02970009388654122	
290.0	0.016285827398775106	
291.0	0.015937814341388412	
292.0	0.015365289625358351	
293.0	0.015020745685843249	
294.0	0.014809479692771113	
295.0	0.0146192999329195	
296.0	0.014373227953710032	
297.0	0.014436305297480233	
298.0	0.014568871662497386	
299.0	0.014705977754721213	
300.0	0.014787765960083082	
301.0	0.014832183672089824	
302.0	0.014785309821740911	
303.0	0.014772441933823675	
304.0	0.014702549151261223	
305.0	0.014689232801988278	
306.0	0.014719993570204279	
307.0	0.01477556500571527	
308.0	0.014759385837027992	
309.0	0.014891704398579134	
310.0	0.014959832431011953	
311.0	0.014973260114901715	
312.0	0.01498087191029903	
313.0	0.015030225534986863	
314.0	0.02626339781117393	
315.0	0.021980595951586874	
316.0	0.014445582309129592	
317.0	0.01432342228951648	
318.0	0.018823699855509964	
319.0	0.01434766708951038	
320.0	0.014450929584919243	
321.0	0.014630064504315745	
322.0	0.016328093830101306	
323.0	0.017420570869905547	
324.0	0.01946104032955237	
325.0	0.015272556605662077	
326.0	0.01526661721764287	
327.0	0.015291977812998918	
328.0	0.015243357073273279	
329.0	0.016489227814917073	
330.0	0.01582151547607451	
331.0	0.014424518384511054	
332.0	0.015055042441221616	
333.0	0.015071195100922322	
334.0	0.01514469335075277	
335.0	0.01527319497447611	
336.0	0.015459358605730436	
337.0	0.015660571859904812	
338.0	0.01466594726483114	
339.0	0.01479641817257024	
340.0	0.014902111536237486	
341.0	0.015028974972351226	
342.0	0.01639910046065114	
343.0	0.016138745139845673	
344.0	0.015801725570752462	
345.0	0.015663486766357093	
346.0	0.015738567444219673	
347.0	0.015955434217024146	
348.0	0.014389173103761307	
349.0	0.016823451876340736	
350.0	0.017731363776409433	
351.0	0.01978806484794877	
352.0	0.019606327105948188	
353.0	0.01468867682289168	
354.0	0.016540092727640784	
355.0	0.015589930093119996	
356.0	0.015322515558408495	
357.0	0.014355759603843044	
358.0	0.015344677994785404	
359.0	0.01543176086109359	
360.0	0.015582528403714246	
361.0	0.01581780983530749	
362.0	0.016254718666835432	
363.0	0.017228065262682078	
364.0	0.015113968936928322	
365.0	0.02110821455774048	
366.0	0.0149843245138378	
367.0	0.01682926492245486	
368.0	0.01608388656660698	
369.0	0.015686259511074635	
370.0	0.015372921985875745	
371.0	0.015157613496838022	
372.0	0.015112540522104695	
373.0	0.015148876937755216	
374.0	0.01526989046892264	
375.0	0.01543359245603863	
376.0	0.015611782487227922	
377.0	0.01582784924724344	
378.0	0.016079503089906258	
379.0	0.016243660649706258	
380.0	0.016387376392643784	
381.0	0.016241893320393098	
382.0	0.01602024714137468	
383.0	0.01590028762102631	
384.0	0.015894755347766302	
385.0	0.015986566618796355	
386.0	0.014425425749105141	
387.0	0.01616156928502908	
388.0	0.01625258880966429	
389.0	0.01431577443036737	
390.0	0.014329163537851977	
391.0	0.016175205547157442	
392.0	0.016074578044481945	
393.0	0.01446455732326889	
394.0	0.014458273798031244	
395.0	0.015535901913890938	
396.0	0.015507448595464676	
397.0	0.014578591612267183	
398.0	0.015576268750814403	
399.0	0.015623483417473362	
400.0	0.014598778974380808	
401.0	0.014591646557729473	
402.0	0.014566854594674333	
403.0	0.014546261230668116	
404.0	0.014638411822127944	
405.0	0.016342913252545534	
406.0	0.014800857369077368	
407.0	0.016141761309209367	
408.0	0.015859266962762738	
409.0	0.015546438649050023	
410.0	0.015348917157498709	
411.0	0.015224332928955947	
412.0	0.014206961227734297	
413.0	0.015157548575807868	
414.0	0.014422311010862806	
415.0	0.014211215090090379	
416.0	0.014320045969447491	
417.0	0.015403983049654981	
418.0	0.014595791842371017	
419.0	0.014742283823207816	
420.0	0.015830826452796636	
421.0	0.014965788556588094	
422.0	0.016025557646263382	
423.0	0.01594885904044449	
424.0	0.014831141452235758	
425.0	0.01592184842747729	
426.0	0.014417803028320544	
427.0	0.01429194352306841	
428.0	0.015552656336390943	
429.0	0.015513751772223729	
430.0	0.015492057374732247	
431.0	0.015541824563238705	
432.0	0.015522509156487308	
433.0	0.015464277180950722	
434.0	0.014358695326343925	
435.0	0.01437290178182291	
436.0	0.015377101160545753	
437.0	0.014504717637391255	
438.0	0.01548822158173558	
439.0	0.01557886330016543	
440.0	0.014679299460030123	
441.0	0.01580861793066717	
442.0	0.014661712420194149	
443.0	0.01583017709205588	
444.0	0.01448797063554418	
445.0	0.01564563143674746	
446.0	0.015124116325547927	
447.0	0.014531356447995889	
448.0	0.015586062807163643	
449.0	0.014504698645629688	
450.0	0.014394939327461692	
451.0	0.01536631030698869	
452.0	0.015380969209429997	
453.0	0.014373704742839801	
454.0	0.015338878226313498	
455.0	0.015324116074216711	
456.0	0.015298914917965508	
457.0	0.015313033735963029	
458.0	0.014353045001709046	
459.0	0.014422483398903101	
460.0	0.014504698993506813	
461.0	0.01457297727783253	
462.0	0.014577247691075754	
463.0	0.015571101356997671	
464.0	0.014662115591240468	
465.0	0.015696058911967493	
466.0	0.015815194152332814	
467.0	0.015984084261181232	
468.0	0.016069296702183766	
469.0	0.014672719785459771	
470.0	0.014520055381712905	
471.0	0.014409255782948781	
472.0	0.014343407020991098	
473.0	0.01527557455696536	
474.0	0.01517242017059447	
475.0	0.01415843880979805	
476.0	0.015162838076783305	
477.0	0.015218186379802543	
478.0	0.0152900878802821	
479.0	0.014443568314048314	
480.0	0.014535330249650303	
481.0	0.01557979489901759	
482.0	0.01565695490863361	
483.0	0.01472153052800091	
484.0	0.01472954844110257	
485.0	0.014682416119535406	
486.0	0.01564371515004242	
487.0	0.015593840556317622	
488.0	0.014515469691868822	
489.0	0.015141269286286615	
490.0	0.014353535847135434	
491.0	0.014350429241362879	
492.0	0.015315532004599692	
493.0	0.014433002440691187	
494.0	0.015420564202786563	
495.0	0.015473618100655031	
496.0	0.014472232452359589	
497.0	0.015371814733125568	
498.0	0.014281476112095142	
499.0	0.01428289696437543	


==> data/fig_delay_tfirka.dat <==
rom_dim	fom_evals	rel_err	
2.0	38.0	0.5993660787670053	
4.0	4804.0	0.3556468839272425	
6.0	5654.0	0.18177984741171582	
8.0	1336.0	0.1031180370994871	
10.0	960.0	0.07056623374645367	
12.0	936.0	0.05172593174758285	
14.0	1022.0	0.03981962270706409	
16.0	896.0	0.031787072525777095	
18.0	1080.0	0.02609143950490091	
20.0	1020.0	0.021892868333460554	
22.0	1364.0	0.018700378062766327	
24.0	1560.0	0.016210839972948147	
26.0	2158.0	0.014228514311741	
28.0	1988.0	0.012622181772795454	
30.0	1890.0	0.011301043018004206	
32.0	2144.0	0.010200539088861246	
34.0	2482.0	0.009273676745969748	
36.0	2268.0	0.008485538656091684	
38.0	2736.0	0.00780970703490827	
40.0	2720.0	0.007225869004851569	
42.0	2688.0	0.006718181024984674	
44.0	2728.0	0.006274123838508577	
46.0	2898.0	0.00588368870781323	
48.0	3840.0	0.005538788138486536	
50.0	3600.0	0.005232823509660885	


==> data/fig_delay_tfirka_bode_02.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.0019065196382180422	0.0035426262687228154	
0.10154950161807173	0.005424263851159186	0.0019075426612689913	0.003542632761398171	
0.10312301278878754	0.005424523276890389	0.0019085972201009602	0.0035426394570588216	
0.10472090554055413	0.005424790826154535	0.0019096842741166426	0.003542646362057921	
0.10634355766636439	0.005425066754025711	0.0019108048111367625	0.003542653482947921	
0.10799135281311975	0.005425351323631497	0.0019119598481962068	0.003542660826486852	
0.1096646805723366	0.005425644806410056	0.0019131504323598298	0.003542668399644803	
0.11136393657225817	0.005425947482375599	0.0019143776415582576	0.0035426762096106056	
0.11308952257139368	0.0054262596403925395	0.0019156425854440523	0.00354268426379874	
0.11484184655350702	0.0054265815784585855	0.0019169464062685387	0.003542692569856449	
0.11662132282407707	0.005426913603997136	0.001918290279779657	0.0035427011356710903	
0.11842837210825283	0.005427256034159231	0.0019196754161411348	0.003542709969377713	
0.12026342165032622	0.005427609196135441	0.0019211030608733365	0.0035427190793668826	
0.12212690531474645	0.0054279734274780105	0.0019225744958160775	0.0035427284742927593	
0.12401926368869937	0.005428349076433596	0.0019240910401137326	0.0035427381630814153	
0.12594094418627644	0.005428736502287014	0.0019256540512229393	0.0035427481549394533	
0.12789240115425762	0.005429136075716311	0.001927264925943205	0.0035427584593628646	
0.12987409597953362	0.005429548179159614	0.0019289251014706953	0.0035427690861461938	
0.13188649719819254	0.005429973207194128	0.001930636056475505	0.0035427800453919868	
0.13393008060629666	0.005430411566927731	0.0019323993122026858	0.003542791347520552	
0.13600532937237603	0.005430863678403595	0.0019342164335973	0.0035428030032800236	
0.13811273415166478	0.005431329975018294	0.001936089030453759	0.003542815023756754	
0.14025279320210793	0.005431810903953884	0.0019380187585896968	0.0035428274203860486	
0.1424260125021654	0.005432306926624429	0.0019400073210446465	0.0035428402049632298	
0.1446329058704415	0.005432818519137507	0.0019420564693037065	0.0035428533896550703	
0.14687399508716817	0.005433346172771236	0.0019441680045464691	0.003542866987011595	
0.14914981001757044	0.005433890394467337	0.001946343778921388	0.003542881009978261	
0.15146088873714358	0.0054344517073408516	0.001948585696845813	0.0035428954719085286	
0.1538077776588715	0.005435030651207098	0.0019508957163318704	0.0035429103865768463	
0.15619103166241588	0.005435627783126487	0.001953275850338377	0.0035429257681920566	
0.15861121422530794	0.0054362436779678445	0.0019557281681489656	0.00354294163141123	
0.16106889755617235	0.005436878928990934	0.0019582547967765883	0.0035429579913539614	
0.16356466273001555	0.0054375341484488495	0.00196085792239454	0.0035429748636171135	
0.1660990998256107	0.005438209968211049	0.001963539791794169	0.0035429922642900573	
0.16867280806501112	0.005438907040407755	0.00196630271386941	0.0035430102099704114	
0.1712863959552255	0.005439626038096534	0.001969149061128275	0.0035430287177802755	
0.17394048143208848	0.005440367655951882	0.001972081271231434	0.0035430478053830186	
0.17663569200636045	0.005441132610978662	0.001975101848558015	0.0035430674910006074	
0.17937266491209122	0.005441921643250303	0.001978213365798768	0.0035430877934314996	
0.18215204725728248	0.005442735516672695	0.0019814184655766974	0.0035431087320691368	
0.18497449617688488	0.005443575019774745	0.00198471986209532	0.0035431303269210365	
0.18784067898816573	0.005444440966526612	0.0019881203428146923	0.003543152598628519	
0.1907512733484843	0.005445334197186709	0.001991622770155343	0.003543175568487094	
0.19370696741551147	0.005446255579178514	0.0019952300832302965	0.003543199258467507	
0.1967084600099325	0.005447206007998417	0.001998945299605378	0.003543223691237489	
0.19975646078067044	0.005448186408155774	0.0020027715170879827	0.003543248890184243	
0.20285169037266976	0.0054491977341464114	0.002006711915544579	0.003543274879437668	
0.2059948805972802	0.005450240971460936	0.0020107697587472113	0.0035433016838943543	
0.20918677460527996	0.005451317137629182	0.0020149483962492976	0.003543329329242393	
0.21242812706258082	0.0054524272833022715	0.0020192512652911073	0.0035433578419870144	
0.215719704328655	0.005453572493373758	0.0020236818927353165	0.003543387249477083	
0.21906228463772706	0.0054547538881414455	0.0020282438970331334	0.0035434175799324893	
0.22245665828277353	0.005455972624511519	0.002032940990221529	0.00354344886247248	
0.22590362780237347	0.005457229897246689	0.002037776979952218	0.0035434811271449125	
0.22940400817045398	0.005458526940260196	0.0020427557715531116	0.0035435144049565477	
0.23295862698897662	0.005459865027957506	0.002047881370123055	0.0035435487279043432	
0.2365683246836085	0.005461245476627704	0.0020531578826608137	0.003543584129007822	
0.2402339547024262	0.0054626696458866635	0.002058589520229357	0.0035436206423425606	
0.243956383717698	0.005464138940174127	0.0020641806001566697	0.00354365830307482	
0.24773649183079302	0.005465654810306995	0.002069935548274445	0.0035436971474973565	
0.2515751727802653	0.005467218755091224	0.0020758589011961996	0.0035437372130665092	
0.2554733341531623	0.005468832322994797	0.0020819553086365615	0.003543778538440523	
0.2594318975996074	0.005470497113884431	0.0020882295357736295	0.0035438211635192545	
0.26345179905070754	0.005472214780828768	0.0020946864656566067	0.003543865129485229	
0.2675339889398373	0.005473987031970941	0.0021013311016610824	0.0035439104788461584	
0.27167943242735193	0.005475815632473577	0.0021081685699946605	0.003543957255478943	
0.2758891096287819	0.005477702406539429	0.002115204122255873	0.0035440055046752432	
0.28016401584656353	0.005479649239510991	0.0021224431380496766	0.003544055273188641	
0.2845051618053608	0.0054816580800526905	0.0021298911276631223	0.003544106609283523	
0.28891357389103245	0.005483730942419305	0.002137553734805191	0.0035441595627856647	
0.2933902943933029	0.005485869908814605	0.002145436739415124	0.003544214185134678	
0.29793638175219256	0.005488077131844315	0.0021535460605440647	0.003544270529438317	
0.30255291080826724	0.005490354837067749	0.0021618877593151944	0.0035443286505287778	
0.30724097305676445	0.00549270532565273	0.002170468041968104	0.0035443886050210345	
0.31200167690565833	0.00549513097713862	0.0021792932629935736	0.0035444504513733295	
0.3168361479377224	0.0054976342523125705	0.002188369928365531	0.003544514249949876	
0.3217455291766536	0.005500217696204384	0.0021977046988775097	0.003544580063085894	
0.32673098135731937	0.005502883941205672	0.0022073043935915445	0.0035446479551550663	
0.33179368320019265	0.005505635710319319	0.0022171759934081032	0.0035447179926395163	
0.33693483169003946	0.0055084758205456216	0.0022273266447663262	0.003544790244202432	
0.3421556423589239	0.005511407186411764	0.0022377636634845826	0.0035448647807634326	
0.3474573495735992	0.005514432823651802	0.0022484945387521225	0.003544941675576826	
0.35284120682735126	0.005517555853044597	0.0022595269372834457	0.0035450210043128593	
0.3583084870363649	0.005520779504417698	0.00227086870764782	0.0035451028451421126	
0.3638604828406817	0.005524107120825563	0.0022825278847873405	0.0035451872788231976	
0.3694985069098218	0.0055275421629110465	0.0022945126947378543	0.0035452743887938562	
0.37522389225314035	0.00553108821345963	0.0023068315595681102	0.003545364261265715	
0.3810379925349945	0.00553474898215636	0.0023194931025535435	0.0035454569853227477	
0.3869421823947922	0.005538528310556225	0.0023325061536022553	0.003545552653023758	
0.39293785777200174	0.005542430177279159	0.0023458797549519056	0.003545651359508949	
0.39902643623619527	0.005546458703441729	0.00235962316715752	0.003545753203110874	
0.4052093573222091	0.005550618158338223	0.002373745875391533	0.003545858285469945	
0.41148808287049476	0.005554912965384682	0.0023882575960787796	0.003545966711654741	
0.41786409737274555	0.005559347708340252	0.002403168283890585	0.0035460785902873405	
0.4243389083228771	0.005563927137821221	0.002418488139123738	0.0035461940336739797	
0.43091404657344795	0.005568656178124012	0.002434227615491738	0.003546313157941266	
0.4375910666976019	0.005573539934374531	0.0024503974283573786	0.0035464360831782824	
0.4443715473566186	0.0055785837000223645	0.0024670085634377293	0.0035465629335848805	
0.45125709167315986	0.005583792964699582	0.002484072286014378	0.003546693837626491	
0.4582493276102989	0.0055891734224651915	0.002501600150683952	0.0035468289281958415	
0.4653499083564233	0.005594730980457723	0.002519604011686129	0.0035469683427819345	
0.4725605127161014	0.005600471767979969	0.0025380960338486766	0.003547112223646727	
0.4798828455070056	0.0056064021460414904	0.0025570887041915596	0.0035472607180099375	
0.4873186379629853	0.005612528717386358	0.0025765948442348164	0.0035474139782424763	
0.49486964814338685	0.005618858337035425	0.002596627623057781	0.003547572162068974	
0.5025376613487146	0.005625398123374565	0.0026172005711602025	0.0035477354327800113	
0.5103244905427329	0.00563215546982249	0.002638327595179139	0.0035479039594545916	
0.5182319767811088	0.00563913805711419	0.0026600229935189617	0.00354807791719353	
0.5262619896466971	0.0056463538662386605	0.0026823014729555803	0.0035482574873644326	
0.5344164276915693	0.005653811192072347	0.0027051781662800235	0.003548442857859008	
0.5426972188858914	0.005661518657752862	0.0027286686510508943	0.003548634223363512	
0.5511063210737586	0.005669485229840789	0.0027527889695298426	0.003548831785643221	
0.559645722436092	0.005677720234320972	0.002777555649879417	0.0035490357538418217	
0.5683174419607084	0.005686233373498613	0.00280298572870794	0.0035492463447967964	
0.5771235299196736	0.0056950347438497065	0.0028290967750522057	0.003549463783371882	
0.5860660683540517	0.005704134854889907	0.002855906915895088	0.0035496883028077854	
0.595147171566167	0.0057135446491309895	0.002883434863322242	0.003549920145092519	
0.604368986619493	0.005723275523199402	0.002911699943429595	0.0035501595613527327	
0.6137336938462858	0.005733339350197404	0.002940722127101715	0.003550406812267607	
0.6232435073630855	0.005743748503393699	0.0029705220627900177	0.0035506621685070234	
0.6329006755942035	0.005754515881337529	0.0030011211114297134	0.0035509259111958483	
0.6427074818033226	0.005765654934497825	0.0030325413836450343	0.003551198332406342	
0.6526662446333333	0.005777179693537498	0.003064805779403988	0.003551479735680952	
0.6627793186545348	0.00578910479934205	0.0030979380302967635	0.0035517704365878857	
0.6730490949213316	0.0058014455349317574	0.0031319627446258005	0.003552070763312146	
0.6834780015375548	0.0058142178593977335	0.0031669054555109087	0.003552381057284983	
0.6940685042305437	0.005827438444014166	0.0032027926722296746	0.003552701673854958	
0.7048231069341222	0.005841124710692367	0.003239651935031727	0.003553032983004212	
0.7157443523806098	0.005855294872956756	0.003277511873685785	0.0035533753701138386	
0.7268348227020044	0.005869967979638942	0.003316402270040501	0.00355372923678271	
0.7380971400404808	0.005885163961503703	0.0033563541249047356	0.0035540950017045538	
0.7495339671683494	0.005900903681040034	0.003397399729579666	0.003554473101608574	
0.7611480081176202	0.005917208985671906	0.003439572742404868	0.0035548639922695162	
0.7729420088193235	0.005934102764666989	0.0034829082707132264	0.0035552681495937023	
0.784918757752735	0.005951609010047733	0.0035274429586255127	0.0035556860707882986	
0.7970810866046624	0.0059697528818381754	0.0035732150811554546	0.0035561182756219073	
0.8094318709389453	0.005988560778011821	0.0036202646451401342	0.003556565307785484	
0.8219740308763326	0.006008060409541536	0.003668633497559349	0.0035570277363636445	
0.8347105317848907	0.006028280880991827	0.003718365441861605	0.003557506157427586	
0.847644384981113	0.006049252777137794	0.0037695063629743964	0.0035580011957622323	
0.8607786484418896	0.0060710082561438485	0.003822104361742885	0.0035585135067416765	
0.8741164275275125	0.0060935811498897315	0.0038762098996151123	0.0035590437783687675	
0.8876608757158821	0.006117007072092104	0.003931875954474089	0.003559592733496622	
0.9014151953480897	0.006141323534937894	0.003989158188608709	0.0035601611322521134	
0.9153826383855528	0.006166570075021448	0.004048115129917617	0.00356074977468392	
0.9295665071788846	0.00619278838946273	0.004108808367554159	0.003561359503660636	
0.9439701552486742	0.006220022483179214	0.004171302763347969	0.003561991208047836	
0.9585969880783669	0.006248318828391424	0.00423566668048129	0.003562645826196753	
0.9734504639194281	0.006277726537562866	0.004301972231057955	0.003563324349781717	
0.9885340946089864	0.006308297551111077	0.004370295544382006	0.003564027828028503	
1.0038514464001433	0.006340086841380235	0.004440717057964268	0.0035647573723816633	
1.01940614080515	0.006373152634539353	0.004513321833501441	0.003565514161665601	
1.0352018554516484	0.006407556652266856	0.00458819990032719	0.0035662994478020435	
1.051242324952181	0.006443364375305372	0.004665446629122051	0.0035671145621555826	
1.0675313417871697	0.006480645331224222	0.00474516313899351	0.003567960922589538	
1.0840727572015847	0.006519473409015627	0.004827456741404613	0.003568840041326633	
1.1008704821154982	0.006559927203479906	0.004912441424844819	0.003569753533723317	
1.117928488048752	0.006602090392731022	0.005000238384608251	0.0035707031280833236	
1.1352508080599522	0.006646052152584438	0.0050909766025793906	0.003571690676655586	
1.1528415377000134	0.006691907612083157	0.005184793482534921	0.0035727181679847822	
1.1707048359804781	0.006739758354985492	0.005281835547163596	0.0035737877408098147	
1.1888449263568397	0.006789712972692065	0.005382259203796557	0.0035749016997375224	
1.2072660977271032	0.006841887674844229	0.005486231586743892	0.0035760625329568307	
1.225972705445816	0.006896406964699318	0.005593931485166329	0.0035772729323032973	
1.2449691723538168	0.00695340438740056	0.005705550366595173	0.0035785358160374922	
1.2642599898239333	0.007013023360435986	0.005821293507571936	0.0035798543547641026	
1.2838497188228888	0.007075418096951618	0.005941381244440336	0.0035812320009947574	
1.3037429909896587	0.00714075463418496	0.006066050359119948	0.003582672522948606	
1.3239445097305402	0.00720921198115948	0.00619555561676093	0.0035841800432942616	
1.3444590513311867	0.007280983401981287	0.006330171474568353	0.00358575908366878	
1.3652914660858761	0.0073562778536698185	0.00647019398384467	0.0035874146159690767	
1.386446679444272	0.007435321600512311	0.0066159429104916305	0.0035891521216051235	
1.4079296931759626	0.007518360030552233	0.006767764102910171	0.0035909776601402124	
1.4297455865530366	0.007605659704120427	0.006926032140521497	0.0035928979490320086	
1.451899517550985	0.007697510669437721	0.007091153301102548	0.0035949204565415903	
1.4743967240682132	0.007794229086434819	0.007263568890895958	0.003597053510312702	
1.4972425251644468	0.007896160207267607	0.007443758988147309	0.003599306424660708	
1.5204423223183279	0.008003681770824472	0.007632246658488358	0.003601689650276931	
1.5440016007044985	0.00811720787916419	0.00782960270958843	0.0036042149508833617	
1.5679259304904682	0.008237193436711258	0.008036451062920712	0.003606895612409472	
1.5922209681535842	0.00836413924870089	0.008253474832532234	0.0036097466915644867	
1.6168924578184014	0.008498597894477392	0.00848142321456881	0.00361278531231969	
1.6419462326147771	0.008641180514654628	0.008721119307185972	0.0036160310208945283	
1.667388216057011	0.008792564679921833	0.008973468998536615	0.0036195062124866296	
1.6932244234443516	0.008953503544794059	0.009239471080856279	0.0036232366463701663	
1.7194609632832076	0.009124836533620511	0.009520228771215337	0.003627252070337148	
1.7461040387313935	0.009307501860930205	0.009816962843971325	0.0036315869810761986	
1.7731599490647525	0.009502551256616804	0.010131026605605208	0.0036362815543820723	
1.8006350911665105	0.009711167352294157	0.0104639229680354	0.0036413827886190957	
1.828535961039703	0.009934684293243238	0.010817323899112968	0.003646945917372377	
1.8568691553430368	0.010174612277010128	0.011193092544448195	0.0036530361637356693	
1.885641372950552	0.010432666893049362	0.011593308315781705	0.0036597309306058436	
1.9148594165354507	0.010710804358373677	0.012020295216075502	0.0036671225506103426	
1.9445301941784663	0.01101126402552807	0.012476653601598997	0.0036753217585502695	
1.974660721001155	0.011336619898646346	0.01296529543675042	0.0036844621021832145	
2.0052581208244957	0.011689843352576581	0.013489482831271937	0.0036947055789022746	
2.036329627853186	0.01207437983556667	0.014052869188366192	0.003706249883447854	
2.067882588386045	0.012494243078490777	0.014659541521383093	0.0037193377849219582	
2.0999244625529108	0.01295413126514537	0.015314061238554885	0.003734269333257277	
2.132462826078452	0.013459570764168679	0.016021498676409885	0.0037514178434978032	
2.1655053720733157	0.014017094383234806	0.016787453467071105	0.003771250943271225	
2.199059912853022	0.01463446261140224	0.01761804783002335	0.003794358421335083	
2.2331343817850464	0.015320937736450909	0.018519872176973425	0.003821489209382909	
2.267736835164523	0.016087621476553262	0.019499850740454596	0.0038536005775457556	
2.302875454119006	0.01694786550384721	0.02056497764234807	0.0038919234881958148	
2.3385585465427567	0.01791775800621537	0.021721849103759773	0.0039380488580129875	
2.3747945490609914	0.019016671911604395	0.022975884182912163	0.0039940397142458044	
2.411592029024571	0.020267818294491997	0.02433008606340624	0.004062572608186149	
2.4489596865355954	0.021698654295842508	0.025783157537562624	0.004147105146180805	
2.4869063565043885	0.02334079306620182	0.027326773713688673	0.004252048417180115	
2.5254410107383527	0.025228646615432605	0.02894188932676313	0.004382879440314736	
2.564572760063192	0.0273952140688017	0.030594220726480673	0.004546032892465946	
2.604310856476998	0.029861959535306532	0.03222963323647018	0.004748221825472473	
2.6446646953377266	0.03261758807070385	0.033771163168824905	0.004994523921367706	
2.6856438175845567	0.035579197637971204	0.03512057048564402	0.005284255209449618	
2.727257911993673	0.03853506560646704	0.036167728263788675	0.005604027703407309	
2.769516817469004	0.04109526684059574	0.0368092536203919	0.005920207013017458	
2.812430525368455	0.04272797271769445	0.036972777111625145	0.0061792829761196455	
2.8560091818661824	0.042963205670601384	0.036637506082280086	0.006326856717645005	
2.9002630903514777	0.04167569327967353	0.03584071727486479	0.006338177900786741	
2.945202713864811	0.039171058633701454	0.03466653103091091	0.0062304901662153375	
2.9908386775716385	0.035984158760001946	0.033223115934243305	0.006046082766323297	
3.0371817712745264	0.032614448087501836	0.03161919400561481	0.005828756545087061	
3.0842429519642045	0.029391713879038165	0.02994784895306923	0.005610873594571175	
3.1320333464101533	0.026475642534881955	0.028279609004948813	0.005410822816613634	
3.180564253791325	0.023912190859039395	0.026662541767445303	0.00523611442918608	
3.2298471483676323	0.021688506698900815	0.025125985642903748	0.0050877806682967	
3.2798936821928324	0.01976801912079391	0.023685308758394065	0.004963772328709438	
3.3307156878694446	0.018108489083498682	0.022346273601116365	0.004860955671688628	
3.3823251813463506	0.016669901035344034	0.021108481269773296	0.004776096763547442	
3.43473436475976	0.015417242296182845	0.01996785798424039	0.004706270837555829	
3.487955629318178	0.01432098273965856	0.01891834414699057	0.004648986883431345	
3.542001558232087	0.013356638872922814	0.017952988155702142	0.004602186164069641	
3.5968849296890193	0.012504052653552465	0.017064623899652347	0.00456419294470762	
3.6526187198747286	0.011746651018450299	0.01624626956102156	0.004533653161513387	
3.7092161060411786	0.011070785086451663	0.015491345944735028	0.004509475886776572	
3.7666904696220658	0.010465175148875318	0.014793781311310586	0.004490782761890459	
3.8250553993966134	0.009920458059374396	0.014148046995807621	0.004476866337901743	
3.884324694702404	0.009428823443963215	0.013549152426652557	0.004467156590140112	
3.9445123686979775	0.008983723175487181	0.012992617673251638	0.00446119435191925	
4.005632651675993	0.00857963977541511	0.012474434783477118	0.004458610378301308	
4.067699994427721	0.00821190161694516	0.01199102474403257	0.004459108899405479	
4.130729071659682	0.007876535091615303	0.011539194079247176	0.004462454719187183	
4.194734785463209	0.007570145928917986	0.011116093334298334	0.004468463104889155	
4.259732268837781	0.007289823537015398	0.010719178593863418	0.004476991875337453	
4.325736889268946	0.007033063575741139	0.010346176522616577	0.004487935229364694	
4.392764252361694	0.0067977050284278384	0.00999505302171588	0.0045012189614692544	
4.460830205530115	0.006581878860736052	0.009663985373805892	0.004516796794855797	
4.5299508417442365	0.006383965991849373	0.009351337633079502	0.004534647626872411	
4.600142503334918	0.006202562797349324	0.00905563896525666	0.004554773532653909	
4.671421785857698	0.006036452746789051	0.008775564628807965	0.00457719841289064	
4.743805542016518	0.005884583078277075	0.008509919296982424	0.004601967203797433	
4.817310885648243	0.005746045647244134	0.008257622440017725	0.004629145593734103	
4.891955195768907	0.005620061272388114	0.00801769551210047	0.004658820213274228	
4.967756120682691	0.005505967050442351	0.007789250714492406	0.004691099285264833	
5.044731582154526	0.005403206232104898	0.007571481132612317	0.004726113739787776	
5.122899779647386	0.005311320351446364	0.0073636520696073095	0.0047640188170261265	
5.202279194625215	0.005229943386208353	0.007165093421511363	0.004804996199921313	
5.282888594922542	0.005158797801455593	0.006975192959282346	0.004849256739293375	
5.364747039181794	0.005097692398278881	0.0067933904008518455	0.00489704385803753	
5.447873881359371	0.005046521956594816	0.0066191721719489885	0.004948637749595615	
5.532288775301544	0.005005268730499954	0.00645206676806152	0.005004360520991843	
5.618011679391243	0.004974005930405663	0.00629164064168581	0.00506458247471619	
5.705062861266868	0.004952903413328312	0.006137494549204899	0.005129729779802504	
5.793462902614208	0.004942235907474134	0.005989260300520826	0.00520029385482911	
5.883232704032601	0.004942394227732782	0.0058465978621384165	0.0052768428800407195	
5.974393489976511	0.004953900105725341	0.005709192770917623	0.00536003598027266	
6.06696681377367	0.004977425476506466	0.0055767538213258834	0.005450640785809208	
6.160974562720967	0.005013817354605844	0.005449010993858303	0.005549555299982037	
6.25643896325932	0.005064129824008058	0.005325713596461727	0.005657835301555082	
6.353382586228693	0.005129665201443958	0.005206628594394605	0.005776728916695036	
6.451828352204593	0.005212027169433567	0.005091539107059134	0.005907720551607025	
6.551799536917215	0.005313189700165262	0.004980243053026137	0.006052587141379596	
6.653319776754563	0.005435587025660728	0.004872551926795937	0.006213470724053829	
6.756413074350862	0.005582231927000765	0.004768289692851476	0.006392972799633221	
6.861103804261538	0.0057568724556142275	0.004667291784307018	0.00659427791803836	
6.9674167187261515	0.0059642011779363095	0.004569404194973915	0.00682131660626889	
7.075376953520617	0.006210136515599504	0.004474482654986264	0.0070789811873175025	
7.1850100339000935	0.006502203009782444	0.0043823918812810276	0.007373412096184051	
7.2963418806339915	0.006850046070255494	0.004293004895232447	0.007712375959504151	
7.40939881613446	0.007266124652774247	0.0042062024006194985	0.008105756572857458	
7.5242075706798515	0.00776662383676558	0.004121872215874662	0.00856616600608058	
7.640795288734611	0.008372592101928592	0.0040399087552369425	0.009109627743176528	
7.759189535367103	0.009111158845227963	0.003960212554024636	0.009756112495417668	
7.879418302766868	0.010016213609273057	0.003882689833764479	0.010529224307035163	
8.001510016862884	0.01112656762760469	0.003807252103372706	0.011453051818905338	
8.125493544044346	0.012476061722380577	0.0037338157929884905	0.01254107020994534	
8.251398197985628	0.014062365812389222	0.0036623019174176733	0.013765793343818727	
8.379253746576957	0.015772602090359994	0.0035926357664611917	0.014993200022030693	
8.509090418962503	0.017271216392679953	0.003524746619682673	0.01589724162074027	
8.640938912687513	0.018003268138857182	0.003458567483418275	0.01600016304804592	
8.774830400956196	0.017554264842602703	0.0033940348480526214	0.015018172072218398	
8.910796540002062	0.016065689998674762	0.0033310884637810178	0.013183964313100923	
9.048869476572474	0.01411405833154333	0.0032696711332530688	0.011067635623328626	
9.189081855529167	0.012220347723216845	0.0032097285196487284	0.009126004826523352	
9.331466827566528	0.010604418807657827	0.003151208968877122	0.007521480629698527	
9.476058057049498	0.009289918496270293	0.0030940633447129186	0.006246042884823554	
9.622889729972897	0.008234362158403058	0.003038244875796576	0.005243426262727907	
9.771996562044086	0.007385920580883647	0.002983709013524582	0.004457171626793841	
9.923413806890872	0.00669997330384333	0.002930413299945472	0.003842304195925547	
10.0771772643966	0.0061416796488975795	0.0028783172448579495	0.003365469892470282	
10.233323289164382	0.005684712830798098	0.002827382211379805	0.0030023376925596124	
10.391888799112495	0.005309368134253628	0.0027775713093215852	0.0027348108806520945	
10.552911284202958	0.005000912239397668	0.0027288492957576833	0.002548698773474226	
10.716428815305356	0.004748322578717646	0.0026811824822406374	0.0024320468721184462	
10.882480053198018	0.00454337206968363	0.002634538648152264	0.0023742081684981456	
11.051104257708666	0.004379980831793293	0.0025888869597286432	0.002365589666697855	
11.222341296996655	0.004253766329442241	0.0025441978943351686	0.0023978264612882867	
11.39623165697915	0.004161741362674818	0.0025004431696034196	0.002464070601863272	
11.572816450903245	0.00410212585108966	0.0024575956770738847	0.0025591817589414806	
11.752137429066462	0.004074251791845142	0.0024156294200178194	0.002679765824665263	
11.93423698868786	0.004078551737594391	0.002374519455138119	0.002824113338628463	
12.119158183932093	0.004116630695470181	0.0023342418378733327	0.002992118486870959	
12.306944736088793	0.004191430376877085	0.0022947735710509482	0.003185245230087042	
12.497641043909683	0.00430750340170869	0.0022560925566561824	0.0034065837409401655	
12.691292194105861	0.004471421511337145	0.0022181775505008424	0.0036610205794846214	
12.887943972007742	0.004692338240956113	0.0021810081195935416	0.003955523457527499	
13.08764287239018	0.004982687664361533	0.0021445646020278528	0.004299488662084947	
13.290436110465315	0.005358851960770013	0.0021088280692189688	0.004704944252430275	
13.496371633045765	0.005841159961147956	0.00207378029033222	0.005185956750942386	
13.705498129880782	0.006451231586018673	0.0020394036987585696	0.005755388067050527	
13.917865045168076	0.007201282636892322	0.0020056813605028945	0.00641429144953412	
14.133522589243995	0.008063779336359081	0.0019725969443608075	0.007124539249576097	
14.35252175045488	0.00891021722703414	0.0019401346937687508	0.007758060296216493	
14.574914307212275	0.00946003034454182	0.0019082794002205062	0.008064571030848306	
14.800752840235097	0.009397570453524073	0.0018770163781508297	0.0077920589911765715	
15.030090744981337	0.008689391648742186	0.0018463314411940718	0.006959795642866599	
15.262982244272472	0.007661622704064845	0.0018162108797320554	0.005889927763821168	
15.499482401113475	0.006649329577848658	0.0017866414396515047	0.004881090343198892	
15.739647131711472	0.005794473491933205	0.001757610302236844	0.004048188960576712	
15.98353321869612	0.005114772273298599	0.0017291050651292617	0.003398224960656907	
16.23119832454485	0.004586812201515751	0.001701113724287663	0.00290632539359036	
16.482701005216104	0.004181415529666421	0.0016736246568914734	0.002545545976327553	
16.738100723993853	0.003873938166382667	0.0016466266051292856	0.0022941514693545885	
16.997457865546615	0.0036459341392496084	0.0016201086608210607	0.0021355248704659573	
17.26083375020432	0.0034844937112161276	0.0015940602508250632	0.00205647985695999	
17.528290648456405	0.003381258811289045	0.0015684711231838814	0.0020460330335794526	
17.799891795674554	0.003331665700652978	0.0015433313339668735	0.0020951820127315243	
18.075701407063548	0.0033345258849243014	0.001518631234769115	0.0021974019209033595	
18.35578469284383	0.0033919396257107593	0.0014943614608294892	0.002349303846314342	
18.64020787366921	0.003509494729913863	0.001470512919732928	0.0025510973846581547	
18.929038196283646	0.0036966051160120684	0.001447076780664018	0.0028067129371880765	
19.222343949420477	0.003966487500064281	0.001424044464181245	0.0031232407139059706	
19.52019447994806	0.004334145746862829	0.0014014076324830541	0.003508324860113881	
19.822660209265607	0.004807650705293353	0.0013791581801386838	0.003961497057998493	
20.12981264995304	0.0053620099836566145	0.001357288225258379	0.004450778204059891	
20.441724422678867	0.005885912542444029	0.0013357901010791554	0.0048686937535005245	
20.75846927337004	0.006148785374855294	0.0013146563479436997	0.00501334731874975	
21.08012209064783	0.0059467385006308346	0.001293879705651364	0.004727054985765207	
21.406758923533914	0.005366307943762093	0.0012734531061614329	0.004116055864241195	
21.738456999430788	0.004686314648652798	0.0012533696666300542	0.0034400031431316247	
22.075294742380795	0.004087254603792746	0.001233622682763284	0.0028577484616134786	
22.417351791608088	0.003618031551815411	0.0012142056224697423	0.002410493439381854	
22.764709020347887	0.0032713501782864456	0.001195112119797327	0.0020920981943311433	
23.1174485549675	0.0030276936869299137	0.001176335969139336	0.0018867009220416475	
23.47565379438362	0.002870011803595398	0.0011578711196961774	0.0017795633529839243	
23.839409429780538	0.0027871024963552443	0.0011397116701796406	0.0017584721343474152	
24.20880146463373	0.0027738426480438524	0.0011218518637474502	0.0018137123358030027	
24.583917235044	0.002830893547316617	0.0011042860831564816	0.0019388333922913694	
24.964845430386426	0.0029643406259677128	0.0010870088461237119	0.0021315469489711554	
25.351676114279368	0.0031843095940504917	0.0010700148008845574	0.0023929463669592867	
25.744500745878433	0.003498846569577741	0.001053298721938818	0.0027216400199043802	
26.143412201500308	0.0038931066192026235	0.0010368555059750142	0.0030948271124195837	
26.548504796581717	0.004280522401064651	0.0010206801679643728	0.003427077002628717	
26.959874307978602	0.00446423917607472	0.0010047678374162196	0.003544448455083191	
27.377617996610834	0.00427678571349674	0.0009891137547869636	0.0033159003061593757	
27.801834630457815	0.003821710184761858	0.000973713268035286	0.0028544895698816384	
28.232624507910387	0.003332794154063618	0.0009585618293165458	0.0023762993736816383	
28.670089481484574	0.002933842507581823	0.0009436549918097689	0.001993284341620758	
29.114332981902788	0.0026483665788704968	0.0009289884066709638	0.0017290253686485404	
29.565460042548164	0.0024662283173012257	0.0009145578201068069	0.00157746709848523	
30.0235773242978	0.0023744098656262778	0.000900359070563077	0.0015274076154095971	
30.488793140740842	0.002365803612415355	0.0008863880860224966	0.001568447759977319	
30.961217483787163	0.0024406526564893505	0.0008726408814069205	0.0016927652279999496	
31.440962049673153	0.002604732854506817	0.0008591135560790628	0.001895315908761988	
31.928140265370157	0.002860596495696343	0.0008458022914392208	0.0021672539993113455	
32.42286731540228	0.0031783309948581464	0.000832703348612663	0.002470715959205932	
32.925260169079685	0.003436894181059315	0.0008198130662235815	0.002690742335594243	
33.435437608153904	0.003436061996133567	0.0008071278582517111	0.0026552952824310822	
33.95352025490161	0.003139790591994234	0.0007946442119679205	0.00235044467507124	
34.479630600643624	0.002747558059409777	0.0007823586859452516	0.0019663720245193415	
35.01389303470575	0.0024182987777936473	0.0007702679081420761	0.0016500772290617696	
35.556433873828425	0.0021953929672789358	0.0007583685740541883	0.0014453075483543537	
36.107381392031996	0.002075735461588715	0.0007466574449328219	0.0013531398179094753	
36.666865850944866	0.0020510237724542125	0.0007351313460657151	0.0013649632218445827	
37.23501953060145	0.002119198641074779	0.0007237871651185012	0.0014713167579999996	
37.81197676071744	0.0022822843005026097	0.0007126218505338228	0.0016619989319389913	
38.397873952449665	0.002527018140473701	0.0007016324099857039	0.0019116321741315897	
38.99284963064802	0.0027704949763032757	0.0006908159088868219	0.002135039944094675	
39.59704446660722	0.0028260060005464147	0.0006801694689464493	0.0021656529522394784	
40.21060131132589	0.0026064764690292394	0.0006696902667769279	0.00194012275024362	
40.83366522928125	0.0022832305713352107	0.0006593755325466448	0.0016245189764840856	
41.46638353272696	0.002019417712367472	0.0006492225486775802	0.0013722123404460618	
42.108905816522395	0.0018609418860465199	0.0006392286485855829	0.001231156792672816	
42.76138399350171	0.0018072905241415748	0.0006293912154616175	0.0012039394833460518	
43.42397233039088	0.0018544807867922426	0.0006197076810923083	0.0012817834538011933	
44.096827484281306	0.0020003308517059287	0.0006101755247181841	0.0014500799704668184	
44.78010853966855	0.0022175144777713328	0.0006007922719281075	0.0016690074082746232	
45.47397704606499	0.0023852545728476914	0.0005915554935884273	0.0018199317220640267	
46.17859705619533	0.002320676306840307	0.0005824628048054779	0.0017438396768350549	
46.894135164783904	0.00206372953560157	0.000573511863920102	0.0014908203450254638	
47.62076054794297	0.0018126993683315682	0.000564700371532932	0.0012489462030368275	
48.35864500317141	0.001659451534197488	0.000556026069559232	0.0011094385719208517	
49.10796298997312	0.0016158857957947247	0.0005474867403121464	0.001087675461675381	
49.86889167110482	0.001679126319292683	0.0005390802056132592	0.001175440461530272	
50.641610954463076	0.0018381908331727916	0.0005308043259294189	0.0013480124460024906	
51.42630353562007	0.0020222258122021748	0.000522656999534821	0.0015258662141538503	
52.22315494101898	0.002049192122822938	0.0005146361616973951	0.0015415040277209698	
53.03235357183818	0.001855501799438579	0.0005067397838885822	0.0013493718015724033	
53.854090748535334	0.0016268833194573356	0.0004989658730156276	0.00112849664566019	
54.688560756081706	0.0014887749073209157	0.0004913124706755513	0.0010021612501848948	
55.53596088989733	0.0014640411012470044	0.00048377765242999877	0.0009964033928989695	
56.39649150249797	0.0015493746943438648	0.0004763595271002067	0.0011008505679791533	
57.27035605086487	0.0017133359904020617	0.00046905623608135236	0.0012699147808979238	
58.15776114454846	0.001819699819295081	0.00046186595267558664	0.0013676706365778177	
59.05891659451753	0.001708566678068628	0.00045478688144307954	0.0012547632675966602	
59.974035462765215	0.001498428551638142	0.00044781725757043957	0.0010508938504643318	
60.90333411268367	0.0013594341081894555	0.0004409553462558903	0.0009214903450368971	
61.847032260219336	0.0013360337202879533	0.000434199442110618	0.0009141367566894847	
62.80535302582078	0.001425050036451943	0.00042754786857572563	0.0010186408381014447	
63.778522987191536	0.0015744625799826502	0.0004209989773542557	0.0011695621763019022	
64.76677223286032	0.0016103951449079514	0.000414551147857762	0.0011994970158752747	
65.77033441658139	0.0014510813825914198	0.0004082027866669376	0.0010430804905108267	
66.78944681257751	0.0012837232107721273	0.00040195232700582456	0.0008826515673569209	
67.82435037163955	0.0012224428252424202	0.0003957982282291429	0.0008332784483745282	
68.87528977809474	0.001280026012820385	0.0003897389753223136	0.000905491048891241	
69.94251350765792	0.0014136449505466559	0.000383773078413747	0.0010430034499375326	
71.02627388617911	0.0014551128986053613	0.0003778990722989991	0.0010800829054689117	
72.12682714930152	0.001310013247814119	0.00037211551597640864	0.0009380317377422598	
73.24443350304374	0.0011658951546743967	0.000366420992193846	0.0008005329611572952	
74.37935718532088	0.0011340511648239857	0.00036081410700621627	0.0007802954041221776	
75.53186652841877	0.0012180778488145678	0.00035529348934337866	0.0008753682305692063	
76.7022340224364	0.0013283502695413056	0.00034985779058814966	0.0009848477804463797	
77.89073637971123	0.0012723555124113804	0.00034450568416408015	0.0009282870691002112	
79.09765460024283	0.0011190168001286485	0.00033923586513270074	0.0007800401641508563	
80.32327403813038	0.0010510374196148527	0.00033404704979994376	0.0007207394252748388	
81.5678844690394	0.001105754756707191	0.00032893797533146675	0.0007864947727609105	
82.83178015871405	0.001213612168693523	0.0003239073993766033	0.0008956553032010517	
84.11525993255103	0.001177879179969099	0.00031895409970068687	0.0008593383187518351	
85.41862724625115	0.001037194717580226	0.0003140768738254963	0.0007233490899500191	
86.74219025756646	0.0009822659743697808	0.0003092745386775852	0.0006765978824450873	
88.08626189915832	0.00104862055818681	0.00030454593024426446	0.0007520559715953788	
89.45115995258467	0.0011321434972517176	0.00029988990323701704	0.0008352995303824318	
90.83720712343391	0.0010496528915063094	0.00029530533076212943	0.0007544351392993025	
92.24473111762269	0.0009363224050867159	0.0002907911039983374	0.000646313601633976	
93.67406471887617	0.0009390065709611144	0.00028634613188128615	0.0006579517267363796	
95.1255458674087	0.0010317871315676248	0.0002819693407946128	0.0007547458800395315	
96.59951773982377	0.0010225091384616746	0.0002776596742674718	0.0007451940743168556	
98.09632883025184	0.0009027723927202314	0.000273416092678321	0.0006295696921190681	
99.61633303274554	0.0008727797868726579	0.0002692375729648008	0.0006069367974514225	
101.15988972495167	0.0009520304506700424	0.00026512310833954076	0.0006916419447515724	
102.72736385307937	0.0009654897027145147	0.00026107170801173413	0.0007048609620383136	
104.31912601818526	0.0008544131410045537	0.00025708239691432785	0.0005974804151638536	
105.93555256379533	0.0008254697027121072	0.0002531542154366787	0.0005752534318074458	
107.57702566488457	0.0009019071154342967	0.00024928621916253484	0.0006562715184221566	
109.24393341823551	0.0008943247032283278	0.00024547747861320134	0.0006490333366493028	
110.93666993419627	0.0007928679424230345	0.00024172707899576212	0.0005514549851941383	
112.65563542986153	0.0007951929181687307	0.00023803411995622093	0.00056049019593902	
114.40123632369622	0.0008668446161519914	0.00023439771533744608	0.0006342698653805739	
116.17388533162597	0.0008056136162137305	0.00023081699294179254	0.0005748262164662906	
117.9740015646163	0.0007387774504658365	0.00022729109429828805	0.0005126476707888335	
119.802010627764	0.0007909879679862625	0.00022381917443426848	0.0005702338070733881	
121.65834472092367	0.0008047332748452981	0.0002204004016513565	0.0005845419517338413	
123.54344274089367	0.000715131855451945	0.00021703395730567608	0.0004983519874365166	
125.45775038518534	0.0007267440899562525	0.00021371903559220173	0.0005156871013909046	
127.40172025740017	0.0007766908248408046	0.00021045484333314372	0.0005668907925474911	
129.3758119742398	0.0006974208491134188	0.00020724059977027468	0.00049024387775904	
131.3804922741741	0.0006825196415590006	0.0002040755363611035	0.0004804273079918836	
133.41623512779302	0.0007391713054570199	0.00020095889657880853	0.0005391113336716781	
135.48352184986857	0.0006728353433466175	0.0001978899357158421	0.00047497897880147426	
137.58284121315285	0.0006508958739423795	0.0001948679206911232	0.0004576738009415217	
139.71468956393986	0.0007042209719734612	0.00019189212986073543	0.0005130902746205083	
141.879570939417	0.0006396137043907627	0.00018896185283205343	0.00045069217586112806	
144.07799718683648	0.0006283170770319397	0.00018607639028121747	0.00044386329810202084	
146.31048808453184	0.0006708380731423225	0.00018323505377388594	0.00048798263036160355	
148.57757146481032	0.0006017224597689429	0.00018043716558919037	0.0004214004918147309	
150.87978333874923	0.0006161681803766115	0.00017768205854682358	0.0004400912726916617	
153.2176680229263	0.0006292122381256416	0.0001749690758371943	0.00045431070610367806	
155.5917782681133	0.0005693169215502786	0.00017229757085458015	0.0003974790512396301	
158.00267538996428	0.0006112740824150444	0.00016966690703321575	0.00044261076047627204	
160.45092940172842	0.0005744137157412773	0.0001670764576862536	0.00040735096375464424	
162.9371191490193	0.0005580106885158019	0.00016452560584753685	0.0003946188676438663	
165.46183244667284	0.0005868021499425799	0.0001620137441161248	0.00042491941542866933	
168.02566621772516	0.0005293144930930873	0.0001595402745035142	0.00037006953011317883	
170.6292266345446	0.0005657440141639286	0.00015710460828350026	0.00040939263126884304	
173.27312926215015	0.0005267036130851373	0.00015470616584462322	0.00037201835870659877	
175.9579992037507	0.0005276922097834304	0.00015234437654514774	0.0003763600427108619	
178.68447124853947	0.0005302387051832703	0.0001500186785705235	0.0003802353448369431	
181.45319002177868	0.0004971469349128842	0.00014772851879327737	0.00035009225850201134	
184.2648101372089	0.0005252022971534799	0.0001454733526352886	0.0003798346437081093	
187.11999635182175	0.00047767681559441754	0.00014325264393239798	0.00033474095652608185	
190.019423723029	0.000510671953122205	0.00014106586480130723	0.0003698837736623785	
192.9637777682679	0.0004643710251996106	0.00013891249550872228	0.00032559531313607043	
195.95375462707955	0.000492635479965373	0.0001367920243426958	0.0003562494575308829	
198.99006122569847	0.00045257045230675185	0.000134703947486128	0.0003179373011717454	
202.0734154441926	0.00047561598401495197	0.00013264776889238268	0.00034340607320174917	
205.20454628619316	0.000439909747856732	0.00013062300016297807	0.0003093413220040446	
208.38419405125447	0.0004610937856869604	0.00012862916042731323	0.00033285288522568796	
211.6131105098844	0.00042602519138816754	0.00012666577622439106	0.0002994269788502295	
214.892059081287	0.0004484865741122379	0.00012473238138650003	0.0003240297064538924	
218.22181501385919	0.0004121035551487724	0.0001228285169248179	0.0002893962793313331	
221.60316556848443	0.0004354312564542895	0.00012095373091690154	0.00031460740687333635	
225.03691020466627	0.00040076340109402664	0.0001191075783960274	0.0002818998366259239	
228.5238607695462	0.00041810709385564756	0.00011728962124234893	0.00030084363051851383	
232.06484168985054	0.0003952175440737901	0.0001154994280758365	0.0002801178895823936	
235.66069016681035	0.00039490469958517816	0.00011373657415096872	0.00028117158820857276	
239.3122563741041	0.00039523609947471556	0.00011200064125314046	0.0002835962565724936	
243.0204036588648	0.0003725997353217392	0.00011029121759675949	0.0002623525473284166	
246.78600874580337	0.00038955086959159205	0.00010860789772499892	0.00028102801811971553	
250.60996194449422	0.0003637277452378734	0.00010695028241117649	0.00025704519779137715	
254.4931673598731	0.0003659115967871556	0.00010531797856173104	0.0002605963555507936	
258.43654310599635	0.0003681499742631105	0.00010371059912076855	0.00026468163136265417	
262.4410215231124	0.00034464976723443087	0.00010212776297614851	0.00024262658663870562	
266.507549398097	0.0003549016113567738	0.00010056909486708407	0.0002543394700571822	
270.63708818830384	0.0003481361825731517	9.903422529322944e-05	0.0002493605436161434	
274.8306142488838	0.00032956930840886034	9.752279042522751e-05	0.00023211493894257628	
279.08911906362675	0.00033854934177295965	9.603443201669318e-05	0.00024252068345686223	
283.4136094793798	0.00033401187574105655	9.456879731760614e-05	0.00023964631593528414	
287.80510794409827	0.0003154835225044325	9.312553898908954e-05	0.00022246736150997832	
292.26465274858515	0.0003180409562356333	9.17043150195502e-05	0.00022633852236464703	
296.7932982719762	0.0003222487464755162	9.03047886421565e-05	0.00023201969312648595	
301.3921152310292	0.00030711519487050526	8.892662825363128e-05	0.00021838518948015574	
306.0621909332746	0.00029704419066634594	8.75695073343374e-05	0.00020950986985712917	
310.80462953409153	0.0003014407652964468	8.62331043696327e-05	0.0002152095418117164	
315.6205522977641	0.00030254040846229525	8.491710277247436e-05	0.00021768829428318631	
320.5110978625849	0.00029081568862051514	8.362119080724993e-05	0.00020736259111580425	
325.47742251006514	0.0002797729000865205	8.234506151481521e-05	0.00019750134325523589	
330.52070043831674	0.00027795267252939105	8.108841263871792e-05	0.00019686932144850127	
335.6421240396705	0.0002808273897286182	7.985094655258759e-05	0.00020097970536533545	
340.8429041825955	0.00027971026185718005	7.863237018867185e-05	0.00020112256009933372	
346.1242704979875	0.0002721444467338721	7.74323949674998e-05	0.0001948305682246348	
351.4874716698928	0.0002627196739327683	7.625073672865407e-05	0.0001865870267679488	
356.9337757307372	0.00025571294256329657	7.50871156626324e-05	0.00018068462221149158	
362.46447036112943	0.000252045973454374	7.394125624378085e-05	0.00017812031999872146	
368.08086319431027	0.0002505640370062399	7.281288716428152e-05	0.00017775357369190591	
373.7842821253185	0.00024966089866841547	7.170174126917602e-05	0.00017796004090115528	
379.57607562494815	0.00024821003203756234	7.06075554924087e-05	0.00017760508351334381	
385.45761305857025	0.00024582674747509217	6.953007079387221e-05	0.00017630468324613926	
391.43028500989345	0.00024266397815623817	6.846903209743922e-05	0.00017421097576287317	
397.49550360974456	0.00023906993058161048	6.742418822996369e-05	0.0001716691794531256	
403.6547028699399	0.00023535100775104846	6.639529186123637e-05	0.00016898333321905482	
409.9093390223323	0.0002316822249327606	6.538209944487846e-05	0.00016632771004628527	
416.26089086311043	0.00022809943401339014	6.438437116015832e-05	0.00016373863155990487	
422.71086010243414	0.00022451220921251627	6.340187085471615e-05	0.00016112702874715128	
429.2607717194863	0.00022072216505809975	6.243436598818184e-05	0.00015829683419678594	
435.91217432302693	0.0002164777936596377	6.148162757667158e-05	0.0001549994231957871	
442.6666405175339	0.00021162045524015683	6.054343013814908e-05	0.00015107780844366464	
449.52576727501685	0.00020632876238936015	5.961955163863682e-05	0.00014670991129784247	
456.4911763125926	0.0002013174629902366	5.870977343926466e-05	0.00014261228635886535	
463.56451447591087	0.0001977045818599256	5.781388024414124e-05	0.0001399119302696045	
470.74745412852144	0.0001963109843947566	5.6931660049035625e-05	0.00013942623593978445	
478.04169354727435	0.00019642341762407924	5.606290409085591e-05	0.00014040591265602703	
485.4489573238469	0.0001950688892082053	5.520740679791197e-05	0.00013987452845688758	
492.97099677249224	0.00018981277239946912	5.436496574094987e-05	0.00013544832384058134	
500.60959034410683	0.00018359903321126574	5.353538158494564e-05	0.00013006855956891576	
508.36654404671106	0.0001817169951831281	5.27184580416462e-05	0.00012903432487238224	
516.2436918724502	0.00018281638767775682	5.191400182284525e-05	0.00013092756219918312	
524.242896231207	0.00017881031940738726	5.1121822594383046e-05	0.00012768912009442649	
532.3660483909357	0.00017252499784691668	5.0341732930858025e-05	0.00012219167450615786	
540.6150689248177	0.00017294014908522152	4.957354827103904e-05	0.0001234007928717971	
548.9919081653474	0.00017147603612600924	4.881708687396718e-05	0.00012266065759267104	
557.4985466654523	0.00016485578020454547	4.807216977573638e-05	0.00011679093790380415	
566.1369956667598	0.00016593217761334765	4.733862074694157e-05	0.00011861903219893236	
574.909297575119	0.00016210479104942143	4.6616266250784395e-05	0.00011548876188883216	
583.8175264434902	0.00015851344511843172	4.5904935401825705e-05	0.00011263284691253285	
592.8637884623186	0.00015882187822502852	4.520445992537479e-05	0.00011361926706990596	
602.0502224575035	0.0001529592367512411	4.451467411750519e-05	0.00010845808361279614	
611.379000396087	0.00015427950466759648	4.38354148056874e-05	0.00011044792698621284	
620.8523278997751	0.00014834783461248924	4.3166521310028456e-05	0.00010519299211158916	
630.4724447664181	0.00014935403339593923	4.2507835405109176e-05	0.00010684815170174676	
640.2416254995708	0.00014445817524611672	4.185920128240938e-05	0.00010261620964804885	
650.1621798462554	0.00014359137345119614	4.122046551331226e-05	0.00010237109090942568	
660.2364533430635	0.00014191412378684862	4.059147701267811e-05	0.00010133995946155267	
670.4668278707137	0.00013744329943430816	3.9972087002979246e-05	9.747449807658183e-05	
680.8557222172046	0.0001380840669162104	3.9362148978987004e-05	9.872304741720696e-05	
691.4055926496942	0.00013513108458489804	3.876151867300198e-05	9.63859145121438e-05	
702.1189334952396	0.00013126050226921384	3.817005402061936e-05	9.30949096273247e-05	
712.9982777305363	0.00013091041017912524	3.758761512702079e-05	9.332293291903827e-05	
724.0461975807946	0.00013009579490840044	3.7014064233784505e-05	9.308684253683637e-05	
735.2653051278958	0.00012689014530632708	3.644926568620595e-05	9.04547387098293e-05	
746.6582529279726	0.00012367741264319038	3.589308590112035e-05	8.779220459921935e-05	
758.2277346385576	0.0001217854669338703	3.534539333522015e-05	8.644152327956719e-05	
769.9764856554507	0.00012068781099338203	3.480605845385889e-05	8.588189516568995e-05	
781.9072837594538	0.00011959539122914284	3.427495370033446e-05	8.532059894589897e-05	
794.0229497731273	0.00011820082968612011	3.375195346564409e-05	8.444945952781901e-05	
806.3263482277227	0.00011656105106266263	3.3236934058703584e-05	8.33252420561561e-05	
818.82038804045	0.00011480338402926552	3.272977367702394e-05	8.207488825260519e-05	
831.5080232022387	0.00011297578498241086	3.223035237783791e-05	8.074633986270897e-05	
844.3922534761538	0.0001110247544258249	3.173855204966979e-05	7.928655978923656e-05	
857.4761251066391	0.00010885913933456446	3.1254256384341243e-05	7.760496659446434e-05	
870.7627315397452	0.00010653180288485531	3.0777350849406704e-05	7.575465271881408e-05	
884.2552141545192	0.00010446901488575923	3.030772266101164e-05	7.416325309798935e-05	
897.9567630057271	0.00010330557664382518	2.9845260757166933e-05	7.346696507477796e-05	
911.8706175780853	0.00010282297153162282	2.9389855771433076e-05	7.343856659700812e-05	
926.0000675521785	0.00010123392567258935	2.8941400007007955e-05	7.22928620703798e-05	
940.3484535822448	9.841036369887195e-05	2.8499787411211703e-05	6.991118488486901e-05	
954.9191680860141	9.747712977145925e-05	2.8064913550362712e-05	6.941852398359803e-05	
969.715656046784	9.677279719412584e-05	2.763667558503858e-05	6.913672575479228e-05	
984.7414158279239	9.389738719760209e-05	2.7214972245716316e-05	6.6683723967028e-05	
1000.0	9.378955567155553e-05	2.6799703808785522e-05	6.699344530363586e-05	


==> data/fig_delay_tfirka_bode_04.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.006534592143149635	0.001122788959075448	
0.10154950161807173	0.005424263851159186	0.0065345656187548815	0.0011227134921505356	
0.10312301278878754	0.005424523276890389	0.006534541010162172	0.001122636898670713	
0.10472090554055413	0.005424790826154535	0.00653451842091991	0.0011225591624934327	
0.10634355766636439	0.005425066754025711	0.0065344979585583345	0.00112248026726592	
0.10799135281311975	0.005425351323631497	0.006534479734729692	0.001122400196423091	
0.1096646805723366	0.005425644806410056	0.006534463865353306	0.0011223189331854954	
0.11136393657225817	0.005425947482375599	0.006534450470765704	0.0011222364605572685	
0.11308952257139368	0.0054262596403925395	0.006534439675875972	0.001122152761324054	
0.11484184655350702	0.0054265815784585855	0.006534431610326552	0.001122067818050966	
0.11662132282407707	0.005426913603997136	0.006534426408659682	0.0011219816130805496	
0.11842837210825283	0.005427256034159231	0.006534424210489635	0.001121894128530735	
0.12026342165032622	0.005427609196135441	0.0065344251606810465	0.0011218053462928182	
0.12212690531474645	0.0054279734274780105	0.006534429409533487	0.001121715248029441	
0.12401926368869937	0.005428349076433596	0.0065344371129725555	0.0011216238151725974	
0.12594094418627644	0.005428736502287014	0.006534448432747704	0.0011215310289216227	
0.12789240115425762	0.005429136075716311	0.0065344635366370585	0.0011214368702412297	
0.12987409597953362	0.005429548179159614	0.006534482598659517	0.0011213413198595487	
0.13188649719819254	0.005429973207194128	0.006534505799294328	0.0011212443582661723	
0.13393008060629666	0.005430411566927731	0.006534533325708523	0.0011211459657102345	
0.13600532937237603	0.005430863678403595	0.006534565371992443	0.0011210461221985131	
0.13811273415166478	0.005431329975018294	0.0065346021394036505	0.0011209448074935345	
0.14025279320210793	0.005431810903953884	0.00653464383661959	0.0011208420011117087	
0.1424260125021654	0.005432306926624429	0.0065346906799993425	0.0011207376823215256	
0.1446329058704415	0.005432818519137507	0.006534742893854694	0.0011206318301416962	
0.14687399508716817	0.005433346172771236	0.006534800710731105	0.0011205244233394253	
0.14914981001757044	0.005433890394467337	0.0065348643716987035	0.0011204154404286138	
0.15146088873714358	0.0054344517073408516	0.00653493412665392	0.0011203048596681905	
0.1538077776588715	0.005435030651207098	0.006535010234631993	0.0011201926590603847	
0.15619103166241588	0.005435627783126487	0.006535092964130933	0.0011200788163491248	
0.15861121422530794	0.0054362436779678445	0.006535182593447239	0.001119963309018401	
0.16106889755617235	0.005436878928990934	0.006535279411023954	0.0011198461142907042	
0.16356466273001555	0.0054375341484488495	0.006535383715811503	0.0011197272091255234	
0.1660990998256107	0.005438209968211049	0.006535495817641792	0.0011196065702178514	
0.16867280806501112	0.005438907040407755	0.006535616037616155	0.0011194841739967556	
0.1712863959552255	0.005439626038096534	0.0065357447085076775	0.0011193599966240189	
0.17394048143208848	0.005440367655951882	0.006535882175178462	0.001119234013992789	
0.17663569200636045	0.005441132610978662	0.0065360287950124735	0.001119106201726325	
0.17937266491209122	0.005441921643250303	0.0065361849383646035	0.0011189765351767849	
0.18215204725728248	0.005442735516672695	0.006536350989026569	0.0011188449894240723	
0.18497449617688488	0.005443575019774745	0.0065365273447103925	0.0011187115392747376	
0.18784067898816573	0.005444440966526612	0.006536714417550183	0.0011185761592609747	
0.1907512733484843	0.005445334197186709	0.006536912634622967	0.0011184388236396543	
0.19370696741551147	0.005446255579178514	0.006537122438489362	0.0011182995063914504	
0.1967084600099325	0.005447206007998417	0.006537344287754963	0.0011181581812200324	
0.19975646078067044	0.005448186408155774	0.006537578657653279	0.0011180148215513346	
0.20285169037266976	0.0054491977341464114	0.0065378260406511735	0.0011178694005329057	
0.2059948805972802	0.005450240971460936	0.006538086947077777	0.0011177218910333705	
0.20918677460527996	0.005451317137629182	0.006538361905777803	0.0011175722656419178	
0.21242812706258082	0.0054524272833022715	0.006538651464790474	0.0011174204966679427	
0.215719704328655	0.005453572493373758	0.00653895619205503	0.0011172665561407407	
0.21906228463772706	0.0054547538881414455	0.006539276676144103	0.0011171104158093413	
0.22245665828277353	0.005455972624511519	0.0065396135270260666	0.0011169520471423673	
0.22590362780237347	0.005457229897246689	0.006539967376857805	0.0011167914213281046	
0.22940400817045398	0.005458526940260196	0.006540338880809104	0.001116628509274578	
0.23295862698897662	0.005459865027957506	0.006540728717920196	0.001116463281609792	
0.2365683246836085	0.005461245476627704	0.0065411375919939485	0.0011162957086821082	
0.2402339547024262	0.0054626696458866635	0.006541566232524186	0.0011161257605606623	
0.243956383717698	0.005464138940174127	0.006542015395661952	0.0011159534070359796	
0.24773649183079302	0.005465654810306995	0.006542485865221328	0.0011157786176206842	
0.2515751727802653	0.005467218755091224	0.006542978453726744	0.0011156013615503358	
0.2554733341531623	0.005468832322994797	0.006543494003503661	0.0011154216077844089	
0.2594318975996074	0.005470497113884431	0.0065440333878147095	0.0011152393250073985	
0.26345179905070754	0.005472214780828768	0.006544597512043419	0.0011150544816300758	
0.2675339889398373	0.005473987031970941	0.00654518731492783	0.0011148670457908814	
0.27167943242735193	0.005475815632473577	0.006545803769846376	0.0011146769853574692	
0.2758891096287819	0.005477702406539429	0.006546447886158567	0.0011144842679283993	
0.28016401584656353	0.005479649239510991	0.006547120710603146	0.0011142888608349874	
0.2845051618053608	0.0054816580800526905	0.006547823328756567	0.001114090731143303	
0.28891357389103245	0.005483730942419305	0.006548556866554738	0.0011138898456563436	
0.2933902943933029	0.005485869908814605	0.006549322491881207	0.0011136861709163562	
0.29793638175219256	0.005488077131844315	0.006550121416225133	0.001113479673207343	
0.30255291080826724	0.005490354837067749	0.006550954896412519	0.0011132703185577116	
0.30724097305676445	0.00549270532565273	0.0065518242364145125	0.0011130580727431306	
0.31200167690565833	0.00549513097713862	0.006552730789236672	0.0011128429012895492	
0.3168361479377224	0.0054976342523125705	0.006553675958893342	0.0011126247694763433	
0.3217455291766536	0.005500217696204384	0.006554661202471703	0.0011124036423397422	
0.32673098135731937	0.005502883941205672	0.006555688032290033	0.0011121794846763447	
0.33179368320019265	0.005505635710319319	0.006556758018155241	0.0011119522610468545	
0.33693483169003946	0.0055084758205456216	0.006557872789724973	0.001111721935780007	
0.3421556423589239	0.005511407186411764	0.006559034038979795	0.0011114884729766493	
0.3474573495735992	0.005514432823651802	0.006560243522811541	0.0011112518365140526	
0.35284120682735126	0.005517555853044597	0.006561503065733967	0.0011110119900503519	
0.3583084870363649	0.005520779504417698	0.006562814562722588	0.0011107688970292185	
0.3638604828406817	0.005524107120825563	0.006564179982190676	0.0011105225206846524	
0.3694985069098218	0.0055275421629110465	0.006565601369109151	0.0011102728240460526	
0.37522389225314035	0.00553108821345963	0.006567080848278273	0.0011100197699433498	
0.3810379925349945	0.00553474898215636	0.006568620627759823	0.0011097633210124071	
0.3869421823947922	0.005538528310556225	0.006570223002478884	0.0011095034397005205	
0.39293785777200174	0.005542430177279159	0.00657189035800491	0.0011092400882721314	
0.39902643623619527	0.005546458703441729	0.006573625174522506	0.0011089732288146698	
0.4052093573222091	0.005550618158338223	0.006575430031002938	0.0011087028232445487	
0.41148808287049476	0.005554912965384682	0.0065773076095881925	0.001108428833313318	
0.41786409737274555	0.005559347708340252	0.006579260700200116	0.001108151220613923	
0.4243389083228771	0.005563927137821221	0.006581292205388115	0.0011078699465870965	
0.43091404657344795	0.005568656178124012	0.006583405145429766	0.0011075849725278746	
0.4375910666976019	0.005573539934374531	0.006585602663699584	0.0011072962595921568	
0.4443715473566186	0.0055785837000223645	0.006587888032322465	0.0011070037688033873	
0.45125709167315986	0.005583792964699582	0.006590264658129196	0.0011067074610592543	
0.4582493276102989	0.0055891734224651915	0.006592736088932947	0.0011064072971384697	
0.4653499083564233	0.005594730980457723	0.0065953060201466825	0.0011061032377075218	
0.4725605127161014	0.005600471767979969	0.0065979783017630885	0.001105795243327395	
0.4798828455070056	0.0056064021460414904	0.006600756945720134	0.0011054832744603175	
0.4873186379629853	0.005612528717386358	0.006603646133676884	0.0011051672914763546	
0.49486964814338685	0.005618858337035425	0.006606650225226201	0.0011048472546599348	
0.5025376613487146	0.005625398123374565	0.006609773766572795	0.0011045231242161949	
0.5103244905427329	0.00563215546982249	0.006613021499707256	0.0011041948602771648	
0.5182319767811088	0.00563913805711419	0.006616398372108929	0.001103862422907666	
0.5262619896466971	0.0056463538662386605	0.006619909547013057	0.0011035257721109335	
0.5344164276915693	0.005653811192072347	0.0066235604142802045	0.001103184867833863	
0.5426972188858914	0.005661518657752862	0.0066273566019090634	0.0011028396699718996	
0.5511063210737586	0.005669485229840789	0.006631303988236595	0.0011024901383733068	
0.559645722436092	0.005677720234320972	0.006635408714873334	0.0011021362328429937	
0.5683174419607084	0.005686233373498613	0.0066396772004250265	0.0011017779131456235	
0.5771235299196736	0.0056950347438497065	0.006644116155056096	0.001101415139007975	
0.5860660683540517	0.005704134854889907	0.006648732595954692	0.0011010478701204429	
0.595147171566167	0.0057135446491309895	0.006653533863764109	0.0011006760661376035	
0.604368986619493	0.005723275523199402	0.006658527640050385	0.001100299686677644	
0.6137336938462858	0.005733339350197404	0.0066637219658818485	0.0010999186913206334	
0.6232435073630855	0.005743748503393699	0.006669125261602436	0.0010995330396053268	
0.6329006755942035	0.005754515881337529	0.006674746347887728	0.001099142691024508	
0.6427074818033226	0.005765654934497825	0.006680594468179845	0.0010987476050185862	
0.6526662446333333	0.005777179693537498	0.006686679312605749	0.001098347740967249	
0.6627793186545348	0.00578910479934205	0.006693011043492466	0.0010979430581790576	
0.6730490949213316	0.0058014455349317574	0.006699600322602442	0.0010975335158786121	
0.6834780015375548	0.0058142178593977335	0.006706458340223209	0.001097119073191121	
0.6940685042305437	0.005827438444014166	0.006713596846257372	0.0010966996891240708	
0.7048231069341222	0.005841124710692367	0.0067210281834718865	0.0010962753225456606	
0.7157443523806098	0.005855294872956756	0.006728765323080029	0.0010958459321596988	
0.7268348227020044	0.005869967979638942	0.006736821902845274	0.001095411476476559	
0.7380971400404808	0.005885163961503703	0.006745212267913571	0.0010949719137797716	
0.7495339671683494	0.005900903681040034	0.006753951514599979	0.0010945272020878643	
0.7611480081176202	0.005917208985671906	0.006763055537376543	0.00109407729911087	
0.7729420088193235	0.005934102764666989	0.006772541079331985	0.0010936221622009894	
0.784918757752735	0.005951609010047733	0.006782425786399672	0.0010931617482968586	
0.7970810866046624	0.0059697528818381754	0.006792728265679038	0.001092696013860658	
0.8094318709389453	0.005988560778011821	0.006803468148207592	0.0010922249148073966	
0.8219740308763326	0.006008060409541536	0.006814666156576091	0.0010917484064255777	
0.8347105317848907	0.006028280880991827	0.006826344177818694	0.0010912664432882883	
0.847644384981113	0.006049252777137794	0.006838525342053917	0.0010907789791538048	
0.8607786484418896	0.0060710082561438485	0.006851234107400843	0.0010902859668545663	
0.8741164275275125	0.0060935811498897315	0.006864496351749576	0.0010897873581733448	
0.8876608757158821	0.006117007072092104	0.006878339472025766	0.001089283103705282	
0.9014151953480897	0.006141323534937894	0.006892792491656947	0.001088773152704282	
0.9153826383855528	0.006166570075021448	0.006907886177024756	0.0010882574529121434	
0.9295665071788846	0.00619278838946273	0.006923653163772304	0.0010877359503686204	
0.9439701552486742	0.006220022483179214	0.006940128093932059	0.001087208589200349	
0.9585969880783669	0.006248318828391424	0.006957347764947329	0.001086675311386393	
0.9734504639194281	0.006277726537562866	0.0069753512917819305	0.0010861360564979072	
0.9885340946089864	0.006308297551111077	0.0069941802834495555	0.0010855907614090907	
1.0038514464001433	0.006340086841380235	0.0070138790354491816	0.0010850393599763002	
1.01940614080515	0.006373152634539353	0.0070344947397677085	0.0010844817826817798	
1.0352018554516484	0.006407556652266856	0.007056077714309648	0.0010839179562380967	
1.051242324952181	0.006443364375305372	0.007078681653838636	0.0010833478031488596	
1.0675313417871697	0.006480645331224222	0.007102363904771735	0.0010827712412207248	
1.0840727572015847	0.006519473409015627	0.007127185766459061	0.0010821881830210946	
1.1008704821154982	0.006559927203479906	0.007153212821914296	0.0010815985352752744	
1.117928488048752	0.006602090392731022	0.007180515301341987	0.0010810021981957968	
1.1352508080599522	0.006646052152584438	0.007209168482243847	0.0010803990647360697	
1.1528415377000134	0.006691907612083157	0.0072392531303864804	0.0010797890197590367	
1.1707048359804781	0.006739758354985492	0.007270855986488943	0.0010791719391105622	
1.1888449263568397	0.006789712972692065	0.007304070304151981	0.001078547688585773	
1.2072660977271032	0.006841887674844229	0.007338996445317717	0.0010779161227748317	
1.225972705445816	0.006896406964699318	0.007375742540436269	0.001077277083772922	
1.2449691723538168	0.00695340438740056	0.007414425221546262	0.0010766303997367516	
1.2642599898239333	0.007013023360435986	0.0074551704376751675	0.0010759758832675746	
1.2838497188228888	0.007075418096951618	0.007498114363363721	0.0010753133295975065	
1.3037429909896587	0.00714075463418496	0.007543404412754127	0.0010746425145525629	
1.3239445097305402	0.00720921198115948	0.007591200373599122	0.0010739631922615789	
1.3444590513311867	0.007280983401981287	0.007641675677803738	0.0010732750925755029	
1.3652914660858761	0.0073562778536698185	0.007695018827770096	0.0010725779181556718	
1.386446679444272	0.007435321600512311	0.007751435000959816	0.0010718713411830756	
1.4079296931759626	0.007518360030552233	0.007811147858818595	0.0010711549996325171	
1.4297455865530366	0.007605659704120427	0.007874401590646202	0.0010704284930461302	
1.451899517550985	0.007697510669437721	0.00794146322829481	0.0010696913777292786	
1.4743967240682132	0.007794229086434819	0.008012625273927465	0.0010689431612783986	
1.4972425251644468	0.007896160207267607	0.008088208690700784	0.0010681832963338753	
1.5204423223183279	0.008003681770824472	0.008168566315444827	0.0010674111734314644	
1.5440016007044985	0.00811720787916419	0.008254086763565033	0.0010666261128019863	
1.5679259304904682	0.008237193436711258	0.008345198909949027	0.0010658273549401167	
1.5922209681535842	0.00836413924870089	0.008442377046209487	0.0010650140497278494	
1.6168924578184014	0.008498597894477392	0.008546146834875838	0.001064185243855349	
1.6419462326147771	0.008641180514654628	0.008657092206110674	0.0010633398662289431	
1.667388216057011	0.008792564679921833	0.008775863373386254	0.0010624767109909195	
1.6932244234443516	0.008953503544794059	0.008903186182876567	0.001061594417695247	
1.7194609632832076	0.009124836533620511	0.009039873059126291	0.0010606914480831503	
1.7461040387313935	0.009307501860930205	0.009186835869478934	0.0010597660587774913	
1.7731599490647525	0.009502551256616804	0.009345101105217827	0.0010588162690582735	
1.8006350911665105	0.009711167352294157	0.009515827872898688	0.001057839822684686	
1.828535961039703	0.009934684293243238	0.009700329310862323	0.001056834142480237	
1.8568691553430368	0.010174612277010128	0.009900098201251433	0.001055796276082178	
1.885641372950552	0.010432666893049362	0.010116837747418238	0.0010547228308557123	
1.9148594165354507	0.010710804358373677	0.010352498744231216	0.0010536098954623022	
1.9445301941784663	0.01101126402552807	0.010609324702892513	0.0010524529449193567	
1.974660721001155	0.011336619898646346	0.010889906926986565	0.0010512467251556706	
2.0052581208244957	0.011689843352576581	0.011197252105141246	0.0010499851120064946	
2.036329627853186	0.01207437983556667	0.01153486573077093	0.0010486609382487503	
2.067882588386045	0.012494243078490777	0.01190685563655111	0.0010472657805952379	
2.0999244625529108	0.01295413126514537	0.012318061210901161	0.001045789696505506	
2.132462826078452	0.013459570764168679	0.012774215530292586	0.0010442208982449936	
2.1655053720733157	0.014017094383234806	0.013282149785654925	0.0010425453489867837	
2.199059912853022	0.01463446261140224	0.013850052076035782	0.0010407462633920468	
2.2331343817850464	0.015320937736450909	0.014487795876040264	0.0010388034942590534	
2.267736835164523	0.016087621476553262	0.015207356999489469	0.001036692790363988	
2.302875454119006	0.01694786550384721	0.0160233408097213	0.0010343849249381898	
2.3385585465427567	0.01791775800621537	0.016953641438002147	0.0010318447334291623	
2.3747945490609914	0.019016671911604395	0.01802024617444562	0.0010290301940703735	
2.411592029024571	0.020267818294491997	0.019250167672288463	0.0010258919025467564	
2.4489596865355954	0.021698654295842508	0.020676403750255958	0.001022373779126056	
2.4869063565043885	0.02334079306620182	0.0223386213786575	0.0010184169194508619	
2.5254410107383527	0.025228646615432605	0.024282790128222986	0.0010139708248524172	
2.564572760063192	0.0273952140688017	0.026557948064712136	0.0010090211336680598	
2.604310856476998	0.029861959535306532	0.029206129934221607	0.0010036525521472017	
2.6446646953377266	0.03261758807070385	0.032237620619811676	0.000998181403933969	
2.6856438175845567	0.035579197637971204	0.03557907042996981	0.0009934052749547588	
2.727257911993673	0.03853506560646704	0.038985498220424755	0.0009909750442074917	
2.769516817469004	0.04109526684059574	0.04194743289977979	0.0009936485000106644	
2.812430525368455	0.04272797271769445	0.04372830746913908	0.0010046376310435935	
2.8560091818661824	0.042963205670601384	0.043704673587759396	0.0010252114056233475	
2.9002630903514777	0.04167569327967353	0.041836744985189384	0.0010519632599521739	
2.945202713864811	0.039171058633701454	0.038710720299643946	0.0010777277945975803	
2.9908386775716385	0.035984158760001946	0.03508978641790936	0.001096529243158331	
3.0371817712745264	0.032614448087501836	0.03152718844326214	0.0011069388238224207	
3.0842429519642045	0.029391713879038165	0.028295916719361266	0.0011108711078112608	
3.1320333464101533	0.026475642534881955	0.025479273281233398	0.0011109286176431967	
3.180564253791325	0.023912190859039395	0.023066670760754557	0.001109054075273069	
3.2298471483676323	0.021688506698900815	0.02101180778325541	0.0011063916679402888	
3.2798936821928324	0.01976801912079391	0.019260611428091476	0.0011035358780213515	
3.3307156878694446	0.018108489083498682	0.017762556140662134	0.0011007695134871017	
3.3823251813463506	0.016669901035344034	0.016474232741009905	0.0010982137832167755	
3.43473436475976	0.015417242296182845	0.015359694621073098	0.0010959102915277213	
3.487955629318178	0.01432098273965856	0.014389644948953994	0.0010938631835512188	
3.542001558232087	0.013356638872922814	0.013540335597141873	0.0010920601753658084	
3.5968849296890193	0.012504052653552465	0.012792512663431982	0.001090482831372438	
3.6526187198747286	0.011746651018450299	0.01213051511724161	0.001089111451847306	
3.7092161060411786	0.011070785086451663	0.011541541620310854	0.001087927279681006	
3.7666904696220658	0.010465175148875318	0.011015067872536767	0.001086913385737243	
3.8250553993966134	0.009920458059374396	0.010542388353138999	0.0010860549149491233	
3.884324694702404	0.009428823443963215	0.010116257111133892	0.001085339035410571	
3.9445123686979775	0.008983723175487181	0.009730606019920665	0.001084754761361598	
4.005632651675993	0.00857963977541511	0.00938032313418806	0.001084292734099164	
4.067699994427721	0.00821190161694516	0.009061077570393991	0.0010839450006858151	
4.130729071659682	0.007876535091615303	0.00876918043683991	0.0010837048079377302	
4.194734785463209	0.007570145928917986	0.008501473783528375	0.001083566417956602	
4.259732268837781	0.007289823537015398	0.00825524142586758	0.0010835249460038104	
4.325736889268946	0.007033063575741139	0.008028136933257013	0.0010835762190006468	
4.392764252361694	0.0067977050284278384	0.007818125165017394	0.0010837166519187512	
4.460830205530115	0.006581878860736052	0.007623434564732689	0.0010839431390387603	
4.5299508417442365	0.006383965991849373	0.007442518054440894	0.0010842529571058264	
4.600142503334918	0.006202562797349324	0.007274020851537415	0.0010846436775913924	
4.671421785857698	0.006036452746789051	0.0071167539009278444	0.0010851130854753817	
4.743805542016518	0.005884583078277075	0.00696967190081676	0.0010856591021387073	
4.817310885648243	0.005746045647244134	0.006831855123531683	0.0010862797100748903	
4.891955195768907	0.005620061272388114	0.006702494408806413	0.0010869728771779107	
4.967756120682691	0.005505967050442351	0.006580878848074426	0.001087736478330937	
5.044731582154526	0.005403206232104898	0.0064663857939328126	0.0010885682118986272	
5.122899779647386	0.005311320351446364	0.006358472926508122	0.0010894655085024586	
5.202279194625215	0.005229943386208353	0.006256672194201684	0.0010904254291177597	
5.282888594922542	0.005158797801455593	0.006160585525691234	0.0010914445490503258	
5.364747039181794	0.005097692398278881	0.006069882288333853	0.001092518823697865	
5.447873881359371	0.005046521956594816	0.005984298550674823	0.0010936434311335608	
5.532288775301544	0.005005268730499954	0.005903638299762134	0.0010948125854066508	
5.618011679391243	0.004974005930405663	0.005827776874885353	0.0010960193129578692	
5.705062861266868	0.004952903413328312	0.005756667017836457	0.0010972551825869036	
5.793462902614208	0.004942235907474134	0.005690348118705651	0.0010985099768379392	
5.883232704032601	0.004942394227732782	0.005628959473206917	0.0010997712892884138	
5.974393489976511	0.004953900105725341	0.005572758687102133	0.0011010240277658542	
6.06696681377367	0.004977425476506466	0.00552214679991868	0.0011022497976137383	
6.160974562720967	0.005013817354605844	0.005477702302559781	0.0011034261312905832	
6.25643896325932	0.005064129824008058	0.005440227060739684	0.0011045255201665822	
6.353382586228693	0.005129665201443958	0.005410808326756307	0.0011055141905340089	
6.451828352204593	0.005212027169433567	0.005390902665805222	0.0011063505475185638	
6.551799536917215	0.005313189700165262	0.005382449938788095	0.0011069831865677996	
6.653319776754563	0.005435587025660728	0.005388028754493759	0.0011073483414133858	
6.756413074350862	0.005582231927000765	0.005411069434145667	0.0011073665996542805	
6.861103804261538	0.0057568724556142275	0.005456147101389131	0.0011069386750916183	
6.9674167187261515	0.0059642011779363095	0.00552938686657698	0.0011059399903176424	
7.075376953520617	0.006210136515599504	0.005639026463903063	0.0011042138248169235	
7.1850100339000935	0.006502203009782444	0.005796200949557055	0.0011015629047312593	
7.2963418806339915	0.006850046070255494	0.0060160415890635685	0.0010977397582799865	
7.40939881613446	0.007266124652774247	0.006319218606640406	0.0010924374585300353	
7.5242075706798515	0.00776662383676558	0.006734099259287831	0.0010852858424092136	
7.640795288734611	0.008372592101928592	0.007299696904475739	0.0010758672861423716	
7.759189535367103	0.009111158845227963	0.008069370359930463	0.0010637891760721507	
7.879418302766868	0.010016213609273057	0.009114110874614277	0.0010489086251020058	
8.001510016862884	0.01112656762760469	0.010519911903717663	0.0010319469406133864	
8.125493544044346	0.012476061722380577	0.012359579748852875	0.0010160302353031407	
8.251398197985628	0.014062365812389222	0.014585925625426705	0.0010100241192345229	
8.379253746576957	0.015772602090359994	0.01678702822587322	0.0010332600338543265	
8.509090418962503	0.017271216392679953	0.018059181723274514	0.0011132656391311252	
8.640938912687513	0.018003268138857182	0.017746697103409346	0.0012599012910135701	
8.774830400956196	0.017554264842602703	0.01628802350800799	0.0014348931884175255	
8.910796540002062	0.016065689998674762	0.014529624823389103	0.0015743944024034292	
9.048869476572474	0.01411405833154333	0.012937245027471749	0.001651002672166484	
9.189081855529167	0.012220347723216845	0.0116280325539675	0.0016839930337300116	
9.331466827566528	0.010604418807657827	0.010581343986203643	0.001697994023126047	
9.476058057049498	0.009289918496270293	0.0097453832597136	0.001706373914463323	
9.622889729972897	0.008234362158403058	0.009071341900668885	0.0017148226311337383	
9.771996562044086	0.007385920580883647	0.008520603529015139	0.001725596114439331	
9.923413806890872	0.00669997330384333	0.00806420122046512	0.00173956857502368	
10.0771772643966	0.0061416796488975795	0.007680706679190245	0.0017570861856960394	
10.233323289164382	0.005684712830798098	0.007354240958451991	0.0017783173091906813	
10.391888799112495	0.005309368134253628	0.007072938654846973	0.001803399610455029	
10.552911284202958	0.005000912239397668	0.006827834811208894	0.0018325049207522268	
10.716428815305356	0.004748322578717646	0.006612074462881005	0.001865871120295719	
10.882480053198018	0.00454337206968363	0.0064203529292447825	0.0019038219385396269	
11.051104257708666	0.004379980831793293	0.00624851747965142	0.001946784140815163	
11.222341296996655	0.004253766329442241	0.006093281340527047	0.0019953069626868557	
11.39623165697915	0.004161741362674818	0.005952016198521834	0.0020500869408398804	
11.572816450903245	0.00410212585108966	0.005822599977425632	0.0021120009162473217	
11.752137429066462	0.004074251791845142	0.005703303915385367	0.002182150334792575	
11.93423698868786	0.004078551737594391	0.005592707880433834	0.0022619208004434747	
12.119158183932093	0.004116630695470181	0.00548963619501202	0.002353062018671832	
12.306944736088793	0.004191430376877085	0.005393108514891689	0.0024577945766412644	
12.497641043909683	0.00430750340170869	0.005302301873299238	0.0025789507380392885	
12.691292194105861	0.004471421511337145	0.0052165210884219495	0.0027201544618447528	
12.887943972007742	0.004692338240956113	0.005135175495296204	0.002886035139446939	
13.08764287239018	0.004982687664361533	0.0050577605035785666	0.0030824333861918293	
13.290436110465315	0.005358851960770013	0.0049838428694797075	0.003316450439095437	
13.496371633045765	0.005841159961147956	0.004913048849600393	0.0035958968627819443	
13.705498129880782	0.006451231586018673	0.0048450546082198665	0.003926926289346334	
13.917865045168076	0.007201282636892322	0.00477957839956926	0.004306878654560356	
14.133522589243995	0.008063779336359081	0.004716374157948288	0.004706694091028631	
14.35252175045488	0.00891021722703414	0.004655226211860169	0.0050400041044608105	
14.574914307212275	0.00946003034454182	0.004595944901188297	0.00514753268352767	
14.800752840235097	0.009397570453524073	0.004538362924204539	0.004878601532421568	
15.030090744981337	0.008689391648742186	0.004482332277765585	0.004259050764983693	
15.262982244272472	0.007661622704064845	0.004427721682238156	0.003501778250691475	
15.499482401113475	0.006649329577848658	0.004374414404561455	0.0027963995445005525	
15.739647131711472	0.005794473491933205	0.004322306409927638	0.0022105052240763614	
15.98353321869612	0.005114772273298599	0.004271304785970227	0.001742774486370168	
16.23119832454485	0.004586812201515751	0.004221326393942627	0.0013735056686890099	
16.482701005216104	0.004181415529666421	0.004172296709781919	0.0010842865797798125	
16.738100723993853	0.003873938166382667	0.0041241488246705335	0.0008635795338680232	
16.997457865546615	0.0036459341392496084	0.004076822580098811	0.000707987474225364	
17.26083375020432	0.0034844937112161276	0.004030263816778028	0.0006206734836886543	
17.528290648456405	0.003381258811289045	0.003984423720274566	0.0006039546778114357	
17.799891795674554	0.003331665700652978	0.003939258249100759	0.0006499482870840791	
18.075701407063548	0.0033345258849243014	0.003894727633339263	0.000743059244891328	
18.35578469284383	0.0033919396257107593	0.0038507959337985534	0.0008702599328161448	
18.64020787366921	0.003509494729913863	0.0038074306532794857	0.001025396002613574	
18.929038196283646	0.0036966051160120684	0.003764602392841288	0.0012081374755140409	
19.222343949420477	0.003966487500064281	0.003722284547041014	0.0014219267457509727	
19.52019447994806	0.004334145746862829	0.003680453033024754	0.0016715013445167386	
19.822660209265607	0.004807650705293353	0.0036390860491044086	0.0019576437307307877	
20.12981264995304	0.0053620099836566145	0.0035981638590872373	0.002263993628834858	
20.441724422678867	0.005885912542444029	0.003557668599158053	0.002531972492404866	
20.75846927337004	0.006148785374855294	0.0035175841045631644	0.0026475774857323323	
21.08012209064783	0.0059467385006308346	0.003477895753725216	0.0025142525962526968	
21.406758923533914	0.005366307943762093	0.003438590327740523	0.002179918809196022	
21.738456999430788	0.004686314648652798	0.0033996558834846315	0.0017864784533906891	
22.075294742380795	0.004087254603792746	0.0033610816387857965	0.0014250816418200367	
22.417351791608088	0.003618031551815411	0.003322857868325828	0.0011206671327973483	
22.764709020347887	0.0032713501782864456	0.003284975809099313	0.0008705966247274545	
23.1174485549675	0.0030276936869299137	0.0032474275744091732	0.0006676159928016052	
23.47565379438362	0.002870011803595398	0.003210206075503356	0.0005096800404831173	
23.839409429780538	0.0027871024963552443	0.003173304950066726	0.0004067930196406889	
24.20880146463373	0.0027738426480438524	0.0031367184968767287	0.00038168536975968336	
24.583917235044	0.002830893547316617	0.00310044161601325	0.00044354497087853797	
24.964845430386426	0.0029643406259677128	0.0030644697540842237	0.0005723441312012824	
25.351676114279368	0.0031843095940504917	0.0030287988539902497	0.0007488776157391618	
25.744500745878433	0.003498846569577741	0.002993425308805409	0.0009649197253921071	
26.143412201500308	0.0038931066192026235	0.0029583459193983776	0.0012093172479805425	
26.548504796581717	0.004280522401064651	0.00292355785545909	0.0014424533474296434	
26.959874307978602	0.00446423917607472	0.0028890586196321185	0.001575255314718749	
27.377617996610834	0.00427678571349674	0.0028548460144895457	0.0015248401305228663	
27.801834630457815	0.003821710184761858	0.0028209181121037884	0.0013260421393461006	
28.232624507910387	0.003332794154063618	0.002787273226005263	0.0010812772068708794	
28.670089481484574	0.002933842507581823	0.002753909885331281	0.0008508748813988791	
29.114332981902788	0.0026483665788704968	0.0027208268109915573	0.0006506383305006693	
29.565460042548164	0.0024662283173012257	0.002688022893692466	0.00048052362927319595	
30.0235773242978	0.0023744098656262778	0.0026554971736770993	0.0003426269889343146	
30.488793140740842	0.002365803612415355	0.002623248822051344	0.00025909125201749593	
30.961217483787163	0.0024406526564893505	0.0025912771235779104	0.0002785912865366798	
31.440962049673153	0.002604732854506817	0.002559581460830669	0.00039964029381902606	
31.928140265370157	0.002860596495696343	0.002528161299610979	0.0005802021976712178	
32.42286731540228	0.0031783309948581464	0.002497016175535957	0.0007903260345884588	
32.925260169079685	0.003436894181059315	0.002466145681716096	0.0009769896915755743	
33.435437608153904	0.003436061996133567	0.002435549457446277	0.001049497815364247	
33.95352025490161	0.003139790591994234	0.0024052271778402163	0.0009710867694343129	
34.479630600643624	0.002747558059409777	0.0023751785443437597	0.0008101544605750193	
35.01389303470575	0.0024182987777936473	0.002345403276067288	0.0006359833953069072	
35.556433873828425	0.0021953929672789358	0.0023159011018819235	0.0004743422558265696	
36.107381392031996	0.002075735461588715	0.002286671753228103	0.0003300652014456695	
36.666865850944866	0.0020510237724542125	0.0022577149575888026	0.00021200677113701545	
37.23501953060145	0.002119198641074779	0.0022290304325829216	0.00017575328408990832	
37.81197676071744	0.0022822843005026097	0.002200617880637296	0.00027772926325157917	
38.397873952449665	0.002527018140473701	0.002172476984198625	0.00045107653536470695	
38.99284963064802	0.0027704949763032757	0.002144607401449039	0.0006345972016664507	
39.59704446660722	0.0028260060005464147	0.002117008762491353	0.000745445857589329	
40.21060131132589	0.0026064764690292394	0.0020896806659722	0.0007224017480067156	
40.83366522928125	0.0022832305713352107	0.0020626226761131516	0.0006091707222810496	
41.46638353272696	0.002019417712367472	0.0020358343201217835	0.0004711269762979194	
42.108905816522395	0.0018609418860465199	0.002009315085956318	0.00033505942208523007	
42.76138399350171	0.0018072905241415748	0.0019830644204190152	0.0002078519915387306	
43.42397233039088	0.0018544807867922426	0.001957081727554972	0.00011944121887153026	
44.096827484281306	0.0020003308517059287	0.0019313663673343215	0.00018613186839032338	
44.78010853966855	0.0022175144777713328	0.0019059176545971495	0.0003484591607339644	
45.47397704606499	0.0023852545728476914	0.0018807348582415655	0.0005068188516600617	
46.17859705619533	0.002320676306840307	0.0018558172006365437	0.0005708003007226562	
46.894135164783904	0.00206372953560157	0.0018311638572421976	0.0005183094666812819	
47.62076054794297	0.0018126993683315682	0.0018067739564211268	0.0004105394242113633	
48.35864500317141	0.001659451534197488	0.001782646579425439	0.0002900600273975358	
49.10796298997312	0.0016158857957947247	0.001758780760544918	0.00016890692873849252	
49.86889167110482	0.001679126319292683	0.00173517548740266	8.044963204200344e-05	
50.641610954463076	0.0018381908331727916	0.0017118297013853044	0.00017489382956339518	
51.42630353562007	0.0020222258122021748	0.0016887422981957294	0.000334181444597561	
52.22315494101898	0.002049192122822938	0.001665912128516783	0.00044157838609371525	
53.03235357183818	0.001855501799438579	0.001643337998775356	0.0004337925765722256	
53.854090748535334	0.0016268833194573356	0.0016210186719966748	0.0003510070971324037	
54.688560756081706	0.0014887749073209157	0.0015989528687393802	0.00024370521765468972	
55.53596088989733	0.0014640411012470044	0.001577139268102481	0.00012805881456015122	
56.39649150249797	0.0015493746943438648	0.0015555765087958571	5.8344892456240164e-05	
57.27035605086487	0.0017133359904020617	0.0015342631902665338	0.00018854619306705564	
58.15776114454846	0.001819699819295081	0.0015131978738733962	0.0003258808306844006	
59.05891659451753	0.001708566678068628	0.0014923790841035436	0.00036836381373434187	
59.974035462765215	0.001498428551638142	0.0014718053098239025	0.00031465839864763465	
60.90333411268367	0.0013594341081894555	0.0014514750055621814	0.00022075248793155427	
61.847032260219336	0.0013360337202879533	0.0014313865928116223	0.00011057107298696224	
62.80535302582078	0.001425050036451943	0.0014115384613544134	4.5036780354487436e-05	
63.778522987191536	0.0015744625799826502	0.00139192897059902	0.00018269501411409542	
64.76677223286032	0.0016103951449079514	0.0013725564509269772	0.00029400214904514067	
65.77033441658139	0.0014510813825914198	0.0013534192050451035	0.0002992354899756475	
66.78944681257751	0.0012837232107721273	0.0013345155093393338	0.0002304632103537515	
67.82435037163955	0.0012224428252424202	0.0013158436152267217	0.0001322682266604735	
68.87528977809474	0.001280026012820385	0.0012974017505024088	2.2899170671488836e-05	
69.94251350765792	0.0014136449505466559	0.0012791881206786566	0.00013453911588190374	
71.02627388617911	0.0014551128986053613	0.0012612009103132639	0.00024692356353872525	
72.12682714930152	0.001310013247814119	0.0012434382843249426	0.00025656185338012463	
73.24443350304374	0.0011658951546743967	0.0012258983892934408	0.00019153266381339285	
74.37935718532088	0.0011340511648239857	0.0012085793547424294	9.442595695088405e-05	
75.53186652841877	0.0012180778488145678	0.0011914792944033616	3.130882972197533e-05	
76.7022340224364	0.0013283502695413056	0.0011745963074586818	0.0001640166193157838	
77.89073637971123	0.0012723555124113804	0.001157928479762967	0.00023039254074843052	
79.09765460024283	0.0011190168001286485	0.0011414738850407445	0.00019718173507723302	
80.32327403813038	0.0010510374196148527	0.0011252305860598498	0.00011469343524034006	
81.5678844690394	0.001105754756707191	0.0011091966357793823	3.877529681962005e-06	
82.83178015871405	0.001213612168693523	0.0010933700784714225	0.0001273412030935909	
84.11525993255103	0.001177879179969099	0.0010777489508157977	0.00020193926561414555	
85.41862724625115	0.001037194717580226	0.0010623312829673348	0.00017539643122376657	
86.74219025756646	0.0009822659743697808	0.0010471150995950854	9.56069322852068e-05	
88.08626189915832	0.00104862055818681	0.0010320984208931892	1.6535324640725784e-05	
89.45115995258467	0.0011321434972517176	0.0010172792635630735	0.00013741570118966644	
90.83720712343391	0.0010496528915063094	0.0010026556417667956	0.00018085301132858236	
92.24473111762269	0.0009363224050867159	0.0009882255680514242	0.00013404772659924384	
93.67406471887617	0.0009390065709611144	0.0009739870542444231	4.3576444517335603e-05	
95.1255458674087	0.0010317871315676248	0.0009599381123200578	7.656627675518173e-05	
96.59951773982377	0.0010225091384616746	0.0009460767552369278	0.00015940421107631003	
98.09632883025184	0.0009027723927202314	0.0009324009977467764	0.0001409850604173884	
99.61633303274554	0.0008727797868726579	0.0009189088571747746	6.400380669213471e-05	
101.15988972495167	0.0009520304506700424	0.0009055983541715338	4.981465643988228e-05	
102.72736385307937	0.0009654897027145147	0.0008924675134371467	0.00014033437197919445	
104.31912601818526	0.0008544131410045537	0.0008795143644175814	0.0001314587606522469	
105.93555256379533	0.0008254697027121072	0.0008667369419738032	5.849036624846004e-05	
107.57702566488457	0.0009019071154342967	0.0008541332870240215	5.4050395817415735e-05	
109.24393341823551	0.0008943247032283278	0.0008417014471594919	0.00013241483695979446	
110.93666993419627	0.0007928679424230345	0.0008294394772343234	0.00011110402649703163	
112.65563542986153	0.0007951929181687307	0.0008173454399297608	3.295276771465313e-05	
114.40123632369622	0.0008668446161519914	0.0008054174062934513	8.069869463532088e-05	
116.17388533162597	0.0008056136162137305	0.0007936534562541801	0.00012396667089536442	
117.9740015646163	0.0007387774504658365	0.000782051679112618	7.618342348115242e-05	
119.802010627764	0.0007909879679862625	0.0007706101740086054	2.8204569415788615e-05	
121.65834472092367	0.0008047332748452981	0.0007593270503655147	0.00010913193584223016	
123.54344274089367	0.000715131855451945	0.0007482004283122457	9.547570295736325e-05	
125.45775038518534	0.0007267440899562525	0.0007372284390834086	2.354625970892607e-05	
127.40172025740017	0.0007766908248408046	0.0007264092253982526	8.610156743860833e-05	
129.3758119742398	0.0006974208491134188	0.0007157409418188994	9.947731832677829e-05	
131.3804922741741	0.0006825196415590006	0.0007052217550884536	3.64922085755287e-05	
133.41623512779302	0.0007391713054570199	0.0006948498444495387	7.030308262533982e-05	
135.48352184986857	0.0006728353433466175	0.0006846234019438292	9.587518013370586e-05	
137.58284121315285	0.0006508958739423795	0.0006745406326931315	3.842120911384554e-05	
139.71468956393986	0.0007042209719734612	0.0006645997551625666	6.617657761771453e-05	
141.879570939417	0.0006396137043907627	0.0006547990014064092	8.866374221314808e-05	
144.07799718683648	0.0006283170770319397	0.0006451366172971127	3.072148768454182e-05	
146.31048808453184	0.0006708380731423225	0.0006356108627380767	7.152403189521345e-05	
148.57757146481032	0.0006017224597689429	0.0006262200118606682	7.717780111543419e-05	
150.87978333874923	0.0006161681803766115	0.0006169623532060366	2.1345092333092804e-05	
153.2176680229263	0.0006292122381256416	0.0006078361898922166	7.927106551000236e-05	
155.5917782681133	0.0005693169215502786	0.000598839839767046	5.777234240499783e-05	
158.00267538996428	0.0006112740824150444	0.000589971635547381	3.80798829717396e-05	
160.45092940172842	0.0005744137157412773	0.0005812299249451027	7.727925058867415e-05	
162.9371191490193	0.0005580106885158019	0.0005726130707803947	2.905274711230328e-05	
165.46183244667284	0.0005868021499425799	0.0005641194510827549	6.60916829745482e-05	
168.02566621772516	0.0005293144930930873	0.0005557474591802065	5.56617895445172e-05	
170.6292266345446	0.0005657440141639286	0.0005474955037771513	3.659117958216758e-05	
173.27312926215015	0.0005267036130851373	0.0005393620090213103	6.805478299148268e-05	
175.9579992037507	0.0005276922097834304	0.0005313454145601706	2.2075823886632275e-05	
178.68447124853947	0.0005302387051832703	0.0005234441755873656	6.63929642925183e-05	
181.45319002177868	0.0004971469349128842	0.0005156567628793879	3.4080244053178775e-05	
184.2648101372089	0.0005252022971534799	0.0005079816628230391	5.6076873469751446e-05	
187.11999635182175	0.00047767681559441754	0.000500417377433993	4.49209916503384e-05	
190.019423723029	0.000510671953122205	0.0004929624243668581	4.417263628022695e-05	
192.9637777682679	0.0004643710251996106	0.00048561533691709964	5.031190802375914e-05	
195.95375462707955	0.000492635479965373	0.0004783746640151762	3.546253765396628e-05	
198.99006122569847	0.00045257045230675185	0.00047123897021323746	5.1688781025571295e-05	
202.0734154441926	0.00047561598401495197	0.00046420683566471824	3.1175772935011126e-05	
205.20454628619316	0.000439909747856732	0.00045727685609715134	5.049156197175384e-05	
208.38419405125447	0.0004610937856869604	0.00045044764277851984	3.070634698716126e-05	
211.6131105098844	0.00042602519138816754	0.00044371782247744584	4.73514578121205e-05	
214.892059081287	0.0004484865741122379	0.00043708603741752177	3.3513511070934077e-05	
218.22181501385919	0.0004121035551487724	0.0004305509452260628	4.203758009358504e-05	
221.60316556848443	0.0004354312564542895	0.00042411121887756073	3.89734018103723e-05	
225.03691020466627	0.00040076340109402664	0.00041776554663210824	3.393551056402274e-05	
228.5238607695462	0.00041810709385564756	0.000411512631969053	4.47839795180544e-05	
232.06484168985054	0.0003952175440737901	0.0004053511935161312	2.3873349855619596e-05	
235.66069016681035	0.00039490469958517816	0.0003992799649743246	4.6546068027158814e-05	
239.3122563741041	0.00039523609947471556	0.0003932976950386726	2.1642772953096277e-05	
243.0204036588648	0.0003725997353217392	0.00038740314731526706	4.015167411519372e-05	
246.78600874580337	0.00038955086959159205	0.00038159510023464923	3.472841177851669e-05	
250.60996194449422	0.0003637277452378734	0.000375872346961815	2.5673588708728877e-05	
254.4931673598731	0.0003659115967871556	0.0003702336953030343	4.2132614502483934e-05	
258.43654310599635	0.0003681499742631105	0.0003646779676096806	2.2768836409640705e-05	
262.4410215231124	0.00034464976723443087	0.0003592040006792544	3.192340003465269e-05	
266.507549398097	0.0003549016113567738	0.00035381064565378535	3.832641684857084e-05	
270.63708818830384	0.0003481361825731517	0.00034849676791578885	1.963060231992071e-05	
274.8306142488838	0.00032956930840886034	0.0003432612469819389	3.18339371430756e-05	
279.08911906362675	0.00033854934177295965	0.0003381029763946256	3.619679245514127e-05	
283.4136094793798	0.00033401187574105655	0.0003330208636115464	2.009834733471904e-05	
287.80510794409827	0.0003154835225044325	0.00032801382989348465	2.7024793798775634e-05	
292.26465274858515	0.0003180409562356333	0.000323080810190414	3.534012060303416e-05	
296.7932982719762	0.0003222487464755162	0.00031822075302607306	2.569466557173562e-05	
301.3921152310292	0.00030711519487050526	0.0003134326203811326	1.8892118266215663e-05	
306.0621909332746	0.00029704419066634594	0.00030871538757509223	2.9393005109147773e-05	
310.80462953409153	0.0003014407652964468	0.0003040680431470181	3.2425831066871064e-05	
315.6205522977641	0.00030254040846229525	0.00029948958873524475	2.386970203799951e-05	
320.5110978625849	0.00029081568862051514	0.0002949790389561515	1.7429941914340926e-05	
325.47742251006514	0.0002797729000865205	0.0002905354212821168	2.4015364597686965e-05	
330.52070043831674	0.00027795267252939105	0.00028615777591875513	2.9606456590363216e-05	
335.6421240396705	0.0002808273897286182	0.00028184515568153344	2.8748517407301225e-05	
340.8429041825955	0.00027971026185718005	0.0002775966258718637	2.25913008982199e-05	
346.1242704979875	0.0002721444467338721	0.0002734112641527528	1.696391734614859e-05	
351.4874716698928	0.0002627196739327683	0.0002692881604241054	1.76152717310963e-05	
356.9337757307372	0.00025571294256329657	0.0002652264166977526	2.1633795763763062e-05	
362.46447036112943	0.000252045973454374	0.00026122514697229075	2.48806463800875e-05	
368.08086319431027	0.0002505640370062399	0.00025728347710779676	2.6277471722748465e-05	
373.7842821253185	0.00024966089866841547	0.00025340054470050126	2.599676129170068e-05	
379.57607562494815	0.00024821003203756234	0.00024957549895747634	2.4619744741734268e-05	
385.45761305857025	0.00024582674747509217	0.00024580750057140796	2.28000718109414e-05	
391.43028500989345	0.00024266397815623817	0.00024209572159551392	2.105716953138877e-05	
397.49550360974456	0.00023906993058161048	0.00023843934531866162	1.9687340260922014e-05	
403.6547028699399	0.00023535100775104846	0.00023483756614074605	1.8791830823093784e-05	
409.9093390223323	0.0002316822249327606	0.0002312895894483743	1.836552979791042e-05	
416.26089086311043	0.00022809943401339014	0.0002277946314909135	1.8375075789540198e-05	
422.71086010243414	0.00022451220921251627	0.0002243519192569401	1.8782022171282108e-05	
429.2607717194863	0.00022072216505809975	0.0002209606903511445	1.9505408624250614e-05	
435.91217432302693	0.0002164777936596377	0.00021762019287172672	2.035217460222028e-05	
442.6666405175339	0.00021162045524015683	0.00021432968528832565	2.097124520926863e-05	
449.52576727501685	0.00020632876238936015	0.00021108843632051827	2.0892685684831037e-05	
456.4911763125926	0.0002013174629902366	0.00020789572481692673	1.9681262826058802e-05	
463.56451447591087	0.0001977045818599256	0.00020475083963496308	1.7212095488933696e-05	
470.74745412852144	0.0001963109843947566	0.0002016530795212478	1.4229150212312658e-05	
478.04169354727435	0.00019642341762407924	0.000198601752992726	1.3239128459763155e-05	
485.4489573238469	0.0001950688892082053	0.00019559617821851606	1.5903225751094633e-05	
492.97099677249224	0.00018981277239946912	0.00019263568290251075	1.8523088516917576e-05	
500.60959034410683	0.00018359903321126574	0.00018971960416675734	1.7473618913945664e-05	
508.36654404671106	0.0001817169951831281	0.00018684728843564318	1.3492292520180224e-05	
516.2436918724502	0.00018281638767775682	0.00018401809132089931	1.327583813040841e-05	
524.242896231207	0.00017881031940738726	0.00018123137750745283	1.7080124251766535e-05	
532.3660483909357	0.00017252499784691668	0.00017848652064013677	1.5641029527288778e-05	
540.6150689248177	0.00017294014908522152	0.00017578290321128114	1.187212916643035e-05	
548.9919081653474	0.00017147603612600924	0.0001731199164491974	1.560703384613969e-05	
557.4985466654523	0.00016485578020454547	0.00017049696020757135	1.4884768215285878e-05	
566.1369956667598	0.00016593217761334765	0.00016791344285577983	1.1658139377863e-05	
574.909297575119	0.00016210479104942143	0.00016536878117014034	1.566154806584793e-05	
583.8175264434902	0.00015851344511843172	0.00016286240022610662	1.183830631840475e-05	
592.8637884623186	0.00015882187822502852	0.00016039373329142012	1.4136647957450981e-05	
602.0502224575035	0.0001529592367512411	0.00015796222172022553	1.2635639181870915e-05	
611.379000396087	0.00015427950466759648	0.00015556731484815933	1.3064399809173897e-05	
620.8523278997751	0.00014834783461248924	0.00015320846988841797	1.2342975155363022e-05	
630.4724447664181	0.00014935403339593923	0.00015088515182881253	1.3068452867430674e-05	
640.2416254995708	0.00014445817524611672	0.0001485968333298138	1.1076329682177981e-05	
650.1621798462554	0.00014359137345119614	0.00014634299462359585	1.3548218148156143e-05	
660.2364533430635	0.00014191412378684862	0.0001441231234140773	1.0127287083190114e-05	
670.4668278707137	0.00013744329943430816	0.00014193671477796818	1.2397395166592172e-05	
680.8557222172046	0.0001380840669162104	0.00013978327106682067	1.2186918755470096e-05	
691.4055926496942	0.00013513108458489804	0.00013766230181008987	9.68027116040041e-06	
702.1189334952396	0.00013126050226921384	0.00013557332361920142	1.1498859644501837e-05	
712.9982777305363	0.00013091041017912524	0.00013351586009263065	1.2212228813860992e-05	
724.0461975807946	0.00013009579490840044	0.00013148944172198965	1.0328558564860011e-05	
735.2653051278958	0.00012689014530632708	0.00012949360579912557	9.194983021744648e-06	
746.6582529279726	0.00012367741264319038	0.00012752789632422526	1.0082123659060045e-05	
758.2277346385576	0.0001217854669338703	0.00012559186391492827	1.106186848295112e-05	
769.9764856554507	0.00012068781099338203	0.00012368506571644423	1.1275706090029119e-05	
781.9072837594538	0.00011959539122914284	0.00012180706531267269	1.0916808304200918e-05	
794.0229497731273	0.00011820082968612011	0.00011995743263832297	1.0387985123169883e-05	
806.3263482277227	0.00011656105106266263	0.00011813574389203023	9.956963759221548e-06	
818.82038804045	0.00011480338402926552	0.0001163415814504657	9.721629929792752e-06	
831.5080232022387	0.00011297578498241086	0.00011457453378343506	9.687464976676044e-06	
844.3922534761538	0.0001110247544258249	0.00011283419536996287	9.806045084898269e-06	
857.4761251066391	0.00010885913933456446	0.00011112016661535611	9.935134126053851e-06	
870.7627315397452	0.00010653180288485531	0.0001094320537692453	9.797503490631773e-06	
884.2552141545192	0.00010446901488575923	0.00010776946884459483	9.102260409826805e-06	
897.9567630057271	0.00010330557664382518	0.00010613202953767915	8.006804605838803e-06	
911.8706175780853	0.00010282297153162282	0.00010451935914901869	7.743288197893857e-06	
926.0000675521785	0.00010123392567258935	0.00010293108650526956	8.829676150512138e-06	
940.3484535822448	9.841036369887195e-05	0.00010136684588206069	8.826684613995072e-06	
954.9191680860141	9.747712977145925e-05	9.982627692777356e-05	7.360641965764784e-06	
969.715656046784	9.677279719412584e-05	9.830902458825611e-05	8.22399682893826e-06	
984.7414158279239	9.389738719760209e-05	9.681473903246554e-05	8.164909616844417e-06	
1000.0	9.378955567155553e-05	9.534307557903337e-05	7.19017314754994e-06	


==> data/fig_delay_tfirka_bode_06.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005366760567199166	5.7630125873728726e-05	
0.10154950161807173	0.005424263851159186	0.00536702346028385	5.7630594984659735e-05	
0.10312301278878754	0.005424523276890389	0.005367294583582358	5.7631078773865914e-05	
0.10472090554055413	0.005424790826154535	0.0053675741953984	5.763157770151177e-05	
0.10634355766636439	0.005425066754025711	0.005367862562183529	5.7632092242262914e-05	
0.10799135281311975	0.005425351323631497	0.005368159958796775	5.763262288572985e-05	
0.1096646805723366	0.005425644806410056	0.00536846666877272	5.7633170136924265e-05	
0.11136393657225817	0.005425947482375599	0.005368782984598254	5.7633734516775265e-05	
0.11308952257139368	0.0054262596403925395	0.00536910920799838	5.76343165626265e-05	
0.11484184655350702	0.0054265815784585855	0.005369445650231338	5.763491682875813e-05	
0.11662132282407707	0.005426913603997136	0.005369792632393378	5.76355358869063e-05	
0.11842837210825283	0.005427256034159231	0.0053701504857334515	5.763617432686044e-05	
0.12026342165032622	0.005427609196135441	0.005370519551978271	5.7636832757009247e-05	
0.12212690531474645	0.0054279734274780105	0.005370900183668032	5.763751180491629e-05	
0.12401926368869937	0.005428349076433596	0.005371292744503075	5.76382121179746e-05	
0.12594094418627644	0.005428736502287014	0.005371697609702067	5.7638934364008256e-05	
0.12789240115425762	0.005429136075716311	0.0053721151663718835	5.763967923195247e-05	
0.12987409597953362	0.005429548179159614	0.005372545813889788	5.764044743248251e-05	
0.13188649719819254	0.005429973207194128	0.00537298996429817	5.764123969874181e-05	
0.13393008060629666	0.005430411566927731	0.005373448042712369	5.764205678706344e-05	
0.13600532937237603	0.005430863678403595	0.005373920487742026	5.764289947772087e-05	
0.13811273415166478	0.005431329975018294	0.005374407751926501	5.764376857563159e-05	
0.14025279320210793	0.005431810903953884	0.005374910302184643	5.764466491123013e-05	
0.1424260125021654	0.005432306926624429	0.005375428620279665	5.764558934124046e-05	
0.1446329058704415	0.005432818519137507	0.005375963203299524	5.764654274953777e-05	
0.14687399508716817	0.005433346172771236	0.005376514564153397	5.76475260479845e-05	
0.14914981001757044	0.005433890394467337	0.00537708323208473	5.764854017739978e-05	
0.15146088873714358	0.0054344517073408516	0.005377669753201644	5.764958610843294e-05	
0.1538077776588715	0.005435030651207098	0.005378274691025153	5.765066484252841e-05	
0.15619103166241588	0.005435627783126487	0.005378898627055841	5.765177741296284e-05	
0.15861121422530794	0.0054362436779678445	0.005379542161359808	5.7652924885830916e-05	
0.16106889755617235	0.005436878928990934	0.005380205913174417	5.7654108361122654e-05	
0.16356466273001555	0.0054375341484488495	0.005380890521534648	5.765532897382156e-05	
0.1660990998256107	0.005438209968211049	0.005381596645920808	5.765658789502538e-05	
0.16867280806501112	0.005438907040407755	0.005382324966928345	5.76578863331404e-05	
0.1712863959552255	0.005439626038096534	0.005383076186960615	5.765922553506519e-05	
0.17394048143208848	0.005440367655951882	0.005383851030945435	5.766060678745809e-05	
0.17663569200636045	0.005441132610978662	0.0053846502470762826	5.766203141804345e-05	
0.17937266491209122	0.005441921643250303	0.0053854746075791245	5.766350079692331e-05	
0.18215204725728248	0.005442735516672695	0.005386324909505768	5.766501633797253e-05	
0.18497449617688488	0.005443575019774745	0.005387201975554756	5.766657950026923e-05	
0.18784067898816573	0.005444440966526612	0.005388106654920855	5.7668191789582395e-05	
0.1907512733484843	0.005445334197186709	0.005389039824174226	5.766985475988722e-05	
0.19370696741551147	0.005446255579178514	0.005390002388170396	5.7671570014947736e-05	
0.1967084600099325	0.005447206007998417	0.005390995280992198	5.7673339209961635e-05	
0.19975646078067044	0.005448186408155774	0.005392019466924965	5.7675164053251885e-05	
0.20285169037266976	0.0054491977341464114	0.0053930759414662095	5.7677046308005834e-05	
0.2059948805972802	0.005450240971460936	0.00539416573237114	5.7678987794112543e-05	
0.20918677460527996	0.005451317137629182	0.005395289900735491	5.768099038999891e-05	
0.21242812706258082	0.0054524272833022715	0.005396449542116994	5.7683056034615245e-05	
0.215719704328655	0.005453572493373758	0.005397645787697186	5.768518672939253e-05	
0.21906228463772706	0.0054547538881414455	0.005398879805484984	5.7687384540380114e-05	
0.22245665828277353	0.005455972624511519	0.005400152801563902	5.7689651600332775e-05	
0.22590362780237347	0.005457229897246689	0.005401466021384438	5.7691990110985956e-05	
0.22940400817045398	0.005458526940260196	0.0054028207511036775	5.769440234534411e-05	
0.23295862698897662	0.005459865027957506	0.005404218318973859	5.769689065006918e-05	
0.2365683246836085	0.005461245476627704	0.005405660096782061	5.769945744794748e-05	
0.2402339547024262	0.0054626696458866635	0.005407147501342972	5.770210524047136e-05	
0.243956383717698	0.005464138940174127	0.005408681996047093	5.770483661046256e-05	
0.24773649183079302	0.005465654810306995	0.005410265092466525	5.770765422485438e-05	
0.2515751727802653	0.005467218755091224	0.005411898352020949	5.771056083752047e-05	
0.2554733341531623	0.005468832322994797	0.0054135833877061905	5.7713559292217345e-05	
0.2594318975996074	0.005470497113884431	0.005415321865888044	5.771665252569609e-05	
0.26345179905070754	0.005472214780828768	0.005417115508164356	5.771984357079059e-05	
0.2675339889398373	0.005473987031970941	0.0054189660932979465	5.772313555979602e-05	
0.27167943242735193	0.005475815632473577	0.005420875459223856	5.7726531727806245e-05	
0.2758891096287819	0.005477702406539429	0.005422845505133826	5.7730035416305953e-05	
0.28016401584656353	0.005479649239510991	0.005424878193641646	5.7733650076800094e-05	
0.2845051618053608	0.0054816580800526905	0.005426975553032839	5.773737927465299e-05	
0.28891357389103245	0.005483730942419305	0.005429139679602496	5.774122669301974e-05	
0.2933902943933029	0.005485869908814605	0.005431372740085239	5.774519613694482e-05	
0.29793638175219256	0.005488077131844315	0.005433676974181437	5.774929153762354e-05	
0.30255291080826724	0.005490354837067749	0.005436054697184129	5.775351695683534e-05	
0.30724097305676445	0.00549270532565273	0.005438508302711297	5.775787659150933e-05	
0.31200167690565833	0.00549513097713862	0.00544104026554831	5.776237477848592e-05	
0.3168361479377224	0.0054976342523125705	0.005443653144605735	5.776701599951944e-05	
0.3217455291766536	0.005500217696204384	0.005446349585998014	5.7771804886334455e-05	
0.32673098135731937	0.005502883941205672	0.0054491323262485306	5.777674622608072e-05	
0.33179368320019265	0.005505635710319319	0.005452004195627439	5.778184496679546e-05	
0.33693483169003946	0.0055084758205456216	0.005454968121628377	5.778710622322018e-05	
0.3421556423589239	0.005511407186411764	0.005458027132590877	5.779253528283461e-05	
0.3474573495735992	0.005514432823651802	0.005461184361475807	5.779813761206949e-05	
0.35284120682735126	0.005517555853044597	0.005464443049801124	5.7803918862840174e-05	
0.3583084870363649	0.005520779504417698	0.005467806551746139	5.7809884879293376e-05	
0.3638604828406817	0.005524107120825563	0.005471278338432635	5.781604170489127e-05	
0.3694985069098218	0.0055275421629110465	0.005474862002391927	5.782239558969456e-05	
0.37522389225314035	0.00553108821345963	0.005478561262227182	5.782895299806832e-05	
0.3810379925349945	0.00553474898215636	0.0054823799674812495	5.783572061659277e-05	
0.3869421823947922	0.005538528310556225	0.005486322103720566	5.784270536241156e-05	
0.39293785777200174	0.005542430177279159	0.005490391797846488	5.78499143918518e-05	
0.39902643623619527	0.005546458703441729	0.005494593323646122	5.7857355109446614e-05	
0.4052093573222091	0.005550618158338223	0.005498931107595348	5.7865035177361094e-05	
0.41148808287049476	0.005554912965384682	0.0055034097349276855	5.787296252520238e-05	
0.41786409737274555	0.005559347708340252	0.0055080339559833835	5.788114536026141e-05	
0.4243389083228771	0.005563927137821221	0.005512808692854108	5.7889592178218924e-05	
0.43091404657344795	0.005568656178124012	0.005517739046339531	5.7898311774327804e-05	
0.4375910666976019	0.005573539934374531	0.005522830303233299	5.790731325507878e-05	
0.4443715473566186	0.0055785837000223645	0.005528087943956821	5.791660605039698e-05	
0.45125709167315986	0.005583792964699582	0.005533517650560653	5.79261999263971e-05	
0.4582493276102989	0.0055891734224651915	0.005539125315114618	5.7936104998730646e-05	
0.4653499083564233	0.005594730980457723	0.005544917048509015	5.794633174654959e-05	
0.4725605127161014	0.005600471767979969	0.005550899189691088	5.7956891027087215e-05	
0.4798828455070056	0.0056064021460414904	0.00555707831536223	5.796779409098967e-05	
0.4873186379629853	0.005612528717386358	0.00556346125016348	5.797905259831299e-05	
0.49486964814338685	0.005618858337035425	0.00557005507737853	5.799067863531056e-05	
0.5025376613487146	0.005625398123374565	0.005576867150185669	5.80026847320549e-05	
0.5103244905427329	0.00563215546982249	0.005583905103492279	5.8015083880850866e-05	
0.5182319767811088	0.00563913805711419	0.005591176866387784	5.802788955567312e-05	
0.5262619896466971	0.0056463538662386605	0.005598690675253817	5.804111573241324e-05	
0.5344164276915693	0.005653811192072347	0.0056064550875728186	5.805477691028471e-05	
0.5426972188858914	0.005661518657752862	0.005614478996479663	5.806888813421215e-05	
0.5511063210737586	0.005669485229840789	0.0056227716461039355	5.80834650184477e-05	
0.559645722436092	0.005677720234320972	0.005631342647754297	5.809852377131007e-05	
0.5683174419607084	0.005686233373498613	0.005640201996999963	5.8114081221331974e-05	
0.5771235299196736	0.0056950347438497065	0.005649360091708892	5.813015484465216e-05	
0.5860660683540517	0.005704134854889907	0.005658827751106467	5.814676279398986e-05	
0.595147171566167	0.0057135446491309895	0.0056686162359237255	5.816392392909014e-05	
0.604368986619493	0.005723275523199402	0.005678737269709472	5.8181657848853595e-05	
0.6137336938462858	0.005733339350197404	0.00568920306138652	5.819998492527548e-05	
0.6232435073630855	0.005743748503393699	0.005700026329138733	5.821892633916208e-05	
0.6329006755942035	0.005754515881337529	0.005711220325722616	5.8238504117944024e-05	
0.6427074818033226	0.005765654934497825	0.005722798865304649	5.82587411756171e-05	
0.6526662446333333	0.005777179693537498	0.005734776351934297	5.827966135495008e-05	
0.6627793186545348	0.00578910479934205	0.005747167809771308	5.830128947214339e-05	
0.6730490949213316	0.0058014455349317574	0.005759988915196355	5.83236513641279e-05	
0.6834780015375548	0.0058142178593977335	0.005773256030944711	5.834677393866796e-05	
0.6940685042305437	0.005827438444014166	0.005786986242414923	5.837068522743735e-05	
0.7048231069341222	0.005841124710692367	0.005801197396317461	5.839541444238465e-05	
0.7157443523806098	0.005855294872956756	0.005815908141842946	5.842099203548009e-05	
0.7268348227020044	0.005869967979638942	0.005831137974545451	5.844744976225358e-05	
0.7380971400404808	0.005885163961503703	0.005846907283153962	5.847482074927673e-05	
0.7495339671683494	0.005900903681040034	0.005863237399544333	5.850313956600842e-05	
0.7611480081176202	0.005917208985671906	0.005880150652125608	5.853244230116661e-05	
0.7729420088193235	0.005934102764666989	0.005897670422917839	5.8562766644227396e-05	
0.784918757752735	0.005951609010047733	0.005915821208624922	5.859415197220558e-05	
0.7970810866046624	0.0059697528818381754	0.0059346286860344575	5.862663944227517e-05	
0.8094318709389453	0.005988560778011821	0.0059541197821088	5.86602720907453e-05	
0.8219740308763326	0.006008060409541536	0.005974322749166769	5.869509493869817e-05	
0.8347105317848907	0.006028280880991827	0.005995267245594739	5.873115510514052e-05	
0.847644384981113	0.006049252777137794	0.006016984422569704	5.876850192800573e-05	
0.8607786484418896	0.0060710082561438485	0.006039507017325348	5.880718709393756e-05	
0.8741164275275125	0.0060935811498897315	0.006062869453546528	5.884726477737502e-05	
0.8876608757158821	0.006117007072092104	0.006087107949537928	5.888879178989571e-05	
0.9014151953480897	0.006141323534937894	0.006112260634880356	5.893182774074291e-05	
0.9153826383855528	0.006166570075021448	0.00613836767636362	5.897643520940767e-05	
0.9295665071788846	0.00619278838946273	0.006165471414069764	5.9022679931499814e-05	
0.9439701552486742	0.006220022483179214	0.006193616508575492	5.9070630999035936e-05	
0.9585969880783669	0.006248318828391424	0.006222850100349272	5.912036107652794e-05	
0.9734504639194281	0.006277726537562866	0.006253221982538753	5.9171946634449105e-05	
0.9885340946089864	0.006308297551111077	0.006284784788480009	5.9225468201538096e-05	
1.0038514464001433	0.006340086841380235	0.006317594195412075	5.9281010638047454e-05	
1.01940614080515	0.006373152634539353	0.006351709146054006	5.9338663431789e-05	
1.0352018554516484	0.006407556652266856	0.006387192089896511	5.939852101943658e-05	
1.051242324952181	0.006443364375305372	0.006424109246282734	5.946068313543949e-05	
1.0675313417871697	0.006480645331224222	0.006462530891604312	5.952525519180616e-05	
1.0840727572015847	0.006519473409015627	0.006502531673226424	5.959234869142494e-05	
1.1008704821154982	0.006559927203479906	0.0065441909530819554	5.966208167912574e-05	
1.117928488048752	0.006602090392731022	0.0065875931842495515	5.973457923413272e-05	
1.1352508080599522	0.006646052152584438	0.006632828324257322	5.9809974008709864e-05	
1.1528415377000134	0.006691907612083157	0.0066799922893451755	5.9888406817932795e-05	
1.1707048359804781	0.006739758354985492	0.006729187454482087	5.997002728685084e-05	
1.1888449263568397	0.006789712972692065	0.006780523204584062	6.005499456119839e-05	
1.2072660977271032	0.006841887674844229	0.006834116543127614	6.014347808942806e-05	
1.225972705445816	0.006896406964699318	0.006890092765219795	6.0235658484636415e-05	
1.2449691723538168	0.00695340438740056	0.006948586203190218	6.0331728475899946e-05	
1.2642599898239333	0.007013023360435986	0.007009741053937259	6.043189396035938e-05	
1.2838497188228888	0.007075418096951618	0.007073712298619289	6.053637516863195e-05	
1.3037429909896587	0.00714075463418496	0.00714066672686831	6.06454079581889e-05	
1.3239445097305402	0.00720921198115948	0.007210784079559865	6.0759245251511494e-05	
1.3444590513311867	0.007280983401981287	0.007284258326352565	6.087815863802951e-05	
1.3652914660858761	0.0073562778536698185	0.007361299096773806	6.100244016268839e-05	
1.386446679444272	0.007435321600512311	0.007442133286654284	6.113240432628648e-05	
1.4079296931759626	0.007518360030552233	0.007527006865292986	6.126839032801543e-05	
1.4297455865530366	0.007605659704120427	0.007616186912983838	6.141076458489829e-05	
1.451899517550985	0.007697510669437721	0.007709963923592017	6.155992356851185e-05	
1.4743967240682132	0.007794229086434819	0.007808654412908019	6.17162970068483e-05	
1.4972425251644468	0.007896160207267607	0.007912603880742195	6.188035150686201e-05	
1.5204423223183279	0.008003681770824472	0.008022190183418985	6.205259466321599e-05	
1.5440016007044985	0.00811720787916419	0.008137827383817494	6.223357973058446e-05	
1.5679259304904682	0.008237193436711258	0.008259970158798143	6.242391095088304e-05	
1.5922209681535842	0.00836413924870089	0.008389118859271684	6.2624249644046e-05	
1.6168924578184014	0.008498597894477392	0.008525825336960405	6.283532119112578e-05	
1.6419462326147771	0.008641180514654628	0.00867069967489885	6.305792306413433e-05	
1.667388216057011	0.008792564679921833	0.008824417986969578	6.329293408663315e-05	
1.6932244234443516	0.008953503544794059	0.008987731486604776	6.354132514671182e-05	
1.7194609632832076	0.009124836533620511	0.00916147706791194	6.380417162854899e-05	
1.7461040387313935	0.009307501860930205	0.009346589696088436	6.408266788446093e-05	
1.7731599490647525	0.009502551256616804	0.009544116970889142	6.437814413646124e-05	
1.8006350911665105	0.009711167352294157	0.009755236310728096	6.469208627927108e-05	
1.828535961039703	0.009934684293243238	0.009981275310414381	6.502615915846669e-05	
1.8568691553430368	0.010174612277010128	0.010223735958598042	6.53822340203417e-05	
1.885641372950552	0.010432666893049362	0.010484323569564476	6.576242098198798e-05	
1.9148594165354507	0.010710804358373677	0.010764981498155269	6.6169107550641e-05	
1.9445301941784663	0.01101126402552807	0.011067932979269349	6.66050044391314e-05	
1.974660721001155	0.011336619898646346	0.011395731781065422	6.707320017643115e-05	
2.0052581208244957	0.011689843352576581	0.011751323804222155	6.757722629663923e-05	
2.036329627853186	0.01207437983556667	0.012138122323380187	6.812113518826048e-05	
2.067882588386045	0.012494243078490777	0.012560100279898604	6.870959295473106e-05	
2.0999244625529108	0.01295413126514537	0.013021903926884718	6.934798978795698e-05	
2.132462826078452	0.013459570764168679	0.01352899322065672	7.004257019814524e-05	
2.1655053720733157	0.014017094383234806	0.014087815644412515	7.080058461039869e-05	
2.199059912853022	0.01463446261140224	0.014706021570523054	7.163046160727418e-05	
2.2331343817850464	0.015320937736450909	0.015392730594493897	7.25419950792024e-05	
2.267736835164523	0.016087621476553262	0.016158858946268652	7.35465300389917e-05	
2.302875454119006	0.01694786550384721	0.017017516824905203	7.465710963156789e-05	
2.3385585465427567	0.01791775800621537	0.017984478524034116	7.588850371683089e-05	
2.3747945490609914	0.019016671911604395	0.019078711593453975	7.725695634237711e-05	
2.411592029024571	0.020267818294491997	0.02032291162420199	7.877932638910673e-05	
2.4489596865355954	0.021698654295842508	0.02174390101609944	8.047097690086826e-05	
2.4869063565043885	0.02334079306620182	0.023372561820452206	8.23411511873605e-05	
2.5254410107383527	0.025228646615432605	0.025242584955552226	8.438340576670905e-05	
2.564572760063192	0.0273952140688017	0.027386555106265	8.655657998049287e-05	
2.604310856476998	0.029861959535306532	0.02982650768915689	8.874851412479155e-05	
2.6446646953377266	0.03261758807070385	0.032554010270458886	9.071139847418837e-05	
2.6856438175845567	0.035579197637971204	0.03549319015585645	9.196097582260044e-05	
2.727257911993673	0.03853506560646704	0.03844441092291802	9.166295438161628e-05	
2.769516817469004	0.04109526684059574	0.04103002693687182	8.862261772544865e-05	
2.812430525368455	0.04272797271769445	0.04271564142589741	8.161232745818708e-05	
2.8560091818661824	0.042963205670601384	0.043001840159308746	7.013896131252004e-05	
2.9002630903514777	0.04167569327967353	0.041729329153900575	5.5137679386333585e-05	
2.945202713864811	0.039171058633701454	0.039205399578866706	3.8768480620599206e-05	
2.9908386775716385	0.035984158760001946	0.03599490243690795	2.3369206270206522e-05	
3.0371817712745264	0.032614448087501836	0.032615864229457385	1.0699951642384753e-05	
3.0842429519642045	0.029391713879038165	0.02939589284576278	5.155153332750407e-06	
3.1320333464101533	0.026475642534881955	0.026486311211940672	1.0959119456208781e-05	
3.180564253791325	0.023912190859039395	0.02392773767601552	1.7138576136311525e-05	
3.2298471483676323	0.021688506698900815	0.021705641754221423	2.223664016121507e-05	
3.2798936821928324	0.01976801912079391	0.01978367281415619	2.6408622046206467e-05	
3.3307156878694446	0.018108489083498682	0.01812040660433338	2.986614486386797e-05	
3.3823251813463506	0.016669901035344034	0.016676651373982554	3.277858182364496e-05	
3.43473436475976	0.015417242296182845	0.015418046845992838	3.527243446922607e-05	
3.487955629318178	0.01432098273965856	0.014315528870425262	3.744131665837559e-05	
3.542001558232087	0.013356638872922814	0.013344928894988745	3.935502825695766e-05	
3.5968849296890193	0.012504052653552465	0.012486294418744362	4.106631321732736e-05	
3.6526187198747286	0.011746651018450299	0.01172318299682918	4.261564449251938e-05	
3.7092161060411786	0.011070785086451663	0.011042026729988209	4.4034574803354964e-05	
3.7666904696220658	0.010465175148875318	0.010431594778947475	4.534809200541157e-05	
3.8250553993966134	0.009920458059374396	0.009882552531627257	4.6576291495790094e-05	
3.884324694702404	0.009428823443963215	0.009387105579738859	4.7735578951554906e-05	
3.9445123686979775	0.008983723175487181	0.008938714241051448	4.883954734709997e-05	
4.005632651675993	0.00857963977541511	0.008531865193025906	4.989962556094111e-05	
4.067699994427721	0.00821190161694516	0.00816188870314212	5.092556486849883e-05	
4.130729071659682	0.007876535091615303	0.007824812025365273	5.192580897944954e-05	
4.194734785463209	0.007570145928917986	0.007517241421256486	5.2907779449599794e-05	
4.259732268837781	0.007289823537015398	0.007236266850733088	5.387809894376387e-05	
4.325736889268946	0.007033063575741139	0.0069793846597216705	5.484276842905046e-05	
4.392764252361694	0.0067977050284278384	0.006744434607232376	5.580730995435886e-05	
4.460830205530115	0.006581878860736052	0.006529548369656579	5.677688357898106e-05	
4.5299508417442365	0.006383965991849373	0.006333107279925182	5.7756384827871156e-05	
4.600142503334918	0.006202562797349324	0.006153707541669897	5.875052749416531e-05	
4.671421785857698	0.006036452746789051	0.0059901315346695344	5.9763915491151275e-05	
4.743805542016518	0.005884583078277075	0.005841324122126918	6.080110664936037e-05	
4.817310885648243	0.005746045647244134	0.005706373101800764	6.18666707721959e-05	
4.891955195768907	0.005620061272388114	0.005584493126504995	6.296524384607716e-05	
4.967756120682691	0.005505967050442351	0.00547501256644234	6.410158000576431e-05	
5.044731582154526	0.005403206232104898	0.005377362905183821	6.528060265532824e-05	
5.122899779647386	0.005311320351446364	0.005291070359872824	6.650745601921935e-05	
5.202279194625215	0.005229943386208353	0.005215749500080322	6.778755833367144e-05	
5.282888594922542	0.005158797801455593	0.0051510987133661056	6.912665787791718e-05	
5.364747039181794	0.005097692398278881	0.005096897433102968	7.053089308301934e-05	
5.447873881359371	0.005046521956594816	0.005053005109294882	7.200685804175592e-05	
5.532288775301544	0.005005268730499954	0.005019361969763628	7.35616748765316e-05	
5.618011679391243	0.004974005930405663	0.004995991691311257	7.520307460702502e-05	
5.705062861266868	0.004952903413328312	0.004983006183091162	7.693948839766877e-05	
5.793462902614208	0.004942235907474134	0.004980612783393698	7.878015136156204e-05	
5.883232704032601	0.004942394227732782	0.004989124294096937	8.073522145352783e-05	
5.974393489976511	0.004953900105725341	0.005008972434500144	8.281591639592972e-05	
6.06696681377367	0.004977425476506466	0.005040725502353273	8.50346720305934e-05	
6.160974562720967	0.005013817354605844	0.005085111304450366	8.74053259343708e-05	
6.25643896325932	0.005064129824008058	0.005143046790227519	8.994333048088891e-05	
6.353382586228693	0.005129665201443958	0.005215676329504009	9.266599958385481e-05	
6.451828352204593	0.005212027169433567	0.005304421277631268	9.55927927367546e-05	
6.551799536917215	0.005313189700165262	0.0054110444516363735	9.874563793251334e-05	
6.653319776754563	0.005435587025660728	0.005537734521145042	0.00010214929017691166	
6.756413074350862	0.005582231927000765	0.005687217274187865	0.00010583171184297832	
6.861103804261538	0.0057568724556142275	0.005862903502697536	0.00010982443967422877	
6.9674167187261515	0.0059642011779363095	0.006069087216347434	0.00011416286024131467	
7.075376953520617	0.006210136515599504	0.006311213492635275	0.00011888622993280049	
7.1850100339000935	0.006502203009782444	0.006596243005052971	0.0001240371041580137	
7.2963418806339915	0.006850046070255494	0.00693315038734274	0.00012965949463969063	
7.40939881613446	0.007266124652774247	0.007333605086184026	0.00013579436724141608	
7.5242075706798515	0.00776662383676558	0.007812890905612956	0.000142469629929164	
7.640795288734611	0.008372592101928592	0.00839110536862907	0.00014967869842068835	
7.759189535367103	0.009111158845227963	0.009094584016647537	0.00015733531159535974	
7.879418302766868	0.010016213609273057	0.009957145023621277	0.00016517915710675298	
8.001510016862884	0.01112656762760469	0.011019654162581868	0.00017258250098049492	
8.125493544044346	0.012476061722380577	0.012323273011743754	0.00017817651662581843	
8.251398197985628	0.014062365812389222	0.013883858281055086	0.00017924881175667497	
8.379253746576957	0.015772602090359994	0.015621162838765738	0.00017131154803095967	
8.509090418962503	0.017271216392679953	0.017223747356174983	0.0001498713138667221	
8.640938912687513	0.018003268138857182	0.01807724484634662	0.00011743733731085073	
8.774830400956196	0.017554264842602703	0.017637736580494678	8.842235955161617e-05	
8.910796540002062	0.016065689998674762	0.01606648456598684	7.535516173330966e-05	
9.048869476572474	0.01411405833154333	0.014051614115416932	7.711094993897546e-05	
9.189081855529167	0.012220347723216845	0.012132372026860835	8.804567407995824e-05	
9.331466827566528	0.010604418807657827	0.01051445119630367	0.00010401785089111716	
9.476058057049498	0.009289918496270293	0.009214586457961218	0.00012253737301317263	
9.622889729972897	0.008234362158403058	0.008186673429332979	0.00014239499218160386	
9.771996562044086	0.007385920580883647	0.007375871074761288	0.00016317976719752394	
9.923413806890872	0.00669997330384333	0.006734903529660935	0.00018489293744638073	
10.0771772643966	0.0061416796488975795	0.006226641586919813	0.0002077331299812671	
10.233323289164382	0.005684712830798098	0.005822767013485978	0.00023199727829337493	
10.391888799112495	0.005309368134253628	0.005501780797638584	0.0002580417281112733	
10.552911284202958	0.005000912239397668	0.005247263341283131	0.0002862723887212486	
10.716428815305356	0.004748322578717646	0.005046543745534111	0.00031714928847569783	
10.882480053198018	0.00454337206968363	0.004889727988517327	0.00035119938166195086	
11.051104257708666	0.004379980831793293	0.004768998939681881	0.00038903558474211506	
11.222341296996655	0.004253766329442241	0.004678111471685018	0.00043138215992876257	
11.39623165697915	0.004161741362674818	0.004612024881852905	0.0004791079228618034	
11.572816450903245	0.00410212585108966	0.004566631662081368	0.0005332699430159864	
11.752137429066462	0.004074251791845142	0.004538554313540793	0.0005951717944212076	
11.93423698868786	0.004078551737594391	0.0045249908146384465	0.000666442290332114	
12.119158183932093	0.004116630695470181	0.004523595435561023	0.0007491432992907935	
12.306944736088793	0.004191430376877085	0.004532385690996502	0.0008459190178759068	
12.497641043909683	0.00430750340170869	0.004549668974779357	0.0009602042019466684	
12.691292194105861	0.004471421511337145	0.004573984277793301	0.0010965149716563947	
12.887943972007742	0.004692338240956113	0.004604055658748907	0.0012608502537280392	
13.08764287239018	0.004982687664361533	0.004638755017461277	0.001461224460960265	
13.290436110465315	0.005358851960770013	0.004677072342227386	0.0017082987634248746	
13.496371633045765	0.005841159961147956	0.004718092050455948	0.002015875407615395	
13.705498129880782	0.006451231586018673	0.004760974368382051	0.0024003725199575952	
13.917865045168076	0.007201282636892322	0.004804940935940742	0.002876603744331091	
14.133522589243995	0.008063779336359081	0.004849263999098955	0.0034433997758413232	
14.35252175045488	0.00891021722703414	0.004893258679097266	0.004050443047592275	
14.574914307212275	0.00946003034454182	0.004936277896512642	0.004560409810088933	
14.800752840235097	0.009397570453524073	0.004977709585514994	0.00478655063351373	
15.030090744981337	0.008689391648742186	0.005016975866406473	0.004653633686667432	
15.262982244272472	0.007661622704064845	0.005053533858108875	0.004286916824955031	
15.499482401113475	0.006649329577848658	0.005086877812159532	0.003861275007420614	
15.739647131711472	0.005794473491933205	0.0051165422415325405	0.003469609756192171	
15.98353321869612	0.005114772273298599	0.0051421057068554285	0.0031373485653116476	
16.23119832454485	0.004586812201515751	0.005163194914874099	0.0028624771988554273	
16.482701005216104	0.004181415529666421	0.0051794887844019005	0.002635608887851498	
16.738100723993853	0.003873938166382667	0.005190722147615577	0.00244698654083842	
16.997457865546615	0.0036459341392496084	0.005196688782172511	0.0022883585009812824	
17.26083375020432	0.0034844937112161276	0.005197243513162359	0.0021531736698275515	
17.528290648456405	0.003381258811289045	0.0051923031823043996	0.002036316011264754	
17.799891795674554	0.003331665700652978	0.005181846352025595	0.001933768976986595	
18.075701407063548	0.0033345258849243014	0.005165911689426747	0.0018423181055933398	
18.35578469284383	0.0033919396257107593	0.005144595053919078	0.0017593111389985012	
18.64020787366921	0.003509494729913863	0.005118045386417542	0.0016824750273773397	
18.929038196283646	0.0036966051160120684	0.005086459561796254	0.0016098034673455207	
19.222343949420477	0.003966487500064281	0.005050076415385183	0.001539589634421178	
19.52019447994806	0.004334145746862829	0.005009170185812361	0.0014708567109981718	
19.822660209265607	0.004807650705293353	0.004964043629546883	0.0014048824468540458	
20.12981264995304	0.0053620099836566145	0.004915021057974461	0.0013490937764269848	
20.441724422678867	0.005885912542444029	0.004862441528164109	0.001322202623793888	
20.75846927337004	0.006148785374855294	0.004806652387141352	0.0013450795338703287	
21.08012209064783	0.0059467385006308346	0.004748003330480078	0.0014035128917226688	
21.406758923533914	0.005366307943762093	0.004686841093381042	0.0014526168574991324	
21.738456999430788	0.004686314648652798	0.004623504849740325	0.0014742878402614673	
22.075294742380795	0.004087254603792746	0.0045583223549552415	0.0014763702484853422	
22.417351791608088	0.003618031551815411	0.0044916068334681595	0.001468939656650727	
22.764709020347887	0.0032713501782864456	0.004423654583564852	0.0014581374471836364	
23.1174485549675	0.0030276936869299137	0.004354743250212755	0.001447125351146386	
23.47565379438362	0.002870011803595398	0.004285130701616637	0.0014374316142763582	
23.839409429780538	0.0027871024963552443	0.0042150544361019	0.001429696915773928	
24.20880146463373	0.0027738426480438524	0.004144731442044485	0.0014239466086523578	
24.583917235044	0.002830893547316617	0.004074358433852243	0.001419493843168536	
24.964845430386426	0.0029643406259677128	0.004004112390447655	0.0014143819892076912	
25.351676114279368	0.0031843095940504917	0.003934151328355511	0.0014039823633456457	
25.744500745878433	0.003498846569577741	0.0038646152485301783	0.001377960880936686	
26.143412201500308	0.0038931066192026235	0.0037956272037770215	0.0013150753574896592	
26.548504796581717	0.004280522401064651	0.003727294441494912	0.0011808079485504412	
26.959874307978602	0.00446423917607472	0.0036597095840950446	0.0009521586518380973	
27.377617996610834	0.00427678571349674	0.003592951816565015	0.0006887588434790253	
27.801834630457815	0.003821710184761858	0.003527088057078739	0.0005386606207980187	
28.232624507910387	0.003332794154063618	0.003462174092218462	0.0005548473024534922	
28.670089481484574	0.002933842507581823	0.0033982556632510237	0.000640463814030202	
29.114332981902788	0.0026483665788704968	0.003335369494009648	0.0007295634092342917	
29.565460042548164	0.0024662283173012257	0.00327354425432373	0.0008073417443620783	
30.0235773242978	0.0023744098656262778	0.003212801455682268	0.0008742693516584234	
30.488793140740842	0.002365803612415355	0.0031531562779863187	0.0009330562174607127	
30.961217483787163	0.0024406526564893505	0.0030946183279224526	0.0009850357858464693	
31.440962049673153	0.002604732854506817	0.0030371923307464265	0.0010278091255062763	
31.928140265370157	0.002860596495696343	0.0029808787581768036	0.0010506888881296592	
32.42286731540228	0.0031783309948581464	0.0029256743957234914	0.0010260727439189632	
32.925260169079685	0.003436894181059315	0.0028715728531736803	0.0009061323819303953	
33.435437608153904	0.003436061996133567	0.0028185650221747224	0.0006668621655216561	
33.95352025490161	0.003139790591994234	0.002766639484930885	0.000390299569642313	
34.479630600643624	0.002747558059409777	0.002715782878003236	0.00024153523640856636	
35.01389303470575	0.0024182987777936473	0.002665980215096274	0.0003037539399389323	
35.556433873828425	0.0021953929672789358	0.002617215172554436	0.0004220140588155046	
36.107381392031996	0.002075735461588715	0.0025694703410942712	0.0005299949450984127	
36.666865850944866	0.0020510237724542125	0.0025227274470775106	0.000623490243088329	
37.23501953060145	0.002119198641074779	0.00247696754639832	0.0007046662408450386	
37.81197676071744	0.0022822843005026097	0.002432171193821987	0.000770537487848968	
38.397873952449665	0.002527018140473701	0.002388318590379289	0.0008037860381445671	
38.99284963064802	0.0027704949763032757	0.0023453897111942817	0.0007612399165652116	
39.59704446660722	0.0028260060005464147	0.002303364415907499	0.0005954245020300032	
40.21060131132589	0.0026064764690292394	0.0022622225436520426	0.0003451320072263155	
40.83366522928125	0.0022832305713352107	0.0022219439943495767	0.0001390198865790646	
41.46638353272696	0.002019417712367472	0.002182508797916092	0.0001716016424480046	
42.108905816522395	0.0018609418860465199	0.0021438971728043256	0.0003014256041255637	
42.76138399350171	0.0018072905241415748	0.0021060895751602794	0.0004167564835287757	
43.42397233039088	0.0018544807867922426	0.0020690667397349153	0.0005153784486567213	
44.096827484281306	0.0020003308517059287	0.0020328097135687275	0.0005948419152452373	
44.78010853966855	0.0022175144777713328	0.001997299883354493	0.000633903311820994	
45.47397704606499	0.0023852545728476914	0.001962518997282982	0.0005810779035098465	
46.17859705619533	0.002320676306840307	0.0019284491820852473	0.00040475481210347405	
46.894135164783904	0.00206372953560157	0.0018950729559036852	0.00018025454170755988	
47.62076054794297	0.0018126993683315682	0.001862373237551252	6.295022340240309e-05	
48.35864500317141	0.001659451534197488	0.0018303333526526547	0.0001942262669138587	
49.10796298997312	0.0016158857957947247	0.0017989370371034302	0.0003168838571362302	
49.86889167110482	0.001679126319292683	0.0017681684382306973	0.00041958595244442676	
50.641610954463076	0.0018381908331727916	0.0017380121139934706	0.0004954002688873128	
51.42630353562007	0.0020222258122021748	0.0017084530305192397	0.0005076555630315477	
52.22315494101898	0.002049192122822938	0.0016794765582372143	0.0004011794598437908	
53.03235357183818	0.001855501799438579	0.0016510684668363607	0.00020613887470008466	
53.854090748535334	0.0016268833194573356	0.0016232149192477782	2.5177770647589136e-05	
54.688560756081706	0.0014887749073209157	0.0015959024648257018	0.00014090249531080668	
55.53596088989733	0.0014640411012470044	0.0015691180318790452	0.0002640824604770739	
56.39649150249797	0.0015493746943438648	0.0015428489196856582	0.00036416793645797896	
57.27035605086487	0.0017133359904020617	0.001517082790104094	0.00042474278529775345	
58.15776114454846	0.001819699819295081	0.0014918076588822746	0.00039168324054627185	
59.05891659451753	0.001708566678068628	0.0014670118867489293	0.0002419610354723884	
59.974035462765215	0.001498428551638142	0.0014426841703617924	6.084198207692089e-05	
60.90333411268367	0.0013594341081894555	0.0014188135331760906	9.240609841469287e-05	
61.847032260219336	0.0013360337202879533	0.0013953893162875193	0.00021627194430105093	
62.80535302582078	0.001425050036451943	0.0013724011692960861	0.0003145646248710754	
63.778522987191536	0.0015744625799826502	0.0013498390412298648	0.0003631841176947463	
64.76677223286032	0.0016103951449079514	0.0013276931715616323	0.00030244854873485066	
65.77033441658139	0.0014510813825914198	0.0013059540813459315	0.0001462936569850075	
66.78944681257751	0.0012837232107721273	0.0012846125644994447	2.0253907396123298e-05	
67.82435037163955	0.0012224428252424202	0.0012636596792431436	0.00014603424934254557	
68.87528977809474	0.001280026012820385	0.001243086739721529	0.0002509931061641662	
69.94251350765792	0.0014136449505466559	0.0012228853078107716	0.0003119057631959715	
71.02627388617911	0.0014551128986053613	0.0012030471851249874	0.00026874679569266144	
72.12682714930152	0.001310013247814119	0.001183564405227682	0.00012735454344591307	
73.24443350304374	0.0011658951546743967	0.0011644292260530782	3.3668635260306303e-05	
74.37935718532088	0.0011340511648239857	0.0011456341225405588	0.00014911774304584617	
75.53186652841877	0.0012180778488145678	0.0011271717794838752	0.00024303287126713487	
76.7022340224364	0.0013283502695413056	0.001109035084595439	0.00027161354966082524	
77.89073637971123	0.0012723555124113804	0.0010912171217849964	0.0001816702793743829	
79.09765460024283	0.0011190168001286485	0.0010737111646510905	4.536196003269835e-05	
80.32327403813038	0.0010510374196148527	0.0010565106701828934	9.922620298042082e-05	
81.5678844690394	0.001105754756707191	0.001039609272669293	0.00019872956124719927	
82.83178015871405	0.001213612168693523	0.0010230007778118159	0.00024336074218006103	
84.11525993255103	0.001177879179969099	0.001006679157037194	0.00017201757454633233	
85.41862724625115	0.001037194717580226	0.0009906385420053775	4.6781996635299386e-05	
86.74219025756646	0.0009822659743697808	0.0009748732193082855	9.780997415164226e-05	
88.08626189915832	0.00104862055818681	0.000959377625354379	0.00018985545729727807	
89.45115995258467	0.0011321434972517176	0.0009441463414343268	0.0002128198156199687	
90.83720712343391	0.0010496528915063094	0.0009291740889623016	0.00012056845599137446	
92.24473111762269	0.0009363224050867159	0.0009144557248879844	3.991103470713023e-05	
93.67406471887617	0.0009390065709611144	0.0008999862372740492	0.00013124057547563765	
95.1255458674087	0.0010317871315676248	0.0008857607410337977	0.00019541034542437213	
96.59951773982377	0.0010225091384616746	0.0008717744738238948	0.00015181171480865773	
98.09632883025184	0.0009027723927202314	0.0008580227920869975	4.5612970223626764e-05	
99.61633303274554	0.0008727797868726579	0.0008445011672392427	9.838794303804273e-05	
101.15988972495167	0.0009520304506700424	0.0008312051819975763	0.00017274750380610863	
102.72736385307937	0.0009654897027145147	0.0008181305268420223	0.00014946230824495612	
104.31912601818526	0.0008544131410045537	0.0008052729966081187	4.951058756982551e-05	
105.93555256379533	0.0008254697027121072	0.0007926284872047769	9.19744845493618e-05	
107.57702566488457	0.0009019071154342967	0.0007801929924530451	0.00016085860130987046	
109.24393341823551	0.0008943247032283278	0.0007679626010412627	0.00012682775667336425	
110.93666993419627	0.0007928679424230345	0.0007559334935923108	4.094115596995253e-05	
112.65563542986153	0.0007951929181687307	0.0007441019398387365	0.00010615088298633516	
114.40123632369622	0.0008668446161519914	0.0007324642959016646	0.00015144736446158692	
116.17388533162597	0.0008056136162137305	0.0007210170016695435	8.468589642660345e-05	
117.9740015646163	0.0007387774504658365	0.0007097565782729242	5.584244878711946e-05	
119.802010627764	0.0007909879679862625	0.0006986796256515359	0.00012962201516826606	
121.65834472092367	0.0008047332748452981	0.0006877828202101091	0.00011784603770152953	
123.54344274089367	0.000715131855451945	0.0006770629125594986	4.13175150857017e-05	
125.45775038518534	0.0007267440899562525	0.0006665167253397689	0.00010061977747450805	
127.40172025740017	0.0007766908248408046	0.0006561411511220428	0.00012586229807605578	
129.3758119742398	0.0006974208491134188	0.0006459331503860219	5.1571334100190254e-05	
131.3804922741741	0.0006825196415590006	0.0006358897495702012	8.11200999213711e-05	
133.41623512779302	0.0007391713054570199	0.000626008039191921	0.0001214767033059618	
135.48352184986857	0.0006728353433466175	0.0006162851720344981	5.655019047231798e-05	
137.58284121315285	0.0006508958739423795	0.0006067183613987827	7.357716965364637e-05	
139.71468956393986	0.0007042209719734612	0.0005973048794165997	0.00011400355792645146	
141.879570939417	0.0006396137043907627	0.000588042055423635	5.159615603135765e-05	
144.07799718683648	0.0006283170770319397	0.0005789272743893894	7.629676147610788e-05	
146.31048808453184	0.0006708380731423225	0.0005699579754019773	0.00010396446442528275	
148.57757146481032	0.0006017224597689429	0.0005611316502055704	4.162957341282091e-05	
150.87978333874923	0.0006161681803766115	0.0005524458417884263	8.630166545167457e-05	
153.2176680229263	0.0006292122381256416	0.0005438981430194918	8.551793908992396e-05	
155.5917782681133	0.0005693169215502786	0.0005354861953316715	4.288467471565126e-05	
158.00267538996428	0.0006112740824150444	0.0005272076874499096	9.540007443536585e-05	
160.45092940172842	0.0005744137157412773	0.0005190603541623403	5.536477432049387e-05	
162.9371191490193	0.0005580106885158019	0.0005110419751327972	6.570491042135424e-05	
165.46183244667284	0.0005868021499425799	0.0005031503737530598	8.448664897838438e-05	
168.02566621772516	0.0005293144930930873	0.0004953834160332946	3.928415398765344e-05	
170.6292266345446	0.0005657440141639286	0.00048773900952917264	8.652335747113758e-05	
173.27312926215015	0.0005267036130851373	0.00048021510230426514	4.649957035962722e-05	
175.9579992037507	0.0005276922097834304	0.0004728096819263107	6.96009407541353e-05	
178.68447124853947	0.0005302387051832703	0.0004655207744960632	6.471883691537617e-05	
181.45319002177868	0.0004971469349128842	0.00045834644370744957	5.0863895554296774e-05	
184.2648101372089	0.0005252022971534799	0.0004512847899378304	7.46467776669611e-05	
187.11999635182175	0.00047767681559441754	0.00044433394936719785	3.921569290585684e-05	
190.019423723029	0.000510671953122205	0.0004374920931252157	7.59142335771786e-05	
192.9637777682679	0.0004643710251996106	0.00043075742646501747	3.566521967011886e-05	
195.95375462707955	0.000492635479965373	0.0004241281879627586	7.300239815106473e-05	
198.99006122569847	0.00045257045230675185	0.0004176026487419344	3.574155050198916e-05	
202.0734154441926	0.00047561598401495197	0.0004111791117215295	6.952397419044421e-05	
205.20454628619316	0.000439909747856732	0.00040485591088710026	3.557738939134005e-05	
208.38419405125447	0.0004610937856869604	0.0003986314105839256	6.696839654542504e-05	
211.6131105098844	0.00042602519138816754	0.0003925040048314069	3.430827814575732e-05	
214.892059081287	0.0004484865741122379	0.00038647211665791755	6.504429429506465e-05	
218.22181501385919	0.0004121035551487724	0.0003805341974553479	3.346306930394886e-05	
221.60316556848443	0.0004354312564542895	0.00037468872635261665	6.196565686809905e-05	
225.03691020466627	0.00040076340109402664	0.00036893420960745093	3.6185260402235765e-05	
228.5238607695462	0.00041810709385564756	0.0003632691800157655	5.495362992958328e-05	
232.06484168985054	0.0003952175440737901	0.00035769219633800483	4.4057492008880505e-05	
235.66069016681035	0.00039490469958517816	0.0003522018427418217	4.270876560608043e-05	
239.3122563741041	0.00039523609947471556	0.0003467967282605156	5.323165552487436e-05	
243.0204036588648	0.0003725997353217392	0.0003414754862666561	3.1610897343882865e-05	
246.78600874580337	0.00038955086959159205	0.00033623677396035377	5.410839331524763e-05	
250.60996194449422	0.0003637277452378734	0.0003310792718716563	3.722176973569698e-05	
254.4931673598731	0.0003659115967871556	0.0003260016833765676	3.991447658526089e-05	
258.43654310599635	0.0003681499742631105	0.0003210027342262193	5.021071876693611e-05	
262.4410215231124	0.00034464976723443087	0.00031608117208872674	3.0277561249285818e-05	
266.507549398097	0.0003549016113567738	0.00031123576610328957	4.367369178626311e-05	
270.63708818830384	0.0003481361825731517	0.00030646530644612283	4.522485094797005e-05	
274.8306142488838	0.00032956930840886034	0.00030176860390779926	2.882968371812697e-05	
279.08911906362675	0.00033854934177295965	0.00029714448948162147	4.1410552059657914e-05	
283.4136094793798	0.00033401187574105655	0.0002925918139626492	4.4110122035462156e-05	
287.80510794409827	0.0003154835225044325	0.00028810944755701883	2.9209698654550555e-05	
292.26465274858515	0.0003180409562356333	0.00028369627950121346	3.434717609038858e-05	
296.7932982719762	0.0003222487464755162	0.0002793512176909508	4.3716660100023205e-05	
301.3921152310292	0.00030711519487050526	0.0002750731883193718	3.512325099934099e-05	
306.0621909332746	0.00029704419066634594	0.0002708611355242225	2.664100924636473e-05	
310.80462953409153	0.0003014407652964468	0.00026671402104373694	3.472745751042103e-05	
315.6205522977641	0.00030254040846229525	0.00026263082388093973	4.062452567675045e-05	
320.5110978625849	0.00029081568862051514	0.0002586105399760954	3.472602222787889e-05	
325.47742251006514	0.0002797729000865205	0.00025465218188704537	2.632008624254349e-05	
330.52070043831674	0.00027795267252939105	0.00025075477847717915	2.7212945191689148e-05	
335.6421240396705	0.0002808273897286182	0.00024691737461080714	3.391319998010782e-05	
340.8429041825955	0.00027971026185718005	0.00024313903085569142	3.7051048494231405e-05	
346.1242704979875	0.0002721444467338721	0.0002394188231925217	3.436676798319166e-05	
351.4874716698928	0.0002627196739327683	0.00023575584273111765	2.8855191277579395e-05	
356.9337757307372	0.00025571294256329657	0.0002321491954331551	2.451390587687997e-05	
362.46447036112943	0.000252045973454374	0.0002285980018412112	2.361937794715527e-05	
368.08086319431027	0.0002505640370062399	0.00022510139681394594	2.5465201099060084e-05	
373.7842821253185	0.00024966089866841547	0.0002216585292672321	2.8003516026723663e-05	
379.57607562494815	0.00024821003203756234	0.00021826856192105518	2.994539372646763e-05	
385.45761305857025	0.00024582674747509217	0.00021493067105201737	3.094733996276515e-05	
391.43028500989345	0.00024266397815623817	0.00021164404625128056	3.116619356998313e-05	
397.49550360974456	0.00023906993058161048	0.00020840789018778568	3.090688779070543e-05	
403.6547028699399	0.00023535100775104846	0.00020522141837660515	3.0434949950972702e-05	
409.9093390223323	0.0002316822249327606	0.00020208385895227368	2.9907324310466875e-05	
416.26089086311043	0.00022809943401339014	0.00019899445244696073	2.9362222220750337e-05	
422.71086010243414	0.00022451220921251627	0.00019595245157334761	2.8727743621226188e-05	
429.2607717194863	0.00022072216505809975	0.00019295712101207547	2.78390758012107e-05	
435.91217432302693	0.0002164777936596377	0.0001900077372036446	2.6483790621971287e-05	
442.6666405175339	0.00021162045524015683	0.00018710358814463135	2.4516882283065807e-05	
449.52576727501685	0.00020632876238936015	0.00018424397318811837	2.2084856099925834e-05	
456.4911763125926	0.0002013174629902366	0.0001814282028482133	1.9924903929849935e-05	
463.56451447591087	0.0001977045818599256	0.00017865559860855284	1.9365847896473622e-05	
470.74745412852144	0.0001963109843947566	0.0001759254927346837	2.1136201549708962e-05	
478.04169354727435	0.00019642341762407924	0.0001732372280902188	2.3834038012221882e-05	
485.4489573238469	0.0001950688892082053	0.0001705901579566699	2.4618678561195454e-05	
492.97099677249224	0.00018981277239946912	0.00016798364585686148	2.1829188901903896e-05	
500.60959034410683	0.00018359903321126574	0.00016541706538183352	1.82286560393109e-05	
508.36654404671106	0.0001817169951831281	0.0001628898000211446	1.939976203791508e-05	
516.2436918724502	0.00018281638767775682	0.00016040124299648728	2.274559954939671e-05	
524.242896231207	0.00017881031940738726	0.000157950797098536	2.0859650890993357e-05	
532.3660483909357	0.00017252499784691668	0.00015553787452694419	1.7094959472063485e-05	
540.6150689248177	0.00017294014908522152	0.0001531618967334142	2.0287315413298657e-05	
548.9919081653474	0.00017147603612600924	0.0001508222942677624	2.066144849326058e-05	
557.4985466654523	0.00016485578020454547	0.00014851850662691134	1.6430731656971246e-05	
566.1369956667598	0.00016593217761334765	0.0001462499821067327	2.0042306147685984e-05	
574.909297575119	0.00016210479104942143	0.00014401617765667663	1.808894111431471e-05	
583.8175264434902	0.00015851344511843172	0.00014181655873712104	1.7083245407646755e-05	
592.8637884623186	0.00015882187822502852	0.00013965059917937358	1.9182216242831194e-05	
602.0502224575035	0.0001529592367512411	0.000137517781048269	1.564875019011768e-05	
611.379000396087	0.00015427950466759648	0.00013541759450729735	1.8897278861386066e-05	
620.8523278997751	0.00014834783461248924	0.00013334953768620798	1.5175426631540782e-05	
630.4724447664181	0.00014935403339593923	0.00013131311655103074	1.8054538778228124e-05	
640.2416254995708	0.00014445817524611672	0.00012930784477646054	1.5423141019759487e-05	
650.1621798462554	0.00014359137345119614	0.00012733324362055204	1.625826586184459e-05	
660.2364533430635	0.00014191412378684862	0.00012538884180167143	1.677731764552437e-05	
670.4668278707137	0.00013744329943430816	0.00012347417537765857	1.4006807603087064e-05	
680.8557222172046	0.0001380840669162104	0.00012158878762714704	1.650163511044166e-05	
691.4055926496942	0.00013513108458489804	0.00011973222893299734	1.5644310439921258e-05	
702.1189334952396	0.00013126050226921384	0.00011790405666779649	1.341532521317232e-05	
712.9982777305363	0.00013091041017912524	0.0001161038350813798	1.4806680965387943e-05	
724.0461975807946	0.00013009579490840044	0.0001143311351903318	1.5825414228442076e-05	
735.2653051278958	0.00012689014530632708	0.00011258553466942376	1.4515470959776237e-05	
746.6582529279726	0.00012367741264319038	0.00011086661774494684	1.2931203882922129e-05	
758.2277346385576	0.0001217854669338703	0.00010917397508990181	1.2624948007636313e-05	
769.9764856554507	0.00012068781099338203	0.00010750720372100691	1.3180614616729755e-05	
781.9072837594538	0.00011959539122914284	0.00010586590689748433	1.3729488407719877e-05	
794.0229497731273	0.00011820082968612011	0.00010424969402159154	1.3953916538334462e-05	
806.3263482277227	0.00011656105106266263	0.00010265818054086022	1.3911716181168079e-05	
818.82038804045	0.00011480338402926552	0.00010109098785200771	1.3723341023818865e-05	
831.5080232022387	0.00011297578498241086	9.954774320648842e-05	1.3434722981340464e-05	
844.3922534761538	0.0001110247544258249	9.802807961765294e-05	1.2997881888997324e-05	
857.4761251066391	0.00010885913933456446	9.653163576947976e-05	1.2327548226245504e-05	
870.7627315397452	0.00010653180288485531	9.50580559268528e-05	1.1474031512861733e-05	
884.2552141545192	0.00010446901488575923	9.360698984735047e-05	1.0886490933468305e-05	
897.9567630057271	0.00010330557664382518	9.217809269451924e-05	1.1231483699517199e-05	
911.8706175780853	0.00010282297153162282	9.077102495260196e-05	1.2129071224236153e-05	
926.0000675521785	0.00010123392567258935	8.938545234269222e-05	1.1849949880951183e-05	
940.3484535822448	9.841036369887195e-05	8.802104574028872e-05	1.0394228495867703e-05	
954.9191680860141	9.747712977145925e-05	8.667748109422174e-05	1.0897448252998123e-05	
969.715656046784	9.677279719412584e-05	8.535443934692578e-05	1.142298263418317e-05	
984.7414158279239	9.389738719760209e-05	8.405160635603352e-05	9.861592716123775e-06	
1000.0	9.378955567155553e-05	8.27686728172655e-05	1.1070548611124508e-05	


==> data/fig_delay_tfirka_bode_08.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.00524484608596336	0.0001799963475857714	
0.10154950161807173	0.005424263851159186	0.0052451233530009045	0.00017999654642678048	
0.10312301278878754	0.005424523276890389	0.0052454092989068155	0.00017999675148346137	
0.10472090554055413	0.005424790826154535	0.005245704195980799	0.0001799969629502825	
0.10634355766636439	0.005425066754025711	0.005246008325106498	0.00017999718102784505	
0.10799135281311975	0.005425351323631497	0.005246321976024744	0.00017999740592300668	
0.1096646805723366	0.005425644806410056	0.0052466454476155265	0.00017999763784913667	
0.11136393657225817	0.005425947482375599	0.005246979048189227	0.0001799978770262822	
0.11308952257139368	0.0054262596403925395	0.0052473230957872565	0.00017999812368139518	
0.11484184655350702	0.0054265815784585855	0.005247677918492485	0.0001799983780485546	
0.11662132282407707	0.005426913603997136	0.005248043854749808	0.00017999864036917574	
0.11842837210825283	0.005427256034159231	0.005248421253697128	0.000179998910892255	
0.12026342165032622	0.005427609196135441	0.005248810475507198	0.00017999918987459163	
0.12212690531474645	0.0054279734274780105	0.005249211891740574	0.00017999947758106874	
0.12401926368869937	0.005428349076433596	0.005249625885710211	0.00017999977428485625	
0.12594094418627644	0.005428736502287014	0.005250052852857939	0.00018000008026772718	
0.12789240115425762	0.005429136075716311	0.005250493201143358	0.0001800003958202839	
0.12987409597953362	0.005429548179159614	0.0052509473514454836	0.0001800007212422782	
0.13188649719819254	0.005429973207194128	0.0052514157379776735	0.00018000105684284982	
0.13393008060629666	0.005430411566927731	0.005251898808716174	0.00018000140294088327	
0.13600532937237603	0.005430863678403595	0.005252397025842912	0.00018000175986526386	
0.13811273415166478	0.005431329975018294	0.005252910866202876	0.0001800021279552177	
0.14025279320210793	0.005431810903953884	0.005253440821776697	0.00018000250756064956	
0.1424260125021654	0.005432306926624429	0.005253987400168939	0.00018000289904244963	
0.1446329058704415	0.005432818519137507	0.005254551125112605	0.00018000330277286692	
0.14687399508716817	0.005433346172771236	0.005255132536990486	0.00018000371913587003	
0.14914981001757044	0.005433890394467337	0.005255732193373943	0.00018000414852750003	
0.15146088873714358	0.0054344517073408516	0.005256350669579688	0.0001800045913562628	
0.1538077776588715	0.005435030651207098	0.005256988559245259	0.00018000504804353013	
0.15619103166241588	0.005435627783126487	0.00525764647492385	0.00018000551902393566	
0.15861121422530794	0.0054362436779678445	0.005258325048699126	0.00018000600474581761	
0.16106889755617235	0.005436878928990934	0.005259024932820864	0.00018000650567162932	
0.16356466273001555	0.0054375341484488495	0.005259746800362052	0.00018000702227839382	
0.1660990998256107	0.005438209968211049	0.00526049134589826	0.0001800075550581866	
0.16867280806501112	0.005438907040407755	0.0052612592862101475	0.00018000810451859175	
0.1712863959552255	0.005439626038096534	0.005262051361009885	0.00018000867118319632	
0.17394048143208848	0.005440367655951882	0.00526286833369237	0.0001800092555921263	
0.17663569200636045	0.005441132610978662	0.005263710992112211	0.00018000985830254044	
0.17937266491209122	0.005441921643250303	0.00526458014938736	0.00018001047988919485	
0.18215204725728248	0.005442735516672695	0.005265476644730427	0.0001800111209450006	
0.18497449617688488	0.005443575019774745	0.005266401344308696	0.00018001178208160067	
0.18784067898816573	0.005444440966526612	0.0052673551421339206	0.000180012463929965	
0.1907512733484843	0.005445334197186709	0.00526833896098302	0.0001800131671410177	
0.19370696741551147	0.005446255579178514	0.005269353753350819	0.00018001389238627422	
0.1967084600099325	0.005447206007998417	0.005270400502436121	0.00018001464035848893	
0.19975646078067044	0.005448186408155774	0.005271480223162279	0.0001800154117723614	
0.20285169037266976	0.0054491977341464114	0.005272593963233713	0.00018001620736521478	
0.2059948805972802	0.005450240971460936	0.005273742804229666	0.00018001702789772038	
0.20918677460527996	0.005451317137629182	0.005274927862736624	0.00018001787415469593	
0.21242812706258082	0.0054524272833022715	0.00527615029152109	0.000180018746945805	
0.215719704328655	0.005453572493373758	0.005277411280744004	0.0001800196471064269	
0.21906228463772706	0.0054547538881414455	0.005278712059218731	0.00018002057549844035	
0.22245665828277353	0.005455972624511519	0.005280053895714145	0.0001800215330111096	
0.22590362780237347	0.005457229897246689	0.005281438100304718	0.0001800225205619421	
0.22940400817045398	0.005458526940260196	0.005282866025769459	0.00018002353909761583	
0.23295862698897662	0.005459865027957506	0.0052843390690416525	0.00018002458959492826	
0.2365683246836085	0.005461245476627704	0.005285858672711518	0.00018002567306174856	
0.2402339547024262	0.0054626696458866635	0.005287426326583868	0.0001800267905380589	
0.243956383717698	0.005464138940174127	0.0052890435692931215	0.00018002794309697283	
0.24773649183079302	0.005465654810306995	0.005290711989977939	0.0001800291318458053	
0.2515751727802653	0.005467218755091224	0.005292433230018028	0.00018003035792722342	
0.2554733341531623	0.005468832322994797	0.005294208984835726	0.00018003162252034374	
0.2594318975996074	0.005470497113884431	0.005296041005765019	0.00018003292684197052	
0.26345179905070754	0.005472214780828768	0.0052979311019909275	0.00018003427214780384	
0.2675339889398373	0.005473987031970941	0.0052998811425622435	0.00018003565973371302	
0.27167943242735193	0.005475815632473577	0.005301893058480767	0.0001800370909370423	
0.2758891096287819	0.005477702406539429	0.005303968844870301	0.00018003856713801235	
0.28016401584656353	0.005479649239510991	0.005306110563229026	0.00018004008976106036	
0.2845051618053608	0.0054816580800526905	0.00530832034376872	0.00018004166027636747	
0.28891357389103245	0.005483730942419305	0.005310600387844838	0.00018004328020131095	
0.2933902943933029	0.005485869908814605	0.005312952970481383	0.00018004495110204784	
0.29793638175219256	0.005488077131844315	0.005315380442994863	0.00018004667459512548	
0.30255291080826724	0.005490354837067749	0.005317885235721832	0.00018004845234913678	
0.30724097305676445	0.00549270532565273	0.005320469860854681	0.00018005028608646142	
0.31200167690565833	0.00549513097713862	0.005323136915390682	0.00018005217758504613	
0.3168361479377224	0.0054976342523125705	0.00532588908419953	0.00018005412868025303	
0.3217455291766536	0.005500217696204384	0.005328729143214862	0.00018005614126677838	
0.32673098135731937	0.005502883941205672	0.005331659962755627	0.00018005821730062907	
0.33179368320019265	0.005505635710319319	0.005334684510983408	0.0001800603588011818	
0.33693483169003946	0.0055084758205456216	0.00533780585750223	0.00018006256785329367	
0.3421556423589239	0.005511407186411764	0.005341027177107648	0.00018006484660952016	
0.3474573495735992	0.005514432823651802	0.005344351753692423	0.00018006719729239754	
0.35284120682735126	0.005517555853044597	0.005347782984316408	0.00018006962219678212	
0.3583084870363649	0.005520779504417698	0.005351324383448723	0.0001800721236923224	
0.3638604828406817	0.005524107120825563	0.0053549795873908575	0.0001800747042259816	
0.3694985069098218	0.0055275421629110465	0.005358752358889675	0.0001800773663246619	
0.37522389225314035	0.00553108821345963	0.005362646591950013	0.00018008011259794504	
0.3810379925349945	0.00553474898215636	0.00536666631685701	0.0001800829457408902	
0.3869421823947922	0.005538528310556225	0.00537081570541899	0.0001800858685369921	
0.39293785777200174	0.005542430177279159	0.005375099076442309	0.00018008888386118608	
0.39902643623619527	0.005546458703441729	0.005379520901450345	0.00018009199468302866	
0.4052093573222091	0.005550618158338223	0.005384085810659574	0.00018009520406992008	
0.41148808287049476	0.005554912965384682	0.005388798599226283	0.00018009851519054852	
0.41786409737274555	0.005559347708340252	0.005393664233778748	0.00018010193131833704	
0.4243389083228771	0.005563927137821221	0.005398687859250036	0.0001801054558351543	
0.43091404657344795	0.005568656178124012	0.00540387480602822	0.00018010909223507095	
0.4375910666976019	0.005573539934374531	0.0054092305974413795	0.00018011284412827833	
0.4443715473566186	0.0055785837000223645	0.005414760957596071	0.00018011671524519371	
0.45125709167315986	0.005583792964699582	0.005420471819589264	0.00018012070944068125	
0.4582493276102989	0.0055891734224651915	0.005426369334114903	0.00018012483069847302	
0.4653499083564233	0.005594730980457723	0.005432459878487789	0.00018012908313570734	
0.4725605127161014	0.005600471767979969	0.005438750066108947	0.0001801334710077102	
0.4798828455070056	0.0056064021460414904	0.005445246756398273	0.0001801379987129224	
0.4873186379629853	0.005612528717386358	0.0054519570652221214	0.00018014267079803685	
0.49486964814338685	0.005618858337035425	0.005458888375845315	0.0001801474919633202	
0.5025376613487146	0.005625398123374565	0.005466048350439153	0.00018015246706817276	
0.5103244905427329	0.00563215546982249	0.005473444942179202	0.00018015760113689887	
0.5182319767811088	0.00563913805711419	0.005481086407969169	0.00018016289936471198	
0.5262619896466971	0.0056463538662386605	0.005488981321829609	0.00018016836712396515	
0.5344164276915693	0.005653811192072347	0.005497138588993105	0.00018017400997067542	
0.5426972188858914	0.005661518657752862	0.005505567460750674	0.00018017983365127254	
0.5511063210737586	0.005669485229840789	0.005514277550097389	0.00018018584410965332	
0.559645722436092	0.005677720234320972	0.0055232788482287316	0.00018019204749451965	
0.5683174419607084	0.005686233373498613	0.005532581741943277	0.00018019845016702005	
0.5771235299196736	0.0056950347438497065	0.005542197032011348	0.000180205058708707	
0.5860660683540517	0.005704134854889907	0.00555213595257392	0.00018021187992983825	
0.595147171566167	0.0057135446491309895	0.005562410191641128	0.00018021892087805098	
0.604368986619493	0.005723275523199402	0.0055730319127651135	0.00018022618884731235	
0.6137336938462858	0.005733339350197404	0.005584013777967706	0.00018023369138742007	
0.6232435073630855	0.005743748503393699	0.005595368972010305	0.00018024143631370995	
0.6329006755942035	0.005754515881337529	0.005607111228099814	0.00018024943171738504	
0.6427074818033226	0.005765654934497825	0.0056192548551327	0.00018025768597610756	
0.6526662446333333	0.005777179693537498	0.00563181476658721	0.00018026620776519665	
0.6627793186545348	0.00578910479934205	0.005644806511183233	0.0001802750060692526	
0.6730490949213316	0.0058014455349317574	0.005658246305439308	0.0001802840901942858	
0.6834780015375548	0.0058142178593977335	0.005672151068267122	0.0001802934697804361	
0.6940685042305437	0.005827438444014166	0.005686538457756213	0.00018030315481518868	
0.7048231069341222	0.005841124710692367	0.005701426910314516	0.0001803131556472567	
0.7157443523806098	0.005855294872956756	0.005716835682345284	0.0001803234830010106	
0.7268348227020044	0.005869967979638942	0.005732784894656642	0.0001803341479916294	
0.7380971400404808	0.005885163961503703	0.005749295579817875	0.00018034516214089294	
0.7495339671683494	0.005900903681040034	0.005766389732695883	0.00018035653739370663	
0.7611480081176202	0.005917208985671906	0.005784090364426668	0.00018036828613536917	
0.7729420088193235	0.005934102764666989	0.005802421560100356	0.0001803804212096747	
0.784918757752735	0.005951609010047733	0.005821408540464572	0.00018039295593772763	
0.7970810866046624	0.0059697528818381754	0.005841077727979628	0.0001804059041377622	
0.8094318709389453	0.005988560778011821	0.005861456817591293	0.00018041928014579962	
0.8219740308763326	0.006008060409541536	0.0058825748526225	0.0001804330988372038	
0.8347105317848907	0.006028280880991827	0.005904462306224447	0.00018044737564930927	
0.847644384981113	0.006049252777137794	0.005927151168871955	0.00018046212660504786	
0.8607786484418896	0.0060710082561438485	0.005950675042436379	0.0001804773683376162	
0.8741164275275125	0.0060935811498897315	0.005975069241424039	0.00018049311811628948	
0.8876608757158821	0.006117007072092104	0.006000370902028662	0.000180509393873393	
0.9014151953480897	0.006141323534937894	0.006026619099714428	0.0001805262142324807	
0.9153826383855528	0.006166570075021448	0.00605385497612198	0.00018054359853768594	
0.9295665071788846	0.00619278838946273	0.006082121876174712	0.00018056156688445266	
0.9439701552486742	0.006220022483179214	0.006111465496358352	0.00018058014015148044	
0.9585969880783669	0.006248318828391424	0.006141934045253685	0.00018059934003402729	
0.9734504639194281	0.006277726537562866	0.006173578417523166	0.00018061918907861705	
0.9885340946089864	0.006308297551111077	0.006206452382687902	0.0001806397107189804	
1.0038514464001433	0.006340086841380235	0.006240612790184825	0.00018066092931352186	
1.01940614080515	0.006373152634539353	0.0062761197923674045	0.0001806828701839426	
1.0352018554516484	0.006407556652266856	0.006313037087309241	0.0001807055596553184	
1.051242324952181	0.006443364375305372	0.0063514321834927685	0.00018072902509729314	
1.0675313417871697	0.006480645331224222	0.00639137668871789	0.0001807532949664659	
1.0840727572015847	0.006519473409015627	0.0064329466258532236	0.00018077839884975846	
1.1008704821154982	0.006559927203479906	0.006476222778380748	0.00018080436750858608	
1.117928488048752	0.006602090392731022	0.006521291069059141	0.00018083123292365435	
1.1352508080599522	0.006646052152584438	0.0065682429754601555	0.0001808590283398828	
1.1528415377000134	0.006691907612083157	0.0066171759866236355	0.00018088778831131682	
1.1707048359804781	0.006739758354985492	0.00666819410564203	0.0001809175487452279	
1.1888449263568397	0.006789712972692065	0.0067214084036351365	0.00018094834694494755	
1.2072660977271032	0.006841887674844229	0.006776937631326339	0.0001809802216504579	
1.225972705445816	0.006896406964699318	0.0068349088952989225	0.00018101321307575116	
1.2449691723538168	0.00695340438740056	0.006895458407016212	0.00018104736294170446	
1.2642599898239333	0.007013023360435986	0.006958732313857125	0.00018108271450270532	
1.2838497188228888	0.007075418096951618	0.007024887622777955	0.00018111931256506914	
1.3037429909896587	0.00714075463418496	0.007094093228798048	0.0001811572034947499	
1.3239445097305402	0.00720921198115948	0.0071665310623635296	0.0001811964352111416	
1.3444590513311867	0.007280983401981287	0.007242397371821348	0.00018123705716304527	
1.3652914660858761	0.0073562778536698185	0.007321904159797797	0.00018127912028204041	
1.386446679444272	0.007435321600512311	0.007405280795297787	0.0001813226769071337	
1.4079296931759626	0.007518360030552233	0.0074927758269155405	0.00018136778067305454	
1.4297455865530366	0.007605659704120427	0.007584659026788079	0.00018141448635308836	
1.451899517550985	0.007697510669437721	0.007681223699968817	0.00018146284964436533	
1.4743967240682132	0.007794229086434819	0.007782789299921258	0.0001815129268810486	
1.4972425251644468	0.007896160207267607	0.007889704398044395	0.00018156477465708343	
1.5204423223183279	0.008003681770824472	0.008002350063804573	0.00018161844933489168	
1.5440016007044985	0.00811720787916419	0.00812114372249102	0.0001816740064112374	
1.5679259304904682	0.008237193436711258	0.008246543570242262	0.00018173149970257869	
1.5922209681535842	0.00836413924870089	0.008379053641321157	0.000181790980303252	
1.6168924578184014	0.008498597894477392	0.008519229641291851	0.00018185249525617326	
1.6419462326147771	0.008641180514654628	0.008667685682586954	0.00018191608585927952	
1.667388216057011	0.008792564679921833	0.008825102086979467	0.00018198178550894286	
1.6932244234443516	0.008953503544794059	0.008992234454002858	0.0001820496169529527	
1.7194609632832076	0.009124836533620511	0.009169924237069358	0.00018211958878765517	
1.7461040387313935	0.009307501860930205	0.009359111122060572	0.0001821916909839754	
1.7731599490647525	0.009502551256616804	0.00956084756925706	0.00018226588915960893	
1.8006350911665105	0.009711167352294157	0.009776315962166722	0.00018234211722540093	
1.828535961039703	0.009934684293243238	0.010006848910658976	0.00018242026791178816	
1.8568691553430368	0.010174612277010128	0.010253953386679246	0.00018250018051617603	
1.885641372950552	0.010432666893049362	0.010519339536256233	0.00018258162498455198	
1.9148594165354507	0.010710804358373677	0.010804955221214824	0.00018266428112709686	
1.9445301941784663	0.01101126402552807	0.011113027610324514	0.00018274771132834074	
1.974660721001155	0.011336619898646346	0.01144611347812264	0.00018283132449627772	
2.0052581208244957	0.011689843352576581	0.011807160299594076	0.00018291432811779536	
2.036329627853186	0.01207437983556667	0.012199580773227019	0.0001829956640290421	
2.067882588386045	0.012494243078490777	0.01262734408936378	0.00018307392168541914	
2.0999244625529108	0.01295413126514537	0.013095088110151533	0.000183147220039626	
2.132462826078452	0.013459570764168679	0.013608257657215433	0.00018321304516908448	
2.1655053720733157	0.014017094383234806	0.014173275299529591	0.00018326802484110153	
2.199059912853022	0.01463446261140224	0.01479775231075867	0.00018330761216204725	
2.2331343817850464	0.015320937736450909	0.015490748574223162	0.00018332563655718305	
2.267736835164523	0.016087621476553262	0.016263090557233198	0.00018331365869911115	
2.302875454119006	0.01694786550384721	0.017127754724061993	0.00018326003197044564	
2.3385585465427567	0.01791775800621537	0.018100317056070618	0.00018314851897684932	
2.3747945490609914	0.019016671911604395	0.019199451717123343	0.00018295622516994415	
2.411592029024571	0.020267818294491997	0.020447420984464552	0.00018265047334024416	
2.4489596865355954	0.021698654295842508	0.021870409208469437	0.00018218402392761618	
2.4869063565043885	0.02334079306620182	0.023498365756680486	0.00018148771150428177	
2.5254410107383527	0.025228646615432605	0.025363640557374584	0.00018045909902234588	
2.564572760063192	0.0273952140688017	0.027496957103928583	0.0001789452430447675	
2.604310856476998	0.029861959535306532	0.0299179543825365	0.00017671763905005908	
2.6446646953377266	0.03261758807070385	0.032615610064992646	0.00017343971678045655	
2.6856438175845567	0.035579197637971204	0.03551251956269961	0.00016863700502512592	
2.727257911993673	0.03853506560646704	0.03841147162731589	0.00016170795190673839	
2.769516817469004	0.04109526684059574	0.04094540954789182	0.0001520701521516162	
2.812430525368455	0.04272797271769445	0.042599712178502905	0.00013959909527745283	
2.8560091818661824	0.042963205670601384	0.042893750435762684	0.00012545729232142248	
2.9002630903514777	0.04167569327967353	0.041668175837838994	0.00011291604472282173	
2.945202713864811	0.039171058633701454	0.03920868525227899	0.00010651990150396614	
2.9908386775716385	0.035984158760001946	0.036055633077680525	0.00010829460703714687	
3.0371817712745264	0.032614448087501836	0.032714921859146644	0.00011567055445205044	
3.0842429519642045	0.029391713879038165	0.029513868423808612	0.00012479003432203713	
3.1320333464101533	0.026475642534881955	0.026608564682072507	0.00013336170825311224	
3.180564253791325	0.023912190859039395	0.02404480915974507	0.00014061832763956743	
3.2298471483676323	0.021688506698900815	0.02181202838750627	0.00014652474063712038	
3.2798936821928324	0.01976801912079391	0.01987648912307555	0.00015128296284079665	
3.3307156878694446	0.018108489083498682	0.0181983727777063	0.0001551281800446552	
3.3823251813463506	0.016669901035344034	0.016739426033357797	0.0001582644032501855	
3.43473436475976	0.015417242296182845	0.015465814397719983	0.000160852754084003	
3.487955629318178	0.01432098273965856	0.014348753196363136	0.0001630161525843699	
3.542001558232087	0.013356638872922814	0.013364209901022217	0.00016484740306008645	
3.5968849296890193	0.012504052653552465	0.012492286505709773	0.0001664166317194411	
3.6526187198747286	0.011746651018450299	0.01171655029170819	0.00016777716638673862	
3.7092161060411786	0.011070785086451663	0.01102341994572369	0.00016896992917280162	
3.7666904696220658	0.010465175148875318	0.010401640690077424	0.0001700266468917361	
3.8250553993966134	0.009920458059374396	0.0098418507181329	0.00017097218261088773	
3.884324694702404	0.009428823443963215	0.009336229271837642	0.00017182623149180238	
3.9445123686979775	0.008983723175487181	0.00887821339286826	0.00017260456122259057	
4.005632651675993	0.00857963977541511	0.008462270683122724	0.00017331992645755467	
4.067699994427721	0.00821190161694516	0.008083717018136581	0.00017398274897806977	
4.130729071659682	0.007876535091615303	0.007738570055383116	0.000174601628384521	
4.194734785463209	0.007570145928917986	0.007423431157366723	0.0001751837292315186	
4.259732268837781	0.007289823537015398	0.007135389869192646	0.00017573507731013456	
4.325736889268946	0.007033063575741139	0.00687194633237495	0.00017626078854000285	
4.392764252361694	0.0067977050284278384	0.006630948007788742	0.00017676524744135577	
4.460830205530115	0.006581878860736052	0.006410537861541655	0.00017725224756661	
4.5299508417442365	0.006383965991849373	0.006209111778943858	0.00017772510300227744	
4.600142503334918	0.006202562797349324	0.0060252834495377	0.00017818673770558707	
4.671421785857698	0.006036452746789051	0.005857855339892049	0.00017863975774352973	
4.743805542016518	0.005884583078277075	0.005705794664218992	0.0001790865102639023	
4.817310885648243	0.005746045647244134	0.005568213494392213	0.00017952913211921918	
4.891955195768907	0.005620061272388114	0.005444352335087326	0.00017996959039140816	
4.967756120682691	0.005505967050442351	0.005333566637742069	0.00018040971656370353	
5.044731582154526	0.005403206232104898	0.005235315847586524	0.00018085123571112309	
5.122899779647386	0.005311320351446364	0.005149154677993169	0.00018129579179768045	
5.202279194625215	0.005229943386208353	0.0050747263913460145	0.00018174496995502194	
5.282888594922542	0.005158797801455593	0.005011757940070124	0.00018220031645517327	
5.364747039181794	0.005097692398278881	0.004960056889323987	0.00018266335696705022	
5.447873881359371	0.005046521956594816	0.004919510107756195	0.00018313561359292412	
5.532288775301544	0.005005268730499954	0.004890084278270133	0.0001836186211090738	
5.618011679391243	0.004974005930405663	0.004871828350827205	0.0001841139427785353	
5.705062861266868	0.004952903413328312	0.004864878138496329	0.00018462318605668807	
5.793462902614208	0.004942235907474134	0.0048694633518487854	0.0001851480184662489	
5.883232704032601	0.004942394227732782	0.004885917482662282	0.00018569018386807806	
5.974393489976511	0.004953900105725341	0.004914691095397969	0.0001862515192862295	
6.06696681377367	0.004977425476506466	0.004956369277180043	0.0001868339723405414	
6.160974562720967	0.005013817354605844	0.005011694252167699	0.00018743961916687128	
6.25643896325932	0.005064129824008058	0.005081594509588425	0.00018807068241162968	
6.353382586228693	0.005129665201443958	0.00516722226199985	0.0001887295483860363	
6.451828352204593	0.005212027169433567	0.005270001692216387	0.0001894187816034642	
6.551799536917215	0.005313189700165262	0.005391691335863532	0.00019014113343479992	
6.653319776754563	0.005435587025660728	0.005534465184130638	0.00019089953902791756	
6.756413074350862	0.005582231927000765	0.005701018822147682	0.00019169709209253456	
6.861103804261538	0.0057568724556142275	0.005894709340745726	0.00019253697907636514	
6.9674167187261515	0.0059642011779363095	0.006119741132005181	0.0001934223396970321	
7.075376953520617	0.006210136515599504	0.006381414300760865	0.00019435599408446785	
7.1850100339000935	0.006502203009782444	0.006686458524640461	0.0001953399268353002	
7.2963418806339915	0.006850046070255494	0.007043482566057354	0.0001963743228542568	
7.40939881613446	0.007266124652774247	0.007463576540469322	0.00019745576343069117	
7.5242075706798515	0.00776662383676558	0.007961104106972606	0.00019857381857668756	
7.640795288734611	0.008372592101928592	0.008554695380723898	0.00019970451288136868	
7.759189535367103	0.009111158845227963	0.009268342181908971	0.00020079757772691257	
7.879418302766868	0.010016213609273057	0.01013214851313414	0.00020175120119623536	
8.001510016862884	0.01112656762760469	0.011181281810200188	0.00020236179434341615	
8.125493544044346	0.012476061722380577	0.012448975848855948	0.00020222657300138873	
8.251398197985628	0.014062365812389222	0.01394311545246923	0.00020057353874497754	
8.379253746576957	0.015772602090359994	0.015585864282083318	0.00019605844447769045	
8.509090418962503	0.017271216392679953	0.017103254901549902	0.00018689760276786594	
8.640938912687513	0.018003268138857182	0.01796168979816584	0.00017245391036551733	
8.774830400956196	0.017554264842602703	0.01764728387353915	0.00015722304277876188	
8.910796540002062	0.016065689998674762	0.016214741415327163	0.0001511161928699744	
9.048869476572474	0.01411405833154333	0.014251093438985746	0.0001560892635156936	
9.189081855529167	0.012220347723216845	0.012298833894021168	0.00016481580749319784	
9.331466827566528	0.010604418807657827	0.010605552231310102	0.00017291462307674878	
9.476058057049498	0.009289918496270293	0.009218263921494444	0.00017959957956730022	
9.622889729972897	0.008234362158403058	0.00810535931163083	0.00018511448583802086	
9.771996562044086	0.007385920580883647	0.007217639703531297	0.00018980337976379742	
9.923413806890872	0.00669997330384333	0.006509619853372449	0.0001939348985546775	
10.0771772643966	0.0061416796488975795	0.00594451408484257	0.0001976995043026966	
10.233323289164382	0.005684712830798098	0.005493891899318506	0.00020123144833801936	
10.391888799112495	0.005309368134253628	0.005136051268612675	0.00020462754562677895	
10.552911284202958	0.005000912239397668	0.004854393856754086	0.00020796004305856952	
10.716428815305356	0.004748322578717646	0.004636122565069981	0.00021128502415665833	
10.882480053198018	0.00454337206968363	0.004471278976035028	0.0002146478825021648	
11.051104257708666	0.004379980831793293	0.00435206000409758	0.00021808692590544448	
11.222341296996655	0.004253766329442241	0.004272345582277911	0.00022163577616220615	
11.39623165697915	0.004161741362674818	0.004227381144032106	0.00022532496169421314	
11.572816450903245	0.00410212585108966	0.0042135739427277535	0.00022918292383738311	
11.752137429066462	0.004074251791845142	0.0042283765202099	0.0002332365301282365	
11.93423698868786	0.004078551737594391	0.0042702432442758955	0.00023751107476038027	
12.119158183932093	0.004116630695470181	0.004338657370311187	0.00024202961285526206	
12.306944736088793	0.004191430376877085	0.004434237728376198	0.00024681127475588416	
12.497641043909683	0.00430750340170869	0.004558947585254495	0.00025186786033397574	
12.691292194105861	0.004471421511337145	0.004716445629073966	0.00025719737263159607	
12.887943972007742	0.004692338240956113	0.00491264237455511	0.00026277192579918793	
13.08764287239018	0.004982687664361533	0.005156553409230644	0.0002685151033726292	
13.290436110465315	0.005358851960770013	0.005461557000403823	0.0002742594119379418	
13.496371633045765	0.005841159961147956	0.005847087814844886	0.00027966700327668897	
13.705498129880782	0.006451231586018673	0.006340312200548617	0.0002840888914265351	
13.917865045168076	0.007201282636892322	0.006975252410194674	0.00028635447618261407	
14.133522589243995	0.008063779336359081	0.007779234043011364	0.00028464282065613467	
14.35252175045488	0.00891021722703414	0.008714793324270484	0.00027720749250602014	
14.574914307212275	0.00946003034454182	0.009527064225939463	0.00026553720758737013	
14.800752840235097	0.009397570453524073	0.009654301420240275	0.0002579992327055224	
15.030090744981337	0.008689391648742186	0.008806021230857608	0.00026369876270914994	
15.262982244272472	0.007661622704064845	0.007508426485751333	0.00028185753940135236	
15.499482401113475	0.006649329577848658	0.006347811460163954	0.00030620738165634554	
15.739647131711472	0.005794473491933205	0.0054992180654951615	0.00033273581355597684	
15.98353321869612	0.005114772273298599	0.0049253554562613665	0.00036028871939851483	
16.23119832454485	0.004586812201515751	0.004549434226794938	0.00038905740770373004	
16.482701005216104	0.004181415529666421	0.004307045411401524	0.0004197091875962104	
16.738100723993853	0.003873938166382667	0.004152668333697381	0.0004530907171456272	
16.997457865546615	0.0036459341392496084	0.004055836831293904	0.0004901742333484457	
17.26083375020432	0.0034844937112161276	0.0039964948749545166	0.0005320945736888361	
17.528290648456405	0.003381258811289045	0.003961445921655862	0.0005802279994992865	
17.799891795674554	0.003331665700652978	0.003941944057573462	0.0006363044527712456	
18.075701407063548	0.0033345258849243014	0.003932130353138776	0.0007025605822755985	
18.35578469284383	0.0033919396257107593	0.003928033489130495	0.0007819467720018018	
18.64020787366921	0.003509494729913863	0.003926932025394004	0.0008783971777523151	
18.929038196283646	0.0036966051160120684	0.003926944950168782	0.0009971382962948188	
19.222343949420477	0.003966487500064281	0.003926765992626131	0.0011448826713941435	
19.52019447994806	0.004334145746862829	0.003925488901982985	0.0013293337324196829	
19.822660209265607	0.004807650705293353	0.00392249078886725	0.0015562334580945289	
20.12981264995304	0.0053620099836566145	0.00391735293343281	0.0018196811403133207	
20.441724422678867	0.005885912542444029	0.00390980606600035	0.0020808840512573502	
20.75846927337004	0.006148785374855294	0.003899691840900825	0.002250605634211742	
21.08012209064783	0.0059467385006308346	0.0038869351722225346	0.002237478385626253	
21.406758923533914	0.005366307943762093	0.0038715239616741626	0.0020572124208168576	
21.738456999430788	0.004686314648652798	0.0038534939366767036	0.0018137556866755	
22.075294742380795	0.004087254603792746	0.003832917082795098	0.0015830981118463404	
22.417351791608088	0.003618031551815411	0.0038098926534024333	0.0013901511806758216	
22.764709020347887	0.0032713501782864456	0.003784540067082421	0.0012356247027914624	
23.1174485549675	0.0030276936869299137	0.0037569932200517617	0.001113630558337921	
23.47565379438362	0.002870011803595398	0.003727395885189306	0.0010180446204124303	
23.839409429780538	0.0027871024963552443	0.0036958979657916616	0.0009442215661547503	
24.20880146463373	0.0027738426480438524	0.0036626524370224943	0.0008893095526019852	
24.583917235044	0.002830893547316617	0.0036278128517751224	0.0008523089375212344	
24.964845430386426	0.0029643406259677128	0.0035915313173576105	0.000834215667956066	
25.351676114279368	0.0031843095940504917	0.003553956869735209	0.0008381916939946616	
25.744500745878433	0.003498846569577741	0.0035152341861793626	0.0008690455357525529	
26.143412201500308	0.0038931066192026235	0.0034755025871884616	0.0009296256244890537	
26.548504796581717	0.004280522401064651	0.003434895285875051	0.001009655171911773	
26.959874307978602	0.00446423917607472	0.003393538848593875	0.0010710552770845448	
27.377617996610834	0.00427678571349674	0.0033515528350263114	0.0010675250466803197	
27.801834630457815	0.003821710184761858	0.003309049589633446	0.0010037167595994458	
28.232624507910387	0.003332794154063618	0.0032661341595889033	0.0009222230775300376	
28.670089481484574	0.002933842507581823	0.0032229043171526114	0.0008498533583098181	
29.114332981902788	0.0026483665788704968	0.00317945066703583	0.0007933466759312457	
29.565460042548164	0.0024662283173012257	0.003135856821682932	0.0007517110829135874	
30.0235773242978	0.0023744098656262778	0.003092199629581851	0.0007225375336049615	
30.488793140740842	0.002365803612415355	0.0030485494437238517	0.0007038626849990268	
30.961217483787163	0.0024406526564893505	0.003004970419170048	0.0006944311457107601	
31.440962049673153	0.002604732854506817	0.0029615208303500444	0.0006933071896926028	
31.928140265370157	0.002860596495696343	0.0029182534002206886	0.0006985835410976386	
32.42286731540228	0.0031783309948581464	0.002875215634754853	0.0007040647725282337	
32.925260169079685	0.003436894181059315	0.0028324501574179344	0.0006947407321891198	
33.435437608153904	0.003436061996133567	0.002789995039331546	0.0006546627165833285	
33.95352025490161	0.003139790591994234	0.002747884121729094	0.0005956815647026444	
34.479630600643624	0.002747558059409777	0.0027061473280870587	0.0005477745934796337	
35.01389303470575	0.0024182987777936473	0.002664810963980217	0.0005211221692693923	
35.556433873828425	0.0021953929672789358	0.0026238980032695404	0.0005109098259179905	
36.107381392031996	0.002075735461588715	0.002583428359699926	0.0005112612526032343	
36.666865850944866	0.0020510237724542125	0.0025434191433713537	0.0005185518207974374	
37.23501953060145	0.002119198641074779	0.0025038849018624728	0.000530457498034672	
37.81197676071744	0.0022822843005026097	0.002464837846038788	0.0005438529940895808	
38.397873952449665	0.002527018140473701	0.002426288060777992	0.0005509267801011684	
38.99284963064802	0.0027704949763032757	0.00238824370099983	0.0005341016610737346	
39.59704446660722	0.0028260060005464147	0.00235071117350472	0.00047598451851580005	
40.21060131132589	0.0026064764690292394	0.002313695305210196	0.0003995438897525827	
40.83366522928125	0.0022832305713352107	0.0022771994984326534	0.000352542336773466	
41.46638353272696	0.002019417712367472	0.0022412258738986365	0.00034364669324998544	
42.108905816522395	0.0018609418860465199	0.0022057754021890586	0.00035653245217825936	
42.76138399350171	0.0018072905241415748	0.0021708480243248954	0.00037874771129843364	
43.42397233039088	0.0018544807867922426	0.002136442762196913	0.0004042284040469545	
44.096827484281306	0.0020003308517059287	0.0021025578195275037	0.0004275332367242585	
44.78010853966855	0.0022175144777713328	0.0020691906740316823	0.0004362680546815105	
45.47397704606499	0.0023852545728476914	0.002036338161418594	0.00040601152682284757	
46.17859705619533	0.002320676306840307	0.0020039965518457797	0.0003292510729688337	
46.894135164783904	0.00206372953560157	0.0019721616194073597	0.00025857551356221954	
47.62076054794297	0.0018126993683315682	0.0019408287052047393	0.0002389252565587849	
48.35864500317141	0.001659451534197488	0.0019099927745156598	0.0002570573047290233	
49.10796298997312	0.0016158857957947247	0.001879648468544589	0.0002890113833026823	
49.86889167110482	0.001679126319292683	0.0018497901512052077	0.00032288790688018786	
50.641610954463076	0.0018381908331727916	0.0018204119513544452	0.0003486475593632825	
51.42630353562007	0.0020222258122021748	0.001791507800867332	0.00034471538766211546	
52.22315494101898	0.002049192122822938	0.0017630714689130737	0.0002862599390416312	
53.03235357183818	0.001855501799438579	0.0017350965927653307	0.00020606444354484628	
53.854090748535334	0.0016268833194573356	0.0017075767054538073	0.00017366115730337923	
54.688560756081706	0.0014887749073209157	0.0016805052605398238	0.000193486008694102	
55.53596088989733	0.0014640411012470044	0.0016538756542757674	0.00023162374448289878	
56.39649150249797	0.0015493746943438648	0.0016276812453869408	0.00026932975335250913	
57.27035605086487	0.0017133359904020617	0.0016019153726945198	0.0002898249522070236	
58.15776114454846	0.001819699819295081	0.0015765713707798753	0.0002626699709310694	
59.05891659451753	0.001708566678068628	0.0015516425838734398	0.00018614537014201437	
59.974035462765215	0.001498428551638142	0.0015271223781355586	0.00013300900963291855	
60.90333411268367	0.0013594341081894555	0.0015030041524821583	0.00014567874548151232	
61.847032260219336	0.0013360337202879533	0.0014792813480947035	0.00018672221447177186	
62.80535302582078	0.001425050036451943	0.0014559474567415744	0.0002265782671766245	
63.778522987191536	0.0015744625799826502	0.001432996028026638	0.00024204353486001628	
64.76677223286032	0.0016103951449079514	0.0014104206756704904	0.0002004631099055828	
65.77033441658139	0.0014510813825914198	0.0013882150829202093	0.0001256505326401872	
66.78944681257751	0.0012837232107721273	0.001366373007174859	0.00010311983075826968	
67.82435037163955	0.0012224428252424202	0.0013448882839059454	0.0001390514477692794	
68.87528977809474	0.001280026012820385	0.0013237548299448038	0.0001830748053454285	
69.94251350765792	0.0014136449505466559	0.0013029666462021736	0.00020636789176547394	
71.02627388617911	0.0014551128986053613	0.0012825178198792367	0.00017334984382680977	
72.12682714930152	0.001310013247814119	0.0012624025262238114	0.00010172700842480822	
73.24443350304374	0.0011658951546743967	0.0012426150298803494	8.379432642428202e-05	
74.37935718532088	0.0011340511648239857	0.0012231496858778326	0.0001250506669503552	
75.53186652841877	0.0012180778488145678	0.0012040009402954426	0.00016697900671597903	
76.7022340224364	0.0013283502695413056	0.0011851633306420898	0.00017328052146227857	
77.89073637971123	0.0012723555124113804	0.0011666314859824392	0.0001172951002402053	
79.09765460024283	0.0011190168001286485	0.0011484001268388874	6.445552783616226e-05	
80.32327403813038	0.0010510374196148527	0.0011304640648961298	9.177387770270577e-05	
81.5678844690394	0.001105754756707191	0.0011128182025323084	0.00013756158981525083	
82.83178015871405	0.001213612168693523	0.0010954575321984376	0.00015392688725178244	
84.11525993255103	0.001177879179969099	0.0010783771356655705	0.00010668726458311647	
85.41862724625115	0.001037194717580226	0.0010615721831573172	5.24415636865124e-05	
86.74219025756646	0.0009822659743697808	0.0010450379323834846	8.173277420066546e-05	
88.08626189915832	0.00104862055818681	0.00102876972748907	0.0001260940071197181	
89.45115995258467	0.0011321434972517176	0.001012762997931332	0.00013080404240112847	
90.83720712343391	0.0010496528915063094	0.0009970132572963972	7.38089460761601e-05	
92.24473111762269	0.0009363224050867159	0.000981516102065621	4.602600197907298e-05	
93.67406471887617	0.0009390065709611144	0.0009662672103408964	9.16816864399378e-05	
95.1255458674087	0.0010317871315676248	0.0009512623405370704	0.00012169290908502899	
96.59951773982377	0.0010225091384616746	0.0009364973300487844	8.916456087922634e-05	
98.09632883025184	0.0009027723927202314	0.0009219680938982438	3.527594713015707e-05	
99.61633303274554	0.0008727797868726579	0.0009076706233696802	6.984409006611458e-05	
101.15988972495167	0.0009520304506700424	0.0008936009846356542	0.0001073768468976377	
102.72736385307937	0.0009654897027145147	0.0008797553173797143	8.64985476120964e-05	
104.31912601818526	0.0008544131410045537	0.0008661298334194272	3.0434874975456174e-05	
105.93555256379533	0.0008254697027121072	0.00085272081533329	6.240572223896918e-05	
107.57702566488457	0.0009019071154342967	0.0008395246150946241	9.789460065144894e-05	
109.24393341823551	0.0008943247032283278	0.0008265376527151424	7.112262118662556e-05	
110.93666993419627	0.0007928679424230345	0.0008137564149005332	2.4010314008227727e-05	
112.65563542986153	0.0007951929181687307	0.0008011774537200902	6.733625571244958e-05	
114.40123632369622	0.0008668446161519914	0.0007887973852921407	8.88136775266753e-05	
116.17388533162597	0.0008056136162137305	0.0007766128884867581	4.3481980746422686e-05	
117.9740015646163	0.0007387774504658365	0.0007646207036470102	3.458636137028563e-05	
119.802010627764	0.0007909879679862625	0.0007528176313298138	7.768736994073591e-05	
121.65834472092367	0.0008047332748452981	0.0007412005310672616	6.454602942604789e-05	
123.54344274089367	0.000715131855451945	0.0007297663201491153	1.6530313389460276e-05	
125.45775038518534	0.0007267440899562525	0.0007185119724270551	6.0289481987779805e-05	
127.40172025740017	0.0007766908248408046	0.000707434517141085	7.052863425166314e-05	
129.3758119742398	0.0006974208491134188	0.0006965310377684346	1.94118633216911e-05	
131.3804922741741	0.0006825196415590006	0.0006857986708951457	4.7376268864179565e-05	
133.41623512779302	0.0007391713054570199	0.0006752346051104904	6.822968561432039e-05	
135.48352184986857	0.0006728353433466175	0.0006648360799242348	2.210777342425175e-05	
137.58284121315285	0.0006508958739423795	0.0006546003847067367	4.153554810579535e-05	
139.71468956393986	0.0007042209719734612	0.0006445248576517746	6.329043347529933e-05	
141.879570939417	0.0006396137043907627	0.0006346068847619719	1.7770583443952037e-05	
144.07799718683648	0.0006283170770319397	0.0006248438988565988	4.2460518865716977e-05	
146.31048808453184	0.0006708380731423225	0.0006152333786015506	5.6153195755529465e-05	
148.57757146481032	0.0006017224597689429	0.0006057728475612009	8.367037658666087e-06	
150.87978333874923	0.0006161681803766115	0.0005964598732718483	4.7991062642740775e-05	
153.2176680229263	0.0006292122381256416	0.0005872920663364213	4.3188832796934706e-05	
155.5917782681133	0.0005693169215502786	0.000578267079540098	1.4995899599242724e-05	
158.00267538996428	0.0006112740824150444	0.0005693826069864751	5.2310268525740406e-05	
160.45092940172842	0.0005744137157412773	0.0005606363832539031	2.1035968706997987e-05	
162.9371191490193	0.0005580106885158019	0.0005520261825716028	3.410711264526866e-05	
165.46183244667284	0.0005868021499425799	0.0005435498180151556	4.329399991302543e-05	
168.02566621772516	0.0005293144930930873	0.0005352051407209702	9.448801591938648e-06	
170.6292266345446	0.0005657440141639286	0.0005269900391193029	4.644292494661621e-05	
173.27312926215015	0.0005267036130851373	0.00051890243818543	1.3903903522451578e-05	
175.9579992037507	0.0005276922097834304	0.0005109402987085502	3.631230352358971e-05	
178.68447124853947	0.0005302387051832703	0.0005031016165780054	2.9543790390948517e-05	
181.45319002177868	0.0004971469349128842	0.0004953844220864026	2.287639428398215e-05	
184.2648101372089	0.0005252022971534799	0.000487786779249239	3.742058109622954e-05	
187.11999635182175	0.00047767681559441754	0.0004803067851406056	1.1120801111683677e-05	
190.019423723029	0.000510671953122205	0.0004729425692445872	3.90906630899275e-05	
192.9637777682679	0.0004643710251996106	0.00046569229282194754	2.7067041806666088e-06	
195.95375462707955	0.000492635479965373	0.0004585541482917153	3.7704949358974345e-05	
198.99006122569847	0.00045257045230675185	0.0004515263586272876	2.0523462785712146e-06	
202.0734154441926	0.00047561598401495197	0.0004446071767666682	3.569182114309945e-05	
205.20454628619316	0.000439909747856732	0.0004377948850364739	3.336173936681415e-06	
208.38419405125447	0.0004610937856869604	0.0004310877945893469	3.410400847734133e-05	
211.6131105098844	0.00042602519138816754	0.000424484244854413	1.7216463712627212e-06	
214.892059081287	0.0004484865741122379	0.0004179826030004401	3.278610261766032e-05	
218.22181501385919	0.0004121035551487724	0.0004115812634113611	3.721411401012269e-06	
221.60316556848443	0.0004354312564542895	0.0004052786471738198	3.054015498372693e-05	
225.03691020466627	0.00040076340109402664	0.0003990732015764276	1.0639913435385245e-05	
228.5238607695462	0.00041810709385564756	0.0003929633996204061	2.541112369924621e-05	
232.06484168985054	0.0003952175440737901	0.0003869477395413096	1.8902568750562342e-05	
235.66069016681035	0.00039490469958517816	0.00038102474434153555	1.5820177894187382e-05	
239.3122563741041	0.00039523609947471556	0.00037519296133331704	2.5811019571479055e-05	
243.0204036588648	0.0003725997353217392	0.000369450961691928	3.206970560585847e-06	
246.78600874580337	0.00038955086959159205	0.0003637973400188149	2.595884742420877e-05	
250.60996194449422	0.0003637277452378734	0.00035823071391439165	1.3746566280687296e-05	
254.4931673598731	0.0003659115967871556	0.00035274972356023367	1.4681318442922565e-05	
258.43654310599635	0.0003681499742631105	0.00034735303131042214	2.411439346062962e-05	
262.4410215231124	0.00034464976723443087	0.00034203932129178775	5.628369044691398e-06	
266.507549398097	0.0003549016113567738	0.0003368072990128153	1.8654921076914987e-05	
270.63708818830384	0.0003481361825731517	0.00033165569098098373	2.102564862827935e-05	
274.8306142488838	0.00032956930840886034	0.00032658324432830463	4.21330098578235e-06	
279.08911906362675	0.00033854934177295965	0.00032158872644485396	1.7474471878956996e-05	
283.4136094793798	0.00033401187574105655	0.0003166709246200732	2.053803490599431e-05	
287.80510794409827	0.0003154835225044325	0.0003118286456916433	7.082696666847104e-06	
292.26465274858515	0.0003180409562356333	0.0003070607157017269	1.2016522454225766e-05	
296.7932982719762	0.0003222487464755162	0.0003023659795603873	2.0360707442437915e-05	
301.3921152310292	0.00030711519487050526	0.00029774330071599486	1.4293076843004618e-05	
306.0621909332746	0.00029704419066634594	0.0002931915608324434	4.00762819921869e-06	
310.80462953409153	0.0003014407652964468	0.0002887096594729935	1.3400476671572397e-05	
315.6205522977641	0.00030254040846229525	0.0002842965137905783	1.8683115137309955e-05	
320.5110978625849	0.00029081568862051514	0.00027995105822440193	1.4638232792003e-05	
325.47742251006514	0.0002797729000865205	0.00027567224420267086	6.178278833178692e-06	
330.52070043831674	0.00027795267252939105	0.00027145903985130443	6.9645745317629025e-06	
335.6421240396705	0.0002808273897286182	0.00026731042970847024	1.3827503531079977e-05	
340.8429041825955	0.00027971026185718005	0.0002632254144447998	1.6732945164992342e-05	
346.1242704979875	0.0002721444467338721	0.0002592030105891433	1.5071650641610585e-05	
351.4874716698928	0.0002627196739327683	0.000255242250259723	1.0679670054549842e-05	
356.9337757307372	0.00025571294256329657	0.00025134218090055673	5.976807955603272e-06	
362.46447036112943	0.000252045973454374	0.0002475018650230156	4.544950656746327e-06	
368.08086319431027	0.0002505640370062399	0.00024372037995239548	7.258435460842344e-06	
373.7842821253185	0.00024966089866841547	0.00023999681757938028	1.011584804362292e-05	
379.57607562494815	0.00024821003203756234	0.00023633028411627595	1.2072964875427163e-05	
385.45761305857025	0.00024582674747509217	0.00023271989985790257	1.3127153264773565e-05	
391.43028500989345	0.00024266397815623817	0.00022916479894703504	1.3513910390474613e-05	
397.49550360974456	0.00023906993058161048	0.0002256641291442815	1.3501924023051793e-05	
403.6547028699399	0.00023535100775104846	0.00022221705160229712	1.330349193826512e-05	
409.9093390223323	0.0002316822249327606	0.0002188227406442319	1.3042241241018533e-05	
416.26089086311043	0.00022809943401339014	0.00021548038354631295	1.2749479093970682e-05	
422.71086010243414	0.00022451220921251627	0.00021218918032446605	1.237019282403996e-05	
429.2607717194863	0.00022072216505809975	0.00020894834352488452	1.1773857610188908e-05	
435.91217432302693	0.0002164777936596377	0.00020575709801845546	1.0779829582703305e-05	
442.6666405175339	0.00021162045524015683	0.0002026146807989532	9.219842407445942e-06	
449.52576727501685	0.00020632876238936015	0.00019952034078492005	7.078067098339295e-06	
456.4911763125926	0.0002013174629902366	0.00019647333862514747	4.877958515755247e-06	
463.56451447591087	0.0001977045818599256	0.0001934729465076797	4.628365412804801e-06	
470.74745412852144	0.0001963109843947566	0.0001905184479722618	7.096946085222371e-06	
478.04169354727435	0.00019642341762407924	0.0001876091377261559	9.709622458084006e-06	
485.4489573238469	0.0001950688892082053	0.00018474432146325386	1.0383039987831321e-05	
492.97099677249224	0.00018981277239946912	0.00018192331568641176	8.054686427584718e-06	
500.60959034410683	0.00018359903321126574	0.0001791454475329406	4.456140445240503e-06	
508.36654404671106	0.0001817169951831281	0.0001764100546031837	6.304304701734212e-06	
516.2436918724502	0.00018281638767775682	0.00017371648479211336	9.459572926190624e-06	
524.242896231207	0.00017881031940738726	0.0001710640961238878	7.856579453594376e-06	
532.3660483909357	0.00017252499784691668	0.00016845225658930162	4.1262595450574855e-06	
540.6150689248177	0.00017294014908522152	0.00016588034398607102	7.834211805537192e-06	
548.9919081653474	0.00017147603612600924	0.00016334774576189624	8.156809168917927e-06	
557.4985466654523	0.00016485578020454547	0.00016085385886024188	4.047482581106255e-06	
566.1369956667598	0.00016593217761334765	0.00015839808956878031	8.018390238436626e-06	
574.909297575119	0.00016210479104942143	0.0001559798533704441	6.2540834254562995e-06	
583.8175264434902	0.00015851344511843172	0.00015359857479703475	5.582574351022059e-06	
592.8637884623186	0.00015882187822502852	0.00015125368728533475	7.579503006682029e-06	
602.0502224575035	0.0001529592367512411	0.0001489446330356755	4.3212104781781864e-06	
611.379000396087	0.00015427950466759648	0.00014667086287290925	7.610740767831061e-06	
620.8523278997751	0.00014834783461248924	0.0001444318361097397	4.167156612890219e-06	
630.4724447664181	0.00014935403339593923	0.0001422270204123637	7.1307976153163735e-06	
640.2416254995708	0.00014445817524611672	0.000140055891668379	4.869412699410416e-06	
650.1621798462554	0.00014359137345119614	0.00013791793385691466	5.755763280864419e-06	
660.2364533430635	0.00014191412378684862	0.00013581263892093875	6.465927314609899e-06	
670.4668278707137	0.00013744329943430816	0.0001337395066417053	3.710744944604346e-06	
680.8557222172046	0.0001380840669162104	0.0001316980445152953	6.395478887899214e-06	
691.4055926496942	0.00013513108458489804	0.000129687767631215	5.8257832987609045e-06	
702.1189334952396	0.00013126050226921384	0.00012770819855301006	3.5930021978766384e-06	
712.9982777305363	0.00013091041017912524	0.00012575886720085993	5.214397622882154e-06	
724.0461975807946	0.00013009579490840044	0.000123839310736113	6.296898397217073e-06	
735.2653051278958	0.00012689014530632708	0.00012194907344772773	5.2801179153370305e-06	
746.6582529279726	0.00012367741264319038	0.00012008770664058297	3.7703520280585283e-06	
758.2277346385576	0.0001217854669338703	0.00011825476852562512	3.5310839606318135e-06	
769.9764856554507	0.00012068781099338203	0.00011644982411181514	4.288339043834519e-06	
781.9072837594538	0.00011959539122914284	0.0001146724450998448	4.960875582508859e-06	
794.0229497731273	0.00011820082968612011	0.00011292220977758953	5.28804568959253e-06	
806.3263482277227	0.00011656105106266263	0.00011119870291726477	5.362822768582021e-06	
818.82038804045	0.00011480338402926552	0.00010950151567425673	5.301868376041582e-06	
831.5080232022387	0.00011297578498241086	0.000107830245487596	5.146747066125378e-06	
844.3922534761538	0.0001110247544258249	0.00010618449598204647	4.852951429967329e-06	
857.4761251066391	0.00010885913933456446	0.00010456387687177712	4.330629297701865e-06	
870.7627315397452	0.00010653180288485531	0.00010296800386559249	3.5880485433289107e-06	
884.2552141545192	0.00010446901488575923	0.0001013964985736918	3.084782175753725e-06	
897.9567630057271	0.00010330557664382518	9.984898841592972e-05	3.6324044543410743e-06	
911.8706175780853	0.00010282297153162282	9.83251065315532e-05	4.599684489366728e-06	
926.0000675521785	0.00010123392567258935	9.682449169038834e-05	4.416529486534241e-06	
940.3484535822448	9.841036369887195e-05	9.534678820545126e-05	3.0650852850682823e-06	
954.9191680860141	9.747712977145925e-05	9.38916458469582e-05	3.7501900382011646e-06	
969.715656046784	9.677279719412584e-05	9.245871975771179e-05	4.31460807188779e-06	
984.7414158279239	9.389738719760209e-05	9.104767036983813e-05	2.856060019346401e-06	
1000.0	9.378955567155553e-05	8.965816332285246e-05	4.191716495516669e-06	


==> data/fig_delay_tfirka_bode_10.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005316469904821138	0.00010802552989828857	
0.10154950161807173	0.005424263851159186	0.005316736420617927	0.00010802564842328566	
0.10312301278878754	0.005424523276890389	0.005317011279855661	0.00010802577065387665	
0.10472090554055413	0.005424790826154535	0.005317294744379812	0.00010802589670605374	
0.10634355766636439	0.005425066754025711	0.005317587084294706	0.00010802602669942182	
0.10799135281311975	0.005425351323631497	0.005317888578226583	0.00010802616075736049	
0.1096646805723366	0.005425644806410056	0.005318199513595282	0.00010802629900712555	
0.11136393657225817	0.005425947482375599	0.005318520186894744	0.00010802644157994793	
0.11308952257139368	0.0054262596403925395	0.005318850903982628	0.00010802658861118366	
0.11484184655350702	0.0054265815784585855	0.005319191980379379	0.00010802674024044267	
0.11662132282407707	0.005426913603997136	0.005319543741577064	0.00010802689661172701	
0.11842837210825283	0.005427256034159231	0.005319906523358334	0.0001080270578735371	
0.12026342165032622	0.005427609196135441	0.005320280672125768	0.00010802722417905419	
0.12212690531474645	0.0054279734274780105	0.005320666545242055	0.00010802739568627671	
0.12401926368869937	0.005428349076433596	0.005321064511381351	0.00010802757255814845	
0.12594094418627644	0.005428736502287014	0.005321474950892156	0.00010802775496275574	
0.12789240115425762	0.005429136075716311	0.005321898256172178	0.00010802794307344733	
0.12987409597953362	0.005429548179159614	0.005322334832055515	0.00010802813706904568	
0.13188649719819254	0.005429973207194128	0.005322785096212695	0.0001080283371339665	
0.13393008060629666	0.005430411566927731	0.0053232494795638656	0.0001080285434584534	
0.13600532937237603	0.005430863678403595	0.005323728426705765	0.00010802875623872223	
0.13811273415166478	0.005431329975018294	0.0053242223963528125	0.00010802897567716663	
0.14025279320210793	0.005431810903953884	0.005324731861792907	0.00010802920198254837	
0.1424260125021654	0.005432306926624429	0.005325257311358384	0.00010802943537020395	
0.1446329058704415	0.005432818519137507	0.005325799248912738	0.00010802967606223792	
0.14687399508716817	0.005433346172771236	0.005326358194353572	0.00010802992428776924	
0.14914981001757044	0.005433890394467337	0.005326934684132465	0.00010803018028313026	
0.15146088873714358	0.0054344517073408516	0.0053275292717922754	0.00010803044429209321	
0.1538077776588715	0.005435030651207098	0.005328142528522526	0.00010803071656611503	
0.15619103166241588	0.005435627783126487	0.005328775043733525	0.00010803099736459402	
0.15861121422530794	0.0054362436779678445	0.005329427425649912	0.00010803128695510697	
0.16106889755617235	0.005436878928990934	0.00533010030192434	0.0001080315856136566	
0.16356466273001555	0.0054375341484488495	0.005330794320271921	0.00010803189362497199	
0.1660990998256107	0.005438209968211049	0.00533151014912635	0.00010803221128278372	
0.16867280806501112	0.005438907040407755	0.005332248478318453	0.00010803253889005721	
0.1712863959552255	0.005439626038096534	0.005333010019777807	0.00010803287675937666	
0.17394048143208848	0.005440367655951882	0.0053337955082586146	0.00010803322521317951	
0.17663569200636045	0.005441132610978662	0.005334605702090443	0.000108033584584093	
0.17937266491209122	0.005441921643250303	0.005335441383954852	0.0001080339552152869	
0.18215204725728248	0.005442735516672695	0.005336303361688974	0.00010803433746076623	
0.18497449617688488	0.005443575019774745	0.005337192469116869	0.0001080347316857564	
0.18784067898816573	0.005444440966526612	0.005338109566909895	0.00010803513826703524	
0.1907512733484843	0.005445334197186709	0.005339055543477028	0.00010803555759333987	
0.19370696741551147	0.005446255579178514	0.005340031315886445	0.0001080359900656962	
0.1967084600099325	0.005447206007998417	0.005341037830819359	0.00010803643609786747	
0.19975646078067044	0.005448186408155774	0.005342076065557562	0.0001080368961167371	
0.20285169037266976	0.0054491977341464114	0.005343147029005832	0.00010803737056273198	
0.2059948805972802	0.005450240971460936	0.005344251762750599	0.00010803785989027958	
0.20918677460527996	0.005451317137629182	0.005345391342156359	0.00010803836456821558	
0.21242812706258082	0.0054524272833022715	0.005346566877501155	0.0001080388850803076	
0.215719704328655	0.005453572493373758	0.005347779515152874	0.0001080394219256944	
0.21906228463772706	0.0054547538881414455	0.005349030438787827	0.0001080399756193989	
0.22245665828277353	0.005455972624511519	0.005350320870653359	0.00010804054669284597	
0.22590362780237347	0.005457229897246689	0.005351652072876269	0.00010804113569438448	
0.22940400817045398	0.005458526940260196	0.005353025348818864	0.00010804174318985433	
0.23295862698897662	0.005459865027957506	0.0053544420444846365	0.00010804236976312402	
0.2365683246836085	0.005461245476627704	0.005355903549975481	0.00010804301601671687	
0.2402339547024262	0.0054626696458866635	0.0053574113010027465	0.00010804368257239645	
0.243956383717698	0.005464138940174127	0.005358966780454191	0.00010804437007179757	
0.24773649183079302	0.005465654810306995	0.005360571520019272	0.00010804507917706604	
0.2515751727802653	0.005467218755091224	0.0053622271018751565	0.00010804581057156325	
0.2554733341531623	0.005468832322994797	0.0053639351604360865	0.00010804656496051716	
0.2594318975996074	0.005470497113884431	0.005365697384168715	0.00010804734307176456	
0.26345179905070754	0.005472214780828768	0.005367515517476256	0.00010804814565651588	
0.2675339889398373	0.005473987031970941	0.005369391362654533	0.00010804897349006066	
0.27167943242735193	0.005475815632473577	0.0053713267819227774	0.00010804982737263953	
0.2758891096287819	0.005477702406539429	0.0053733236995327765	0.00010805070813020464	
0.28016401584656353	0.005479649239510991	0.00537538410395951	0.00010805161661530679	
0.2845051618053608	0.0054816580800526905	0.005377510050177123	0.00010805255370796148	
0.28891357389103245	0.005483730942419305	0.005379703662023896	0.00010805352031655856	
0.2933902943933029	0.005485869908814605	0.005381967134660249	0.00010805451737882496	
0.29793638175219256	0.005488077131844315	0.005384302737124058	0.00010805554586277071	
0.30255291080826724	0.005490354837067749	0.005386712814987598	0.00010805660676773692	
0.30724097305676445	0.00549270532565273	0.005389199793120936	0.00010805770112540208	
0.31200167690565833	0.00549513097713862	0.005391766178566536	0.00010805883000090179	
0.3168361479377224	0.0054976342523125705	0.005394414563530427	0.00010805999449392789	
0.3217455291766536	0.005500217696204384	0.0053971476284953015	0.00010806119573989733	
0.32673098135731937	0.005502883941205672	0.005399968145461362	0.00010806243491116288	
0.33179368320019265	0.005505635710319319	0.005402878981321039	0.00010806371321825506	
0.33693483169003946	0.0055084758205456216	0.005405883101373996	0.00010806503191117473	
0.3421556423589239	0.005511407186411764	0.005408983572989251	0.0001080663922807333	
0.3474573495735992	0.005514432823651802	0.005412183569421615	0.00010806779565992719	
0.35284120682735126	0.005517555853044597	0.005415486373790023	0.00010806924342539971	
0.3583084870363649	0.005520779504417698	0.005418895383225857	0.00010807073699891673	
0.3638604828406817	0.005524107120825563	0.005422414113199801	0.00010807227784892366	
0.3694985069098218	0.0055275421629110465	0.005426046202036188	0.00010807386749212687	
0.37522389225314035	0.00553108821345963	0.0054297954156244665	0.00010807550749518076	
0.3810379925349945	0.00553474898215636	0.005433665652337905	0.0001080771994763893	
0.3869421823947922	0.005538528310556225	0.005437660948170294	0.00010807894510751345	
0.39293785777200174	0.005542430177279159	0.005441785482102035	0.00010808074611561975	
0.39902643623619527	0.005546458703441729	0.005446043581707768	0.0001080826042849876	
0.4052093573222091	0.005550618158338223	0.005450439729018338	0.00010808452145914299	
0.41148808287049476	0.005554912965384682	0.0054549785666508505	0.0001080864995429041	
0.41786409737274555	0.005559347708340252	0.005459664904221267	0.00010808854050453916	
0.4243389083228771	0.005563927137821221	0.005464503725055038	0.0001080906463780038	
0.43091404657344795	0.005568656178124012	0.005469500193212206	0.00010809281926526851	
0.4375910666976019	0.005573539934374531	0.005474659660844489	0.00010809506133872535	
0.4443715473566186	0.0055785837000223645	0.0054799876759030275	0.00010809737484369008	
0.45125709167315986	0.005583792964699582	0.005485489990216628	0.0001080997621009985	
0.4582493276102989	0.0055891734224651915	0.0054911725679617366	0.00010810222550973423	
0.4653499083564233	0.005594730980457723	0.005497041594546782	0.00010810476755001494	
0.4725605127161014	0.005600471767979969	0.00550310348593503	0.00010810739078593439	
0.4798828455070056	0.0056064021460414904	0.005509364898431768	0.00010811009786856919	
0.4873186379629853	0.005612528717386358	0.0055158327389633645	0.00010811289153918256	
0.49486964814338685	0.005618858337035425	0.005522514175877742	0.00010811577463250136	
0.5025376613487146	0.005625398123374565	0.0055294166502978925	0.00010811875008008623	
0.5103244905427329	0.00563215546982249	0.005536547888062063	0.00010812182091395043	
0.5182319767811088	0.00563913805711419	0.005543915912286984	0.00010812499027025155	
0.5262619896466971	0.0056463538662386605	0.005551529056592944	0.00010812826139312308	
0.5344164276915693	0.005653811192072347	0.005559395979032284	0.00010813163763870141	
0.5426972188858914	0.005661518657752862	0.005567525676766084	0.0001081351224792979	
0.5511063210737586	0.005669485229840789	0.005575927501537024	0.0001081387195077735	
0.559645722436092	0.005677720234320972	0.005584611175990045	0.00010814243244205007	
0.5683174419607084	0.005686233373498613	0.005593586810896333	0.0001081462651298479	
0.5771235299196736	0.0056950347438497065	0.005602864923340303	0.00010815022155360428	
0.5860660683540517	0.005704134854889907	0.005612456455933987	0.00010815430583558797	
0.595147171566167	0.0057135446491309895	0.005622372797128064	0.00010815852224330562	
0.604368986619493	0.005723275523199402	0.0056326258026944504	0.00010816287519499712	
0.6137336938462858	0.005733339350197404	0.00564322781846094	0.00010816736926553324	
0.6232435073630855	0.005743748503393699	0.005654191704385294	0.0001081720091924064	
0.6329006755942035	0.005754515881337529	0.005665530860062712	0.00010817679988213705	
0.6427074818033226	0.005765654934497825	0.005677259251768818	0.00010818174641679836	
0.6526662446333333	0.005777179693537498	0.005689391441148293	0.0001081868540609565	
0.6627793186545348	0.00578910479934205	0.005701942615668671	0.0001081921282688468	
0.6730490949213316	0.0058014455349317574	0.005714928620968914	0.00010819757469186547	
0.6834780015375548	0.0058142178593977335	0.0057283659952431995	0.00010820319918641176	
0.6940685042305437	0.005827438444014166	0.005742272005812718	0.000108209007822043	
0.7048231069341222	0.005841124710692367	0.00575666468805123	0.00010821500689002365	
0.7157443523806098	0.005855294872956756	0.00577156288684499	0.000108221202912223	
0.7268348227020044	0.005869967979638942	0.005786986300783486	0.00010822760265041317	
0.7380971400404808	0.005885163961503703	0.005802955529295121	0.00010823421311597202	
0.7495339671683494	0.005900903681040034	0.005819492122961474	0.0001082410415800056	
0.7611480081176202	0.005917208985671906	0.005836618637265024	0.00010824809558391029	
0.7729420088193235	0.005934102764666989	0.0058543586900491485	0.00010825538295046183	
0.784918757752735	0.005951609010047733	0.0058727370229951755	0.00010826291179521202	
0.7970810866046624	0.0059697528818381754	0.005891779567450161	0.00010827069053862119	
0.8094318709389453	0.005988560778011821	0.005911513514971441	0.00010827872791848177	
0.8219740308763326	0.006008060409541536	0.005931967392989173	0.00010828703300298286	
0.8347105317848907	0.006028280880991827	0.005953171146027781	0.00010829561520434673	
0.847644384981113	0.006049252777137794	0.005975156222971189	0.00010830448429294568	
0.8607786484418896	0.0060710082561438485	0.005997955670905323	0.00010831365041202469	
0.8741164275275125	0.0060935811498897315	0.00602160423612605	0.00010832312409303184	
0.8876608757158821	0.006117007072092104	0.006046138472961245	0.00010833291627152041	
0.9014151953480897	0.006141323534937894	0.006071596861123818	0.00010834303830365683	
0.9153826383855528	0.006166570075021448	0.006098019932388144	0.00010835350198331518	
0.9295665071788846	0.00619278838946273	0.006125450407467752	0.0001083643195597621	
0.9439701552486742	0.006220022483179214	0.006153933344067137	0.00010837550375597158	
0.9585969880783669	0.006248318828391424	0.006183516297188364	0.00010838706778738255	
0.9734504639194281	0.006277726537562866	0.006214249492893106	0.00010839902538134151	
0.9885340946089864	0.006308297551111077	0.006246186016857327	0.00010841139079684958	
1.0038514464001433	0.006340086841380235	0.00627938201920885	0.00010842417884485125	
1.01940614080515	0.006373152634539353	0.006313896937311677	0.00010843740490879796	
1.0352018554516484	0.006407556652266856	0.0063497937383572844	0.00010845108496546706	
1.051242324952181	0.006443364375305372	0.006387139183845946	0.00010846523560577573	
1.0675313417871697	0.006480645331224222	0.006426004118293954	0.00010847987405566506	
1.0840727572015847	0.006519473409015627	0.006466463784790978	0.00010849501819649535	
1.1008704821154982	0.006559927203479906	0.006508598170359855	0.00010851068658501888	
1.117928488048752	0.006602090392731022	0.006552492384446469	0.00010852689847232399	
1.1352508080599522	0.006646052152584438	0.006598237074296465	0.00010854367382148934	
1.1528415377000134	0.006691907612083157	0.006645928881468077	0.00010856103332340745	
1.1707048359804781	0.006739758354985492	0.006695670944295836	0.0001085789984100855	
1.1888449263568397	0.006789712972692065	0.006747573451771403	0.00010859759126477509	
1.2072660977271032	0.006841887674844229	0.0068017542550592456	0.00010861683482778237	
1.225972705445816	0.006896406964699318	0.006858339543734078	0.0001086367527970387	
1.2449691723538168	0.00695340438740056	0.006917464594834259	0.00010865736962189533	
1.2642599898239333	0.007013023360435986	0.006979274603995784	0.00010867871048829666	
1.2838497188228888	0.007075418096951618	0.007043925609294073	0.00010870080129348191	
1.3037429909896587	0.00714075463418496	0.007111585520011807	0.0001087236686073108	
1.3239445097305402	0.00720921198115948	0.007182435264412881	0.00010874733961730564	
1.3444590513311867	0.007280983401981287	0.007256670072787308	0.0001087718420532177	
1.3652914660858761	0.0073562778536698185	0.007334500914602122	0.0001087972040865363	
1.386446679444272	0.007435321600512311	0.007416156111626259	0.00010882345419886317	
1.4079296931759626	0.007518360030552233	0.007501883152485069	0.00010885062101186407	
1.4297455865530366	0.007605659704120427	0.007591950738358126	0.00010887873306981203	
1.451899517550985	0.007697510669437721	0.007686651094601793	0.00010890781856336431	
1.4743967240682132	0.007794229086434819	0.0077863025891282914	0.00010893790498072753	
1.4972425251644468	0.007896160207267607	0.007891252705620539	0.00010896901866890992	
1.5204423223183279	0.008003681770824472	0.008001881428370983	0.00010900118428306699	
1.5440016007044985	0.00811720787916419	0.00811860510603406	0.0001090344240971033	
1.5679259304904682	0.008237193436711258	0.008241880874288234	0.00010906875714084588	
1.5922209681535842	0.00836413924870089	0.008372211732833371	0.00010910419812098043	
1.6168924578184014	0.008498597894477392	0.00851015239095384	0.00010914075607048155	
1.6419462326147771	0.008641180514654628	0.008656316018881794	0.00010917843265709748	
1.667388216057011	0.008792564679921833	0.008811382070443612	0.00010921722006140254	
1.6932244234443516	0.008953503544794059	0.008976105377295162	0.00010925709830993811	
1.7194609632832076	0.009124836533620511	0.00915132675814757	0.00010929803191527063	
1.7461040387313935	0.009307501860930205	0.009337985439930153	0.00010933996563117754	
1.7731599490647525	0.009502551256616804	0.009537133654626865	0.00010938281907203827	
1.8006350911665105	0.009711167352294157	0.009749953859158647	0.00010942647986754268	
1.828535961039703	0.009934684293243238	0.009977779130809468	0.00010947079491807565	
1.8568691553430368	0.010174612277010128	0.01022211742330884	0.00010951555917275677	
1.885641372950552	0.010432666893049362	0.010484680536523152	0.0001095605011561344	
1.9148594165354507	0.010710804358373677	0.010767418865733338	0.00010960526419935554	
1.9445301941784663	0.01101126402552807	0.011072563267425159	0.00010964938195568275	
1.974660721001155	0.011336619898646346	0.011402675723527449	0.00010969224625342591	
2.0052581208244957	0.011689843352576581	0.01176071092515816	0.00010973306459275447	
2.036329627853186	0.01207437983556667	0.012150091454336044	0.00010977080352507643	
2.067882588386045	0.012494243078490777	0.012574799945213192	0.00010980411261106054	
2.0999244625529108	0.01295413126514537	0.013039492482695817	0.00010983122139897843	
2.132462826078452	0.013459570764168679	0.013549638565101996	0.00010984979853344367	
2.1655053720733157	0.014017094383234806	0.01411169421041988	0.000109856757123762	
2.199059912853022	0.01463446261140224	0.014733316144656285	0.00010984798296138509	
2.2331343817850464	0.015320937736450909	0.015423626238372663	0.00010981795062260255	
2.267736835164523	0.016087621476553262	0.01619353587058432	0.00010975917457284841	
2.302875454119006	0.01694786550384721	0.01705613838208486	0.00010966141426574739	
2.3385585465427567	0.01791775800621537	0.018027171387776757	0.00010951050763772081	
2.3747945490609914	0.019016671911604395	0.019125533439474776	0.00010928663614461718	
2.411592029024571	0.020267818294491997	0.02037379886665354	0.00010896171031119031	
2.4489596865355954	0.021698654295842508	0.02179858496455534	0.00010849538298562177	
2.4869063565043885	0.02334079306620182	0.023430435764797992	0.00010782891505828816	
2.5254410107383527	0.025228646615432605	0.025302498100675	0.00010687570641512504	
2.564572760063192	0.0273952140688017	0.02744650717015192	0.00010550679627211543	
2.604310856476998	0.029861959535306532	0.029883238030866	0.00010352932248283836	
2.6446646953377266	0.03261758807070385	0.032602565057886244	0.00010065691085241082	
2.6856438175845567	0.035579197637971204	0.0355268046001603	9.647638109130298e-05	
2.727257911993673	0.03853506560646704	0.038455532602866306	9.04316633476711e-05	
2.769516817469004	0.04109526684059574	0.04101365309431492	8.188133487038173e-05	
2.812430525368455	0.04272797271769445	0.04267475729018753	7.033727406821628e-05	
2.8560091818661824	0.042963205670601384	0.042950399548113326	5.604368395900862e-05	
2.9002630903514777	0.04167569327967353	0.04168670449191466	4.1160538549409535e-05	
2.945202713864811	0.039171058633701454	0.03918558401581751	3.171399709513906e-05	
2.9908386775716385	0.035984158760001946	0.03600130308057321	3.438111618807336e-05	
3.0371817712745264	0.032614448087501836	0.03264420991459957	4.4528935387694524e-05	
3.0842429519642045	0.029391713879038165	0.02943929420088201	5.526916642037129e-05	
3.1320333464101533	0.026475642534881955	0.02653837829756128	6.43482218690732e-05	
3.180564253791325	0.023912190859039395	0.02398360639516212	7.1541074833084e-05	
3.2298471483676323	0.021688506698900815	0.02176194798180013	7.714789835265465e-05	
3.2798936821928324	0.01976801912079391	0.01983820862176871	8.153013301274321e-05	
3.3307156878694446	0.018108489083498682	0.018171769501991432	8.49913677494295e-05	
3.3823251813463506	0.016669901035344034	0.016723972992062786	8.776221882628177e-05	
3.43473436475976	0.015417242296182845	0.015460803861693129	9.001210449336492e-05	
3.487955629318178	0.01432098273965856	0.014353417343201471	9.186454403760961e-05	
3.542001558232087	0.013356638872922814	0.013377782615822302	9.340994775942818e-05	
3.5968849296890193	0.012504052653552465	0.012514032446751299	9.47151079851016e-05	
3.6526187198747286	0.011746651018450299	0.01174577616853845	9.582994617568966e-05	
3.7092161060411786	0.011070785086451663	0.011059476413171777	9.67922431641952e-05	
3.7666904696220658	0.010465175148875318	0.010443919525922541	9.763095311333184e-05	
3.8250553993966134	0.009920458059374396	0.009889779846457187	9.836853878186654e-05	
3.884324694702404	0.009428823443963215	0.009389267015248696	9.902263213427033e-05	
3.9445123686979775	0.008983723175487181	0.008935842680458002	9.960722782602679e-05	
4.005632651675993	0.00857963977541511	0.008523993578498779	0.00010013355067865208	
4.067699994427721	0.00821190161694516	0.008149049734424133	0.00010061069340033859	
4.130729071659682	0.007876535091615303	0.007807038519351701	0.00010104609066803338	
4.194734785463209	0.007570145928917986	0.00749456713196602	0.00010144587539060406	
4.259732268837781	0.007289823537015398	0.007208727619693697	0.00010181514922407274	
4.325736889268946	0.007033063575741139	0.006947019812909123	0.00010215819001955384	
4.392764252361694	0.0067977050284278384	0.006707288544906803	0.00010247861241133492	
4.460830205530115	0.006581878860736052	0.006487672315238336	0.00010277949324594417	
4.5299508417442365	0.006383965991849373	0.006286561166992303	0.00010306347038407159	
4.600142503334918	0.006202562797349324	0.006102562026575729	0.00010333282115645407	
4.671421785857698	0.006036452746789051	0.005934470127719243	0.00010358952514021875	
4.743805542016518	0.005884583078277075	0.005781245433764482	0.0001038353147528065	
4.817310885648243	0.005746045647244134	0.005641993202575438	0.00010407171630572295	
4.891955195768907	0.005620061272388114	0.005515948021234552	0.0001043000835288489	
4.967756120682691	0.005505967050442351	0.0054024607843656015	0.00010452162510584804	
5.044731582154526	0.005403206232104898	0.005300988209309497	0.00010473742740670874	
5.122899779647386	0.005311320351446364	0.005211084580440486	0.00010494847333376242	
5.202279194625215	0.005229943386208353	0.005132395499267873	0.00010515565798872479	
5.282888594922542	0.005158797801455593	0.005064653491286955	0.00010535980170449651	
5.364747039181794	0.005097692398278881	0.0050076753888837035	0.00010556166085253585	
5.447873881359371	0.005046521956594816	0.004961361475717241	0.00010576193672558205	
5.532288775301544	0.005005268730499954	0.004925696445651848	0.00010596128269674725	
5.618011679391243	0.004974005930405663	0.004900752302534809	0.00010616030976245425	
5.705062861266868	0.004952903413328312	0.004886693410626486	0.00010635959047909038	
5.793462902614208	0.004942235907474134	0.004883784005098416	0.00010655966119306324	
5.883232704032601	0.004942394227732782	0.004892398595237845	0.00010676102232722189	
5.974393489976511	0.004953900105725341	0.004913035849856895	0.00010696413630716682	
6.06696681377367	0.004977425476506466	0.0049463367585840705	0.00010716942246194182	
6.160974562720967	0.005013817354605844	0.004993108133187282	0.0001073772478763646	
6.25643896325932	0.005064129824008058	0.00505435287646134	0.000107587912645351	
6.353382586228693	0.005129665201443958	0.005131308940172513	0.0001078016271866609	
6.451828352204593	0.005212027169433567	0.005225499571675996	0.00010801847804902109	
6.551799536917215	0.005313189700165262	0.00533879838751806	0.00010823837674593323	
6.653319776754563	0.005435587025660728	0.005473514120268064	0.00010846098310994854	
6.756413074350862	0.005582231927000765	0.0056325017148941515	0.00010868558973870849	
6.861103804261538	0.0057568724556142275	0.005819309012984961	0.00010891094595990871	
6.9674167187261515	0.0059642011779363095	0.006038371829294348	0.00010913498598453351	
7.075376953520617	0.006210136515599504	0.0062952751044904574	0.00010935440215143146	
7.1850100339000935	0.006502203009782444	0.006597104229822057	0.00010956396212199978	
7.2963418806339915	0.006850046070255494	0.00695291829260374	0.00010975539261726821	
7.40939881613446	0.007266124652774247	0.007374383842370712	0.00010991551033676245	
7.5242075706798515	0.00776662383676558	0.007876606522214434	0.0001100230096768325	
7.640795288734611	0.008372592101928592	0.008479166261641335	0.00011004278747312435	
7.759189535367103	0.009111158845227963	0.009207235783569382	0.00010991563476646302	
7.879418302766868	0.010016213609273057	0.01009226504116513	0.00010953904716864685	
8.001510016862884	0.01112656762760469	0.011170576551155813	0.00010873098176970169	
8.125493544044346	0.012476061722380577	0.012475209768706743	0.00010716221906901662	
8.251398197985628	0.014062365812389222	0.014009495911592994	0.00010423988731173958	
8.379253746576957	0.015772602090359994	0.015681008811959416	9.895927426704215e-05	
8.509090418962503	0.017271216392679953	0.017188338999816623	8.994534965152466e-05	
8.640938912687513	0.018003268138857182	0.01798033155422217	7.661107861615672e-05	
8.774830400956196	0.017554264842602703	0.017583066239452112	6.35097980253321e-05	
8.910796540002062	0.016065689998674762	0.016119859251293805	6.225128179526176e-05	
9.048869476572474	0.01411405833154333	0.014186053190515122	7.210894083496532e-05	
9.189081855529167	0.012220347723216845	0.012287555756602193	8.249808185591577e-05	
9.331466827566528	0.010604418807657827	0.010644144047574137	9.011862397515938e-05	
9.476058057049498	0.009289918496270293	0.009293097299165245	9.541799810718157e-05	
9.622889729972897	0.008234362158403058	0.00820214352619427	9.920217003343304e-05	
9.771996562044086	0.007385920580883647	0.007324140984826335	0.00010203075681144848	
9.923413806890872	0.00669997330384333	0.006615955364521781	0.00010424746192123499	
10.0771772643966	0.0061416796488975795	0.0060428185991236024	0.00010606244412305173	
10.233323289164382	0.005684712830798098	0.00557794835000264	0.00010760770424747757	
10.391888799112495	0.005309368134253628	0.005201025436837535	0.00010896913182836668	
10.552911284202958	0.005000912239397668	0.004896674684279983	0.00011020470471503239	
10.716428815305356	0.004748322578717646	0.004653236698855161	0.00011135500187320132	
10.882480053198018	0.00454337206968363	0.004461847604597963	0.00011244944638103011	
11.051104257708666	0.004379980831793293	0.004315774236342674	0.00011351012423094301	
11.222341296996655	0.004253766329442241	0.004209946257615819	0.0001145541850939667	
11.39623165697915	0.004161741362674818	0.004140637607949232	0.00011559538379957908	
11.572816450903245	0.00410212585108966	0.004105262962189066	0.00011664507673972196	
11.752137429066462	0.004074251791845142	0.004102266717942414	0.00011771284678171465	
11.93423698868786	0.004078551737594391	0.004131092129514224	0.00011880684073615534	
12.119158183932093	0.004116630695470181	0.004192227278229729	0.00011993383345336172	
12.306944736088793	0.004191430376877085	0.004287333446184741	0.00012109895746856324	
12.497641043909683	0.00430750340170869	0.0044194706872616564	0.000122304927224758	
12.691292194105861	0.004471421511337145	0.004593444461032257	0.0001235503929748033	
12.887943972007742	0.004692338240956113	0.004816302275800229	0.00012482668609659726	
13.08764287239018	0.004982687664361533	0.005097996219240623	0.000126111473831003	
13.290436110465315	0.005358851960770013	0.005452150578294135	0.00012735636380342724	
13.496371633045765	0.005841159961147956	0.005896594977118832	0.00012846273595185057	
13.705498129880782	0.006451231586018673	0.006452439039327307	0.00012923601520596165	
13.917865045168076	0.007201282636892322	0.007137907308202155	0.0001293086736699398	
14.133522589243995	0.008063779336359081	0.007946895253324657	0.00012805918454220238	
14.35252175045488	0.00891021722703414	0.00879371142898309	0.00012473910749687575	
14.574914307212275	0.00946003034454182	0.009428873133936465	0.00011941001597269997	
14.800752840235097	0.009397570453524073	0.009477560290442501	0.00011461823743820415	
15.030090744981337	0.008689391648742186	0.008800575977616423	0.00011390737574688439	
15.262982244272472	0.007661622704064845	0.007711873864104159	0.0001170272143884441	
15.499482401113475	0.006649329577848658	0.0066107489048265	0.00012160068593804654	
15.739647131711472	0.005794473491933205	0.005690742452684615	0.00012633913461031977	
15.98353321869612	0.005114772273298599	0.004984135629740691	0.00013089530446465234	
16.23119832454485	0.004586812201515751	0.004462960853558825	0.00013525616248558867	
16.482701005216104	0.004181415529666421	0.004088539808389441	0.00013949416277543158	
16.738100723993853	0.003873938166382667	0.0038268991703221114	0.00014369126089188008	
16.997457865546615	0.0036459341392496084	0.0036515803961020125	0.00014791898506073448	
17.26083375020432	0.0034844937112161276	0.0035429636396082068	0.0001522346028225709	
17.528290648456405	0.003381258811289045	0.003487014182957848	0.00015668058167963471	
17.799891795674554	0.003331665700652978	0.0034742249777320942	0.00016128288487334954	
18.075701407063548	0.0033345258849243014	0.003498923663988335	0.00016604569961609997	
18.35578469284383	0.0033919396257107593	0.0035589910516737916	0.00017093977091698636	
18.64020787366921	0.003509494729913863	0.003656064037390483	0.00017587938843712403	
18.929038196283646	0.0036966051160120684	0.0037963779402522026	0.0001806788828955347	
19.222343949420477	0.003966487500064281	0.0039924940214866545	0.000184973151761733	
19.52019447994806	0.004334145746862829	0.004266034318149169	0.0001880844528475827	
19.822660209265607	0.004807650705293353	0.004649966703932737	0.00018886099062813684	
20.12981264995304	0.0053620099836566145	0.005180010037486325	0.00018578269429885463	
20.441724422678867	0.005885912542444029	0.005828495677968006	0.00017852545771417444	
20.75846927337004	0.006148785374855294	0.006296588912271309	0.00017241723240342776	
21.08012209064783	0.0059467385006308346	0.006046168874386976	0.00017867558326750845	
21.406758923533914	0.005366307943762093	0.005228702042034836	0.00020013021264125004	
21.738456999430788	0.004686314648652798	0.004463068814542777	0.00022903040999996513	
22.075294742380795	0.004087254603792746	0.003950198120971732	0.00025987458499287223	
22.417351791608088	0.003618031551815411	0.0036386975187874706	0.0002916780559957861	
22.764709020347887	0.0032713501782864456	0.003452738702377646	0.00032536762608239433	
23.1174485549675	0.0030276936869299137	0.003340572820347669	0.0003624369608895683	
23.47565379438362	0.002870011803595398	0.003271458957441182	0.0004046497561344263	
23.839409429780538	0.0027871024963552443	0.0032275816833733364	0.0004541187823542755	
24.20880146463373	0.0027738426480438524	0.0031985077835734836	0.0005135144938982631	
24.583917235044	0.002830893547316617	0.003177993162104367	0.0005863315569661464	
24.964845430386426	0.0029643406259677128	0.0031622118673077224	0.0006771264704402547	
25.351676114279368	0.0031843095940504917	0.00314877017674994	0.000791389008008053	
25.744500745878433	0.003498846569577741	0.003136147009046489	0.0009338595137160141	
26.143412201500308	0.0038931066192026235	0.003123368165207392	0.0011019597562517839	
26.548504796581717	0.004280522401064651	0.003109811445696632	0.001269285780014628	
26.959874307978602	0.00446423917607472	0.003095086809288445	0.0013697132881201554	
27.377617996610834	0.00427678571349674	0.003078960656920368	0.0013390633769869542	
27.801834630457815	0.003821710184761858	0.0030613067184961	0.0012024520260334205	
28.232624507910387	0.003332794154063618	0.003042073375195696	0.0010377243390445805	
28.670089481484574	0.002933842507581823	0.003021261380613274	0.0008903539519988225	
29.114332981902788	0.0026483665788704968	0.0029989083171421817	0.0007713568528445044	
29.565460042548164	0.0024662283173012257	0.002975077517294311	0.0006788791137393994	
30.0235773242978	0.0023744098656262778	0.0029498500145402275	0.0006090288606590419	
30.488793140740842	0.002365803612415355	0.0029233185981834228	0.0005594486364752851	
30.961217483787163	0.0024406526564893505	0.002895583363787524	0.0005305616378002413	
31.440962049673153	0.002604732854506817	0.0028667483510342205	0.0005261870114106809	
31.928140265370157	0.002860596495696343	0.0028369189895303014	0.0005527505754182864	
32.42286731540228	0.0031783309948581464	0.0028062001569545366	0.0006131377339375667	
32.925260169079685	0.003436894181059315	0.002774694709477788	0.0006901112186941109	
33.435437608153904	0.003436061996133567	0.0027425023817813786	0.0007362773905309117	
33.95352025490161	0.003139790591994234	0.002709718979626446	0.0007206476898542678	
34.479630600643624	0.002747558059409777	0.0026764358058452425	0.000667963304444059	
35.01389303470575	0.0024182987777936473	0.002642739273433743	0.0006105701853606529	
35.556433873828425	0.0021953929672789358	0.0026087106688034273	0.0005614818939587755	
36.107381392031996	0.002075735461588715	0.0025744260352940657	0.0005228421002755375	
36.666865850944866	0.0020510237724542125	0.002539956152475046	0.0004938318313840217	
37.23501953060145	0.002119198641074779	0.002505366591044744	0.00047360899563465993	
37.81197676071744	0.0022822843005026097	0.002470717826589553	0.0004621343630816621	
38.397873952449665	0.002527018140473701	0.0024360653982984436	0.0004597623361871268	
38.99284963064802	0.0027704949763032757	0.002401460101088693	0.00046393789203472846	
39.59704446660722	0.0028260060005464147	0.0023669482015837903	0.000463569686838805	
40.21060131132589	0.0026064764690292394	0.002332571670065765	0.0004490758293503731	
40.83366522928125	0.0022832305713352107	0.002298368421953488	0.00042856921737397587	
41.46638353272696	0.002019417712367472	0.0022643725635747443	0.00041150271731885867	
42.108905816522395	0.0018609418860465199	0.002230614638033976	0.00039990530852245643	
42.76138399350171	0.0018072905241415748	0.002197121867854487	0.0003928962568638853	
43.42397233039088	0.0018544807867922426	0.0021639183918146475	0.0003889742082590436	
44.096827484281306	0.0020003308517059287	0.002131025494020006	0.00038559105540545964	
44.78010853966855	0.0022175144777713328	0.0020984618237731094	0.0003770672832789318	
45.47397704606499	0.0023852545728476914	0.0020662436052337778	0.00035433640091124595	
46.17859705619533	0.002320676306840307	0.00203438483621699	0.0003197418126494986	
46.894135164783904	0.00206372953560157	0.002002897475764048	0.0002962225020792272	
47.62076054794297	0.0018126993683315682	0.0019717916203550413	0.0002916862331699161	
48.35864500317141	0.001659451534197488	0.0019410756688150758	0.0002973849236368981	
49.10796298997312	0.0016158857957947247	0.0019107564761109085	0.0003065750691568206	
49.86889167110482	0.001679126319292683	0.0018808394963448138	0.0003153250647081084	
50.641610954463076	0.0018381908331727916	0.0018513289153345657	0.0003176509595476601	
51.42630353562007	0.0020222258122021748	0.0018222277732270113	0.0003007537013588776	
52.22315494101898	0.002049192122822938	0.0017935380776322536	0.000256708560267357	
53.03235357183818	0.001855501799438579	0.0017652609077894231	0.0002173714820590427	
53.854090748535334	0.0016268833194573356	0.0017373965102864446	0.0002120205909774031	
54.688560756081706	0.0014887749073209157	0.001709944386857776	0.00022668282520852206	
55.53596088989733	0.0014640411012470044	0.0016829033747779087	0.0002457789975678732	
56.39649150249797	0.0015493746943438648	0.0016562717203562427	0.00026136818160174124	
57.27035605086487	0.0017133359904020617	0.0016300471460224558	0.00026211160798643755	
58.15776114454846	0.001819699819295081	0.0016042269114716072	0.0002296269269496892	
59.05891659451753	0.001708566678068628	0.0015788078693163572	0.00017686885915015575	
59.974035462765215	0.001498428551638142	0.0015537865156702278	0.0001580304718289236	
60.90333411268367	0.0013594341081894555	0.001529159036061793	0.00017443617468476596	
61.847032260219336	0.0013360337202879533	0.0015049213470553643	0.00019961253031876113	
62.80535302582078	0.001425050036451943	0.0014810691339295834	0.0002196086041038823	
63.778522987191536	0.0015744625799826502	0.0014575978847417308	0.00021805496064380997	
64.76677223286032	0.0016103951449079514	0.0014345029210826026	0.00017589362156553523	
65.77033441658139	0.0014510813825914198	0.0014117794258048046	0.00012792671374393212	
66.78944681257751	0.0012837232107721273	0.0013894224679862587	0.0001283941931660249	
67.82435037163955	0.0012224428252424202	0.0013674270253707754	0.0001556292673936246	
68.87528977809474	0.001280026012820385	0.0013457880045087114	0.00018200687151856038	
69.94251350765792	0.0014136449505466559	0.0013245002588030226	0.00018854004321393336	
71.02627388617911	0.0014551128986053613	0.0013035586046494373	0.0001517245402051059	
72.12682714930152	0.001310013247814119	0.0012829578358440354	0.00010242313508399823	
73.24443350304374	0.0011658951546743967	0.001262692736417091	0.0001052183689539185	
74.37935718532088	0.0011340511648239857	0.0012427580920386996	0.00013596777010694007	
75.53186652841877	0.0012180778488145678	0.001223148700129329	0.0001611615076960944	
76.7022340224364	0.0013283502695413056	0.0012038593787970116	0.00015468776338127492	
77.89073637971123	0.0012723555124113804	0.00118488497471233	0.00010453489998915918	
79.09765460024283	0.0011190168001286485	0.0011662203700226533	7.88524657331085e-05	
80.32327403813038	0.0010510374196148527	0.00114786048839813	0.0001053160663328992	
81.5678844690394	0.001105754756707191	0.0011298003002937504	0.0001358394507818875	
82.83178015871405	0.001213612168693523	0.0011120348275042474	0.00013888765241470565	
84.11525993255103	0.001177879179969099	0.0010945591470817248	9.38212575644202e-05	
85.41862724625115	0.001037194717580226	0.0010773683946795473	6.462924106508052e-05	
86.74219025756646	0.0009822659743697808	0.001060457767380291	9.238065058537556e-05	
88.08626189915832	0.00104862055818681	0.0010438225260602301	0.00012208720465413603	
89.45115995258467	0.0011321434972517176	0.0010274579973380312	0.00011621930912804256	
90.83720712343391	0.0010496528915063094	0.001011359575150905	6.715451377559108e-05	
92.24473111762269	0.0009363224050867159	0.0009955227219974724	6.030630025775242e-05	
93.67406471887617	0.0009390065709611144	0.00097994296988287	9.48743739370658e-05	
95.1255458674087	0.0010317871315676248	0.0009646159209983865	0.00011178159817758022	
96.59951773982377	0.0010225091384616746	0.0009495372481647685	7.747808200776701e-05	
98.09632883025184	0.0009027723927202314	0.0009347026950656274	4.5133770521302845e-05	
99.61633303274554	0.0008727797868726579	0.000920108076294851	7.561923403268426e-05	
101.15988972495167	0.0009520304506700424	0.0009057492772396003	0.00010013034475243616	
102.72736385307937	0.0009654897027145147	0.0008916222538184268	7.506510826934018e-05	
104.31912601818526	0.0008544131410045537	0.000877723032092105	3.7891528530747414e-05	
105.93555256379533	0.0008254697027121072	0.0008640477077630895	6.721257255499194e-05	
107.57702566488457	0.0009019071154342967	0.0008505924455779193	9.045635206809014e-05	
109.24393341823551	0.0008943247032283278	0.0008373534786454731	6.144615605508206e-05	
110.93666993419627	0.0007928679424230345	0.0008243271076826947	3.408250718091409e-05	
112.65563542986153	0.0007951929181687307	0.0008115097001982246	6.835350199227926e-05	
114.40123632369622	0.0008668446161519914	0.0007988976896233276	7.964672527918894e-05	
116.17388533162597	0.0008056136162137305	0.0007864875743985324	3.8660670599364164e-05	
117.9740015646163	0.0007387774504658365	0.0007742759170235226	4.188862305901212e-05	
119.802010627764	0.0007909879679862625	0.0007622593430770322	7.310375069137225e-05	
121.65834472092367	0.0008047332748452981	0.0007504345402127849	5.5669939639979627e-05	
123.54344274089367	0.000715131855451945	0.0007387982571368627	2.5131145959754158e-05	
125.45775038518534	0.0007267440899562525	0.000727347302571298	5.941558772296584e-05	
127.40172025740017	0.0007766908248408046	0.0007160785442081578	6.19411400057228e-05	
129.3758119742398	0.0006974208491134188	0.0007049889076579099	2.14673842753276e-05	
131.3804922741741	0.0006825196415590006	0.0006940753753954188	4.841098313919923e-05	
133.41623512779302	0.0007391713054570199	0.0006833349857065299	6.055780540214316e-05	
135.48352184986857	0.0006728353433466175	0.0006727648316378532	2.119458854172738e-05	
137.58284121315285	0.0006508958739423795	0.0006623620599520232	4.275768959086064e-05	
139.71468956393986	0.0007042209719734612	0.0006521238700904401	5.607338512234594e-05	
141.879570939417	0.0006396137043907627	0.0006420475131452307	1.7681212910243386e-05	
144.07799718683648	0.0006283170770319397	0.0006321302908419209	4.2402625960117505e-05	
146.31048808453184	0.0006708380731423225	0.0006223695545341337	4.9053800422155334e-05	
148.57757146481032	0.0006017224597689429	0.000612762704211402	1.342815650832815e-05	
150.87978333874923	0.0006161681803766115	0.0006033071875210403	4.559705030355331e-05	
153.2176680229263	0.0006292122381256416	0.000594000498804859	3.680021238873325e-05	
155.5917782681133	0.0005693169215502786	0.0005848401781513656	1.9550762804103737e-05	
158.00267538996428	0.0006112740824150444	0.0005758238104639848	4.729073038318211e-05	
160.45092940172842	0.0005744137157412773	0.0005669490245457089	1.7808471830188963e-05	
162.9371191490193	0.0005580106885158019	0.000558213492200512	3.360100520235749e-05	
165.46183244667284	0.0005868021499425799	0.0005496149273517435	3.724450046490336e-05	
168.02566621772516	0.0005293144930930873	0.0005411510851776808	1.3903568312956828e-05	
170.6292266345446	0.0005657440141639286	0.0005328197612643176	4.171113819599415e-05	
173.27312926215015	0.0005267036130851373	0.0005246187907754261	1.1868030244770168e-05	
175.9579992037507	0.0005276922097834304	0.000516546047639865	3.416241578922817e-05	
178.68447124853947	0.0005302387051832703	0.0005085994437560745	2.466392012274468e-05	
181.45319002177868	0.0004971469349128842	0.0005007769282136409	2.3139534169488322e-05	
184.2648101372089	0.0005252022971534799	0.0004930764865317939	3.2133254849663385e-05	
187.11999635182175	0.00047767681559441754	0.0004854961399146561	1.3335021723110397e-05	
190.019423723029	0.000510671953122205	0.0004780339445230476	3.420211237443758e-05	
192.9637777682679	0.0004643710251996106	0.00047068799076262495	6.732252217934893e-06	
195.95375462707955	0.000492635479965373	0.0004634564025881054	3.336111627591833e-05	
198.99006122569847	0.00045257045230675185	0.0004563373368233205	4.179554256622989e-06	
202.0734154441926	0.00047561598401495197	0.0004493289824968334	3.171151878195192e-05	
205.20454628619316	0.000439909747856732	0.00044242956019282457	3.633435727690529e-06	
208.38419405125447	0.0004610937856869604	0.000435637321416967	3.021397631941481e-05	
211.6131105098844	0.00042602519138816754	0.00042895054797698333	3.0292805931918946e-06	
214.892059081287	0.0004484865741122379	0.00042236755137758757	2.877298589082686e-05	
218.22181501385919	0.0004121035551487724	0.0004158866722295001	5.289343121814599e-06	
221.60316556848443	0.0004354312564542895	0.0004095062796722323	2.6378637190977364e-05	
225.03691020466627	0.00040076340109402664	0.00040322477081032365	1.0841644049373645e-05	
228.5238607695462	0.00041810709385564756	0.0003970405701627312	2.1387919637069395e-05	
232.06484168985054	0.0003952175440737901	0.0003909521291250509	1.7614158236192945e-05	
235.66069016681035	0.00039490469958517816	0.0003849579254442788	1.2532017286191829e-05	
239.3122563741041	0.00039523609947471556	0.00037905646270579345	2.3006212336456302e-05	
243.0204036588648	0.0003725997353217392	0.00037324626983226714	8.823283525391491e-07	
246.78600874580337	0.00038955086959159205	0.0003675259005942106	2.2269052728103266e-05	
250.60996194449422	0.0003637277452378734	0.00036189393313185007	1.2810000953595719e-05	
254.4931673598731	0.0003659115967871556	0.0003563489694880581	1.1574818417229079e-05	
258.43654310599635	0.0003681499742631105	0.0003508896351520475	2.1186041352813203e-05	
262.4410215231124	0.00034464976723443087	0.00034551457861355377	5.103274390855579e-06	
266.507549398097	0.0003549016113567738	0.0003402224709272348	1.536597936917113e-05	
270.63708818830384	0.0003481361825731517	0.0003350120052870175	1.857325638795128e-05	
274.8306142488838	0.00032956930840886034	0.0003298818966101328	3.02394820092796e-06	
279.08911906362675	0.00033854934177295965	0.0003248308811305826	1.4348817286158625e-05	
283.4136094793798	0.00033401187574105655	0.0003198577160017894	1.7976321552408996e-05	
287.80510794409827	0.0003154835225044325	0.00031496117890818443	6.141472855846024e-06	
292.26465274858515	0.0003180409562356333	0.00031014006768549955	9.288308353786093e-06	
296.7932982719762	0.0003222487464755162	0.0003053931999495275	1.742818248438511e-05	
301.3921152310292	0.00030711519487050526	0.00030071941273312764	1.2610770264530144e-05	
306.0621909332746	0.00029704419066634594	0.0002961175621312575	1.4631645130752283e-06	
310.80462953409153	0.0003014407652964468	0.0002915865229538138	1.0703961888998347e-05	
315.6205522977641	0.00030254040846229525	0.0002871251883860772	1.5943741852472935e-05	
320.5110978625849	0.00029081568862051514	0.0002827324696565598	1.2767033383649565e-05	
325.47742251006514	0.0002797729000865205	0.00027840729571205455	4.863022624584092e-06	
330.52070043831674	0.00027795267252939105	0.00027414861289969794	4.555702757405832e-06	
335.6421240396705	0.0002808273897286182	0.00026995538465586163	1.1253408860898502e-05	
340.8429041825955	0.00027971026185718005	0.0002658265912016893	1.4185026695883164e-05	
346.1242704979875	0.0002721444467338721	0.00026176122924510494	1.2978217376131852e-05	
351.4874716698928	0.0002627196739327683	0.0002577583116891248	9.1477146959441e-06	
356.9337757307372	0.00025571294256329657	0.0002538168673463023	4.5344595771580536e-06	
362.46447036112943	0.000252045973454374	0.0002499359406591526	2.1129023455109164e-06	
368.08086319431027	0.0002505640370062399	0.00024611459142639486	5.059426071248412e-06	
373.7842821253185	0.00024966089866841547	0.0002423518945348652	7.893941240405121e-06	
379.57607562494815	0.00024821003203756234	0.00023864693969695376	9.799640609238405e-06	
385.45761305857025	0.00024582674747509217	0.00023499883119342075	1.0851300424608359e-05	
391.43028500989345	0.00024266397815623817	0.00023140668762145812	1.1276331457893364e-05	
397.49550360974456	0.00023906993058161048	0.0002278696416478574	1.1319269553818046e-05	
403.6547028699399	0.00023535100775104846	0.0002243868397671622	1.1172569825879506e-05	
409.9093390223323	0.0002316822249327606	0.00022095744206467169	1.0949393405197504e-05	
416.26089086311043	0.00022809943401339014	0.00021758062198417582	1.06798437588236e-05	
422.71086010243414	0.00022451220921251627	0.00021425556610030772	1.031586872887283e-05	
429.2607717194863	0.00022072216505809975	0.00021098147389539223	9.740810967378883e-06	
435.91217432302693	0.0002164777936596377	0.0002077575575406845	8.791156647172565e-06	
442.6666405175339	0.00021162045524015683	0.0002045830416818863	7.307032510643081e-06	
449.52576727501685	0.00020632876238936015	0.00020145716322884086	5.238757047540757e-06	
456.4911763125926	0.0002013174629902366	0.0001983791711492989	2.990994177503766e-06	
463.56451447591087	0.0001977045818599256	0.00019534832626666077	3.0273871223128547e-06	
470.74745412852144	0.0001963109843947566	0.00019236390106159887	5.717761648106119e-06	
478.04169354727435	0.00019642341762407924	0.00018942517947746673	8.11514786707387e-06	
485.4489573238469	0.0001950688892082053	0.00018653145672940436	8.610817397328843e-06	
492.97099677249224	0.00018981277239946912	0.00018368203911705528	6.339949975213318e-06	
500.60959034410683	0.00018359903321126574	0.00018087624384080617	2.726205052173062e-06	
508.36654404671106	0.0001817169951831281	0.0001781133988214718	4.977975440687427e-06	
516.2436918724502	0.00018281638767775682	0.0001753928425233411	7.869253645517833e-06	
524.242896231207	0.00017881031940738726	0.00017271392378050967	6.234343572885161e-06	
532.3660483909357	0.00017252499784691668	0.0001700760016264221	2.5414920017477025e-06	
540.6150689248177	0.00017294014908522152	0.00016747844512655244	6.447352673743335e-06	
548.9919081653474	0.00017147603612600924	0.00016492063321415032	6.589700185366164e-06	
557.4985466654523	0.00016485578020454547	0.00016240195452898426	2.5312687631212054e-06	
566.1369956667598	0.00016593217761334765	0.0001599218072590166	6.6180890492787405e-06	
574.909297575119	0.00016210479104942143	0.0001574795989849426	4.793262747260381e-06	
583.8175264434902	0.00015851344511843172	0.00015507474652753326	4.354873775120373e-06	
592.8637884623186	0.00015882187822502852	0.00015270667579771768	6.128544664720127e-06	
602.0502224575035	0.0001529592367512411	0.0001503748216493479	3.0489481265034264e-06	
611.379000396087	0.00015427950466759648	0.000148078627734586	6.203810488432796e-06	
620.8523278997751	0.00014834783461248924	0.00014581754636185888	2.912542811995968e-06	
630.4724447664181	0.00014935403339593923	0.00014359103835632456	5.767300520853563e-06	
640.2416254995708	0.00014445817524611672	0.00014139857292279676	3.711691408043283e-06	
650.1621798462554	0.00014359137345119614	0.00013923962751107702	4.457375092424262e-06	
660.2364533430635	0.00014191412378684862	0.00013711368768364314	5.264052536714997e-06	
670.4668278707137	0.00013744329943430816	0.00013502024698564316	2.434669212675826e-06	
680.8557222172046	0.0001380840669162104	0.00013295880681715039	5.136528557185547e-06	
691.4055926496942	0.00013513108458489804	0.00013092887630763078	4.695472269114141e-06	
702.1189334952396	0.00013126050226921384	0.00012892997219257686	2.3946718342931236e-06	
712.9982777305363	0.00013091041017912524	0.00012696161869226613	4.0295153993063445e-06	
724.0461975807946	0.00013009579490840044	0.00012502334739259856	5.123855126433404e-06	
735.2653051278958	0.00012689014530632708	0.00012311469712797374	4.216965237915071e-06	
746.6582529279726	0.00012367741264319038	0.0001212352138661646	2.7064249496008515e-06	
758.2277346385576	0.0001217854669338703	0.00011938445059515003	2.4014350536925485e-06	
769.9764856554507	0.00012068781099338203	0.00011756196721186553	3.1929028744240306e-06	
781.9072837594538	0.00011959539122914284	0.00011576733041283604	3.876039990986871e-06	
794.0229497731273	0.00011820082968612011	0.00011400011358665329	4.2121437086577605e-06	
806.3263482277227	0.00011656105106266263	0.00011225989670826122	4.301643112758793e-06	
818.82038804045	0.00011480338402926552	0.00011054626623501554	4.257123762008957e-06	
831.5080232022387	0.00011297578498241086	0.00010885881500448242	4.118322746315557e-06	
844.3922534761538	0.0001110247544258249	0.00010719714213394433	3.84323282898243e-06	
857.4761251066391	0.00010885913933456446	0.00010556085292157716	3.34364327475222e-06	
870.7627315397452	0.00010653180288485531	0.00010394955874927174	2.6149883350888594e-06	
884.2552141545192	0.00010446901488575923	0.00010236287698706459	2.1249127135043078e-06	
897.9567630057271	0.00010330557664382518	0.00010080043089915034	2.747093600553524e-06	
911.8706175780853	0.00010282297153162282	9.926184955144402e-05	3.69151461755005e-06	
926.0000675521785	0.00010123392567258935	9.774676772066637e-05	3.4958346920723905e-06	
940.3484535822448	9.841036369887195e-05	9.625482580492319e-05	2.1574809291879946e-06	
954.9191680860141	9.747712977145925e-05	9.478566973575081e-05	2.9111345070285576e-06	
969.715656046784	9.677279719412584e-05	9.333895089160084e-05	3.4344266620486125e-06	
984.7414158279239	9.389738719760209e-05	9.191432601273925e-05	1.9927065698406e-06	
1000.0	9.378955567155553e-05	9.051145711753167e-05	3.3554926477367755e-06	


==> data/fig_delay_tfirka_bode_12.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005353858074466176	7.047351020118645e-05	
0.10154950161807173	0.005424263851159186	0.005354119494198382	7.047360955062519e-05	
0.10312301278878754	0.005424523276890389	0.005354389098335325	7.047371200747464e-05	
0.10472090554055413	0.005424790826154535	0.005354667143763023	7.04738176690764e-05	
0.10634355766636439	0.005425066754025711	0.005354953895471887	7.047392663583804e-05	
0.10799135281311975	0.005425351323631497	0.00535524962681506	7.047403901131374e-05	
0.1096646805723366	0.005425644806410056	0.005355554619775109	7.047415490232926e-05	
0.11136393657225817	0.005425947482375599	0.005355869165239447	7.047427441904867e-05	
0.11308952257139368	0.0054262596403925395	0.005356193563284713	7.047439767509858e-05	
0.11484184655350702	0.0054265815784585855	0.005356528123470372	7.047452478771829e-05	
0.11662132282407707	0.005426913603997136	0.005356873165142079	7.04746558777903e-05	
0.11842837210825283	0.005427256034159231	0.005357229017744757	7.047479107003123e-05	
0.12026342165032622	0.005427609196135441	0.005357596021146126	7.047493049306567e-05	
0.12212690531474645	0.0054279734274780105	0.005357974525970716	7.047507427957548e-05	
0.12401926368869937	0.005428349076433596	0.005358364893944912	7.047522256643697e-05	
0.12594094418627644	0.005428736502287014	0.0053587674982534155	7.047537549480064e-05	
0.12789240115425762	0.005429136075716311	0.005359182723907307	7.047553321031038e-05	
0.12987409597953362	0.005429548179159614	0.005359610968124451	7.047569586316103e-05	
0.13188649719819254	0.005429973207194128	0.005360052640722302	7.047586360831819e-05	
0.13393008060629666	0.005430411566927731	0.005360508164523902	7.047603660559884e-05	
0.13600532937237603	0.005430863678403595	0.0053609779757771816	7.047621501989549e-05	
0.13811273415166478	0.005431329975018294	0.005361462524588348	7.047639902128099e-05	
0.14025279320210793	0.005431810903953884	0.005361962275369609	7.047658878521715e-05	
0.1424260125021654	0.005432306926624429	0.0053624777073019245	7.047678449268203e-05	
0.1446329058704415	0.005432818519137507	0.005363009314813134	7.047698633039593e-05	
0.14687399508716817	0.005433346172771236	0.005363557608072213	7.047719449095815e-05	
0.14914981001757044	0.005433890394467337	0.0053641231135000255	7.047740917307629e-05	
0.15146088873714358	0.0054344517073408516	0.00536470637429733	7.047763058173692e-05	
0.1538077776588715	0.005435030651207098	0.005365307950990575	7.047785892839414e-05	
0.15619103166241588	0.005435627783126487	0.005365928421996095	7.047809443121882e-05	
0.15861121422530794	0.0054362436779678445	0.005366568384203479	7.047833731527798e-05	
0.16106889755617235	0.005436878928990934	0.005367228453578699	7.047858781277741e-05	
0.16356466273001555	0.0054375341484488495	0.005367909265787795	7.047884616326181e-05	
0.1660990998256107	0.005438209968211049	0.005368611476841791	7.047911261389554e-05	
0.16867280806501112	0.005438907040407755	0.00536933576376373	7.047938741966414e-05	
0.1712863959552255	0.005439626038096534	0.005370082825278511	7.047967084366175e-05	
0.17394048143208848	0.005440367655951882	0.005370853382526519	7.047996315731649e-05	
0.17663569200636045	0.005441132610978662	0.005371648179801776	7.04802646406924e-05	
0.17937266491209122	0.005441921643250303	0.005372467985315662	7.04805755827527e-05	
0.18215204725728248	0.005442735516672695	0.005373313591987101	7.048089628165517e-05	
0.18497449617688488	0.005443575019774745	0.005374185818260224	7.048122704503016e-05	
0.18784067898816573	0.005444440966526612	0.00537508550895052	7.0481568190315e-05	
0.1907512733484843	0.005445334197186709	0.005376013536120631	7.048192004505698e-05	
0.19370696741551147	0.005446255579178514	0.00537697079998684	7.048228294724904e-05	
0.1967084600099325	0.005447206007998417	0.005377958229857505	7.048265724565069e-05	
0.19975646078067044	0.005448186408155774	0.005378976785104619	7.048304330015885e-05	
0.20285169037266976	0.0054491977341464114	0.005380027456169795	7.048344148217257e-05	
0.2059948805972802	0.005450240971460936	0.005381111265606062	7.048385217495646e-05	
0.20918677460527996	0.005451317137629182	0.005382229269156817	7.048427577402555e-05	
0.21242812706258082	0.0054524272833022715	0.005383382556873431	7.04847126875587e-05	
0.215719704328655	0.005453572493373758	0.005384572254273027	7.048516333682407e-05	
0.21906228463772706	0.0054547538881414455	0.005385799523538108	7.048562815655074e-05	
0.22245665828277353	0.005455972624511519	0.005387065564759514	7.048610759546473e-05	
0.22590362780237347	0.005457229897246689	0.005388371617224744	7.048660211667174e-05	
0.22940400817045398	0.005458526940260196	0.005389718960753232	7.048711219816697e-05	
0.23295862698897662	0.005459865027957506	0.005391108917080658	7.048763833330993e-05	
0.2365683246836085	0.005461245476627704	0.005392542851294185	7.04881810313453e-05	
0.2402339547024262	0.0054626696458866635	0.005394022173320833	7.048874081793546e-05	
0.243956383717698	0.005464138940174127	0.005395548339471162	7.048931823568807e-05	
0.24773649183079302	0.005465654810306995	0.005397122854040546	7.048991384471653e-05	
0.2515751727802653	0.005467218755091224	0.005398747270970496	7.049052822326141e-05	
0.2554733341531623	0.005468832322994797	0.005400423195572612	7.049116196824246e-05	
0.2594318975996074	0.005470497113884431	0.005402152286317748	7.049181569592533e-05	
0.26345179905070754	0.005472214780828768	0.005403936256693295	7.049249004255234e-05	
0.2675339889398373	0.005473987031970941	0.005405776877131455	7.049318566500708e-05	
0.27167943242735193	0.005475815632473577	0.005407675977011626	7.049390324152605e-05	
0.2758891096287819	0.005477702406539429	0.0054096354467401565	7.04946434724097e-05	
0.28016401584656353	0.005479649239510991	0.00541165723991088	7.049540708076036e-05	
0.2845051618053608	0.0054816580800526905	0.005413743375549996	7.049619481328325e-05	
0.28891357389103245	0.005483730942419305	0.005415895940449172	7.049700744105148e-05	
0.2933902943933029	0.005485869908814605	0.005418117091590706	7.049784576034977e-05	
0.29793638175219256	0.005488077131844315	0.00542040905866903	7.049871059356241e-05	
0.30255291080826724	0.005490354837067749	0.005422774146713009	7.049960279001921e-05	
0.30724097305676445	0.00549270532565273	0.005425214738813547	7.050052322694976e-05	
0.31200167690565833	0.00549513097713862	0.005427733298961532	7.050147281043601e-05	
0.3168361479377224	0.0054976342523125705	0.005430332375001221	7.050245247640874e-05	
0.3217455291766536	0.005500217696204384	0.005433014601704523	7.050346319168477e-05	
0.32673098135731937	0.005502883941205672	0.005435782703971996	7.050450595502103e-05	
0.33179368320019265	0.005505635710319319	0.005438639500166507	7.050558179825297e-05	
0.33693483169003946	0.0055084758205456216	0.005441587905586145	7.050669178741603e-05	
0.3421556423589239	0.005511407186411764	0.005444630936082981	7.050783702397682e-05	
0.3474573495735992	0.005514432823651802	0.005447771711835031	7.050901864606073e-05	
0.35284120682735126	0.005517555853044597	0.005451013461278879	7.051023782972507e-05	
0.3583084870363649	0.005520779504417698	0.005454359525211006	7.051149579033393e-05	
0.3638604828406817	0.005524107120825563	0.005457813361066394	7.051279378395056e-05	
0.3694985069098218	0.0055275421629110465	0.005461378547383314	7.051413310875227e-05	
0.37522389225314035	0.00553108821345963	0.005465058788463914	7.051551510657453e-05	
0.3810379925349945	0.00553474898215636	0.005468857919240663	7.051694116442096e-05	
0.3869421823947922	0.005538528310556225	0.005472779910359342	7.051841271618033e-05	
0.39293785777200174	0.005542430177279159	0.005476828873490114	7.05199312442342e-05	
0.39902643623619527	0.005546458703441729	0.0054810090668785715	7.052149828124343e-05	
0.4052093573222091	0.005550618158338223	0.005485324901149678	7.052311541199737e-05	
0.41148808287049476	0.005554912965384682	0.005489780945378254	7.052478427531481e-05	
0.41786409737274555	0.005559347708340252	0.005494381933440505	7.052650656599366e-05	
0.4243389083228771	0.005563927137821221	0.005499132770661908	7.052828403692958e-05	
0.43091404657344795	0.005568656178124012	0.0055040385407780735	7.053011850121931e-05	
0.4375910666976019	0.005573539934374531	0.005509104513225838	7.053201183443928e-05	
0.4443715473566186	0.0055785837000223645	0.00551433615078341	7.053396597693985e-05	
0.45125709167315986	0.005583792964699582	0.005519739117579231	7.053598293632629e-05	
0.4582493276102989	0.0055891734224651915	0.005525319287490929	7.053806478995496e-05	
0.4653499083564233	0.005594730980457723	0.005531082752956757	7.054021368759439e-05	
0.4725605127161014	0.005600471767979969	0.005537035834223798	7.054243185420194e-05	
0.4798828455070056	0.0056064021460414904	0.005543185089058647	7.054472159275503e-05	
0.4873186379629853	0.005612528717386358	0.005549537322948085	7.054708528732316e-05	
0.49486964814338685	0.005618858337035425	0.005556099599819328	7.054952540612484e-05	
0.5025376613487146	0.005625398123374565	0.005562879253311228	7.05520445048739e-05	
0.5103244905427329	0.00563215546982249	0.005569883898630343	7.055464523016486e-05	
0.5182319767811088	0.00563913805711419	0.005577121445027994	7.055733032305889e-05	
0.5262619896466971	0.0056463538662386605	0.005584600108937094	7.056010262279634e-05	
0.5344164276915693	0.005653811192072347	0.005592328427810369	7.056296507074084e-05	
0.5426972188858914	0.005661518657752862	0.00560031527470467	7.056592071443891e-05	
0.5511063210737586	0.005669485229840789	0.005608569873659338	7.0568972711918e-05	
0.559645722436092	0.005677720234320972	0.005617101815920254	7.0572124336117e-05	
0.5683174419607084	0.005686233373498613	0.00562592107706489	7.057537897962072e-05	
0.5771235299196736	0.0056950347438497065	0.005635038035088303	7.057874015951225e-05	
0.5860660683540517	0.005704134854889907	0.005644463489514126	7.058221152259043e-05	
0.595147171566167	0.0057135446491309895	0.005654208681600105	7.05857968506329e-05	
0.604368986619493	0.005723275523199402	0.005664285315712641	7.058950006617048e-05	
0.6137336938462858	0.005733339350197404	0.005674705581951275	7.059332523830063e-05	
0.6232435073630855	0.005743748503393699	0.00568548218011003	7.059727658895418e-05	
0.6329006755942035	0.005754515881337529	0.005696628345069888	7.060135849941524e-05	
0.6427074818033226	0.005765654934497825	0.005708157873724232	7.06055755171113e-05	
0.6526662446333333	0.005777179693537498	0.00572008515354748	7.06099323628406e-05	
0.6627793186545348	0.00578910479934205	0.005732425192926355	7.061443393831498e-05	
0.6730490949213316	0.0058014455349317574	0.00574519365338341	7.061908533405668e-05	
0.6834780015375548	0.0058142178593977335	0.005758406883833124	7.062389183776758e-05	
0.6940685042305437	0.005827438444014166	0.005772081957023354	7.062885894308845e-05	
0.7048231069341222	0.005841124710692367	0.005786236708327944	7.063399235880827e-05	
0.7157443523806098	0.005855294872956756	0.005800889777070882	7.063929801858565e-05	
0.7268348227020044	0.005869967979638942	0.005816060650578529	7.064478209116535e-05	
0.7380971400404808	0.005885163961503703	0.005831769711173953	7.065045099112527e-05	
0.7495339671683494	0.005900903681040034	0.0058480382863469	7.065631139023507e-05	
0.7611480081176202	0.005917208985671906	0.00586488870235433	7.066237022940128e-05	
0.7729420088193235	0.005934102764666989	0.005882344341530182	7.06686347312454e-05	
0.784918757752735	0.005951609010047733	0.005900429703608963	7.067511241341148e-05	
0.7970810866046624	0.0059697528818381754	0.005919170471397058	7.068181110256006e-05	
0.8094318709389453	0.005988560778011821	0.005938593581157308	7.068873894918961e-05	
0.8219740308763326	0.006008060409541536	0.005958727298108314	7.069590444319704e-05	
0.8347105317848907	0.006028280880991827	0.005979601297479087	7.070331643042097e-05	
0.847644384981113	0.006049252777137794	0.006001246751603804	7.07109841299963e-05	
0.8607786484418896	0.0060710082561438485	0.006023696423590064	7.07189171527831e-05	
0.8741164275275125	0.0060935811498897315	0.006046984768148573	7.072712552077559e-05	
0.8876608757158821	0.006117007072092104	0.006071148040232941	7.073561968767965e-05	
0.9014151953480897	0.006141323534937894	0.006096224412206009	7.074441056057898e-05	
0.9153826383855528	0.006166570075021448	0.006122254100325117	7.075350952290015e-05	
0.9295665071788846	0.00619278838946273	0.00614927950142376	7.076292845872446e-05	
0.9439701552486742	0.006220022483179214	0.006177345340762569	7.077267977840554e-05	
0.9585969880783669	0.006248318828391424	0.0062064988321296095	7.078277644569725e-05	
0.9734504639194281	0.006277726537562866	0.006236789851390591	7.079323200650847e-05	
0.9885340946089864	0.006308297551111077	0.006268271124825975	7.080406061914785e-05	
1.0038514464001433	0.006340086841380235	0.00630099843374458	7.081527708644238e-05	
1.01940614080515	0.006373152634539353	0.006335030837037516	7.082689688961245e-05	
1.0352018554516484	0.006407556652266856	0.006370430913532283	7.083893622400021e-05	
1.051242324952181	0.006443364375305372	0.006407265026229444	7.085141203686203e-05	
1.0675313417871697	0.006480645331224222	0.0064456036107578924	7.08643420672282e-05	
1.0840727572015847	0.006519473409015627	0.006485521490672161	7.087774488784253e-05	
1.1008704821154982	0.006559927203479906	0.006527098222544182	7.08916399493964e-05	
1.117928488048752	0.006602090392731022	0.006570418474176577	7.090604762698492e-05	
1.1352508080599522	0.006646052152584438	0.0066155724396945136	7.092098926887956e-05	
1.1528415377000134	0.006691907612083157	0.006662656295765048	7.093648724762453e-05	
1.1707048359804781	0.006739758354985492	0.006711772703759314	7.095256501339773e-05	
1.1888449263568397	0.006789712972692065	0.006763031363323962	7.096924714965955e-05	
1.2072660977271032	0.006841887674844229	0.006816549623580668	7.098655943084498e-05	
1.225972705445816	0.006896406964699318	0.006872453159041941	7.100452888191793e-05	
1.2449691723538168	0.00695340438740056	0.006930876718339322	7.102318383968622e-05	
1.2642599898239333	0.007013023360435986	0.006991964955031509	7.104255401512183e-05	
1.2838497188228888	0.007075418096951618	0.007055873351123591	7.106267055644115e-05	
1.3037429909896587	0.00714075463418496	0.007122769245520813	7.10835661119009e-05	
1.3239445097305402	0.00720921198115948	0.00719283298150443	7.110527489153439e-05	
1.3444590513311867	0.007280983401981287	0.007266259189503818	7.112783272622074e-05	
1.3652914660858761	0.0073562778536698185	0.0073432582240129315	7.115127712249589e-05	
1.386446679444272	0.007435321600512311	0.00742405777653549	7.117564731079017e-05	
1.4079296931759626	0.007518360030552233	0.007508904690036894	7.120098428392925e-05	
1.4297455865530366	0.007605659704120427	0.007598067004645081	7.122733082245584e-05	
1.451899517550985	0.007697510669437721	0.00769183626941913	7.125473150138713e-05	
1.4743967240682132	0.007794229086434819	0.007790530161066565	7.128323267245609e-05	
1.4972425251644468	0.007896160207267607	0.007894495457751848	7.131288241352109e-05	
1.5204423223183279	0.008003681770824472	0.008004111424867297	7.1343730434662e-05	
1.5440016007044985	0.00811720787916419	0.008119793680163846	7.137582792771487e-05	
1.5679259304904682	0.008237193436711258	0.00824199861837847	7.140922734161459e-05	
1.5922209681535842	0.00836413924870089	0.0083712284909678	7.144398206150488e-05	
1.6168924578184014	0.008498597894477392	0.008508037255419189	7.148014596246004e-05	
1.6419462326147771	0.008641180514654628	0.00865303733168957	7.15177728003384e-05	
1.667388216057011	0.008792564679921833	0.008806907431670957	7.155691539101138e-05	
1.6932244234443516	0.008953503544794059	0.008970401662537321	7.159762451396142e-05	
1.7194609632832076	0.009124836533620511	0.009144360148101945	7.1639947456818e-05	
1.7461040387313935	0.009307501860930205	0.009329721466099821	7.168392609046457e-05	
1.7731599490647525	0.009502551256616804	0.009527537266424514	7.172959432900356e-05	
1.8006350911665105	0.009711167352294157	0.009738989519427484	7.177697478053637e-05	
1.828535961039703	0.009934684293243238	0.009965410949119562	7.18260743294921e-05	
1.8568691553430368	0.010174612277010128	0.010208309339563671	7.187687830135526e-05	
1.885641372950552	0.010432666893049362	0.010469396571744394	7.19293427370754e-05	
1.9148594165354507	0.010710804358373677	0.01075062346283917	7.198338413241791e-05	
1.9445301941784663	0.01101126402552807	0.011054221753033435	7.203886575674778e-05	
1.974660721001155	0.011336619898646346	0.01138275493323875	7.209557932453715e-05	
2.0052581208244957	0.011689843352576581	0.011739180050771037	7.215322030687479e-05	
2.036329627853186	0.01207437983556667	0.012126923194006487	7.22113544693155e-05	
2.067882588386045	0.012494243078490777	0.012549972069614735	7.226937220203159e-05	
2.0999244625529108	0.01295413126514537	0.013012989976080951	7.232642570716273e-05	
2.132462826078452	0.013459570764168679	0.013521456566201994	7.238134187300214e-05	
2.1655053720733157	0.014017094383234806	0.014081842073838984	7.243250030026286e-05	
2.199059912853022	0.01463446261140224	0.014701823082865374	7.247766081566405e-05	
2.2331343817850464	0.015320937736450909	0.015390549208191249	7.251371689149604e-05	
2.267736835164523	0.016087621476553262	0.01615897066573488	7.253633901960922e-05	
2.302875454119006	0.01694786550384721	0.017020235325581178	7.253945252390193e-05	
2.3385585465427567	0.01791775800621537	0.01799015763487215	7.251446301631794e-05	
2.3747945490609914	0.019016671911604395	0.019087744750513887	7.244909225252429e-05	
2.411592029024571	0.020267818294491997	0.020335724784102636	7.232560541754808e-05	
2.4489596865355954	0.021698654295842508	0.021760932425746816	7.211807892854803e-05	
2.4869063565043885	0.02334079306620182	0.023394216500531397	7.178814874065358e-05	
2.5254410107383527	0.025228646615432605	0.02526914230629727	7.127836383196844e-05	
2.564572760063192	0.0273952140688017	0.027417993578081917	7.050185036524207e-05	
2.604310856476998	0.029861959535306532	0.0298621940610179	6.932662332795837e-05	
2.6446646953377266	0.03261758807070385	0.0325922029073024	6.755321860256084e-05	
2.6856438175845567	0.035579197637971204	0.035530393974596466	6.488728023176632e-05	
2.727257911993673	0.03853506560646704	0.03847494370182558	6.0918345624048026e-05	
2.769516817469004	0.04109526684059574	0.04104678762383613	5.5136343062971845e-05	
2.812430525368455	0.04272797271769445	0.04271328032860602	4.70414575050111e-05	
2.8560091818661824	0.042963205670601384	0.042981330619778296	3.640369355423138e-05	
2.9002630903514777	0.04167569327967353	0.04169915906887692	2.3685540202890606e-05	
2.945202713864811	0.039171058633701454	0.039176732851583504	1.0849050875475222e-05	
2.9908386775716385	0.035984158760001946	0.03597569143460759	8.545398253255278e-06	
3.0371817712745264	0.032614448087501836	0.03260907284306642	1.846052902931274e-05	
3.0842429519642045	0.029391713879038165	0.029400993294834626	2.7678072492638525e-05	
3.1320333464101533	0.026475642534881955	0.026501256735555045	3.501261010223689e-05	
3.180564253791325	0.023912190859039395	0.023950195615074537	4.0685292399289054e-05	
3.2298471483676323	0.021688506698900815	0.021733523914197986	4.506438644365541e-05	
3.2798936821928324	0.01976801912079391	0.019815278604115062	4.847491497548233e-05	
3.3307156878694446	0.018108489083498682	0.018154404975620663	5.116660973595499e-05	
3.3823251813463506	0.016669901035344034	0.01671201379404558	5.332238760433291e-05	
3.43473436475976	0.015417242296182845	0.015453976673919106	5.507435436513586e-05	
3.487955629318178	0.01432098273965856	0.014351401719134243	5.651802923373916e-05	
3.542001558232087	0.013356638872922814	0.013380246383822611	5.772305813063648e-05	
3.5968849296890193	0.012504052653552465	0.012520649668138158	5.8740819354441605e-05	
3.6526187198747286	0.011746651018450299	0.011756235339435676	5.960971156351203e-05	
3.7092161060411786	0.011070785086451663	0.011073483318134994	6.0358816536285134e-05	
3.7666904696220658	0.010465175148875318	0.010461197245449591	6.1010447989685435e-05	
3.8250553993966134	0.009920458059374396	0.009910067327503765	6.158194102121132e-05	
3.884324694702404	0.009428823443963215	0.009412316990534946	6.2086922215251e-05	
3.9445123686979775	0.008983723175487181	0.008961419367885881	6.253622183601833e-05	
4.005632651675993	0.00857963977541511	0.008551870391107955	6.293853688189765e-05	
4.067699994427721	0.00821190161694516	0.008179007118206176	6.330091878793414e-05	
4.130729071659682	0.007876535091615303	0.007838861973388157	6.362913628678173e-05	
4.194734785463209	0.007570145928917986	0.007528045431283939	6.392794836418423e-05	
4.259732268837781	0.007289823537015398	0.0072436512436115895	6.420131173600415e-05	
4.325736889268946	0.007033063575741139	0.006983179573365912	6.445254011519116e-05	
4.392764252361694	0.0067977050284278384	0.006744474406211554	6.46844276087132e-05	
4.460830205530115	0.006581878860736052	0.006525672396465394	6.489934515555482e-05	
4.5299508417442365	0.006383965991849373	0.006325160919490996	6.509931650647472e-05	
4.600142503334918	0.006202562797349324	0.00614154358096652	6.528607853306393e-05	
4.671421785857698	0.006036452746789051	0.005973611806848725	6.546112942351576e-05	
4.743805542016518	0.005884583078277075	0.00582032143012678	6.562576743129764e-05	
4.817310885648243	0.005746045647244134	0.005680773420534868	6.578112218861532e-05	
4.891955195768907	0.005620061272388114	0.005554198085928003	6.592818011337958e-05	
4.967756120682691	0.005505967050442351	0.005439942220397007	6.6067805076018e-05	
5.044731582154526	0.005403206232104898	0.005337458793277626	6.620075521815004e-05	
5.122899779647386	0.005311320351446364	0.005246298872000485	6.63276966041323e-05	
5.202279194625215	0.005229943386208353	0.00516610555588038	6.644921422118819e-05	
5.282888594922542	0.005158797801455593	0.0050966097721555715	6.656582071074522e-05	
5.364747039181794	0.005097692398278881	0.005037627853960701	6.667796310285461e-05	
5.447873881359371	0.005046521956594816	0.004989060886258951	6.678602772841477e-05	
5.532288775301544	0.005005268730499954	0.004950895873880484	6.689034339335354e-05	
5.618011679391243	0.004974005930405663	0.004923208859843111	6.699118280735576e-05	
5.705062861266868	0.004952903413328312	0.004906170206874194	6.708876215965309e-05	
5.793462902614208	0.004942235907474134	0.0049000523564559865	6.718323861619826e-05	
5.883232704032601	0.004942394227732782	0.004905240505467641	6.727470536356426e-05	
5.974393489976511	0.004953900105725341	0.004922246800866188	6.736318362766526e-05	
6.06696681377367	0.004977425476506466	0.00495172886186541	6.744861082480423e-05	
6.160974562720967	0.005013817354605844	0.004994513716220416	6.753082361922416e-05	
6.25643896325932	0.005064129824008058	0.005051628609884453	6.76095341080743e-05	
6.353382586228693	0.005129665201443958	0.005124340656281893	6.768429653784145e-05	
6.451828352204593	0.005212027169433567	0.0052142079880623075	6.775446073042499e-05	
6.551799536917215	0.005313189700165262	0.005323146039528901	6.78191065229856e-05	
6.653319776754563	0.005435587025660728	0.005453513934697293	6.787695060961336e-05	
6.756413074350862	0.005582231927000765	0.005608227843235368	6.792621254829397e-05	
6.861103804261538	0.0057568724556142275	0.005790910813504172	6.796441921559936e-05	
6.9674167187261515	0.0059642011779363095	0.006006092284587016	6.798811462945652e-05	
7.075376953520617	0.006210136515599504	0.006259475545636107	6.799242116577831e-05	
7.1850100339000935	0.006502203009782444	0.006558298092831247	6.7970362015975e-05	
7.2963418806339915	0.006850046070255494	0.00691181785481728	6.791179048289515e-05	
7.40939881613446	0.007266124652774247	0.007331965533254697	6.780165457469235e-05	
7.5242075706798515	0.00776662383676558	0.007834202287580114	6.7617106120759e-05	
7.640795288734611	0.008372592101928592	0.008438589476894168	6.73225432300927e-05	
7.759189535367103	0.009111158845227963	0.00917094624676019	6.686085380709707e-05	
7.879418302766868	0.010016213609273057	0.010063555342609169	6.61375179626573e-05	
8.001510016862884	0.01112656762760469	0.011153682361427872	6.499116806259471e-05	
8.125493544044346	0.012476061722380577	0.01247500756331611	6.31390886478265e-05	
8.251398197985628	0.014062365812389222	0.014029870775477488	6.0081232683339945e-05	
8.379253746576957	0.015772602090359994	0.015720195170917453	5.495979779543496e-05	
8.509090418962503	0.017271216392679953	0.017231317554591022	4.6480489515631964e-05	
8.640938912687513	0.018003268138857182	0.017999505546904677	3.350981662883428e-05	
8.774830400956196	0.017554264842602703	0.01756321161549355	1.9595524246999132e-05	
8.910796540002062	0.016065689998674762	0.01607735497366599	2.3301019458505956e-05	
9.048869476572474	0.01411405833154333	0.014147395514242479	3.725204415710838e-05	
9.189081855529167	0.012220347723216845	0.012267233609264254	4.7695149422563105e-05	
9.331466827566528	0.010604418807657827	0.010644623249712519	5.4301394893392096e-05	
9.476058057049498	0.009289918496270293	0.009311312839432229	5.849593130121936e-05	
9.622889729972897	0.008234362158403058	0.00823355772453304	6.128253571751005e-05	
9.771996562044086	0.007385920580883647	0.0073643296753481595	6.323337336476231e-05	
9.923413806890872	0.00669997330384333	0.006661041509533844	6.46686919919308e-05	
10.0771772643966	0.0061416796488975795	0.006089502062304122	6.577304996829832e-05	
10.233323289164382	0.005684712830798098	0.005623431289144951	6.665722648854959e-05	
10.391888799112495	0.005309368134253628	0.005242933875100818	6.73905074989324e-05	
10.552911284202958	0.005000912239397668	0.004933003069824276	6.801791203588274e-05	
10.716428815305356	0.004748322578717646	0.004682317654870389	6.856971137671501e-05	
10.882480053198018	0.00454337206968363	0.004482342014745504	6.906688532048198e-05	
11.051104257708666	0.004379980831793293	0.00432667568823712	6.952435706905293e-05	
11.222341296996655	0.004253766329442241	0.004210594676516443	6.995296560433644e-05	
11.39623165697915	0.004161741362674818	0.004130738345619564	7.036069005963415e-05	
11.572816450903245	0.00410212585108966	0.004084909236447309	7.075340794554749e-05	
11.752137429066462	0.004074251791845142	0.004071964950538492	7.11353406172261e-05	
11.93423698868786	0.004078551737594391	0.004091791272709814	7.150926173646931e-05	
12.119158183932093	0.004116630695470181	0.004145354503246976	7.187648869136647e-05	
12.306944736088793	0.004191430376877085	0.004234839356262781	7.223662342017554e-05	
12.497641043909683	0.00430750340170869	0.0043638870283458355	7.258693836870124e-05	
12.691292194105861	0.004471421511337145	0.004537954944653494	7.292118670270583e-05	
12.887943972007742	0.004692338240956113	0.004764819581741336	7.322740135217141e-05	
13.08764287239018	0.004982687664361533	0.005055217886758302	7.348383520034815e-05	
13.290436110465315	0.005358851960770013	0.005423514433864951	7.365140365340334e-05	
13.496371633045765	0.005841159961147956	0.005887926241385385	7.365957558447149e-05	
13.705498129880782	0.006451231586018673	0.006468783835689726	7.338077933845612e-05	
13.917865045168076	0.007201282636892322	0.007180475477177364	7.25895735716614e-05	
14.133522589243995	0.008063779336359081	0.008006601465089358	7.092738054468743e-05	
14.35252175045488	0.00891021722703414	0.008842987761541058	6.801611566822824e-05	
14.574914307212275	0.00946003034454182	0.00942894621835631	6.416426028485512e-05	
14.800752840235097	0.009397570453524073	0.009425032787825466	6.164014643893619e-05	
15.030090744981337	0.008689391648742186	0.008751338710882602	6.284272634601428e-05	
15.262982244272472	0.007661622704064845	0.007712692425951069	6.619297286446724e-05	
15.499482401113475	0.006649329577848658	0.006659043829053202	6.942765137770229e-05	
15.739647131711472	0.005794473491933205	0.005760859524809989	7.201771523862073e-05	
15.98353321869612	0.005114772273298599	0.0050515855607296805	7.409524717689728e-05	
16.23119832454485	0.004586812201515751	0.004511207205684086	7.584080931220587e-05	
16.482701005216104	0.004181415529666421	0.004108629752872293	7.738270846875136e-05	
16.738100723993853	0.003873938166382667	0.0038157761974989533	7.88046546175511e-05	
16.997457865546615	0.0036459341392496084	0.00361057825731288	8.016159735531404e-05	
17.26083375020432	0.0034844937112161276	0.003476650685525772	8.149047642087246e-05	
17.528290648456405	0.003381258811289045	0.003402333245665338	8.281641276333882e-05	
17.799891795674554	0.003331665700652978	0.003379876943493921	8.415580357056629e-05	
18.075701407063548	0.0033345258849243014	0.0034049468662396953	8.551708280685625e-05	
18.35578469284383	0.0033919396257107593	0.0034764587605240174	8.689910646512239e-05	
18.64020787366921	0.003509494729913863	0.0035967460288571754	8.828616364436997e-05	
18.929038196283646	0.0036966051160120684	0.003772039619122905	8.963712274727362e-05	
19.222343949420477	0.003966487500064281	0.004013106093562028	9.086374905481606e-05	
19.52019447994806	0.004334145746862829	0.004335277716653502	9.179037510612818e-05	
19.822660209265607	0.004807650705293353	0.004754905078470868	9.209216937586588e-05	
20.12981264995304	0.0053620099836566145	0.005272563115699332	9.126526252853183e-05	
20.441724422678867	0.005885912542444029	0.005820740645044693	8.890271425630159e-05	
20.75846927337004	0.006148785374855294	0.0061762562178387815	8.573757934894738e-05	
21.08012209064783	0.0059467385006308346	0.006030986210893443	8.425872141975846e-05	
21.406758923533914	0.005366307943762093	0.005396370748172949	8.603601766166349e-05	
21.738456999430788	0.004686314648652798	0.004630979933288637	9.002002208616765e-05	
22.075294742380795	0.004087254603792746	0.003992734051932636	9.476371564632315e-05	
22.417351791608088	0.003618031551815411	0.0035374322831916295	9.95892927876009e-05	
22.764709020347887	0.0032713501782864456	0.0032367626557973017	0.00010432514847274603	
23.1174485549675	0.0030276936869299137	0.003049855621913926	0.00010897866500298596	
23.47565379438362	0.002870011803595398	0.0029439183392904775	0.00011358838206284063	
23.839409429780538	0.0027871024963552443	0.0028968639550141007	0.00011816678116261667	
24.20880146463373	0.0027738426480438524	0.002895906838556965	0.00012266728604195103	
24.583917235044	0.002830893547316617	0.0029363003359458542	0.000126942764836225	
24.964845430386426	0.0029643406259677128	0.0030215185669188846	0.00013067290756559922	
25.351676114279368	0.0031843095940504917	0.00316567216441462	0.00013324130241698765	
25.744500745878433	0.003498846569577741	0.0033984150126435395	0.0001335921134576795	
26.143412201500308	0.0038931066192026235	0.0037651685643701064	0.00013041663237701502	
26.548504796581717	0.004280522401064651	0.004266035340498357	0.0001242059939026063	
26.959874307978602	0.00446423917607472	0.004587107851397073	0.00012287020181921623	
27.377617996610834	0.00427678571349674	0.004249115648979837	0.0001384821899725421	
27.801834630457815	0.003821710184761858	0.003654115913657293	0.00016770896518524675	
28.232624507910387	0.003332794154063618	0.0032332463192190947	0.00020043316552996994	
28.670089481484574	0.002933842507581823	0.002989796480775388	0.00023358797802997404	
29.114332981902788	0.0026483665788704968	0.002850498499226306	0.0002683520874595657	
29.565460042548164	0.0024662283173012257	0.0027672265597709104	0.0003070002938772744	
30.0235773242978	0.0023744098656262778	0.0027142260679405943	0.00035218913317954014	
30.488793140740842	0.002365803612415355	0.002677910329936285	0.00040708774843955516	
30.961217483787163	0.0024406526564893505	0.0026508956946800317	0.00047561209609691416	
31.440962049673153	0.002604732854506817	0.002629013659785983	0.000562207909505022	
31.928140265370157	0.002860596495696343	0.0026098266570721332	0.0006696576084575865	
32.42286731540228	0.0031783309948581464	0.002591869071731861	0.000790801751113149	
32.925260169079685	0.003436894181059315	0.0025742435985480995	0.0008908999003451655	
33.435437608153904	0.003436061996133567	0.0025563976702630427	0.0009086062739126794	
33.95352025490161	0.003139790591994234	0.0025379946936390525	0.0008276225905203224	
34.479630600643624	0.002747558059409777	0.00251883713148672	0.0007050699711416623	
35.01389303470575	0.0024182987777936473	0.0024988189768415203	0.0005901977523904331	
35.556433873828425	0.0021953929672789358	0.002477895461175458	0.0004981159200179103	
36.107381392031996	0.002075735461588715	0.002456063191051181	0.00042932549725648164	
36.666865850944866	0.0020510237724542125	0.002433346784408476	0.00038269928565411176	
37.23501953060145	0.002119198641074779	0.002409789672531809	0.00036023095320352307	
37.81197676071744	0.0022822843005026097	0.0023854476436017858	0.0003679957292696422	
38.397873952449665	0.002527018140473701	0.0023603842366665298	0.00041168501891536896	
38.99284963064802	0.0027704949763032757	0.002334667414719737	0.00048158259633370663	
39.59704446660722	0.0028260060005464147	0.002308367141935094	0.0005357114258185441	
40.21060131132589	0.0026064764690292394	0.002281553613258068	0.000533817695587476	
40.83366522928125	0.0022832305713352107	0.0022542959633860275	0.0004918679564028779	
41.46638353272696	0.002019417712367472	0.002226661333644369	0.0004420404252985126	
42.108905816522395	0.0018609418860465199	0.002198714209554837	0.0003982442131218641	
42.76138399350171	0.0018072905241415748	0.0021705159651951994	0.0003633401693864612	
43.42397233039088	0.0018544807867922426	0.002142124566613608	0.000337812467014806	
44.096827484281306	0.0020003308517059287	0.0021135943980094213	0.00032362349719364513	
44.78010853966855	0.0022175144777713328	0.0020849761826732755	0.00032518765581359896	
45.47397704606499	0.0023852545728476914	0.0020563169767946936	0.0003419761185193661	
46.17859705619533	0.002320676306840307	0.0020276602188530907	0.0003546798999946261	
46.894135164783904	0.00206372953560157	0.0019990458208449633	0.0003482539963607268	
47.62076054794297	0.0018126993683315682	0.0019705102903608135	0.0003319454760980046	
48.35864500317141	0.001659451534197488	0.0019420868747116896	0.00031523721642568543	
49.10796298997312	0.0016158857957947247	0.0019138057200574906	0.00030087506921308164	
49.86889167110482	0.001679126319292683	0.0018856940399067535	0.0002886775414604513	
50.641610954463076	0.0018381908331727916	0.0018577762885123182	0.00027742691060262515	
51.42630353562007	0.0020222258122021748	0.001830074335632351	0.00026572843945298655	
52.22315494101898	0.002049192122822938	0.0018026076399014063	0.00025462264635496237	
53.03235357183818	0.001855501799438579	0.001775393418692825	0.0002481669475878725	
53.854090748535334	0.0016268833194573356	0.001748446812875706	0.00024636951719471314	
54.688560756081706	0.0014887749073209157	0.0017217810452967571	0.000246324648350116	
55.53596088989733	0.0014640411012470044	0.001695407572165257	0.00024606876183450456	
56.39649150249797	0.0015493746943438648	0.001669336226801113	0.00024317646440379033	
57.27035605086487	0.0017133359904020617	0.0016435753554328192	0.00023224959000188642	
58.15776114454846	0.001819699819295081	0.001618131944912681	0.00020818906568852565	
59.05891659451753	0.001708566678068628	0.0015930117423590792	0.00018638771010700083	
59.974035462765215	0.001498428551638142	0.0015682193668460206	0.00018512957282098584	
60.90333411268367	0.0013594341081894555	0.0015437584133444532	0.00019420225905627308	
61.847032260219336	0.0013360337202879533	0.0015196315491822858	0.00020333787636909174	
62.80535302582078	0.001425050036451943	0.001495840603334945	0.00020673070346404347	
63.778522987191536	0.0015744625799826502	0.0014723866488884929	0.00019473163570094047	
64.76677223286032	0.0016103951449079514	0.0014492700790362267	0.00016210467623462165	
65.77033441658139	0.0014510813825914198	0.0014264906769790035	0.00014121706418810385	
66.78944681257751	0.0012837232107721273	0.0014040476801015897	0.00014919194465504415	
67.82435037163955	0.0012224428252424202	0.0013819398387937734	0.0001651939649334695	
68.87528977809474	0.001280026012820385	0.00136016547027688	0.00017641153983254164	
69.94251350765792	0.0014136449505466559	0.0013387225077850068	0.0001708819081168345	
71.02627388617911	0.0014551128986053613	0.0013176085454366774	0.00013762475713074139	
72.12682714930152	0.001310013247814119	0.0012968208791172223	0.0001117879764834894	
73.24443350304374	0.0011658951546743967	0.0012763565436758545	0.00012206665566764787	
74.37935718532088	0.0011340511648239857	0.0012562123467244894	0.0001419526714990695	
75.53186652841877	0.0012180778488145678	0.0012363848993081458	0.00015340726047925697	
76.7022340224364	0.0013283502695413056	0.0012168706436997917	0.00013883013966405487	
77.89073637971123	0.0012723555124113804	0.0011976658785557161	9.996482289504518e-05	
79.09765460024283	0.0011190168001286485	0.0011787667816512669	9.31142098427905e-05	
80.32327403813038	0.0010510374196148527	0.0011601694304011294	0.00011441787035780407	
81.5678844690394	0.001105754756707191	0.0011418698203534137	0.00013235487256294535	
82.83178015871405	0.001213612168693523	0.0011238638818325442	0.0001258223182433271	
84.11525993255103	0.001177879179969099	0.0011061474948925348	8.740304655397403e-05	
85.41862724625115	0.001037194717580226	0.0010887165027296277	7.664813835497299e-05	
86.74219025756646	0.0009822659743697808	0.0010715667236913253	9.957278677219586e-05	
88.08626189915832	0.00104862055818681	0.0010546939620078946	0.00011749360682725332	
89.45115995258467	0.0011321434972517176	0.001038094017361972	0.00010448514855802645	
90.83720712343391	0.0010496528915063094	0.001021762693402416	6.635991803681855e-05	
92.24473111762269	0.0009363224050867159	0.00100569580529956	7.115515655031628e-05	
93.67406471887617	0.0009390065709611144	0.0009898891864308858	9.648093457483387e-05	
95.1255458674087	0.0010317871315676248	0.0009743386942784446	0.00010323536943410373	
96.59951773982377	0.0010225091384616746	0.0009590402156123971	7.018805477024133e-05	
98.09632883025184	0.0009027723927202314	0.0009439896710285589	5.435918739975261e-05	
99.61633303274554	0.0008727797868726579	0.0009291830189019038	7.956217392244129e-05	
101.15988972495167	0.0009520304506700424	0.00091461625881252	9.388422779142362e-05	
102.72736385307937	0.0009654897027145147	0.0009002854344955019	6.723518306161226e-05	
104.31912601818526	0.0008544131410045537	0.0008861866363616628	4.557532614829426e-05	
105.93555256379533	0.0008254697027121072	0.0008723160036317531	7.060721348760316e-05	
107.57702566488457	0.0009019071154342967	0.0008586697261230231	8.432513193456001e-05	
109.24393341823551	0.0008943247032283278	0.0008452440457234092	5.5282276793651906e-05	
110.93666993419627	0.0007928679424230345	0.0008320352575854736	4.2026670877949175e-05	
112.65563542986153	0.0007951929181687307	0.0008190397110691844	6.898160296476099e-05	
114.40123632369622	0.0008668446161519914	0.0008062538104600436	7.24988054715863e-05	
116.17388533162597	0.0008056136162137305	0.0007936740154865294	3.74725644670966e-05	
117.9740015646163	0.0007387774504658365	0.0007812968416586432	4.730538754187166e-05	
119.802010627764	0.0007909879679862625	0.0007691188604472692	6.948404090455103e-05	
121.65834472092367	0.0008047332748452981	0.0007571366993222376	4.9567044410935075e-05	
123.54344274089367	0.000715131855451945	0.0007453470416652457	3.177502046389215e-05	
125.45775038518534	0.0007267440899562525	0.0007337466265722917	5.88117185548093e-05	
127.40172025740017	0.0007766908248408046	0.0007223322485588328	5.557476945293536e-05	
129.3758119742398	0.0006974208491134188	0.0007111007571796353	2.5315929612564648e-05	
131.3804922741741	0.0006825196415590006	0.0007000490565741092	4.937585539525689e-05	
133.41623512779302	0.0007391713054570199	0.0006891741049468488	5.482807865806598e-05	
135.48352184986857	0.0006728353433466175	0.0006784729139921699	2.2927016464494765e-05	
137.58284121315285	0.0006508958739423795	0.0006679425482705459	4.39326437117688e-05	
139.71468956393986	0.0007042209719734612	0.0006575801245440333	5.073412900843886e-05	
141.879570939417	0.0006396137043907627	0.0006473828110771089	1.9938628100586866e-05	
144.07799718683648	0.0006283170770319397	0.0006373478269086247	4.26429474760775e-05	
146.31048808453184	0.0006708380731423225	0.0006274724411000444	4.390680067243807e-05	
148.57757146481032	0.0006017224597689429	0.0006177539719645609	1.8059456503565704e-05	
150.87978333874923	0.0006161681803766115	0.000608189786281207	4.4038552550885154e-05	
153.2176680229263	0.0006292122381256416	0.0005987772984976466	3.247353378953868e-05	
155.5917782681133	0.0005693169215502786	0.0005895139699249165	2.319460670461016e-05	
158.00267538996428	0.0006112740824150444	0.0005803973079270317	4.368731821552121e-05	
160.45092940172842	0.0005744137157412773	0.0005714248651080357	1.6972512705330166e-05	
162.9371191490193	0.0005580106885158019	0.0005625942384987956	3.360301483531721e-05	
165.46183244667284	0.0005868021499425799	0.0005539030687455467	3.2994158525750066e-05	
168.02566621772516	0.0005293144930930873	0.000545349039301978	1.7470285143780573e-05	
170.6292266345446	0.0005657440141639286	0.0005369298756264034	3.836436877247179e-05	
173.27312926215015	0.0005267036130851373	0.0005286433443853922	1.2228403224743148e-05	
175.9579992037507	0.0005276922097834304	0.0005204872526650309	3.288784700033885e-05	
178.68447124853947	0.0005302387051832703	0.0005124594471908463	2.1556517868085425e-05	
181.45319002177868	0.0004971469349128842	0.0005045578135572625	2.3836292938191655e-05	
184.2648101372089	0.0005252022971534799	0.0004967802754673433	2.8438590579652e-05	
187.11999635182175	0.00047767681559441754	0.0004891247939834502	1.5596936022294353e-05	
190.019423723029	0.000510671953122205	0.000481589366789336	3.0759923135412473e-05	
192.9637777682679	0.0004643710251996106	0.0004741720274641259	1.0026927382115485e-05	
195.95375462707955	0.000492635479965373	0.00046687084476851033	3.0337734475311e-05	
198.99006122569847	0.00045257045230675185	0.00045968392194344147	7.3924762418960665e-06	
202.0734154441926	0.00047561598401495197	0.00045260939602153813	2.8974895882674873e-05	
205.20454628619316	0.000439909747856732	0.00044564543715133596	6.3819852857278215e-06	
208.38419405125447	0.0004610937856869604	0.0004387902479344945	2.754685013905915e-05	
211.6131105098844	0.00042602519138816754	0.0004320420627759951	6.089885507275623e-06	
214.892059081287	0.0004484865741122379	0.00042539914724734547	2.6004545762306032e-05	
218.22181501385919	0.0004121035551487724	0.00041885979746275446	7.644888526693763e-06	
221.60316556848443	0.0004354312564542895	0.0004124223394682248	2.349607255480456e-05	
225.03691020466627	0.00040076340109402664	0.00040608512864345904	1.1753079254955462e-05	
228.5238607695462	0.00041810709385564756	0.0003998465491164813	1.8655739561950475e-05	
232.06484168985054	0.0003952175440737901	0.0003937050131908315	1.7113443867143392e-05	
235.66069016681035	0.00039490469958517816	0.0003876589607851706	1.0607878839566408e-05	
239.3122563741041	0.00039523609947471556	0.0003817068588851444	2.1198853161180296e-05	
243.0204036588648	0.0003725997353217392	0.00037584720100731144	3.3193950282539126e-06	
246.78600874580337	0.00038955086959159205	0.0003700785066749444	1.9736408813588188e-05	
250.60996194449422	0.0003637277452378734	0.0003643993209055042	1.2664969691449493e-05	
254.4931673598731	0.0003659115967871556	0.0003588082137095752	9.706473498254421e-06	
258.43654310599635	0.0003681499742631105	0.00035330377960104275	1.9254313526364104e-05	
262.4410215231124	0.00034464976723443087	0.00034788463711830144	5.942974013582689e-06	
266.507549398097	0.0003549016113567738	0.00034254942835625757	1.318681515722743e-05	
270.63708818830384	0.0003481361825731517	0.00033729681850890774	1.7027861409505753e-05	
274.8306142488838	0.00032956930840886034	0.0003321254954222659	3.916714694167645e-06	
279.08911906362675	0.00033854934177295965	0.0003270341691574056	1.2280903712323492e-05	
283.4136094793798	0.00033401187574105655	0.0003220215715633946	1.6321891675122473e-05	
287.80510794409827	0.0003154835225044325	0.00031708645585989135	6.3055772225824165e-06	
292.26465274858515	0.0003180409562356333	0.0003122275962291796	7.6282389962135045e-06	
296.7932982719762	0.0003222487464755162	0.0003074437874174166	1.544736962339652e-05	
301.3921152310292	0.00030711519487050526	0.00030273384434487496	1.1720375057704286e-05	
306.0621909332746	0.00029704419066634594	0.0002980966017249594	1.5255133471486611e-06	
310.80462953409153	0.0003014407652964468	0.00029353091369177845	8.96687023312328e-06	
315.6205522977641	0.00030254040846229525	0.0002890356534360696	1.4100738641302654e-05	
320.5110978625849	0.00029081568862051514	0.0002846097128492583	1.1674783502944012e-05	
325.47742251006514	0.0002797729000865205	0.00028025200217545273	4.683060004089405e-06	
330.52070043831674	0.00027795267252939105	0.0002759614496711734	3.225725490616295e-06	
335.6421240396705	0.0002808273897286182	0.0002717370012726171	9.55279217106816e-06	
340.8429041825955	0.00027971026185718005	0.0002675776202702685	1.2473871729573016e-05	
346.1242704979875	0.0002721444467338721	0.0002634822869906668	1.1651647682107818e-05	
351.4874716698928	0.0002627196739327683	0.0002594499984851437	8.359190936241e-06	
356.9337757307372	0.00025571294256329657	0.0002554797682253578	4.122936894098213e-06	
362.46447036112943	0.000252045973454374	0.00025157062580544355	4.848211259882693e-07	
368.08086319431027	0.0002505640370062399	0.0002477216166506086	3.7397711954557215e-06	
373.7842821253185	0.00024966089866841547	0.0002439318017320134	6.4693673814660295e-06	
379.57607562494815	0.00024821003203756234	0.0002402002572877627	8.29577881352682e-06	
385.45761305857025	0.00024582674747509217	0.00023652607454986612	9.328957938647107e-06	
391.43028500989345	0.00024266397815623817	0.00023290835947699614	9.777006183271627e-06	
397.49550360974456	0.00023906993058161048	0.00022934623249290647	9.859720770131839e-06	
403.6547028699399	0.00023535100775104846	0.00022583882823036037	9.751126190103074e-06	
409.9093390223323	0.0002316822249327606	0.00022238529528042865	9.554794984598232e-06	
416.26089086311043	0.00022809943401339014	0.00021898479594701514	9.299588378570402e-06	
422.71086010243414	0.00022451220921251627	0.00021563650600648347	8.943587831055663e-06	
429.2607717194863	0.00022072216505809975	0.0002123396144722489	8.382653208174462e-06	
435.91217432302693	0.0002164777936596377	0.00020909332336420936	7.469593205265003e-06	
442.6666405175339	0.00021162045524015683	0.0002058968474828964	6.056047572121286e-06	
449.52576727501685	0.00020632876238936015	0.00020274941418822314	4.0705066750617224e-06	
456.4911763125926	0.0002013174629902366	0.00019965026318271404	1.7606208116138604e-06	
463.56451447591087	0.0001977045818599256	0.000196598646299107	2.2003183807039345e-06	
470.74745412852144	0.0001963109843947566	0.00019359382729221337	4.956749310495831e-06	
478.04169354727435	0.00019642341762407924	0.00019063508163493368	7.10347141327756e-06	
485.4489573238469	0.0001950688892082053	0.00018772169631832604	7.432306825776222e-06	
492.97099677249224	0.00018981277239946912	0.00018485296965562397	5.218872313634486e-06	
500.60959034410683	0.00018359903321126574	0.00018202821109011093	1.577051855028675e-06	
508.36654404671106	0.0001817169951831281	0.0001792467410067553	4.23689996874874e-06	
516.2436918724502	0.00018281638767775682	0.00017650789054751102	6.8295171332476765e-06	
524.242896231207	0.00017881031940738726	0.00017381100143020362	5.1683205890437e-06	
532.3660483909357	0.00017252499784691668	0.00017115542577090688	1.5287780278661792e-06	
540.6150689248177	0.00017294014908522152	0.00016854052590973032	5.58164990224558e-06	
548.9919081653474	0.00017147603612600924	0.00016596567423993755	5.551611759197923e-06	
557.4985466654523	0.00016485578020454547	0.00016343025304031475	1.5551400330434276e-06	
566.1369956667598	0.00016593217761334765	0.00016093365431070966	5.718338687796434e-06	
574.909297575119	0.00016210479104942143	0.00015847527961067727	3.843177992521861e-06	
583.8175264434902	0.00015851344511843172	0.00015605453990114585	3.6365527899604953e-06	
592.8637884623186	0.00015882187822502852	0.0001536708553890451	5.167050343636347e-06	
602.0502224575035	0.0001529592367512411	0.0001513236553748215	2.3032609018062203e-06	
611.379000396087	0.00015427950466759648	0.0001490123781027792	5.270565865121665e-06	
620.8523278997751	0.00014834783461248924	0.0001467364706141771	2.1650899235256473e-06	
630.4724447664181	0.00014935403339593923	0.00014449538860302586	4.863819601564193e-06	
640.2416254995708	0.00014445817524611672	0.00014228859627451923	3.0244656725276088e-06	
650.1621798462554	0.00014359137345119614	0.00014011556620604408	3.6081577231846994e-06	
660.2364533430635	0.00014191412378684862	0.00013797577921070977	4.49483676451649e-06	
670.4668278707137	0.00013744329943430816	0.00013586872420334235	1.592433153869704e-06	
680.8557222172046	0.0001380840669162104	0.00013379389806889003	4.303742418356956e-06	
691.4055926496942	0.00013513108458489804	0.0001317508055331867	3.980102118297865e-06	
702.1189334952396	0.00013126050226921384	0.0001297389590360217	1.6185603224850063e-06	
712.9982777305363	0.00013091041017912524	0.00012775787860646703	3.2537601699471966e-06	
724.0461975807946	0.00013009579490840044	0.00012580709174041526	4.349725702829819e-06	
735.2653051278958	0.00012689014530632708	0.00012388613328027763	3.5460304385701786e-06	
746.6582529279726	0.00012367741264319038	0.00012199454529679895	2.0495486159328915e-06	
758.2277346385576	0.0001217854669338703	0.00012013187697294563	1.6542043860478637e-06	
769.9764856554507	0.00012068781099338203	0.00011829768448982082	2.4777356020311088e-06	
781.9072837594538	0.00011959539122914284	0.00011649153091456617	3.1632172870160786e-06	
794.0229497731273	0.00011820082968612011	0.00011471298609021104	3.5016852498269655e-06	
806.3263482277227	0.00011656105106266263	0.00011296162652742395	3.6000119584160124e-06	
818.82038804045	0.00011480338402926552	0.00011123703529813354	3.5663559735226385e-06	
831.5080232022387	0.00011297578498241086	0.00010953880193097735	3.438611690476653e-06	
844.3922534761538	0.0001110247544258249	0.00010786652230854162	3.1772548248009163e-06	
857.4761251066391	0.00010885913933456446	0.00010621979856635801	2.6961370914206115e-06	
870.7627315397452	0.00010653180288485531	0.00010459823899362146	1.977326855500759e-06	
884.2552141545192	0.00010446901488575923	0.00010300145793559333	1.4945650020818608e-06	
897.9567630057271	0.00010330557664382518	0.00010142907569765993	2.1909474317319375e-06	
911.8706175780853	0.00010282297153162282	9.988071845101046e-05	3.099793964852687e-06	
926.0000675521785	0.00010123392567258935	9.83560181399051e-05	2.8884671826237743e-06	
940.3484535822448	9.841036369887195e-05	9.685461239050154e-05	1.5584495298404415e-06	
954.9191680860141	9.747712977145925e-05	9.537614442120998e-05	2.377589585623989e-06	
969.715656046784	9.677279719412584e-05	9.39202629545466e-05	2.8532332608005203e-06	
984.7414158279239	9.389738719760209e-05	9.248662213045831e-05	1.4244002520102723e-06	
1000.0	9.378955567155553e-05	9.107488142108888e-05	2.8082597770778105e-06	


==> data/fig_delay_tfirka_bode_14.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005375458236382485	4.878420160838273e-05	
0.10154950161807173	0.005424263851159186	0.005375716869040461	4.8784304784446426e-05	
0.10312301278878754	0.005424523276890389	0.0053759835991121245	4.878441118941413e-05	
0.10472090554055413	0.005424790826154535	0.0053762586807698754	4.8784520924564165e-05	
0.10634355766636439	0.005425066754025711	0.005376542376205999	4.878463409434016e-05	
0.10799135281311975	0.005425351323631497	0.00537683495588832	4.878475080647932e-05	
0.1096646805723366	0.005425644806410056	0.005377136698824188	4.8784871172146126e-05	
0.11136393657225817	0.005425947482375599	0.0053774478928331464	4.8784995305965486e-05	
0.11308952257139368	0.0054262596403925395	0.005377768834828381	4.8785123326197996e-05	
0.11484184655350702	0.0054265815784585855	0.005378099831107414	4.878525535484695e-05	
0.11662132282407707	0.005426913603997136	0.005378441197652332	4.878539151774513e-05	
0.11842837210825283	0.005427256034159231	0.005378793260439795	4.878553194470278e-05	
0.12026342165032622	0.005427609196135441	0.005379156355761229	4.878567676963155e-05	
0.12212690531474645	0.0054279734274780105	0.005379530830553559	4.8785826130662524e-05	
0.12401926368869937	0.005428349076433596	0.005379917042740758	4.878598017030589e-05	
0.12594094418627644	0.005428736502287014	0.005380315361586727	4.878613903557327e-05	
0.12789240115425762	0.005429136075716311	0.005380726168059782	4.878630287810144e-05	
0.12987409597953362	0.005429548179159614	0.005381149855209124	4.8786471854362424e-05	
0.13188649719819254	0.005429973207194128	0.005381586828553903	4.8786646125741354e-05	
0.13393008060629666	0.005430411566927731	0.005382037506485055	4.878682585875521e-05	
0.13600532937237603	0.005430863678403595	0.005382502320680553	4.878701122519513e-05	
0.13811273415166478	0.005431329975018294	0.005382981716534486	4.8787202402275135e-05	
0.14025279320210793	0.005431810903953884	0.005383476153600391	4.8787399572837104e-05	
0.1424260125021654	0.005432306926624429	0.005383986106049421	4.87876029255305e-05	
0.1446329058704415	0.005432818519137507	0.005384512063143862	4.878781265498376e-05	
0.14687399508716817	0.005433346172771236	0.00538505452972652	4.8788028961988746e-05	
0.14914981001757044	0.005433890394467337	0.005385614026726521	4.8788252053737075e-05	
0.15146088873714358	0.0054344517073408516	0.0053861910916822055	4.878848214397592e-05	
0.1538077776588715	0.005435030651207098	0.0053867862792816	4.878871945326936e-05	
0.15619103166241588	0.005435627783126487	0.005387400161921214	4.878896420919263e-05	
0.15861121422530794	0.0054362436779678445	0.00538803333028379	4.8789216646562984e-05	
0.16106889755617235	0.005436878928990934	0.00538868639393566	4.878947700766296e-05	
0.16356466273001555	0.0054375341484488495	0.005389359981944438	4.8789745542513586e-05	
0.1660990998256107	0.005438209968211049	0.005390054743517851	4.8790022509092204e-05	
0.16867280806501112	0.005438907040407755	0.00539077134866441	4.879030817361263e-05	
0.1712863959552255	0.005439626038096534	0.005391510488876748	4.8790602810785886e-05	
0.17394048143208848	0.005440367655951882	0.005392272877838513	4.8790906704098045e-05	
0.17663569200636045	0.005441132610978662	0.005393059252155615	4.879122014610427e-05	
0.17937266491209122	0.005441921643250303	0.005393870372112823	4.879154343870734e-05	
0.18215204725728248	0.005442735516672695	0.0053947070224565925	4.8791876893470414e-05	
0.18497449617688488	0.005443575019774745	0.0053955700132051225	4.879222083196026e-05	
0.18784067898816573	0.005444440966526612	0.005396460180486769	4.8792575586031186e-05	
0.1907512733484843	0.005445334197186709	0.005397378387407743	4.879294149821235e-05	
0.19370696741551147	0.005446255579178514	0.005398325524950371	4.879331892199809e-05	
0.1967084600099325	0.005447206007998417	0.005399302512902928	4.879370822227945e-05	
0.19975646078067044	0.005448186408155774	0.0054003103008224695	4.8794109775659646e-05	
0.20285169037266976	0.0054491977341464114	0.005401349869031729	4.879452397088839e-05	
0.2059948805972802	0.005450240971460936	0.005402422229651588	4.879495120923042e-05	
0.20918677460527996	0.005451317137629182	0.005403528427670417	4.879539190489942e-05	
0.21242812706258082	0.0054524272833022715	0.005404669542051767	4.879584648550222e-05	
0.215719704328655	0.005453572493373758	0.005405846686881996	4.879631539244679e-05	
0.21906228463772706	0.0054547538881414455	0.005407061012559313	4.879679908142727e-05	
0.22245665828277353	0.005455972624511519	0.0054083137070259964	4.879729802291885e-05	
0.22590362780237347	0.005457229897246689	0.005409605997045514	4.879781270263953e-05	
0.22940400817045398	0.005458526940260196	0.005410939149526355	4.879834362208098e-05	
0.23295862698897662	0.005459865027957506	0.005412314472894473	4.879889129904576e-05	
0.2365683246836085	0.005461245476627704	0.0054137333185164055	4.8799456268176864e-05	
0.2402339547024262	0.0054626696458866635	0.005415197082175097	4.880003908152809e-05	
0.243956383717698	0.005464138940174127	0.005416707205600589	4.8800640309228125e-05	
0.24773649183079302	0.005465654810306995	0.005418265178058129	4.8801260539960296e-05	
0.2515751727802653	0.005467218755091224	0.005419872537995728	4.880190038169848e-05	
0.2554733341531623	0.005468832322994797	0.005421530874753987	4.880256046235791e-05	
0.2594318975996074	0.005470497113884431	0.005423241830340832	4.8803241430426785e-05	
0.26345179905070754	0.005472214780828768	0.005425007101273789	4.880394395571876e-05	
0.2675339889398373	0.005473987031970941	0.005426828440492893	4.880466873008908e-05	
0.27167943242735193	0.005475815632473577	0.005428707659347256	4.880541646819317e-05	
0.2758891096287819	0.005477702406539429	0.005430646629658474	4.880618790830748e-05	
0.28016401584656353	0.005479649239510991	0.005432647285864428	4.8806983813096954e-05	
0.2845051618053608	0.0054816580800526905	0.0054347116272469	4.880780497050002e-05	
0.28891357389103245	0.005483730942419305	0.0054368417202468175	4.8808652194622124e-05	
0.2933902943933029	0.005485869908814605	0.005439039700871188	4.880952632664159e-05	
0.29793638175219256	0.005488077131844315	0.005441307777195813	4.881042823572411e-05	
0.30255291080826724	0.005490354837067749	0.005443648231968113	4.881135882007056e-05	
0.30724097305676445	0.00549270532565273	0.005446063425314839	4.881231900793493e-05	
0.31200167690565833	0.00549513097713862	0.0054485557975595435	4.881330975864372e-05	
0.3168361479377224	0.0054976342523125705	0.005451127872154792	4.881433206376657e-05	
0.3217455291766536	0.005500217696204384	0.005453782258734801	4.881538694823491e-05	
0.32673098135731937	0.005502883941205672	0.005456521656294024	4.8816475471558286e-05	
0.33179368320019265	0.005505635710319319	0.005459348856497904	4.88175987290623e-05	
0.33693483169003946	0.0055084758205456216	0.005462266747132116	4.881875785317659e-05	
0.3421556423589239	0.005511407186411764	0.005465278315697028	4.881995401482353e-05	
0.3474573495735992	0.005514432823651802	0.005468386653154662	4.8821188424779305e-05	
0.35284120682735126	0.005517555853044597	0.005471594957835613	4.8822462335159816e-05	
0.3583084870363649	0.005520779504417698	0.005474906539513942	4.8823777040958185e-05	
0.3638604828406817	0.005524107120825563	0.005478324823658621	4.882513388159494e-05	
0.3694985069098218	0.0055275421629110465	0.005481853355870359	4.882653424259299e-05	
0.37522389225314035	0.00553108821345963	0.005485495806513461	4.882797955731484e-05	
0.3810379925349945	0.00553474898215636	0.005489255975552741	4.882947130872522e-05	
0.3869421823947922	0.005538528310556225	0.005493137797606204	4.883101103129474e-05	
0.39293785777200174	0.005542430177279159	0.005497145347224883	4.8832600312926806e-05	
0.39902643623619527	0.005546458703441729	0.00550128284441185	4.883424079699466e-05	
0.4052093573222091	0.005550618158338223	0.005505554660393195	4.883593418451224e-05	
0.41148808287049476	0.005554912965384682	0.0055099653236547344	4.883768223628464e-05	
0.41786409737274555	0.005559347708340252	0.005514519526258671	4.883948677528193e-05	
0.4243389083228771	0.005563927137821221	0.005519222130455862	4.88413496890283e-05	
0.43091404657344795	0.005568656178124012	0.005524078175609912	4.8843272932151834e-05	
0.4375910666976019	0.005573539934374531	0.00552909288545067	4.884525852898538e-05	
0.4443715473566186	0.0055785837000223645	0.0055342716756755575	4.884730857640842e-05	
0.45125709167315986	0.005583792964699582	0.005539620161918835	4.884942524665646e-05	
0.4582493276102989	0.0055891734224651915	0.005545144168109632	4.8851610790389386e-05	
0.4653499083564233	0.005594730980457723	0.005550849735241579	4.885386753984991e-05	
0.4725605127161014	0.005600471767979969	0.0055567431305779584	4.885619791218611e-05	
0.4798828455070056	0.0056064021460414904	0.005562830857318284	4.885860441288632e-05	
0.4873186379629853	0.005612528717386358	0.005569119664753651	4.886108963948883e-05	
0.49486964814338685	0.005618858337035425	0.005575616558940499	4.886365628531238e-05	
0.5025376613487146	0.005625398123374565	0.005582328813924119	4.8866307143528075e-05	
0.5103244905427329	0.00563215546982249	0.0055892639835457775	4.886904511129891e-05	
0.5182319767811088	0.00563913805711419	0.005596429913869532	4.8871873194235986e-05	
0.5262619896466971	0.0056463538662386605	0.005603834756267567	4.8874794510976846e-05	
0.5344164276915693	0.005653811192072347	0.005611486981205593	4.887781229805895e-05	
0.5426972188858914	0.005661518657752862	0.005619395392772919	4.888092991505589e-05	
0.5511063210737586	0.005669485229840789	0.005627569144005302	4.888415084990103e-05	
0.559645722436092	0.005677720234320972	0.005636017753051959	4.8887478724529935e-05	
0.5683174419607084	0.005686233373498613	0.005644751120242198	4.889091730087027e-05	
0.5771235299196736	0.0056950347438497065	0.005653779546111498	4.889447048705654e-05	
0.5860660683540517	0.005704134854889907	0.005663113750451123	4.889814234400811e-05	
0.595147171566167	0.0057135446491309895	0.0056727648924505885	4.890193709242243e-05	
0.604368986619493	0.005723275523199402	0.005682744592007774	4.8905859120037515e-05	
0.6137336938462858	0.005733339350197404	0.005693064952287178	4.890991298939163e-05	
0.6232435073630855	0.005743748503393699	0.005703738583613463	4.8914103445958416e-05	
0.6329006755942035	0.005754515881337529	0.005714778628794458	4.891843542674738e-05	
0.6427074818033226	0.005765654934497825	0.005726198789975336	4.892291406939769e-05	
0.6526662446333333	0.005777179693537498	0.005738013357134214	4.892754472182775e-05	
0.6627793186545348	0.00578910479934205	0.005750237238338702	4.8932332952325736e-05	
0.6730490949213316	0.0058014455349317574	0.005762885991892583	4.893728456037351e-05	
0.6834780015375548	0.0058142178593977335	0.005775975860513398	4.894240558801303e-05	
0.6940685042305437	0.005827438444014166	0.005789523807693306	4.894770233190311e-05	
0.7048231069341222	0.005841124710692367	0.005803547556409041	4.8953181356149354e-05	
0.7157443523806098	0.005855294872956756	0.0058180656303613975	4.8958849505859376e-05	
0.7268348227020044	0.005869967979638942	0.0058330973979406325	4.896471392151688e-05	
0.7380971400404808	0.005885163961503703	0.005848663119131701	4.897078205433892e-05	
0.7495339671683494	0.005900903681040034	0.005864783995592871	4.897706168250657e-05	
0.7611480081176202	0.005917208985671906	0.0058814822241625726	4.89835609284648e-05	
0.7729420088193235	0.005934102764666989	0.005898781054072888	4.8990288277304185e-05	
0.784918757752735	0.005951609010047733	0.005916704848174457	4.899725259638133e-05	
0.7970810866046624	0.0059697528818381754	0.005935279148506346	4.900446315616973e-05	
0.8094318709389453	0.005988560778011821	0.005954530746576447	4.9011929652558164e-05	
0.8219740308763326	0.006008060409541536	0.005974487758753714	4.9019662230584185e-05	
0.8347105317848907	0.006028280880991827	0.005995179707212751	4.9027671509774296e-05	
0.847644384981113	0.006049252777137794	0.00601663760691521	4.903596861131654e-05	
0.8607786484418896	0.0060710082561438485	0.00603889405916158	4.9044565186962905e-05	
0.8741164275275125	0.0060935811498897315	0.006061983352300687	4.905347345012986e-05	
0.8876608757158821	0.006117007072092104	0.006085941570245755	4.906270620905332e-05	
0.9014151953480897	0.006141323534937894	0.006110806709513022	4.907227690245004e-05	
0.9153826383855528	0.006166570075021448	0.0061366188055751985	4.908219963768272e-05	
0.9295665071788846	0.00619278838946273	0.006163420069406998	4.9092489231779014e-05	
0.9439701552486742	0.006220022483179214	0.006191255035195236	4.910316125548666e-05	
0.9585969880783669	0.006248318828391424	0.006220170720293318	4.9114232080677014e-05	
0.9734504639194281	0.006277726537562866	0.006250216798620593	4.912571893129086e-05	
0.9885340946089864	0.006308297551111077	0.006281445788842632	4.9137639938320326e-05	
1.0038514464001433	0.006340086841380235	0.0063139132588223585	4.9150014198975426e-05	
1.01940614080515	0.006373152634539353	0.006347678048004969	4.916286184066388e-05	
1.0352018554516484	0.006407556652266856	0.006382802509596131	4.917620408994558e-05	
1.051242324952181	0.006443364375305372	0.006419352774615674	4.919006334718694e-05	
1.0675313417871697	0.006480645331224222	0.006457399040161935	4.920446326733069e-05	
1.0840727572015847	0.006519473409015627	0.00649701588450995	4.92194288473252e-05	
1.1008704821154982	0.006559927203479906	0.006538282611995216	4.923498652098966e-05	
1.117928488048752	0.006602090392731022	0.006581283631009777	4.925116426193064e-05	
1.1352508080599522	0.006646052152584438	0.006626108868866847	4.9267991695326885e-05	
1.1528415377000134	0.006691907612083157	0.006672854227782613	4.9285500219535376e-05	
1.1707048359804781	0.006739758354985492	0.006721622086789887	4.93037231384766e-05	
1.1888449263568397	0.006789712972692065	0.0067725218550498305	4.9322695805837237e-05	
1.2072660977271032	0.006841887674844229	0.006825670582780042	4.93424557824468e-05	
1.225972705445816	0.006896406964699318	0.006881193636887196	4.9363043008080036e-05	
1.2449691723538168	0.00695340438740056	0.006939225449400351	4.93844999893235e-05	
1.2642599898239333	0.007013023360435986	0.006999910347972946	4.940687200514763e-05	
1.2838497188228888	0.007075418096951618	0.007063403479085281	4.9430207332054045e-05	
1.3037429909896587	0.00714075463418496	0.007129871836172645	4.945455749118449e-05	
1.3239445097305402	0.00720921198115948	0.007199495406768441	4.947997751937733e-05	
1.3444590513311867	0.007280983401981287	0.007272468454940107	4.9506526267294835e-05	
1.3652914660858761	0.0073562778536698185	0.007349000957870361	4.953426672722968e-05	
1.386446679444272	0.007435321600512311	0.007429320218474691	4.956326639430051e-05	
1.4079296931759626	0.007518360030552233	0.007513672679542202	4.959359766450848e-05	
1.4297455865530366	0.007605659704120427	0.007602325969153737	4.9625338273959056e-05	
1.451899517550985	0.007697510669437721	0.007695571212213166	4.9658571784025886e-05	
1.4743967240682132	0.007794229086434819	0.007793725648993923	4.969338811739899e-05	
1.4972425251644468	0.007896160207267607	0.007897135608873151	4.9729884151115004e-05	
1.5204423223183279	0.008003681770824472	0.008006179896163082	4.976816437264785e-05	
1.5440016007044985	0.00811720787916419	0.00812127365548881	4.980834160626714e-05	
1.5679259304904682	0.008237193436711258	0.008242872796917424	4.985053781712608e-05	
1.5922209681535842	0.00836413924870089	0.00837147907653844	4.9894885001485955e-05	
1.6168924578184014	0.008498597894477392	0.008507645947086752	4.994152617150636e-05	
1.6419462326147771	0.008641180514654628	0.008651985316317404	4.999061644393226e-05	
1.667388216057011	0.008792564679921833	0.008805175379242783	5.00423242414078e-05	
1.6932244234443516	0.008953503544794059	0.00896796972536884	5.0096832614946915e-05	
1.7194609632832076	0.009124836533620511	0.009141207965436644	5.015434069488777e-05	
1.7461040387313935	0.009307501860930205	0.009325828176089037	5.0215065274432316e-05	
1.7731599490647525	0.009502551256616804	0.009522881528172947	5.0279242525963075e-05	
1.8006350911665105	0.009711167352294157	0.009733549548705108	5.0347129842481376e-05	
1.828535961039703	0.009934684293243238	0.009959164572590929	5.04190077841931e-05	
1.8568691553430368	0.010174612277010128	0.010201234074091334	5.049518209211471e-05	
1.885641372950552	0.010432666893049362	0.010461469737665235	5.0575985701113555e-05	
1.9148594165354507	0.010710804358373677	0.010741822343345163	5.066178064077516e-05	
1.9445301941784663	0.01101126402552807	0.011044523816279538	5.075295964463548e-05	
1.974660721001155	0.011336619898646346	0.011372138140081598	5.084994718554518e-05	
2.0052581208244957	0.011689843352576581	0.011727623279884658	5.095319949674959e-05	
2.036329627853186	0.01207437983556667	0.012114406828661413	5.1063202897290266e-05	
2.067882588386045	0.012494243078490777	0.012536478808318638	5.11804693673212e-05	
2.0999244625529108	0.01295413126514537	0.012998505955049342	5.130552774066279e-05	
2.132462826078452	0.013459570764168679	0.013505972918972129	5.1438907979021835e-05	
2.1655053720733157	0.014017094383234806	0.014065357107809541	5.158111456563651e-05	
2.199059912853022	0.01463446261140224	0.014684345332443456	5.173258278586386e-05	
2.2331343817850464	0.015320937736450909	0.015372101741879791	5.1893608008769884e-05	
2.267736835164523	0.016087621476553262	0.016139597197881165	5.2064232139982206e-05	
2.302875454119006	0.01694786550384721	0.017000008937921664	5.224406164509699e-05	
2.3385585465427567	0.01791775800621537	0.01796919328125457	5.2431975313699106e-05	
2.3747945490609914	0.019016671911604395	0.019066217234805522	5.262565275725516e-05	
2.411592029024571	0.020267818294491997	0.02031389457786617	5.2820808898379525e-05	
2.4489596865355954	0.021698654295842508	0.021739182438951236	5.300994291249407e-05	
2.4869063565043885	0.02334079306620182	0.023373103323537057	5.318028307418597e-05	
2.5254410107383527	0.025228646615432605	0.025249464199092353	5.3310407563872147e-05	
2.564572760063192	0.0273952140688017	0.027400871046591512	5.336473363823384e-05	
2.604310856476998	0.029861959535306532	0.029849138778699394	5.328476605134605e-05	
2.6446646953377266	0.03261758807070385	0.0325851006031548	5.2976062741131764e-05	
2.6856438175845567	0.035579197637971204	0.03553122902413282	5.229154426611085e-05	
2.727257911993673	0.03853506560646704	0.03848498476139277	5.101783131362941e-05	
2.769516817469004	0.04109526684059574	0.041065092206221517	4.888495080589686e-05	
2.812430525368455	0.04272797271769445	0.042735285160104844	4.5637065235220936e-05	
2.8560091818661824	0.042963205670601384	0.042999607987637196	4.120284493880482e-05	
2.9002630903514777	0.04167569327967353	0.041707238969314706	3.595875271403189e-05	
2.945202713864811	0.039171058633701454	0.0391726594003005	3.0921559058879056e-05	
2.9908386775716385	0.035984158760001946	0.03596180347189604	2.7444997956677108e-05	
3.0371817712745264	0.032614448087501836	0.03258938226832481	2.6265267093773202e-05	
3.0842429519642045	0.029391713879038165	0.02937911712912278	2.6944964228562285e-05	
3.1320333464101533	0.026475642534881955	0.02647971322140256	2.854477769622097e-05	
3.180564253791325	0.023912190859039395	0.02393048703792605	3.038018620980023e-05	
3.2298471483676323	0.021688506698900815	0.021716436148078264	3.212848052865033e-05	
3.2798936821928324	0.01976801912079391	0.019801151984275872	3.368003872236679e-05	
3.3307156878694446	0.018108489083498682	0.01814332255985695	3.501899603744672e-05	
3.3823251813463506	0.016669901035344034	0.01670391857063081	3.616375215613137e-05	
3.43473436475976	0.015417242296182845	0.01544874047718143	3.7141873690254796e-05	
3.487955629318178	0.01432098273965856	0.014348864281442669	3.798058047122453e-05	
3.542001558232087	0.013356638872922814	0.0133802367366729	3.870367988344638e-05	
3.5968849296890193	0.012504052653552465	0.012522997362457659	3.933100837274845e-05	
3.6526187198747286	0.011746651018450299	0.011760775889447867	3.9878759486711674e-05	
3.7092161060411786	0.011070785086451663	0.011080060420151472	4.0360055391119764e-05	
3.7666904696220658	0.010465175148875318	0.01046966323618639	4.078552117899222e-05	
3.8250553993966134	0.009920458059374396	0.009920282717460113	4.116378369691719e-05	
3.884324694702404	0.009428823443963215	0.009424149545723974	4.150187981203418e-05	
3.9445123686979775	0.008983723175487181	0.008974743004991322	4.180558160878007e-05	
4.005632651675993	0.00857963977541511	0.008566564031647591	4.2079652293360413e-05	
4.067699994427721	0.00821190161694516	0.008194953578954311	4.232804670891945e-05	
4.130729071659682	0.007876535091615303	0.007855946931557027	4.255406846225571e-05	
4.194734785463209	0.007570145928917986	0.007546156481342161	4.276049336871623e-05	
4.259732268837781	0.007289823537015398	0.007262677050920635	4.294966682437662e-05	
4.325736889268946	0.007033063575741139	0.007003009123850515	4.312358098027417e-05	
4.392764252361694	0.0067977050284278384	0.006764996348599965	4.328393622260017e-05	
4.460830205530115	0.006581878860736052	0.006546774472805831	4.34321904047981e-05	
4.5299508417442365	0.006383965991849373	0.006346729479832803	4.3569598468997316e-05	
4.600142503334918	0.006202562797349324	0.006163463178795032	4.3697244481140036e-05	
4.671421785857698	0.006036452746789051	0.005995764872796794	4.381606763678029e-05	
4.743805542016518	0.005884583078277075	0.0058425880224887705	4.392688343975008e-05	
4.817310885648243	0.005746045647244134	0.005703031052087287	4.403040098394557e-05	
4.891955195768907	0.005620061272388114	0.005576321627467046	4.41272370591175e-05	
4.967756120682691	0.005505967050442351	0.005461803882214645	4.421792763866066e-05	
5.044731582154526	0.005403206232104898	0.005358928186510478	4.430293717927432e-05	
5.122899779647386	0.005311320351446364	0.005267243152409545	4.438266605970697e-05	
5.202279194625215	0.005229943386208353	0.005186389653177662	4.445745640116399e-05	
5.282888594922542	0.005158797801455593	0.005116096708521383	4.452759644066553e-05	
5.364747039181794	0.005097692398278881	0.005056179155946627	4.459332356459163e-05	
5.447873881359371	0.005046521956594816	0.0050065370949211796	4.4654826049223804e-05	
5.532288775301544	0.005005268730499954	0.004967157158838294	4.471224349446794e-05	
5.618011679391243	0.004974005930405663	0.004938115744149554	4.476566586998552e-05	
5.705062861266868	0.004952903413328312	0.004919584411311383	4.4815131015562145e-05	
5.793462902614208	0.004942235907474134	0.00491183777438723	4.4860620341681067e-05	
5.883232704032601	0.004942394227732782	0.004915264323052308	4.490205235189642e-05	
5.974393489976511	0.004953900105725341	0.004930380782767496	4.4939273442088624e-05	
6.06696681377367	0.004977425476506466	0.004957850830255405	4.4972045201786564e-05	
6.160974562720967	0.005013817354605844	0.004998509261903197	4.500002711916735e-05	
6.25643896325932	0.005064129824008058	0.0050533930901563336	4.502275312573334e-05	
6.353382586228693	0.005129665201443958	0.005123781556834291	4.5039599737005284e-05	
6.451828352204593	0.005212027169433567	0.005211247758951292	4.504974253448959e-05	
6.551799536917215	0.005313189700165262	0.005317725562728611	4.5052096205952874e-05	
6.653319776754563	0.005435587025660728	0.005445596850269197	4.504523100919659e-05	
6.756413074350862	0.005582231927000765	0.005597806063860061	4.502725483847356e-05	
6.861103804261538	0.0057568724556142275	0.005778011710386544	4.4995644179240324e-05	
6.9674167187261515	0.0059642011779363095	0.005990788258506049	4.494699761665651e-05	
7.075376953520617	0.006210136515599504	0.006241897046655572	4.4876669502134594e-05	
7.1850100339000935	0.006502203009782444	0.006538651683052295	4.47782139239548e-05	
7.2963418806339915	0.006850046070255494	0.006890411707297351	4.464252099818324e-05	
7.40939881613446	0.007266124652774247	0.0073092459262385666	4.445644092292237e-05	
7.5242075706798515	0.00776662383676558	0.007810806221885376	4.4200531465686385e-05	
7.640795288734611	0.008372592101928592	0.008415420185116105	4.3845262617670114e-05	
7.759189535367103	0.009111158845227963	0.009149278342711379	4.334443136614931e-05	
7.879418302766868	0.010016213609273057	0.010045168229154943	4.262341874907145e-05	
8.001510016862884	0.01112656762760469	0.011140983341196556	4.155782503087303e-05	
8.125493544044346	0.012476061722380577	0.012470980467240602	3.993455513225211e-05	
8.251398197985628	0.014062365812389222	0.014037347340281066	3.7384007035169634e-05	
8.379253746576957	0.015772602090359994	0.01573938991177377	3.327947529914e-05	
8.509090418962503	0.017271216392679953	0.017255223207106526	2.6661527620288772e-05	
8.640938912687513	0.018003268138857182	0.018012930066045728	1.6524644070779525e-05	
8.774830400956196	0.017554264842602703	0.01755566744816996	5.4697357351279605e-06	
8.910796540002062	0.016065689998674762	0.016055353029687722	1.4964617088953256e-05	
9.048869476572474	0.01411405833154333	0.01412468122572868	2.632947167692682e-05	
9.189081855529167	0.012220347723216845	0.012252424826529997	3.3624239410132386e-05	
9.331466827566528	0.010604418807657827	0.010640127832823946	3.796300573449849e-05	
9.476058057049498	0.009289918496270293	0.009316333510968656	4.0596013106756344e-05	
9.622889729972897	0.008234362158403058	0.008246222393036453	4.227455167597984e-05	
9.771996562044086	0.007385920580883647	0.007382617404819692	4.340287637473628e-05	
9.923413806890872	0.00669997330384333	0.006683088623856629	4.419948718863554e-05	
10.0771772643966	0.0061416796488975795	0.006113666307647486	4.4786944030834036e-05	
10.233323289164382	0.005684712830798098	0.005648278685069558	4.5237067070824474e-05	
10.391888799112495	0.005309368134253628	0.00526720966555479	4.559373960748706e-05	
10.552911284202958	0.005000912239397668	0.004955606910417163	4.588478456312062e-05	
10.716428815305356	0.004748322578717646	0.004702288057978559	4.6128396392468846e-05	
10.882480053198018	0.00454337206968363	0.004498849968920996	4.633675905009477e-05	
11.051104257708666	0.004379980831793293	0.004339025913303695	4.65181487628359e-05	
11.222341296996655	0.004253766329442241	0.0042182328114726345	4.667818497350555e-05	
11.39623165697915	0.004161741362674818	0.0041332626606008895	4.682057873412992e-05	
11.572816450903245	0.00410212585108966	0.004082085940888134	4.6947565444430315e-05	
11.752137429066462	0.004074251791845142	0.004063746760315264	4.706011952468481e-05	
11.93423698868786	0.004078551737594391	0.00407833958014707	4.7157994028963175e-05	
12.119158183932093	0.004116630695470181	0.00412706625085355	4.723958761174112e-05	
12.306944736088793	0.004191430376877085	0.004212380504239069	4.730160058271347e-05	
12.497641043909683	0.00430750340170869	0.004338235189475256	4.7338386927835116e-05	
12.691292194105861	0.004471421511337145	0.004510453924741871	4.734081968384549e-05	
12.887943972007742	0.004692338240956113	0.00473724701412077	4.729432709767357e-05	
13.08764287239018	0.004982687664361533	0.005029860533024695	4.717546144185524e-05	
13.290436110465315	0.005358851960770013	0.005403224896134744	4.6945823512483824e-05	
13.496371633045765	0.005841159961147956	0.00587607590985259	4.6541278484104674e-05	
13.705498129880782	0.006451231586018673	0.006468873812099998	4.585349736028867e-05	
13.917865045168076	0.007201282636892322	0.00719482893891669	4.470318024337749e-05	
14.133522589243995	0.008063779336359081	0.008033139233447922	4.2827143801210606e-05	
14.35252175045488	0.00891021722703414	0.008870206838880498	4.001137814721055e-05	
14.574914307212275	0.00946003034454182	0.009436755846116918	3.679414924528274e-05	
14.800752840235097	0.009397570453524073	0.009405080867034302	3.5636302769961455e-05	
15.030090744981337	0.008689391648742186	0.00872352702862369	3.830889082078047e-05	
15.262982244272472	0.007661622704064845	0.007700848616718488	4.216664310171146e-05	
15.499482401113475	0.006649329577848658	0.006669033613569822	4.509763815676342e-05	
15.739647131711472	0.005794473491933205	0.005786192989933558	4.704439661213082e-05	
15.98353321869612	0.005114772273298599	0.005083076033857575	4.837357293386626e-05	
16.23119832454485	0.004586812201515751	0.004541074044505181	4.934789854807408e-05	
16.482701005216104	0.004181415529666421	0.0041313393322031135	5.011761781656644e-05	
16.738100723993853	0.003873938166382667	0.0038278990699299937	5.076723714463066e-05	
16.997457865546615	0.0036459341392496084	0.003610491344429173	5.1345781438112986e-05	
17.26083375020432	0.0034844937112161276	0.0034642765754369837	5.18827418568203e-05	
17.528290648456405	0.003381258811289045	0.0033789325627677017	5.2396205362153285e-05	
17.799891795674554	0.003331665700652978	0.0033478823035442756	5.2896882466936754e-05	
18.075701407063548	0.0033345258849243014	0.003367830169065398	5.338976910271206e-05	
18.35578469284383	0.0033919396257107593	0.003438620717628169	5.387405575574982e-05	
18.64020787366921	0.003509494729913863	0.003563393686690113	5.4341112848690374e-05	
18.929038196283646	0.0036966051160120684	0.0037489556516313413	5.476952941707785e-05	
19.222343949420477	0.003966487500064281	0.004006068178854128	5.5114964078345376e-05	
19.52019447994806	0.004334145746862829	0.0043485670861498045	5.529128781491201e-05	
19.822660209265607	0.004807650705293353	0.004787793306682765	5.514242339177333e-05	
20.12981264995304	0.0053620099836566145	0.005312697208476577	5.443375948984764e-05	
20.441724422678867	0.005885912542444029	0.005839304713746483	5.3009566013762187e-05	
20.75846927337004	0.006148785374855294	0.006150054178748101	5.135934579836167e-05	
21.08012209064783	0.0059467385006308346	0.0059941797561854715	5.081545973467837e-05	
21.406758923533914	0.005366307943762093	0.005403921667250358	5.1829654144567406e-05	
21.738456999430788	0.004686314648652798	0.004677488307872085	5.357208162813846e-05	
22.075294742380795	0.004087254603792746	0.004041042402189669	5.54200430966574e-05	
22.417351791608088	0.003618031551815411	0.003561212669085736	5.718258217233591e-05	
22.764709020347887	0.0032713501782864456	0.0032273120985400238	5.884190593437007e-05	
23.1174485549675	0.0030276936869299137	0.0030104537267533725	6.042459634691367e-05	
23.47565379438362	0.002870011803595398	0.0028843035168198395	6.195919087751198e-05	
23.839409429780538	0.0027871024963552443	0.0028297885891058966	6.346301790002526e-05	
24.20880146463373	0.0027738426480438524	0.002835277728478866	6.493562073636598e-05	
24.583917235044	0.002830893547316617	0.0028960779088834897	6.634940916453554e-05	
24.964845430386426	0.0029643406259677128	0.0030143314229959207	6.763081552611004e-05	
25.351676114279368	0.0031843095940504917	0.0031993063092368296	6.862389521539567e-05	
25.744500745878433	0.003498846569577741	0.0034663341787965515	6.903319917716792e-05	
26.143412201500308	0.0038931066192026235	0.003826247496457394	6.840035174935411e-05	
26.548504796581717	0.004280522401064651	0.004238508829520065	6.641517502332882e-05	
26.959874307978602	0.00446423917607472	0.0045045478477103	6.406374206529166e-05	
27.377617996610834	0.00427678571349674	0.00432919634261741	6.400719975460844e-05	
27.801834630457815	0.003821710184761858	0.0037945846538971774	6.725679229979154e-05	
28.232624507910387	0.003332794154063618	0.0032606606510434282	7.217730092508327e-05	
28.670089481484574	0.002933842507581823	0.0028839116118435015	7.734345486166806e-05	
29.114332981902788	0.0026483665788704968	0.0026530457337839122	8.227946799212371e-05	
29.565460042548164	0.0024662283173012257	0.002524053070347224	8.691102890765147e-05	
30.0235773242978	0.0023744098656262778	0.002463486564547897	9.120731057941446e-05	
30.488793140740842	0.002365803612415355	0.002453281330553214	9.502820154225429e-05	
30.961217483787163	0.0024406526564893505	0.002489464281853468	9.801233907420858e-05	
31.440962049673153	0.002604732854506817	0.0025840202125076914	9.943562046836745e-05	
31.928140265370157	0.002860596495696343	0.002772601097758103	9.814764616909406e-05	
32.42286731540228	0.0031783309948581464	0.0031114834789406063	9.349723483582802e-05	
32.925260169079685	0.003436894181059315	0.0035115505980557963	9.024248287224263e-05	
33.435437608153904	0.003436061996133567	0.0034437958362103904	0.00010253388094587716	
33.95352025490161	0.003139790591994234	0.003008004237890563	0.0001318919357859825	
34.479630600643624	0.002747558059409777	0.0026879895386701658	0.00016546507912729345	
35.01389303470575	0.0024182987777936473	0.0025094038533838526	0.00019875469963265537	
35.556433873828425	0.0021953929672789358	0.0024081070966085554	0.00023354464652761104	
36.107381392031996	0.002075735461588715	0.002345839674745605	0.00027297650164017056	
36.666865850944866	0.0020510237724542125	0.00230381350201627	0.0003205388130392866	
37.23501953060145	0.002119198641074779	0.0022726708054842176	0.000380089020185323	
37.81197676071744	0.0022822843005026097	0.0022475085120220117	0.00045499905082090373	
38.397873952449665	0.002527018140473701	0.0022256219820253834	0.0005433159187024685	
38.99284963064802	0.0027704949763032757	0.0022054538676755087	0.0006237234612889623	
39.59704446660722	0.0028260060005464147	0.0021860786604995745	0.0006462283058976659	
40.21060131132589	0.0026064764690292394	0.002166935910532315	0.0005858517966613391	
40.83366522928125	0.0022832305713352107	0.0021476849632038266	0.00048777087616691214	
41.46638353272696	0.002019417712367472	0.0021281221364333833	0.000396941928719566	
42.108905816522395	0.0018609418860465199	0.0021081315089840234	0.00032739330539260757	
42.76138399350171	0.0018072905241415748	0.002087654583803847	0.0002813427955992075	
43.42397233039088	0.0018544807867922426	0.0020666709660131346	0.00026215803721132074	
44.096827484281306	0.0020003308517059287	0.0020451856973277326	0.0002765966077813127	
44.78010853966855	0.0022175144777713328	0.002023220743943007	0.00032627533919925294	
45.47397704606499	0.0023852545728476914	0.0020008091534326118	0.0003887324664769601	
46.17859705619533	0.002320676306840307	0.0019779909738329073	0.0004148989391454105	
46.894135164783904	0.00206372953560157	0.0019548103654905527	0.0003898823718335335	
47.62076054794297	0.0018126993683315682	0.001931313538766421	0.00034496335564952345	
48.35864500317141	0.001659451534197488	0.0019075472753367847	0.0003021313252176696	
49.10796298997312	0.0016158857957947247	0.0018835578693815024	0.0002677836549843884	
49.86889167110482	0.001679126319292683	0.001859390375565358	0.000244731958404359	
50.641610954463076	0.0018381908331727916	0.0018350880840426595	0.00023889859639244547	
51.42630353562007	0.0020222258122021748	0.0018106921651151414	0.00025641248707663014	
52.22315494101898	0.002049192122822938	0.0017862414415386807	0.0002815425283653888	
53.03235357183818	0.001855501799438579	0.0017617722572255718	0.00028477721820798277	
53.854090748535334	0.0016268833194573356	0.0017373184187580715	0.00026933216708322345	
54.688560756081706	0.0014887749073209157	0.0017129111917019765	0.0002495363306080161	
55.53596088989733	0.0014640411012470044	0.0016885793378305248	0.00023108947566936948	
56.39649150249797	0.0015493746943438648	0.0016643491824674705	0.0002155179185779757	
57.27035605086487	0.0017133359904020617	0.0016402447035221968	0.00020525766874464167	
58.15776114454846	0.001819699819295081	0.0016162876356170756	0.00020466109807192544	
59.05891659451753	0.001708566678068628	0.0015924975841357903	0.00020899327350336016	
59.974035462765215	0.001498428551638142	0.0015688921451482184	0.00020867206435125544	
60.90333411268367	0.0013594341081894555	0.0015454870280628816	0.00020416936302394178	
61.847032260219336	0.0013360337202879533	0.0015222961785734206	0.00019748471468954972	
62.80535302582078	0.001425050036451943	0.0014993319000391964	0.00018808728974410556	
63.778522987191536	0.0015744625799826502	0.0014766049719005618	0.00017425769746464526	
64.76677223286032	0.0016103951449079514	0.0014541247640996265	0.0001610856993807134	
65.77033441658139	0.0014510813825914198	0.001431899346774036	0.0001598114707264673	
66.78944681257751	0.0012837232107721273	0.0014099355947286795	0.0001647077950137311	
67.82435037163955	0.0012224428252424202	0.0013882392863790842	0.0001679495795140628	
68.87528977809474	0.001280026012820385	0.0013668151970096325	0.00016608578195587568	
69.94251350765792	0.0014136449505466559	0.0013456671863065668	0.00015379819184468165	
71.02627388617911	0.0014551128986053613	0.0013247982802163398	0.00013204836527663756	
72.12682714930152	0.001310013247814119	0.001304210747248724	0.00012554413643428922	
73.24443350304374	0.0011658951546743967	0.0012839061693955634	0.0001346321473509393	
74.37935718532088	0.0011340511648239857	0.0012638855078731302	0.00014326564205521523	
75.53186652841877	0.0012180778488145678	0.001244149163921816	0.00014337288252295216	
76.7022340224364	0.0013283502695413056	0.0012246970349132865	0.00012576924200235354	
77.89073637971123	0.0012723555124113804	0.001205528566024464	0.0001024457145266392	
79.09765460024283	0.0011190168001286485	0.0011866427977410394	0.0001058857440302158	
80.32327403813038	0.0010510374196148527	0.0011680384094521147	0.00011972940585354078	
81.5678844690394	0.001105754756707191	0.0011497137593930661	0.00012677602823218012	
82.83178015871405	0.001213612168693523	0.001131666921186474	0.00011427151656050584	
84.11525993255103	0.001177879179969099	0.0011138957172220512	8.663970701403635e-05	
85.41862724625115	0.001037194717580226	0.001096397749106012	8.745382997796174e-05	
86.74219025756646	0.0009822659743697808	0.0010791704253991393	0.00010384539617471758	
88.08626189915832	0.00104862055818681	0.0010622109868510454	0.00011183039877962468	
89.45115995258467	0.0011321434972517176	0.0010455165293260912	9.499872975461722e-05	
90.83720712343391	0.0010496528915063094	0.0010290840246044738	6.966020785785023e-05	
92.24473111762269	0.0009363224050867159	0.0010129103392301209	7.951784797834574e-05	
93.67406471887617	0.0009390065709611144	0.0009969922515655342	9.641130730329752e-05	
95.1255458674087	0.0010317871315676248	0.000981326467202546	9.530860072329017e-05	
96.59951773982377	0.0010225091384616746	0.0009659096328673055	6.656155314708257e-05	
98.09632883025184	0.0009027723927202314	0.0009507383489475949	6.245164943977109e-05	
99.61633303274554	0.0008727797868726579	0.0009358091807609738	8.182326622772016e-05	
101.15988972495167	0.0009520304506700424	0.000921118668673112	8.791837835265237e-05	
102.72736385307937	0.0009654897027145147	0.0009066633371671557	6.226182327398356e-05	
104.31912601818526	0.0008544131410045537	0.0008924397029569617	5.257809862436298e-05	
105.93555256379533	0.0008254697027121072	0.0008784442822295426	7.26542761891022e-05	
107.57702566488457	0.0009019071154342967	0.0008646735970951327	7.873934298032056e-05	
109.24393341823551	0.0008943247032283278	0.0008511241813168203	5.182434914355356e-05	
110.93666993419627	0.0007928679424230345	0.0008377925853856736	4.841995262328557e-05	
112.65563542986153	0.0007951929181687307	0.0008246753810017719	6.893478310531038e-05	
114.40123632369622	0.0008668446161519914	0.0008117691650164234	6.653160720976687e-05	
116.17388533162597	0.0008056136162137305	0.0007990705628861081	3.860103761668746e-05	
117.9740015646163	0.0007387774504658365	0.0007865762316843506	5.129609007466013e-05	
119.802010627764	0.0007909879679862625	0.0007742828627137112	6.616669248567914e-05	
121.65834472092367	0.0008047332748452981	0.0007621871837563903	4.543656765038995e-05	
123.54344274089367	0.000715131855451945	0.0007502859609985807	3.705508720341726e-05	
125.45775038518534	0.0007267440899562525	0.0007385760006605736	5.803191707726926e-05	
127.40172025740017	0.0007766908248408046	0.0007270541503617918	5.060595549740981e-05	
129.3758119742398	0.0006974208491134188	0.0007157173002473185	2.9343995031103343e-05	
131.3804922741741	0.0006825196415590006	0.0007045623839000794	4.9956876762428976e-05	
133.41623512779302	0.0007391713054570199	0.0006935863790606866	5.023676417380769e-05	
135.48352184986857	0.0006728353433466175	0.0006827863081749228	2.5631105529560516e-05	
137.58284121315285	0.0006508958739423795	0.0006721592387870428	4.4751562330668194e-05	
139.71468956393986	0.0007042209719734612	0.0006617022837953715	4.648912901074849e-05	
141.879570939417	0.0006396137043907627	0.0006514126015851998	2.2820026089642848e-05	
144.07799718683648	0.0006283170770319397	0.0006412873960525213	4.276933986628577e-05	
146.31048808453184	0.0006708380731423225	0.0006313239165309852	3.994655451996784e-05	
148.57757146481032	0.0006017224597689429	0.000621519457633148	2.18597291935248e-05	
150.87978333874923	0.0006161681803766115	0.0006118713590161987	4.276260272712895e-05	
153.2176680229263	0.0006292122381256416	0.0006023770050812496	2.9486198137380023e-05	
155.5917782681133	0.0005693169215502786	0.0005930338246144898	2.6002373128801036e-05	
158.00267538996428	0.0006112740824150444	0.0005838392903776457	4.082305966836332e-05	
160.45092940172842	0.0005744137157412773	0.0005747909186545175	1.7469091218445393e-05	
162.9371191490193	0.0005580106885158019	0.0005658862687596538	3.365606640128909e-05	
165.46183244667284	0.0005868021499425799	0.0005571229425146553	2.9846877652527424e-05	
168.02566621772516	0.0005293144930930873	0.0005484985836970382	2.021367915893058e-05	
170.6292266345446	0.0005657440141639286	0.0005400108774661055	3.5755339812662166e-05	
173.27312926215015	0.0005267036130851373	0.0005316575497697923	1.3574772110312217e-05	
175.9579992037507	0.0005276922097834304	0.0005234363667360854	3.195878479877502e-05	
178.68447124853947	0.0005302387051832703	0.0005153451340522027	1.957737627864279e-05	
181.45319002177868	0.0004971469349128842	0.0005073816963344067	2.451201929378782e-05	
184.2648101372089	0.0005252022971534799	0.0004995439364910074	2.56970381914069e-05	
187.11999635182175	0.00047767681559441754	0.0004918297750808397	1.7460697839119524e-05	
190.019423723029	0.000510671953122205	0.0004842371696692363	2.814313611326603e-05	
192.9637777682679	0.0004643710251996106	0.00047676411418330405	1.2518510410656938e-05	
195.95375462707955	0.000492635479965373	0.00046940863826809207	2.8042491030230125e-05	
198.99006122569847	0.00045257045230675185	0.0004621688066450586	9.878361452236058e-06	
202.0734154441926	0.00047561598401495197	0.0004550427184740727	2.6912577608088315e-05	
205.20454628619316	0.000439909747856732	0.00044802850672003757	8.687270781343645e-06	
208.38419405125447	0.0004610937856869604	0.0004411243375250748	2.554617365878485e-05	
211.6131105098844	0.00042602519138816754	0.0004343284095870988	8.389168408876268e-06	
214.892059081287	0.0004484865741122379	0.00042763895354547916	2.3930227874835805e-05	
218.22181501385919	0.0004121035551487724	0.00042105423137440994	9.559989956676283e-06	
221.60316556848443	0.0004354312564542895	0.000414572535784491	2.134882515739538e-05	
225.03691020466627	0.00040076340109402664	0.0004081921896329614	1.2700593705105314e-05	
228.5238607695462	0.00041810709385564756	0.0004019115453429451	1.6689247678161108e-05	
232.06484168985054	0.0003952175440737901	0.0003957289843320013	1.691250666499636e-05	
235.66069016681035	0.00039490469958517816	0.0003896429164502167	9.528979983641912e-06	
239.3122563741041	0.00039523609947471556	0.0003836517794280206	1.9909792493068445e-05	
243.0204036588648	0.0003725997353217392	0.0003777540383338606	5.223247914543506e-06	
246.78600874580337	0.00038955086959159205	0.0003719481850418304	1.786882430278338e-05	
250.60996194449422	0.0003637277452378734	0.0003662327377093077	1.2785318187461312e-05	
254.4931673598731	0.0003659115967871556	0.00036060624026462435	8.598826786300483e-06	
258.43654310599635	0.0003681499742631105	0.0003550672619047629	1.7861957947852943e-05	
262.4410215231124	0.00034464976723443087	0.0003496143966030499	6.959791129687727e-06	
266.507549398097	0.0003549016113567738	0.0003442462626267862	1.166408252491857e-05	
270.63708818830384	0.0003481361825731517	0.0003389615020647487	1.5955769119814886e-05	
274.8306142488838	0.00032956930840886034	0.00033375878036446106	5.079419139396851e-06	
279.08911906362675	0.00033854934177295965	0.0003286367858791373	1.0836623628596594e-05	
283.4136094793798	0.00033401187574105655	0.0003235942294241733	1.5154832776597723e-05	
287.80510794409827	0.0003154835225044325	0.00031862984384305616	6.797184481235403e-06	
292.26465274858515	0.0003180409562356333	0.00031374238358255335	6.620931833902789e-06	
296.7932982719762	0.0003222487464755162	0.0003089306242770325	1.4006643210540454e-05	
301.3921152310292	0.00030711519487050526	0.0003041933623417636	1.1208068101986093e-05	
306.0621909332746	0.00029704419066634594	0.0002995294145750311	2.6921798461536664e-06	
310.80462953409153	0.0003014407652964468	0.00029493761776890786	7.797928537492643e-06	
315.6205522977641	0.00030254040846229525	0.00029041682832851634	1.276616922795157e-05	
320.5110978625849	0.00029081568862051514	0.00028596592189960635	1.0978885619267292e-05	
325.47742251006514	0.0002797729000865205	0.00028158379300428633	4.953566093952833e-06	
330.52070043831674	0.00027795267252939105	0.00027726935468472703	2.6883310060093646e-06	
335.6421240396705	0.0002808273897286182	0.00027302153815467786	8.361511557052727e-06	
340.8429041825955	0.00027971026185718005	0.0002688392924586098	1.123900136337668e-05	
346.1242704979875	0.0002721444467338721	0.00026472158413832987	1.0739982370907048e-05	
351.4874716698928	0.0002627196739327683	0.0002606673969068855	7.934885784350788e-06	
356.9337757307372	0.00025571294256329657	0.0002566757313295951	4.194079899957931e-06	
362.46447036112943	0.000252045973454374	0.00025274560451204163	7.016934350403027e-07	
368.08086319431027	0.0002505640370062399	0.00024887604979486	2.9966895450593534e-06	
373.7842821253185	0.00024966089866841547	0.00024506611645515796	5.515167114272937e-06	
379.57607562494815	0.00024821003203756234	0.00024131486941441304	7.238027748245995e-06	
385.45761305857025	0.00024582674747509217	0.00023762138895268626	8.24073741484819e-06	
391.43028500989345	0.00024266397815623817	0.00023398477042900243	8.700913680258983e-06	
397.49550360974456	0.00023906993058161048	0.000230404124007738	8.812963402339861e-06	
403.6547028699399	0.00023535100775104846	0.00022687857439087858	8.733582795119417e-06	
409.9093390223323	0.0002316822249327606	0.0002234072605559965	8.557468335181552e-06	
416.26089086311043	0.00022809943401339014	0.0002199893354998025	8.31219535276981e-06	
422.71086010243414	0.00022451220921251627	0.00021662396598714042	7.961252740764119e-06	
429.2607717194863	0.00022072216505809975	0.00021331033230528407	7.411850330645881e-06	
435.91217432302693	0.0002164777936596377	0.00021004762802340844	6.532417091104352e-06	
442.6666405175339	0.00021162045524015683	0.00020683505975709862	5.189028633904945e-06	
449.52576727501685	0.00020632876238936015	0.00020367184693777907	3.304454422644988e-06	
456.4911763125926	0.0002013174629902366	0.00020055722158693605	9.611481885807748e-07	
463.56451447591087	0.0001977045818599256	0.00019749042809501227	1.8986416005010867e-06	
470.74745412852144	0.0001963109843947566	0.0001944707230048613	4.5267867729076605e-06	
478.04169354727435	0.00019642341762407924	0.00019149737479964358	6.414413480933761e-06	
485.4489573238469	0.0001950688892082053	0.00018856966369505793	6.5927151204501855e-06	
492.97099677249224	0.00018981277239946912	0.0001856868814357961	4.441534187991174e-06	
500.60959034410683	0.00018359903321126574	0.00018284833109612143	7.668233854816369e-07	
508.36654404671106	0.0001817169951831281	0.00018005332688446473	3.816297680336907e-06	
516.2436918724502	0.00018281638767775682	0.0001773011939519396	6.1004280631286295e-06	
524.242896231207	0.00017881031940738726	0.00017459126820468403	4.423135616160734e-06	
532.3660483909357	0.00017252499784691668	0.0001719228961199301	8.98775575614312e-07	
540.6150689248177	0.00017294014908522152	0.00016929543456571352	5.004501575991719e-06	
548.9919081653474	0.00017147603612600924	0.0001667082506241338	4.817398032140635e-06	
557.4985466654523	0.00016485578020454547	0.0001641607214180801	9.254464616244195e-07	
566.1369956667598	0.00016593217761334765	0.0001616522339413353	5.0992427371487345e-06	
574.909297575119	0.00016210479104942143	0.0001591821848919846	3.1895965105096667e-06	
583.8175264434902	0.00015851344511843172	0.00015674998050904006	3.2036630178595393e-06	
592.8637884623186	0.00015882187822502852	0.0001543550364122135	4.4863381586563365e-06	
602.0502224575035	0.0001529592367512411	0.0001519967774447578	1.880539263774305e-06	
611.379000396087	0.00015427950466759648	0.00014967463751930414	4.608436989621603e-06	
620.8523278997751	0.00014834783461248924	0.00014738805946662998	1.7308047724434067e-06	
630.4724447664181	0.00014935403339593923	0.0001451364948872821	4.223997468550531e-06	
640.2416254995708	0.00014445817524611672	0.00014291940400599566	2.606317306722342e-06	
650.1621798462554	0.00014359137345119614	0.00014073625552883865	3.018113733350506e-06	
660.2364533430635	0.00014191412378684862	0.0001385865265030222	3.969040460814234e-06	
670.4668278707137	0.00013744329943430816	0.0001364697021793161	1.0006250150900047e-06	
680.8557222172046	0.0001380840669162104	0.00013438527587700965	3.7152598526606593e-06	
691.4055926496942	0.00013513108458489804	0.00013233274885135875	3.498049524033213e-06	
702.1189334952396	0.00013126050226921384	0.00013031163016346664	1.0950616593731278e-06	
712.9982777305363	0.00013091041017912524	0.00012832143655254084	2.7137423406789166e-06	
724.0461975807946	0.00013009579490840044	0.00012636169231047475	3.803172588663108e-06	
735.2653051278958	0.00012689014530632708	0.00012443192915870396	3.0962270116593105e-06	
746.6582529279726	0.00012367741264319038	0.0001225316861272833	1.635297713338258e-06	
758.2277346385576	0.0001217854669338703	0.0001206605094361422	1.126094107950259e-06	
769.9764856554507	0.00012068781099338203	0.00011881795237846312	1.9828192984127623e-06	
781.9072837594538	0.00011959539122914284	0.00011700357520614688	2.6640810214019287e-06	
794.0229497731273	0.00011820082968612011	0.00011521694501730942	3.000632530311094e-06	
806.3263482277227	0.00011656105106266263	0.000113457635645777	3.1042016977655183e-06	
818.82038804045	0.00011480338402926552	0.00011172522755252866	3.078157647109624e-06	
831.5080232022387	0.00011297578498241086	0.00011001930771905128	2.958538000083113e-06	
844.3922534761538	0.0001110247544258249	0.00010833946954256334	2.70827171389761e-06	
857.4761251066391	0.00010885913933456446	0.00010668531273306995	2.243735876468316e-06	
870.7627315397452	0.00010653180288485531	0.00010505644321221054	1.5335633237661202e-06	
884.2552141545192	0.00010446901488575923	0.00010345247301386355	1.054328568952757e-06	
897.9567630057271	0.00010330557664382518	0.00010187302018646954	1.8244602726579377e-06	
911.8706175780853	0.00010282297153162282	0.00010031770869704083	2.688039178382931e-06	
926.0000675521785	0.00010123392567258935	9.878616833682138e-05	2.460559211438897e-06	
940.3484535822448	9.841036369887195e-05	9.727803462856309e-05	1.1363154239162692e-06	
954.9191680860141	9.747712977145925e-05	9.579294873538929e-05	2.0183425694416954e-06	
969.715656046784	9.677279719412584e-05	9.433055737120954e-05	2.4431401757014133e-06	
984.7414158279239	9.389738719760209e-05	9.289051271265937e-05	1.0254206946760005e-06	
1000.0	9.378955567155553e-05	9.147247231253008e-05	2.4256834497486915e-06	


==> data/fig_delay_tfirka_bode_16.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005388908989414834	3.528028806168215e-05	
0.10154950161807173	0.005424263851159186	0.005389165945513558	3.5280408030242604e-05	
0.10312301278878754	0.005424523276890389	0.00538943094669192	3.528053175509996e-05	
0.10472090554055413	0.005424790826154535	0.005389704245489522	3.5280659354184594e-05	
0.10634355766636439	0.005425066754025711	0.005389986102414935	3.528079094914179e-05	
0.10799135281311975	0.005425351323631497	0.0053902767861998165	3.528092666544259e-05	
0.1096646805723366	0.005425644806410056	0.005390576574061228	3.528106663256246e-05	
0.11136393657225817	0.005425947482375599	0.0053908857519726384	3.528121098402173e-05	
0.11308952257139368	0.0054262596403925395	0.0053912046149436335	3.528135985758786e-05	
0.11484184655350702	0.0054265815784585855	0.005391533467308836	3.528151339537331e-05	
0.11662132282407707	0.005426913603997136	0.005391872623026251	3.5281671743999845e-05	
0.11842837210825283	0.005427256034159231	0.005392222405985428	3.528183505469912e-05	
0.12026342165032622	0.005427609196135441	0.005392583150325643	3.528200348352138e-05	
0.12212690531474645	0.0054279734274780105	0.005392955200764632	3.5282177191444675e-05	
0.12401926368869937	0.005428349076433596	0.005393338912938093	3.52823563445337e-05	
0.12594094418627644	0.005428736502287014	0.005393734653750358	3.528254111414004e-05	
0.12789240115425762	0.005429136075716311	0.005394142801736678	3.528273167703996e-05	
0.12987409597953362	0.005429548179159614	0.00539456374743746	3.5282928215625956e-05	
0.13188649719819254	0.005429973207194128	0.005394997893784944	3.528313091804199e-05	
0.13393008060629666	0.005430411566927731	0.005395445656502589	3.5283339978464944e-05	
0.13600532937237603	0.005430863678403595	0.0053959074645178965	3.5283555597193436e-05	
0.13811273415166478	0.005431329975018294	0.005396383760388833	3.528377798091715e-05	
0.14025279320210793	0.005431810903953884	0.005396875000744558	3.528400734288985e-05	
0.1424260125021654	0.005432306926624429	0.00539738165674085	3.528424390315523e-05	
0.1446329058704415	0.005432818519137507	0.005397904214530773	3.5284487888776e-05	
0.14687399508716817	0.005433346172771236	0.005398443175751201	3.52847395340105e-05	
0.14914981001757044	0.005433890394467337	0.00539899905802555	3.528499908064727e-05	
0.15146088873714358	0.0054344517073408516	0.0053995723954836615	3.5285266778127054e-05	
0.1538077776588715	0.005435030651207098	0.00540016373929903	3.528554288388999e-05	
0.15619103166241588	0.005435627783126487	0.005400773658244363	3.528582766358331e-05	
0.15861121422530794	0.0054362436779678445	0.005401402739265903	3.52861213913506e-05	
0.16106889755617235	0.005436878928990934	0.005402051588077298	3.5286424350120805e-05	
0.16356466273001555	0.0054375341484488495	0.005402720829773757	3.528673683185318e-05	
0.1660990998256107	0.005438209968211049	0.005403411109467102	3.528705913787684e-05	
0.16867280806501112	0.005438907040407755	0.005404123092942662	3.528739157918407e-05	
0.1712863959552255	0.005439626038096534	0.005404857467338687	3.528773447672346e-05	
0.17394048143208848	0.005440367655951882	0.00540561494184912	3.5288088161793226e-05	
0.17663569200636045	0.005441132610978662	0.005406396248450771	3.528845297628658e-05	
0.17937266491209122	0.005441921643250303	0.005407202142655488	3.5288829273136575e-05	
0.18215204725728248	0.005442735516672695	0.005408033404288617	3.528921741662682e-05	
0.18497449617688488	0.005443575019774745	0.005408890838294471	3.5289617782793875e-05	
0.18784067898816573	0.005444440966526612	0.005409775275570034	3.529003075977473e-05	
0.1907512733484843	0.005445334197186709	0.005410687573827792	3.5290456748270013e-05	
0.19370696741551147	0.005446255579178514	0.0054116286184889666	3.529089616191639e-05	
0.1967084600099325	0.005447206007998417	0.0054125993236082345	3.529134942775173e-05	
0.19975646078067044	0.005448186408155774	0.0054136006328312	3.529181698663275e-05	
0.20285169037266976	0.0054491977341464114	0.005414633520385861	3.529229929371207e-05	
0.2059948805972802	0.005450240971460936	0.00541569899210938	3.529279681894315e-05	
0.20918677460527996	0.005451317137629182	0.005416798086511661	3.529331004752883e-05	
0.21242812706258082	0.0054524272833022715	0.005417931875877047	3.5293839480469205e-05	
0.215719704328655	0.005453572493373758	0.005419101467405709	3.529438563511846e-05	
0.21906228463772706	0.0054547538881414455	0.005420308004396426	3.529494904566692e-05	
0.22245665828277353	0.005455972624511519	0.005421552667472198	3.529553026378858e-05	
0.22590362780237347	0.005457229897246689	0.005422836675850607	3.5296129859208336e-05	
0.22940400817045398	0.005458526940260196	0.005424161288660754	3.529674842027671e-05	
0.23295862698897662	0.005459865027957506	0.005425527806308448	3.5297386554726106e-05	
0.2365683246836085	0.005461245476627704	0.005426937571892061	3.529804489017414e-05	
0.2402339547024262	0.0054626696458866635	0.005428391972670637	3.529872407494722e-05	
0.243956383717698	0.005464138940174127	0.005429892441586889	3.529942477872293e-05	
0.24773649183079302	0.005465654810306995	0.005431440458847085	3.5300147693295735e-05	
0.2515751727802653	0.005467218755091224	0.005433037553560425	3.530089353333752e-05	
0.2554733341531623	0.005468832322994797	0.005434685305440299	3.530166303718949e-05	
0.2594318975996074	0.005470497113884431	0.005436385346570159	3.5302456967698465e-05	
0.26345179905070754	0.005472214780828768	0.005438139363236769	3.530327611308045e-05	
0.2675339889398373	0.005473987031970941	0.0054399490978337675	3.530412128780075e-05	
0.27167943242735193	0.005475815632473577	0.00544181635083859	3.53049933335067e-05	
0.2758891096287819	0.005477702406539429	0.005443742982866022	3.530589312000672e-05	
0.28016401584656353	0.005479649239510991	0.00544573091680175	3.530682154623054e-05	
0.2845051618053608	0.0054816580800526905	0.005447782140019511	3.5307779541294396e-05	
0.28891357389103245	0.005483730942419305	0.005449898706685516	3.530876806559669e-05	
0.2933902943933029	0.005485869908814605	0.005452082740154251	3.530978811193235e-05	
0.29793638175219256	0.005488077131844315	0.005454336435459719	3.531084070663119e-05	
0.30255291080826724	0.005490354837067749	0.005456662061906489	3.531192691081701e-05	
0.30724097305676445	0.00549270532565273	0.005459061965765293	3.531304782163781e-05	
0.31200167690565833	0.00549513097713862	0.005461538573077907	3.531420457361674e-05	
0.3168361479377224	0.0054976342523125705	0.0054640943925766015	3.531539833998657e-05	
0.3217455291766536	0.005500217696204384	0.005466732018723471	3.531663033413917e-05	
0.32673098135731937	0.005502883941205672	0.005469454134875407	3.5317901811122856e-05	
0.33179368320019265	0.005505635710319319	0.005472263516580843	3.531921406916113e-05	
0.33693483169003946	0.0055084758205456216	0.005475163035014539	3.532056845127527e-05	
0.3421556423589239	0.005511407186411764	0.005478155660557223	3.5321966346977565e-05	
0.3474573495735992	0.005514432823651802	0.005481244466527258	3.532340919399599e-05	
0.35284120682735126	0.005517555853044597	0.005484432633071787	3.532489848017638e-05	
0.3583084870363649	0.005520779504417698	0.005487723451225586	3.532643574525695e-05	
0.3638604828406817	0.005524107120825563	0.005491120327145695	3.532802258301427e-05	
0.3694985069098218	0.0055275421629110465	0.005494626786531247	3.53296606432235e-05	
0.37522389225314035	0.00553108821345963	0.0054982464792376964	3.5331351633878364e-05	
0.3810379925349945	0.00553474898215636	0.0055019831840955906	3.533309732344549e-05	
0.3869421823947922	0.005538528310556225	0.005505840813944655	3.533489954324484e-05	
0.39293785777200174	0.005542430177279159	0.005509823420894443	3.533676018990926e-05	
0.39902643623619527	0.005546458703441729	0.0055139352018236595	3.5338681227970585e-05	
0.4052093573222091	0.005550618158338223	0.005518180504130929	3.5340664692576733e-05	
0.41148808287049476	0.005554912965384682	0.005522563831750577	3.5342712692312665e-05	
0.41786409737274555	0.005559347708340252	0.0055270898514479415	3.534482741219431e-05	
0.4243389083228771	0.005563927137821221	0.005531763399409663	3.5347011116684605e-05	
0.43091404657344795	0.005568656178124012	0.005536589488145017	3.534926615308582e-05	
0.4375910666976019	0.005573539934374531	0.0055415733137162545	3.535159495478614e-05	
0.4443715473566186	0.0055785837000223645	0.005546720263316008	3.5354000044942884e-05	
0.45125709167315986	0.005583792964699582	0.005552035923211892	3.535648404019361e-05	
0.4582493276102989	0.0055891734224651915	0.005557526087079363	3.5359049654559894e-05	
0.4653499083564233	0.005594730980457723	0.005563196764745363	3.536169970358125e-05	
0.4725605127161014	0.005600471767979969	0.005569054191366806	3.536443710864565e-05	
0.4798828455070056	0.0056064021460414904	0.0055751048370696905	3.536726490154127e-05	
0.4873186379629853	0.005612528717386358	0.005581355417076393	3.537018622920641e-05	
0.49486964814338685	0.005618858337035425	0.005587812902350397	3.537320435877708e-05	
0.5025376613487146	0.005625398123374565	0.005594484530790156	3.537632268283893e-05	
0.5103244905427329	0.00563215546982249	0.005601377819005609	3.537954472502498e-05	
0.5182319767811088	0.00563913805711419	0.005608500574713741	3.5382874145794033e-05	
0.5262619896466971	0.0056463538662386605	0.005615860909791594	3.538631474867881e-05	
0.5344164276915693	0.005653811192072347	0.005623467254028648	3.53898704866992e-05	
0.5426972188858914	0.005661518657752862	0.005631328369622927	3.539354546924505e-05	
0.5511063210737586	0.005669485229840789	0.005639453366468909	3.5397343969294515e-05	
0.559645722436092	0.005677720234320972	0.005647851718288711	3.540127043100919e-05	
0.5683174419607084	0.005686233373498613	0.005656533279661965	3.540532947781195e-05	
0.5771235299196736	0.0056950347438497065	0.005665508304014077	3.540952592083887e-05	
0.5860660683540517	0.005704134854889907	0.00567478746262701	3.541386476797254e-05	
0.595147171566167	0.0057135446491309895	0.005684381864741991	3.541835123330882e-05	
0.604368986619493	0.005723275523199402	0.005694303078828621	3.542299074720946e-05	
0.6137336938462858	0.005733339350197404	0.005704563155101183	3.542778896695413e-05	
0.6232435073630855	0.005743748503393699	0.005715174649369022	3.543275178802087e-05	
0.6329006755942035	0.005754515881337529	0.00572615064831523	3.543788535604498e-05	
0.6427074818033226	0.005765654934497825	0.005737504796305346	3.5443196079467414e-05	
0.6526662446333333	0.005777179693537498	0.005749251323836294	3.54486906430054e-05	
0.6627793186545348	0.00578910479934205	0.00576140507774478	3.5454376021988974e-05	
0.6730490949213316	0.0058014455349317574	0.00577398155330485	3.54602594974732e-05	
0.6834780015375548	0.0058142178593977335	0.005786996928354771	3.546634867242869e-05	
0.6940685042305437	0.005827438444014166	0.005800468099605792	3.547265148893334e-05	
0.7048231069341222	0.005841124710692367	0.005814412721298745	3.547917624646113e-05	
0.7157443523806098	0.005855294872956756	0.005828849246388507	3.5485931621380656e-05	
0.7268348227020044	0.005869967979638942	0.005843796970452917	3.5492926687722514e-05	
0.7380971400404808	0.005885163961503703	0.005859276078539956	3.5500170939382246e-05	
0.7495339671683494	0.005900903681040034	0.005875307695186563	3.5507674313847995e-05	
0.7611480081176202	0.005917208985671906	0.0058919139378640194	3.551544721743332e-05	
0.7729420088193235	0.005934102764666989	0.005909117974128179	3.5523500552441806e-05	
0.784918757752735	0.005951609010047733	0.005926944082779234	3.553184574605432e-05	
0.7970810866046624	0.0059697528818381754	0.005945417719364423	3.554049478143242e-05	
0.8094318709389453	0.005988560778011821	0.005964565586389352	3.5549460230951075e-05	
0.8219740308763326	0.006008060409541536	0.005984415708638859	3.5558755291917436e-05	
0.8347105317848907	0.006028280880991827	0.006004997514048061	3.556839382484295e-05	
0.847644384981113	0.006049252777137794	0.006026341920607847	3.557839039473706e-05	
0.8607786484418896	0.0060710082561438485	0.006048481429838171	3.558876031526776e-05	
0.8741164275275125	0.0060935811498897315	0.006071450227416512	3.559951969661918e-05	
0.8876608757158821	0.006117007072092104	0.006095284291610021	3.561068549676499e-05	
0.9014151953480897	0.006141323534937894	0.006120021510227335	3.5622275576962385e-05	
0.9153826383855528	0.006166570075021448	0.006145701806882023	3.563430876159274e-05	
0.9295665071788846	0.00619278838946273	0.006172367277444766	3.5646804902868305e-05	
0.9439701552486742	0.006220022483179214	0.006200062337656618	3.565978495075957e-05	
0.9585969880783669	0.006248318828391424	0.006228833882982726	3.5673271028841137e-05	
0.9734504639194281	0.006277726537562866	0.006258731461906934	3.568728651637498e-05	
0.9885340946089864	0.006308297551111077	0.006289807464003054	3.570185613743186e-05	
1.0038514464001433	0.006340086841380235	0.006322117324272099	3.571700605783319e-05	
1.01940614080515	0.006373152634539353	0.0063557197454085414	3.5732763990418e-05	
1.0352018554516484	0.006407556652266856	0.0063906769398544665	3.5749159309686976e-05	
1.051242324952181	0.006443364375305372	0.006427054893723351	3.576622317700913e-05	
1.0675313417871697	0.006480645331224222	0.006464923654928492	3.5783988676939626e-05	
1.0840727572015847	0.006519473409015627	0.006504357648138676	3.5802490966495575e-05	
1.1008704821154982	0.006559927203479906	0.006545436019512259	3.5821767438372496e-05	
1.117928488048752	0.006602090392731022	0.006588243014536064	3.5841857899837634e-05	
1.1352508080599522	0.006646052152584438	0.006632868392724711	3.586280476898462e-05	
1.1528415377000134	0.006691907612083157	0.006679407883428547	3.588465329042855e-05	
1.1707048359804781	0.006739758354985492	0.0067279636875641905	3.590745177264362e-05	
1.1888449263568397	0.006789712972692065	0.006778645030733506	3.5931251849474095e-05	
1.2072660977271032	0.006841887674844229	0.0068315687739487685	3.5956108768810974e-05	
1.225972705445816	0.006896406964699318	0.006886860089051613	3.598208171166401e-05	
1.2449691723538168	0.00695340438740056	0.00694465320692173	3.600923414555123e-05	
1.2642599898239333	0.007013023360435986	0.007005092247742982	3.603763421623471e-05	
1.2838497188228888	0.007075418096951618	0.00706833214395861	3.606735518311157e-05	
1.3037429909896587	0.00714075463418496	0.0071345396681410725	3.609847590371123e-05	
1.3239445097305402	0.00720921198115948	0.007203894579866412	3.613108137386216e-05	
1.3444590513311867	0.007280983401981287	0.0072765909078721215	3.616526333115664e-05	
1.3652914660858761	0.0073562778536698185	0.00735283838635278	3.620112093024933e-05	
1.386446679444272	0.007435321600512311	0.007432864067287421	3.6238761500402626e-05	
1.4079296931759626	0.007518360030552233	0.007516914134289594	3.627830139664306e-05	
1.4297455865530366	0.007605659704120427	0.007605255947740301	3.631986695830825e-05	
1.451899517550985	0.007697510669437721	0.007698180356047295	3.636359559121141e-05	
1.4743967240682132	0.007794229086434819	0.0077960043139446425	3.6409636991514145e-05	
1.4972425251644468	0.007896160207267607	0.007899073856019748	3.645815453385514e-05	
1.5204423223183279	0.008003681770824472	0.008007767482398441	3.6509326849012874e-05	
1.5440016007044985	0.00811720787916419	0.008122500024065142	3.6563349621825904e-05	
1.5679259304904682	0.008237193436711258	0.008243727068060295	3.6620437645559886e-05	
1.5922209681535842	0.00836413924870089	0.008371950038305622	3.668082717516358e-05	
1.6168924578184014	0.008498597894477392	0.0085077220467151	3.674477863085318e-05	
1.6419462326147771	0.008641180514654628	0.008651654652391545	3.68125797129195e-05	
1.667388216057011	0.008792564679921833	0.008804425695139555	3.688454900088288e-05	
1.6932244234443516	0.008953503544794059	0.008966788404593733	3.696104012511321e-05	
1.7194609632832076	0.009124836533620511	0.009139582029686176	3.704244661717051e-05	
1.7461040387313935	0.009307501860930205	0.009323744287167209	3.7129207567340204e-05	
1.7731599490647525	0.009502551256616804	0.00952032599528759	3.722181424594476e-05	
1.8006350911665105	0.009711167352294157	0.009730508343210953	3.7320817878538694e-05	
1.828535961039703	0.009934684293243238	0.00995562335298376	3.7426838807697865e-05	
1.8568691553430368	0.010174612277010128	0.010197178225069601	3.754057732649298e-05	
1.885641372950552	0.010432666893049362	0.010456884428469707	3.766282653359561e-05	
1.9148594165354507	0.010710804358373677	0.01073669261252033	3.779448764067158e-05	
1.9445301941784663	0.01101126402552807	0.011038834692696054	3.793658826199811e-05	
1.974660721001155	0.011336619898646346	0.011365874813842556	3.809030433948385e-05	
2.0052581208244957	0.011689843352576581	0.011720771342085578	3.825698650478842e-05	
2.036329627853186	0.01207437983556667	0.012106952606582956	3.8438191860332634e-05	
2.067882588386045	0.012494243078490777	0.012528409833539518	3.863572237003596e-05	
2.0999244625529108	0.01295413126514537	0.01298981161772021	3.885167128497767e-05	
2.132462826078452	0.013459570764168679	0.01349664538440368	3.908847926667562e-05	
2.1655053720733157	0.014017094383234806	0.014055392605082907	3.9349002064163895e-05	
2.199059912853022	0.01463446261140224	0.014673745974180419	3.9636591643264916e-05	
2.2331343817850464	0.015320937736450909	0.015360878107438726	3.9955192340520585e-05	
2.267736835164523	0.016087621476553262	0.016127772020599163	4.030945248178815e-05	
2.302875454119006	0.01694786550384721	0.016987622397038573	4.070484910369214e-05	
2.3385585465427567	0.01791775800621537	0.017956310632672296	4.114781725447129e-05	
2.3747945490609914	0.019016671911604395	0.01905293984621514	4.1645862534750185e-05	
2.411592029024571	0.020267818294491997	0.02030037587587426	4.22076096881053e-05	
2.4489596865355954	0.021698654295842508	0.021725650783658686	4.284268897361211e-05	
2.4869063565043885	0.02334079306620182	0.023359894163345954	4.356126302777325e-05	
2.5254410107383527	0.025228646615432605	0.02523706324619925	4.4372809979739084e-05	
2.564572760063192	0.0273952140688017	0.02738996648639803	4.528344210512672e-05	
2.604310856476998	0.029861959535306532	0.029840668425592676	4.6290490107693754e-05	
2.6446646953377266	0.03261758807070385	0.032580248985490536	4.737237647527971e-05	
2.6856438175845567	0.035579197637971204	0.03553126757132075	4.8471506407738725e-05	
2.727257911993673	0.03853506560646704	0.0384907762018558	4.9469885179537596e-05	
2.769516817469004	0.04109526684059574	0.04107615620999872	5.0164630387827106e-05	
2.812430525368455	0.04272797271769445	0.04274888221210906	5.026372344734887e-05	
2.8560091818661824	0.042963205670601384	0.0430111447629481	4.943367658788131e-05	
2.9002630903514777	0.04167569327967353	0.04171261712446483	4.7436161806848476e-05	
2.945202713864811	0.039171058633701454	0.03917053441148874	4.434892433853549e-05	
2.9908386775716385	0.035984158760001946	0.03595351803323617	4.067548868224809e-05	
3.0371817712745264	0.032614448087501836	0.032577368046496254	3.7106214771705364e-05	
3.0842429519642045	0.029391713879038165	0.029365603273064853	3.413943159167006e-05	
3.1320333464101533	0.026475642534881955	0.026466271121549968	3.1941802578212864e-05	
3.180564253791325	0.023912190859039395	0.023918067460965413	3.0447378162945987e-05	
3.2298471483676323	0.021688506698900815	0.02170554723021195	2.9500300448327047e-05	
3.2798936821928324	0.01976801912079391	0.01979202384795396	2.8942749888971138e-05	
3.3307156878694446	0.018108489083498682	0.018136023016988474	2.8648203821696917e-05	
3.3823251813463506	0.016669901035344034	0.016698425793165484	2.8525485011363915e-05	
3.43473436475976	0.015417242296182845	0.015444986097542069	2.851235853928845e-05	
3.487955629318178	0.01432098273965856	0.01434675805876246	2.8567516505193107e-05	
3.542001558232087	0.013356638872922814	0.013379680247127018	2.866392551576844e-05	
3.5968849296890193	0.012504052653552465	0.012523891310481844	2.8784021702484964e-05	
3.6526187198747286	0.011746651018450299	0.011763023768059972	2.891644775025035e-05	
3.7092161060411786	0.011070785086451663	0.011083570111037158	2.905389914603454e-05	
3.7666904696220658	0.010465175148875318	0.010474347468933257	2.9191719059523976e-05	
3.8250553993966134	0.009920458059374396	0.009926058916505946	2.9326984096105417e-05	
3.884324694702404	0.009428823443963215	0.009430939367187969	2.9457908157824552e-05	
3.9445123686979775	0.008983723175487181	0.008982471734587279	2.958345193679759e-05	
4.005632651675993	0.00857963977541511	0.008575159939156876	2.970306567155848e-05	
4.067699994427721	0.00821190161694516	0.00820434728105093	2.9816518724480792e-05	
4.130729071659682	0.007876535091615303	0.00786607078971726	2.9923786098183917e-05	
4.194734785463209	0.007570145928917986	0.007556944047371361	3.002497255787375e-05	
4.259732268837781	0.007289823537015398	0.007274062564769503	3.0120261763067662e-05	
4.325736889268946	0.007033063575741139	0.007014927064230955	3.0209882136883537e-05	
4.392764252361694	0.0067977050284278384	0.006777381034892954	3.029408399671995e-05	
4.460830205530115	0.006581878860736052	0.006559559715966455	3.0373124291950598e-05	
4.5299508417442365	0.006383965991849373	0.006359848279900529	3.0447256490659385e-05	
4.600142503334918	0.006202562797349324	0.006176847466892516	3.0516723949676313e-05	
4.671421785857698	0.006036452746789051	0.0060093452959611455	3.058175563019672e-05	
4.743805542016518	0.005884583078277075	0.0058562937702162955	3.064256337636324e-05	
4.817310885648243	0.005746045647244134	0.005716789724026032	3.069934021299806e-05	
4.891955195768907	0.005620061272388114	0.005590059142226678	3.075225928086009e-05	
4.967756120682691	0.005505967050442351	0.005475444427764903	3.080147313727384e-05	
5.044731582154526	0.005403206232104898	0.005372394213103564	3.08471132229614e-05	
5.122899779647386	0.005311320351446364	0.005280455409391289	3.088928934455764e-05	
5.202279194625215	0.005229943386208353	0.005199267271458619	3.092808905144679e-05	
5.282888594922542	0.005158797801455593	0.005128557330879357	3.0963576802613886e-05	
5.364747039181794	0.005097692398278881	0.005068139117753548	3.09957928241375e-05	
5.447873881359371	0.005046521956594816	0.0050179116583669425	3.1024751553903034e-05	
5.532288775301544	0.005005268730499954	0.004977860804315019	3.1050439557107444e-05	
5.618011679391243	0.004974005930405663	0.004948062523234326	3.107281277275965e-05	
5.705062861266868	0.004952903413328312	0.004928688366846054	3.109179291585327e-05	
5.793462902614208	0.004942235907474134	0.004920013434640822	3.110726281036385e-05	
5.883232704032601	0.004942394227732782	0.004922427279064679	3.111906035661991e-05	
5.974393489976511	0.004953900105725341	0.004936448360991985	3.112697073862281e-05	
6.06696681377367	0.004977425476506466	0.004962742876945651	3.113071633782474e-05	
6.160974562720967	0.005013817354605844	0.0050021490619067445	3.112994362439046e-05	
6.25643896325932	0.005064129824008058	0.005055708451737846	3.112420601699516e-05	
6.353382586228693	0.005129665201443958	0.005124706107122983	3.1112941297933706e-05	
6.451828352204593	0.005212027169433567	0.0052107225135025895	3.109544157755965e-05	
6.551799536917215	0.005313189700165262	0.005315700860429075	3.107081292048292e-05	
6.653319776754563	0.005435587025660728	0.005442034785911997	3.1037920414345415e-05	
6.756413074350862	0.005582231927000765	0.005592683612234595	3.099531241572386e-05	
6.861103804261538	0.0057568724556142275	0.005771324828787748	3.094111450770631e-05	
6.9674167187261515	0.0059642011779363095	0.005982557396805339	3.0872878603043535e-05	
7.075376953520617	0.006210136515599504	0.006232174713338842	3.078736433734259e-05	
7.1850100339000935	0.006502203009782444	0.006527533055251413	3.068021614972517e-05	
7.2963418806339915	0.006850046070255494	0.006878049797318631	3.0545476198814755e-05	
7.40939881613446	0.007266124652774247	0.007295873611855744	3.037483321968206e-05	
7.5242075706798515	0.00776662383676558	0.00779676858749952	3.015643753985815e-05	
7.640795288734611	0.008372592101928592	0.00840122201736576	2.9872990180987647e-05	
7.759189535367103	0.009111158845227963	0.009135652453036944	2.949860495158917e-05	
7.879418302766868	0.010016213609273057	0.010033167036704913	2.8993617348564615e-05	
8.001510016862884	0.01112656762760469	0.011132076634306362	2.829617143895694e-05	
8.125493544044346	0.012476061722380577	0.012467069669516601	2.7309895661388395e-05	
8.251398197985628	0.014062365812389222	0.01404039682057858	2.589249517356648e-05	
8.379253746576957	0.015772602090359994	0.0157499910756867	2.3877805044727775e-05	
8.509090418962503	0.017271216392679953	0.017269665515908212	2.126763139078601e-05	
8.640938912687513	0.018003268138857182	0.018022085538579515	1.8950016409571042e-05	
8.774830400956196	0.017554264842602703	0.017552418093108705	1.9441377691868018e-05	
8.910796540002062	0.016065689998674762	0.016042683091489582	2.3334541099812062e-05	
9.048869476572474	0.01411405833154333	0.014110561261979203	2.7360825797503925e-05	
9.189081855529167	0.012220347723216845	0.012242267293344654	2.9926110089666158e-05	
9.331466827566528	0.010604418807657827	0.010635746790421964	3.13415920151109e-05	
9.476058057049498	0.009289918496270293	0.009317557649557084	3.211443621865273e-05	
9.622889729972897	0.008234362158403058	0.00825214268270048	3.2549322042393156e-05	
9.771996562044086	0.007385920580883647	0.007392162678895188	3.2802997359909384e-05	
9.923413806890872	0.00669997330384333	0.006695233079278462	3.295546169413721e-05	
10.0771772643966	0.0061416796488975795	0.006127484869651409	3.304883432851085e-05	
10.233323289164382	0.005684712830798098	0.0056629491601096395	3.3106152245076346e-05	
10.391888799112495	0.005309368134253628	0.005282000590554679	3.314044367311423e-05	
10.552911284202958	0.005000912239397668	0.004969864948855582	3.315924199110248e-05	
10.716428815305356	0.004748322578717646	0.0047154291771150545	3.316691516460836e-05	
10.882480053198018	0.00454337206968363	0.004510355163249831	3.316590731907134e-05	
11.051104257708666	0.004379980831793293	0.004348441109077514	3.31574130521332e-05	
11.222341296996655	0.004253766329442241	0.004225172324174435	3.314173931755231e-05	
11.39623165697915	0.004161741362674818	0.00413741563580198	3.3118481899693426e-05	
11.572816450903245	0.00410212585108966	0.00408322540065014	3.3086578275878965e-05	
11.752137429066462	0.004074251791845142	0.004061741149491661	3.304426190075812e-05	
11.93423698868786	0.004078551737594391	0.0040731670569508684	3.298891798195971e-05	
12.119158183932093	0.004116630695470181	0.004118832407322792	3.291681801619763e-05	
12.306944736088793	0.004191430376877085	0.004201340745455699	3.2822681901740936e-05	
12.497641043909683	0.00430750340170869	0.004324823623408802	3.269897271047783e-05	
12.691292194105861	0.004471421511337145	0.004495321175757896	3.253475466984919e-05	
12.887943972007742	0.004692338240956113	0.004721309351541405	3.23138120195884e-05	
13.08764287239018	0.004982687664361533	0.00501436044285875	3.2011486945788165e-05	
13.290436110465315	0.005358851960770013	0.005389793776848424	3.158927703358203e-05	
13.496371633045765	0.005841159961147956	0.005866759003843695	3.098560306963878e-05	
13.705498129880782	0.006451231586018673	0.006465990138017227	3.0100762036334455e-05	
13.917865045168076	0.007201282636892322	0.007200326398373905	2.8777189463596778e-05	
14.133522589243995	0.008063779336359081	0.008046776664198266	2.6799764542107055e-05	
14.35252175045488	0.00891021722703414	0.008886328429487493	2.4055606315443313e-05	
14.574914307212275	0.00946003034454182	0.009443716855740844	2.1329276102398718e-05	
14.800752840235097	0.009397570453524073	0.00939600683357712	2.1448920705384714e-05	
15.030090744981337	0.008689391648742186	0.00870730845935957	2.532611093607758e-05	
15.262982244272472	0.007661622704064845	0.00769089204952117	2.9374977712430135e-05	
15.499482401113475	0.006649329577848658	0.006670412566025142	3.197637038092863e-05	
15.739647131711472	0.005794473491933205	0.005796994317577057	3.3481024713107964e-05	
15.98353321869612	0.005114772273298599	0.005099138931431951	3.437811357901208e-05	
16.23119832454485	0.004586812201515751	0.004558382127506997	3.4952788771869536e-05	
16.482701005216104	0.004181415529666421	0.004146706415853652	3.535208330185713e-05	
16.738100723993853	0.003873938166382667	0.0038390427963948355	3.565228563032432e-05	
16.997457865546615	0.0036459341392496084	0.003615965084371782	3.5894377872404725e-05	
17.26083375020432	0.0034844937112161276	0.0034633962634489104	3.610103937249982e-05	
17.528290648456405	0.003381258811289045	0.003371723302393032	3.6284794617773965e-05	
17.799891795674554	0.003331665700652978	0.0033350426301255796	3.6451891574846626e-05	
18.075701407063548	0.0033345258849243014	0.0033507095363312545	3.660392724896402e-05	
18.35578469284383	0.0033919396257107593	0.003419206041107791	3.673800140913093e-05	
18.64020787366921	0.003509494729913863	0.0035442933539806196	3.6845478600284794e-05	
18.929038196283646	0.0036966051160120684	0.003733342390513708	3.690885382178414e-05	
19.222343949420477	0.003966487500064281	0.003997469404900597	3.6895559928571734e-05	
19.52019447994806	0.004334145746862829	0.00435021633171762	3.67472154191039e-05	
19.822660209265607	0.004807650705293353	0.004800916561798159	3.636619360728771e-05	
20.12981264995304	0.0053620099836566145	0.0053329344318819695	3.562478468239952e-05	
20.441724422678867	0.005885912542444029	0.005853052487367385	3.4507800965813274e-05	
20.75846927337004	0.006148785374855294	0.006142470236697234	3.353807035012481e-05	
21.08012209064783	0.0059467385006308346	0.0059741271749651275	3.370638638984033e-05	
21.406758923533914	0.005366307943762093	0.005397423676832988	3.4897363515820094e-05	
21.738456999430788	0.004686314648652798	0.004691442933775031	3.620790394458118e-05	
22.075294742380795	0.004087254603792746	0.004064114481959682	3.7307139417742596e-05	
22.417351791608088	0.003618031551815411	0.0035806403848512485	3.8214606237139784e-05	
22.764709020347887	0.0032713501782864456	0.0032354966270853715	3.8996000694186994e-05	
23.1174485549675	0.0030276936869299137	0.003005037455902553	3.970070071943976e-05	
23.47565379438362	0.002870011803595398	0.002866804542405429	4.035992340695258e-05	
23.839409429780538	0.0027871024963552443	0.0028043257561092493	4.0990979912818165e-05	
24.20880146463373	0.0027738426480438524	0.002807614813606922	4.159919586613576e-05	
24.583917235044	0.002830893547316617	0.002872884940942543	4.217606956074881e-05	
24.964845430386426	0.0029643406259677128	0.00300237681924002	4.269197106504285e-05	
25.351676114279368	0.0031843095940504917	0.003203970805788694	4.308005810056412e-05	
25.744500745878433	0.003498846569577741	0.003488232376759035	4.3209238460572176e-05	
26.143412201500308	0.0038931066192026235	0.0038545713933284985	4.2868453188402655e-05	
26.548504796581717	0.004280522401064651	0.004246401905017874	4.189596396623124e-05	
26.959874307978602	0.00446423917607472	0.004477753208386651	4.068563572136707e-05	
27.377617996610834	0.00427678571349674	0.004316594558883593	4.03547437587373e-05	
27.801834630457815	0.003821710184761858	0.00382593559673418	4.1341290502628215e-05	
28.232624507910387	0.003332794154063618	0.003296598212139949	4.303770997201434e-05	
28.670089481484574	0.002933842507581823	0.0028915876464679744	4.488640475889793e-05	
29.114332981902788	0.0026483665788704968	0.002628440325168356	4.6675460664494604e-05	
29.565460042548164	0.0024662283173012257	0.0024788533792136605	4.8360797476788576e-05	
30.0235773242978	0.0023744098656262778	0.002414365583360926	4.993503784003267e-05	
30.488793140740842	0.002365803612415355	0.002417170032548668	5.136974416812538e-05	
30.961217483787163	0.0024406526564893505	0.002481169563275883	5.257812307772634e-05	
31.440962049673153	0.002604732854506817	0.0026117994103549255	5.336696451930108e-05	
31.928140265370157	0.002860596495696343	0.00282448396529819	5.3379936844886e-05	
32.42286731540228	0.0031783309948581464	0.003128036114724568	5.217864527571164e-05	
32.925260169079685	0.003436894181059315	0.0034430481500771007	5.0041825693248316e-05	
33.435437608153904	0.003436061996133567	0.0034836729143386813	4.9387378073922416e-05	
33.95352025490161	0.003139790591994234	0.0031208713014036636	5.2421975077454406e-05	
34.479630600643624	0.002747558059409777	0.002690634487668446	5.75912009576046e-05	
35.01389303470575	0.0024182987777936473	0.002396341359119085	6.286869847348103e-05	
35.556433873828425	0.0021953929672789358	0.0022290653322758545	6.758522404643272e-05	
36.107381392031996	0.002075735461588715	0.002144843538954555	7.160871325613004e-05	
36.666865850944866	0.0020510237724542125	0.0021167965491233624	7.474776029603481e-05	
37.23501953060145	0.002119198641074779	0.0021394694841293405	7.649248977091095e-05	
37.81197676071744	0.0022822843005026097	0.0022339896083613526	7.588366380878247e-05	
38.397873952449665	0.002527018140473701	0.0024611183809839323	7.211254978578559e-05	
38.99284963064802	0.0027704949763032757	0.0028192757833802214	6.908013135524688e-05	
39.59704446660722	0.0028260060005464147	0.0028253426139487328	8.180547867400391e-05	
40.21060131132589	0.0026064764690292394	0.0024982034114518136	0.00011229695233389895	
40.83366522928125	0.0022832305713352107	0.0022702339019646197	0.00014576036291302904	
41.46638353272696	0.002019417712367472	0.0021455188326234766	0.00017822904370499166	
42.108905816522395	0.0018609418860465199	0.002072824405673491	0.00021261713572753353	
42.76138399350171	0.0018072905241415748	0.002025557513132197	0.00025283646160423513	
43.42397233039088	0.0018544807867922426	0.0019913665288660435	0.0003027227438174623	
44.096827484281306	0.0020003308517059287	0.001964229589384337	0.0003647375640054534	
44.78010853966855	0.0022175144777713328	0.0019410083119290992	0.00043338981956003595	
45.47397704606499	0.0023852545728476914	0.0019199679389250402	0.00047964841739368727	
46.17859705619533	0.002320676306840307	0.001900104632272937	0.00045990976559323474	
46.894135164783904	0.00206372953560157	0.0018808186413146661	0.000385271717783815	
47.62076054794297	0.0018126993683315682	0.0018617452577398565	0.00030527222883591386	
48.35864500317141	0.001659451534197488	0.0018426623662746628	0.00024394027883621564	
49.10796298997312	0.0016158857957947247	0.001823437350404295	0.00020777674593867293	
49.86889167110482	0.001679126319292683	0.0018039952703736914	0.00020287715610843503	
50.641610954463076	0.0018381908331727916	0.0017842990691707948	0.00023403887672444605	
51.42630353562007	0.0020222258122021748	0.0017643368579176822	0.0002892437325915277	
52.22315494101898	0.002049192122822938	0.001744113520359	0.00032594482933936486	
53.03235357183818	0.001855501799438579	0.0017236450388174315	0.0003121678416105585	
53.854090748535334	0.0016268833194573356	0.0017029545855470664	0.0002717590747667023	
54.688560756081706	0.0014887749073209157	0.0016820697896873123	0.00023127792063364406	
55.53596088989733	0.0014640411012470044	0.00166102080567876	0.00020007000586268049	
56.39649150249797	0.0015493746943438648	0.0016398389396085756	0.00018424623640436486	
57.27035605086487	0.0017133359904020617	0.0016185556711281535	0.00019333484060009873	
58.15776114454846	0.001819699819295081	0.001597201960269502	0.00022249872286432353	
59.05891659451753	0.001708566678068628	0.0015758077621460366	0.00023618318934327508	
59.974035462765215	0.001498428551638142	0.0015544016949176692	0.00022362819244816452	
60.90333411268367	0.0013594341081894555	0.0015330108216055187	0.0002021737081384054	
61.847032260219336	0.0013360337202879533	0.0015116605168676502	0.00018151408112673066	
62.80535302582078	0.001425050036451943	0.0014903743972698922	0.00016583551326695268	
63.778522987191536	0.0015744625799826502	0.0014691742989118922	0.00016215751932247485	
64.76677223286032	0.0016103951449079514	0.0014480802901537364	0.00017281214254463007	
65.77033441658139	0.0014510813825914198	0.0014271107100657045	0.0001787823648008065	
66.78944681257751	0.0012837232107721273	0.0014062822253841885	0.00017356388623356728	
67.82435037163955	0.0012224428252424202	0.0013856099003993522	0.00016350152174759265	
68.87528977809474	0.001280026012820385	0.0013651072754624018	0.00015148490883311948	
69.94251350765792	0.0014136449505466559	0.0013447864507792444	0.0001396120514038816	
71.02627388617911	0.0014551128986053613	0.0013246581729224696	0.00013573475653563954	
72.12682714930152	0.001310013247814119	0.0013047319220949388	0.00014031954857218764	
73.24443350304374	0.0011658951546743967	0.0012850159986531045	0.00014254394809499105	
74.37935718532088	0.0011340511648239857	0.001265517607774181	0.0001398932104076197	
75.53186652841877	0.0012180778488145678	0.001246242941449113	0.00013142380967925236	
76.7022340224364	0.0013283502695413056	0.0012271972572196108	0.00011685664927951173	
77.89073637971123	0.0012723555124113804	0.0012083849532640268	0.00011022404045353231	
79.09765460024283	0.0011190168001286485	0.0011898096395841905	0.00011640370470034254	
80.32327403813038	0.0010510374196148527	0.0011714742051604043	0.00012141642582276219	
81.5678844690394	0.001105754756707191	0.001153380881031605	0.00011915615593652557	
82.83178015871405	0.001213612168693523	0.0011355312993264566	0.00010477210883170712	
84.11525993255103	0.001177879179969099	0.0011179265483234624	9.056271856718574e-05	
85.41862724625115	0.001037194717580226	0.0011005672236569285	9.658511059009247e-05	
86.74219025756646	0.0009822659743697808	0.0010834534758136266	0.00010542323063724125	
88.08626189915832	0.00104862055818681	0.0010665850540843575	0.00010506216986293262	
89.45115995258467	0.0011321434972517176	0.0010499613471471106	8.797894843240953e-05	
90.83720712343391	0.0010496528915063094	0.0010335814204655899	7.548271057662402e-05	
92.24473111762269	0.0009363224050867159	0.0010174440506896306	8.575252730131489e-05	
93.67406471887617	0.0009390065709611144	0.0010015477572435886	9.47062545506665e-05	
95.1255458674087	0.0010317871315676248	0.0009858908312857164	8.78921243581532e-05	
96.59951773982377	0.0010225091384616746	0.0009704713622166276	6.618394879227908e-05	
98.09632883025184	0.0009027723927202314	0.0009552872619086402	6.93368743045886e-05	
99.61633303274554	0.0008727797868726579	0.0009403362868205768	8.254884102284256e-05	
101.15988972495167	0.0009520304506700424	0.0009256160581545919	8.203251925219645e-05	
102.72736385307937	0.0009654897027145147	0.0009111240802033904	5.988020410400976e-05	
104.31912601818526	0.0008544131410045537	0.0008968577570276984	5.871797588691359e-05	
105.93555256379533	0.0008254697027121072	0.0008828144075953579	7.347420145172384e-05	
107.57702566488457	0.0009019071154342967	0.0008689912795050622	7.34458432581729e-05	
109.24393341823551	0.0008943247032283278	0.0008553855614096059	5.065462996099078e-05	
110.93666993419627	0.0007928679424230345	0.0008419943942455673	5.359669489503463e-05	
112.65563542986153	0.0007951929181687307	0.000828814881368791	6.81689697749251e-05	
114.40123632369622	0.0008668446161519914	0.0008158440976878708	6.144232446431502e-05	
116.17388533162597	0.0008056136162137305	0.0008030790978808483	4.11125867674068e-05	
117.9740015646163	0.0007387774504658365	0.0007905169237740457	5.4162522378530576e-05	
119.802010627764	0.0007909879679862625	0.0007781546109556714	6.290118014909021e-05	
121.65834472092367	0.0008047332748452981	0.0007659891946913426	4.293103864831622e-05	
123.54344274089367	0.000715131855451945	0.000754017715203138	4.13279144389193e-05	
125.45775038518534	0.0007267440899562525	0.000742237222368997	5.694138891008192e-05	
127.40172025740017	0.0007766908248408046	0.0007306447798945394	4.669397819352783e-05	
129.3758119742398	0.0006974208491134188	0.0007192374690051617	3.3120999166392176e-05	
131.3804922741741	0.0006825196415590006	0.000708012391702266	5.009945356702353e-05	
133.41623512779302	0.0007391713054570199	0.0006969666736238056	4.643590348033732e-05	
135.48352184986857	0.0006728353433466175	0.0006860974665459391	2.8575925896062542e-05	
137.58284121315285	0.0006508958739423795	0.0006754019505594704	4.5166867207971565e-05	
139.71468956393986	0.0007042209719734612	0.0006648773359518289	4.2989397474469196e-05	
141.879570939417	0.0006396137043907627	0.0006545208648227303	2.571969738505967e-05	
144.07799718683648	0.0006283170770319397	0.0006443298124591875	4.266780464581752e-05	
146.31048808453184	0.0006708380731423225	0.0006343014884933265	3.6823991666679704e-05	
148.57757146481032	0.0006017224597689429	0.0006244332378643726	2.4999758242156588e-05	
150.87978333874923	0.0006161681803766115	0.0006147224416042931	4.1552913225590666e-05	
153.2176680229263	0.0006292122381256416	0.0006051665174648821	2.7490728952526338e-05	
155.5917782681133	0.0005693169215502786	0.0005957629204024296	2.8171304081315814e-05	
158.00267538996428	0.0006112740824150444	0.0005865091429347148	3.838983891670618e-05	
160.45092940172842	0.0005744137157412773	0.0005774027153837026	1.8638350648983743e-05	
162.9371191490193	0.0005580106885158019	0.000568441206016138	3.361584981974447e-05	
165.46183244667284	0.0005868021499425799	0.0005596222210930694	2.7470812606629222e-05	
168.02566621772516	0.0005293144930930873	0.000550943404838381	2.2352026045962674e-05	
170.6292266345446	0.0005657440141639286	0.0005424024393354391	3.358352065553593e-05	
173.27312926215015	0.0005267036130851373	0.0005339970443601139	1.5205102956185889e-05	
175.9579992037507	0.0005276922097834304	0.0005257249771577032	3.116056872616391e-05	
178.68447124853947	0.0005302387051832703	0.0005175840321705054	1.8395618224719128e-05	
181.45319002177868	0.0004971469349128842	0.0005095720407222497	2.504940435729467e-05	
184.2648101372089	0.0005252022971534799	0.0005016868706648889	2.3597992539860367e-05	
187.11999635182175	0.00047767681559441754	0.0004939264259928093	1.8944011632963093e-05	
190.019423723029	0.000510671953122205	0.0004862886464289943	2.6051664437072163e-05	
192.9637777682679	0.0004643710251996106	0.00047877150698723227	1.446019398206752e-05	
195.95375462707955	0.000492635479965373	0.00047137301751405236	2.6191926688282436e-05	
198.99006122569847	0.00045257045230675185	0.00046409122221372515	1.1845211037749788e-05	
202.0734154441926	0.00047561598401495197	0.0004569241991592968	2.525364551553204e-05	
205.20454628619316	0.000439909747856732	0.00044987005979235976	1.0547259434211155e-05	
208.38419405125447	0.0004610937856869604	0.0004429269484139378	2.39459401607063e-05	
211.6131105098844	0.00042602519138816754	0.00043609304166867115	1.0184170856655634e-05	
214.892059081287	0.0004484865741122379	0.0004293665480241987	2.2283275494685512e-05	
218.22181501385919	0.0004121035551487724	0.00042274570724747275	1.1074496465844309e-05	
221.60316556848443	0.0004354312564542895	0.0004162287898795267	1.9669614030191484e-05	
225.03691020466627	0.00040076340109402664	0.0004098140967100565	1.352485040332901e-05	
228.5238607695462	0.00041810709385564756	0.00040349995825301647	1.5227672868623577e-05	
232.06484168985054	0.0003952175440737901	0.0003972847342243007	1.68184887457497e-05	
235.66069016681035	0.00039490469958517816	0.00039116681302243895	9.008504894154132e-06	
239.3122563741041	0.00039523609947471556	0.0003851446112131198	1.891471460704337e-05	
243.0204036588648	0.0003725997353217392	0.0003792165730182807	6.700898606511411e-06	
246.78600874580337	0.00038955086959159205	0.0003733811698103685	1.642281139828663e-05	
250.60996194449422	0.0003637277452378734	0.00036763689961231516	1.2973594447352114e-05	
254.4931673598731	0.0003659115967871556	0.00036198228660369337	7.995562449834275e-06	
258.43654310599635	0.0003681499742631105	0.00035641588063343803	1.6789154656717972e-05	
262.4410215231124	0.00034464976723443087	0.00035093625673947364	7.863115994983827e-06	
266.507549398097	0.0003549016113567738	0.0003455420146755161	1.0570725335075516e-05	
270.63708818830384	0.0003481361825731517	0.0003402317784452774	1.5152483259520093e-05	
274.8306142488838	0.00032956930840886034	0.00033500419584424904	6.0848357354646224e-06	
279.08911906362675	0.00033854934177295965	0.00032985793800921427	9.798394762765205e-06	
283.4136094793798	0.00033401187574105655	0.00032479169897558314	1.427352289113945e-05	
287.80510794409827	0.0003154835225044325	0.0003198041952426267	7.324324076118254e-06	
292.26465274858515	0.0003180409562356333	0.0003148941653466571	6.046114815680714e-06	
296.7932982719762	0.0003222487464755162	0.0003100603694421666	1.2902070200044182e-05	
301.3921152310292	0.00030711519487050526	0.0003053015888909277	1.0885707851923443e-05	
306.0621909332746	0.00029704419066634594	0.0003006166258590242	3.6930756098658813e-06	
310.80462953409153	0.0003014407652964468	0.00029600430292178146	6.999252623476058e-06	
315.6205522977641	0.00030254040846229525	0.00029146346267652627	1.174760721691942e-05	
320.5110978625849	0.00029081568862051514	0.00028699296736312224	1.049941578458423e-05	
325.47742251006514	0.0002797729000865205	0.00028259169849218543	5.339996849049467e-06	
330.52070043831674	0.00027795267252939105	0.00027825855648089997	2.702123172340283e-06	
335.6421240396705	0.0002808273897286182	0.00027399246029632685	7.496853903182455e-06	
340.8429041825955	0.00027971026185718005	0.00026979234710610057	1.0301044192139086e-05	
346.1242704979875	0.0002721444467338721	0.0002656571719364054	1.007238466438063e-05	
351.4874716698928	0.0002627196739327683	0.00026158590733710275	7.695569392324609e-06	
356.9337757307372	0.00025571294256329657	0.0002575775430539006	4.436625932052504e-06	
362.46447036112943	0.000252045973454374	0.00025363108570742373	1.585126980889277e-06	
368.08086319431027	0.0002505640370062399	0.00024974555847907354	2.6673497715493814e-06	
373.7842821253185	0.00024966089866841547	0.000245920000803528	4.865965177124015e-06	
379.57607562494815	0.00024821003203756234	0.00024215346806777253	6.464144323870728e-06	
385.45761305857025	0.00024582674747509217	0.00023844503131650662	7.426660533238349e-06	
391.43028500989345	0.00024266397815623817	0.0002347937769638088	7.890508055333014e-06	
397.49550360974456	0.00023906993058161048	0.00023119880651092386	8.024054325255462e-06	
403.6547028699399	0.00023535100775104846	0.00022765923627003493	7.967522593484264e-06	
409.9093390223323	0.0002316822249327606	0.00022417419709389836	7.807306529268568e-06	
416.26089086311043	0.00022809943401339014	0.0002207428341111983	7.5696517426891335e-06	
422.71086010243414	0.00022451220921251627	0.0002173643064675061	7.2228317718541724e-06	
429.2607717194863	0.00022072216505809975	0.00021403778707170765	6.68441420064998e-06	
435.91217432302693	0.0002164777936596377	0.00021076246234776947	5.837851807452273e-06	
442.6666405175339	0.00021162045524015683	0.0002075375319917363	4.566327711341372e-06	
449.52576727501685	0.00020632876238936015	0.00020436220873381523	2.8058359445443515e-06	
456.4911763125926	0.0002013174629902366	0.00020123571810544617	6.261987627845408e-07	
463.56451447591087	0.0001977045818599256	0.00019815729821122708	1.913600182833175e-06	
470.74745412852144	0.0001963109843947566	0.00019512619950558705	4.280718835815725e-06	
478.04169354727435	0.00019642341762407924	0.0001921416845740884	5.919139421512304e-06	
485.4489573238469	0.0001950688892082053	0.00018920302791925118	5.964608373829305e-06	
492.97099677249224	0.00018981277239946912	0.000186309515750787	3.882365653493551e-06	
500.60959034410683	0.00018359903321126574	0.0001834604457801398	2.2836495475306887e-07	
508.36654404671106	0.0001817169951831281	0.00018065512701922654	3.5776222681954687e-06	
516.2436918724502	0.00018281638767775682	0.00017789287958328104	5.56244077303713e-06	
524.242896231207	0.00017881031940738726	0.00017517303449769586	3.88060582757814e-06	
532.3660483909357	0.00017252499784691668	0.00017249493350876964	6.479428071705577e-07	
540.6150689248177	0.00017294014908522152	0.0001698579288982659	4.599973244756673e-06	
548.9919081653474	0.00017147603612600924	0.00016726138330168996	4.274125707294565e-06	
557.4985466654523	0.00016485578020454547	0.00016470466953019396	6.121724686887818e-07	
566.1369956667598	0.00016593217761334765	0.0001621871703960242	4.65120196810503e-06	
574.909297575119	0.00016210479104942143	0.000159708278541425	2.7250133894582147e-06	
583.8175264434902	0.00015851344511843172	0.0001572673962709173	2.9394222481628624e-06	
592.8637884623186	0.00015882187822502852	0.00015486393538686864	3.981752199685852e-06	
602.0502224575035	0.0001529592367512411	0.00015249731702828129	1.6679598672390562e-06	
611.379000396087	0.00015427950466759648	0.00015016697151271514	4.115903775514466e-06	
620.8523278997751	0.00014834783461248924	0.0001478723381812776	1.5053711310242158e-06	
630.4724447664181	0.00014935403339593923	0.00014561286524660463	3.7493716394820737e-06	
640.2416254995708	0.00014445817524611672	0.00014338800964376364	2.3513173687443037e-06	
650.1621798462554	0.00014359137345119614	0.00014119723688400823	2.591883100640824e-06	
660.2364533430635	0.00014191412378684862	0.00013904002091132248	3.59196499785047e-06	
670.4668278707137	0.00013744329943430816	0.00013691584396168343	5.712830434421553e-07	
680.8557222172046	0.0001380840669162104	0.00013482419642498635	3.279865675225238e-06	
691.4055926496942	0.00013513108458489804	0.00013276457670956512	3.158102502623219e-06	
702.1189334952396	0.00013126050226921384	0.00013073649110925288	7.501861130406537e-07	
712.9982777305363	0.00013091041017912524	0.00012873945367292014	2.3224595688731534e-06	
724.0461975807946	0.00013009579490840044	0.00012677298607644027	3.398373080215307e-06	
735.2653051278958	0.00012689014530632708	0.0001248366174970228	2.781374728979809e-06	
746.6582529279726	0.00012367741264319038	0.0001229298844898626	1.3795650779413119e-06	
758.2277346385576	0.0001217854669338703	0.00012105233086705289	7.355535298198137e-07	
769.9764856554507	0.00012068781099338203	0.00011920350757871344	1.6282677653106949e-06	
781.9072837594538	0.00011959539122914284	0.0001173829725962824	2.2991811896339015e-06	
794.0229497731273	0.00011820082968612011	0.0001155902907979271	2.630714008070717e-06	
806.3263482277227	0.00011656105106266263	0.00011382503385602316	2.737122603611487e-06	
818.82038804045	0.00011480338402926552	0.00011208678012666082	2.716608225172979e-06	
831.5080232022387	0.00011297578498241086	0.00011037511454113379	2.6033395042953124e-06	
844.3922534761538	0.0001110247544258249	0.00010868962849936628	2.3626660571497104e-06	
857.4761251066391	0.00010885913933456446	0.00010702991976523695	1.9140112961197867e-06	
870.7627315397452	0.00010653180288485531	0.00010539559236376179	1.2133286781320708e-06	
884.2552141545192	0.00010446901488575923	0.00010378625648009392	7.356550214924649e-07	
897.9567630057271	0.00010330557664382518	0.00010220152836030152	1.5766343641773954e-06	
911.8706175780853	0.00010282297153162282	0.00010064103021389181	2.387816924724643e-06	
926.0000675521785	0.00010123392567258935	9.910439011803537e-05	2.1449596261856905e-06	
940.3484535822448	9.841036369887195e-05	9.759124192346596e-05	8.252906108125026e-07	
954.9191680860141	9.747712977145925e-05	9.610122516201389e-05	1.7670762372032363e-06	
969.715656046784	9.677279719412584e-05	9.463398495574161e-05	2.1400093440974696e-06	
984.7414158279239	9.389738719760209e-05	9.318917192765072e-05	7.331353712356026e-07	
1000.0	9.378955567155553e-05	9.176644211392545e-05	2.1454203587903963e-06	


==> data/fig_delay_tfirka_bode_18.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005397778274410241	2.6377270280960653e-05	
0.10154950161807173	0.005424263851159186	0.005398034150684517	2.6377416877413674e-05	
0.10312301278878754	0.005424523276890389	0.00539829803832954	2.6377568065514145e-05	
0.10472090554055413	0.005424790826154535	0.00539857018883307	2.6377723989519355e-05	
0.10634355766636439	0.005425066754025711	0.0053988508616190645	2.637788479822549e-05	
0.10799135281311975	0.005425351323631497	0.005399140324300712	2.6378050645161283e-05	
0.1096646805723366	0.005425644806410056	0.005399438852941794	2.6378221688695766e-05	
0.11136393657225817	0.005425947482375599	0.0053997467323265245	2.63783980921946e-05	
0.11308952257139368	0.0054262596403925395	0.005400064256238152	2.6378580024228985e-05	
0.11484184655350702	0.0054265815784585855	0.005400391727746755	2.6378767658687997e-05	
0.11662132282407707	0.005426913603997136	0.0054007294595064025	2.6378961174967296e-05	
0.11842837210825283	0.005427256034159231	0.005401077774062033	2.637916075815621e-05	
0.12026342165032622	0.005427609196135441	0.00540143700416643	2.6379366599227354e-05	
0.12212690531474645	0.0054279734274780105	0.005401807493107663	2.637957889517237e-05	
0.12401926368869937	0.005428349076433596	0.00540218959504717	2.6379797849270046e-05	
0.12594094418627644	0.005428736502287014	0.005402583675369115	2.638002367125796e-05	
0.12789240115425762	0.005429136075716311	0.005402990111041249	2.6380256577498527e-05	
0.12987409597953362	0.005429548179159614	0.005403409290987611	2.6380496791291882e-05	
0.13188649719819254	0.005429973207194128	0.0054038416164737466	2.6380744542976813e-05	
0.13393008060629666	0.005430411566927731	0.0054042875015045165	2.6381000070274187e-05	
0.13600532937237603	0.005430863678403595	0.005404747373235301	2.6381263618435038e-05	
0.13811273415166478	0.005431329975018294	0.005405221672396744	2.6381535440561315e-05	
0.14025279320210793	0.005431810903953884	0.005405710853733795	2.6381815797814336e-05	
0.1424260125021654	0.005432306926624429	0.005406215386459372	2.6382104959667144e-05	
0.1446329058704415	0.005432818519137507	0.005406735754723204	2.6382403204209034e-05	
0.14687399508716817	0.005433346172771236	0.005407272458096427	2.6382710818414582e-05	
0.14914981001757044	0.005433890394467337	0.005407826012072463	2.6383028098452443e-05	
0.15146088873714358	0.0054344517073408516	0.005408396948584849	2.6383355349928114e-05	
0.1538077776588715	0.005435030651207098	0.005408985816542446	2.6383692888255856e-05	
0.15619103166241588	0.005435627783126487	0.0054095931823828726	2.6384041038928722e-05	
0.15861121422530794	0.0054362436779678445	0.005410219630644585	2.6384400137929044e-05	
0.16106889755617235	0.005436878928990934	0.005410865764558623	2.638477053196246e-05	
0.16356466273001555	0.0054375341484488495	0.005411532206660291	2.6385152578917747e-05	
0.1660990998256107	0.005438209968211049	0.005412219599421945	2.638554664816207e-05	
0.16867280806501112	0.005438907040407755	0.005412928605907368	2.6385953120939204e-05	
0.1712863959552255	0.005439626038096534	0.005413659910448614	2.6386372390789542e-05	
0.17394048143208848	0.005440367655951882	0.00541441421934623	2.6386804863940474e-05	
0.17663569200636045	0.005441132610978662	0.005415192261593668	2.6387250959698853e-05	
0.17937266491209122	0.005441921643250303	0.005415994789626714	2.638771111094057e-05	
0.18215204725728248	0.005442735516672695	0.005416822580099049	2.638818576454471e-05	
0.18497449617688488	0.005443575019774745	0.005417676434684825	2.638867538180768e-05	
0.18784067898816573	0.005444440966526612	0.005418557180909234	2.6389180439005244e-05	
0.1907512733484843	0.005445334197186709	0.005419465673008246	2.6389701427869984e-05	
0.19370696741551147	0.005446255579178514	0.005420402792818633	2.639023885607595e-05	
0.1967084600099325	0.005447206007998417	0.005421369450699332	2.6390793247808185e-05	
0.19975646078067044	0.005448186408155774	0.005422366586485455	2.6391365144325487e-05	
0.20285169037266976	0.0054491977341464114	0.005423395170476236	2.639195510453377e-05	
0.2059948805972802	0.005450240971460936	0.005424456204458209	2.6392563705540526e-05	
0.20918677460527996	0.005451317137629182	0.0054255507227649385	2.6393191543338468e-05	
0.21242812706258082	0.0054524272833022715	0.005426679793374851	2.6393839233446283e-05	
0.215719704328655	0.005453572493373758	0.005427844519048736	2.6394507411513754e-05	
0.21906228463772706	0.0054547538881414455	0.005429046038508314	2.639519673402499e-05	
0.22245665828277353	0.005455972624511519	0.005430285527657596	2.6395907879122548e-05	
0.22590362780237347	0.005457229897246689	0.005431564200848984	2.639664154720882e-05	
0.22940400817045398	0.005458526940260196	0.005432883312195621	2.639739846176505e-05	
0.23295862698897662	0.005459865027957506	0.005434244156931984	2.6398179370225677e-05	
0.2365683246836085	0.005461245476627704	0.005435648072824956	2.6398985044667904e-05	
0.2402339547024262	0.0054626696458866635	0.005437096441636996	2.6399816282820586e-05	
0.243956383717698	0.005464138940174127	0.0054385906906441045	2.6400673908863512e-05	
0.24773649183079302	0.005465654810306995	0.005440132294210506	2.6401558774354047e-05	
0.2515751727802653	0.005467218755091224	0.005441722775422568	2.6402471759262198e-05	
0.2554733341531623	0.005468832322994797	0.005443363707784596	2.6403413772907187e-05	
0.2594318975996074	0.005470497113884431	0.0054450567169789755	2.640438575501799e-05	
0.26345179905070754	0.005472214780828768	0.005446803482693524	2.640538867684427e-05	
0.2675339889398373	0.005473987031970941	0.0054486057405190615	2.6406423542208044e-05	
0.27167943242735193	0.005475815632473577	0.00545046528392001	2.6407491388766218e-05	
0.2758891096287819	0.005477702406539429	0.005452383966281628	2.6408593289130554e-05	
0.28016401584656353	0.005479649239510991	0.005454363703036861	2.6409730352198066e-05	
0.2845051618053608	0.0054816580800526905	0.0054564064738766935	2.641090372445634e-05	
0.28891357389103245	0.005483730942419305	0.005458514325047629	2.641211459130415e-05	
0.2933902943933029	0.005485869908814605	0.005460689371740196	2.641336417853612e-05	
0.29793638175219256	0.005488077131844315	0.0054629338005727805	2.6414653753769075e-05	
0.30255291080826724	0.005490354837067749	0.005465249872175017	2.641598462802719e-05	
0.30724097305676445	0.00549270532565273	0.005467639923875485	2.64173581573231e-05	
0.31200167690565833	0.00549513097713862	0.0054701063724985005	2.6418775744334245e-05	
0.3168361479377224	0.0054976342523125705	0.0054726517172751735	2.6420238840164115e-05	
0.3217455291766536	0.005500217696204384	0.0054752785428741875	2.6421748946093348e-05	
0.32673098135731937	0.005502883941205672	0.005477989522557829	2.6423307615607016e-05	
0.33179368320019265	0.005505635710319319	0.005480787421469725	2.6424916456190782e-05	
0.33693483169003946	0.0055084758205456216	0.005483675100060109	2.6426577131563372e-05	
0.3421556423589239	0.005511407186411764	0.005486655517655913	2.642829136371139e-05	
0.3474573495735992	0.005514432823651802	0.005489731736182417	2.6430060935165614e-05	
0.35284120682735126	0.005517555853044597	0.005492906924044206	2.643188769139656e-05	
0.3583084870363649	0.005520779504417698	0.005496184360173444	2.6433773543143503e-05	
0.3638604828406817	0.005524107120825563	0.0054995674382537	2.643572046910806e-05	
0.3694985069098218	0.0055275421629110465	0.0055030596711286035	2.6437730518522157e-05	
0.37522389225314035	0.00553108821345963	0.005506664695404573	2.6439805813993883e-05	
0.3810379925349945	0.00553474898215636	0.005510386276257803	2.6441948554412615e-05	
0.3869421823947922	0.005538528310556225	0.005514228312456195	2.6444161018000158e-05	
0.39293785777200174	0.005542430177279159	0.005518194841607435	2.644644556555212e-05	
0.39902643623619527	0.005546458703441729	0.005522290045645586	2.6448804643675642e-05	
0.4052093573222091	0.005550618158338223	0.005526518256568441	2.645124078845347e-05	
0.41148808287049476	0.005554912965384682	0.005530883962439838	2.6453756628982767e-05	
0.41786409737274555	0.005559347708340252	0.005535391813670878	2.6456354891323094e-05	
0.4243389083228771	0.005563927137821221	0.005540046629595837	2.6459038402420968e-05	
0.43091404657344795	0.005568656178124012	0.005544853405358686	2.646181009448204e-05	
0.4375910666976019	0.005573539934374531	0.0055498173191281495	2.6464673009313124e-05	
0.4443715473566186	0.0055785837000223645	0.005554943739659468	2.6467630303024918e-05	
0.45125709167315986	0.005583792964699582	0.0055602382342229	2.6470685250920517e-05	
0.4582493276102989	0.0055891734224651915	0.005565706576919952	2.6473841252648233e-05	
0.4653499083564233	0.005594730980457723	0.005571354757409979	2.6477101837640813e-05	
0.4725605127161014	0.005600471767979969	0.005577188990071206	2.6480470670714948e-05	
0.4798828455070056	0.0056064021460414904	0.005583215723621735	2.6483951558181568e-05	
0.4873186379629853	0.005612528717386358	0.0055894416512283765	2.6487548454023315e-05	
0.49486964814338685	0.005618858337035425	0.005595873721132287	2.6491265466616433e-05	
0.5025376613487146	0.005625398123374565	0.005602519147823265	2.6495106865662678e-05	
0.5103244905427329	0.00563215546982249	0.005609385423796155	2.6499077089582312e-05	
0.5182319767811088	0.00563913805711419	0.005616480331925606	2.650318075330105e-05	
0.5262619896466971	0.0056463538662386605	0.005623811958497991	2.6507422656371977e-05	
0.5344164276915693	0.005653811192072347	0.005631388706941737	2.6511807791693305e-05	
0.5426972188858914	0.005661518657752862	0.005639219312301046	2.6516341354633634e-05	
0.5511063210737586	0.005669485229840789	0.005647312856500704	2.652102875262151e-05	
0.559645722436092	0.005677720234320972	0.005655678784453457	2.652587561544225e-05	
0.5683174419607084	0.005686233373498613	0.0056643269210655154	2.6530887805973518e-05	
0.5771235299196736	0.0056950347438497065	0.005673267489199689	2.6536071431641267e-05	
0.5860660683540517	0.005704134854889907	0.00568251112866045	2.654143285644395e-05	
0.595147171566167	0.0057135446491309895	0.005692068916269984	2.6546978713911225e-05	
0.604368986619493	0.005723275523199402	0.005701952387110205	2.655271592054124e-05	
0.6137336938462858	0.005733339350197404	0.005712173557010882	2.655865169034315e-05	
0.6232435073630855	0.005743748503393699	0.005722744946371348	2.656479355007769e-05	
0.6329006755942035	0.005754515881337529	0.005733679605409503	2.657114935549711e-05	
0.6427074818033226	0.005765654934497825	0.0057449911409400405	2.6577727308707763e-05	
0.6526662446333333	0.005777179693537498	0.005756693744792086	2.6584535976451252e-05	
0.6627793186545348	0.00578910479934205	0.005768802223985432	2.6591584309714806e-05	
0.6730490949213316	0.0058014455349317574	0.005781332032794902	2.6598881664510654e-05	
0.6834780015375548	0.0058142178593977335	0.005794299306843156	2.660643782409733e-05	
0.6940685042305437	0.005827438444014166	0.005807720899374432	2.66142630226405e-05	
0.7048231069341222	0.005841124710692367	0.0058216144198749995	2.6622367970435816e-05	
0.7157443523806098	0.005855294872956756	0.005835998275220492	2.6630763880872467e-05	
0.7268348227020044	0.005869967979638942	0.005850891713546594	2.663946249921868e-05	
0.7380971400404808	0.005885163961503703	0.005866314871056714	2.664847613352029e-05	
0.7495339671683494	0.005900903681040034	0.005882288822000369	2.6657817687429843e-05	
0.7611480081176202	0.005917208985671906	0.005898835632076593	2.6667500695643306e-05	
0.7729420088193235	0.005934102764666989	0.005915978415541104	2.6677539361644766e-05	
0.784918757752735	0.005951609010047733	0.005933741396321526	2.6687948598383983e-05	
0.7970810866046624	0.0059697528818381754	0.0059521499734742035	2.669874407183551e-05	
0.8094318709389453	0.005988560778011821	0.005971230791348109	2.6709942247804976e-05	
0.8219740308763326	0.006008060409541536	0.005991011814856706	2.6721560442350477e-05	
0.8347105317848907	0.006028280880991827	0.006011522410298372	2.6733616875919286e-05	
0.847644384981113	0.006049252777137794	0.006032793432209519	2.6746130731867546e-05	
0.8607786484418896	0.0060710082561438485	0.006054857316783621	2.6759122219296077e-05	
0.8741164275275125	0.0060935811498897315	0.00607774818244361	2.6772612641121536e-05	
0.8876608757158821	0.006117007072092104	0.006101501938215738	2.678662446740842e-05	
0.9014151953480897	0.006141323534937894	0.006126156400620944	2.680118141487129e-05	
0.9153826383855528	0.006166570075021448	0.006151751419875624	2.6816308532725487e-05	
0.9295665071788846	0.00619278838946273	0.006178329016278565	2.6832032295826454e-05	
0.9439701552486742	0.006220022483179214	0.006205933527756296	2.68483807057169e-05	
0.9585969880783669	0.006248318828391424	0.006234611769646194	2.686538340019525e-05	
0.9734504639194281	0.006277726537562866	0.006264413207917294	2.6883071772643794e-05	
0.9885340946089864	0.006308297551111077	0.006295390147164536	2.690147910166017e-05	
1.0038514464001433	0.006340086841380235	0.006327597934865728	2.6920640692374567e-05	
1.01940614080515	0.006373152634539353	0.0063610951835634776	2.694059403066889e-05	
1.0352018554516484	0.006407556652266856	0.00639594401283117	2.696137895140642e-05	
1.051242324952181	0.006443364375305372	0.006432210313104301	2.698303782259748e-05	
1.0675313417871697	0.006480645331224222	0.006469964033711672	2.7005615746826048e-05	
1.0840727572015847	0.006519473409015627	0.006509279497729014	2.7029160782107935e-05	
1.1008704821154982	0.006559927203479906	0.006550235746605463	2.705372418441604e-05	
1.117928488048752	0.006602090392731022	0.006592916917889223	2.7079360674151853e-05	
1.1352508080599522	0.006646052152584438	0.006637412659807437	2.7106128729469275e-05	
1.1528415377000134	0.006691907612083157	0.006683818586947943	2.7134090909717357e-05	
1.1707048359804781	0.006739758354985492	0.006732236781856637	2.7163314212382733e-05	
1.1888449263568397	0.006789712972692065	0.006782776348015694	2.719387046777907e-05	
1.2072660977271032	0.006841887674844229	0.006835554020419731	2.72258367763157e-05	
1.225972705445816	0.006896406964699318	0.006890694840837571	2.7259295993250334e-05	
1.2449691723538168	0.00695340438740056	0.006948332905854545	2.7294337267538424e-05	
1.2642599898239333	0.007013023360435986	0.007008612196962962	2.7331056641509357e-05	
1.2838497188228888	0.007075418096951618	0.0070716875033322	2.736955771942543e-05	
1.3037429909896587	0.00714075463418496	0.007137725449483511	2.740995241457556e-05	
1.3239445097305402	0.00720921198115948	0.007206905641959912	2.745236178511539e-05	
1.3444590513311867	0.007280983401981287	0.007279421951270048	2.749691697164562e-05	
1.3652914660858761	0.0073562778536698185	0.0073554839479614805	2.7543760250583404e-05	
1.386446679444272	0.007435321600512311	0.0074353185147183875	2.7593046220490375e-05	
1.4079296931759626	0.007518360030552233	0.0075191716599769184	2.7644943140535158e-05	
1.4297455865530366	0.007605659704120427	0.00760731056282121	2.7699634444690872e-05	
1.451899517550985	0.007697510669437721	0.007700025884008523	2.7757320457928486e-05	
1.4743967240682132	0.007794229086434819	0.007797634384043033	2.7818220346715368e-05	
1.4972425251644468	0.007896160207267607	0.007900481896495002	2.788257434075222e-05	
1.5204423223183279	0.008003681770824472	0.008008946713507513	2.795064627073726e-05	
1.5440016007044985	0.00811720787916419	0.008123443450984523	2.802272647411483e-05	
1.5679259304904682	0.008237193436711258	0.008244427473724954	2.8099135132144457e-05	
1.5922209681535842	0.00836413924870089	0.00837239997628346	2.8180226112740796e-05	
1.6168924578184014	0.008498597894477392	0.008507913834257221	2.8266391409049618e-05	
1.6419462326147771	0.008641180514654628	0.00865158036385347	2.835806628176227e-05	
1.667388216057011	0.008792564679921833	0.008804077156043567	2.8455735236019322e-05	
1.6932244234443516	0.008953503544794059	0.008966157186702857	2.855993899091602e-05	
1.7194609632832076	0.009124836533620511	0.009138659447596792	2.8671282634542984e-05	
1.7461040387313935	0.009307501860930205	0.00932252139711166	2.8790445200028983e-05	
1.7731599490647525	0.009502551256616804	0.009518793597089034	2.8918190951122732e-05	
1.8006350911665105	0.009711167352294157	0.009728656986674529	2.9055382733628074e-05	
1.828535961039703	0.009934684293243238	0.009953443350477273	2.9202997832007352e-05	
1.8568691553430368	0.010174612277010128	0.010194659672690239	2.9362146877672355e-05	
1.885641372950552	0.010432666893049362	0.010454017239085242	2.9534096489761645e-05	
1.9148594165354507	0.010710804358373677	0.010733466565210802	2.972029650029133e-05	
1.9445301941784663	0.01101126402552807	0.011035239504854322	2.9922412833783586e-05	
1.974660721001155	0.011336619898646346	0.01136190024462907	3.0142367389734758e-05	
2.0052581208244957	0.011689843352576581	0.01171640733938588	3.038238663185324e-05	
2.036329627853186	0.01207437983556667	0.012102189514542932	3.0645061041133515e-05	
2.067882588386045	0.012494243078490777	0.012523238684834407	3.093341816678884e-05	
2.0999244625529108	0.01295413126514537	0.012984224544963762	3.125101273504765e-05	
2.132462826078452	0.013459570764168679	0.013490636200053445	3.1602038179721144e-05	
2.1655053720733157	0.014017094383234806	0.014048957621148937	3.199146505172895e-05	
2.199059912853022	0.01463446261140224	0.014666885165475558	3.242521302750304e-05	
2.2331343817850464	0.015320937736450909	0.015353596770241236	3.291036455826378e-05	
2.267736835164523	0.016087621476553262	0.016120083150172927	3.34554292770417e-05	
2.302875454119006	0.01694786550384721	0.016979550113608844	3.4070668381552074e-05	
2.3385585465427567	0.01791775800621537	0.017947895141202434	3.476848571893531e-05	
2.3747945490609914	0.019016671911604395	0.019044244637987633	3.556388375398378e-05	
2.411592029024571	0.020267818294491997	0.020291498180433867	3.64749607656858e-05	
2.4489596865355954	0.021698654295842508	0.02171673663334344	3.752337562123272e-05	
2.4869063565043885	0.02334079306620182	0.023351159692787515	3.8734598498538434e-05	
2.5254410107383527	0.025228646615432605	0.025228823517565765	4.013754239657028e-05	
2.564572760063192	0.0273952140688017	0.027382670800623433	4.176272845580251e-05	
2.604310856476998	0.029861959535306532	0.0298349332880152	4.363732528044478e-05	
2.6446646953377266	0.03261758807070385	0.032576859647805274	4.577410229671823e-05	
2.6856438175845567	0.035579197637971204	0.035531077966967806	4.814987819365627e-05	
2.727257911993673	0.03853506560646704	0.038494387559602675	5.06692698177006e-05	
2.769516817469004	0.04109526684059574	0.04108329995752197	5.3115880255785725e-05	
2.812430525368455	0.04272797271769445	0.04275779890519181	5.510975688254284e-05	
2.8560091818661824	0.042963205670601384	0.04301882131845432	5.6115617519836136e-05	
2.9002630903514777	0.04167569327967353	0.041716320457002916	5.5579707568296236e-05	
2.945202713864811	0.039171058633701454	0.03916932060039082	5.324939842330136e-05	
2.9908386775716385	0.035984158760001946	0.035948220635497345	4.946042805966344e-05	
3.0371817712745264	0.032614448087501836	0.03256956015292202	4.498911394763138e-05	
3.0842429519642045	0.029391713879038165	0.029356744203904966	4.0586705946611925e-05	
3.1320333464101533	0.026475642534881955	0.026457398483604507	3.669625172215906e-05	
3.180564253791325	0.023912190859039395	0.023909815049550656	3.346824739514735e-05	
3.2298471483676323	0.021688506698900815	0.021698258530332363	3.088406896495515e-05	
3.2798936821928324	0.01976801912079391	0.019785858755821305	2.8855952039173913e-05	
3.3307156878694446	0.018108489083498682	0.01813103345158794	2.728104123892069e-05	
3.3823251813463506	0.016669901035344034	0.016694603476879233	2.6064469849725695e-05	
3.43473436475976	0.015417242296182845	0.015442291062119229	2.5126731891999083e-05	
3.487955629318178	0.01432098273965856	0.014345135067320606	2.4404240485005243e-05	
3.542001558232087	0.013356638872922814	0.01337906798482046	2.3847378496314135e-05	
3.5968849296890193	0.012504052653552465	0.012524227350682373	2.341793004108286e-05	
3.6526187198747286	0.011746651018450299	0.01176424710679425	2.308664439486361e-05	
3.7092161060411786	0.011070785086451663	0.011085622319539886	2.283117916859732e-05	
3.7666904696220658	0.010465175148875318	0.010477173073925672	2.2634457888124593e-05	
3.8250553993966134	0.009920458059374396	0.009929605360476303	2.2483397350144478e-05	
3.884324694702404	0.009428823443963215	0.009435156751281442	2.236793792771983e-05	
3.9445123686979775	0.008983723175487181	0.008987312459754813	2.228031136614822e-05	
4.005632651675993	0.00857963977541511	0.008580578310693874	2.221449020873907e-05	
4.067699994427721	0.00821190161694516	0.008210299112340714	2.2165774196327983e-05	
4.130729071659682	0.007876535091615303	0.00787251302405613	2.2130479187715237e-05	
4.194734785463209	0.007570145928917986	0.007563834407060726	2.2105702556394282e-05	
4.259732268837781	0.007289823537015398	0.0072813592312226194	2.2089145603009336e-05	
4.325736889268946	0.007033063575741139	0.007022588389898003	2.207897853222299e-05	
4.392764252361694	0.0067977050284278384	0.006785365286323603	2.2073737288032598e-05	
4.460830205530115	0.006581878860736052	0.006567824846689696	2.207224431910566e-05	
4.5299508417442365	0.006383965991849373	0.006368351731643656	2.2073547390626794e-05	
4.600142503334918	0.006202562797349324	0.006185545997769834	2.2076872065573837e-05	
4.671421785857698	0.006036452746789051	0.006018194834509817	2.2081584586576972e-05	
4.743805542016518	0.005884583078277075	0.005865249294469159	2.208716270583802e-05	
4.817310885648243	0.005746045647244134	0.005725805165144924	2.2093172614714182e-05	
4.891955195768907	0.005620061272388114	0.0055990873125528326	2.2099250571984094e-05	
4.967756120682691	0.005505967050442351	0.005484436973463344	2.2105088162707684e-05	
5.044731582154526	0.005403206232104898	0.005381301591882052	2.211042036853591e-05	
5.122899779647386	0.005311320351446364	0.005289226894063892	2.2115015816160106e-05	
5.202279194625215	0.005229943386208353	0.005207850980403585	2.2118668710742898e-05	
5.282888594922542	0.005158797801455593	0.005136900286722739	2.2121192066286392e-05	
5.364747039181794	0.005097692398278881	0.005076187335907637	2.212241192412981e-05	
5.447873881359371	0.005046521956594816	0.005025610267388736	2.2122162309878712e-05	
5.532288775301544	0.005005268730499954	0.004985154200455178	2.2120280723413453e-05	
5.618011679391243	0.004974005930405663	0.004954894562063498	2.211660398936269e-05	
5.705062861266868	0.004952903413328312	0.004935002595534297	2.2110964318176238e-05	
5.793462902614208	0.004942235907474134	0.004925753369411364	2.210318544505208e-05	
5.883232704032601	0.004942394227732782	0.004927536733665919	2.2093078724267594e-05	
5.974393489976511	0.004953900105725341	0.004940871833904552	2.2080439064305914e-05	
6.06696681377367	0.004977425476506466	0.004966426007713604	2.2065040594391563e-05	
6.160974562720967	0.005013817354605844	0.005005039170819412	2.204663196035984e-05	
6.25643896325932	0.005064129824008058	0.005057755182631684	2.2024931160271744e-05	
6.353382586228693	0.005129665201443958	0.005125862201132989	2.199961985742298e-05	
6.451828352204593	0.005212027169433567	0.005210944753402623	2.1970337164277073e-05	
6.551799536917215	0.005313189700165262	0.0053149512426584385	2.193667300184816e-05	
6.653319776754563	0.005435587025660728	0.005440282003450362	2.189816135481365e-05	
6.756413074350862	0.005582231927000765	0.005589904970825675	2.185427415412664e-05	
6.861103804261538	0.0057568724556142275	0.005767508779056319	2.18044172986755e-05	
6.9674167187261515	0.0059642011779363095	0.005977706957477149	2.174793180910412e-05	
7.075376953520617	0.006210136515599504	0.006226312205182972	2.1684105943463225e-05	
7.1850100339000935	0.006502203009782444	0.006520706791909466	2.161220960783834e-05	
7.2963418806339915	0.006850046070255494	0.006870343734648291	2.153157326650617e-05	
7.40939881613446	0.007266124652774247	0.007287421507939609	2.1441755500226195e-05	
7.5242075706798515	0.00776662383676558	0.007787775042875649	2.134288876956919e-05	
7.640795288734611	0.008372592101928592	0.0083919938423075	2.1236389445042663e-05	
7.759189535367103	0.009111158845227963	0.009126644716750773	2.112642871276271e-05	
7.879418302766868	0.010016213609273057	0.01002504682331885	2.1023029897534733e-05	
8.001510016862884	0.01112656762760469	0.011125796324462098	2.0948705256783488e-05	
8.125493544044346	0.012476061722380577	0.01246389644407446	2.0952776968087194e-05	
8.251398197985628	0.014062365812389222	0.014041707931598731	2.1141347033326646e-05	
8.379253746576957	0.015772602090359994	0.015756374726083367	2.1731323523319336e-05	
8.509090418962503	0.017271216392679953	0.0172789688652693	2.3097740348305352e-05	
8.640938912687513	0.018003268138857182	0.01802845099246394	2.5595248606357402e-05	
8.774830400956196	0.017554264842602703	0.017550906384682895	2.876135791260837e-05	
8.910796540002062	0.016065689998674762	0.01603479890465565	3.091145426392453e-05	
9.048869476572474	0.01411405833154333	0.014101301266677985	3.1187345305257164e-05	
9.189081855529167	0.012220347723216845	0.012235211246862401	3.040805772542482e-05	
9.331466827566528	0.010604418807657827	0.010632217148144163	2.941208279513117e-05	
9.476058057049498	0.009289918496270293	0.00931757473172226	2.8518985409677698e-05	
9.622889729972897	0.008234362158403058	0.00825521350845886	2.7787989196281985e-05	
9.771996562044086	0.007385920580883647	0.007397659279907094	2.7201544287658193e-05	
9.923413806890872	0.00669997330384333	0.006702535924441549	2.672886938873744e-05	
10.0771772643966	0.0061416796488975795	0.006136025641237099	2.6342558684956197e-05	
10.233323289164382	0.005684712830798098	0.005672216495966149	2.602127242320118e-05	
10.391888799112495	0.005309368134253628	0.005291534639285395	2.574896727677731e-05	
10.552911284202958	0.005000912239397668	0.004979250360975854	2.5513590108579522e-05	
10.716428815305356	0.004748322578717646	0.004724289746798163	2.5305944010643174e-05	
10.882480053198018	0.00454337206968363	0.004518350936119899	2.5118827250437913e-05	
11.051104257708666	0.004379980831793293	0.004355267939716917	2.494639925628197e-05	
11.222341296996655	0.004253766329442241	0.004230563634543794	2.478370716541094e-05	
11.39623165697915	0.004161741362674818	0.004141146122491729	2.4626315108553225e-05	
11.572816450903245	0.00410212585108966	0.0040851165317568544	2.4469989518025033e-05	
11.752137429066462	0.004074251791845142	0.004061668441932353	2.4310400456231004e-05	
11.93423698868786	0.004078551737594391	0.00407106933134396	2.4142799445676576e-05	
12.119158183932093	0.004116630695470181	0.004114723495676564	2.396162708303598e-05	
12.306944736088793	0.004191430376877085	0.0041953244980599035	2.3759985813872622e-05	
12.497641043909683	0.00430750340170869	0.004317113537637492	2.3528878355293046e-05	
12.691292194105861	0.004471421511337145	0.0044862665086953125	2.3256048239417126e-05	
12.887943972007742	0.004692338240956113	0.004711429937874529	2.2924143456738438e-05	
13.08764287239018	0.004982687664361533	0.00500439172472373	2.2507719179104815e-05	
13.290436110465315	0.005358851960770013	0.005380738870541387	2.196825087544963e-05	
13.496371633045765	0.005841159961147956	0.005859927304281748	2.1245856101208246e-05	
13.705498129880782	0.006451231586018673	0.006462948396407546	2.0246355594286058e-05	
13.917865045168076	0.007201282636892322	0.007202548332686369	1.8826128423376465e-05	
14.133522589243995	0.008063779336359081	0.008054532655175117	1.6803478548041155e-05	
14.35252175045488	0.00891021722703414	0.008896525541348265	1.4162297556610847e-05	
14.574914307212275	0.00946003034454182	0.00944906526273816	1.2080265873024788e-05	
14.800752840235097	0.009397570453524073	0.00939136286482084	1.3837955678783656e-05	
15.030090744981337	0.008689391648742186	0.00869721110126855	1.860462778289948e-05	
15.262982244272472	0.007661622704064845	0.00768356516687471	2.242003194078149e-05	
15.499482401113475	0.006649329577848658	0.006669614275667675	2.452882899764601e-05	
15.739647131711472	0.005794473491933205	0.005802193009708342	2.5587677881772715e-05	
15.98353321869612	0.005114772273298599	0.005108174772446964	2.6121191603153268e-05	
16.23119832454485	0.004586812201515751	0.004568957772098725	2.6397470390796303e-05	
16.482701005216104	0.004181415529666421	0.004156878301526122	2.654402132617274e-05	
16.738100723993853	0.003873938166382667	0.003847317416373747	2.66224045022109e-05	
16.997457865546615	0.0036459341392496084	0.0036212884137356545	2.6663198081100827e-05	
17.26083375020432	0.0034844937112161276	0.0034651304385029317	2.6681697870849387e-05	
17.528290648456405	0.003381258811289045	0.003369632861370252	2.6685053419986153e-05	
17.799891795674554	0.003331665700652978	0.0033292920883092798	2.6675492548475528e-05	
18.075701407063548	0.0033345258849243014	0.003341870434356194	2.665158018949764e-05	
18.35578469284383	0.0033919396257107593	0.0034082715878211343	2.6608261117198075e-05	
18.64020787366921	0.003509494729913863	0.003532695867373287	2.6535826449585775e-05	
18.929038196283646	0.0036966051160120684	0.0037229552911627367	2.6417520522498955e-05	
19.222343949420477	0.003966487500064281	0.003990534585653998	2.6225164099230193e-05	
19.52019447994806	0.004334145746862829	0.004349030301955115	2.591242630476555e-05	
19.822660209265607	0.004807650705293353	0.004806878478042655	2.540949598081758e-05	
20.12981264995304	0.0053620099836566145	0.005344355126715818	2.4645030401846028e-05	
20.441724422678867	0.005885912542444029	0.005862463112828377	2.36940562315849e-05	
20.75846927337004	0.006148785374855294	0.006140167327211405	2.3142547486825792e-05	
21.08012209064783	0.0059467385006308346	0.005962586782134139	2.3800760265852524e-05	
21.406758923533914	0.005366307943762093	0.0053907795406511584	2.517506980004628e-05	
21.738456999430788	0.004686314648652798	0.004696051631366888	2.633013014573659e-05	
22.075294742380795	0.004087254603792746	0.004075916363665264	2.711402062081118e-05	
22.417351791608088	0.003618031551815411	0.003593073000463698	2.765849293675125e-05	
22.764709020347887	0.0032713501782864456	0.003243672827424321	2.8070413857622733e-05	
23.1174485549675	0.0030276936869299137	0.0030064986780652895	2.840958208489545e-05	
23.47565379438362	0.002870011803595398	0.0028612194946353417	2.8707524184345877e-05	
23.839409429780538	0.0027871024963552443	0.002793038753181481	2.8979865725328225e-05	
24.20880146463373	0.0027738426480438524	0.002793243604050685	2.9231769522082854e-05	
24.583917235044	0.002830893547316617	0.002858965571839091	2.945880092995567e-05	
24.964845430386426	0.0029643406259677128	0.002992947556253507	2.964374263314888e-05	
25.351676114279368	0.0031843095940504917	0.003202804208843083	2.9748307283300686e-05	
25.744500745878433	0.003498846569577741	0.003497068071117671	2.9699631324413576e-05	
26.143412201500308	0.0038931066192026235	0.0038694835317291984	2.9387343957806412e-05	
26.548504796581717	0.004280522401064651	0.004254356114664206	2.8754889426805704e-05	
26.959874307978602	0.00446423917607472	0.00446746767353851	2.8103582719372062e-05	
27.377617996610834	0.00427678571349674	0.004304687134736692	2.806460995633589e-05	
27.801834630457815	0.003821710184761858	0.003833260773244421	2.8692064427335234e-05	
28.232624507910387	0.003332794154063618	0.0033144648674111785	2.957543882645706e-05	
28.670089481484574	0.002933842507581823	0.002903372909670723	3.0471054666975187e-05	
29.114332981902788	0.0026483665788704968	0.0026265774402525195	3.131085735043821e-05	
29.565460042548164	0.0024662283173012257	0.0024645365332688057	3.209054313743439e-05	
30.0235773242978	0.0023744098656262778	0.0023936484571828367	3.281559593490715e-05	
30.488793140740842	0.002365803612415355	0.0023980569966159065	3.3479733789232524e-05	
30.961217483787163	0.0024406526564893505	0.0024716428796853433	3.404996956567938e-05	
31.440962049673153	0.002604732854506817	0.00261749672976636	3.4444528576673544e-05	
31.928140265370157	0.002860596495696343	0.0028439130261474575	3.450145733669698e-05	
32.42286731540228	0.0031783309948581464	0.0031443418313395703	3.399295619414028e-05	
32.925260169079685	0.003436894181059315	0.0034302587698237914	3.293099830144378e-05	
33.435437608153904	0.003436061996133567	0.0034677175564872685	3.2206901218138456e-05	
33.95352025490161	0.003139790591994234	0.003145583578917615	3.287250164712245e-05	
34.479630600643624	0.002747558059409777	0.002715739546678695	3.458184777133199e-05	
35.01389303470575	0.0024182987777936473	0.002390261914405241	3.653243120433581e-05	
35.556433873828425	0.0021953929672789358	0.0021974958075244616	3.8363689292139146e-05	
36.107381392031996	0.002075735461588715	0.002106853531284778	3.9982127322740585e-05	
36.666865850944866	0.0020510237724542125	0.0020920140141294586	4.1329225618250824e-05	
37.23501953060145	0.002119198641074779	0.002143251879191945	4.226895175611272e-05	
37.81197676071744	0.0022822843005026097	0.002268210828876741	4.251263022627508e-05	
38.397873952449665	0.002527018140473701	0.0024854893261333643	4.163832585119743e-05	
38.99284963064802	0.0027704949763032757	0.002766147673585286	3.974835396735492e-05	
39.59704446660722	0.0028260060005464147	0.002863976409520815	3.921942747850953e-05	
40.21060131132589	0.0026064764690292394	0.0025826413835575877	4.265370843725347e-05	
40.83366522928125	0.0022832305713352107	0.0022417325654140344	4.806252888660369e-05	
41.46638353272696	0.002019417712367472	0.0020256475240827796	5.306882819458359e-05	
42.108905816522395	0.0018609418860465199	0.0019114731968700024	5.703527196760374e-05	
42.76138399350171	0.0018072905241415748	0.001861701984413116	5.974304669187428e-05	
43.42397233039088	0.0018544807867922426	0.001865489345088683	6.065783130183828e-05	
44.096827484281306	0.0020003308517059287	0.0019506087474818689	5.883901023146538e-05	
44.78010853966855	0.0022175144777713328	0.002196643795340969	5.478500086572906e-05	
45.47397704606499	0.0023852545728476914	0.0024344923467725637	5.891406715751375e-05	
46.17859705619533	0.002320676306840307	0.0022389180802006347	8.430748248736743e-05	
46.894135164783904	0.00206372953560157	0.002025968515687849	0.0001174516572011881	
47.62076054794297	0.0018126993683315682	0.0019077279754604166	0.00014878866688296211	
48.35864500317141	0.001659451534197488	0.001839442863948152	0.00018062009877046307	
49.10796298997312	0.0016158857957947247	0.0017948680259908562	0.00021734743757788889	
49.86889167110482	0.001679126319292683	0.0017622364590615907	0.00026261453663407636	
50.641610954463076	0.0018381908331727916	0.001736012921318789	0.00031620062314793396	
51.42630353562007	0.0020222258122021748	0.0017133818484300302	0.00036259806421417564	
52.22315494101898	0.002049192122822938	0.0016928092159628667	0.000362443164818191	
53.03235357183818	0.001855501799438579	0.001673413485705038	0.00030547201715368087	
53.854090748535334	0.0016268833194573356	0.0016546684395064698	0.00023599882216135905	
54.688560756081706	0.0014887749073209157	0.0016362525004363327	0.00018409517996841672	
55.53596088989733	0.0014640411012470044	0.0016179674640252979	0.00016006836401096888	
56.39649150249797	0.0015493746943438648	0.001599692274175041	0.00017092987515311258	
57.27035605086487	0.0017133359904020617	0.0015813555060909578	0.0002132251246687662	
58.15776114454846	0.001819699819295081	0.0015629183334472435	0.0002568018091529589	
59.05891659451753	0.001708566678068628	0.0015443636278872045	0.00025780416405266554	
59.974035462765215	0.001498428551638142	0.0015256887831302244	0.00022336577795230173	
60.90333411268367	0.0013594341081894555	0.0015069008780973303	0.00018477020073258906	
61.847032260219336	0.0013360337202879533	0.0014880133531411323	0.00015610783847355394	
62.80535302582078	0.001425050036451943	0.0014690436912424398	0.00014683488791952698	
63.778522987191536	0.0015744625799826502	0.0014500117824494466	0.0001659596287578536	
64.76677223286032	0.0016103951449079514	0.001430938762466999	0.00019355854756054493	
65.77033441658139	0.0014510813825914198	0.0014118461862145117	0.00019356831727002606	
66.78944681257751	0.0012837232107721273	0.0013927554416542946	0.0001736561685709485	
67.82435037163955	0.0012224428252424202	0.0013736873381527735	0.00015126249794264492	
68.87528977809474	0.001280026012820385	0.0013546618229001888	0.00013438191530313497	
69.94251350765792	0.0014136449505466559	0.0013356977919861746	0.00013259911478995245	
71.02627388617911	0.0014551128986053613	0.0013168129717676116	0.00014749964932180272	
72.12682714930152	0.001310013247814119	0.0012980238525267577	0.00015335770271683068	
73.24443350304374	0.0011658951546743967	0.0012793456609692237	0.00014496328813610405	
74.37935718532088	0.0011340511648239857	0.001260792361418372	0.0001317494048241493	
75.53186652841877	0.0012180778488145678	0.0012423766779992439	0.00011877303142489677	
76.7022340224364	0.0013283502695413056	0.0012241101319237367	0.00011405165823349828	
77.89073637971123	0.0012723555124113804	0.0012060030893614351	0.00012106238924280441	
79.09765460024283	0.0011190168001286485	0.001188064816427476	0.00012391706180454136	
80.32327403813038	0.0010510374196148527	0.0011703035386239056	0.00011939021194132604	
81.5678844690394	0.001105754756707191	0.0011527265026949408	0.00010987013478090133	
82.83178015871405	0.001213612168693523	0.0011353400393424905	9.85290268552382e-05	
84.11525993255103	0.001177879179969099	0.0011181496256289706	9.777497403338729e-05	
85.41862724625115	0.001037194717580226	0.0011011599461929033	0.00010362931053269375	
86.74219025756646	0.0009822659743697808	0.0010843749526377692	0.00010434800392449407	
88.08626189915832	0.00104862055818681	0.0010677979206391445	9.743352697516735e-05	
89.45115995258467	0.0011321434972517176	0.0010514315044601195	8.402915641904507e-05	
90.83720712343391	0.0010496528915063094	0.001035277788678526	8.252300486027497e-05	
92.24473111762269	0.0009363224050867159	0.0010193383370178364	8.993274029962533e-05	
93.67406471887617	0.0009390065709611144	0.0010036142382419777	9.143025320565594e-05	
95.1255458674087	0.0010317871315676248	0.000988106149126632	8.124750794468913e-05	
96.59951773982377	0.0010225091384616746	0.0009728143345590667	6.852695868273141e-05	
98.09632883025184	0.0009027723927202314	0.0009577387048478536	7.494919445305539e-05	
99.61633303274554	0.0008727797868726579	0.0009428788503448884	8.182635730235776e-05	
101.15988972495167	0.0009520304506700424	0.0009282340734967405	7.628872289854186e-05	
102.72736385307937	0.0009654897027145147	0.0009138034184518121	5.9882924227754096e-05	
104.31912601818526	0.0008544131410045537	0.000899585698355215	6.392340912017649e-05	
105.93555256379533	0.0008254697027121072	0.0008855795204654585	7.315147933014329e-05	
107.57702566488457	0.0009019071154342967	0.0008717833092269521	6.843386101518665e-05	
109.24393341823551	0.0008943247032283278	0.0008581953274301733	5.1400968100822464e-05	
110.93666993419627	0.0007928679424230345	0.0008448136955879764	5.771992610071318e-05	
112.65563542986153	0.0007951929181687307	0.0008316364096520235	6.669942141177599e-05	
114.40123632369622	0.0008668446161519914	0.0008186613571881739	5.7182449479331903e-05	
116.17388533162597	0.0008056136162137305	0.0008058863321240193	4.435850719026148e-05	
117.9740015646163	0.0007387774504658365	0.0007933090481758118	5.6076515376699606e-05	
119.802010627764	0.0007909879679862625	0.0007809271510559961	5.960504173952899e-05	
121.65834472092367	0.0008047332748452981	0.0007687382295564776	4.185415914968342e-05	
123.54344274089367	0.000715131855451945	0.0007567398255967773	4.4785987857020474e-05	
125.45775038518534	0.0007267440899562525	0.0007449294433203127	5.550451815071521e-05	
127.40172025740017	0.0007766908248408046	0.0007333045573164747	4.371423920390613e-05	
129.3758119742398	0.0006974208491134188	0.0007218626200405995	3.653538625396729e-05	
131.3804922741741	0.0006825196415590006	0.0007106010684988825	4.98104434776267e-05	
133.41623512779302	0.0007391713054570199	0.0006995173302602294	4.328255895792095e-05	
135.48352184986857	0.0006728353433466175	0.0006886088288524756	3.146768538416445e-05	
137.58284121315285	0.0006508958739423795	0.0006778729885959561	4.5190038909473373e-05	
139.71468956393986	0.0007042209719734612	0.0006673072389233456	4.007987496345339e-05	
141.879570939417	0.0006396137043907627	0.0006569090182308123	2.844527503905321e-05	
144.07799718683648	0.0006283170770319397	0.0006466757773019527	4.231136642707513e-05	
146.31048808453184	0.0006708380731423225	0.0006366049823426378	3.4374962009571674e-05	
148.57757146481032	0.0006017224597689429	0.0006266941176617897	2.762242052986678e-05	
150.87978333874923	0.0006161681803766115	0.0006169406880302373	4.031794982174971e-05	
153.2176680229263	0.0006292122381256416	0.0006073422207471397	2.62931262456297e-05	
155.5917782681133	0.0005693169215502786	0.0005978962674409852	2.984296457179706e-05	
158.00267538996428	0.0006112740824150444	0.0005886004056299197	3.623612731951289e-05	
160.45092940172842	0.0005744137157412773	0.0005794522400640493	2.0108306170233268e-05	
162.9371191490193	0.0005580106885158019	0.0005704494038704338	3.343697246604514e-05	
165.46183244667284	0.0005868021499425799	0.0005615895595197049	2.569394725608287e-05	
168.02566621772516	0.0005293144930930873	0.0005528703996315946	2.4036401329575568e-05	
170.6292266345446	0.0005657440141639286	0.0005442896476351977	3.169627410837049e-05	
173.27312926215015	0.0005267036130851373	0.0005358450582983519	1.684948711926332e-05	
175.9579992037507	0.0005276922097834304	0.0005275344181392918	3.0397691528888488e-05	
178.68447124853947	0.0005302387051832703	0.0005193555457325659	1.7809359479958555e-05	
181.45319002177868	0.0004971469349128842	0.0005113062919201283	2.542608832500695e-05	
184.2648101372089	0.0005252022971534799	0.0005033845399375394	2.1976046842450486e-05	
187.11999635182175	0.00047767681559441754	0.0004955882054643241	2.011550865030728e-05	
190.019423723029	0.000510671953122205	0.0004879152366067334	2.4326138923245483e-05	
192.9637777682679	0.0004643710251996106	0.00048036361382035645	1.6011354230639365e-05	
195.95375462707955	0.000492635479965373	0.000472931349779403	2.4636155519724993e-05	
198.99006122569847	0.00045257045230675185	0.0004656164891988191	1.3443647019315858e-05	
202.0734154441926	0.00047561598401495197	0.00045841710861481075	2.385529613893142e-05	
205.20454628619316	0.000439909747856732	0.0004513313161288883	1.2073890077674848e-05	
208.38419405125447	0.0004610937856869604	0.0004443572511199872	2.2605145145211213e-05	
211.6131105098844	0.00042602519138816754	0.0004374930839288547	1.1629778307151541e-05	
214.892059081287	0.0004484865741122379	0.0004307370155184553	2.0920361180421254e-05	
218.22181501385919	0.0004121035551487724	0.0004240872771137839	1.2286710731808427e-05	
221.60316556848443	0.0004354312564542895	0.00041754212982418593	1.8312818250613926e-05	
225.03691020466627	0.00040076340109402664	0.0004110998642509144	1.4204465971078068e-05	
228.5238607695462	0.00041810709385564756	0.0004047588000824607	1.4127008683041708e-05	
232.06484168985054	0.0003952175440737901	0.00039851728567986456	1.6750720839481286e-05	
235.66069016681035	0.00039490469958517816	0.00039237369765404565	8.860228541211583e-06	
239.3122563741041	0.00039523609947471556	0.00038632644043695523	1.8097138197792805e-05	
243.0204036588648	0.0003725997353217392	0.00038037394584817207	7.88402993302593e-06	
246.78600874580337	0.00038955086959159205	0.0003745146726583901	1.526444754435607e-05	
250.60996194449422	0.0003637277452378734	0.00036874710615108987	1.3155883039568283e-05	
254.4931673598731	0.0003659115967871556	0.00036306975768355873	7.734793302106905e-06	
258.43654310599635	0.0003681499742631105	0.00035748116424825713	1.5918432102650673e-05	
262.4410215231124	0.00034464976723443087	0.00035197988803548026	8.618897538087155e-06	
266.507549398097	0.0003549016113567738	0.0003465645159980636	9.779395293458987e-06	
270.63708818830384	0.0003481361825731517	0.0003412336594188875	1.4511296165434725e-05	
274.8306142488838	0.00032956930840886034	0.0003359859534817725	6.912292594866978e-06	
279.08911906362675	0.00033854934177295965	0.00033082005684631136	9.044127694287604e-06	
283.4136094793798	0.00033401187574105655	0.0003257346512271104	1.3570519077824381e-05	
287.80510794409827	0.0003154835225044325	0.00032072844097784663	7.801496777246313e-06	
292.26465274858515	0.0003180409562356333	0.0003158001526804803	5.76559647285944e-06	
296.7932982719762	0.0003222487464755162	0.00031094853473993237	1.2021042022557406e-05	
301.3921152310292	0.00030711519487050526	0.0003061723569844621	1.0661474561597774e-05	
306.0621909332746	0.00029704419066634594	0.00030147041027195543	4.500695762868656e-06	
310.80462953409153	0.0003014407652964468	0.0002968415061023033	6.457692428327621e-06	
315.6205522977641	0.00030254040846229525	0.00029228447623597505	1.0938635335419971e-05	
320.5110978625849	0.00029081568862051514	0.0002877981723189286	1.0144048262948957e-05	
325.47742251006514	0.0002797729000865205	0.00028338146551390583	5.721568158613702e-06	
330.52070043831674	0.00027795267252939105	0.00027903324613817276	2.9882317231846557e-06	
335.6421240396705	0.0002808273897286182	0.0002747524233077352	6.8563340775590635e-06	
340.8429041825955	0.00027971026185718005	0.0002705379245880478	9.56044264303853e-06	
346.1242704979875	0.0002721444467338721	0.00026638869565119317	9.557049654482927e-06	
351.4874716698928	0.0002627196739327683	0.0002623036999395254	7.551856937475542e-06	
356.9337757307372	0.00025571294256329657	0.0002582819183357395	4.714971292053927e-06	
362.46447036112943	0.000252045973454374	0.00025432234883931287	2.277821444365866e-06	
368.08086319431027	0.0002505640370062399	0.00025042400624926897	2.6173084868687932e-06	
373.7842821253185	0.00024966089866841547	0.00024658592185319806	4.427006760689381e-06	
379.57607562494815	0.00024821003203756234	0.00024280714312245868	5.883186918646051e-06	
385.45761305857025	0.00024582674747509217	0.0002390867334134795	6.797277249297569e-06	
391.43028500989345	0.00024266397815623817	0.0002354237716750765	7.257835975844198e-06	
397.49550360974456	0.00023906993058161048	0.00023181735216170325	7.4066441225878935e-06	
403.6547028699399	0.00023535100775104846	0.00022826658415252065	7.368108614934318e-06	
409.9093390223323	0.0002316822249327606	0.00022477059167621345	7.220769621119708e-06	
416.26089086311043	0.00022809943401339014	0.00022132851324143489	6.989496274400779e-06	
422.71086010243414	0.00022451220921251627	0.00021793950157278287	6.646820016702902e-06	
429.2607717194863	0.00022072216505809975	0.00021460272335220985	6.119833144664033e-06	
435.91217432302693	0.0002164777936596377	0.00021131735896575118	5.306503075074356e-06	
442.6666405175339	0.00021162045524015683	0.00020808260225548084	4.109396839378708e-06	
449.52576727501685	0.00020632876238936015	0.00020489766027656931	2.4961711083016345e-06	
456.4911763125926	0.0002013174629902366	0.00020176175305936328	7.964734707475671e-07	
463.56451447591087	0.0001977045818599256	0.00019867411337635927	2.065608085483344e-06	
470.74745412852144	0.0001963109843947566	0.0001956339865139792	4.1381859311729e-06	
478.04169354727435	0.00019642341762407924	0.00019264063004904275	5.546942719502136e-06	
485.4489573238469	0.0001950688892082053	0.00018969331362982887	5.47682528180621e-06	
492.97099677249224	0.00018981277239946912	0.00018679131876163304	3.4707731247635907e-06	
500.60959034410683	0.00018359903321126574	0.00018393393859671085	3.9672545277698285e-07	
508.36654404671106	0.0001817169951831281	0.00018112047772851582	3.4430629398171433e-06	
516.2436918724502	0.00018281638767775682	0.00017835025199013365	5.149186259021742e-06	
524.242896231207	0.00017881031940738726	0.0001756225882568096	3.474410596647915e-06	
532.3660483909357	0.00017252499784691668	0.00017293682425248874	7.456888915599736e-07	
540.6150689248177	0.00017294014908522152	0.00017029230836026275	4.304169991091736e-06	
548.9919081653474	0.00017147603612600924	0.00016768839943664095	3.858518739653075e-06	
557.4985466654523	0.00016485578020454547	0.00016512446662955596	6.305595220403177e-07	
566.1369956667598	0.00016593217761334765	0.00016259988920001435	4.313484405055909e-06	
574.909297575119	0.00016210479104942143	0.00016011405634730943	2.388981468813792e-06	
583.8175264434902	0.00015851344511843172	0.00015766636703771412	2.776913242811307e-06	
592.8637884623186	0.00015882187822502852	0.00015525622983656657	3.5946621803240004e-06	
602.0502224575035	0.0001529592367512411	0.0001528830627436803	1.5870945664001034e-06	
611.379000396087	0.00015427950466759648	0.00015054629303198934	3.7361344748080982e-06	
620.8523278997751	0.00014834783461248924	0.0001482453570893598	1.4157357183951303e-06	
630.4724447664181	0.00014935403339593923	0.0001459797002634939	3.3847867748359418e-06	
640.2416254995708	0.00014445817524611672	0.00014374877670985024	2.1971500931462987e-06	
650.1621798462554	0.00014359137345119614	0.00014155204924251426	2.2759492251898364e-06	
660.2364533430635	0.00014191412378684862	0.00013938898918795014	3.3109032599696566e-06	
670.4668278707137	0.00013744329943430816	0.0001372590762415615	2.7537400807176285e-07	
680.8557222172046	0.0001380840669162104	0.00013516179832700708	2.946449774906319e-06	
691.4055926496942	0.00013513108458489804	0.00013309665145819628	2.9093531882330087e-06	
702.1189334952396	0.00013126050226921384	0.00013106313960391052	5.599499496338005e-07	
712.9982777305363	0.00013091041017912524	0.00012906077455498703	2.031114358788284e-06	
724.0461975807946	0.00013009579490840044	0.0001270890757940083	3.087321823674531e-06	
735.2653051278958	0.00012689014530632708	0.00012514757036743813	2.553188028777414e-06	
746.6582529279726	0.00012367741264319038	0.00012323579276015176	1.2311559125042655e-06	
758.2277346385576	0.0001217854669338703	0.00012135328477230115	4.379676758300375e-07	
769.9764856554507	0.00012068781099338203	0.00011949959539847086	1.3696150227432668e-06	
781.9072837594538	0.00011959539122914284	0.00011767428070906373	2.0239696726205182e-06	
794.0229497731273	0.00011820082968612011	0.00011587690373387438	2.3480653599717414e-06	
806.3263482277227	0.00011656105106266263	0.00011410703434779724	2.455585946018619e-06	
818.82038804045	0.00011480338402926552	0.00011236424915862479	2.439177433896192e-06	
831.5080232022387	0.00011297578498241086	0.00011064813139688849	2.331128100652576e-06	
844.3922534761538	0.0001110247544258249	0.00010895827080769843	2.0991770675236964e-06	
857.4761251066391	0.00010885913933456446	0.00010729426354453731	1.6663645357671777e-06	
870.7627315397452	0.00010653180288485531	0.00010565571206496728	9.77899807654859e-07	
884.2552141545192	0.00010446901488575923	0.00010404222502820805	5.03046945348434e-07	
897.9567630057271	0.00010330557664382518	0.0001024534171945461	1.406704959616107e-06	
911.8706175780853	0.00010282297153162282	0.00010088890932653676	2.160835552404679e-06	
926.0000675521785	0.00010123392567258935	9.934832809195777e-05	1.9040347402231986e-06	
940.3484535822448	9.841036369887195e-05	9.783130596848275e-05	5.890064228306495e-07	
954.9191680860141	9.747712977145925e-05	9.633748115003351e-05	1.5862961739861295e-06	
969.715656046784	9.677279719412584e-05	9.48664974547791e-05	1.907903213178468e-06	
984.7414158279239	9.389738719760209e-05	9.341800423474449e-05	5.132930394291583e-07	
1000.0	9.378955567155553e-05	9.199165628700013e-05	1.9325689092090686e-06	


==> data/fig_delay_tfirka_bode_20.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005403896070869484	2.0237156691127124e-05	
0.10154950161807173	0.005424263851159186	0.005404151214782455	2.0237338887372143e-05	
0.10312301278878754	0.005424523276890389	0.005404414347203095	2.023752679141357e-05	
0.10472090554055413	0.005424790826154535	0.005404685718905688	2.0237720582649366e-05	
0.10634355766636439	0.005425066754025711	0.00540496558857848	2.0237920446119805e-05	
0.10799135281311975	0.005425351323631497	0.005405254223076001	2.0238126572759264e-05	
0.1096646805723366	0.005425644806410056	0.005405551897679734	2.0238339159514975e-05	
0.11136393657225817	0.005425947482375599	0.005405858896367166	2.023855840959486e-05	
0.11308952257139368	0.0054262596403925395	0.0054061755120897136	2.023878453263298e-05	
0.11484184655350702	0.0054265815784585855	0.0054065020470596865	2.023901774489885e-05	
0.11662132282407707	0.005426913603997136	0.005406838813046623	2.0239258269535902e-05	
0.11842837210825283	0.005427256034159231	0.005407186131683361	2.0239506336776273e-05	
0.12026342165032622	0.005427609196135441	0.005407544334782194	2.02397621841327e-05	
0.12212690531474645	0.0054279734274780105	0.0054079137646613346	2.0240026056683716e-05	
0.12401926368869937	0.005428349076433596	0.005408294774482181	2.0240298207280232e-05	
0.12594094418627644	0.005428736502287014	0.005408687728597679	2.0240578896828863e-05	
0.12789240115425762	0.005429136075716311	0.0054090930029122245	2.0240868394510844e-05	
0.12987409597953362	0.005429548179159614	0.005409510985253381	2.0241166978107788e-05	
0.13188649719819254	0.005429973207194128	0.005409942075756047	2.024147493420653e-05	
0.13393008060629666	0.005430411566927731	0.005410386687259214	2.024179255857037e-05	
0.13600532937237603	0.005430863678403595	0.005410845245716065	2.0242120156358178e-05	
0.13811273415166478	0.005431329975018294	0.005411318190617634	2.0242458042478695e-05	
0.14025279320210793	0.005431810903953884	0.00541180597543062	2.0242806541903685e-05	
0.1424260125021654	0.005432306926624429	0.005412309068049898	2.0243165989962958e-05	
0.1446329058704415	0.005432818519137507	0.005412827951266075	2.0243536732738887e-05	
0.14687399508716817	0.005433346172771236	0.005413363123248884	2.0243919127360433e-05	
0.14914981001757044	0.005433890394467337	0.00541391509804673	2.024431354238658e-05	
0.15146088873714358	0.0054344517073408516	0.0054144844061030754	2.024472035821868e-05	
0.1538077776588715	0.005435030651207098	0.005415071594790381	2.0245139967423414e-05	
0.15619103166241588	0.005435627783126487	0.005415677228961996	2.0245572775178412e-05	
0.15861121422530794	0.0054362436779678445	0.005416301891522859	2.0246019199681696e-05	
0.16106889755617235	0.005436878928990934	0.005416946184019596	2.0246479672569797e-05	
0.16356466273001555	0.0054375341484488495	0.005417610727250748	2.0246954639344557e-05	
0.1660990998256107	0.005438209968211049	0.0054182961618978055	2.0247444559910007e-05	
0.16867280806501112	0.005438907040407755	0.0054190031491780175	2.0247949908937473e-05	
0.1712863959552255	0.005439626038096534	0.005419732371519447	2.0248471176446255e-05	
0.17394048143208848	0.005440367655951882	0.00542048453325946	2.024900886827265e-05	
0.17663569200636045	0.005441132610978662	0.005421260361367229	2.0249563506612122e-05	
0.17937266491209122	0.005441921643250303	0.005422060606191363	2.025013563055443e-05	
0.18215204725728248	0.005442735516672695	0.005422886042233462	2.0250725796661572e-05	
0.18497449617688488	0.005443575019774745	0.005423737468948687	2.0251334579544574e-05	
0.18784067898816573	0.005444440966526612	0.005424615711574273	2.025196257248085e-05	
0.1907512733484843	0.005445334197186709	0.005425521621987162	2.0252610388023537e-05	
0.19370696741551147	0.005446255579178514	0.005426456079591747	2.0253278658693516e-05	
0.1967084600099325	0.005447206007998417	0.0054274199922390584	2.025396803758865e-05	
0.19975646078067044	0.005448186408155774	0.005428414297178384	2.025467919916279e-05	
0.20285169037266976	0.0054491977341464114	0.0054294399620428676	2.0255412839854596e-05	
0.2059948805972802	0.005450240971460936	0.005430497985870078	2.0256169678966357e-05	
0.20918677460527996	0.005451317137629182	0.0054315894001593515	2.0256950459298634e-05	
0.21242812706258082	0.0054524272833022715	0.0054327152699668885	2.0257755948085182e-05	
0.215719704328655	0.005453572493373758	0.005433876695040553	2.0258586937742818e-05	
0.21906228463772706	0.0054547538881414455	0.005435074810995624	2.0259444246780926e-05	
0.22245665828277353	0.005455972624511519	0.005436310790533372	2.0260328720690932e-05	
0.22590362780237347	0.005457229897246689	0.005437585844704074	2.0261241232883907e-05	
0.22940400817045398	0.005458526940260196	0.005438901224216313	2.0262182685681768e-05	
0.23295862698897662	0.005459865027957506	0.005440258220794536	2.0263154011286663e-05	
0.2365683246836085	0.005461245476627704	0.005441658168586715	2.0264156172835516e-05	
0.2402339547024262	0.0054626696458866635	0.0054431024456243395	2.0265190165489807e-05	
0.243956383717698	0.005464138940174127	0.005444592475336756	2.026625701760701e-05	
0.24773649183079302	0.005465654810306995	0.005446129728122415	2.0267357791820325e-05	
0.2515751727802653	0.005467218755091224	0.005447715722979127	2.0268493586333355e-05	
0.2554733341531623	0.005468832322994797	0.00544935202919603	2.026966553614893e-05	
0.2594318975996074	0.005470497113884431	0.005451040268109881	2.0270874814381506e-05	
0.26345179905070754	0.005472214780828768	0.005452782114928428	2.027212263362856e-05	
0.2675339889398373	0.005473987031970941	0.00545457930062377	2.0273410247400725e-05	
0.27167943242735193	0.005475815632473577	0.005456433613898852	2.0274738951571895e-05	
0.2758891096287819	0.005477702406539429	0.005458346903230148	2.027611008596062e-05	
0.28016401584656353	0.005479649239510991	0.005460321078990188	2.0277525035843848e-05	
0.2845051618053608	0.0054816580800526905	0.0054623581156531195	2.0278985233727272e-05	
0.28891357389103245	0.005483730942419305	0.0054644600540875105	2.0280492160967487e-05	
0.2933902943933029	0.005485869908814605	0.005466629003939873	2.0282047349653525e-05	
0.29793638175219256	0.005488077131844315	0.005468867146113421	2.0283652384466743e-05	
0.30255291080826724	0.005490354837067749	0.005471176735346307	2.0285308904580158e-05	
0.30724097305676445	0.00549270532565273	0.00547356010289385	2.0287018605773817e-05	
0.31200167690565833	0.00549513097713862	0.00547601965931985	2.0288783242513273e-05	
0.3168361479377224	0.0054976342523125705	0.0054785578974019455	2.0290604630138532e-05	
0.3217455291766536	0.005500217696204384	0.00548117739515644	2.0292484647234184e-05	
0.32673098135731937	0.005502883941205672	0.005483880818988431	2.0294425237991364e-05	
0.33179368320019265	0.005505635710319319	0.005486670926973132	2.029642841472249e-05	
0.33693483169003946	0.0055084758205456216	0.005489550572274916	2.029849626049944e-05	
0.3421556423589239	0.005511407186411764	0.005492522706710686	2.0300630931850428e-05	
0.3474573495735992	0.005514432823651802	0.0054955903844647455	2.0302834661686456e-05	
0.35284120682735126	0.005517555853044597	0.005498756765962841	2.0305109762206824e-05	
0.3583084870363649	0.005520779504417698	0.0055020251219130845	2.0307458628081026e-05	
0.3638604828406817	0.005524107120825563	0.005505398837522535	2.030988373966938e-05	
0.3694985069098218	0.0055275421629110465	0.00550888141689809	2.0312387666465455e-05	
0.37522389225314035	0.00553108821345963	0.0055124764876414495	2.0314973070625997e-05	
0.3810379925349945	0.00553474898215636	0.005516187805647953	2.0317642710729457e-05	
0.3869421823947922	0.005538528310556225	0.0055200192601202284	2.032039944568386e-05	
0.39293785777200174	0.005542430177279159	0.00552397487880772	2.0323246238819467e-05	
0.39902643623619527	0.005546458703441729	0.005528058833484403	2.032618616212462e-05	
0.4052093573222091	0.005550618158338223	0.005532275445677138	2.0329222400832662e-05	
0.41148808287049476	0.005554912965384682	0.005536629192658608	2.0332358258037058e-05	
0.41786409737274555	0.005559347708340252	0.00554112471371899	2.0335597159693274e-05	
0.4243389083228771	0.005563927137821221	0.005545766816731868	2.033894265976878e-05	
0.43091404657344795	0.005568656178124012	0.005550560485030731	2.034239844567623e-05	
0.4375910666976019	0.005573539934374531	0.005555510884613486	2.0345968344007257e-05	
0.4443715473566186	0.0055785837000223645	0.005560623371693442	2.034965632652196e-05	
0.45125709167315986	0.005583792964699582	0.005565903500616804	2.03534665164315e-05	
0.4582493276102989	0.0055891734224651915	0.005571357032167478	2.0357403195059037e-05	
0.4653499083564233	0.005594730980457723	0.005576989942281943	2.0361470808781535e-05	
0.4725605127161014	0.005600471767979969	0.0055828084311982055	2.0365673976375454e-05	
0.4798828455070056	0.0056064021460414904	0.005588818933064496	2.0370017496737545e-05	
0.4873186379629853	0.005612528717386358	0.005595028126035214	2.0374506357022716e-05	
0.49486964814338685	0.005618858337035425	0.005601442942883528	2.0379145741195953e-05	
0.5025376613487146	0.005625398123374565	0.005608070582162157	2.0383941039083037e-05	
0.5103244905427329	0.00563215546982249	0.005614918519945912	2.0388897855895266e-05	
0.5182319767811088	0.00563913805711419	0.005621994522192175	2.039402202226294e-05	
0.5262619896466971	0.0056463538662386605	0.0056293066577580335	2.039931960491565e-05	
0.5344164276915693	0.005653811192072347	0.005636863312115709	2.0404796917784614e-05	
0.5426972188858914	0.005661518657752862	0.005644673201810558	2.0410460533988755e-05	
0.5511063210737586	0.005669485229840789	0.0056527453897099855	2.0416317298254568e-05	
0.559645722436092	0.005677720234320972	0.0056610893010944	2.042237434021062e-05	
0.5683174419607084	0.005686233373498613	0.005669714740645763	2.042863908848143e-05	
0.5771235299196736	0.0056950347438497065	0.005678631910393405	2.0435119285452782e-05	
0.5860660683540517	0.005704134854889907	0.005687851428681122	2.0441823003105247e-05	
0.595147171566167	0.0057135446491309895	0.005697384350224921	2.044875865968311e-05	
0.604368986619493	0.005723275523199402	0.005707242187336029	2.0455935037416648e-05	
0.6137336938462858	0.005733339350197404	0.005717436932389613	2.0463361301380467e-05	
0.6232435073630855	0.005743748503393699	0.005727981081626409	2.047104701940633e-05	
0.6329006755942035	0.005754515881337529	0.005738887660381112	2.0479002183417416e-05	
0.6427074818033226	0.005765654934497825	0.0057501702498394735	2.0487237231953427e-05	
0.6526662446333333	0.005777179693537498	0.005761843015433957	2.0495763074231016e-05	
0.6627793186545348	0.00578910479934205	0.005773920736997653	2.0504591115790053e-05	
0.6730490949213316	0.0058014455349317574	0.005786418840805368	2.0513733285749594e-05	
0.6834780015375548	0.0058142178593977335	0.0057993534336426966	2.0523202065919962e-05	
0.6940685042305437	0.005827438444014166	0.005812741339055164	2.0533010521855615e-05	
0.7048231069341222	0.005841124710692367	0.005826600135943453	2.054317233599911e-05	
0.7157443523806098	0.005855294872956756	0.005840948199684632	2.0553701843146867e-05	
0.7268348227020044	0.005869967979638942	0.005855804745975942	2.0564614068291324e-05	
0.7380971400404808	0.005885163961503703	0.005871189877614931	2.0575924767241888e-05	
0.7495339671683494	0.005900903681040034	0.005887124634449113	2.0587650469957233e-05	
0.7611480081176202	0.005917208985671906	0.005903631046749998	2.0599808527177064e-05	
0.7729420088193235	0.005934102764666989	0.005920732192289794	2.0612417160251867e-05	
0.784918757752735	0.005951609010047733	0.005938452257425223	2.062549551478193e-05	
0.7970810866046624	0.0059697528818381754	0.005956816602521875	2.063906371819527e-05	
0.8094318709389453	0.005988560778011821	0.005975851832084497	2.0653142941607956e-05	
0.8219740308763326	0.006008060409541536	0.005995585869994235	2.066775546641544e-05	
0.8347105317848907	0.006028280880991827	0.00601604804029298	2.0682924756105255e-05	
0.847644384981113	0.006049252777137794	0.006037269153999406	2.069867553346235e-05	
0.8607786484418896	0.0060710082561438485	0.006059281602489309	2.071503386415562e-05	
0.8741164275275125	0.0060935811498897315	0.006082119458027976	2.0732027246696816e-05	
0.8876608757158821	0.006117007072092104	0.006105818582102525	2.0749684709960094e-05	
0.9014151953480897	0.006141323534937894	0.006130416742270087	2.0768036918454383e-05	
0.9153826383855528	0.006166570075021448	0.006155953738313606	2.0787116286544355e-05	
0.9295665071788846	0.00619278838946273	0.006182471538582063	2.0806957102147418e-05	
0.9439701552486742	0.006220022483179214	0.006210014427487066	2.0827595661041405e-05	
0.9585969880783669	0.006248318828391424	0.006238629165235093	2.084907041268627e-05	
0.9734504639194281	0.006277726537562866	0.006268365160995244	2.0871422118984627e-05	
0.9885340946089864	0.006308297551111077	0.006299274660837934	2.0894694026899366e-05	
1.0038514464001433	0.006340086841380235	0.006331412951933685	2.091893205683809e-05	
1.01940614080515	0.006373152634539353	0.006364838584674183	2.094418500803529e-05	
1.0352018554516484	0.006407556652266856	0.006399613614574291	2.0970504783077477e-05	
1.051242324952181	0.006443364375305372	0.006435803866036226	2.0997946633385664e-05	
1.0675313417871697	0.006480645331224222	0.00647347922031006	2.1026569428168258e-05	
1.0840727572015847	0.006519473409015627	0.00651271393027286	2.105643594932365e-05	
1.1008704821154982	0.006559927203479906	0.006553586964976819	2.1087613215246566e-05	
1.117928488048752	0.006602090392731022	0.006596182387291889	2.1120172836913246e-05	
1.1352508080599522	0.006646052152584438	0.006640589768398208	2.115419140990465e-05	
1.1528415377000134	0.006691907612083157	0.006686904643375209	2.1189750946725372e-05	
1.1707048359804781	0.006739758354985492	0.006735229012700954	2.1226939354194537e-05	
1.1888449263568397	0.006789712972692065	0.006785671895126436	2.126585096130958e-05	
1.2072660977271032	0.006841887674844229	0.006838349938141799	2.130658710410096e-05	
1.225972705445816	0.006896406964699318	0.00689338809312127	2.134925677438874e-05	
1.2449691723538168	0.00695340438740056	0.006950920363241905	2.1393977340668716e-05	
1.2642599898239333	0.007013023360435986	0.007011090633442996	2.1440875350641853e-05	
1.2838497188228888	0.007075418096951618	0.007074053593057359	2.149008742605223e-05	
1.3037429909896587	0.00714075463418496	0.007139975763339699	2.1541761262348666e-05	
1.3239445097305402	0.00720921198115948	0.007209036643981666	2.1596056747401216e-05	
1.3444590513311867	0.007280983401981287	0.0072814299948932215	2.1653147215997223e-05	
1.3652914660858761	0.0073562778536698185	0.007357365272105557	2.1713220859317455e-05	
1.386446679444272	0.007435321600512311	0.007437069239691488	2.177648231167348e-05	
1.4079296931759626	0.007518360030552233	0.007520787783197497	2.1843154440952107e-05	
1.4297455865530366	0.007605659704120427	0.007608787954352455	2.1913480372734183e-05	
1.451899517550985	0.007697510669437721	0.007701360281903652	2.1987725784313635e-05	
1.4743967240682132	0.007794229086434819	0.007798821389504151	2.206618151052829e-05	
1.4972425251644468	0.007896160207267607	0.007901516968853009	2.2149166510630195e-05	
1.5204423223183279	0.008003681770824472	0.008009825165038547	2.2237031255184446e-05	
1.5440016007044985	0.00811720787916419	0.008124160441588734	2.2330161602347753e-05	
1.5679259304904682	0.008237193436711258	0.008244978005507764	2.242898324570859e-05	
1.5922209681535842	0.00836413924870089	0.008372778888099194	2.253396683313295e-05	
1.6168924578184014	0.008498597894477392	0.008508115796301625	2.2645633873911067e-05	
1.6419462326147771	0.008641180514654628	0.008651599872427513	2.276456357671644e-05	
1.667388216057011	0.008792564679921833	0.008803908528660438	2.2891400789333377e-05	
1.6932244234443516	0.008953503544794059	0.008965794557776057	2.3026865247717715e-05	
1.7194609632832076	0.009124836533620511	0.009138096765037636	2.317176238572531e-05	
1.7461040387313935	0.009307501860930205	0.009321752420287262	2.332699601375086e-05	
1.7731599490647525	0.009502551256616804	0.009517811896758856	2.3493583241795097e-05	
1.8006350911665105	0.009711167352294157	0.009727455947752707	2.3672672110365565e-05	
1.828535961039703	0.009934684293243238	0.009952016178781586	2.3865562500750347e-05	
1.8568691553430368	0.010174612277010128	0.010192999407272321	2.4073731033495163e-05	
1.885641372950552	0.010432666893049362	0.010452116772336366	2.429886083750733e-05	
1.9148594165354507	0.010710804358373677	0.01073131867377405	2.454287729301811e-05	
1.9445301941784663	0.01101126402552807	0.0110328368955459	2.4807991133685898e-05	
1.974660721001155	0.011336619898646346	0.011359235621223516	2.5096750651612746e-05	
2.0052581208244957	0.011689843352576581	0.011713473498465634	2.541210521080668e-05	
2.036329627853186	0.01207437983556667	0.01209897948196568	2.5757482863097872e-05	
2.067882588386045	0.012494243078490777	0.012519745909198682	2.6136885614337607e-05	
2.0999244625529108	0.01295413126514537	0.01298044317145545	2.6555006846046986e-05	
2.132462826078452	0.013459570764168679	0.013486561458286113	2.701737660306689e-05	
2.1655053720733157	0.014017094383234806	0.014044586375663078	2.753054194653863e-05	
2.199059912853022	0.01463446261140224	0.014662216699845881	2.81022913480765e-05	
2.2331343817850464	0.015320937736450909	0.015348633908888885	2.8741934084724e-05	
2.267736835164523	0.016087621476553262	0.016114833871400017	2.9460647505182094e-05	
2.302875454119006	0.01694786550384721	0.01697402988088734	3.027190614004522e-05	
2.3385585465427567	0.01791775800621537	0.0179421302880206	3.119200522904179e-05	
2.3747945490609914	0.019016671911604395	0.019038277297141606	3.2240683584260835e-05	
2.411592029024571	0.020267818294491997	0.02028539346035884	3.3441828774175915e-05	
2.4489596865355954	0.021698654295842508	0.02171059299723829	3.4824194574798396e-05	
2.4869063565043885	0.02334079306620182	0.023345123694309623	3.642194202135907e-05	
2.5254410107383527	0.025228646615432605	0.02522310985388993	3.827456303006593e-05	
2.564572760063192	0.0273952140688017	0.027377587099683354	4.042523355616286e-05	
2.604310856476998	0.029861959535306532	0.02983090376721679	4.291567199527453e-05	
2.6446646953377266	0.03261758807070385	0.03257442789578349	4.577395109864462e-05	
2.6856438175845567	0.035579197637971204	0.03553084058756225	4.8989671710294464e-05	
2.727257911993673	0.03853506560646704	0.03849677526467323	5.247040209654496e-05	
2.769516817469004	0.04109526684059574	0.041088151575919524	5.597957692678418e-05	
2.812430525368455	0.04272797271769445	0.04276392462526764	5.907544998451126e-05	
2.8560091818661824	0.042963205670601384	0.04302415112643139	6.110410781722274e-05	
2.9002630903514777	0.04167569327967353	0.04171895401848348	6.134557109054297e-05	
2.945202713864811	0.039171058633701454	0.03916857798412982	5.939245802336453e-05	
2.9908386775716385	0.035984158760001946	0.03594465064661866	5.552475391345382e-05	
3.0371817712745264	0.032614448087501836	0.0325642325628647	5.058879384262651e-05	
3.0842429519642045	0.029391713879038165	0.029350660307917498	4.546867380526212e-05	
3.1320333464101533	0.026475642534881955	0.02645127474003798	4.0730708294388545e-05	
3.180564253791325	0.023912190859039395	0.02390409209255236	3.6611420515986194e-05	
3.2298471483676323	0.021688506698900815	0.021693177513395362	3.314474386748794e-05	
3.2798936821928324	0.01976801912079391	0.019781534052834674	3.0273122252220774e-05	
3.3307156878694446	0.018108489083498682	0.01812750447403944	2.7910224651831587e-05	
3.3823251813463506	0.016669901035344034	0.016691867565884817	2.5969274313962558e-05	
3.43473436475976	0.015417242296182845	0.015440323196055298	2.4373467237283486e-05	
3.487955629318178	0.01432098273965856	0.014343899269034344	2.305841016004631e-05	
3.542001558232087	0.013356638872922814	0.013378523743300582	2.1971440191879177e-05	
3.5968849296890193	0.012504052653552465	0.012524333119358548	2.106996385684087e-05	
3.6526187198747286	0.011746651018450299	0.011764962112106446	2.0319676187940066e-05	
3.7092161060411786	0.011070785086451663	0.011086907404531745	1.9692964563891782e-05	
3.7666904696220658	0.010465175148875318	0.01047899099909778	1.9167574338934547e-05	
3.8250553993966134	0.009920458059374396	0.009931920806792234	1.8725527637844838e-05	
3.884324694702404	0.009428823443963215	0.009437936166776142	1.8352259751434547e-05	
3.9445123686979775	0.008983723175487181	0.008990523830908845	1.803593353914159e-05	
4.005632651675993	0.00857963977541511	0.008584190904591458	1.7766896194227057e-05	
4.067699994427721	0.00821190161694516	0.008214283215153063	1.75372487049942e-05	
4.130729071659682	0.007876535091615303	0.00787683968950027	1.7340504157540565e-05	
4.194734785463209	0.007570145928917986	0.007568475221636181	1.717131600115511e-05	
4.259732268837781	0.007289823537015398	0.007286286099149915	1.702526143754154e-05	
4.325736889268946	0.007033063575741139	0.007027773338554046	1.6898668302005044e-05	
4.392764252361694	0.0067977050284278384	0.00679078029186845	1.6788476321805196e-05	
4.460830205530115	0.006581878860736052	0.006573441679078772	1.6692125604594934e-05	
4.5299508417442365	0.006383965991849373	0.0063741418180637355	1.6607466746845165e-05	
4.600142503334918	0.006202562797349324	0.006191480303575957	1.6532688150597504e-05	
4.671421785857698	0.006036452746789051	0.006024243760881906	1.6466257075156472e-05	
4.743805542016518	0.005884583078277075	0.005871382592200612	1.640687168309878e-05	
4.817310885648243	0.005746045647244134	0.0057319918641891825	1.6353421914948956e-05	
4.891955195768907	0.005620061272388114	0.005605295667171511	1.6304957478753213e-05	
4.967756120682691	0.005505967050442351	0.005490634423032735	1.6260661596477276e-05	
5.044731582154526	0.005403206232104898	0.005387454737620309	1.6219829430801888e-05	
5.122899779647386	0.005311320351446364	0.005295301492139637	1.618185033988616e-05	
5.202279194625215	0.005229943386208353	0.005213811952081658	1.6146193287620834e-05	
5.282888594922542	0.005158797801455593	0.005142711746400801	1.6112394882770204e-05	
5.364747039181794	0.005097692398278881	0.0050818126381079074	1.608004964171949e-05	
5.447873881359371	0.005046521956594816	0.005031012074005759	1.6048802172810605e-05	
5.532288775301544	0.005005268730499954	0.004990294569843053	1.6018341072557257e-05	
5.618011679391243	0.004974005930405663	0.00495973506190146	1.5988394411748006e-05	
5.705062861266868	0.004952903413328312	0.0049395044418764555	1.5958726778289035e-05	
5.793462902614208	0.004942235907474134	0.004929877594959736	1.5929137943557262e-05	
5.883232704032601	0.004942394227732782	0.004931244389183563	1.589946333786511e-05	
5.974393489976511	0.004953900105725341	0.004944124227921351	1.5869576673911287e-05	
6.06696681377367	0.004977425476506466	0.004969184991434945	1.5839395264391498e-05	
6.160974562720967	0.005013817354605844	0.0050072674776707946	1.5808888870965342e-05	
6.25643896325932	0.005064129824008058	0.005059416835521842	1.577809334227355e-05	
6.353382586228693	0.005129665201443958	0.005126923005839741	1.5747130919719185e-05	
6.451828352204593	0.005212027169433567	0.00521137290431466	1.5716240022337004e-05	
6.551799536917215	0.005313189700165262	0.005314718078733237	1.568581874690582e-05	
6.653319776754563	0.005435587025660728	0.005439362969700512	1.5656488526376196e-05	
6.756413074350862	0.005582231927000765	0.00558828086713728	1.5629187859587236e-05	
6.861103804261538	0.0057568724556142275	0.0057651674188309325	1.5605311558062315e-05	
6.9674167187261515	0.0059642011779363095	0.005974645421808605	1.5586919899577115e-05	
7.075376953520617	0.006210136515599504	0.006222539977549071	1.5577056727656257e-05	
7.1850100339000935	0.006502203009782444	0.006516250215456337	1.5580239803787552e-05	
7.2963418806339915	0.006850046070255494	0.006865252483302491	1.5603227257327045e-05	
7.40939881613446	0.007266124652774247	0.007281778154033989	1.5656231857743634e-05	
7.5242075706798515	0.00776662383676558	0.00778170939802715	1.575486754143693e-05	
7.640795288734611	0.008372592101928592	0.008385704565027957	1.5923294237549534e-05	
7.759189535367103	0.009111158845227963	0.009120431480332617	1.619929789512055e-05	
7.879418302766868	0.010016213609273057	0.010019355815214206	1.6642368788897892e-05	
8.001510016862884	0.01112656762760469	0.011121274953211743	1.734595567361218e-05	
8.125493544044346	0.012476061722380577	0.012461423441097632	1.8453946968451524e-05	
8.251398197985628	0.014062365812389222	0.014042271274033473	2.017595658293789e-05	
8.379253746576957	0.015772602090359994	0.01576047631522485	2.277824923959132e-05	
8.509090418962503	0.017271216392679953	0.01728527046302703	2.6478419535922993e-05	
8.640938912687513	0.018003268138857182	0.01803299702119918	3.1061733183204795e-05	
8.774830400956196	0.017554264842602703	0.017550172930706032	3.511727333374798e-05	
8.910796540002062	0.016065689998674762	0.016029597483200406	3.640987328012628e-05	
9.048869476572474	0.01411405833154333	0.01409495081439269	3.4762083421124064e-05	
9.189081855529167	0.012220347723216845	0.012230183945191878	3.2009491748184095e-05	
9.331466827566528	0.010604418807657827	0.010629484068799946	2.9409838108150937e-05	
9.476058057049498	0.009289918496270293	0.009317212679876452	2.730021660857807e-05	
9.622889729972897	0.008234362158403058	0.0082569328246556	2.565466676052748e-05	
9.771996562044086	0.007385920580883647	0.007401064044634508	2.4372388672835527e-05	
9.923413806890872	0.00669997330384333	0.006707225930943415	2.3360301783336686e-05	
10.0771772643966	0.0061416796488975795	0.006141628848223514	2.2547328005716195e-05	
10.233323289164382	0.005684712830798098	0.0056783950509072	2.1881846863246297e-05	
10.391888799112495	0.005309368134253628	0.005297982373236293	2.1326649295473756e-05	
10.552911284202958	0.005000912239397668	0.004985688612353688	2.08546606038114e-05	
10.716428815305356	0.004748322578717646	0.004730463922392696	2.0445831344370208e-05	
10.882480053198018	0.00454337206968363	0.004524028511357913	2.0084972262964267e-05	
11.051104257708666	0.004379980831793293	0.004360237986366957	1.9760252965644295e-05	
11.222341296996655	0.004253766329442241	0.004234637776896618	1.9462143739249762e-05	
11.39623165697915	0.004161741362674818	0.004144160802837931	1.918264418601473e-05	
11.572816450903245	0.00410212585108966	0.00408693651674697	1.891468925778349e-05	
11.752137429066462	0.004074251791845142	0.004062191593799208	1.865165261869887e-05	
11.93423698868786	0.004078551737594391	0.00407023280108888	1.838688217355946e-05	
12.119158183932093	0.004116630695470181	0.0041125116820905135	1.8113204950845948e-05	
12.306944736088793	0.004191430376877085	0.0041917793773684426	1.7822327608023788e-05	
12.497641043909683	0.00430750340170869	0.004312348324058825	1.750403027464882e-05	
12.691292194105861	0.004471421511337145	0.0044804840514312905	1.71449953956168e-05	
12.887943972007742	0.004692338240956113	0.004704947677192068	1.672701114653481e-05	
13.08764287239018	0.004982687664361533	0.0049976749021324735	1.6224110642288265e-05	
13.290436110465315	0.005358851960770013	0.005374441212128618	1.5597920736855214e-05	
13.496371633045765	0.005841159961147956	0.005854927881966153	1.4790150236161674e-05	
13.705498129880782	0.006451231586018673	0.006460338607448261	1.3711398426961845e-05	
13.917865045168076	0.007201282636892322	0.007203427151977116	1.2230358565273074e-05	
14.133522589243995	0.008063779336359081	0.008059286634859308	1.0200519111083325e-05	
14.35252175045488	0.00891021722703414	0.00890332780444122	7.766154744714121e-06	
14.574914307212275	0.00946003034454182	0.00945308350842421	6.958228075181874e-06	
14.800752840235097	0.009397570453524073	0.00938878034691006	1.0704496655335998e-05	
15.030090744981337	0.008689391648742186	0.008690562704322759	1.563359317799818e-05	
15.262982244272472	0.007661622704064845	0.007678230998329588	1.88021933453579e-05	
15.499482401113475	0.006649329577848658	0.0066683415824201255	2.0285715557780688e-05	
15.739647131711472	0.005794473491933205	0.005804920039862502	2.087588623342552e-05	
15.98353321869612	0.005114772273298599	0.005113666771525995	2.1064618426547456e-05	
16.23119832454485	0.004586812201515751	0.004575792584844867	2.1078477949194454e-05	
16.482701005216104	0.004181415529666421	0.004163798100012076	2.1016283074558795e-05	
16.738100723993853	0.003873938166382667	0.0038533133829844186	2.0921342424710032e-05	
16.997457865546615	0.0036459341392496084	0.0036256064876752144	2.0812539031369307e-05	
17.26083375020432	0.0034844937112161276	0.0034672641022343987	2.069743461589665e-05	
17.528290648456405	0.003381258811289045	0.0033693209121218033	2.0577866514950094e-05	
17.799891795674554	0.003331665700652978	0.0033265243347891846	2.0452280980375028e-05	
18.075701407063548	0.0033345258849243014	0.003336900889964744	2.031649197444727e-05	
18.35578469284383	0.0033919396257107593	0.0034016384817843084	2.016349170208059e-05	
18.64020787366921	0.003509494729913863	0.0035252464585751033	1.9982436511040095e-05	
18.929038196283646	0.0036966051160120684	0.0037158660733772465	1.975663490098903e-05	
19.222343949420477	0.003966487500064281	0.003985292596583374	1.9460246994756594e-05	
19.52019447994806	0.004334145746862829	0.004347271094537745	1.9054113068599664e-05	
19.822660209265607	0.004807650705293353	0.004809814082235652	1.8486047905848212e-05	
20.12981264995304	0.0053620099836566145	0.005351339746373885	1.7723538434669077e-05	
20.441724422678867	0.005885912542444029	0.005869004519752112	1.6913260329176777e-05	
20.75846927337004	0.006148785374855294	0.006139651270357565	1.670290625680044e-05	
21.08012209064783	0.0059467385006308346	0.0059554526130440565	1.773482767461525e-05	
21.406758923533914	0.005366307943762093	0.0053855160308762424	1.921353017047281e-05	
21.738456999430788	0.004686314648652798	0.0046975003917750415	2.0245845317993233e-05	
22.075294742380795	0.004087254603792746	0.0040825077334737175	2.0828257924931045e-05	
22.417351791608088	0.003618031551815411	0.003601104503123312	2.1159970288524205e-05	
22.764709020347887	0.0032713501782864456	0.003249992052520368	2.1366421603981458e-05	
23.1174485549675	0.0030276936869299137	0.0030091975922380125	2.1509491175215975e-05	
23.47565379438362	0.002870011803595398	0.0028596180512322706	2.161845988447511e-05	
23.839409429780538	0.0027871024963552443	0.002787520887056225	2.1706307690194407e-05	
24.20880146463373	0.0027738426480438524	0.0027850889443801364	2.1776568861547456e-05	
24.583917235044	0.002830893547316617	0.0028501879646898255	2.1825235269484977e-05	
24.964845430386426	0.0029643406259677128	0.0029860866535059926	2.1839339637378797e-05	
25.351676114279368	0.0031843095940504917	0.0032005030863413914	2.1792371425464974e-05	
25.744500745878433	0.003498846569577741	0.0035010295385130407	2.1637929439622986e-05	
26.143412201500308	0.0038931066192026235	0.0038781778136162117	2.1316161378164227e-05	
26.548504796581717	0.004280522401064651	0.00426041117718606	2.0836421753818435e-05	
26.959874307978602	0.00446423917607472	0.004462861417091113	2.049185920721801e-05	
27.377617996610834	0.00427678571349674	0.004296444045910535	2.0693467615448994e-05	
27.801834630457815	0.003821710184761858	0.003834491650623221	2.1264458518060175e-05	
28.232624507910387	0.003332794154063618	0.0033237395017869727	2.1854687424459937e-05	
28.670089481484574	0.002933842507581823	0.0029120879855722426	2.2368396164219326e-05	
29.114332981902788	0.0026483665788704968	0.002629014680883599	2.2813203889321987e-05	
29.565460042548164	0.0024662283173012257	0.0024595777041653047	2.3208767531755375e-05	
30.0235773242978	0.0023744098656262778	0.002383513630409076	2.3567560611320756e-05	
30.488793140740842	0.002365803612415355	0.002386871311405556	2.389045850649845e-05	
30.961217483787163	0.0024406526564893505	0.0024642349106786857	2.4161782888834044e-05	
31.440962049673153	0.002604732854506817	0.0026179735047550325	2.4338511604073755e-05	
31.928140265370157	0.002860596495696343	0.002852974312799363	2.4333521948117508e-05	
32.42286731540228	0.0031783309948581464	0.003154660981517516	2.4023854503506257e-05	
32.925260169079685	0.003436894181059315	0.0034274400660824346	2.3419164656064256e-05	
33.435437608153904	0.003436061996133567	0.0034567132356489124	2.2994093247925783e-05	
33.95352025490161	0.003139790591994234	0.0031509885933154636	2.326874095763772e-05	
34.479630600643624	0.002747558059409777	0.002729942682431569	2.4062850588264883e-05	
35.01389303470575	0.0024182987777936473	0.0023948467558333702	2.4993778399454058e-05	
35.556433873828425	0.0021953929672789358	0.0021884783883459142	2.5884096527226785e-05	
36.107381392031996	0.002075735461588715	0.002090593904107382	2.6685562915503845e-05	
36.666865850944866	0.0020510237724542125	0.00207809927273801	2.737283850245923e-05	
37.23501953060145	0.002119198641074779	0.002140289401091786	2.7888264382342897e-05	
37.81197676071744	0.0022822843005026097	0.0022795075431096133	2.8100247133554627e-05	
38.397873952449665	0.002527018140473701	0.002500684704780615	2.7787307899305265e-05	
38.99284963064802	0.0027704949763032757	0.0027590086606809135	2.6862220342120714e-05	
39.59704446660722	0.0028260060005464147	0.002851425877370196	2.6128012535472217e-05	
40.21060131132589	0.0026064764690292394	0.002606136463746606	2.6871407421978798e-05	
40.83366522928125	0.0022832305713352107	0.0022545062049130963	2.8735517909754656e-05	
41.46638353272696	0.002019417712367472	0.002008300756692067	3.072080322937225e-05	
42.108905816522395	0.0018609418860465199	0.0018811332020194057	3.242212574066251e-05	
42.76138399350171	0.0018072905241415748	0.0018409340177390622	3.372061571240697e-05	
43.42397233039088	0.0018544807867922426	0.0018714517656887844	3.4458762381648494e-05	
44.096827484281306	0.0020003308517059287	0.0019806020500743584	3.4313633209261976e-05	
44.78010853966855	0.0022175144777713328	0.0021883341998315334	3.297510712792302e-05	
45.47397704606499	0.0023852545728476914	0.002409302590179626	3.1538846616379936e-05	
46.17859705619533	0.002320676306840307	0.0023219626019702244	3.353984402116389e-05	
46.894135164783904	0.00206372953560157	0.0020261832911971614	3.8733032271856774e-05	
47.62076054794297	0.0018126993683315682	0.0018153554459069937	4.3704104022022374e-05	
48.35864500317141	0.001659451534197488	0.0017032760107813076	4.723691529134971e-05	
49.10796298997312	0.0016158857957947247	0.0016539598461183067	4.90128920330231e-05	
49.86889167110482	0.001679126319292683	0.0016645723872218906	4.838320425722342e-05	
50.641610954463076	0.0018381908331727916	0.0017967044180878747	4.4989285983338694e-05	
51.42630353562007	0.0020222258122021748	0.002067235122049947	4.544495835333968e-05	
52.22315494101898	0.002049192122822938	0.0019940333337412847	6.646538832270266e-05	
53.03235357183818	0.001855501799438579	0.0018124390814103252	9.879204097397442e-05	
53.854090748535334	0.0016268833194573356	0.0017080202183046504	0.00012890663483375368	
54.688560756081706	0.0014887749073209157	0.0016472235012963449	0.00015848086823838444	
55.53596088989733	0.0014640411012470044	0.0016068570918213692	0.00019228336666361032	
56.39649150249797	0.0015493746943438648	0.0015767186446958889	0.00023314436386269493	
57.27035605086487	0.0017133359904020617	0.0015520924772801264	0.00027571659202666376	
58.15776114454846	0.001819699819295081	0.0015306008678648729	0.00029238116096525765	
59.05891659451753	0.001708566678068628	0.0015109514248747209	0.0002550728991492614	
59.974035462765215	0.001498428551638142	0.0014924000094797536	0.00019405309705254267	
60.90333411268367	0.0013594341081894555	0.0014745000655125326	0.000147371994075764	
61.847032260219336	0.0013360337202879533	0.00145697635221264	0.00013018110083571165	
62.80535302582078	0.001425050036451943	0.0014396570453105682	0.00014837599845757887	
63.778522987191536	0.0015744625799826502	0.001422435145036212	0.0001902661511658819	
64.76677223286032	0.0016103951449079514	0.0014052454878028771	0.0002165468917027145	
65.77033441658139	0.0014510813825914198	0.0013880504974717006	0.00019832176080537186	
66.78944681257751	0.0012837232107721273	0.001370831051767668	0.00016161942721618574	
67.82435037163955	0.0012224428252424202	0.0013535804597221521	0.00013126982186109526	
68.87528977809474	0.001280026012820385	0.0013363003960624202	0.00012002280708210882	
69.94251350765792	0.0014136449505466559	0.0013189981036301453	0.00013785863315204786	
71.02627388617911	0.0014551128986053613	0.0013016844391679076	0.0001641539589690288	
72.12682714930152	0.001310013247814119	0.001284372493044633	0.00016181286394636088	
73.24443350304374	0.0011658951546743967	0.0012670766074663793	0.00014056449544110655	
74.37935718532088	0.0011340511648239857	0.001249811676185438	0.0001190469138550752	
75.53186652841877	0.0012180778488145678	0.001232592646013806	0.00010816811893279703	
76.7022340224364	0.0013283502695413056	0.0012154341647853948	0.00011879671221328931	
77.89073637971123	0.0012723555124113804	0.0011983503366353712	0.00013261963037852962	
79.09765460024283	0.0011190168001286485	0.0011813545564939418	0.000127477035240611	
80.32327403813038	0.0010510374196148527	0.0011644594033275192	0.00011345893937371183	
81.5678844690394	0.001105754756707191	0.0011476765770367452	9.985539047506134e-05	
82.83178015871405	0.001213612168693523	0.0011310168677666375	9.70414228534987e-05	
84.11525993255103	0.001177879179969099	0.001114490149175149	0.00010668666099228802	
85.41862724625115	0.001037194717580226	0.0010981053892588164	0.00010807772271536534	
86.74219025756646	0.0009822659743697808	0.001081870673861894	0.00010058091642506365	
88.08626189915832	0.00104862055818681	0.001065793239144487	8.954161860019157e-05	
89.45115995258467	0.0011321434972517176	0.0010498795101582044	8.374848003730598e-05	
90.83720712343391	0.0010496528915063094	0.0010341351433460753	8.973747180206303e-05	
92.24473111762269	0.0009363224050867159	0.0010185650712988892	9.196385979041755e-05	
93.67406471887617	0.0009390065709611144	0.0010031735484997257	8.669385849761538e-05	
95.1255458674087	0.0010317871315676248	0.000987964197099554	7.594344213272469e-05	
96.59951773982377	0.0010225091384616746	0.0009729400520100566	7.287726695849113e-05	
98.09632883025184	0.0009027723927202314	0.000958103604789894	7.91656889357132e-05	
99.61633303274554	0.0008727797868726579	0.0009434568459497606	7.970965368647144e-05	
101.15988972495167	0.0009520304506700424	0.0009290013054179748	7.095434497521797e-05	
102.72736385307937	0.0009654897027145147	0.0009147380909993154	6.193204960777611e-05	
104.31912601818526	0.0008544131410045537	0.0009006679247304086	6.811121513950755e-05	
105.93555256379533	0.0008254697027121072	0.0008867911770894844	7.174193766827183e-05	
107.57702566488457	0.0009019071154342967	0.0008731078990599998	6.385795297639132e-05	
109.24393341823551	0.0008943247032283278	0.0008596178520791754	5.3637266993667946e-05	
110.93666993419627	0.0007928679424230345	0.0008463205359257936	6.084889048406272e-05	
112.65563542986153	0.0007951929181687307	0.0008332152146186243	6.456419893234328e-05	
114.40123632369622	0.0008668446161519914	0.0008203009404086266	5.384957634292247e-05	
116.17388533162597	0.0008056136162137305	0.0008075765759558845	4.79007079379205e-05	
117.9740015646163	0.0007387774504658365	0.0007950408147868592	5.713008673040944e-05	
119.802010627764	0.0007909879679862625	0.0007826922001297129	5.628812632691024e-05	
121.65834472092367	0.0008047332748452981	0.0007705291422257077	4.202645400603094e-05	
123.54344274089367	0.000715131855451945	0.0007585499342134597	4.752697598544697e-05	
125.45775038518534	0.0007267440899562525	0.0007467527666806058	5.3726285282008297e-05	
127.40172025740017	0.0007766908248408046	0.000735135740974261	4.16449695060366e-05	
129.3758119742398	0.0006974208491134188	0.0007236968813580663	3.955187477607138e-05	
131.3804922741741	0.0006825196415590006	0.0007124341460995505	4.911117279888434e-05	
133.41623512779302	0.0007391713054570199	0.0007013454375672767	4.0741744816209964e-05	
135.48352184986857	0.0006728353433466175	0.0006904286114128469	3.417905710109649e-05	
137.58284121315285	0.0006508958739423795	0.000679681484908455	4.484403135703976e-05	
139.71468956393986	0.0007042209719734612	0.0006691018445062229	3.770660766059998e-05	
141.879570939417	0.0006396137043907627	0.0006586874526813901	3.093206012747742e-05	
144.07799718683648	0.0006283170770319397	0.0006484360541171394	4.170128507662512e-05	
146.31048808453184	0.0006708380731423225	0.0006383453812849536	3.252719240944718e-05	
148.57757146481032	0.0006017224597689429	0.0006284131594705017	2.9819038058570405e-05	
150.87978333874923	0.0006161681803766115	0.0006186371112914869	3.9020563986052544e-05	
153.2176680229263	0.0006292122381256416	0.0006090149607503607	2.5761470282372648e-05	
155.5917782681133	0.0005693169215502786	0.0005995444368616863	3.1108985213599594e-05	
158.00267538996428	0.0006112740824150444	0.0005902232768907801	3.428864340504839e-05	
160.45092940172842	0.0005744137157412773	0.000581049229237476	2.1681945551039323e-05	
162.9371191490193	0.0005580106885158019	0.0005720200559961898	3.3108513536379344e-05	
165.46183244667284	0.0005868021499425799	0.0005631335352209359	2.4421578037546968e-05	
168.02566621772516	0.0005293144930930873	0.0005543874629217012	2.536315065867481e-05	
170.6292266345446	0.0005657440141639286	0.0005457796548164097	3.0014486113048927e-05	
173.27312926215015	0.0005267036130851373	0.0005373079478606908	1.841190565013613e-05	
175.9579992037507	0.0005276922097834304	0.0005289702015759031	2.9626088663402724e-05	
178.68447124853947	0.0005302387051832703	0.0005207642991940943	1.7675572306450968e-05	
181.45319002177868	0.0004971469349128842	0.0005126881486370416	2.5646474998442043e-05	
184.2648101372089	0.0005252022971534799	0.0005047396833450853	2.0738240870173684e-05	
187.11999635182175	0.00047767681559441754	0.0004969168629700682	2.103331759008272e-05	
190.019423723029	0.000510671953122205	0.0004892176739455523	2.2878396927179727e-05	
192.9637777682679	0.0004643710251996106	0.00048164012994628917	1.726996286481853e-05	
195.95375462707955	0.000492635479965373	0.0004741822722479199	2.329201424616927e-05	
198.99006122569847	0.00045257045230675185	0.00046684216999686503	1.476780637343553e-05	
202.0734154441926	0.00047561598401495197	0.0004596179203996065	2.2638134234322916e-05	
205.20454628619316	0.000439909747856732	0.00045250764883960666	1.3348513098267064e-05	
208.38419405125447	0.0004610937856869604	0.00044550950892949736	2.144475298177225e-05	
211.6131105098844	0.00042602519138816754	0.00043862168250544353	1.2819556096246275e-05	
214.892059081287	0.0004484865741122379	0.00043184237956994204	1.9759988009239287e-05	
218.22181501385919	0.0004121035551487724	0.00042516983818881434	1.3269580004799154e-05	
221.60316556848443	0.0004354312564542895	0.00041860232434757036	1.7194386494158968e-05	
225.03691020466627	0.00040076340109402664	0.0004121381317718588	1.4751036189413675e-05	
228.5238607695462	0.00041810709385564756	0.00040577558171634484	1.3301712175438131e-05	
232.06484168985054	0.0003952175440737901	0.0003995130227258465	1.6674470588324056e-05	
235.66069016681035	0.00039490469958517816	0.0003933488303723054	8.955290897888873e-06	
239.3122563741041	0.00039523609947471556	0.00038728140697075593	1.739258379172784e-05	
243.0204036588648	0.0003725997353217392	0.0003813091812772162	8.854569668522534e-06	
246.78600874580337	0.00038955086959159205	0.00037543060817109676	1.4315287551667496e-05	
250.60996194449422	0.0003637277452378734	0.00036964416832450394	1.3305475817748253e-05	
254.4931673598731	0.0003659115967871556	0.00036394836786056266	7.70496451732078e-06	
258.43654310599635	0.0003681499742631105	0.000358341738002671	1.5182790005579776e-05	
262.4410215231124	0.00034464976723443087	0.00035282283471647176	9.243271785884315e-06	
266.507549398097	0.0003549016113567738	0.0003473902383459971	9.212576773141073e-06	
270.63708818830384	0.0003481361825731517	0.0003420425532455013	1.3972825213281307e-05	
274.8306142488838	0.00032956930840886034	0.00033677840740814073	7.592182300463814e-06	
279.08911906362675	0.00033854934177295965	0.0003315964520926652	8.499585733196828e-06	
283.4136094793798	0.00033401187574105655	0.00032649536144911716	1.298469081438338e-05	
287.80510794409827	0.0003154835225044325	0.00032147383214441974	8.210647942431984e-06	
292.26465274858515	0.0003180409562356333	0.0003165305829886546	5.683797095262733e-06	
296.7932982719762	0.0003222487464755162	0.00031166435456272593	1.1297076998939927e-05	
301.3921152310292	0.00030711519487050526	0.00030687390884803246	1.0488383371917284e-05	
306.0621909332746	0.00029704419066634594	0.00030215802885870147	5.158577771100894e-06	
310.80462953409153	0.0003014407652964468	0.00029751551827684363	6.102307194934649e-06	
315.6205522977641	0.00030254040846229525	0.00029294520109127966	1.0276291698547832e-05	
320.5110978625849	0.00029081568862051514	0.0002884459212400572	9.862657053087597e-06	
325.47742251006514	0.0002797729000865205	0.00028401654225712386	6.062679949147496e-06	
330.52070043831674	0.00027795267252939105	0.00027965594692337794	3.362976352742004e-06	
335.6421240396705	0.0002808273897286182	0.00027536303692235193	6.377989562169541e-06	
340.8429041825955	0.00027971026185718005	0.0002711367325007119	8.95804106500711e-06	
346.1242704979875	0.0002721444467338721	0.0002669759721337339	9.141368154163387e-06	
351.4874716698928	0.0002627196739327683	0.0002628797121958763	7.457705445755298e-06	
356.9337757307372	0.00025571294256329657	0.0002588469266365697	4.979689973791438e-06	
362.46447036112943	0.000252045973454374	0.00025487660666127765	2.8354752433419395e-06	
368.08086319431027	0.0002505640370062399	0.00025096776041790757	2.727598319738407e-06	
373.7842821253185	0.00024966089866841547	0.00024711941268859675	4.138652633727772e-06	
379.57607562494815	0.00024821003203756234	0.00024333060458689543	5.440343511773264e-06	
385.45761305857025	0.00024582674747509217	0.0002396003932603603	6.298957627771379e-06	
391.43028500989345	0.00024266397815623817	0.00023592785159853725	6.750275977939661e-06	
397.49550360974456	0.00023906993058161048	0.00023231206794633287	6.909173314150098e-06	
403.6547028699399	0.00023535100775104846	0.00022875214582271936	6.884753927970945e-06	
409.9093390223323	0.0002316822249327606	0.00022524720364476268	6.748051080599735e-06	
416.26089086311043	0.00022809943401339014	0.0002217963744569001	6.522506212065472e-06	
422.71086010243414	0.00022451220921251627	0.00021839880566543022	6.18446375737068e-06	
429.2607717194863	0.00022072216505809975	0.00021505365877814634	5.6698404592227805e-06	
435.91217432302693	0.0002164777936596377	0.00021176010914905597	4.890661835405066e-06	
442.6666405175339	0.00021162045524015683	0.00020851734572810394	3.7705890798310975e-06	
449.52576727501685	0.00020632876238936015	0.00020532457081583853	2.32257976346139e-06	
456.4911763125926	0.0002013174629902366	0.00020218099982293776	1.115781319862233e-06	
463.56451447591087	0.0001977045818599256	0.00019908586103451078	2.2552908878352083e-06	
470.74745412852144	0.0001963109843947566	0.00019603839537910632	4.054341137007988e-06	
478.04169354727435	0.00019642341762407924	0.00019303785620233566	5.256465562812287e-06	
485.4489573238469	0.0001950688892082053	0.00019008350904502677	5.086771873518113e-06	
492.97099677249224	0.00018981277239946912	0.0001871746314258243	3.1639864950094177e-06	
500.60959034410683	0.00018359903321126574	0.00018431051262815892	7.535135512188944e-07	
508.36654404671106	0.0001817169951831281	0.00018149045349148457	3.3681014545846814e-06	
516.2436918724502	0.00018281638767775682	0.00017871376620671122	4.821232446943249e-06	
524.242896231207	0.00017881031940738726	0.000175979774115742	3.164545699627285e-06	
532.3660483909357	0.00017252499784691668	0.00017328781151502843	9.656716174293479e-07	
540.6150689248177	0.00017294014908522152	0.00017063722346306526	4.079676320284703e-06	
548.9919081653474	0.00017147603612600924	0.0001680273655917333	3.532537351148105e-06	
557.4985466654523	0.00016485578020454547	0.00016545760392141422	8.113656234117086e-07	
566.1369956667598	0.00016593217761334765	0.00016292731467979312	4.0501489048141155e-06	
574.909297575119	0.00016210479104942143	0.00016043588412426689	2.144723946540561e-06	
583.8175264434902	0.00015851344511843172	0.00015798270836788017	2.6763258499104797e-06	
592.8637884623186	0.00015882187822502852	0.0001555671932087143	3.2898317549976816e-06	
602.0502224575035	0.0001529592367512411	0.00015318875396264482	1.5813510235683836e-06	
611.379000396087	0.00015427950466759648	0.00015084681529939822	3.435009032687136e-06	
620.8523278997751	0.00014834783461248924	0.00014854081108183484	1.40608787451137e-06	
630.4724447664181	0.00014935403339593923	0.00014627018420837682	3.0971008161076803e-06	
640.2416254995708	0.00014445817524611672	0.0001440343864585219	2.10541996658979e-06	
650.1621798462554	0.00014359137345119614	0.0001418328783413646	2.037994244127305e-06	
660.2364533430635	0.00014191412378684862	0.0001396651289470591	3.0945308583988438e-06	
670.4668278707137	0.00013744329943430816	0.00013753061580115878	2.07011894908941e-07	
680.8557222172046	0.0001380840669162104	0.00013542882472176605	2.684288853461088e-06	
691.4055926496942	0.00013513108458489804	0.000133359249679428	2.721509155525827e-06	
702.1189334952396	0.00013126050226921384	0.00013132139265971743	5.127437516556451e-07	
712.9982777305363	0.00013091041017912524	0.00012931476352843828	1.8102807886112012e-06	
724.0461975807946	0.00013009579490840044	0.0001273388798993924	2.841231947329111e-06	
735.2653051278958	0.00012689014530632708	0.0001253932670046579	2.3828206978851133e-06	
746.6582529279726	0.00012367741264319038	0.0001234774575673144	1.1544238085417086e-06	
758.2277346385576	0.0001217854669338703	0.000121590991676563	2.1181407161853645e-07	
769.9764856554507	0.00012068781099338203	0.00011973341666518994	1.1802413462735825e-06	
781.9072837594538	0.00011959539122914284	0.00011790428698931956	1.8116293701633452e-06	
794.0229497731273	0.00011820082968612011	0.00011610316411040186	2.1263139402763636e-06	
806.3263482277227	0.00011656105106266263	0.00011432961637939466	2.233637562399157e-06	
818.82038804045	0.00011480338402926552	0.00011258321892307902	2.2203098711440338e-06	
831.5080232022387	0.00011297578498241086	0.00011086355353247204	2.11672852200356e-06	
844.3922534761538	0.0001110247544258249	0.0001091702085532856	1.892993030987316e-06	
857.4761251066391	0.00010885913933456446	0.00010750277877838479	1.4763592011708835e-06	
870.7627315397452	0.00010653180288485531	0.00010586086534220853	8.047295462736412e-07	
884.2552141545192	0.00010446901488575923	0.00010424407561710111	3.418551447417871e-07	
897.9567630057271	0.00010330557664382518	0.00010265202311152228	1.2893800038470714e-06	
911.8706175780853	0.00010282297153162282	0.00010108432737008941	1.9841425567852614e-06	
926.0000675521785	0.00010123392567258935	9.954061387541271e-05	1.7151575887693878e-06	
940.3484535822448	9.841036369887195e-05	9.802051395168998e-05	4.0670322912357826e-07	
954.9191680860141	9.747712977145925e-05	9.65236646700172e-05	1.453270363925012e-06	
969.715656046784	9.677279719412584e-05	9.504970875538316e-05	1.7252219379198175e-06	
984.7414158279239	9.389738719760209e-05	9.359829449531059e-05	3.472659835455317e-07	
1000.0	9.378955567155553e-05	9.216907565011046e-05	1.7661872822430137e-06	


==> data/fig_delay_tfirka_bode_22.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005408271231128822	1.5846861593747296e-05	
0.10154950161807173	0.005424263851159186	0.005408525857878327	1.5847088452917526e-05	
0.10312301278878754	0.005424523276890389	0.005408788456990029	1.5847322419403407e-05	
0.10472090554055413	0.005424790826154535	0.005409059278734374	1.5847563716573267e-05	
0.10634355766636439	0.005425066754025711	0.005409338581279986	1.584781257491004e-05	
0.10799135281311975	0.005425351323631497	0.005409626630945639	1.584806923214823e-05	
0.1096646805723366	0.005425644806410056	0.005409923702460305	1.584833393357793e-05	
0.11136393657225817	0.005425947482375599	0.005410230079231765	1.584860693224211e-05	
0.11308952257139368	0.0054262596403925395	0.005410546053623959	1.5848888489199607e-05	
0.11484184655350702	0.0054265815784585855	0.005410871927243367	1.584917887381536e-05	
0.11662132282407707	0.005426913603997136	0.005411208011234853	1.5849478363967927e-05	
0.11842837210825283	0.005427256034159231	0.005411554626587113	1.5849787246358235e-05	
0.12026342165032622	0.005427609196135441	0.0054119121044481746	1.585010581680921e-05	
0.12212690531474645	0.0054279734274780105	0.005412280786451312	1.5850434380518763e-05	
0.12401926368869937	0.005428349076433596	0.005412661025051636	1.5850773252388517e-05	
0.12594094418627644	0.005428736502287014	0.0054130531838737644	1.5851122757358154e-05	
0.12789240115425762	0.005429136075716311	0.005413457638071089	1.58514832306713e-05	
0.12987409597953362	0.005429548179159614	0.005413874774696773	1.585185501826705e-05	
0.13188649719819254	0.005429973207194128	0.005414304993087154	1.585223847709091e-05	
0.13393008060629666	0.005430411566927731	0.005414748705257799	1.5852633975487826e-05	
0.13600532937237603	0.005430863678403595	0.005415206336312814	1.5853041893521166e-05	
0.13811273415166478	0.005431329975018294	0.005415678324867689	1.58534626233996e-05	
0.14025279320210793	0.005431810903953884	0.005416165123486324	1.5853896569857685e-05	
0.1424260125021654	0.005432306926624429	0.005416667199132631	1.5854344150571516e-05	
0.1446329058704415	0.005432818519137507	0.0054171850336373235	1.5854805796548828e-05	
0.14687399508716817	0.005433346172771236	0.005417719124180277	1.5855281952625852e-05	
0.14914981001757044	0.005433890394467337	0.005418269983789235	1.585577307786001e-05	
0.15146088873714358	0.0054344517073408516	0.005418838141855237	1.5856279646036713e-05	
0.1538077776588715	0.005435030651207098	0.0054194241446655295	1.5856802146124807e-05	
0.15619103166241588	0.005435627783126487	0.005420028555954452	1.5857341082812257e-05	
0.15861121422530794	0.0054362436779678445	0.0054206519574731245	1.585789697698206e-05	
0.16106889755617235	0.005436878928990934	0.005421294949578421	1.5858470366278854e-05	
0.16356466273001555	0.0054375341484488495	0.005421958151842077	1.5859061805660265e-05	
0.1660990998256107	0.005438209968211049	0.0054226422036806575	1.585967186794215e-05	
0.16867280806501112	0.005438907040407755	0.00542334776500704	1.586030114444852e-05	
0.1712863959552255	0.005439626038096534	0.0054240755169043895	1.5860950245559526e-05	
0.17394048143208848	0.005440367655951882	0.00542482616232332	1.5861619801381306e-05	
0.17663569200636045	0.005441132610978662	0.005425600426803108	1.5862310462412426e-05	
0.17937266491209122	0.005441921643250303	0.005426399059217976	1.586302290021528e-05	
0.18215204725728248	0.005442735516672695	0.005427222832549317	1.586375780809945e-05	
0.18497449617688488	0.005443575019774745	0.005428072544684754	1.5864515901922025e-05	
0.18784067898816573	0.005444440966526612	0.005428949019245298	1.5865297920752868e-05	
0.1907512733484843	0.005445334197186709	0.0054298531064413905	1.5866104627726334e-05	
0.19370696741551147	0.005446255579178514	0.00543078568395916	1.586693681081081e-05	
0.1967084600099325	0.005447206007998417	0.005431747657877904	1.5867795283702556e-05	
0.19975646078067044	0.005448186408155774	0.005432739963620181	1.5868680886644082e-05	
0.20285169037266976	0.0054491977341464114	0.005433763566935596	1.586959448735225e-05	
0.2059948805972802	0.005450240971460936	0.00543481946491972	1.5870536981974503e-05	
0.20918677460527996	0.005451317137629182	0.0054359086870694835	1.5871509296052584e-05	
0.21242812706258082	0.0054524272833022715	0.005437032296376615	1.5872512385457153e-05	
0.215719704328655	0.005453572493373758	0.005438191390460306	1.587354723755823e-05	
0.21906228463772706	0.0054547538881414455	0.005439387102741114	1.5874614872221376e-05	
0.22245665828277353	0.005455972624511519	0.005440620603657442	1.5875716342978272e-05	
0.22590362780237347	0.005457229897246689	0.005441893101926492	1.5876852738152705e-05	
0.22940400817045398	0.005458526940260196	0.005443205845851402	1.5878025182097153e-05	
0.23295862698897662	0.005459865027957506	0.005444560124676512	1.5879234836457438e-05	
0.2365683246836085	0.005461245476627704	0.005445957269992771	1.58804829014691e-05	
0.2402339547024262	0.0054626696458866635	0.005447398657195357	1.5881770617276045e-05	
0.243956383717698	0.005464138940174127	0.005448885706995579	1.5883099265430118e-05	
0.24773649183079302	0.005465654810306995	0.005450419886989601	1.588447017023062e-05	
0.2515751727802653	0.005467218755091224	0.005452002713286082	1.5885884700366657e-05	
0.2554733341531623	0.005468832322994797	0.005453635752195536	1.588734427037686e-05	
0.2594318975996074	0.005470497113884431	0.005455320621983785	1.5888850342399973e-05	
0.26345179905070754	0.005472214780828768	0.005457058994692567	1.5890404427804202e-05	
0.2675339889398373	0.005473987031970941	0.005458852598029969	1.5892008088969913e-05	
0.27167943242735193	0.005475815632473577	0.005460703217333859	1.589366294117803e-05	
0.2758891096287819	0.005477702406539429	0.0054626126976115436	1.5895370654486876e-05	
0.28016401584656353	0.005479649239510991	0.00546458294565903	1.58971329557192e-05	
0.2845051618053608	0.0054816580800526905	0.005466615932263383	1.5898951630579082e-05	
0.28891357389103245	0.005483730942419305	0.005468713694492032	1.5900828525776974e-05	
0.2933902943933029	0.005485869908814605	0.005470878338072886	1.5902765551321725e-05	
0.29793638175219256	0.005488077131844315	0.005473112039869507	1.5904764682808582e-05	
0.30255291080826724	0.005490354837067749	0.00547541705045556	1.5906827963903747e-05	
0.30724097305676445	0.00549270532565273	0.005477795696793307	1.5908957508897935e-05	
0.31200167690565833	0.00549513097713862	0.0054802503850209594	1.5911155505319786e-05	
0.3168361479377224	0.0054976342523125705	0.005482783603354006	1.5913424216700676e-05	
0.3217455291766536	0.005500217696204384	0.00548539792510585	1.5915765985517523e-05	
0.32673098135731937	0.005502883941205672	0.005488096011833645	1.591818323616193e-05	
0.33179368320019265	0.005505635710319319	0.005490880616615261	1.5920678478046996e-05	
0.33693483169003946	0.0055084758205456216	0.005493754587463706	1.5923254308941344e-05	
0.3421556423589239	0.005511407186411764	0.005496720870885813	1.5925913418362768e-05	
0.3474573495735992	0.005514432823651802	0.005499782515592349	1.5928658591180612e-05	
0.35284120682735126	0.005517555853044597	0.005502942676367037	1.593149271127539e-05	
0.3583084870363649	0.005520779504417698	0.0055062046181023954	1.5934418765519176e-05	
0.3638604828406817	0.005524107120825563	0.0055095717200110035	1.5937439847836007e-05	
0.3694985069098218	0.0055275421629110465	0.005513047480021038	1.594055916344637e-05	
0.37522389225314035	0.00553108821345963	0.005516635519365607	1.594378003333385e-05	
0.3810379925349945	0.00553474898215636	0.0055203395873758615	1.5947105898931986e-05	
0.3869421823947922	0.005538528310556225	0.005524163566488729	1.595054032699852e-05	
0.39293785777200174	0.005542430177279159	0.005528111477480343	1.5954087014744195e-05	
0.39902643623619527	0.005546458703441729	0.005532187484937503	1.5957749795168644e-05	
0.4052093573222091	0.005550618158338223	0.005536395902979551	1.5961532642759036e-05	
0.41148808287049476	0.005554912965384682	0.005540741201244725	1.5965439679252784e-05	
0.41786409737274555	0.005559347708340252	0.005545228011154903	1.5969475179968293e-05	
0.4243389083228771	0.005563927137821221	0.005549861132474591	1.5973643580146018e-05	
0.43091404657344795	0.005568656178124012	0.005554645540180098	1.597794948186268e-05	
0.4375910666976019	0.005573539934374531	0.005559586391656611	1.5982397661118217e-05	
0.4443715473566186	0.0055785837000223645	0.005564689034241555	1.598699307539032e-05	
0.45125709167315986	0.005583792964699582	0.005569959013134139	1.5991740871468256e-05	
0.4582493276102989	0.0055891734224651915	0.005575402079692075	1.5996646393788725e-05	
0.4653499083564233	0.005594730980457723	0.0055810242001380975	1.600171519313393e-05	
0.4725605127161014	0.005600471767979969	0.005586831564700286	1.600695303584999e-05	
0.4798828455070056	0.0056064021460414904	0.005592830597211937	1.601236591347172e-05	
0.4873186379629853	0.005612528717386358	0.005599027965198399	1.6017960052915146e-05	
0.49486964814338685	0.005618858337035425	0.005605430590480306	1.602374192722207e-05	
0.5025376613487146	0.005625398123374565	0.005612045660324713	1.6029718266837522e-05	
0.5103244905427329	0.00563215546982249	0.005618880639177698	1.603589607159408e-05	
0.5182319767811088	0.00563913805711419	0.00562594328101469	1.6042282623186085e-05	
0.5262619896466971	0.0056463538662386605	0.0056332416423470685	1.6048885498579934e-05	
0.5344164276915693	0.005653811192072347	0.005640784095926727	1.6055712583977594e-05	
0.5426972188858914	0.005661518657752862	0.0056485793451930754	1.6062772089699296e-05	
0.5511063210737586	0.005669485229840789	0.005656636439510412	1.6070072565786144e-05	
0.559645722436092	0.005677720234320972	0.005664964790247147	1.6077622918650047e-05	
0.5683174419607084	0.005686233373498613	0.005673574187752241	1.6085432428658686e-05	
0.5771235299196736	0.0056950347438497065	0.005682474819288516	1.609351076866679e-05	
0.5860660683540517	0.005704134854889907	0.005691677287986946	1.6101868023790602e-05	
0.595147171566167	0.0057135446491309895	0.0057011926328912116	1.6110514712248985e-05	
0.604368986619493	0.005723275523199402	0.005711032350167058	1.61194618075783e-05	
0.6137336938462858	0.005733339350197404	0.0057212084155571045	1.612872076213487e-05	
0.6232435073630855	0.005743748503393699	0.005731733308167992	1.6138303532055874e-05	
0.6329006755942035	0.005754515881337529	0.005742620035683976	1.6148222603935182e-05	
0.6427074818033226	0.005765654934497825	0.005753882161108722	1.615849102292885e-05	
0.6526662446333333	0.005777179693537498	0.005765533831145291	1.6169122422874214e-05	
0.6627793186545348	0.00578910479934205	0.005777589806333744	1.61801310583332e-05	
0.6730490949213316	0.0058014455349317574	0.0057900654930756945	1.6191531838546382e-05	
0.6834780015375548	0.0058142178593977335	0.005802976977686006	1.6203340363932863e-05	
0.6940685042305437	0.005827438444014166	0.0058163410626243355	1.6215572964780706e-05	
0.7048231069341222	0.005841124710692367	0.005830175305071978	1.622824674262865e-05	
0.7157443523806098	0.005855294872956756	0.0058444980580343335	1.624137961452502e-05	
0.7268348227020044	0.005869967979638942	0.005859328514165214	1.625499036026772e-05	
0.7380971400404808	0.005885163961503703	0.005874686752526891	1.6269098673002525e-05	
0.7495339671683494	0.005900903681040034	0.005890593788519037	1.628372521334361e-05	
0.7611480081176202	0.005917208985671906	0.005907071627231405	1.6298891667389395e-05	
0.7729420088193235	0.005934102764666989	0.005924143320498388	1.6314620808889694e-05	
0.784918757752735	0.005951609010047733	0.005941833027960002	1.6330936565984283e-05	
0.7970810866046624	0.0059697528818381754	0.005960166082462592	1.634786409291308e-05	
0.8094318709389453	0.005988560778011821	0.005979169060164731	1.6365429846972158e-05	
0.8219740308763326	0.006008060409541536	0.005998869855749036	1.6383661671361455e-05	
0.8347105317848907	0.006028280880991827	0.006019297763180388	1.640258888442077e-05	
0.847644384981113	0.006049252777137794	0.006040483562494718	1.642224237559131e-05	
0.8607786484418896	0.0060710082561438485	0.006062459613151131	1.644265470920459e-05	
0.8741164275275125	0.0060935811498897315	0.006085259954535008	1.646386023610523e-05	
0.8876608757158821	0.006117007072092104	0.0061089204142598125	1.6485895214721816e-05	
0.9014151953480897	0.006141323534937894	0.00613347872498366	1.6508797941422882e-05	
0.9153826383855528	0.006166570075021448	0.006158974650532167	1.65326088920984e-05	
0.9295665071788846	0.00619278838946273	0.006185450122204187	1.6557370875335994e-05	
0.9439701552486742	0.006220022483179214	0.006212949386232627	1.6583129198498905e-05	
0.9585969880783669	0.006248318828391424	0.006241519163479201	1.6609931848078945e-05	
0.9734504639194281	0.006277726537562866	0.006271208822563009	1.663782968570984e-05	
0.9885340946089864	0.006308297551111077	0.006302070567758241	1.6666876661370964e-05	
1.0038514464001433	0.006340086841380235	0.0063341596431500165	1.669713004558105e-05	
1.01940614080515	0.006373152634539353	0.006367534554710331	1.67286506825552e-05	
1.0352018554516484	0.006407556652266856	0.006402257312152711	1.6761503266558253e-05	
1.051242324952181	0.006443364375305372	0.006438393692646493	1.6795756643904986e-05	
1.0675313417871697	0.006480645331224222	0.006476013528724977	1.683148414331316e-05	
1.0840727572015847	0.006519473409015627	0.006515191023009096	1.686876393794995e-05	
1.1008704821154982	0.006559927203479906	0.006556005092697142	1.690767944248314e-05	
1.117928488048752	0.006602090392731022	0.00659853974714569	1.6948319749080008e-05	
1.1352508080599522	0.006646052152584438	0.006642884502296579	1.6990780107118502e-05	
1.1528415377000134	0.006691907612083157	0.0066891348361968654	1.703516245136463e-05	
1.1707048359804781	0.006739758354985492	0.006737392690424709	1.7081575984526304e-05	
1.1888449263568397	0.006789712972692065	0.006787767022885814	1.7130137820659284e-05	
1.2072660977271032	0.006841887674844229	0.006840374418197007	1.7180973697000034e-05	
1.225972705445816	0.006896406964699318	0.006895339762743308	1.7234218762438362e-05	
1.2449691723538168	0.00695340438740056	0.006952796992503518	1.729001845252875e-05	
1.2642599898239333	0.007013023360435986	0.007012889922910524	1.734852946197262e-05	
1.2838497188228888	0.007075418096951618	0.0070757731713776105	1.740992082742579e-05	
1.3037429909896587	0.00714075463418496	0.007141613184715345	1.7474375135100222e-05	
1.3239445097305402	0.00720921198115948	0.007210589385528866	1.7542089870062024e-05	
1.3444590513311867	0.007280983401981287	0.00728289545387481	1.761327892654101e-05	
1.3652914660858761	0.0073562778536698185	0.007358740763033366	1.7688174302013626e-05	
1.386446679444272	0.007435321600512311	0.0074383519912916965	1.77670280006896e-05	
1.4079296931759626	0.007518360030552233	0.007521974935233441	1.7850114177484087e-05	
1.4297455865530366	0.007605659704120427	0.007609876554300524	1.7937731556909242e-05	
1.451899517550985	0.007697510669437721	0.00770234728147936	1.8030206169268583e-05	
1.4743967240682132	0.007794229086434819	0.007799703641038172	1.8127894452147763e-05	
1.4972425251644468	0.007896160207267607	0.007902291221520242	1.8231186774323216e-05	
1.5204423223183279	0.008003681770824472	0.008010488060948477	1.8340511449841084e-05	
1.5440016007044985	0.00811720787916419	0.008124708511752404	1.8456339321726154e-05	
1.5679259304904682	0.008237193436711258	0.008245407665706108	1.857918900989911e-05	
1.5922209681535842	0.00836413924870089	0.00837308643469113	1.8709632936501997e-05	
1.6168924578184014	0.008498597894477392	0.00850829740202797	1.8848304262811608e-05	
1.6419462326147771	0.008641180514654628	0.008651651582292403	1.8995904899834392e-05	
1.667388216057011	0.008792564679921833	0.008803826256004678	1.9153214786762125e-05	
1.6932244234443516	0.008953503544794059	0.008965574080703474	1.9321102672686474e-05	
1.7194609632832076	0.009124836533620511	0.009137733723417803	1.950053868606749e-05	
1.7461040387313935	0.009307501860930205	0.00932124231364297	1.969260903991698e-05	
1.7731599490647525	0.009502551256616804	0.009517150083463698	1.9898533296215268e-05	
1.8006350911665105	0.009711167352294157	0.009726637646123536	2.0119684711336073e-05	
1.828535961039703	0.009934684293243238	0.009951036470870506	2.035761430451743e-05	
1.8568691553430368	0.010174612277010128	0.01019185324646675	2.0614079445562883e-05	
1.885641372950552	0.010432666893049362	0.010450798996297087	2.0891077950502058e-05	
1.9148594165354507	0.010710804358373677	0.0107298240248297	2.119088892169494e-05	
1.9445301941784663	0.01101126402552807	0.011031160051487916	2.1516121882406384e-05	
1.974660721001155	0.011336619898646346	0.011357371240611923	2.1869776157752517e-05	
2.0052581208244957	0.011689843352576581	0.011711416286213727	2.2255312969407676e-05	
2.036329627853186	0.01207437983556667	0.012096724283344846	2.2676743372325936e-05	
2.067882588386045	0.012494243078490777	0.012517287843826242	2.3138736008726253e-05	
2.0999244625529108	0.01295413126514537	0.01297777782379862	2.3646749735771662e-05	
2.132462826078452	0.013459570764168679	0.013483685148486817	2.4207197551825976e-05	
2.1655053720733157	0.014017094383234806	0.014041496545204046	2.4827649951173598e-05	
2.199059912853022	0.01463446261140224	0.014658912462466558	2.551708789700577e-05	
2.2331343817850464	0.015320937736450909	0.015345116840835114	2.6286217955937294e-05	
2.267736835164523	0.016087621476553262	0.016111109150454533	2.7147864514648457e-05	
2.302875454119006	0.01694786550384721	0.016970107936353705	2.8117455665124263e-05	
2.3385585465427567	0.01791775800621537	0.017938029201700487	2.9213618544669036e-05	
2.3747945490609914	0.019016671911604395	0.01903402630766375	3.0458892712154896e-05	
2.411592029024571	0.020267818294491997	0.020281038076946204	3.188054799245587e-05	
2.4489596865355954	0.021698654295842508	0.02170620241494365	3.351143803363896e-05	
2.4869063565043885	0.02334079306620182	0.02334080135428036	3.53906951469111e-05	
2.5254410107383527	0.025228646615432605	0.025219007873389633	3.7563800959750984e-05	
2.564572760063192	0.0273952140688017	0.027373924226721563	4.008101069646194e-05	
2.604310856476998	0.029861959535306532	0.029827982790850017	4.2992038483144213e-05	
2.6446646953377266	0.03261758807070385	0.032572638558125956	4.633308344106507e-05	
2.6856438175845567	0.035579197637971204	0.035530613572795466	5.009989357752231e-05	
2.727257911993673	0.03853506560646704	0.03849842717706456	5.419966419982309e-05	
2.769516817469004	0.04109526684059574	0.04109158017882288	5.838094333094044e-05	
2.812430525368455	0.04272797271769445	0.04276829203358984	6.216187741998815e-05	
2.8560091818661824	0.042963205670601384	0.043027981674206114	6.481514674102181e-05	
2.9002630903514777	0.04167569327967353	0.04172088057953102	6.552128518453342e-05	
2.945202713864811	0.039171058633701454	0.039168098610459896	6.378453130408689e-05	
2.9908386775716385	0.035984158760001946	0.03594214352875191	5.985988314052905e-05	
3.0371817712745264	0.032614448087501836	0.03256045439664049	5.464418055945495e-05	
3.0842429519642045	0.029391713879038165	0.029346324291513806	4.9105184038641164e-05	
3.1320333464101533	0.026475642534881955	0.026446893670594166	4.388153771316589e-05	
3.180564253791325	0.023912190859039395	0.023899982982799432	3.925609781046384e-05	
3.2298471483676323	0.021688506698900815	0.02168951512708872	3.5287852861974846e-05	
3.2798936821928324	0.01976801912079391	0.019778402402396478	3.193146195908661e-05	
3.3307156878694446	0.018108489083498682	0.018124933696524473	2.910611646171797e-05	
3.3823251813463506	0.016669901035344034	0.016689857411833615	2.6727335043389073e-05	
3.43473436475976	0.015417242296182845	0.015438857148998019	2.471910478753459e-05	
3.487955629318178	0.01432098273965856	0.014342952747305245	2.3017106560332186e-05	
3.542001558232087	0.013356638872922814	0.013378068737426996	2.1568369585542177e-05	
3.5968849296890193	0.012504052653552465	0.01252434073347863	2.0329745030396017e-05	
3.6526187198747286	0.011746651018450299	0.0117654038901436	1.926618081929732e-05	
3.7092161060411786	0.011070785086451663	0.011087755959809242	1.8349156469909715e-05	
3.7666904696220658	0.010465175148875318	0.010480220250331592	1.7555376076693835e-05	
3.8250553993966134	0.009920458059374396	0.009933505996647427	1.6865716726499468e-05	
3.884324694702404	0.009428823443963215	0.009439853765075043	1.6264396500517483e-05	
3.9445123686979775	0.008983723175487181	0.008992751381295065	1.573832029425375e-05	
4.005632651675993	0.00857963977541511	0.008586706848156649	1.527656562964477e-05	
4.067699994427721	0.00821190161694516	0.008217066709748469	1.4869977271590046e-05	
4.130729071659682	0.007876535091615303	0.00787987043483924	1.4510846037721853e-05	
4.194734785463209	0.007570145928917986	0.007571733295307305	1.419265279277825e-05	
4.259732268837781	0.007289823537015398	0.007289751805818388	1.3909863093869522e-05	
4.325736889268946	0.007033063575741139	0.007031427073053037	1.3657761407880211e-05	
4.392764252361694	0.0067977050284278384	0.006794602416054149	1.3432316449672611e-05	
4.460830205530115	0.006581878860736052	0.006577412411932498	1.323007116851185e-05	
4.5299508417442365	0.006383965991849373	0.006378241138388711	1.3048052400554456e-05	
4.600142503334918	0.006202562797349324	0.006195687864643798	1.2883696327078155e-05	
4.671421785857698	0.006036452746789051	0.006028538816470061	1.2734786729179526e-05	
4.743805542016518	0.005884583078277075	0.00587574393358817	1.2599403676712282e-05	
4.817310885648243	0.005746045647244134	0.005736397767821875	1.247588078804681e-05	
4.891955195768907	0.005620061272388114	0.0056097238528554	1.2362769584160222e-05	
4.967756120682691	0.005505967050442351	0.005495062022663361	1.225880976467209e-05	
5.044731582154526	0.005403206232104898	0.005391858274597893	1.2162904476612433e-05	
5.122899779647386	0.005311320351446364	0.005299656871760789	1.2074099844854183e-05	
5.202279194625215	0.005229943386208353	0.005218094463337227	1.1991568197615905e-05	
5.282888594922542	0.005158797801455593	0.005146896075751226	1.1914594563553996e-05	
5.364747039181794	0.005097692398278881	0.00508587289595892	1.1842566144839013e-05	
5.447873881359371	0.005046521956594816	0.005034921834777242	1.1774964593309225e-05	
5.532288775301544	0.005005268730499954	0.004994026926725674	1.1711361040795075e-05	
5.618011679391243	0.004974005930405663	0.004963262697647702	1.1651413970175172e-05	
5.705062861266868	0.004952903413328312	0.0049427997173006125	1.1594870170507215e-05	
5.793462902614208	0.004942235907474134	0.00493291265726332	1.154156921274287e-05	
5.883232704032601	0.004942394227732782	0.004933991302831215	1.14914521304051e-05	
5.974393489976511	0.004953900105725341	0.004946555131645941	1.1444575319067698e-05	
6.06696681377367	0.004977425476506466	0.004971272286162536	1.1401131118409565e-05	
6.160974562720967	0.005013817354605844	0.005008984051895317	1.1361477164614055e-05	
6.25643896325932	0.005064129824008058	0.005060736337178031	1.1326177481350613e-05	
6.353382586228693	0.005129665201443958	0.005127820173403142	1.1296059532764984e-05	
6.451828352204593	0.005212027169433567	0.005211823975287476	1.1272293268951876e-05	
6.551799536917215	0.005313189700165262	0.005314701301767143	1.1256500815241783e-05	
6.653319776754563	0.005435587025660728	0.005438859258801197	1.1250909284047143e-05	
6.756413074350862	0.005582231927000765	0.005587274654984011	1.125856479936524e-05	
6.861103804261538	0.0057568724556142275	0.005763647794925482	1.128363407322792e-05	
6.9674167187261515	0.0059642011779363095	0.005972607685955687	1.133183199506009e-05	
7.075376953520617	0.006210136515599504	0.0062199878098873765	1.1411031428754667e-05	
7.1850100339000935	0.006502203009782444	0.0065131987768893285	1.1532137120312879e-05	
7.2963418806339915	0.006850046070255494	0.006861732940194412	1.1710342276170676e-05	
7.40939881613446	0.007266124652774247	0.007277844406745033	1.1966937281161845e-05	
7.5242075706798515	0.00776662383676558	0.0077774482330062395	1.2331907753808796e-05	
7.640795288734611	0.008372592101928592	0.008381251072303983	1.2847642388328992e-05	
7.759189535367103	0.009111158845227963	0.009115992241446427	1.3574154335885518e-05	
7.879418302766868	0.010016213609273057	0.010015242203160574	1.4596235660353713e-05	
8.001510016862884	0.01112656762760469	0.011117944406289914	1.6032651438678468e-05	
8.125493544044346	0.012476061722380577	0.012459506139855527	1.804590106494052e-05	
8.251398197985628	0.014062365812389222	0.014042493153410194	2.0845221785940177e-05	
8.379253746576957	0.015772602090359994	0.01576324716512866	2.4657081122774596e-05	
8.509090418962503	0.017271216392679953	0.01728971256778532	2.958624149930073e-05	
8.640938912687513	0.018003268138857182	0.018036329179005117	3.517737394517408e-05	
8.774830400956196	0.017554264842602703	0.017549813894208132	3.961946379410161e-05	
8.910796540002062	0.016065689998674762	0.016026006662951963	4.039261706065838e-05	
9.048869476572474	0.01411405833154333	0.014090433265928824	3.7622296796170594e-05	
9.189081855529167	0.012220347723216845	0.012226508532926407	3.367458285484293e-05	
9.331466827566528	0.010604418807657827	0.010627375757409328	3.0054204184266317e-05	
9.476058057049498	0.009289918496270293	0.00931675908426365	2.712837683480691e-05	
9.622889729972897	0.008234362158403058	0.00825795307491866	2.483698916945502e-05	
9.771996562044086	0.007385920580883647	0.007403294446948765	2.3039538575780095e-05	
9.923413806890872	0.00669997330384333	0.006710394463890826	2.1610831110120437e-05	
10.0771772643966	0.0061416796488975795	0.006145479906145674	2.0455876234290756e-05	
10.233323289164382	0.005684712830798098	0.005682694834713158	1.9505554835135227e-05	
10.391888799112495	0.005309368134253628	0.005302517764391794	1.8709802916231274e-05	
10.552911284202958	0.005000912239397668	0.004990264545628924	1.8031993047671262e-05	
10.716428815305356	0.004748322578717646	0.004734901076620796	1.7444875607755594e-05	
10.882480053198018	0.00454337206968363	0.004528161890585376	1.6927752223545916e-05	
11.051104257708666	0.004379980831793293	0.0043639165039415315	1.646451251950508e-05	
11.222341296996655	0.004253766329442241	0.0042377248073749265	1.6042250141764012e-05	
11.39623165697915	0.004161741362674818	0.00414653564317275	1.565025859821776e-05	
11.572816450903245	0.00410212585108966	0.004088496728253896	1.5279268639066078e-05	
11.752137429066462	0.004074251791845142	0.0040628562575571806	1.492082788726365e-05	
11.93423698868786	0.004078551737594391	0.004069946810679725	1.4566744914082447e-05	
12.119158183932093	0.004116630695470181	0.004111251329023215	1.4208527073647509e-05	
12.306944736088793	0.004191430376877085	0.004189559673510785	1.383673450791963e-05	
12.497641043909683	0.00430750340170869	0.00430923277247436	1.3440148627565227e-05	
12.691292194105861	0.004471421511337145	0.004476597931185086	1.3004604031310251e-05	
12.887943972007742	0.004692338240956113	0.004700496290755067	1.25112434085549e-05	
13.08764287239018	0.004982687664361533	0.004992968330600244	1.1933803812205005e-05	
13.290436110465315	0.005358851960770013	0.005369925750359	1.123431911922196e-05	
13.496371633045765	0.005841159961147956	0.005851217586816723	1.0356447436254346e-05	
13.705498129880782	0.006451231586018673	0.0064582167777680706	9.21643047133167e-06	
13.917865045168076	0.007201282636892322	0.007203719676107319	7.699255543625027e-06	
14.133522589243995	0.008063779336359081	0.008062372648492744	5.723099699614249e-06	
14.35252175045488	0.00891021722703414	0.008908062755616739	3.90720520598471e-06	
14.574914307212275	0.00946003034454182	0.009456119006138583	5.6202509254450014e-06	
14.800752840235097	0.009397570453524073	0.009387253144453966	1.0445139989735274e-05	
15.030090744981337	0.008689391648742186	0.008685983640101999	1.477362225264288e-05	
15.262982244272472	0.007661622704064845	0.007674295892228311	1.7097655943312622e-05	
15.499482401113475	0.006649329577848658	0.006667084388679419	1.792584275480286e-05	
15.739647131711472	0.005794473491933205	0.005806442593379129	1.8058953934325892e-05	
15.98353321869612	0.005114772273298599	0.005117211203560526	1.7925075518240944e-05	
16.23119832454485	0.004586812201515751	0.004580424123809772	1.7701264081176884e-05	
16.482701005216104	0.004181415529666421	0.004168661880556362	1.7455587395765222e-05	
16.738100723993853	0.003873938166382667	0.0038577033506177363	1.7212715681632647e-05	
16.997457865546615	0.0036459341392496084	0.003628975422017766	1.6979956855853775e-05	
17.26083375020432	0.0034844937112161276	0.003469222253308914	1.6757411316487494e-05	
17.528290648456405	0.003381258811289045	0.003369637293008048	1.6541917073139548e-05	
17.799891795674554	0.003331665700652978	0.003325133695623935	1.6328455346244573e-05	
18.075701407063548	0.0033345258849243014	0.0033339166188425897	1.6110393567623285e-05	
18.35578469284383	0.0033919396257107593	0.0033973713695204023	1.5879043442548737e-05	
18.64020787366921	0.003509494729913863	0.003520228597183819	1.5622618754638046e-05	
18.929038196283646	0.0036966051160120684	0.003710874786101847	1.532449264896061e-05	
19.222343949420477	0.003966487500064281	0.003981353276038052	1.4960727428496361e-05	
19.52019447994806	0.004334145746862829	0.004345569897006121	1.4497974033872385e-05	
19.822660209265607	0.004807650705293353	0.004811333895157105	1.3898669634217681e-05	
20.12981264995304	0.0053620099836566145	0.005355876209096258	1.3164440363455761e-05	
20.441724422678867	0.005885912542444029	0.005873677043445605	1.2509950154355717e-05	
20.75846927337004	0.006148785374855294	0.006139781984971533	1.263145313183643e-05	
21.08012209064783	0.0059467385006308346	0.005950778984834129	1.3959629604182498e-05	
21.406758923533914	0.005366307943762093	0.005381511613938052	1.5456819513531657e-05	
21.738456999430788	0.004686314648652798	0.004697773927750994	1.634792809259589e-05	
22.075294742380795	0.004087254603792746	0.004086463447227989	1.676087000401352e-05	
22.417351791608088	0.003618031551815411	0.0036064884596688864	1.6934816689139216e-05	
22.764709020347887	0.0032713501782864456	0.003254693684231182	1.700006276725821e-05	
23.1174485549675	0.0030276936869299137	0.003011799999375876	1.701527104973081e-05	
23.47565379438362	0.002870011803595398	0.002859458331350002	1.700569085194439e-05	
23.839409429780538	0.0027871024963552443	0.0027846334310336323	1.698106996990937e-05	
24.20880146463373	0.0027738426480438524	0.002780135443953357	1.694284703553968e-05	
24.583917235044	0.002830893547316617	0.002844386398960115	1.6886355112572568e-05	
24.964845430386426	0.0029643406259677128	0.002981108050309077	1.6800235987090036e-05	
25.351676114279368	0.0031843095940504917	0.003198229709593523	1.6663910999569695e-05	
25.744500745878433	0.003498846569577741	0.003502897209144867	1.6445605386638588e-05	
26.143412201500308	0.0038931066192026235	0.0038836277123859273	1.6115625285170576e-05	
26.548504796581717	0.004280522401064651	0.0042648921745242286	1.5728088883967704e-05	
26.959874307978602	0.00446423917607472	0.0044606054578209585	1.5583231866626054e-05	
27.377617996610834	0.00427678571349674	0.004290775648080098	1.5956528596649817e-05	
27.801834630457815	0.003821710184761858	0.003833993415197796	1.6521595623907746e-05	
28.232624507910387	0.003332794154063618	0.003328931045002755	1.6967708577708178e-05	
28.670089481484574	0.002933842507581823	0.002918153509020136	1.728659188862794e-05	
29.114332981902788	0.0026483665788704968	0.0026319666996600277	1.752859569094476e-05	
29.565460042548164	0.0024662283173012257	0.002457968286797663	1.772645510174641e-05	
30.0235773242978	0.0023744098656262778	0.00237809532483806	1.7895773768725014e-05	
30.488793140740842	0.002365803612415355	0.0023799022343361635	1.8039816872303406e-05	
30.961217483787163	0.0024406526564893505	0.002458784235367063	1.8149634407438267e-05	
31.440962049673153	0.002604732854506817	0.0026170265258720483	1.8199007787257902e-05	
31.928140265370157	0.002860596495696343	0.002857715661356289	1.813622319695179e-05	
32.42286731540228	0.0031783309948581464	0.0031613961118893167	1.789535131592061e-05	
32.925260169079685	0.003436894181059315	0.0034272154220045814	1.7512986995328448e-05	
33.435437608153904	0.003436061996133567	0.003449770290702168	1.7307878194087622e-05	
33.95352025490161	0.003139790591994234	0.0031515542284894626	1.7526176917506904e-05	
34.479630600643624	0.002747558059409777	0.0027378345081773563	1.799451539042075e-05	
35.01389303470575	0.0024182987777936473	0.0023998830552554697	1.8509049081886906e-05	
35.556433873828425	0.0021953929672789358	0.0021860197800580563	1.8991264134949337e-05	
36.107381392031996	0.002075735461588715	0.0020825227988335642	1.942340708562879e-05	
36.666865850944866	0.0020510237724542125	0.002069509031328512	1.979570121821399e-05	
37.23501953060145	0.002119198641074779	0.00213671493512556	2.00792966382751e-05	
37.81197676071744	0.0022822843005026097	0.0022841049393315725	2.0203340999783138e-05	
38.397873952449665	0.002527018140473701	0.0025095454938850147	2.0041668209029955e-05	
38.99284963064802	0.0027704949763032757	0.0027585904702637247	1.952215198764113e-05	
39.59704446660722	0.0028260060005464147	0.0028425552724589166	1.9027651576139786e-05	
40.21060131132589	0.0026064764690292394	0.0026127889326582584	1.9245625860272515e-05	
40.83366522928125	0.0022832305713352107	0.002264639896037658	2.0086467092831617e-05	
41.46638353272696	0.002019417712367472	0.00200567721853484	2.1063799726351197e-05	
42.108905816522395	0.0018609418860465199	0.0018687591426947093	2.1945385568749075e-05	
42.76138399350171	0.0018072905241415748	0.0018294656667416076	2.265781768738043e-05	
43.42397233039088	0.0018544807867922426	0.0018704525033177775	2.312501226677072e-05	
44.096827484281306	0.0020003308517059287	0.0019919111671111342	2.318733898295249e-05	
44.78010853966855	0.0022175144777713328	0.0021953170363992343	2.2628916353999944e-05	
45.47397704606499	0.0023852545728476914	0.0023942371266087027	2.1691959295151385e-05	
46.17859705619533	0.002320676306840307	0.0023335572954088168	2.1802773654779928e-05	
46.894135164783904	0.00206372953560157	0.002041517121298842	2.3490754975281355e-05	
47.62076054794297	0.0018126993683315682	0.0018021299224357337	2.551763801213185e-05	
48.35864500317141	0.001659451534197488	0.0016787324866029997	2.715841702178462e-05	
49.10796298997312	0.0016158857957947247	0.0016424847053474897	2.8217475638297954e-05	
49.86889167110482	0.001679126319292683	0.0016805811249190332	2.848098154387515e-05	
50.641610954463076	0.0018381908331727916	0.0018110670654877888	2.7617472957865282e-05	
51.42630353562007	0.0020222258122021748	0.0020274617030957734	2.6073505557127682e-05	
52.22315494101898	0.002049192122822938	0.0020615921384144007	2.71826962340368e-05	
53.03235357183818	0.001855501799438579	0.001823592753185369	3.210955832544975e-05	
53.854090748535334	0.0016268833194573356	0.0016310959589751915	3.687720294825361e-05	
54.688560756081706	0.0014887749073209157	0.0015278667997084964	3.976989916569311e-05	
55.53596088989733	0.0014640411012470044	0.0014838276317327968	4.0389951134704934e-05	
56.39649150249797	0.0015493746943438648	0.0015165372147471002	3.818656354477173e-05	
57.27035605086487	0.0017133359904020617	0.0017255136211222597	3.5850194191420584e-05	
58.15776114454846	0.001819699819295081	0.0018049094427009832	4.961322093978572e-05	
59.05891659451753	0.001708566678068628	0.0016525906585054698	8.022999425284216e-05	
59.974035462765215	0.001498428551638142	0.0015535026291428108	0.00010961813139036959	
60.90333411268367	0.0013594341081894555	0.0014958577424252612	0.00013681764752520922	
61.847032260219336	0.0013360337202879533	0.0014575758071278281	0.00016688168118192328	
62.80535302582078	0.001425050036451943	0.0014288798015125324	0.00020198803892963944	
63.778522987191536	0.0015744625799826502	0.0014053418223969522	0.0002327353129036683	
64.76677223286032	0.0016103951449079514	0.0013847613793908132	0.00022783854118788662	
65.77033441658139	0.0014510813825914198	0.0013659514912416012	0.00018009595351152404	
66.78944681257751	0.0012837232107721273	0.0013482302575463059	0.00013149055315747195	
67.82435037163955	0.0012224428252424202	0.001331187609364561	0.00010915392392608184	
68.87528977809474	0.001280026012820385	0.0013145691965494768	0.00012179085339511281	
69.94251350765792	0.0014136449505466559	0.001298214439670078	0.00015820219821169922	
71.02627388617911	0.0014551128986053613	0.0012820215018940857	0.00018073747459469843	
72.12682714930152	0.001310013247814119	0.0012659264931503512	0.0001615061921052504	
73.24443350304374	0.0011658951546743967	0.0012498906076671102	0.00012733399623392406	
74.37935718532088	0.0011340511648239857	0.001233891889795709	0.00010349737572716252	
75.53186652841877	0.0012180778488145678	0.0012179198085462248	0.00010489088004891392	
76.7022340224364	0.0013283502695413056	0.0012019715961405432	0.00013083060954837975	
77.89073637971123	0.0012723555124113804	0.0011860497282011918	0.00014234991952474959	
79.09765460024283	0.0011190168001286485	0.0011701601624425173	0.0001257223690581141	
80.32327403813038	0.0010510374196148527	0.001154311093014886	0.00010354460823864533	
81.5678844690394	0.001105754756707191	0.0011385120624828576	9.119340888843379e-05	
82.83178015871405	0.001213612168693523	0.0011227733261592594	0.00010136826217080238	
84.11525993255103	0.001177879179969099	0.0011071053971458081	0.0001156579873746307	
85.41862724625115	0.001037194717580226	0.0010915187223708765	0.00010923751022770371	
86.74219025756646	0.0009822659743697808	0.0010760234545358115	9.411632898306816e-05	
88.08626189915832	0.00104862055818681	0.0010606292948150786	8.255615500594172e-05	
89.45115995258467	0.0011321434972517176	0.0010453453880275294	8.730645011161198e-05	
90.83720712343391	0.0010496528915063094	0.0010301802568292342	9.62187971424124e-05	
92.24473111762269	0.0009363224050867159	0.0010151417649302075	9.162988293057976e-05	
93.67406471887617	0.0009390065709611144	0.001000237101836906	8.073318732325423e-05	
95.1255458674087	0.0010317871315676248	0.0009854727834564545	7.279983970301333e-05	
96.59951773982377	0.0010225091384616746	0.0009708546642595543	7.842938347213349e-05	
98.09632883025184	0.0009027723927202314	0.0009563879577195135	8.179298925308226e-05	
99.61633303274554	0.0008727797868726579	0.0009420772625176476	7.62578589550173e-05	
101.15988972495167	0.0009520304506700424	0.0009279265925944598	6.650632996180014e-05	
102.72736385307937	0.0009654897027145147	0.0009139394095791032	6.553759846254659e-05	
104.31912601818526	0.0008544131410045537	0.0009001186564794077	7.11595004025315e-05	
105.93555256379533	0.0008254697027121072	0.0008864667917864162	6.929539998554582e-05	
107.57702566488457	0.0009019071154342967	0.0008729858233588737	6.0017485860528355e-05	
109.24393341823551	0.0008943247032283278	0.0008596773416183044	5.690196670024178e-05	
110.93666993419627	0.0007928679424230345	0.0008465425517142115	6.297588321825415e-05	
112.65563542986153	0.0007951929181687307	0.0008335823044197431	6.182479425006805e-05	
114.40123632369622	0.0008668446161519914	0.0008207971255967886	5.162157703380572e-05	
116.17388533162597	0.0008056136162137305	0.0008081872441303985	5.143310475918861e-05	
117.9740015646163	0.0007387774504658365	0.0007957526182797277	5.736753921372861e-05	
119.802010627764	0.0007909879679862625	0.0007834929604288351	5.302978903816511e-05	
121.65834472092367	0.0008047332748452981	0.0007714077602483302	4.323438963972419e-05	
123.54344274089367	0.000715131855451945	0.0007594963062991922	4.959147141122839e-05	
125.45775038518534	0.0007267440899562525	0.0007477577061254683	5.16362288805423e-05	
127.40172025740017	0.0007766908248408046	0.0007361909048931381	4.049992898818402e-05	
129.3758119742398	0.0006974208491134188	0.0007247947026398331	4.2147788800181295e-05	
131.3804922741741	0.0006825196415590006	0.0007135677702047319	4.802697967448164e-05	
133.41623512779302	0.0007391713054570199	0.0007025086639105102	3.883725579551526e-05	
135.48352184986857	0.0006728353433466175	0.0006916158390700835	3.664292660330671e-05	
137.58284121315285	0.0006508958739423795	0.0006808876623906042	4.415245754160252e-05	
139.71468956393986	0.0007042209719734612	0.0006703224233458371	3.5871292527734196e-05	
141.879570939417	0.0006396137043907627	0.0006599183445860875	3.3152567838811843e-05	
144.07799718683648	0.0006283170770319397	0.0006496735914523088	4.0849131061270934e-05	
146.31048808453184	0.0006708380731423225	0.0006395862806582644	3.125259315125724e-05	
148.57757146481032	0.0006017224597689429	0.0006296544882014392	3.1644318202773854e-05	
150.87978333874923	0.0006161681803766115	0.0006198762565602839	3.765095928041723e-05	
153.2176680229263	0.0006292122381256416	0.0006102496012320814	2.5785000862843703e-05	
155.5917782681133	0.0005693169215502786	0.0006007725166624475	3.202768629275656e-05	
158.00267538996428	0.0006112740824150444	0.0005914429816143413	3.251803334193884e-05	
160.45092940172842	0.0005744137157412773	0.0005822589640212503	2.3254110389895546e-05	
162.9371191490193	0.0005580106885158019	0.0005732184253662857	3.2632262672340586e-05	
165.46183244667284	0.0005868021499425799	0.0005643193246259339	2.3595633827117344e-05	
168.02566621772516	0.0005293144930930873	0.0005555596218145473	2.639366163919859e-05	
170.6292266345446	0.0005657440141639286	0.0005469372811629469	2.849944561846626e-05	
173.27312926215015	0.0005267036130851373	0.0005384502739620909	1.9858522753569607e-05	
175.9579992037507	0.0005276922097834304	0.0005300965811004029	2.8826019827413442e-05	
178.68447124853947	0.0005302387051832703	0.0005218741953211931	1.7882577828976943e-05	
181.45319002177868	0.0004971469349128842	0.0005137811232245076	2.5721301420263355e-05	
184.2648101372089	0.0005252022971534799	0.0005058153870358858	1.9829272708704153e-05	
187.11999635182175	0.00047767681559441754	0.0004979750261626893	2.173979057388518e-05	
190.019423723029	0.000510671953122205	0.0004902580985570071	2.1659328109007565e-05	
192.9637777682679	0.0004643710251996106	0.0004826626819026314	1.829797373522902e-05	
195.95375462707955	0.000492635479965373	0.0004751868746421245	2.2112611275899897e-05	
198.99006122569847	0.00045257045230675185	0.0004678287968587413	1.5877512774317213e-05	
202.0734154441926	0.00047561598401495197	0.00046058659102666936	2.155686713595611e-05	
205.20454628619316	0.000439909747856732	0.00045345842264201146	1.4425403806157428e-05	
208.38419405125447	0.0004610937856869604	0.00044644248074581297	2.0419055298956487e-05	
211.6131105098844	0.00042602519138816754	0.00043953697834951515	1.3812457549828233e-05	
214.892059081287	0.0004484865741122379	0.00043274015277235903	1.875421394582893e-05	
218.22181501385919	0.0004121035551487724	0.00042605026589937086	1.407290031054099e-05	
221.60316556848443	0.0004354312564542895	0.00041946560436790197	1.6263905173920142e-05	
225.03691020466627	0.00040076340109402664	0.00041298447968993873	1.5181444790517805e-05	
228.5238607695462	0.00041810709385564756	0.00040660522831680615	1.269734590361309e-05	
232.06484168985054	0.0003952175440737901	0.000400326211652292	1.6574705088931388e-05	
235.66069016681035	0.00039490469958517816	0.0003941458160196828	9.204797625500711e-06	
239.3122563741041	0.00039523609947471556	0.0003880624525877289	1.676355442485021e-05	
243.0204036588648	0.0003725997353217392	0.0003820745572600885	9.664798331701574e-06	
246.78600874580337	0.00038955086959159205	0.00037618059053241154	1.3527199059263835e-05	
250.60996194449422	0.0003637277452378734	0.000370379037320826	1.3413948789894915e-05	
254.4931673598731	0.0003659115967871556	0.0003646684067652599	7.827643908383046e-06	
258.43654310599635	0.0003681499742631105	0.0003590472320107125	1.454202078394549e-05	
262.4410215231124	0.00034464976723443087	0.0003535140699693018	9.758097895422582e-06	
266.507549398097	0.0003549016113567738	0.00034806750106564327	8.8194228211174e-06	
270.63708818830384	0.0003481361825731517	0.0003427061289678817	1.3502229837926295e-05	
274.8306142488838	0.00032956930840886034	0.00033742858030648567	8.154428706918508e-06	
279.08911906362675	0.00033854934177295965	0.0003322335043826801	8.11625642651628e-06	
283.4136094793798	0.00033401187574105655	0.0003271195728682596	1.2479355523673969e-05	
287.80510794409827	0.0003154835225044325	0.00032208547949830294	8.553687439606708e-06	
292.26465274858515	0.0003180409562356333	0.0003171299397581934	5.733017186367667e-06	
296.7932982719762	0.0003222487464755162	0.00031225169056620767	1.068881396238602e-05	
301.3921152310292	0.00030711519487050526	0.0003074494899527719	1.0341324836727796e-05	
306.0621909332746	0.00029704419066634594	0.0003027221167374293	5.702388017340998e-06	
310.80462953409153	0.0003014407652964468	0.00029806837020439163	5.885062006709062e-06	
315.6205522977641	0.00030254040846229525	0.0002934870697775018	9.721278460645615e-06	
320.5110978625849	0.00029081568862051514	0.0002889770546953213	9.62664764729136e-06	
325.47742251006514	0.0002797729000865205	0.00028453718368698513	6.3566159805367235e-06	
330.52070043831674	0.00027795267252939105	0.000280166334649387	3.7468789764750513e-06	
335.6421240396705	0.0002808273897286182	0.0002758634043262051	6.021902032682926e-06	
340.8429041825955	0.00027971026185718005	0.00027162730798919885	8.456727227365578e-06	
346.1242704979875	0.0002721444467338721	0.00026745697912218205	8.793536214826266e-06	
351.4874716698928	0.0002627196739327683	0.00026335136910799573	7.388625838606889e-06	
356.9337757307372	0.00025571294256329657	0.00025930944691877976	5.215492638881293e-06	
362.46447036112943	0.000252045973454374	0.0002553301988098075	3.2943316493756895e-06	
368.08086319431027	0.0002505640370062399	0.00025141262801708594	2.9147360550725846e-06	
373.7842821253185	0.00024966089866841547	0.00024755575445891613	3.960355993399153e-06	
379.57607562494815	0.00024821003203756234	0.0002437586144415703	5.100543181234903e-06	
385.45761305857025	0.00024582674747509217	0.00024002026036920547	5.897697634765351e-06	
391.43028500989345	0.00024266397815623817	0.0002363397604581297	6.334550814392308e-06	
397.49550360974456	0.00023906993058161048	0.0002327161984554946	6.499100983263493e-06	
403.6547028699399	0.00023535100775104846	0.00022914867336248497	6.485573890601202e-06	
409.9093390223323	0.0002316822249327606	0.0002256362991620419	6.3577609061418244e-06	
416.26089086311043	0.00022809943401339014	0.0002221782045511644	6.1376194219478844e-06	
422.71086010243414	0.00022451220921251627	0.00021877353267779192	5.804928861388876e-06	
429.2607717194863	0.00022072216505809975	0.0002154214408822824	5.303835798894872e-06	
435.91217432302693	0.0002164777936596377	0.00021212110044347093	4.559982485930002e-06	
442.6666405175339	0.00021162045524015683	0.00020887169632930616	3.519116158070169e-06	
449.52576727501685	0.00020632876238936015	0.0002056724269520158	2.2452941371075365e-06	
456.4911763125926	0.0002013174629902366	0.00020252250392780027	1.4226017179040172e-06	
463.56451447591087	0.0001977045818599256	0.00019942115184098586	2.4423859932745645e-06	
470.74745412852144	0.0001963109843947566	0.0001963676080126116	4.0037524588939245e-06	
478.04169354727435	0.00019642341762407924	0.00019336112227339317	5.022224891083947e-06	
485.4489573238469	0.0001950688892082053	0.00019040095674101044	4.767482614143637e-06	
492.97099677249224	0.00018981277239946912	0.00018748638560165897	2.934422644024359e-06	
500.60959034410683	0.00018359903321126574	0.00018461669489580883	1.0572971381416119e-06	
508.36654404671106	0.0001817169951831281	0.00018179118230810359	3.327061703186493e-06	
516.2436918724502	0.00018281638767775682	0.0001790091569613388	4.553823972312907e-06	
524.242896231207	0.00017881031940738726	0.00017626993921443962	2.9254135637320797e-06	
532.3660483909357	0.00017252499784691668	0.00017357286046439048	1.1880242625380165e-06	
540.6150689248177	0.00017294014908522152	0.00017091726295202813	3.903493523683546e-06	
548.9919081653474	0.00017147603612600924	0.00016830249957163284	3.2719772975343777e-06	
557.4985466654523	0.00016485578020454547	0.00016572793368425148	1.0130456298868212e-06	
566.1369956667598	0.00016593217761334765	0.00016319293893467948	3.8387637633872435e-06	
574.909297575119	0.00016210479104942143	0.00016069689907202402	1.9682490624574735e-06	
583.8175264434902	0.00015851344511843172	0.0001582392077737877	2.6135572638973314e-06	
592.8637884623186	0.00015882187822502852	0.00015581926847339368	3.0448493255583516e-06	
602.0502224575035	0.0001529592367512411	0.00015343649419108748	1.613841734322073e-06	
611.379000396087	0.00015427950466759648	0.00015109030736814078	3.190850946263546e-06	
620.8523278997751	0.00014834783461248924	0.0001487801397042944	1.4379562757290912e-06	
630.4724447664181	0.00014935403339593923	0.00014650543199836764	2.865238136628269e-06	
640.2416254995708	0.00014445817524611672	0.0001442656339919664	2.05212708643713e-06	
650.1621798462554	0.00014359137345119614	0.00014206020421622965	1.8572699472238498e-06	
660.2364533430635	0.00014191412378684862	0.0001398886098415426	2.9232301348792567e-06	
670.4668278707137	0.00013744329943430816	0.0001377503265301534	3.505390003356435e-07	
680.8557222172046	0.0001380840669162104	0.00013564483829163525	2.473835832095959e-06	
691.4055926496942	0.00013513108458489804	0.00013357163734112595	2.5756193422476623e-06	
702.1189334952396	0.00013126050226921384	0.00013153022396028623	5.617417518636839e-07	
712.9982777305363	0.00013091041017912524	0.00012952010636092177	1.6411147529949086e-06	
724.0461975807946	0.00013009579490840044	0.00012754080055119924	2.6418395182987573e-06	
735.2653051278958	0.00012689014530632708	0.00012559183020441415	2.2521687009859753e-06	
746.6582529279726	0.00012367741264319038	0.00012367272653024066	1.1233379366294006e-06	
758.2277346385576	0.0001217854669338703	0.00012178302814841769	9.806683667692512e-08	
769.9764856554507	0.00012068781099338203	0.00011992228096481463	1.0430599529928721e-06	
781.9072837594538	0.00011959539122914284	0.0001180900380498232	1.6450573501477753e-06	
794.0229497731273	0.00011820082968612011	0.00011628585951902707	1.9486761631739803e-06	
806.3263482277227	0.00011656105106266263	0.00011450931241609526	2.0547692292223045e-06	
818.82038804045	0.00011480338402926552	0.0001127599705978564	2.0437530327199747e-06	
831.5080232022387	0.00011297578498241086	0.00011103741462149892	1.9441259118235488e-06	
844.3922534761538	0.0001110247544258249	0.00010934123163385924	1.7283198376287042e-06	
857.4761251066391	0.00010885913933456446	0.00010767101526274154	1.3284045188000952e-06	
870.7627315397452	0.00010653180288485531	0.00010602636551023782	6.800388305791806e-07	
884.2552141545192	0.00010446901488575923	0.00010440688864799311	2.5538891915421443e-07	
897.9567630057271	0.00010330557664382518	0.00010281219711438228	1.208084571467019e-06	
911.8706175780853	0.00010282297153162282	0.00010124190941355175	1.843195984095284e-06	
926.0000675521785	0.00010123392567258935	9.969565001628923e-05	1.5639276224146906e-06	
940.3484535822448	9.841036369887195e-05	9.817304926268105e-05	2.6803858356480454e-07	
954.9191680860141	9.747712977145925e-05	9.667374326652084e-05	1.3534621347227725e-06	
969.715656046784	9.677279719412584e-05	9.519737382142816e-05	1.5782239971218147e-06	
984.7414158279239	9.389738719760209e-05	9.374358830864498e-05	2.2834518281097592e-07	
1000.0	9.378955567155553e-05	9.231203960647388e-05	1.6329858950326244e-06	


==> data/fig_delay_tfirka_bode_24.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005411494187834717	1.261356118123655e-05	
0.10154950161807173	0.005424263851159186	0.005411748437333313	1.2613842386570908e-05	
0.10312301278878754	0.005424523276890389	0.005412010647416357	1.2614132400888703e-05	
0.10472090554055413	0.005424790826154535	0.005412281067986681	1.2614431501027419e-05	
0.10634355766636439	0.005425066754025711	0.005412559956833896	1.2614739972548258e-05	
0.10799135281311975	0.005425351323631497	0.00541284757988592	1.2615058110034966e-05	
0.1096646805723366	0.005425644806410056	0.005413144211468613	1.2615386217480782e-05	
0.11136393657225817	0.005425947482375599	0.005413450134574185	1.2615724608379614e-05	
0.11308952257139368	0.0054262596403925395	0.005413765641137979	1.2616073606223927e-05	
0.11484184655350702	0.0054265815784585855	0.005414091032324527	1.261643354476423e-05	
0.11662132282407707	0.005426913603997136	0.005414426618822972	1.2616804768299333e-05	
0.11842837210825283	0.005427256034159231	0.005414772721152056	1.2617187632078567e-05	
0.12026342165032622	0.005427609196135441	0.005415129669975231	1.2617582502609314e-05	
0.12212690531474645	0.0054279734274780105	0.005415497806426094	1.2617989758008489e-05	
0.12401926368869937	0.005428349076433596	0.005415877482444435	1.2618409788475441e-05	
0.12594094418627644	0.005428736502287014	0.0054162690611236014	1.2618842996519963e-05	
0.12789240115425762	0.005429136075716311	0.005416672917069045	1.2619289797527672e-05	
0.12987409597953362	0.005429548179159614	0.005417089436768975	1.2619750620055721e-05	
0.13188649719819254	0.005429973207194128	0.005417519018977132	1.2620225906324335e-05	
0.13393008060629666	0.005430411566927731	0.005417962075108372	1.2620716112626606e-05	
0.13600532937237603	0.005430863678403595	0.005418419029647337	1.2621221709792103e-05	
0.13811273415166478	0.005431329975018294	0.005418890320570732	1.2621743183712658e-05	
0.14025279320210793	0.005431810903953884	0.005419376399783822	1.2622281035721257e-05	
0.1424260125021654	0.005432306926624429	0.005419877733571343	1.262283578319231e-05	
0.1446329058704415	0.005432818519137507	0.00542039480306363	1.2623407960053862e-05	
0.14687399508716817	0.005433346172771236	0.005420928104718438	1.2623998117263611e-05	
0.14914981001757044	0.005433890394467337	0.005421478150818837	1.262460682344366e-05	
0.15146088873714358	0.0054344517073408516	0.005422045469988039	1.2625234665403681e-05	
0.1538077776588715	0.005435030651207098	0.0054226306077215	1.2625882248792211e-05	
0.15619103166241588	0.005435627783126487	0.005423234126937187	1.2626550198639167e-05	
0.15861121422530794	0.0054362436779678445	0.005423856608544342	1.2627239160085234e-05	
0.16106889755617235	0.005436878928990934	0.005424498652031808	1.2627949798965487e-05	
0.16356466273001555	0.0054375341484488495	0.005425160876076248	1.262868280253766e-05	
0.1660990998256107	0.005438209968211049	0.005425843919171268	1.2629438880189756e-05	
0.16867280806501112	0.005438907040407755	0.005426548440278117	1.2630218764135443e-05	
0.1712863959552255	0.005439626038096534	0.005427275119498668	1.2631023210212703e-05	
0.17394048143208848	0.005440367655951882	0.005428024658771695	1.2631852998666768e-05	
0.17663569200636045	0.005441132610978662	0.005428797782593172	1.2632708934941939e-05	
0.17937266491209122	0.005441921643250303	0.005429595238761565	1.2633591850522958e-05	
0.18215204725728248	0.005442735516672695	0.005430417799149005	1.2634502603838087e-05	
0.18497449617688488	0.005443575019774745	0.005431266260499423	1.2635442081099914e-05	
0.18784067898816573	0.005444440966526612	0.005432141445254478	1.263641119733254e-05	
0.1907512733484843	0.005445334197186709	0.005433044202408662	1.2637410897214306e-05	
0.19370696741551147	0.005446255579178514	0.0054339754083942565	1.263844215623185e-05	
0.1967084600099325	0.005447206007998417	0.005434935967997808	1.2639505981585476e-05	
0.19975646078067044	0.005448186408155774	0.005435926815308916	1.2640603413307213e-05	
0.20285169037266976	0.0054491977341464114	0.005436948914702763	1.264173552542523e-05	
0.2059948805972802	0.005450240971460936	0.005438003261857818	1.264290342706233e-05	
0.20918677460527996	0.005451317137629182	0.005439090884809907	1.2644108263621034e-05	
0.21242812706258082	0.0054524272833022715	0.005440212845044162	1.2645351218110035e-05	
0.215719704328655	0.005453572493373758	0.0054413702386264615	1.2646633512335458e-05	
0.21906228463772706	0.0054547538881414455	0.005442564197375774	1.2647956408295098e-05	
0.22245665828277353	0.005455972624511519	0.00544379589007919	1.2649321209556542e-05	
0.22590362780237347	0.005457229897246689	0.005445066523751336	1.2650729262651229e-05	
0.22940400817045398	0.005458526940260196	0.005446377344939892	1.2652181958631473e-05	
0.23295862698897662	0.005459865027957506	0.005447729641079288	1.26536807345703e-05	
0.2365683246836085	0.005461245476627704	0.0054491247418943945	1.265522707517153e-05	
0.2402339547024262	0.0054626696458866635	0.0054505640208563876	1.265682251446569e-05	
0.243956383717698	0.005464138940174127	0.00545204889669295	1.2658468637506505e-05	
0.24773649183079302	0.005465654810306995	0.00545358083495503	1.2660167082202856e-05	
0.2515751727802653	0.005467218755091224	0.005455161349642721	1.2661919541141942e-05	
0.2554733341531623	0.005468832322994797	0.005456792004892545	1.2663727763569923e-05	
0.2594318975996074	0.005470497113884431	0.005458474416729026	1.2665593557370182e-05	
0.26345179905070754	0.005472214780828768	0.005460210254883097	1.2667518791206598e-05	
0.2675339889398373	0.005473987031970941	0.005462001244680469	1.2669505396643332e-05	
0.27167943242735193	0.005475815632473577	0.005463849169002869	1.2671555370447192e-05	
0.2758891096287819	0.005477702406539429	0.005465755870325395	1.2673670776946346e-05	
0.28016401584656353	0.005479649239510991	0.005467723252833448	1.2675853750436088e-05	
0.2845051618053608	0.0054816580800526905	0.0054697532846227125	1.2678106497771227e-05	
0.28891357389103245	0.005483730942419305	0.00547184799998595	1.2680431301002727e-05	
0.2933902943933029	0.005485869908814605	0.005474009501790591	1.2682830520141258e-05	
0.29793638175219256	0.005488077131844315	0.005476239963951267	1.268530659599368e-05	
0.30255291080826724	0.005490354837067749	0.005478541634001534	1.2687862053207759e-05	
0.30724097305676445	0.00549270532565273	0.005480916835769607	1.2690499503382762e-05	
0.31200167690565833	0.00549513097713862	0.005483367972162818	1.2693221648283895e-05	
0.3168361479377224	0.0054976342523125705	0.005485897528065965	1.2696031283246474e-05	
0.3217455291766536	0.005500217696204384	0.005488508073358948	1.2698931300721099e-05	
0.32673098135731937	0.005502883941205672	0.005491202266059437	1.2701924693931381e-05	
0.33179368320019265	0.005505635710319319	0.005493982855596616	1.2705014560692414e-05	
0.33693483169003946	0.0055084758205456216	0.005496852686222196	1.2708204107514875e-05	
0.3421556423589239	0.005511407186411764	0.005499814700565825	1.2711496653636836e-05	
0.3474573495735992	0.005514432823651802	0.005502871943341522	1.2714895635522146e-05	
0.35284120682735126	0.005517555853044597	0.005506027565213124	1.2718404611339895e-05	
0.3583084870363649	0.005520779504417698	0.005509284826826345	1.2722027265774089e-05	
0.3638604828406817	0.005524107120825563	0.005512647103016262	1.2725767414943717e-05	
0.3694985069098218	0.0055275421629110465	0.005516117887198781	1.2729629011659014e-05	
0.37522389225314035	0.00553108821345963	0.00551970079595592	1.2733616150849554e-05	
0.3810379925349945	0.00553474898215636	0.005523399573824739	1.2737733075218152e-05	
0.3869421823947922	0.005538528310556225	0.005527218098300668	1.2741984181250342e-05	
0.39293785777200174	0.005542430177279159	0.005531160385066566	1.2746374025396817e-05	
0.39902643623619527	0.005546458703441729	0.005535230593459445	1.2750907330651196e-05	
0.4052093573222091	0.005550618158338223	0.005539433032187798	1.2755588993329621e-05	
0.41148808287049476	0.005554912965384682	0.005543772165312926	1.2760424090242117e-05	
0.41786409737274555	0.005559347708340252	0.0055482526185087234	1.2765417886293258e-05	
0.4243389083228771	0.005563927137821221	0.0055528791856155	1.2770575842204816e-05	
0.43091404657344795	0.005568656178124012	0.0055576568355038495	1.2775903622911176e-05	
0.4375910666976019	0.005573539934374531	0.005562590719266231	1.2781407106145809e-05	
0.4443715473566186	0.0055785837000223645	0.0055676861777547585	1.278709239158396e-05	
0.45125709167315986	0.005583792964699582	0.00557294874948484	1.2792965810390863e-05	
0.4582493276102989	0.0055891734224651915	0.005578384178926035	1.2799033935284288e-05	
0.4653499083564233	0.005594730980457723	0.00558399842520236	1.2805303591073655e-05	
0.4725605127161014	0.005600471767979969	0.005589797671226341	1.2811781865765177e-05	
0.4798828455070056	0.0056064021460414904	0.005595788333292357	1.2818476122270111e-05	
0.4873186379629853	0.005612528717386358	0.005601977071156754	1.2825394010700809e-05	
0.49486964814338685	0.005618858337035425	0.005608370798634249	1.2832543481283525e-05	
0.5025376613487146	0.005625398123374565	0.005614976694741901	1.2839932798071778e-05	
0.5103244905427329	0.00563215546982249	0.0056218022154244495	1.284757055331476e-05	
0.5182319767811088	0.00563913805711419	0.00562885510589712	1.2855465682533579e-05	
0.5262619896466971	0.0056463538662386605	0.005636143413644481	1.286362748067817e-05	
0.5344164276915693	0.005653811192072347	0.005643675502117085	1.2872065618873048e-05	
0.5426972188858914	0.005661518657752862	0.005651460065170197	1.2880790162396207e-05	
0.5511063210737586	0.005669485229840789	0.0056595061422928215	1.2889811589384266e-05	
0.559645722436092	0.005677720234320972	0.005667823134678151	1.289914081085311e-05	
0.5683174419607084	0.005686233373498613	0.005676420822191126	1.2908789191808774e-05	
0.5771235299196736	0.0056950347438497065	0.005685309381292556	1.2918768573415748e-05	
0.5860660683540517	0.005704134854889907	0.005694499403983883	1.292909129674149e-05	
0.595147171566167	0.0057135446491309895	0.005704001917842013	1.2939770227692022e-05	
0.604368986619493	0.005723275523199402	0.005713828407218601	1.2950818783626023e-05	
0.6137336938462858	0.005733339350197404	0.0057239908356845805	1.2962250961357853e-05	
0.6232435073630855	0.005743748503393699	0.005734501669806536	1.2974081367137249e-05	
0.6329006755942035	0.005754515881337529	0.005745373904349468	1.2986325248251918e-05	
0.6427074818033226	0.005765654934497825	0.005756621089007183	1.2998998526722912e-05	
0.6526662446333333	0.005777179693537498	0.005768257356770633	1.3012117835151586e-05	
0.6627793186545348	0.00578910479934205	0.005780297454053588	1.3025700554720606e-05	
0.6730490949213316	0.0058014455349317574	0.005792756772704674	1.30397648558118e-05	
0.6834780015375548	0.0058142178593977335	0.005805651384046468	1.3054329741152074e-05	
0.6940685042305437	0.005827438444014166	0.005818998075093799	1.30694150917597e-05	
0.7048231069341222	0.005841124710692367	0.005832814387116985	1.3085041716157514e-05	
0.7157443523806098	0.005855294872956756	0.005847118656730389	1.3101231402611188e-05	
0.7268348227020044	0.005869967979638942	0.00586193005970219	1.3118006975101881e-05	
0.7380971400404808	0.005885163961503703	0.005877268657699518	1.3135392353199875e-05	
0.7495339671683494	0.005900903681040034	0.005893155448202043	1.3153412615796742e-05	
0.7611480081176202	0.005917208985671906	0.005909612417838616	1.3172094069703238e-05	
0.7729420088193235	0.005934102764666989	0.005926662599425416	1.3191464322759938e-05	
0.784918757752735	0.005951609010047733	0.005944330133009879	1.3211552362475386e-05	
0.7970810866046624	0.0059697528818381754	0.005962640331253841	1.3232388640212473e-05	
0.8094318709389453	0.005988560778011821	0.005981619749521001	1.3254005161621427e-05	
0.8219740308763326	0.006008060409541536	0.006001296261070008	1.3276435583772268e-05	
0.8347105317848907	0.006028280880991827	0.006021699137792961	1.3299715319610283e-05	
0.847644384981113	0.006049252777137794	0.006042859136983837	1.3323881650260227e-05	
0.8607786484418896	0.0060710082561438485	0.006064808594669527	1.334897384629012e-05	
0.8741164275275125	0.0060935811498897315	0.006087581526090967	1.3375033297885425e-05	
0.8876608757158821	0.006117007072092104	0.006111213733982044	1.3402103655912561e-05	
0.9014151953480897	0.006141323534937894	0.006135742925362494	1.3430230983682915e-05	
0.9153826383855528	0.006166570075021448	0.006161208837635803	1.3459463921471088e-05	
0.9295665071788846	0.00619278838946273	0.006187653374869276	1.348985386412164e-05	
0.9439701552486742	0.006220022483179214	0.0062151207552277495	1.352145515361495e-05	
0.9585969880783669	0.006248318828391424	0.006243657670640189	1.3554325287738324e-05	
0.9734504639194281	0.006277726537562866	0.006273313459898718	1.3588525146502126e-05	
0.9885340946089864	0.006308297551111077	0.006304140296525419	1.3624119238153185e-05	
1.0038514464001433	0.006340086841380235	0.006336193392895696	1.3661175966552483e-05	
1.01940614080515	0.006373152634539353	0.006369531222280172	1.3699767922431116e-05	
1.0352018554516484	0.006407556652266856	0.006404215760663513	1.373997220061434e-05	
1.051242324952181	0.006443364375305372	0.006440312750421035	1.3781870746272636e-05	
1.0675313417871697	0.006480645331224222	0.006477891988187014	1.3825550733044547e-05	
1.0840727572015847	0.006519473409015627	0.006517027639536392	1.3871104976723247e-05	
1.1008704821154982	0.006559927203479906	0.006557798583430196	1.3918632388135928e-05	
1.117928488048752	0.006602090392731022	0.006600288789749546	1.396823846974963e-05	
1.1352508080599522	0.006646052152584438	0.006644587733672842	1.4020035860877413e-05	
1.1528415377000134	0.006691907612083157	0.006690790851143082	1.407414493712607e-05	
1.1707048359804781	0.006739758354985492	0.006739000040237803	1.4130694470344216e-05	
1.1888449263568397	0.006789712972692065	0.0067893242139061	1.41898223560496e-05	
1.2072660977271032	0.006841887674844229	0.006841879910289	1.425167641696721e-05	
1.225972705445816	0.006896406964699318	0.006896791967709477	1.4316415291216861e-05	
1.2449691723538168	0.00695340438740056	0.006954194272426489	1.438420941635955e-05	
1.2642599898239333	0.007013023360435986	0.007014230588419413	1.4455242120768038e-05	
1.2838497188228888	0.007075418096951618	0.007077055479833544	1.4529710836817005e-05	
1.3037429909896587	0.00714075463418496	0.007142835338311247	1.460782845098264e-05	
1.3239445097305402	0.00720921198115948	0.007211749529298234	1.4689824809539324e-05	
1.3444590513311867	0.007280983401981287	0.0072839916736042055	1.477594840094345e-05	
1.3652914660858761	0.0073562778536698185	0.007359771083073377	1.4866468238826213e-05	
1.386446679444272	0.007435321600512311	0.007439314372261142	1.4961675973937642e-05	
1.4079296931759626	0.007518360030552233	0.007522867271612013	1.506188826800538e-05	
1.4297455865530366	0.007605659704120427	0.00761069667190574	1.5167449467090968e-05	
1.451899517550985	0.007697510669437721	0.0077030929348248945	1.527873461942318e-05	
1.4743967240682132	0.007794229086434819	0.007800372510571962	1.539615288959767e-05	
1.4972425251644468	0.007896160207267607	0.007902880910743532	1.5520151430361164e-05	
1.5204423223183279	0.008003681770824472	0.008010996093420293	1.565121978436148e-05	
1.5440016007044985	0.00811720787916419	0.008125132327988553	1.578989490107105e-05	
1.5679259304904682	0.008237193436711258	0.008245744619989285	1.5936766870110038e-05	
1.5922209681535842	0.00836413924870089	0.00837333379181724	1.609248549138684e-05	
1.6168924578184014	0.008498597894477392	0.008508452334027425	1.6257767826024872e-05	
1.6419462326147771	0.008641180514654628	0.008651711165182192	1.643340690032438e-05	
1.667388216057011	0.008792564679921833	0.00880378746665151	1.6620281770190205e-05	
1.6932244234443516	0.008953503544794059	0.008965433793911196	1.6819369196691803e-05	
1.7194609632832076	0.009124836533620511	0.00913748870939676	1.7031757235968276e-05	
1.7461040387313935	0.009307501860930205	0.00932088923608091	1.7258661113571883e-05	
1.7731599490647525	0.009502551256616804	0.009516685498501558	1.7501441835061092e-05	
1.8006350911665105	0.009711167352294157	0.009726058002655042	1.7761628087301788e-05	
1.828535961039703	0.009934684293243238	0.009950338112743701	1.80409421149931e-05	
1.8568691553430368	0.010174612277010128	0.010191032417385736	1.8341330419493517e-05	
1.885641372950552	0.010432666893049362	0.010449851848528579	1.866500033411807e-05	
1.9148594165354507	0.010710804358373677	0.010728746633246673	1.9014463792792638e-05	
1.9445301941784663	0.01101126402552807	0.011029948435084085	1.939258994566461e-05	
1.974660721001155	0.011336619898646346	0.011356021394470771	1.980266870440439e-05	
2.0052581208244957	0.011689843352576581	0.011709924228126004	2.024848785355984e-05	
2.036329627853186	0.01207437983556667	0.012095086121002102	2.073442707301448e-05	
2.067882588386045	0.012494243078490777	0.012515499871021258	2.126557313002394e-05	
2.0999244625529108	0.01295413126514537	0.012975836657703209	2.184786166618127e-05	
2.132462826078452	0.013459570764168679	0.013481587925408297	2.248825248779963e-05	
2.1655053720733157	0.014017094383234806	0.014039241200087238	2.3194947127173963e-05	
2.199059912853022	0.01463446261140224	0.014656498129083225	2.397765970203088e-05	
2.2331343817850464	0.015320937736450909	0.015342544427024929	2.484795471833402e-05	
2.267736835164523	0.016087621476553262	0.016108382168841796	2.581966816950002e-05	
2.302875454119006	0.01694786550384721	0.016967233709886086	2.6909430350805867e-05	
2.3385585465427567	0.01791775800621537	0.01793502062096228	2.8137308430938377e-05	
2.3747945490609914	0.019016671911604395	0.019030904400248037	2.9527579930995296e-05	
2.411592029024571	0.020267818294491997	0.02027783576372903	3.110962595083558e-05	
2.4489596865355954	0.021698654295842508	0.021702969967857758	3.291887627227488e-05	
2.4869063565043885	0.02334079306620182	0.023337614187457275	3.499760784877178e-05	
2.5254410107383527	0.025228646615432605	0.025215977222957747	3.7395114183285226e-05	
2.564572760063192	0.0273952140688017	0.027371210506117575	4.0166175639301254e-05	
2.604310856476998	0.029861959535306532	0.02982580869541224	4.33656228872461e-05	
2.6446646953377266	0.03261758807070385	0.032571291738050616	4.7034823848472885e-05	
2.6856438175845567	0.035579197637971204	0.0355304135705796	5.117331680696474e-05	
2.727257911993673	0.03853506560646704	0.03849961212404122	5.568766462220603e-05	
2.769516817469004	0.04109526684059574	0.04109408226069545	6.0316072611570324e-05	
2.812430525368455	0.04272797271769445	0.04277150157821414	6.45496701354644e-05	
2.8560091818661824	0.042963205670601384	0.0430308144425334	6.761238276781515e-05	
2.9002630903514777	0.04167569327967353	0.04172232485492298	6.86194699425034e-05	
2.945202713864811	0.039171058633701454	0.039167775544420344	6.701852585578784e-05	
2.9908386775716385	0.035984158760001946	0.03594032341126972	6.305114460695353e-05	
3.0371817712745264	0.032614448087501836	0.032557689794577446	5.7650757740843106e-05	
3.0842429519642045	0.029391713879038165	0.02934313891661868	5.18421703302273e-05	
3.1320333464101533	0.026475642534881955	0.02644366552680478	4.631171389353793e-05	
3.180564253791325	0.023912190859039395	0.023896946700226754	4.1371469656579836e-05	
3.2298471483676323	0.021688506698900815	0.021686800781952193	3.709501786509915e-05	
3.2798936821928324	0.01976801912079391	0.01977607316689201	3.34430174114095e-05	
3.3307156878694446	0.018108489083498682	0.018123012899695954	3.0336372948818152e-05	
3.3823251813463506	0.016669901035344034	0.016688345823895636	2.7690439186141052e-05	
3.43473436475976	0.015417242296182845	0.015437743397848482	2.5428357406999288e-05	
3.487955629318178	0.01432098273965856	0.01434221938614824	2.348482385482849e-05	
3.542001558232087	0.013356638872922814	0.013377695687064808	2.1805964404103223e-05	
3.5968849296890193	0.012504052653552465	0.012524307177426435	2.034787689338756e-05	
3.6526187198747286	0.011746651018450299	0.011765689270525181	1.9074908044551434e-05	
3.7092161060411786	0.011070785086451663	0.011088340456365095	1.795806436720964e-05	
3.7666904696220658	0.010465175148875318	0.010481084966279447	1.6973674105426788e-05	
3.8250553993966134	0.009920458059374396	0.009934632981798383	1.61023059262835e-05	
3.884324694702404	0.009428823443963215	0.009441225951951326	1.5327911847800836e-05	
3.9445123686979775	0.008983723175487181	0.008994352478010875	1.4637153559495507e-05	
4.005632651675993	0.00857963977541511	0.008588521213091007	1.4018874103837721e-05	
4.067699994427721	0.00821190161694516	0.008219079222067653	1.3463683044340953e-05	
4.130729071659682	0.007876535091615303	0.007882066368512804	1.2963629660840216e-05	
4.194734785463209	0.007570145928917986	0.007574098200538146	1.251194431762076e-05	
4.259732268837781	0.007289823537015398	0.007292271399673127	1.2102832702951818e-05	
4.325736889268946	0.007033063575741139	0.0070340871398882005	1.1731311208230391e-05	
4.392764252361694	0.0067977050284278384	0.006797388717699464	1.1393074464218731e-05	
4.460830205530115	0.006581878860736052	0.006580310607287099	1.1084388148735136e-05	
4.5299508417442365	0.006383965991849373	0.006381236711971306	1.0802001777609057e-05	
4.600142503334918	0.006202562797349324	0.006198766063632125	1.0543077404538475e-05	
4.671421785857698	0.006036452746789051	0.006031684595819907	1.030513108372261e-05	
4.743805542016518	0.005884583078277075	0.005878941908907426	1.0085984659339736e-05	
4.817310885648243	0.005746045647244134	0.00573963217577585	9.883725994490025e-06	
4.891955195768907	0.005620061272388114	0.005612978518984381	9.696676180840439e-06	
4.967756120682691	0.005505967050442351	0.005498320336599078	9.523362606074136e-06	
5.044731582154526	0.005403206232104898	0.00539510317276875	9.36249702771167e-06	
5.122899779647386	0.005311320351446364	0.005302870827777578	9.21295802493883e-06	
5.202279194625215	0.005229943386208353	0.0052212594863522465	9.07377738966949e-06	
5.282888594922542	0.005158797801455593	0.00514999371718804	8.944130186975677e-06	
5.364747039181794	0.005097692398278881	0.005088884265120816	8.823328375619477e-06	
5.447873881359371	0.005046521956594816	0.005037827623967683	8.710818038815724e-06	
5.532288775301544	0.005005268730499954	0.0049968074466613865	8.606180448243794e-06	
5.618011679391243	0.004974005930405663	0.004965897924128711	8.509137379343916e-06	
5.705062861266868	0.004952903413328312	0.0049452693503390256	8.419561328951228e-06	
5.793462902614208	0.004942235907474134	0.004935196194191277	8.337491573110545e-06	
5.883232704032601	0.004942394227732782	0.004936068127345294	8.263157365916729e-06	
5.974393489976511	0.004953900105725341	0.004948404621356878	8.197010044825367e-06	
6.06696681377367	0.004977425476506466	0.004972873942086284	8.139766409954966e-06	
6.160974562720967	0.005013817354605844	0.005010317654565836	8.092466526382875e-06	
6.25643896325932	0.005064129824008058	0.005061782135865838	8.056550113789595e-06	
6.353382586228693	0.005129665201443958	0.005128559117563847	8.033957003615178e-06	
6.451828352204593	0.005212027169433567	0.005212238001268484	8.027258842229744e-06	
6.551799536917215	0.005313189700165262	0.0053147736936341675	8.039831401517371e-06	
6.653319776754563	0.005435587025660728	0.005438575110963019	8.07607966333316e-06	
6.756413074350862	0.005582231927000765	0.005586621477778475	8.141731478384107e-06	
6.861103804261538	0.0057568724556142275	0.005762616325209341	8.244220428164112e-06	
6.9674167187261515	0.0059642011779363095	0.0059711929974714745	8.393185255421474e-06	
7.075376953520617	0.006210136515599504	0.006218190870080097	8.601123320726889e-06	
7.1850100339000935	0.006502203009782444	0.006511028679906635	8.884251821112992e-06	
7.2963418806339915	0.006850046070255494	0.00685921017933815	9.26365812850101e-06	
7.40939881613446	0.007266124652774247	0.00727500576318134	9.766867925797436e-06	
7.5242075706798515	0.00776662383676558	0.007774354190141302	1.0430038059914905e-05	
7.640795288734611	0.008372592101928592	0.008377997144611795	1.1301099526111703e-05	
7.759189535367103	0.009111158845227963	0.009112726146174635	1.244432419310832e-05	
7.879418302766868	0.010016213609273057	0.010012188802115605	1.3946878059647892e-05	
8.001510016862884	0.01112656762760469	0.011115437304453342	1.5927603606014494e-05	
8.125493544044346	0.012476061722380577	0.012458010245245768	1.8546380348878347e-05	
8.251398197985628	0.014062365812389222	0.014042553882327639	2.2005499853233054e-05	
8.379253746576957	0.015772602090359994	0.01576519516014112	2.6513662217964873e-05	
8.509090418962503	0.017271216392679953	0.017292946936616607	3.2128074636523444e-05	
8.640938912687513	0.018003268138857182	0.018038829395192805	3.827418661118008e-05	
8.774830400956196	0.017554264842602703	0.017549644172297783	4.2910941578386814e-05	
8.910796540002062	0.016065689998674762	0.016023436241695752	4.3334357772474694e-05	
9.048869476572474	0.01411405833154333	0.014087120875068885	3.9842575987439346e-05	
9.189081855529167	0.012220347723216845	0.012223757467487408	3.512515586079689e-05	
9.331466827566528	0.010604418807657827	0.01062573714941288	3.0839157131247976e-05	
9.476058057049498	0.009289918496270293	0.009316315826027093	2.7370703150537443e-05	
9.622889729972897	0.008234362158403058	0.008258586688780038	2.46394235743279e-05	
9.771996562044086	0.007385920580883647	0.007404821607893898	2.248140686332063e-05	
9.923413806890872	0.00669997330384333	0.006712622757319181	2.0752687384026744e-05	
10.0771772643966	0.0061416796488975795	0.0061482269180489005	1.9344353846855286e-05	
10.233323289164382	0.005684712830798098	0.005685792734871277	1.817708102942455e-05	
10.391888799112495	0.005309368134253628	0.005305812856333878	1.719324916291772e-05	
10.552911284202958	0.005000912239397668	0.004993615539888464	1.6350543979009947e-05	
10.716428815305356	0.004748322578717646	0.004738177481066358	1.561735713692027e-05	
10.882480053198018	0.00454337206968363	0.004531242978092272	1.4969588695366198e-05	
11.051104257708666	0.004379980831793293	0.004366690967166119	1.4388427079074976e-05	
11.222341296996655	0.004253766329442241	0.004240091093843283	1.3858784511953113e-05	
11.39623165697915	0.004161741362674818	0.004148402941685213	1.336816355584032e-05	
11.572816450903245	0.00410212585108966	0.00408978659640867	1.2905800328128125e-05	
11.752137429066462	0.004074251791845142	0.004063504922762958	1.2461974710445246e-05	
11.93423698868786	0.004078551737594391	0.004069908242336186	1.2027403281947562e-05	
12.119158183932093	0.004116630695470181	0.004110501275399547	1.1592640879441603e-05	
12.306944736088793	0.004191430376877085	0.00418810099737987	1.1147412825208034e-05	
12.497641043909683	0.00430750340170869	0.004307102623074206	1.0679780002882366e-05	
12.691292194105861	0.004471421511337145	0.0044738775700405	1.017499742240116e-05	
12.887943972007742	0.004692338240956113	0.004697324717051731	9.61385445999057e-06	
13.08764287239018	0.004982687664361533	0.004989561026764683	8.970175228761337e-06	
13.290436110465315	0.005358851960770013	0.0053665990809422	8.207048416777497e-06	
13.496371633045765	0.005841159961147956	0.0058484148692573715	7.271556607238902e-06	
13.705498129880782	0.006451231586018673	0.0064565153938971765	6.090201087070593e-06	
13.917865045168076	0.007201282636892322	0.0072037490554536536	4.5853580305120464e-06	
14.133522589243995	0.008063779336359081	0.008064468872905108	2.904906969146471e-06	
14.35252175045488	0.00891021722703414	0.008911474454456562	3.1185973064388663e-06	
14.574914307212275	0.00946003034454182	0.009458442329225356	6.7506842088520574e-06	
14.800752840235097	0.009397570453524073	0.009386306297337426	1.1387028385930638e-05	
15.030090744981337	0.008689391648742186	0.008682712942523992	1.4903836835531905e-05	
15.262982244272472	0.007661622704064845	0.007671339161273041	1.642711131760629e-05	
15.499482401113475	0.006649329577848658	0.0066659749378664	1.666483537771206e-05	
15.739647131711472	0.005794473491933205	0.005807332611597112	1.639143598420228e-05	
15.98353321869612	0.005114772273298599	0.005119609510794905	1.5972488696374396e-05	
16.23119832454485	0.004586812201515751	0.004583687046618837	1.5539994433468044e-05	
16.482701005216104	0.004181415529666421	0.004172184973594282	1.5134466670561347e-05	
16.738100723993853	0.003873938166382667	0.003860976457110324	1.4763968835788994e-05	
16.997457865546615	0.0036459341392496084	0.0036315930914878757	1.442553845533311e-05	
17.26083375020432	0.0034844937112161276	0.0034708845962096724	1.4112691825719066e-05	
17.528290648456405	0.003381258811289045	0.0033701522405862713	1.3817894352799055e-05	
17.799891795674554	0.003331665700652978	0.003324423406475615	1.3533142289675608e-05	
18.075701407063548	0.0033345258849243014	0.0033320285536543267	1.3249752185432646e-05	
18.35578469284383	0.0033919396257107593	0.003394494263626288	1.2957703650859081e-05	
18.64020787366921	0.003509494729913863	0.0035167132157530715	1.2644587802609088e-05	
18.929038196283646	0.0036966051160120684	0.0037072566195739754	1.2294133650355329e-05	
19.222343949420477	0.003966487500064281	0.003978363534722756	1.188454652541154e-05	
19.52019447994806	0.004334145746862829	0.004344087219991247	1.1388460876033372e-05	
19.822660209265607	0.004807650705293353	0.00481214198422293	1.078322826281949e-05	
20.12981264995304	0.0053620099836566145	0.005358963762297704	1.0106078560404965e-05	
20.441724422678867	0.005885912542444029	0.00587710507023043	9.641402126193341e-06	
20.75846927337004	0.006148785374855294	0.006140138244702187	1.0101809567411634e-05	
21.08012209064783	0.0059467385006308346	0.005947573647631973	1.1645893100054544e-05	
21.406758923533914	0.005366307943762093	0.005378464118358347	1.3080649258541102e-05	
21.738456999430788	0.004686314648652798	0.004697598113981643	1.3806278411717879e-05	
22.075294742380795	0.004087254603792746	0.004088976308202221	1.405999275783932e-05	
22.417351791608088	0.003618031551815411	0.003610233919429443	1.4100726764234069e-05	
22.764709020347887	0.0032713501782864456	0.003258203798287272	1.4054825660151783e-05	
23.1174485549675	0.0030276936869299137	0.0030140199113978705	1.397450415326117e-05	
23.47565379438362	0.002870011803595398	0.002859821951313092	1.387992739936608e-05	
23.839409429780538	0.0027871024963552443	0.002783049181360128	1.377732785383831e-05	
24.20880146463373	0.0027738426480438524	0.002776959154406975	1.3665933917542471e-05	
24.583917235044	0.002830893547316617	0.002840392668313756	1.354011399134879e-05	
24.964845430386426	0.0029643406259677128	0.0029774405011833423	1.3389205680577433e-05	
25.351676114279368	0.0031843095940504917	0.003196258094464718	1.3196309545149198e-05	
25.744500745878433	0.003498846569577741	0.003503783527708479	1.2939381828914665e-05	
26.143412201500308	0.0038931066192026235	0.0038872345840145783	1.2609867993935525e-05	
26.548504796581717	0.004280522401064651	0.004268237076263043	1.2295422503181523e-05	
26.959874307978602	0.00446423917607472	0.00445944418768743	1.2302008492689728e-05	
27.377617996610834	0.00427678571349674	0.004286776975245006	1.2797399316236462e-05	
27.801834630457815	0.003821710184761858	0.003833038732317766	1.3353845782326695e-05	
28.232624507910387	0.003332794154063618	0.0033320310005617677	1.3704237969963635e-05	
28.670089481484574	0.002933842507581823	0.002922418092974767	1.3901031254084977e-05	
29.114332981902788	0.0026483665788704968	0.0026345981579921404	1.401976396876058e-05	
29.565460042548164	0.0024662283173012257	0.0024576569615364103	1.4099568881673126e-05	
30.0235773242978	0.0023744098656262778	0.00237500685300314	1.4156768025142358e-05	
30.488793140740842	0.002365803612415355	0.0023753366966853618	1.4195009607732523e-05	
30.961217483787163	0.0024406526564893505	0.002454773643846556	1.4208137329527072e-05	
31.440962049673153	0.002604732854506817	0.002615761847701015	1.4178337172480464e-05	
31.928140265370157	0.002860596495696343	0.0028603853015887943	1.4073206046000251e-05	
32.42286731540228	0.0031783309948581464	0.003165987467255882	1.3861091280733658e-05	
32.925260169079685	0.003436894181059315	0.0034277509390425423	1.3604103305001008e-05	
33.435437608153904	0.003436061996133567	0.0034452298397065683	1.3547525725928051e-05	
33.95352025490161	0.003139790591994234	0.003150800470951744	1.3775992227567461e-05	
34.479630600643624	0.002747558059409777	0.002742457014778783	1.4100447354428553e-05	
35.01389303470575	0.0024182987777936473	0.0024039644804273604	1.4410047006789484e-05	
35.556433873828425	0.0021953929672789358	0.0021857559427207324	1.4682967359615962e-05	
36.107381392031996	0.002075735461588715	0.002078175091061689	1.4920242278599263e-05	
36.666865850944866	0.0020510237724542125	0.002063922257820909	1.5120343981994089e-05	
37.23501953060145	0.002119198641074779	0.0021335987924669965	1.5267523452024447e-05	
37.81197676071744	0.0022822843005026097	0.002286104577445342	1.5319718695286674e-05	
38.397873952449665	0.002527018140473701	0.0025150918756014513	1.5201564905070393e-05	
38.99284963064802	0.0027704949763032757	0.002759578445093264	1.4873088869907472e-05	
39.59704446660722	0.0028260060005464147	0.002836944261214068	1.45666978088187e-05	
40.21060131132589	0.0026064764690292394	0.0026145160989166864	1.4669827081160078e-05	
40.83366522928125	0.0022832305713352107	0.0022711925582238187	1.5124536575970489e-05	
41.46638353272696	0.002019417712367472	0.002006519403393297	1.5666352974304613e-05	
42.108905816522395	0.0018609418860465199	0.0018629369986484642	1.6165777057833232e-05	
42.76138399350171	0.0018072905241415748	0.0018223822685760115	1.6580440349357784e-05	
43.42397233039088	0.0018544807867922426	0.0018683276332762337	1.6868369008969355e-05	
44.096827484281306	0.0020003308517059287	0.001997241441349274	1.6939041870011088e-05	
44.78010853966855	0.0022175144777713328	0.002200860412191753	1.6654148694004118e-05	
45.47397704606499	0.0023852545728476914	0.0023879462230850233	1.6080468010933663e-05	
46.17859705619533	0.002320676306840307	0.002333897365923865	1.5933576893803563e-05	
46.894135164783904	0.00206372953560157	0.0020510674739777873	1.6638390522193677e-05	
47.62076054794297	0.0018126993683315682	0.001800366288322736	1.7647942807066662e-05	
48.35864500317141	0.001659451534197488	0.0016681151041106762	1.8540991117420077e-05	
49.10796298997312	0.0016158857957947247	0.0016350121418806812	1.918294302704395e-05	
49.86889167110482	0.001679126319292683	0.0016847517919520436	1.9458392228629593e-05	
50.641610954463076	0.0018381908331727916	0.0018210118438856345	1.9167239672134117e-05	
51.42630353562007	0.0020222258122021748	0.0020184289728101684	1.830753860346196e-05	
52.22315494101898	0.002049192122822938	0.0020651476052890904	1.8085710995729946e-05	
53.03235357183818	0.001855501799438579	0.0018381381410927872	1.9627830545763136e-05	
53.854090748535334	0.0016268833194573356	0.001619168770045708	2.1644215065093e-05	
54.688560756081706	0.0014887749073209157	0.0015083389601180347	2.3133882380305894e-05	
55.53596088989733	0.0014640411012470044	0.0014819707544751757	2.384305916824278e-05	
56.39649150249797	0.0015493746943438648	0.001536675835522604	2.35238706599481e-05	
57.27035605086487	0.0017133359904020617	0.001699157041369101	2.214611549470373e-05	
58.15776114454846	0.001819699819295081	0.0018406940125218053	2.2058254264580166e-05	
59.05891659451753	0.001708566678068628	0.001683462680515075	2.6279338685435675e-05	
59.974035462765215	0.001498428551638142	0.001497298175053451	3.101602188929568e-05	
60.90333411268367	0.0013594341081894555	0.001392535118044771	3.355605976931409e-05	
61.847032260219336	0.0013360337202879533	0.001345927603824411	3.343419741509961e-05	
62.80535302582078	0.001425050036451943	0.001394503859331229	3.061964990138592e-05	
63.778522987191536	0.0015744625799826502	0.0016068476798634843	3.2477215278672006e-05	
64.76677223286032	0.0016103951449079514	0.0015557420631689548	5.548592777106526e-05	
65.77033441658139	0.0014510813825914198	0.0014474323517086574	8.558924813934591e-05	
66.78944681257751	0.0012837232107721273	0.0013839202476540993	0.00011141539678097056	
67.82435037163955	0.0012224428252424202	0.0013434516314217806	0.00013710465390868583	
68.87528977809474	0.001280026012820385	0.0013140352949245267	0.00016618260476983606	
69.94251350765792	0.0014136449505466559	0.0012904101512338133	0.000191801399881237	
71.02627388617911	0.0014551128986053613	0.0012700653067288772	0.0001860974198191267	
72.12682714930152	0.001310013247814119	0.0012516863151753044	0.00014264961567380196	
73.24443350304374	0.0011658951546743967	0.0012345326421892215	0.00010305995502250791	
74.37935718532088	0.0011340511648239857	0.0012181637475779893	9.36607113125281e-05	
75.53186652841877	0.0012180778488145678	0.001202307251427648	0.00011653026766323951	
76.7022340224364	0.0013283502695413056	0.0011867904393805069	0.00014778136618527504	
77.89073637971123	0.0012723555124113804	0.001171502332039584	0.0001465424335915026	
79.09765460024283	0.0011190168001286485	0.0011563715349229328	0.00011642879659291864	
80.32327403813038	0.0010510374196148527	0.001141352717935184	9.046570638177743e-05	
81.5678844690394	0.001105754756707191	0.0011264180509475848	8.806211726820515e-05	
82.83178015871405	0.001213612168693523	0.0011115516081457173	0.00011137465590352756	
84.11525993255103	0.001177879179969099	0.0010967456165784418	0.0001228001191521481	
85.41862724625115	0.001037194717580226	0.0010819978870930424	0.0001060936397224861	
86.74219025756646	0.0009822659743697808	0.0010673100244932916	8.524241692038834e-05	
88.08626189915832	0.00104862055818681	0.0010526861636954007	7.852728352196662e-05	
89.45115995258467	0.0011321434972517176	0.0010381320684374176	9.419522153029754e-05	
90.83720712343391	0.0010496528915063094	0.0010236544844414446	0.00010101934608646315	
92.24473111762269	0.0009363224050867159	0.0010092606739482068	8.861221513666697e-05	
93.67406471887617	0.0009390065709611144	0.000994958081236508	7.408670982396233e-05	
95.1255458674087	0.0010317871315676248	0.0009807540937666172	7.270562800537396e-05	
96.59951773982377	0.0010225091384616746	0.0009666558737363226	8.435372771317192e-05	
98.09632883025184	0.0009027723927202314	0.0009526702418197128	8.255430075293224e-05	
99.61633303274554	0.0008727797868726579	0.0009388035997417634	7.159815391006537e-05	
101.15988972495167	0.0009520304506700424	0.0009250618818104837	6.363018529654442e-05	
102.72736385307937	0.0009654897027145147	0.0009114505280268498	7.011774063848376e-05	
104.31912601818526	0.0008544131410045537	0.0008979744732161369	7.289665968608933e-05	
105.93555256379533	0.0008254697027121072	0.000884638147970464	6.588965864438243e-05	
107.57702566488457	0.0009019071154342967	0.0008714454881968373	5.734049843483709e-05	
109.24393341823551	0.0008943247032283278	0.0008583999508215175	6.07379089685569e-05	
110.93666993419627	0.0007928679424230345	0.0008455045337762815	6.404499169535599e-05	
112.65563542986153	0.0007951929181687307	0.0008327617988316304	5.8584861373712145e-05	
114.40123632369622	0.0008668446161519914	0.0008201738961805381	5.068839546977394e-05	
116.17388533162597	0.0008056136162137305	0.000807742589937904	5.471913241966703e-05	
117.9740015646163	0.0007387774504658365	0.0007954692839244629	5.6806351626094674e-05	
119.802010627764	0.0007909879679862625	0.0007833550472620143	4.997874767391873e-05	
121.65834472092367	0.0008047332748452981	0.000771400639430746	4.522992043375826e-05	
123.54344274089367	0.000715131855451945	0.0007596065345356693	5.098305901129404e-05	
125.45775038518534	0.0007267440899562525	0.0007479729446047314	4.9289254615331276e-05	
127.40172025740017	0.0007766908248408046	0.0007364998417997	4.0278884952156385e-05	
129.3758119742398	0.0006974208491134188	0.000725186979466608	4.429523322496989e-05	
131.3804922741741	0.0006825196415590006	0.0007140339119875164	4.658847145345345e-05	
133.41623512779302	0.0007391713054570199	0.0007030400134225603	3.7617858277852336e-05	
135.48352184986857	0.0006728353433466175	0.0006922044949513712	3.881193637542731e-05	
137.58284121315285	0.0006508958739423795	0.0006815264211385085	4.3139761664809004e-05	
139.71468956393986	0.0007042209719734612	0.0006710047250585293	3.460267680876336e-05	
141.879570939417	0.0006396137043907627	0.0006606382223243016	3.5087501591834235e-05	
144.07799718683648	0.0006283170770319397	0.0006504256240676351	3.977265806863118e-05	
146.31048808453184	0.0006708380731423225	0.000640365548924544	3.053750885628391e-05	
148.57757146481032	0.0006017224597689429	0.000630456534079466	3.3128580464273414e-05	
150.87978333874923	0.0006161681803766115	0.0006206970454232119	3.6216672320503415e-05	
153.2176680229263	0.0006292122381256416	0.000611085486879246	2.625833764250593e-05	
155.5917782681133	0.0005693169215502786	0.0006016202089518293	3.2636156697138396e-05	
158.00267538996428	0.0006112740824150444	0.0005922995165480869	3.092296625081222e-05	
160.45092940172842	0.0005744137157412773	0.0005831216761241116	2.4764546666539885e-05	
162.9371191490193	0.0005580106885158019	0.0005740849222031553	3.2015686145980715e-05	
165.46183244667284	0.0005868021499425799	0.0005651874633115876	2.317221243229123e-05	
168.02566621772516	0.0005293144930930873	0.0005564274873759187	2.716741947048852e-05	
170.6292266345446	0.0005657440141639286	0.0005478031666217278	2.713718524603154e-05	
173.27312926215015	0.0005267036130851373	0.0005393126620129427	2.1176751070898138e-05	
175.9579992037507	0.0005276922097834304	0.0005309541272674473	2.7990933071216145e-05	
178.68447124853947	0.0005302387051832703	0.0005227257124827035	1.8339557038950463e-05	
181.45319002177868	0.0004971469349128842	0.0005146255674028046	2.566189588535317e-05	
184.2648101372089	0.0005252022971534799	0.0005066518443561805	1.9212861970426315e-05	
187.11999635182175	0.00047767681559441754	0.000498802700891147	2.2264847477190125e-05	
190.019423723029	0.000510671953122205	0.0004910763021344852	2.064265981207622e-05	
192.9637777682679	0.0004643710251996106	0.0004834708228964113	1.9135617141612467e-05	
195.95375462707955	0.000492635479965373	0.0004759844495435369	2.1072525931440387e-05	
198.99006122569847	0.00045257045230675185	0.0004686153816597764	1.6811636748233732e-05	
202.0734154441926	0.00047561598401495197	0.0004613618335136136	2.0586231186592987e-05	
205.20454628619316	0.000439909747856732	0.00045422203534873653	1.534066715791971e-05	
208.38419405125447	0.0004610937856869604	0.00044719423451364596	1.950186464660975e-05	
211.6131105098844	0.00042602519138816754	0.00044027669644467377	1.4646862201611536e-05	
214.892059081287	0.0004484865741122379	0.00043346770551563684	1.7874804227733073e-05	
218.22181501385919	0.0004121035551487724	0.0004267655657662812	1.473058342966366e-05	
221.60316556848443	0.0004354312564542895	0.00042016860152071535	1.5490564591036923e-05	
225.03691020466627	0.00040076340109402664	0.0004136751579060579	1.5511000620449074e-05	
228.5238607695462	0.00041810709385564756	0.0004072836012807197	1.227656128298078e-05	
232.06484168985054	0.0003952175440737901	0.00040099231958091774	1.6445404134273185e-05	
235.66069016681035	0.00039490469958517816	0.0003947997225933322	9.548657682423922e-06	
239.3122563741041	0.00039523609947471556	0.0003887042421610933	1.618774365457903e-05	
243.0204036588648	0.0003725997353217392	0.0003827043323297508	1.0349165868319707e-05	
246.78600874580337	0.00038955086959159205	0.00037679846943921853	1.286976699036464e-05	
250.60996194449422	0.0003637277452378734	0.0003709851521672426	1.3480104687070795e-05	
254.4931673598731	0.0003659115967871556	0.0003652629015294154	8.048279313300797e-06	
258.43654310599635	0.0003681499742631105	0.0003596302608403421	1.3971292620508176e-05	
262.4410215231124	0.00034464976723443087	0.00035408579564014694	1.0182124984493682e-05	
266.507549398097	0.0003549016113567738	0.00034862809359014	8.564134278001371e-06	
270.63708818830384	0.0003481361825731517	0.0003432557643411361	1.3078398308870437e-05	
274.8306142488838	0.00032956930840886034	0.0003379674393775821	8.622196022513752e-06	
279.08911906362675	0.00033854934177295965	0.0003327617718403778	7.860243715503758e-06	
283.4136094793798	0.00033401187574105655	0.0003276374363310224	1.2031745327370616e-05	
287.80510794409827	0.0003154835225044325	0.00032259312869944263	8.837568824494809e-06	
292.26465274858515	0.0003180409562356333	0.00031762756581768954	5.866093467247495e-06	
296.7932982719762	0.0003222487464755162	0.0003127394853414387	1.0169609961910521e-05	
301.3921152310292	0.00030711519487050526	0.00030792764546107694	1.0206497870639111e-05	
306.0621909332746	0.00029704419066634594	0.00030319082464399236	6.157599793054753e-06	
310.80462953409153	0.0003014407652964468	0.0002985278213694901	5.7714724135569906e-06	
315.6205522977641	0.00030254040846229525	0.0002939374538576762	9.248162618368287e-06	
320.5110978625849	0.00029081568862051514	0.0002894185597934714	9.419134342776152e-06	
325.47742251006514	0.0002797729000865205	0.00028496999604682324	6.605728164377951e-06	
330.52070043831674	0.00027795267252939105	0.00028059063839008	4.111595404008485e-06	
335.6421240396705	0.0002808273897286182	0.00027627938121337764	5.7609063433090925e-06	
340.8429041825955	0.00027971026185718005	0.0002720351372388185	8.032323565564906e-06	
346.1242704979875	0.0002721444467338721	0.000267856837234125	8.4935985461197e-06	
351.4874716698928	0.0002627196739327683	0.00026374342972638565	7.331291422519676e-06	
356.9337757307372	0.00025571294256329657	0.0002596938807164432	5.419634495017116e-06	
362.46447036112943	0.000252045973454374	0.00025570717339441274	3.6784660831632227e-06	
368.08086319431027	0.0002505640370062399	0.0002517823078567526	3.1314044615188523e-06	
373.7842821253185	0.00024966089866841547	0.000247918300825281	3.8630232293824875e-06	
379.57607562494815	0.00024821003203756234	0.00024411418536846407	4.840224020264471e-06	
385.45761305857025	0.00024582674747509217	0.00024036901062527184	5.571017529947213e-06	
391.43028500989345	0.00024266397815623817	0.000236681841531855	5.988760900441908e-06	
397.49550360974456	0.00023906993058161048	0.0002330517585512655	6.155065918716644e-06	
403.6547028699399	0.00023535100775104846	0.000229477857406412	6.1496685249674255e-06	
409.9093390223323	0.0002316822249327606	0.00022595924881640332	6.0293242483532965e-06	
416.26089086311043	0.00022809943401339014	0.00022249505823643232	5.8144459972478356e-06	
422.71086010243414	0.00022451220921251627	0.00021908442560129464	5.487922737367047e-06	
429.2607717194863	0.00022072216505809975	0.0002157265050726516	5.001614605659045e-06	
435.91217432302693	0.0002164777936596377	0.0002124204647900992	4.294315069052942e-06	
442.6666405175339	0.00021162045524015683	0.00020916548662611232	3.3340255189314383e-06	
449.52576727501685	0.00020632876238936015	0.00020596076594489617	2.2335980297064145e-06	
456.4911763125926	0.0002013174629902366	0.00020280551136517893	1.6935238160860886e-06	
463.56451447591087	0.0001977045818599256	0.00019969894452696882	2.6133746817674387e-06	
470.74745412852144	0.0001963109843947566	0.0001966402998622698	3.971820321786448e-06	
478.04169354727435	0.00019642341762407924	0.00019362882436976098	4.827925978419703e-06	
485.4489573238469	0.0001950688892082053	0.00019066377739343303	4.501188259776759e-06	
492.97099677249224	0.00018981277239946912	0.00018774443040515083	2.7633686162511992e-06	
500.60959034410683	0.00018359903321126574	0.000184870066791123	1.3126049727628876e-06	
508.36654404671106	0.0001817169951831281	0.00018203998164225408	3.3050656102759603e-06	
516.2436918724502	0.00018281638767775682	0.00017925348154832716	4.330799265952422e-06	
524.242896231207	0.00017881031940738726	0.00017650988439599815	2.7398624816098946e-06	
532.3660483909357	0.00017252499784691668	0.00017380851917052765	1.3868906362704465e-06	
540.6150689248177	0.00017294014908522152	0.0001711487257612403	3.760989969926993e-06	
548.9919081653474	0.00017147603612600924	0.000168529854770623	3.0607778477823143e-06	
557.4985466654523	0.00016485578020454547	0.0001659512673270396	1.1979411326471992e-06	
566.1369956667598	0.00016593217761334765	0.00016341233490099023	3.6647901978057528e-06	
574.909297575119	0.00016210479104942143	0.00016091243912485928	1.8429489157681471e-06	
583.8175264434902	0.00015851344511843172	0.00015845097161610875	2.5739097830377455e-06	
592.8637884623186	0.00015882187822502852	0.00015602733380384108	2.844857466510147e-06	
602.0502224575035	0.0001529592367512411	0.00015364093675868213	1.6631776847770216e-06	
611.379000396087	0.00015427950466759648	0.00015129120102592113	2.989316162382422e-06	
620.8523278997751	0.00014834783461248924	0.00014897755646185075	1.4883438528804472e-06	
630.4724447664181	0.00014935403339593923	0.00014669944207324154	2.6752331063417166e-06	
640.2416254995708	0.00014445817524611672	0.00014445630585989722	2.0223029119098847e-06	
650.1621798462554	0.00014359137345119614	0.00014224760466022602	1.7197860457084136e-06	
660.2364533430635	0.00014191412378684862	0.00014007280399976963	2.784252660245034e-06	
670.4668278707137	0.00013744329943430816	0.00013793137794263348	5.104584281180245e-07	
680.8557222172046	0.0001380840669162104	0.00013582280894575447	2.3021290419011128e-06	
691.4055926496942	0.00013513108458489804	0.00013374658771595348	2.4594086555648256e-06	
702.1189334952396	0.00013126050226921384	0.0001317022130697118	6.488932736067287e-07	
712.9982777305363	0.00013091041017912524	0.00012968919179561669	1.510961057307288e-06	
724.0461975807946	0.00013009579490840044	0.00012770703851941912	2.4770798034427014e-06	
735.2653051278958	0.00012689014530632708	0.00012575527557165167	2.1494813773159154e-06	
746.6582529279726	0.00012367741264319038	0.00012383343285774642	1.1196127597128401e-06	
758.2277346385576	0.0001217854669338703	0.00012194104773060971	1.9224694898112193e-07	
769.9764856554507	0.00012068781099338203	0.00012007766486558942	9.462729691526039e-07	
781.9072837594538	0.00011959539122914284	0.0001182428361377937	1.5128628426044976e-06	
794.0229497731273	0.00011820082968612011	0.00011643612050170914	1.8040197361353739e-06	
806.3263482277227	0.00011656105106266263	0.00011465708387306248	1.9080412951050297e-06	
818.82038804045	0.00011480338402926552	0.00011290529901288653	1.8987388837636902e-06	
831.5080232022387	0.00011297578498241086	0.00011118034541373877	1.8027057140633478e-06	
844.3922534761538	0.0001110247544258249	0.00010948180918802424	1.5946773970054793e-06	
857.4761251066391	0.00010885913933456446	0.00010780928295838502	1.2121014965867797e-06	
870.7627315397452	0.00010653180288485531	0.00010616236575010306	5.947500417136683e-07	
884.2552141545192	0.00010446901488575923	0.00010454066288548221	2.479952656945361e-07	
897.9567630057271	0.00010330557664382518	0.00010294378588015611	1.151631439363366e-06	
911.8706175780853	0.00010282297153162282	0.00010137135234129548	1.7284124538290496e-06	
926.0000675521785	0.00010123392567258935	9.982298586765918e-05	1.4407934171662848e-06	
940.3484535822448	9.841036369887195e-05	9.82983159514618e-05	1.745276575543815e-07	
954.9191680860141	9.747712977145925e-05	9.679697788201149e-05	1.2772409924732886e-06	
969.715656046784	9.677279719412584e-05	9.531861265108503e-05	1.4578012909959806e-06	
984.7414158279239	9.389738719760209e-05	9.386286686000132e-05	1.6431774318516868e-07	
1000.0	9.378955567155553e-05	9.242939262835893e-05	1.5241875095335957e-06	


==> data/fig_delay_tfirka_bode_26.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005413927995222091	1.0172782511832145e-05	
0.10154950161807173	0.005424263851159186	0.005414181962054621	1.0173128763203305e-05	
0.10312301278878754	0.005424523276890389	0.005414443880646602	1.0173485858216116e-05	
0.10472090554055413	0.005424790826154535	0.005414714000625447	1.0173854137439781e-05	
0.10634355766636439	0.005425066754025711	0.005414992579496725	1.017423395220192e-05	
0.10799135281311975	0.005425351323631497	0.005415279882895458	1.0174625664924866e-05	
0.1096646805723366	0.005425644806410056	0.005415576184845554	1.0175029649482026e-05	
0.11136393657225817	0.005425947482375599	0.005415881768027722	1.0175446291591082e-05	
0.11308952257139368	0.0054262596403925395	0.005416196924056159	1.0175875989159096e-05	
0.11484184655350702	0.0054265815784585855	0.005416521953764261	1.0176319152675698e-05	
0.11662132282407707	0.005426913603997136	0.005416857167499677	1.0176776205626818e-05	
0.11842837210825283	0.005427256034159231	0.0054172028854289865	1.0177247584956222e-05	
0.12026342165032622	0.005427609196135441	0.0054175594378525534	1.017773374138603e-05	
0.12212690531474645	0.0054279734274780105	0.005417927165529492	1.0178235139984352e-05	
0.12401926368869937	0.005428349076433596	0.005418306420013519	1.0178752260541802e-05	
0.12594094418627644	0.005428736502287014	0.005418697563999798	1.017928559806746e-05	
0.12789240115425762	0.005429136075716311	0.005419100971683244	1.0179835663297746e-05	
0.12987409597953362	0.005429548179159614	0.005419517029128697	1.0180402983185784e-05	
0.13188649719819254	0.005429973207194128	0.00541994613465333	1.0180988101458801e-05	
0.13393008060629666	0.005430411566927731	0.0054203886992218375	1.0181591579096105e-05	
0.13600532937237603	0.005430863678403595	0.005420845146854681	1.0182213994911946e-05	
0.13811273415166478	0.005431329975018294	0.005421315915049896	1.0182855946219544e-05	
0.14025279320210793	0.005431810903953884	0.005421801455219163	1.0183518049287256e-05	
0.1424260125021654	0.005432306926624429	0.005422302233138273	1.0184200940037944e-05	
0.1446329058704415	0.005432818519137507	0.00542281872941274	1.0184905274711745e-05	
0.14687399508716817	0.005433346172771236	0.0054233514399591645	1.0185631730433274e-05	
0.14914981001757044	0.005433890394467337	0.005423900876502587	1.0186381005994397e-05	
0.15146088873714358	0.0054344517073408516	0.005424467567090793	1.0187153822509173e-05	
0.1538077776588715	0.005435030651207098	0.005425052056625952	1.018795092412072e-05	
0.15619103166241588	0.005435627783126487	0.005425654907414169	1.0188773078828868e-05	
0.15861121422530794	0.0054362436779678445	0.005426276699733855	1.0189621079201147e-05	
0.16106889755617235	0.005436878928990934	0.005426918032423336	1.0190495743201317e-05	
0.16356466273001555	0.0054375341484488495	0.005427579523488497	1.0191397915054938e-05	
0.1660990998256107	0.005438209968211049	0.005428261810731317	1.0192328466056697e-05	
0.16867280806501112	0.005438907040407755	0.005428965552399848	1.0193288295504245e-05	
0.1712863959552255	0.005439626038096534	0.005429691427860574	1.0194278331625803e-05	
0.17394048143208848	0.005440367655951882	0.005430440138293993	1.019529953252123e-05	
0.17663569200636045	0.005441132610978662	0.005431212407414216	1.019635288712995e-05	
0.17937266491209122	0.005441921643250303	0.0054320089822135	1.0197439416295628e-05	
0.18215204725728248	0.005442735516672695	0.005432830633732685	1.0198560173814622e-05	
0.18497449617688488	0.005443575019774745	0.00543367815785853	1.0199716247520156e-05	
0.18784067898816573	0.005444440966526612	0.005434552376148884	1.0200908760440724e-05	
0.1907512733484843	0.005445334197186709	0.005435454136686918	1.020213887192052e-05	
0.19370696741551147	0.005446255579178514	0.005436384314965257	1.0203407778949768e-05	
0.1967084600099325	0.005447206007998417	0.005437343814801571	1.020471671729415e-05	
0.19975646078067044	0.005448186408155774	0.005438333569286432	1.0206066962893716e-05	
0.20285169037266976	0.0054491977341464114	0.005439354541764981	1.020745983316758e-05	
0.2059948805972802	0.005450240971460936	0.005440407726853582	1.0208896688468267e-05	
0.20918677460527996	0.005451317137629182	0.0054414941514929595	1.0210378933456001e-05	
0.21242812706258082	0.0054524272833022715	0.00544261487603911	1.0211908018693187e-05	
0.215719704328655	0.005453572493373758	0.005443770995393693	1.0213485442140004e-05	
0.21906228463772706	0.0054547538881414455	0.005444963640175294	1.0215112750788633e-05	
0.22245665828277353	0.005455972624511519	0.00544619397793334	1.0216791542347504e-05	
0.22590362780237347	0.005457229897246689	0.005447463214406307	1.0218523466999356e-05	
0.22940400817045398	0.005458526940260196	0.005448772594826144	1.0220310229168935e-05	
0.23295862698897662	0.005459865027957506	0.005450123405270679	1.0222153589405259e-05	
0.2365683246836085	0.005461245476627704	0.005451516974066084	1.0224055366321165e-05	
0.2402339547024262	0.0054626696458866635	0.00545295467324141	1.0226017438618946e-05	
0.243956383717698	0.005464138940174127	0.005454437920037451	1.0228041747189098e-05	
0.24773649183079302	0.005465654810306995	0.005455968178472199	1.0230130297196064e-05	
0.2515751727802653	0.005467218755091224	0.005457546960965134	1.0232285160508967e-05	
0.2554733341531623	0.005468832322994797	0.005459175830023247	1.0234508477810496e-05	
0.2594318975996074	0.005470497113884431	0.005460856399990934	1.0236802461201956e-05	
0.26345179905070754	0.005472214780828768	0.005462590338866967	1.0239169396634838e-05	
0.2675339889398373	0.005473987031970941	0.005464379370191179	1.0241611646566482e-05	
0.27167943242735193	0.005475815632473577	0.005466225275004059	1.024413165269386e-05	
0.2758891096287819	0.005477702406539429	0.005468129893882479	1.024673193873108e-05	
0.28016401584656353	0.005479649239510991	0.005470095129054812	1.0249415113355156e-05	
0.2845051618053608	0.0054816580800526905	0.005472122946599081	1.0252183873338633e-05	
0.28891357389103245	0.005483730942419305	0.005474215378727943	1.0255041006658427e-05	
0.2933902943933029	0.005485869908814605	0.0054763745261643786	1.0257989395808226e-05	
0.29793638175219256	0.005488077131844315	0.005478602560612154	1.0261032021262554e-05	
0.30255291080826724	0.005490354837067749	0.005480901727325606	1.0264171965066007e-05	
0.30724097305676445	0.00549270532565273	0.0054832743477832655	1.026741241450538e-05	
0.31200167690565833	0.00549513097713862	0.00548572282247012	1.0270756666050404e-05	
0.3168361479377224	0.0054976342523125705	0.0054882496337737285	1.0274208129398192e-05	
0.3217455291766536	0.005500217696204384	0.0054908573489996495	1.0277770331602889e-05	
0.32673098135731937	0.005502883941205672	0.005493548623511664	1.028144692157084e-05	
0.33179368320019265	0.005505635710319319	0.005496326204003074	1.0285241674567634e-05	
0.33693483169003946	0.0055084758205456216	0.005499192931905352	1.0289158497009397e-05	
0.3421556423589239	0.005511407186411764	0.005502151746940802	1.029320143138592e-05	
0.3474573495735992	0.005514432823651802	0.005505205690826441	1.0297374661553282e-05	
0.35284120682735126	0.005517555853044597	0.0055083579111366646	1.0301682518031306e-05	
0.3583084870363649	0.005520779504417698	0.005511611665332544	1.0306129483718077e-05	
0.3638604828406817	0.005524107120825563	0.005514970324966317	1.0310720199776494e-05	
0.3694985069098218	0.0055275421629110465	0.0055184373800699635	1.0315459471779604e-05	
0.37522389225314035	0.00553108821345963	0.00552201644373736	1.0320352276160936e-05	
0.3810379925349945	0.00553474898215636	0.005525711256910064	1.0325403766892591e-05	
0.3869421823947922	0.005538528310556225	0.005529525693377334	1.0330619282645504e-05	
0.39293785777200174	0.005542430177279159	0.005533463765001912	1.0336004353929334e-05	
0.39902643623619527	0.005546458703441729	0.005537529627183192	1.0341564711025673e-05	
0.4052093573222091	0.005550618158338223	0.0055417275845710805	1.0347306291809315e-05	
0.41148808287049476	0.005554912965384682	0.005546062097043548	1.0353235250336976e-05	
0.41786409737274555	0.005559347708340252	0.0055505377859627865	1.0359357965575718e-05	
0.4243389083228771	0.005563927137821221	0.005555159440724969	1.0365681050713629e-05	
0.43091404657344795	0.005568656178124012	0.005559932025620288	1.0372211362753251e-05	
0.4375910666976019	0.005573539934374531	0.0055648606870202745	1.037895601276701e-05	
0.4443715473566186	0.0055785837000223645	0.0055699507609114265	1.038592237647145e-05	
0.45125709167315986	0.005583792964699582	0.005575207780794463	1.0393118105437524e-05	
0.4582493276102989	0.0055891734224651915	0.005580637485970662	1.040055113881569e-05	
0.4653499083564233	0.005594730980457723	0.00558624583023761	1.0408229715578312e-05	
0.4725605127161014	0.005600471767979969	0.005592038991018351	1.0416162387619319e-05	
0.4798828455070056	0.0056064021460414904	0.005598023378949988	1.04243580331245e-05	
0.4873186379629853	0.005612528717386358	0.005604205647958636	1.0432825871061047e-05	
0.49486964814338685	0.005618858337035425	0.005610592705850639	1.0441575476085215e-05	
0.5025376613487146	0.005625398123374565	0.0056171917254512465	1.0450616794395792e-05	
0.5103244905427329	0.00563215546982249	0.005624010156324394	1.0459960160434419e-05	
0.5182319767811088	0.00563913805711419	0.005631055737109818	1.0469616314333282e-05	
0.5262619896466971	0.0056463538662386605	0.00563833650851616	1.0479596420428764e-05	
0.5344164276915693	0.005653811192072347	0.005645860827011476	1.048991208677292e-05	
0.5426972188858914	0.005661518657752862	0.005653637379255892	1.0500575385679123e-05	
0.5511063210737586	0.005669485229840789	0.005661675197324124	1.0511598875374145e-05	
0.559645722436092	0.005677720234320972	0.005669983674769529	1.052299562285475e-05	
0.5683174419607084	0.005686233373498613	0.0056785725835847775	1.053477922819623e-05	
0.5771235299196736	0.0056950347438497065	0.005687452092119051	1.054696384997565e-05	
0.5860660683540517	0.005704134854889907	0.0056966327840156546	1.055956423237102e-05	
0.595147171566167	0.0057135446491309895	0.0057061256782394475	1.0572595733738446e-05	
0.604368986619493	0.005723275523199402	0.005715942250268585	1.0586074356844316e-05	
0.6137336938462858	0.005733339350197404	0.005726094454531066	1.060001678100967e-05	
0.6232435073630855	0.005743748503393699	0.0057365947481732415	1.0614440395942008e-05	
0.6329006755942035	0.005754515881337529	0.005747456116254101	1.0629363337900227e-05	
0.6427074818033226	0.005765654934497825	0.005758692098467125	1.0644804527840574e-05	
0.6526662446333333	0.005777179693537498	0.005770316817499887	1.0660783711918109e-05	
0.6627793186545348	0.00578910479934205	0.005782345009150482	1.0677321504765466e-05	
0.6730490949213316	0.0058014455349317574	0.005794792054330288	1.0694439435119843e-05	
0.6834780015375548	0.0058142178593977335	0.005807674013093304	1.0712159994632906e-05	
0.6940685042305437	0.005827438444014166	0.005821007660844435	1.0730506689738073e-05	
0.7048231069341222	0.005841124710692367	0.005834810526892541	1.0749504096771051e-05	
0.7157443523806098	0.005855294872956756	0.005849100935528205	1.0769177920912078e-05	
0.7268348227020044	0.005869967979638942	0.005863898049822605	1.0789555058839568e-05	
0.7380971400404808	0.005885163961503703	0.005879221918361231	1.0810663665791024e-05	
0.7495339671683494	0.005900903681040034	0.005895093525145777	1.0832533226937245e-05	
0.7611480081176202	0.005917208985671906	0.0059115348429186485	1.0855194633881649e-05	
0.7729420088193235	0.005934102764666989	0.005928568890188518	1.0878680266301445e-05	
0.784918757752735	0.005951609010047733	0.005946219792261342	1.0903024079382758e-05	
0.7970810866046624	0.0059697528818381754	0.005964512846609909	1.0928261697551612e-05	
0.8094318709389453	0.005988560778011821	0.00598347459294757	1.095443051469295e-05	
0.8219740308763326	0.006008060409541536	0.006003132888406715	1.0981569801928545e-05	
0.8347105317848907	0.006028280880991827	0.006023516988262335	1.1009720823219794e-05	
0.847644384981113	0.006049252777137794	0.0060446576326849515	1.1038926959371025e-05	
0.8607786484418896	0.0060710082561438485	0.006066587140055379	1.106923384182853e-05	
0.8741164275275125	0.0060935811498897315	0.006089339507429098	1.1100689496154975e-05	
0.8876608757158821	0.006117007072092104	0.006112950518797737	1.1133344497080902e-05	
0.9014151953480897	0.006141323534937894	0.006137457861863602	1.1167252135189863e-05	
0.9153826383855528	0.006166570075021448	0.0061629012541187305	1.1202468597284194e-05	
0.9295665071788846	0.00619278838946273	0.006189322579105032	1.1239053160841308e-05	
0.9439701552486742	0.006220022483179214	0.006216766033827295	1.1277068404505819e-05	
0.9585969880783669	0.006248318828391424	0.006245278288398155	1.1316580435776675e-05	
0.9734504639194281	0.006277726537562866	0.006274908659114419	1.1357659137706069e-05	
0.9885340946089864	0.006308297551111077	0.006305709296300051	1.1400378436639359e-05	
1.0038514464001433	0.006340086841380235	0.00633773538840459	1.1444816592605198e-05	
1.01940614080515	0.006373152634539353	0.006371045384018813	1.1491056515172635e-05	
1.0352018554516484	0.006407556652266856	0.006405701233665931	1.1539186107186681e-05	
1.051242324952181	0.006443364375305372	0.006441768653449131	1.1589298638952572e-05	
1.0675313417871697	0.006480645331224222	0.006479317412889109	1.1641493156725454e-05	
1.0840727572015847	0.006519473409015627	0.006518421649573542	1.169587492852489e-05	
1.1008704821154982	0.006559927203479906	0.006559160213568066	1.1752555931822543e-05	
1.117928488048752	0.006602090392731022	0.006601617044914032	1.1811655387257178e-05	
1.1352508080599522	0.006646052152584438	0.0066458815879672775	1.187330034394393e-05	
1.1528415377000134	0.006691907612083157	0.006692049246824545	1.1937626321920787e-05	
1.1707048359804781	0.006739758354985492	0.006740221886650108	1.2004778018501472e-05	
1.1888449263568397	0.006789712972692065	0.006790508386366638	1.2074910085846423e-05	
1.2072660977271032	0.006841887674844229	0.006843025248926605	1.2148187988533126e-05	
1.225972705445816	0.006896406964699318	0.006897897276249994	1.2224788950349009e-05	
1.2449691723538168	0.00695340438740056	0.006955258316922841	1.2304903001745116e-05	
1.2642599898239333	0.007013023360435986	0.007015252095922404	1.2388734140215264e-05	
1.2838497188228888	0.007075418096951618	0.007078033136999682	1.2476501618235153e-05	
1.3037429909896587	0.00714075463418496	0.007143767789943518	1.2568441375083474e-05	
1.3239445097305402	0.00720921198115948	0.007212635376815731	1.2664807631570956e-05	
1.3444590513311867	0.007280983401981287	0.00728482947343626	1.2765874669855767e-05	
1.3652914660858761	0.0073562778536698185	0.0073605593449737935	1.2871938823135898e-05	
1.386446679444272	0.007435321600512311	0.007440051557538288	1.2983320705034548e-05	
1.4079296931759626	0.007518360030552233	0.00752355179127084	1.3100367712561812e-05	
1.4297455865530366	0.007605659704120427	0.0076113268846979	1.3223456842055945e-05	
1.451899517550985	0.007697510669437721	0.007703667145204146	1.3352997864915682e-05	
1.4743967240682132	0.007794229086434819	0.007800888966553149	1.34894369170994e-05	
1.4972425251644468	0.007896160207267607	0.00790333780166498	1.3633260566102811e-05	
1.5204423223183279	0.008003681770824472	0.008011391547612122	1.3785000430655622e-05	
1.5440016007044985	0.00811720787916419	0.008125464410352973	1.394523844226217e-05	
1.5679259304904682	0.008237193436711258	0.008246011329503356	1.4114612853136375e-05	
1.5922209681535842	0.00836413924870089	0.00837353305897628	1.4293825117015525e-05	
1.6168924578184014	0.008498597894477392	0.008508582018255833	1.4483647791741496e-05	
1.6419462326147771	0.008641180514654628	0.008651769052251995	1.4684933643655972e-05	
1.667388216057011	0.008792564679921833	0.00880377126616636	1.4898626169737582e-05	
1.6932244234443516	0.008953503544794059	0.008965341136937989	1.512577179859776e-05	
1.7194609632832076	0.009124836533620511	0.00913731714636021	1.5367534086486514e-05	
1.7461040387313935	0.009307501860930205	0.009320636235081904	1.5625210294223828e-05	
1.7731599490647525	0.009502551256616804	0.009516348444282575	1.590025081609697e-05	
1.8006350911665105	0.009711167352294157	0.009725634196521858	1.619428203970863e-05	
1.828535961039703	0.009934684293243238	0.009949824773870934	1.65091333508295e-05	
1.8568691553430368	0.010174612277010128	0.010190426686098304	1.684686916834104e-05	
1.885641372950552	0.010432666893049362	0.010449150792379335	1.720982711039572e-05	
1.9148594165354507	0.010710804358373677	0.010727947257030626	1.7600663668755756e-05	
1.9445301941784663	0.01101126402552807	0.011029047696379095	1.8022409121077776e-05	
1.974660721001155	0.011336619898646346	0.01135501622693157	1.8478533861283046e-05	
2.0052581208244957	0.011689843352576581	0.011708811575664748	1.8973028909328334e-05	
2.036329627853186	0.01207437983556667	0.01209386298729036	1.9510504108269218e-05	
2.067882588386045	0.012494243078490777	0.012514163390626996	2.0096308476555798e-05	
2.0999244625529108	0.01295413126514537	0.012974384197911921	2.0736678415954e-05	
2.132462826078452	0.013459570764168679	0.013480017231788382	2.1438921043815157e-05	
2.1655053720733157	0.014017094383234806	0.014037550604780447	2.2211641888366825e-05	
2.199059912853022	0.01463446261140224	0.014654686849601306	2.3065028594884666e-05	
2.2331343817850464	0.015320937736450909	0.015340612996477467	2.4011205099370553e-05	
2.267736835164523	0.016087621476553262	0.01610633305820459	2.506467367462277e-05	
2.302875454119006	0.01694786550384721	0.016965072232359803	2.624286460664063e-05	
2.3385585465427567	0.01791775800621537	0.017932756252117207	2.756681318285014e-05	
2.3747945490609914	0.019016671911604395	0.019028552710931304	2.906197699634344e-05	
2.411592029024571	0.020267818294491997	0.020275421250006184	3.0759184117419744e-05	
2.4489596865355954	0.021698654295842508	0.021700530169458943	3.269564483412973e-05	
2.4869063565043885	0.02334079306620182	0.02333520557814657	3.491582540848245e-05	
2.5254410107383527	0.025228646615432605	0.025213683305006694	3.747168886243896e-05	
2.564572760063192	0.0273952140688017	0.027369151972683	4.042119818692031e-05	
2.604310856476998	0.029861959535306532	0.029824153494098633	4.382279131397637e-05	
2.6446646953377266	0.03261758807070385	0.03257025740745685	4.7721480306049435e-05	
2.6856438175845567	0.035579197637971204	0.035530242776817614	5.211946245493642e-05	
2.727257911993673	0.03853506560646704	0.03850048764703008	5.692281590162366e-05	
2.769516817469004	0.04109526684059574	0.041095957433736334	6.186239932168725e-05	
2.812430525368455	0.04272797271769445	0.04277392061873348	6.641028344155473e-05	
2.8560091818661824	0.042963205670601384	0.04303296034071751	6.975616545802623e-05	
2.9002630903514777	0.04167569327967353	0.04172343082987509	7.096973616359501e-05	
2.945202713864811	0.039171058633701454	0.03916754997019167	6.945959089597988e-05	
2.9908386775716385	0.035984158760001946	0.03593896532112195	6.545926133321541e-05	
3.0371817712745264	0.032614448087501836	0.03255561349353043	5.992928610018998e-05	
3.0842429519642045	0.029391713879038165	0.029340738872128992	5.3935326682862285e-05	
3.1320333464101533	0.026475642534881955	0.02644122734734281	4.8197219888851315e-05	
3.180564253791325	0.023912190859039395	0.023894648243246275	4.304706985969899e-05	
3.2298471483676323	0.021688506698900815	0.021684741091528143	3.8567988037796095e-05	
3.2798936821928324	0.01976801912079391	0.0197743007310474	3.472409415272207e-05	
3.3307156878694446	0.018108489083498682	0.018121546022752504	3.1436781994238646e-05	
3.3823251813463506	0.016669901035344034	0.01668718566782065	2.862063827146481e-05	
3.43473436475976	0.015417242296182845	0.015436881857997057	2.6197621512013926e-05	
3.487955629318178	0.01432098273965856	0.014341643689121504	2.4101209693925057e-05	
3.542001558232087	0.013356638872922814	0.013377391006198402	2.2276427596744415e-05	
3.5968849296890193	0.012504052653552465	0.012524258077931715	2.0678436796209863e-05	
3.6526187198747286	0.011746651018450299	0.011765880473107178	1.927081431685172e-05	
3.7092161060411786	0.011070785086451663	0.01108875720819931	1.8023947122540166e-05	
3.7666904696220658	0.010465175148875318	0.010481713188667256	1.6913672145009707e-05	
3.8250553993966134	0.009920458059374396	0.009935459293355446	1.5920173027344405e-05	
3.884324694702404	0.009428823443963215	0.009442237624863166	1.5027103227509885e-05	
3.9445123686979775	0.008983723175487181	0.008995537360672835	1.4220895275988058e-05	
4.005632651675993	0.00857963977541511	0.008589867638245938	1.3490218152339539e-05	
4.067699994427721	0.00821190161694516	0.008220575911218985	1.282555065565742e-05	
4.130729071659682	0.007876535091615303	0.007883702338507699	1.2218844990168001e-05	
4.194734785463209	0.007570145928917986	0.007575862675372278	1.1663260401359092e-05	
4.259732268837781	0.007289823537015398	0.007294153728932853	1.115295128587544e-05	
4.325736889268946	0.007033063575741139	0.007036076724327976	1.068289781238089e-05	
4.392764252361694	0.0067977050284278384	0.006799474941959168	1.0248769880478883e-05	
4.460830205530115	0.006581878860736052	0.00658248277951215	9.846817379658317e-06	
4.5299508417442365	0.006383965991849373	0.006383484010002954	9.473781340664773e-06	
4.600142503334918	0.006202562797349324	0.0062010774874242955	9.126821814979238e-06	
4.671421785857698	0.006036452746789051	0.006034048925774853	8.80345927389112e-06	
4.743805542016518	0.005884583078277075	0.005881347669882847	8.501527054573235e-06	
4.817310885648243	0.005746045647244134	0.005742067606588247	8.219132956297605e-06	
4.891955195768907	0.005620061272388114	0.005615431547310501	7.954628544434633e-06	
4.967756120682691	0.005505967050442351	0.005500778559254393	7.70658508606974e-06	
5.044731582154526	0.005403206232104898	0.005397553841418692	7.4737753437942886e-06	
5.122899779647386	0.005311320351446364	0.005305300840212705	7.255160711599599e-06	
5.202279194625215	0.005229943386208353	0.005223655383534443	7.049883404257192e-06	
5.282888594922542	0.005158797801455593	0.005152341686352373	6.857263620939664e-06	
5.364747039181794	0.005097692398278881	0.005091170149301741	6.676801802787306e-06	
5.447873881359371	0.005046521956594816	0.0050400369384112275	6.508186300906709e-06	
5.532288775301544	0.005005268730499954	0.004998925402695871	6.3513069658643576e-06	
5.618011679391243	0.004974005930405663	0.004967909461203338	6.20627536219632e-06	
5.705062861266868	0.004952903413328312	0.00494715917711635	6.073452492513945e-06	
5.793462902614208	0.004942235907474134	0.004936948839815202	5.953485068374127e-06	
5.883232704032601	0.004942394227732782	0.004937668004329753	5.84735146050771e-06	
5.974393489976511	0.004953900105725341	0.004949836101990813	5.756418461782662e-06	
6.06696681377367	0.004977425476506466	0.004974121450890557	5.682509855524495e-06	
6.160974562720967	0.005013817354605844	0.005011365780254805	5.627987470792298e-06	
6.25643896325932	0.005064129824008058	0.005062615767597589	5.5958449426256054e-06	
6.353382586228693	0.005129665201443958	0.0051291636122145524	5.589813925943469e-06	
6.451828352204593	0.005212027169433567	0.005212599391356061	5.614482406166693e-06	
6.551799536917215	0.005313189700165262	0.0053148789498454925	5.675425718966426e-06	
6.653319776754563	0.005435587025660728	0.005438412479795833	5.779354038670584e-06	
6.756413074350862	0.005582231927000765	0.00558618092486439	5.934286801976296e-06	
6.861103804261538	0.0057568724556142275	0.005761890130498071	6.149776104759739e-06	
6.9674167187261515	0.0059642011779363095	0.005970176573006234	6.4372182721067255e-06	
7.075376953520617	0.006210136515599504	0.006216883910152315	6.810315481580242e-06	
7.1850100339000935	0.006502203009782444	0.006509436816127892	7.285777307462498e-06	
7.2963418806339915	0.006850046070255494	0.006857347414505828	7.884386792124945e-06	
7.40939881613446	0.007266124652774247	0.007272898120820883	8.632602362150802e-06	
7.5242075706798515	0.00776662383676558	0.007772045272631539	9.564934962896094e-06	
7.640795288734611	0.008372592101928592	0.00837555666720825	1.0727437700026401e-05	
7.759189535367103	0.009111158845227963	0.009110262952071617	1.2182761328243842e-05	
7.879418302766868	0.010016213609273057	0.010009869934108366	1.401726824087932e-05	
8.001510016862884	0.01112656762760469	0.011113512569651703	1.6350282864397278e-05	
8.125493544044346	0.012476061722380577	0.012456830985966581	1.9343434699333286e-05	
8.251398197985628	0.014062365812389222	0.0140425381928753	2.3200548652383807e-05	
8.379253746576957	0.015772602090359994	0.015766609920242265	2.812634811926057e-05	
8.509090418962503	0.017271216392679953	0.017295366072407874	3.4154569341757664e-05	
8.640938912687513	0.018003268138857182	0.018040744631998697	4.0637565943794376e-05	
8.774830400956196	0.017554264842602703	0.017549573302524074	4.538143696372504e-05	
8.910796540002062	0.016065689998674762	0.016021540782632487	4.555398569254363e-05	
9.048869476572474	0.01411405833154333	0.01408462963365	4.156611586523416e-05	
9.189081855529167	0.012220347723216845	0.012221654695556496	3.6324219471568265e-05	
9.331466827566528	0.010604418807657827	0.010624449209032837	3.1586124861975325e-05	
9.476058057049498	0.009289918496270293	0.00931591624657419	2.774866983920355e-05	
9.622889729972897	0.008234362158403058	0.008258994792420688	2.471657256853409e-05	
9.771996562044086	0.007385920580883647	0.007405905460261372	2.2309618731712664e-05	
9.923413806890872	0.00669997330384333	0.0067142417983996035	2.0371113506625318e-05	
10.0771772643966	0.0061416796488975795	0.006150246893428772	1.8782910188799087e-05	
10.233323289164382	0.005684712830798098	0.005688089523184815	1.7459042273884165e-05	
10.391888799112495	0.005309368134253628	0.005308272357998862	1.6337054310206055e-05	
10.552911284202958	0.005000912239397668	0.004996132500522146	1.5371040775079702e-05	
10.716428815305356	0.004748322578717646	0.004740654333761094	1.4526667549255986e-05	
10.882480053198018	0.00454337206968363	0.0045335890747784935	1.3777720390806177e-05	
11.051104257708666	0.004379980831793293	0.004368822297544948	1.310371307932981e-05	
11.222341296996655	0.004253766329442241	0.004241930497697596	1.248820482038669e-05	
11.39623165697915	0.004161741362674818	0.0041498808006631615	1.1917584417767026e-05	
11.572816450903245	0.00410212585108966	0.004090842003644653	1.1380155413411659e-05	
11.752137429066462	0.004074251791845142	0.004064087359467458	1.0865405622024453e-05	
11.93423698868786	0.004078551737594391	0.00406997983878469	1.0363373180521982e-05	
12.119158183932093	0.004116630695470181	0.004110039805648521	9.86403438260432e-06	
12.306944736088793	0.004191430376877085	0.004187103863942464	9.356638546052693e-06	
12.497641043909683	0.00430750340170869	0.004305592245325186	8.828902085363396e-06	
12.691292194105861	0.004471421511337145	0.004471908812424205	8.2659471117971e-06	
12.887943972007742	0.004692338240956113	0.004694995267547849	7.648833717062844e-06	
13.08764287239018	0.004982687664361533	0.004987025829006331	6.952526761579423e-06	
13.290436110465315	0.005358851960770013	0.005364089461798713	6.143358302138279e-06	
13.496371633045765	0.005841159961147956	0.00584625986667642	5.17756399563219e-06	
13.705498129880782	0.006451231586018673	0.006455150681227799	4.011961487543414e-06	
13.917865045168076	0.007201282636892322	0.007203661788490063	2.7122743140562397e-06	
14.133522589243995	0.008063779336359081	0.008065946176426314	2.285304567389961e-06	
14.35252175045488	0.00891021722703414	0.008914003908424926	4.509950139708894e-06	
14.574914307212275	0.00946003034454182	0.009460247210418332	8.378277734485995e-06	
14.800752840235097	0.009397570453524073	0.009385696896829466	1.2579448237913238e-05	
15.030090744981337	0.008689391648742186	0.008680305733379025	1.5403789796348793e-05	
15.262982244272472	0.007661622704064845	0.007669075931943007	1.6274042448946475e-05	
15.499482401113475	0.006649329577848658	0.006665032947176368	1.602772658540048e-05	
15.739647131711472	0.005794473491933205	0.005807870760774361	1.541793103629264e-05	
15.98353321869612	0.005114772273298599	0.005121295431873174	1.476130832383718e-05	
16.23119832454485	0.004586812201515751	0.004586060761516381	1.4153953803618414e-05	
16.482701005216104	0.004181415529666421	0.0041748050554750215	1.3614128653593903e-05	
16.738100723993853	0.003873938166382667	0.0038634640324531778	1.3136367292789977e-05	
16.997457865546615	0.0036459341392496084	0.0036336414096306007	1.2709299494404283e-05	
17.26083375020432	0.0034844937112161276	0.0034722606826126322	1.2321047512742646e-05	
17.528290648456405	0.003381258811289045	0.0033706992619801945	1.1960512723401847e-05	
17.799891795674554	0.003331665700652978	0.003324066116600689	1.1617296212776005e-05	
18.075701407063548	0.0033345258849243014	0.003330782424644734	1.1281132061986442e-05	
18.35578469284383	0.0033919396257107593	0.0033924786555381754	1.094107994921193e-05	
18.64020787366921	0.003509494729913863	0.0035141687599440316	1.0584517172946345e-05	
18.929038196283646	0.0036966051160120684	0.0037045652181174173	1.019599356078072e-05	
19.222343949420477	0.003966487500064281	0.003976061825862576	9.756479005503025e-06	
19.52019447994806	0.004334145746862829	0.004342839592575315	9.245609020606807e-06	
19.822660209265607	0.004807650705293353	0.004812573140849453	8.657709038801263e-06	
20.12981264995304	0.0053620099836566145	0.005361145612834254	8.06970716010001e-06	
20.441724422678867	0.005885912542444029	0.005879681167089637	7.833483342816323e-06	
20.75846927337004	0.006148785374855294	0.006140553911325945	8.62032374491242e-06	
21.08012209064783	0.0059467385006308346	0.0059452927870614755	1.0286057644234227e-05	
21.406758923533914	0.005366307943762093	0.005376118712459272	1.1594245108801441e-05	
21.738456999430788	0.004686314648652798	0.0046972614996906	1.2140060745873388e-05	
22.075294742380795	0.004087254603792746	0.004090646948572283	1.2242399745273625e-05	
22.417351791608088	0.003618031551815411	0.00361292598326905	1.2165335950032272e-05	
22.764709020347887	0.0032713501782864456	0.003260861487771968	1.202606495638284e-05	
23.1174485549675	0.0030276936869299137	0.0030158465544719492	1.1868716975859837e-05	
23.47565379438362	0.002870011803595398	0.0028603523338441243	1.1707965694848973e-05	
23.839409429780538	0.0027871024963552443	0.0027821524752067463	1.1546523004399772e-05	
24.20880146463373	0.0027738426480438524	0.002774831105368069	1.1381491026383719e-05	
24.583917235044	0.002830893547316617	0.0028375470316944046	1.1206280786109943e-05	
24.964845430386426	0.0029643406259677128	0.002974686907986694	1.1010673464766904e-05	
25.351676114279368	0.0031843095940504917	0.003194615467256289	1.0780604868893669e-05	
25.744500745878433	0.003498846569577741	0.003504183200232492	1.0501699477295299e-05	
26.143412201500308	0.0038931066192026235	0.0038897254536367025	1.0182383798428932e-05	
26.548504796581717	0.004280522401064651	0.00427077523986476	9.9373088379555e-06	
26.959874307978602	0.00446423917607472	0.004458834700948473	1.0071048117316845e-05	
27.377617996610834	0.00427678571349674	0.00428387530160539	1.0651587679132715e-05	
27.801834630457815	0.003821710184761858	0.0038320346297108067	1.118474549828388e-05	
28.232624507910387	0.003332794154063618	0.0033339809253509745	1.1455570384908106e-05	
28.670089481484574	0.002933842507581823	0.002925487441565511	1.1562333947122182e-05	
29.114332981902788	0.0026483665788704968	0.0026367782701022377	1.1595229464619553e-05	
29.565460042548164	0.0024662283173012257	0.0024578583646384026	1.1595579655744844e-05	
30.0235773242978	0.0023744098656262778	0.0023731585435241074	1.157891675301255e-05	
30.488793140740842	0.002365803612415355	0.002372218945799535	1.1548305677678841e-05	
30.961217483787163	0.0024406526564893505	0.0024517808955844276	1.1498714908062095e-05	
31.440962049673153	0.002604732854506817	0.0026145275798633415	1.1417076550189359e-05	
31.928140265370157	0.002860596495696343	0.00286196731518747	1.1282881852221811e-05	
32.42286731540228	0.0031783309948581464	0.0031692377334765695	1.1087126370349929e-05	
32.925260169079685	0.003436894181059315	0.0034284799831063068	1.09120923221364e-05	
33.435437608153904	0.003436061996133567	0.0034421327104511594	1.0959121592157542e-05	
33.95352025490161	0.003139790591994234	0.0031497420615204433	1.1205862506091229e-05	
34.479630600643624	0.002747558059409777	0.0027453129487283938	1.1451723951252417e-05	
35.01389303470575	0.0024182987777936473	0.002407097850082852	1.1643660781118098e-05	
35.556433873828425	0.0021953929672789358	0.002186242759894125	1.1794563900557162e-05	
36.107381392031996	0.002075735461588715	0.002075697228286191	1.1916792469122768e-05	
36.666865850944866	0.0020510237724542125	0.0020601346261344892	1.2013220475832064e-05	
37.23501953060145	0.002119198641074779	0.002131066244655353	1.207470172444668e-05	
37.81197676071744	0.0022822843005026097	0.00228695944846558	1.2074584498080814e-05	
38.397873952449665	0.002527018140473701	0.0025187662508645	1.1967193484545044e-05	
38.99284963064802	0.0027704949763032757	0.0027608034312586183	1.1739702145141217e-05	
39.59704446660722	0.0028260060005464147	0.00283327613001817	1.1560262712863492e-05	
40.21060131132589	0.0026064764690292394	0.0026146303734812418	1.1647511908308563e-05	
40.83366522928125	0.0022832305713352107	0.0022754330075448605	1.1929160719840288e-05	
41.46638353272696	0.002019417712367472	0.002008115325794995	1.2251674450860597e-05	
42.108905816522395	0.0018609418860465199	0.0018600042455965639	1.2546906209568141e-05	
42.76138399350171	0.0018072905241415748	0.0018177570280108577	1.2792803548382414e-05	
43.42397233039088	0.0018544807867922426	0.0018662311676601818	1.2965120641020774e-05	
44.096827484281306	0.0020003308517059287	0.0020000308848357076	1.3008520807447132e-05	
44.78010853966855	0.0022175144777713328	0.0022048531355356622	1.283425447287928e-05	
45.47397704606499	0.0023852545728476914	0.0023849758284813167	1.2467622094172963e-05	
46.17859705619533	0.002320676306840307	0.002332253668807306	1.2320183446400012e-05	
46.894135164783904	0.00206372953560157	0.0020566369832004214	1.2670047524195226e-05	
47.62076054794297	0.0018126993683315682	0.001801304778188912	1.3233223694499935e-05	
48.35864500317141	0.001659451534197488	0.0016627955129499639	1.375961764292612e-05	
49.10796298997312	0.0016158857957947247	0.0016299121760529945	1.4160925511879812e-05	
49.86889167110482	0.001679126319292683	0.001685861379484555	1.4366842130860965e-05	
50.641610954463076	0.0018381908331727916	0.0018268828490506132	1.4251234480795885e-05	
51.42630353562007	0.0020222258122021748	0.0020161828197762504	1.3751707618721173e-05	
52.22315494101898	0.002049192122822938	0.002062487875244026	1.3429252409391441e-05	
53.03235357183818	0.001855501799438579	0.0018464851389170562	1.4030539500570853e-05	
53.854090748535334	0.0016268833194573356	0.0016170375182737295	1.5053915803279627e-05	
54.688560756081706	0.0014887749073209157	0.0014991946499420365	1.5912540247615757e-05	
55.53596088989733	0.0014640411012470044	0.0014787072546421768	1.64186366966739e-05	
56.39649150249797	0.0015493746943438648	0.001544268237443995	1.6419913301813293e-05	
57.27035605086487	0.0017133359904020617	0.0016996246217013014	1.5771782940759292e-05	
58.15776114454846	0.001819699819295081	0.0018342902098270977	1.5184074488959784e-05	
59.05891659451753	0.001708566678068628	0.0016987929213420152	1.633720566776671e-05	
59.974035462765215	0.001498428551638142	0.001489240149640166	1.8342835728145638e-05	
60.90333411268367	0.0013594341081894555	0.001376403319356937	1.975814882053517e-05	
61.847032260219336	0.0013360337202879533	0.0013484058935265921	2.0228949994801568e-05	
62.80535302582078	0.001425050036451943	0.0014085048847065785	1.9553895144121527e-05	
63.778522987191536	0.0015744625799826502	0.0015778677363192692	1.8298549412522655e-05	
64.76677223286032	0.0016103951449079514	0.0016108626863117533	2.0155225773876265e-05	
65.77033441658139	0.0014510813825914198	0.0014331677121243653	2.5041152238917456e-05	
66.78944681257751	0.0012837232107721273	0.0013061662131680894	2.8173998463943557e-05	
67.82435037163955	0.0012224428252424202	0.0012394283367793651	2.8395847492169956e-05	
68.87528977809474	0.001280026012820385	0.0012544534953944006	2.5847084224659363e-05	
69.94251350765792	0.0014136449505466559	0.0014414577432361022	2.7971726851645905e-05	
71.02627388617911	0.0014551128986053613	0.0014041487244303987	5.1036306336042284e-05	
72.12682714930152	0.001310013247814119	0.001317455031331167	7.966582366216751e-05	
73.24443350304374	0.0011658951546743967	0.0012650460964450739	0.00010331151934208401	
74.37935718532088	0.0011340511648239857	0.0012302821801638802	0.00012670501786108757	
75.53186652841877	0.0012180778488145678	0.0012041612671249377	0.0001513642184179332	
76.7022340224364	0.0013283502695413056	0.0011826768696435253	0.00016271648379058567	
77.89073637971123	0.0012723555124113804	0.001163880505879179	0.00013595954123420543	
79.09765460024283	0.0011190168001286485	0.0011467336982381063	9.57125204397257e-05	
80.32327403813038	0.0010510374196148527	0.0011306419290047138	8.010805342660636e-05	
81.5678844690394	0.001105754756707191	0.0011152464143749596	9.714171697071512e-05	
82.83178015871405	0.001213612168693523	0.0011003223704764103	0.0001253983328280806	
84.11525993255103	0.001177879179969099	0.001085725414562851	0.000125140631032656	
85.41862724625115	0.001037194717580226	0.0010713615057261674	9.703561274517081e-05	
86.74219025756646	0.0009822659743697808	0.0010571691918985775	7.545392330779366e-05	
88.08626189915832	0.00104862055818681	0.001043108664273767	8.042905519734173e-05	
89.45115995258467	0.0011321434972517176	0.0010291547625539289	0.00010322808314338028	
90.83720712343391	0.0010496528915063094	0.0010152923693307178	0.00010288276983991444	
92.24473111762269	0.0009363224050867159	0.0010015133012860283	8.252269091718255e-05	
93.67406471887617	0.0009390065709611144	0.0009878141673667613	6.798843527327782e-05	
95.1255458674087	0.0010317871315676248	0.0009741948685085817	7.626629449520916e-05	
96.59951773982377	0.0010225091384616746	0.0009606575329790067	8.975526663005591e-05	
98.09632883025184	0.0009027723927202314	0.0009472057535223921	8.106280891450926e-05	
99.61633303274554	0.0008727797868726579	0.0009338440372640309	6.605432155708492e-05	
101.15988972495167	0.0009520304506700424	0.0009205774078533539	6.313035105197932e-05	
102.72736385307937	0.0009654897027145147	0.0009074111179226509	7.504163867775307e-05	
104.31912601818526	0.0008544131410045537	0.0008943504423207204	7.30879848474068e-05	
105.93555256379533	0.0008254697027121072	0.0008814005309873052	6.16890543547313e-05	
107.57702566488457	0.0009019071154342967	0.0008685663061421232	5.6325041491018554e-05	
109.24393341823551	0.0008943247032283278	0.0008558523925410144	6.470364001100144e-05	
110.93666993419627	0.0007928679424230345	0.0008432630724582046	6.396107185725872e-05	
112.65563542986153	0.0007951929181687307	0.0008308022591534903	5.5026381092294445e-05	
114.40123632369622	0.0008668446161519914	0.0008184734841189938	5.117201121535404e-05	
116.17388533162597	0.0008056136162137305	0.0008062798945358691	5.754860375591089e-05	
117.9740015646163	0.0007387774504658365	0.0007942242582202015	5.54532795810545e-05	
119.802010627764	0.0007909879679862625	0.000782308973977033	4.736067363937166e-05	
121.65834472092367	0.0008047332748452981	0.0007705360857678033	4.7749662310831504e-05	
123.54344274089367	0.000715131855451945	0.0007589072994686274	5.167944617008503e-05	
125.45775038518534	0.0007267440899562525	0.0007474240012832246	4.677495678671314e-05	
127.40172025740017	0.0007766908248408046	0.0007360872770960747	4.0933832077581007e-05	
129.3758119742398	0.0006974208491134188	0.0007248979322234206	4.595600306366514e-05	
131.3804922741741	0.0006825196415590006	0.0007138565111538838	4.4837178861522826e-05	
133.41623512779302	0.0007391713054570199	0.0007029633169751572	3.7126850941120136e-05	
135.48352184986857	0.0006728353433466175	0.0006922184302649701	4.064266188132673e-05	
137.58284121315285	0.0006508958739423795	0.0006816217272883862	4.1834776091017684e-05	
139.71468956393986	0.0007042209719734612	0.0006711728973933047	3.393277910617547e-05	
141.879570939417	0.0006396137043907627	0.0006608714595347556	3.671631190564317e-05	
144.07799718683648	0.0006283170770319397	0.0006507167778884849	3.849639834082929e-05	
146.31048808453184	0.0006708380731423225	0.0006407080765374803	3.0362057526614814e-05	
148.57757146481032	0.0006017224597689429	0.0006308444532324797	3.428585190148555e-05	
150.87978333874923	0.0006161681803766115	0.0006211248922408317	3.473922943908649e-05	
153.2176680229263	0.0006292122381256416	0.0006115482763077721	2.7078763153418332e-05	
155.5917782681133	0.0005693169215502786	0.0006021133977611823	3.2958154582797665e-05	
158.00267538996428	0.0006112740824150444	0.0005928189687958361	2.952156024960046e-05	
160.45092940172842	0.0005744137157412773	0.0005836636309762563	2.617448981386046e-05	
162.9371191490193	0.0005580106885158019	0.0005746459639992217	3.126991037778406e-05	
165.46183244667284	0.0005868021499425799	0.00056576449375776	2.310892437648066e-05	
168.02566621772516	0.0005293144930930873	0.000557017699748554	2.7710127450878604e-05	
170.6292266345446	0.0005657440141639286	0.0005484040218640834	2.5930039857604678e-05	
173.27312926215015	0.0005267036130851373	0.0005399218666098904	2.236066765826537e-05	
175.9579992037507	0.0005276922097834304	0.0005315696127859592	2.7122561504415588e-05	
178.68447124853947	0.0005302387051832703	0.0005233456166697397	1.8972213495547742e-05	
181.45319002177868	0.0004971469349128842	0.0005152482167364954	2.547891234280946e-05	
184.2648101372089	0.0005252022971534799	0.0005072757379510237	1.8860749984091197e-05	
187.11999635182175	0.00047767681559441754	0.000499426495662792	2.262973640599306e-05	
190.019423723029	0.000510671953122205	0.0004916987991347616	1.9815568288049227e-05	
192.9637777682679	0.0004643710251996106	0.0004840909547343061	1.980965345913433e-05	
195.95375462707955	0.000492635479965373	0.0004766012688128152	2.015971936003712e-05	
198.99006122569847	0.00045257045230675185	0.0004692280502988133	1.759595308244297e-05	
202.0734154441926	0.00047561598401495197	0.00046196961302780865	1.9713456025798062e-05	
205.20454628619316	0.000439909747856732	0.00045482427783034716	1.6118598632644273e-05	
208.38419405125447	0.0004610937856869604	0.000447790374398352	1.8679104199281997e-05	
211.6131105098844	0.00042602519138816754	0.00044086624294827753	1.5348453169538607e-05	
214.892059081287	0.0004484865741122379	0.0004340502356982743	1.7105660083957166e-05	
218.22181501385919	0.0004121035551487724	0.0004273407181752723	1.5266107348507737e-05	
221.60316556848443	0.0004354312564542895	0.0004207360703666688	1.485525415601631e-05	
225.03691020466627	0.00040076340109402664	0.00041423468773017747	1.575225505419714e-05	
228.5238607695462	0.00041810709385564756	0.00040783498207434214	1.2011330719935176e-05	
232.06484168985054	0.0003952175440737901	0.0004015353823212312	1.628493541281482e-05	
235.66069016681035	0.00039490469958517816	0.00039533433516190887	9.946724478088516e-06	
239.3122563741041	0.00039523609947471556	0.0003892303056144439	1.5651926599308874e-05	
243.0204036588648	0.0003725997353217392	0.00038322177749338114	1.093105746319326e-05	
246.78600874580337	0.00038955086959159205	0.0003773072537989522	1.2323282365191823e-05	
250.60996194449422	0.0003637277452378734	0.00037148525703353027	1.3505603190498713e-05	
254.4931673598731	0.0003659115967871556	0.00036575432945228136	8.329416940402291e-06	
258.43654310599635	0.0003681499742631105	0.0003601130332543375	1.3455085755296189e-05	
262.4410215231124	0.00034464976723443087	0.0003545599507203312	1.0530028422184688e-05	
266.507549398097	0.0003549016113567738	0.00034909368430158114	8.419739346587732e-06	
270.63708818830384	0.0003481361825731517	0.00034371285666582273	1.2688335210515337e-05	
274.8306142488838	0.00032956930840886034	0.00033841611070391925	9.012637559037454e-06	
279.08911906362675	0.00033854934177295965	0.00033320210950163145	7.70628917313229e-06	
283.4136094793798	0.00033401187574105655	0.00032806953628014275	1.1627441232985945e-05	
287.80510794409827	0.0003154835225044325	0.0003230170943087509	9.069722930711978e-06	
292.26465274858515	0.0003180409562356333	0.0003180435067927995	6.050897671094216e-06	
296.7932982719762	0.0003222487464755162	0.0003131475167396712	9.721851458042899e-06	
301.3921152310292	0.00030711519487050526	0.0003083278868054133	1.0076237099369409e-05	
306.0621909332746	0.00029704419066634594	0.0003035833991243253	6.542247804407146e-06	
310.80462953409153	0.0003014407652964468	0.0002989128551236307	5.735743935453735e-06	
315.6205522977641	0.00030254040846229525	0.0002943150753251719	8.84002342668874e-06	
320.5110978625849	0.00029081568862051514	0.0002897888991358617	9.229917710010192e-06	
325.47742251006514	0.0002797729000865205	0.00028533318462850506	6.814749985471872e-06	
330.52070043831674	0.00027795267252939105	0.0002809468083144169	4.448602648263549e-06	
335.6421240396705	0.0002808273897286182	0.0002766286649091303	5.575506258373671e-06	
340.8429041825955	0.00027971026185718005	0.0002723776670924013	7.668604376804498e-06	
346.1242704979875	0.0002721444467338721	0.00026819274526355047	8.228689082404918e-06	
351.4874716698928	0.0002627196739327683	0.00026407284729311676	7.27836639559532e-06	
356.9337757307372	0.00025571294256329657	0.0002600169382716861	5.593720102302272e-06	
362.46447036112943	0.000252045973454374	0.0002560240002566615	4.004376818797904e-06	
368.08086319431027	0.0002505640370062399	0.00025209303201770755	3.3537600442353653e-06	
373.7842821253185	0.00024966089866841547	0.00024822304878144573	3.825086495991202e-06	
379.57607562494815	0.00024821003203756234	0.0002444130819760181	4.642805721239656e-06	
385.45761305857025	0.00024582674747509217	0.00024066217897596693	5.303499682773866e-06	
391.43028500989345	0.00024266397815623817	0.0002369694028479225	5.698010922316388e-06	
397.49550360974456	0.00023906993058161048	0.00023333383209746145	5.8625951623756214e-06	
403.6547028699399	0.00023535100775104846	0.0002297545604175017	5.862904450533866e-06	
409.9093390223323	0.0002316822249327606	0.00022623069643854383	5.7488284612354884e-06	
416.26089086311043	0.00022809943401339014	0.00022276136348102705	5.539173558083831e-06	
422.71086010243414	0.00022451220921251627	0.000219345699310035	5.219652617253102e-06	
429.2607717194863	0.00022072216505809975	0.0002159828558925672	4.749375716228248e-06	
435.91217432302693	0.0002164777936596377	0.0002126719991575452	4.079760670865414e-06	
442.6666405175339	0.00021162045524015683	0.00020941230875871377	3.2003728897624128e-06	
449.52576727501685	0.00020632876238936015	0.00020620297784056603	2.2645571393107204e-06	
456.4911763125926	0.0002013174629902366	0.00020304321280739568	1.9295757025521938e-06	
463.56451447591087	0.0001977045818599256	0.00019993223309558517	2.765012328057711e-06	
470.74745412852144	0.0001963109843947566	0.00019686927094917766	3.9500729139931885e-06	
478.04169354727435	0.00019642341762407924	0.0001938535711988214	4.662843359841204e-06	
485.4489573238469	0.0001950688892082053	0.00019088439104410104	4.275796932106882e-06	
492.97099677249224	0.00018981277239946912	0.00018796099983931953	2.63753553754403e-06	
500.60959034410683	0.00018359903321126574	0.00018508267888272807	1.5291752812866342e-06	
508.36654404671106	0.0001817169951831281	0.00018224872120922776	3.293444764049789e-06	
516.2436918724502	0.00018281638767775682	0.00017945843138654746	4.141278019162221e-06	
524.242896231207	0.00017881031940738726	0.0001767111253148879	2.5959145766131916e-06	
532.3660483909357	0.00017252499784691668	0.00017400613003002276	1.559916299759947e-06	
540.6150689248177	0.00017294014908522152	0.0001713427835098411	3.6426017004324466e-06	
548.9919081653474	0.00017147603612600924	0.00016872043448430988	2.887896381052239e-06	
557.4985466654523	0.00016485578020454547	0.00016613844224881542	1.3602326743629766e-06	
566.1369956667598	0.00016593217761334765	0.00016359617648087615	3.5185219986849416e-06	
574.909297575119	0.00016210479104942143	0.00016109301706016598	1.7567177932864205e-06	
583.8175264434902	0.00015851344511843172	0.00015862835389182891	2.5483675047709473e-06	
592.8637884623186	0.00015882187822502852	0.0001562015867330273	2.6796618622879995e-06	
602.0502224575035	0.0001529592367512411	0.00015381212502269957	1.7179243672410625e-06	
611.379000396087	0.00015427950466759648	0.0001514593877144587	2.8205941017579334e-06	
620.8523278997751	0.00014834783461248924	0.0001491428031126076	1.5448454154134606e-06	
630.4724447664181	0.00014935403339593923	0.0001468618087112007	2.5175133031590145e-06	
640.2416254995708	0.00014445817524611672	0.00014461585103612627	2.006649278088299e-06	
650.1621798462554	0.00014359137345119614	0.00014240438549013303	1.6156793463870313e-06	
660.2364533430635	0.00014191412378684862	0.0001402268762007721	2.6690709378426533e-06	
670.4668278707137	0.00013744329943430816	0.00013808279587119152	6.523875237680845e-07	
680.8557222172046	0.0001380840669162104	0.00013597162563373314	2.160275543663787e-06	
691.4055926496942	0.00013513108458489804	0.00013389285490628526	2.3647088726960154e-06	
702.1189334952396	0.00013126050226921384	0.0001318459812513311	7.428535358314029e-07	
712.9982777305363	0.00013091041017912524	0.00012983051023765152	1.4109468601394382e-06	
724.0461975807946	0.00013009579490840044	0.00012784595530462045	2.3387232605947614e-06	
735.2653051278958	0.00012689014530632708	0.00012589183762905302	2.0669328851832736e-06	
746.6582529279726	0.00012367741264319038	0.0001239676859945458	1.1312316815723144e-06	
758.2277346385576	0.0001217854669338703	0.00012207303666326847	3.149194624558944e-07	
769.9764856554507	0.00012068781099338203	0.00012020743325014904	8.810472465460415e-07	
781.9072837594538	0.00011959539122914284	0.0001183704265994149	1.4071714138649604e-06	
794.0229497731273	0.00011820082968612011	0.000116561574663427	1.6847057898463215e-06	
806.3263482277227	0.00011656105106266263	0.00011478044238377628	1.7859597004482283e-06	
818.82038804045	0.00011480338402926552	0.00011302660157458433	1.7778936282112233e-06	
831.5080232022387	0.00011297578498241086	0.00011129963080796586	1.6851947695357142e-06	
844.3922534761538	0.0001110247544258249	0.0001095991153016114	1.4848698869839116e-06	
857.4761251066391	0.00010885913933456446	0.0001079246468084406	1.1202376918813866e-06	
870.7627315397452	0.00010653180288485531	0.00010627582350828714	5.418483355450269e-07	
884.2552141545192	0.00010446901488575923	0.00010465224990157292	2.915108016108082e-07	
897.9567630057271	0.00010330557664382518	0.00010305353670492716	1.1123611621754896e-06	
911.8706175780853	0.00010282297153162282	0.00010147930074870988	1.6332777447542249e-06	
926.0000675521785	0.00010123392567258935	9.992916487640466e-05	1.3392026883502153e-06	
940.3484535822448	9.841036369887195e-05	9.840275784583489e-05	1.435243325107746e-07	
954.9191680860141	9.747712977145925e-05	9.689971423217261e-05	1.218061734758634e-06	
969.715656046784	9.677279719412584e-05	9.541967433269449e-05	1.3577139594614223e-06	
984.7414158279239	9.389738719760209e-05	9.396228407325605e-05	1.654718034515144e-07	
1000.0	9.378955567155553e-05	9.252719491644242e-05	1.4338094648036345e-06	


==> data/fig_delay_tfirka_bode_28.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005415804670042853	8.291640914853218e-06	
0.10154950161807173	0.005424263851159186	0.005416058420293593	8.292064286675072e-06	
0.10312301278878754	0.005424523276890389	0.005416320115541884	8.292500910968804e-06	
0.10472090554055413	0.005424790826154535	0.005416590005204092	8.292951203544537e-06	
0.10634355766636439	0.005425066754025711	0.005416868346568156	8.293415593333058e-06	
0.10799135281311975	0.005425351323631497	0.005417155405044669	8.293894522790377e-06	
0.1096646805723366	0.005425644806410056	0.005417451454426119	8.29438844831269e-06	
0.11136393657225817	0.005425947482375599	0.005417756777154582	8.294897840722892e-06	
0.11308952257139368	0.0054262596403925395	0.0054180716645981855	8.295423185679547e-06	
0.11484184655350702	0.0054265815784585855	0.005418396417336539	8.295964984211435e-06	
0.11662132282407707	0.005426913603997136	0.0054187313454556185	8.296523753143494e-06	
0.11842837210825283	0.005427256034159231	0.0054190767688522155	8.297100025638072e-06	
0.12026342165032622	0.005427609196135441	0.005419433017548415	8.297694351711103e-06	
0.12212690531474645	0.0054279734274780105	0.005419800432016432	8.298307298778555e-06	
0.12401926368869937	0.005428349076433596	0.005420179363514119	8.298939452192536e-06	
0.12594094418627644	0.005428736502287014	0.005420570174431549	8.299591415834012e-06	
0.12789240115425762	0.005429136075716311	0.005420973238649006	8.300263812730291e-06	
0.12987409597953362	0.005429548179159614	0.005421388941906954	8.300957285583573e-06	
0.13188649719819254	0.005429973207194128	0.00542181768218805	8.301672497507987e-06	
0.13393008060629666	0.005430411566927731	0.005422259870112025	8.302410132625323e-06	
0.13600532937237603	0.005430863678403595	0.005422715929343632	8.303170896741531e-06	
0.13811273415166478	0.005431329975018294	0.005423186297014145	8.303955518082646e-06	
0.14025279320210793	0.005431810903953884	0.005423671424157011	8.30476474797554e-06	
0.1424260125021654	0.005432306926624429	0.005424171776157999	8.305599361629605e-06	
0.1446329058704415	0.005432818519137507	0.0054246878332205204	8.30646015883935e-06	
0.14687399508716817	0.005433346172771236	0.005425220090846437	8.307347964892049e-06	
0.14914981001757044	0.005433890394467337	0.005425769060333199	8.308263631293461e-06	
0.15146088873714358	0.0054344517073408516	0.00542633526928767	8.30920803666428e-06	
0.1538077776588715	0.005435030651207098	0.005426919262157332	8.310182087609884e-06	
0.15619103166241588	0.005435627783126487	0.005427521600779472	8.311186719635649e-06	
0.15861121422530794	0.0054362436779678445	0.00542814286494908	8.31222289805126e-06	
0.16106889755617235	0.005436878928990934	0.005428783653005977	8.313291619000335e-06	
0.16356466273001555	0.0054375341484488495	0.005429444582442046	8.314393910426188e-06	
0.1660990998256107	0.005438209968211049	0.005430126290529235	8.315530833115536e-06	
0.16867280806501112	0.005438907040407755	0.005430829434969069	8.316703481769976e-06	
0.1712863959552255	0.005439626038096534	0.005431554694564513	8.317912986120004e-06	
0.17394048143208848	0.005440367655951882	0.005432302769914982	8.319160512083328e-06	
0.17663569200636045	0.005441132610978662	0.005433074384135407	8.320447262933836e-06	
0.17937266491209122	0.005441921643250303	0.005433870283600212	8.321774480550974e-06	
0.18215204725728248	0.005442735516672695	0.005434691238713204	8.323143446662858e-06	
0.18497449617688488	0.005443575019774745	0.005435538044704266	8.324555484174043e-06	
0.18784067898816573	0.005444440966526612	0.00543641152245396	8.326011958525803e-06	
0.1907512733484843	0.005445334197186709	0.005437312519347029	8.327514279110776e-06	
0.19370696741551147	0.005446255579178514	0.005438241910156028	8.329063900731641e-06	
0.1967084600099325	0.005447206007998417	0.0054392005979560995	8.330662325076738e-06	
0.19975646078067044	0.005448186408155774	0.005440189515072198	8.332311102332652e-06	
0.20285169037266976	0.0054491977341464114	0.0054412096240600925	8.334011832701731e-06	
0.2059948805972802	0.005450240971460936	0.005442261918722162	8.335766168228539e-06	
0.20918677460527996	0.005451317137629182	0.005443347425159888	8.337575814358978e-06	
0.21242812706258082	0.0054524272833022715	0.005444467202863916	8.339442531875367e-06	
0.215719704328655	0.005453572493373758	0.00544562234584366	8.341368138666341e-06	
0.21906228463772706	0.0054547538881414455	0.005446813983797749	8.343354511661015e-06	
0.22245665828277353	0.005455972624511519	0.005448043283327015	8.345403588889832e-06	
0.22590362780237347	0.005457229897246689	0.00544931144919194	8.347517371431766e-06	
0.22940400817045398	0.005458526940260196	0.005450619725616074	8.349697925643245e-06	
0.23295862698897662	0.005459865027957506	0.005451969397637513	8.3519473853541e-06	
0.2365683246836085	0.005461245476627704	0.00545336179251042	8.354267954137784e-06	
0.2402339547024262	0.0054626696458866635	0.005454798281158553	8.356661907719123e-06	
0.243956383717698	0.005464138940174127	0.005456280279683119	8.359131596449533e-06	
0.24773649183079302	0.005465654810306995	0.005457809250927132	8.361679447795634e-06	
0.2515751727802653	0.005467218755091224	0.005459386706098649	8.364307969142506e-06	
0.2554733341531623	0.005468832322994797	0.005461014206455667	8.367019750364013e-06	
0.2594318975996074	0.005470497113884431	0.005462693365054817	8.369817466825428e-06	
0.26345179905070754	0.005472214780828768	0.005464425848567197	8.372703882265783e-06	
0.2675339889398373	0.005473987031970941	0.005466213379163756	8.375681851936666e-06	
0.27167943242735193	0.005475815632473577	0.005468057736473749	8.378754325729579e-06	
0.2758891096287819	0.005477702406539429	0.005469960759619005	8.381924351538303e-06	
0.28016401584656353	0.005479649239510991	0.005471924349327774	8.385195078675419e-06	
0.2845051618053608	0.0054816580800526905	0.0054739504701315075	8.388569761480632e-06	
0.28891357389103245	0.005483730942419305	0.005476041152648417	8.392051762986254e-06	
0.2933902943933029	0.005485869908814605	0.005478198495957586	8.395644558846314e-06	
0.29793638175219256	0.005488077131844315	0.005480424670068099	8.399351741253722e-06	
0.30255291080826724	0.005490354837067749	0.005482721918487091	8.403177023200205e-06	
0.30724097305676445	0.00549270532565273	0.005485092560891836	8.40712424277109e-06	
0.31200167690565833	0.00549513097713862	0.0054875389959103725	8.411197367645207e-06	
0.3168361479377224	0.0054976342523125705	0.0054900637040159	8.415400499782923e-06	
0.3217455291766536	0.005500217696204384	0.0054926692505403996	8.419737880328113e-06	
0.32673098135731937	0.005502883941205672	0.005495358288813096	8.424213894677873e-06	
0.33179368320019265	0.005505635710319319	0.005498133563429898	8.428833077718148e-06	
0.33693483169003946	0.0055084758205456216	0.005500997913660036	8.433600119432833e-06	
0.3421556423589239	0.005511407186411764	0.005503954276996876	8.43851987048935e-06	
0.3474573495735992	0.005514432823651802	0.005507005692859649	8.443597348355098e-06	
0.35284120682735126	0.005517555853044597	0.005510155306454076	8.448837743393517e-06	
0.3583084870363649	0.005520779504417698	0.005513406372799468	8.454246425412345e-06	
0.3638604828406817	0.005524107120825563	0.005516762260931023	8.459828950410935e-06	
0.3694985069098218	0.0055275421629110465	0.0055202264582860806	8.465591067628951e-06	
0.37522389225314035	0.00553108821345963	0.005523802575283906	8.471538726865036e-06	
0.3810379925349945	0.00553474898215636	0.0055274943501090286	8.477678086203209e-06	
0.3869421823947922	0.005538528310556225	0.005531305653708866	8.484015519968703e-06	
0.39293785777200174	0.005542430177279159	0.005535240495016699	8.490557627143174e-06	
0.39902643623619527	0.005546458703441729	0.005539303026412464	8.497311240028908e-06	
0.4052093573222091	0.005550618158338223	0.005543497549433598	8.504283433438815e-06	
0.41148808287049476	0.005554912965384682	0.00554782852075	8.511481534184313e-06	
0.41786409737274555	0.005559347708340252	0.0055523005584170865	8.518913131111465e-06	
0.4243389083228771	0.005563927137821221	0.0055569184484227764	8.526586085425969e-06	
0.43091404657344795	0.005568656178124012	0.00556168715154423	8.534508541702355e-06	
0.4375910666976019	0.005573539934374531	0.005566611810532158	8.542688939259872e-06	
0.4443715473566186	0.0055785837000223645	0.005571697757641112	8.55113602411493e-06	
0.45125709167315986	0.005583792964699582	0.005576950522525389	8.55985886153689e-06	
0.4582493276102989	0.0055891734224651915	0.005582375840521937	8.568866849158726e-06	
0.4653499083564233	0.005594730980457723	0.005587979661342487	8.578169730704148e-06	
0.4725605127161014	0.005600471767979969	0.0055937681581991186	8.587777610451996e-06	
0.4798828455070056	0.0056064021460414904	0.005599747737388944	8.59770096839193e-06	
0.4873186379629853	0.005612528717386358	0.005605925048365331	8.607950676057774e-06	
0.49486964814338685	0.005618858337035425	0.00561230699432505	8.618538013215987e-06	
0.5025376613487146	0.005625398123374565	0.005618900743342755	8.629474685456456e-06	
0.5103244905427329	0.00563215546982249	0.0056257137400866275	8.640772842573121e-06	
0.5182319767811088	0.00563913805711419	0.0056327537181510914	8.65244509786723e-06	
0.5262619896466971	0.0056463538662386605	0.005640028713045355	8.664504548609568e-06	
0.5344164276915693	0.005653811192072347	0.005647547075879345	8.67696479743277e-06	
0.5426972188858914	0.005661518657752862	0.005655317487791584	8.689839974934207e-06	
0.5511063210737586	0.005669485229840789	0.005663348975166791	8.703144763423936e-06	
0.559645722436092	0.005677720234320972	0.0056716509256948275	8.716894421966552e-06	
0.5683174419607084	0.005686233373498613	0.005680233105326241	8.731104812913038e-06	
0.5771235299196736	0.0056950347438497065	0.00568910567618398	8.745792429684476e-06	
0.5860660683540517	0.005704134854889907	0.005698279215495574	8.760974426239498e-06	
0.595147171566167	0.0057135446491309895	0.005707764735614805	8.776668648200424e-06	
0.604368986619493	0.005723275523199402	0.005717573705207605	8.792893665661471e-06	
0.6137336938462858	0.005733339350197404	0.005727718071682538	8.809668807982642e-06	
0.6232435073630855	0.005743748503393699	0.005738210284953085	8.827014200466429e-06	
0.6329006755942035	0.005754515881337529	0.005749063322625462	8.844950803416459e-06	
0.6427074818033226	0.005765654934497825	0.005760290716713938	8.863500453191701e-06	
0.6526662446333333	0.005777179693537498	0.005771906581993477	8.882685905993873e-06	
0.6627793186545348	0.00578910479934205	0.005783925646109213	8.902530884184605e-06	
0.6730490949213316	0.0058014455349317574	0.005796363281571893	8.923060125449337e-06	
0.6834780015375548	0.0058142178593977335	0.005809235539779771	8.944299434988272e-06	
0.6940685042305437	0.005827438444014166	0.005822559187219124	8.966275741055022e-06	
0.7048231069341222	0.005841124710692367	0.005836351744009268	8.989017153868053e-06	
0.7157443523806098	0.005855294872956756	0.005850631524972146	9.01255302847004e-06	
0.7268348227020044	0.005869967979638942	0.005865417683422612	9.036914031486191e-06	
0.7380971400404808	0.005885163961503703	0.00588073025789341	9.062132212455477e-06	
0.7495339671683494	0.005900903681040034	0.005896590222027911	9.088241079636126e-06	
0.7611480081176202	0.005917208985671906	0.0059130195378951644	9.11527568116923e-06	
0.7729420088193235	0.005934102764666989	0.005930041213005815	9.143272691554723e-06	
0.784918757752735	0.005951609010047733	0.0059476793613329245	9.172270504120017e-06	
0.7970810866046624	0.0059697528818381754	0.005965959268671152	9.202309330039606e-06	
0.8094318709389453	0.005988560778011821	0.005984907462699572	9.2334313041584e-06	
0.8219740308763326	0.006008060409541536	0.006004551788148947	9.265680598464258e-06	
0.8347105317848907	0.006028280880991827	0.006024921487513666	9.299103543760234e-06	
0.847644384981113	0.006049252777137794	0.006046047287792476	9.333748760075933e-06	
0.8607786484418896	0.0060710082561438485	0.006067961493790766	9.369667297097114e-06	
0.8741164275275125	0.0060935811498897315	0.006090698088571671	9.406912784676158e-06	
0.8876608757158821	0.006117007072092104	0.0061142928417041355	9.445541595201463e-06	
0.9014151953480897	0.006141323534937894	0.006138783426023018	9.485613018127213e-06	
0.9153826383855528	0.006166570075021448	0.006164209543693483	9.527189448384005e-06	
0.9295665071788846	0.00619278838946273	0.00619061306245553	9.570336589634784e-06	
0.9439701552486742	0.006220022483179214	0.006218038163020929	9.615123673748307e-06	
0.9585969880783669	0.006248318828391424	0.00624653149870115	9.661623698120198e-06	
0.9734504639194281	0.006277726537562866	0.006276142368466024	9.709913682797557e-06	
0.9885340946089864	0.006308297551111077	0.006306922904768059	9.760074948695285e-06	
1.0038514464001433	0.006340086841380235	0.0063389282776213736	9.812193419871664e-06	
1.01940614080515	0.006373152634539353	0.006372216916596707	9.866359951489778e-06	
1.0352018554516484	0.006407556652266856	0.006406850752591139	9.922670686547973e-06	
1.051242324952181	0.006443364375305372	0.006442895481452594	9.981227444162931e-06	
1.0675313417871697	0.006480645331224222	0.006480420851793563	1.0042138142907894e-05	
1.0840727572015847	0.006519473409015627	0.006519500979614916	1.010551726271148e-05	
1.1008704821154982	0.006559927203479906	0.006560214692690092	1.0171486349664766e-05	
1.117928488048752	0.006602090392731022	0.006602645908034245	1.0240174568259726e-05	
1.1352508080599522	0.006646052152584438	0.006646884046212841	1.0311719306677549e-05	
1.1528415377000134	0.006691907612083157	0.006693024486735912	1.0386266840796551e-05	
1.1707048359804781	0.006739758354985492	0.006741169069350501	1.0463973063872592e-05	
1.1888449263568397	0.006789712972692065	0.006791426646695312	1.0545004289515466e-05	
1.2072660977271032	0.006841887674844229	0.006843913694533306	1.0629538136796776e-05	
1.225972705445816	0.006896406964699318	0.006898754986648364	1.0717764507235552e-05	
1.2449691723538168	0.00695340438740056	0.006956084342499781	1.0809886665104058e-05	
1.2642599898239333	0.007013023360435986	0.007016045456900736	1.0906122433909164e-05	
1.2838497188228888	0.007075418096951618	0.00707879282235093	1.100670552398152e-05	
1.3037429909896587	0.00714075463418496	0.007144492756247574	1.1111887008097132e-05	
1.3239445097305402	0.00720921198115948	0.007213324547064096	1.1221936964535579e-05	
1.3444590513311867	0.007280983401981287	0.007285481735775257	1.1337146310367085e-05	
1.3652914660858761	0.0073562778536698185	0.00736117355138423	1.1457828850730746e-05	
1.386446679444272	0.007435321600512311	0.007440626522448136	1.1584323574563883e-05	
1.4079296931759626	0.007518360030552233	0.007524086290097323	1.1716997231726102e-05	
1.4297455865530366	0.007605659704120427	0.007611819652316012	1.1856247232110569e-05	
1.451899517550985	0.007697510669437721	0.007704116874338931	1.2002504914897193e-05	
1.4743967240682132	0.007794229086434819	0.007801294306093957	1.2156239243558387e-05	
1.4972425251644468	0.007896160207267607	0.007903697354901163	1.231796099214277e-05	
1.5204423223183279	0.008003681770824472	0.008011703870391483	1.2488227500809869e-05	
1.5440016007044985	0.00811720787916419	0.008125728009166675	1.2667648091465379e-05	
1.5679259304904682	0.008237193436711258	0.00824622465950507	1.2856890252395794e-05	
1.5922209681535842	0.00836413924870089	0.008373694521948045	1.305668672145019e-05	
1.6168924578184014	0.008498597894477392	0.00850868996054044	1.3267843621442511e-05	
1.6419462326147771	0.008641180514654628	0.00865182176268145	1.3491249833794627e-05	
1.667388216057011	0.008792564679921833	0.008803766974029176	1.3727887832375991e-05	
1.6932244234443516	0.008953503544794059	0.008965278010046788	1.3978846247542667e-05	
1.7194609632832076	0.009124836533620511	0.009137193289305798	1.4245334486032694e-05	
1.7461040387313935	0.009307501860930205	0.009320449687795187	1.4528699805205643e-05	
1.7731599490647525	0.009502551256616804	0.009516097181072509	1.4830447327629657e-05	
1.8006350911665105	0.009711167352294157	0.009725316125823391	1.5152263593588885e-05	
1.828535961039703	0.009934684293243238	0.009949437739027145	1.5496044388918748e-05	
1.8568691553430368	0.010174612277010128	0.010189968467626367	1.586392776238205e-05	
1.885641372950552	0.010432666893049362	0.010448619112344074	1.6258333369462765e-05	
1.9148594165354507	0.010710804358373677	0.010727339786394707	1.6682009566626263e-05	
1.9445301941784663	0.01101126402552807	0.011028362066542152	1.7138090042915474e-05	
1.974660721001155	0.011336619898646346	0.011354250047158674	1.7630162244407253e-05	
2.0052581208244957	0.011689843352576581	0.01170796245879946	1.8162350447748146e-05	
2.036329627853186	0.01207437983556667	0.012092928587145347	1.87394171141883e-05	
2.067882588386045	0.012494243078490777	0.012513141455887743	1.9366887151523146e-05	
2.0999244625529108	0.01295413126514537	0.012973272649489637	2.005120099185649e-05	
2.132462826078452	0.013459570764168679	0.01347881427364159	2.0799904026333466e-05	
2.1655053720733157	0.014017094383234806	0.014036254882778505	2.1621881989911466e-05	
2.199059912853022	0.01463446261140224	0.014653297679779227	2.252765441176578e-05	
2.2331343817850464	0.015320937736450909	0.015339130694156638	2.3529741194644707e-05	
2.267736835164523	0.016087621476553262	0.01610475941463705	2.4643120516533054e-05	
2.302875454119006	0.01694786550384721	0.016963411208283846	2.5885798811292375e-05	
2.3385585465427567	0.01791775800621537	0.017931014991356166	2.7279513728314298e-05	
2.3747945490609914	0.019016671911604395	0.019026743026183172	2.8850584445708538e-05	
2.411592029024571	0.020267818294491997	0.020273561800773984	3.0630901140269145e-05	
2.4489596865355954	0.021698654295842508	0.021698649635773233	3.265898669058325e-05	
2.4869063565043885	0.02334079306620182	0.023333347206753195	3.498092669366259e-05	
2.5254410107383527	0.025228646615432605	0.025211911169327965	3.765066337407344e-05	
2.564572760063192	0.0273952140688017	0.02736755885707676	4.072852282624206e-05	
2.604310856476998	0.029861959535306532	0.029822868758800122	4.427562323649069e-05	
2.6446646953377266	0.03261758807070385	0.032569448990201026	4.833968487921341e-05	
2.6856438175845567	0.035579197637971204	0.03553009864733026	5.292488340962495e-05	
2.727257911993673	0.03853506560646704	0.03850115060268235	5.7936953673504495e-05	
2.769516817469004	0.04109526684059574	0.04109739435993016	6.3101363426091e-05	
2.812430525368455	0.04272797271769445	0.04277578299670415	6.787621150002844e-05	
2.8560091818661824	0.042963205670601384	0.04303461931744696	7.142615334835358e-05	
2.9002630903514777	0.04167569327967353	0.04172429340016944	7.278764814643379e-05	
2.945202713864811	0.039171058633701454	0.03916738774758217	7.134111244441644e-05	
2.9908386775716385	0.035984158760001946	0.03593792854589322	6.731483891428246e-05	
3.0371817712745264	0.032614448087501836	0.03255401974383554	6.168991677143635e-05	
3.0842429519642045	0.029391713879038165	0.0293388916750128	5.556232321012781e-05	
3.1320333464101533	0.026475642534881955	0.026439347036442504	4.9676444471372945e-05	
3.180564253791325	0.023912190859039395	0.02389287239497543	4.437881633543304e-05	
3.2298471483676323	0.021688506698900815	0.021683146598251015	3.97592082189807e-05	
3.2798936821928324	0.01976801912079391	0.019772925479624472	3.5783949576882945e-05	
3.3307156878694446	0.018108489083498682	0.0181204045639692	3.237449770048754e-05	
3.3823251813463506	0.016669901035344034	0.01668627926579081	2.9444617629228365e-05	
3.43473436475976	0.015417242296182845	0.015436204569428446	2.6915173360242332e-05	
3.487955629318178	0.01432098273965856	0.014341185918885302	2.4718546472141084e-05	
3.542001558232087	0.013356638872922814	0.013377141534355123	2.279876925429547e-05	
3.5968849296890193	0.012504052653552465	0.012524205183011606	2.1110145009862234e-05	
3.6526187198747286	0.011746651018450299	0.011766012528282764	1.9615524781139918e-05	
3.7092161060411786	0.011070785086451663	0.011089062973215531	1.8284687756015353e-05	
3.7666904696220658	0.010465175148875318	0.010482181928325736	1.7092964029435773e-05	
3.8250553993966134	0.009920458059374396	0.009936080799023762	1.6020114660519027e-05	
3.884324694702404	0.009428823443963215	0.009443002183586267	1.5049440044393349e-05	
3.9445123686979775	0.008983723175487181	0.008996435697751054	1.4167076710500416e-05	
4.005632651675993	0.00857963977541511	0.008590890848152751	1.3361444394411985e-05	
4.067699994427721	0.00821190161694516	0.008221715385272605	1.2622810990304406e-05	
4.130729071659682	0.007876535091615303	0.007884949693920007	1.1942949313293367e-05	
4.194734785463209	0.007570145928917986	0.007577209688085761	1.1314865241889999e-05	
4.259732268837781	0.007289823537015398	0.0072955922713802334	1.0732581444927187e-05	
4.325736889268946	0.007033063575741139	0.00703759870852926	1.0190964560195778e-05	
4.392764252361694	0.0067977050284278384	0.006801072267981552	9.68558652908223e-06	
4.460830205530115	0.006581878860736052	0.006584147289124674	9.212612972383695e-06	
4.5299508417442365	0.006383965991849373	0.006385207445278842	8.768713165166207e-06	
4.600142503334918	0.006202562797349324	0.006202851454030993	8.350987456984126e-06	
4.671421785857698	0.006036452746789051	0.006035864860715974	7.956908985881499e-06	
4.743805542016518	0.005884583078277075	0.005883196813500217	7.584277325644604e-06	
4.817310885648243	0.005746045647244134	0.005743940978685618	7.231182345442559e-06	
4.891955195768907	0.005620061272388114	0.005617319927318093	6.8959770963385435e-06	
4.967756120682691	0.005505967050442351	0.005502672470411631	6.577259005727697e-06	
5.044731582154526	0.005403206232104898	0.005399443539010547	6.273859090286132e-06	
5.122899779647386	0.005311320351446364	0.005307176303952416	5.984839312798051e-06	
5.202279194625215	0.005229943386208353	0.005225506314243174	5.7094986244035615e-06	
5.282888594922542	0.005158797801455593	0.005154157507145827	5.447388654640901e-06	
5.364747039181794	0.005097692398278881	0.00509294001155758	5.1983404177520325e-06	
5.447873881359371	0.005046521956594816	0.005041749732862752	4.962503734293562e-06	
5.532288775301544	0.005005268730499954	0.005000569776081905	4.7404011843416165e-06	
5.618011679391243	0.004974005930405663	0.004969473839008201	4.532998051402432e-06	
5.705062861266868	0.004952903413328312	0.004948631793068337	4.341788429926032e-06	
5.793462902614208	0.004942235907474134	0.004938317772990789	4.168894770800329e-06	
5.883232704032601	0.004942394227732782	0.004938921224955038	4.0171727858840255e-06	
5.974393489976511	0.004953900105725341	0.004950961527372947	3.890305242302145e-06	
6.06696681377367	0.004977425476506466	0.0049751070133949304	3.792857497186675e-06	
6.160974562720967	0.005013817354605844	0.005012199509937635	3.730258590419709e-06	
6.25643896325932	0.005064129824008058	0.005063285893110428	3.7086731172891702e-06	
6.353382586228693	0.005129665201443958	0.005129658685075032	3.734752857878785e-06	
6.451828352204593	0.005212027169433567	0.005212908440872025	3.815308912309114e-06	
6.551799536917215	0.005313189700165262	0.005314991679268568	3.957009556262146e-06	
6.653319776754563	0.005435587025660728	0.005438319519273268	4.166246761124091e-06	
6.756413074350862	0.005582231927000765	0.005585874164430721	4.449289106976423e-06	
6.861103804261538	0.0057568724556142275	0.005761363168288521	4.812758776024733e-06	
6.9674167187261515	0.0059642011779363095	0.005969425332695422	5.264391234037845e-06	
7.075376953520617	0.006210136515599504	0.0062159075116480405	5.814012998292112e-06	
7.1850100339000935	0.006502203009782444	0.006508238831935968	6.474715832201695e-06	
7.2963418806339915	0.006850046070255494	0.006855937722612619	7.264288391322047e-06	
7.40939881613446	0.007266124652774247	0.00727129569168326	8.207062047739415e-06	
7.5242075706798515	0.00776662383676558	0.007770282428250081	9.336429668653596e-06	
7.640795288734611	0.008372592101928592	0.008373685646607024	1.069841057437494e-05	
7.759189535367103	0.009111158845227963	0.009108365973934017	1.235675121600269e-05	
7.879418302766868	0.010016213609273057	0.010008074046215888	1.4400070225837352e-05	
8.001510016862884	0.01112656762760469	0.01111200902418013	1.695107943797901e-05	
8.125493544044346	0.012476061722380577	0.0124558907952344	2.017562089202359e-05	
8.251398197985628	0.014062365812389222	0.014042487559525425	2.428132186999174e-05	
8.379253746576957	0.015772602090359994	0.015767665374397312	2.947248927760668e-05	
8.509090418962503	0.017271216392679953	0.01729721657432005	3.576831133378741e-05	
8.640938912687513	0.018003268138857182	0.01804223845527287	4.247073844542234e-05	
8.774830400956196	0.017554264842602703	0.017549554835922937	4.727698758500501e-05	
8.910796540002062	0.016065689998674762	0.016020108193941042	4.726182542703616e-05	
9.048869476572474	0.01411405833154333	0.014082715412279406	4.2915904741699695e-05	
9.189081855529167	0.012220347723216845	0.012220017795165053	3.7299979990035386e-05	
9.331466827566528	0.010604418807657827	0.010623424747958415	3.2242362190844815e-05	
9.476058057049498	0.009289918496270293	0.009315567749565153	2.8145952323370115e-05	
9.622889729972897	0.008234362158403058	0.008259265534573818	2.4903728784617254e-05	
9.771996562044086	0.007385920580883647	0.0074066977632278675	2.232321905047286e-05	
9.923413806890872	0.00669997330384333	0.006715450231942662	2.023833589552192e-05	
10.0771772643966	0.0061416796488975795	0.006151770111285058	1.852422059338172e-05	
10.233323289164382	0.005684712830798098	0.005689833444061525	1.709015180511116e-05	
10.391888799112495	0.005309368134253628	0.005310150223690959	1.5870265820907036e-05	
10.552911284202958	0.005000912239397668	0.004998064049663602	1.4816167403403734e-05	
10.716428815305356	0.004748322578717646	0.00474256494687802	1.389166530399219e-05	
10.882480053198018	0.00454337206968363	0.004535409190116535	1.3069131157486071e-05	
11.051104257708666	0.004379980831793293	0.004370487183157937	1.2326981188396606e-05	
11.222341296996655	0.004253766329442241	0.0042433803908935525	1.164790863584569e-05	
11.39623165697915	0.004161741362674818	0.0041510614088580405	1.1017610878389135e-05	
11.572816450903245	0.00410212585108966	0.004091705368950603	1.0423837432834683e-05	
11.752137429066462	0.004074251791845142	0.0040645931122423856	9.855638191268162e-06	
11.93423698868786	0.004078551737594391	0.004070096902026969	9.302723448927253e-06	
12.119158183932093	0.004116630695470181	0.004109748667299052	8.754864719669017e-06	
12.306944736088793	0.004191430376877085	0.004186399617083038	8.201272590517824e-06	
12.497641043909683	0.00430750340170869	0.004304488720056344	7.629890017396224e-06	
12.691292194105861	0.004471421511337145	0.004470444301192197	7.026549009268943e-06	
12.887943972007742	0.004692338240956113	0.004693240573419605	6.373999981550909e-06	
13.08764287239018	0.004982687664361533	0.004985095552525833	5.651111356705455e-06	
13.290436110465315	0.005358851960770013	0.005362157168866879	4.833816061684367e-06	
13.496371633045765	0.005841159961147956	0.005844575532442064	3.905534885860646e-06	
13.705498129880782	0.006451231586018673	0.006454049767495387	2.9196757167534872e-06	
13.917865045168076	0.007201282636892322	0.007203526969814163	2.33732287143155e-06	
14.133522589243995	0.008063779336359081	0.008067019372087859	3.365957838177595e-06	
14.35252175045488	0.00891021722703414	0.008915924435736128	6.0734436591355586e-06	
14.574914307212275	0.00946003034454182	0.009461669714859339	9.853495936544183e-06	
14.800752840235097	0.009397570453524073	0.009385292709818013	1.369565787181387e-05	
15.030090744981337	0.008689391648742186	0.008678489417754386	1.599284869451258e-05	
15.262982244272472	0.007661622704064845	0.007667313631714179	1.6360185772648993e-05	
15.499482401113475	0.006649329577848658	0.00666424391919553	1.5735174828036055e-05	
15.739647131711472	0.005794473491933205	0.00580820408470132	1.4858961123066509e-05	
15.98353321869612	0.005114772273298599	0.005122518200141259	1.4012429590360047e-05	
16.23119832454485	0.004586812201515751	0.004587834220809528	1.3264459882292162e-05	
16.482701005216104	0.004181415529666421	0.004176798129851644	1.2616152347256652e-05	
16.738100723993853	0.003873938166382667	0.003865388710242709	1.2051507749901193e-05	
16.997457865546615	0.0036459341392496084	0.0036352611433771915	1.1552581418458852e-05	
17.26083375020432	0.0034844937112161276	0.003473392253303854	1.1103282932649826e-05	
17.528290648456405	0.003381258811289045	0.0033712149638938918	1.0689757384086923e-05	
17.799891795674554	0.003331665700652978	0.003323898270471374	1.0299803508604923e-05	
18.075701407063548	0.0033345258849243014	0.003329930819457587	9.922049050760752e-06	
18.35578469284383	0.0033919396257107593	0.0033910213080528737	9.545063925073393e-06	
18.64020787366921	0.003509494729913863	0.003512276296133249	9.156462069119875e-06	
18.929038196283646	0.0036966051160120684	0.0037025179883789965	8.742172933316215e-06	
19.222343949420477	0.003966487500064281	0.003974263420779282	8.28675706632647e-06	
19.52019447994806	0.004334145746862829	0.0043418018966548295	7.778280961567775e-06	
19.822660209265607	0.004807650705293353	0.0048127970451955614	7.230689917833434e-06	
20.12981264995304	0.0053620099836566145	0.005362735509637036	6.7635659921562795e-06	
20.441724422678867	0.005885912542444029	0.005881657889715119	6.780409415786803e-06	
20.75846927337004	0.006148785374855294	0.006140962373184278	7.843024815897683e-06	
21.08012209064783	0.0059467385006308346	0.005943620249836216	9.538436998892175e-06	
21.406758923533914	0.005366307943762093	0.005374288619859522	1.0682634963304972e-05	
21.738456999430788	0.004686314648652798	0.004696884095369331	1.1048769090544839e-05	
22.075294742380795	0.004087254603792746	0.00409179951613505	1.1011215189639006e-05	
22.417351791608088	0.003618031551815411	0.0036149154538798415	1.0830076088758954e-05	
22.764709020347887	0.0032713501782864456	0.003262906617653164	1.061105110639578e-05	
23.1174485549675	0.0030276936869299137	0.0030173355294827024	1.038977670376051e-05	
23.47565379438362	0.002870011803595398	0.0028609066276388006	1.0175543923148038e-05	
23.839409429780538	0.0027871024963552443	0.0027816364635527236	9.967768111565051e-06	
24.20880146463373	0.0027738426480438524	0.0027733529964774615	9.761643945341266e-06	
24.583917235044	0.002830893547316617	0.002835459779879759	9.549786308472157e-06	
24.964845430386426	0.0029643406259677128	0.002972580480980219	9.322457781030581e-06	
25.351676114279368	0.0031843095940504917	0.003193263402491419	9.068199978658743e-06	
25.744500745878433	0.003498846569577741	0.003504333206792578	8.779494005706813e-06	
26.143412201500308	0.0038931066192026235	0.003891505534023918	8.479715030367314e-06	
26.548504796581717	0.004280522401064651	0.004272734568416696	8.30570496769033e-06	
26.959874307978602	0.00446423917607472	0.004458518840001767	8.55073111068427e-06	
27.377617996610834	0.00427678571349674	0.004281715061397395	9.185981211657572e-06	
27.801834630457815	0.003821710184761858	0.0038311107607297543	9.680382906531578e-06	
28.232624507910387	0.003332794154063618	0.003335259921009029	9.877321565974583e-06	
28.670089481484574	0.002933842507581823	0.002927751010870375	9.91033894483811e-06	
29.114332981902788	0.0026483665788704968	0.002638548040287845	9.87736700474838e-06	
29.565460042548164	0.0024662283173012257	0.0024582493075707714	9.819224935732541e-06	
30.0235773242978	0.0023744098656262778	0.0023720099189680605	9.749738574198371e-06	
30.488793140740842	0.002365803612415355	0.0023700150116796465	9.670917501751405e-06	
30.961217483787163	0.0024406526564893505	0.0024495089063802317	9.57811366478379e-06	
31.440962049673153	0.002604732854506817	0.002613426488240218	9.461297332601912e-06	
31.928140265370157	0.002860596495696343	0.002862940160888762	9.308169465992572e-06	
32.42286731540228	0.0031783309948581464	0.0031716116560592082	9.12602984056132e-06	
32.925260169079685	0.003436894181059315	0.003429210800865977	9.012271360863397e-06	
33.435437608153904	0.003436061996133567	0.003439941410350615	9.13477139487988e-06	
33.95352025490161	0.003139790591994234	0.0031486952445102454	9.393799103747225e-06	
34.479630600643624	0.002747558059409777	0.002747159402414152	9.586399565776337e-06	
35.01389303470575	0.0024182987777936473	0.0024094911540577294	9.700938425284273e-06	
35.556433873828425	0.0021953929672789358	0.0021869538720947494	9.772626334003566e-06	
36.107381392031996	0.002075735461588715	0.0020742259140884138	9.820441498612996e-06	
36.666865850944866	0.0020510237724542125	0.002057475711808934	9.849443953767385e-06	
37.23501953060145	0.002119198641074779	0.0021290429496196427	9.853992736239988e-06	
37.81197676071744	0.0022822843005026097	0.002287274033086588	9.816471022016696e-06	
38.397873952449665	0.002527018140473701	0.0025213092384812927	9.709969100689866e-06	
38.99284963064802	0.0027704949763032757	0.0027619592206074516	9.542289368962192e-06	
39.59704446660722	0.0028260060005464147	0.002830777275600988	9.44945421438475e-06	
40.21060131132589	0.0026064764690292394	0.0026142027975576206	9.544801543745897e-06	
40.83366522928125	0.0022832305713352107	0.0022782602581136405	9.736694980030276e-06	
41.46638353272696	0.002019417712367472	0.0020097204952131647	9.934989326184232e-06	
42.108905816522395	0.0018609418860465199	0.001858474613253741	1.010975763493877e-05	
42.76138399350171	0.0018072905241415748	0.0018146100724432883	1.0252061891527647e-05	
43.42397233039088	0.0018544807867922426	0.001864415585562651	1.0347754952215962e-05	
44.096827484281306	0.0020003308517059287	0.002001579323178395	1.0361386235189174e-05	
44.78010853966855	0.0022175144777713328	0.0022077548914576518	1.02360775862518e-05	
45.47397704606499	0.0023852545728476914	0.002383458305930517	9.990806478134567e-06	
46.17859705619533	0.002320676306840307	0.0023304402863472905	9.885723133771838e-06	
46.894135164783904	0.00206372953560157	0.0020599834475220243	1.008680902991221e-05	
47.62076054794297	0.0018126993683315682	0.0018028040845599943	1.042504929686446e-05	
48.35864500317141	0.001659451534197488	0.001659935746555361	1.0749609843299413e-05	
49.10796298997312	0.0016158857957947247	0.0016263280876911755	1.1004423611460166e-05	
49.86889167110482	0.001679126319292683	0.001685914519857876	1.1144660595047834e-05	
50.641610954463076	0.0018381908331727916	0.001830589089389502	1.1087651138033492e-05	
51.42630353562007	0.0020222258122021748	0.002015802719252544	1.0774192733076608e-05	
52.22315494101898	0.002049192122822938	0.0020596466793531202	1.0509175808537359e-05	
53.03235357183818	0.001855501799438579	0.001851129778416374	1.0777452212440227e-05	
53.854090748535334	0.0016268833194573356	0.001617446099953802	1.1353550284904603e-05	
54.688560756081706	0.0014887749073209157	0.0014942235862475397	1.1881136599725872e-05	
55.53596088989733	0.0014640411012470044	0.0014758630146154228	1.2227905436815983e-05	
56.39649150249797	0.0015493746943438648	0.0015478807822458375	1.2292762426129638e-05	
57.27035605086487	0.0017133359904020617	0.0017018849730201153	1.1951466854352602e-05	
58.15776114454846	0.001819699819295081	0.0018290759605200052	1.1478886620849607e-05	
59.05891659451753	0.001708566678068628	0.0017057627717468977	1.1842521046194127e-05	
59.974035462765215	0.001498428551638142	0.001488501004505554	1.2852951814072149e-05	
60.90333411268367	0.0013594341081894555	0.0013686778190070475	1.3701083600410602e-05	
61.847032260219336	0.0013360337202879533	0.0013471807972993523	1.4110206488849145e-05	
62.80535302582078	0.001425050036451943	0.001415800805244338	1.392122537365296e-05	
63.778522987191536	0.0015744625799826502	0.001570771756287208	1.3169762329257671e-05	
64.76677223286032	0.0016103951449079514	0.0016189147407638597	1.3255949386808541e-05	
65.77033441658139	0.0014510813825914198	0.0014363659065654885	1.5067523329435339e-05	
66.78944681257751	0.0012837232107721273	0.0012920195998823384	1.6706163292807084e-05	
67.82435037163955	0.0012224428252424202	0.001237032980205891	1.7322279072322608e-05	
68.87528977809474	0.001280026012820385	0.001268195907521621	1.675322779254774e-05	
69.94251350765792	0.0014136449505466559	0.001415627398670691	1.560730058989594e-05	
71.02627388617911	0.0014551128986053613	0.0014527579268487508	1.765106789715253e-05	
72.12682714930152	0.001310013247814119	0.001298588706870749	2.226660688996083e-05	
73.24443350304374	0.0011658951546743967	0.0011893938288834696	2.4485321659558073e-05	
74.37935718532088	0.0011340511648239857	0.0011341549575317248	2.347750621819384e-05	
75.53186652841877	0.0012180778488145678	0.001212393013585002	2.1352756977147145e-05	
76.7022340224364	0.0013283502695413056	0.0013172249673062215	3.377117661584975e-05	
77.89073637971123	0.0012723555124113804	0.0012400530913898307	6.17136331710976e-05	
79.09765460024283	0.0011190168001286485	0.0011843964466360785	8.558952172960702e-05	
80.32327403813038	0.0010510374196148527	0.0011483970493461752	0.00010620942033470603	
81.5678844690394	0.001105754756707191	0.0011220134076087638	0.00012717112012298839	
82.83178015871405	0.001213612168693523	0.00110068036718719	0.00013796982689420002	
84.11525993255103	0.001177879179969099	0.0010822386665536752	0.00011497072012302872	
85.41862724625115	0.001037194717580226	0.0010655647353577183	7.98613520121753e-05	
86.74219025756646	0.0009822659743697808	0.001050025687803124	7.114120901840466e-05	
88.08626189915832	0.00104862055818681	0.001035243198919488	9.139655144659146e-05	
89.45115995258467	0.0011321434972517176	0.001020981155247762	0.00011225979686073302	
90.83720712343391	0.0010496528915063094	0.001007087696582204	9.962144843121653e-05	
92.24473111762269	0.0009363224050867159	0.0009934632445217004	7.316522153731528e-05	
93.67406471887617	0.0009390065709611144	0.0009800418641669887	6.515836050442308e-05	
95.1255458674087	0.0010317871315676248	0.0009667798904060898	8.346149589672987e-05	
96.59951773982377	0.0010225091384616746	0.0009536487186616339	9.346884122642572e-05	
98.09632883025184	0.0009027723927202314	0.0009406300884702678	7.677798678379943e-05	
99.61633303274554	0.0008727797868726579	0.0009277129156317821	6.045834703343688e-05	
101.15988972495167	0.0009520304506700424	0.0009148911176015478	6.5692570826115e-05	
102.72736385307937	0.0009654897027145147	0.0009021620938341329	7.959399987150198e-05	
104.31912601818526	0.0008544131410045537	0.0008895256485166337	7.141173880152935e-05	
105.93555256379533	0.0008254697027121072	0.0008769832184202071	5.706664130365569e-05	
107.57702566488457	0.0009019071154342967	0.0008645373150322454	5.740813128790454e-05	
109.24393341823551	0.0008943247032283278	0.000852191119536112	6.834574604262645e-05	
110.93666993419627	0.0007928679424230345	0.0008399481882747412	6.259350582669017e-05	
112.65563542986153	0.0007951929181687307	0.0008278122389709496	5.1473963457782976e-05	
114.40123632369622	0.0008668446161519914	0.0008157869965175256	5.305795111089602e-05	
116.17388533162597	0.0008056136162137305	0.0008038760830257932	5.970460844306244e-05	
117.9740015646163	0.0007387774504658365	0.0007920829409310277	5.3321898693028855e-05	
119.802010627764	0.0007909879679862625	0.0007804107808706744	4.5481138653787914e-05	
121.65834472092367	0.0008047332748452981	0.0007688625481513294	5.052881130596384e-05	
123.54344274089367	0.000715131855451945	0.0007574409031508646	5.163826124977909e-05	
125.45775038518534	0.0007267440899562525	0.0007461482121303069	4.423456576164387e-05	
127.40172025740017	0.0007766908248408046	0.0007349865457702751	4.235664439460127e-05	
129.3758119742398	0.0006974208491134188	0.0007239576833782132	4.7079156662078364e-05	
131.3804922741741	0.0006825196415590006	0.0007130631211914126	4.283463243906937e-05	
133.41623512779302	0.0007391713054570199	0.0007023040835660505	3.73755975713681e-05	
135.48352184986857	0.0006728353433466175	0.0006916815361231191	4.208840145304057e-05	
137.58284121315285	0.0006508958739423795	0.0006811962001389454	4.027598743842851e-05	
139.71468956393986	0.0007042209719734612	0.0006708485676360003	3.387628431225626e-05	
141.879570939417	0.0006396137043907627	0.0006606389167606181	3.801375454714515e-05	
144.07799718683648	0.0006283170770319397	0.0006505673271363707	3.705429970611814e-05	
146.31048808453184	0.0006708380731423225	0.0006406336949615971	3.068798589323914e-05	
148.57757146481032	0.0006017224597689429	0.0006308377476820634	3.51187266609191e-05	
150.87978333874923	0.0006161681803766115	0.000621179058118472	3.325381878573472e-05	
153.2176680229263	0.0006292122381256416	0.0006116570579666046	2.8148772042024504e-05	
155.5917782681133	0.0005693169215502786	0.0006022710506175212	3.300896744451271e-05	
158.00267538996428	0.0006112740824150444	0.0005930202232680738	2.83457135039554e-05	
160.45092940172842	0.0005744137157412773	0.0005839036583097523	2.745531720954852e-05	
162.9371191490193	0.0005580106885158019	0.0005749203439971326	3.040937495613873e-05	
165.46183244667284	0.0005868021499425799	0.0005660691844074274	2.3359379388676685e-05	
168.02566621772516	0.0005293144930930873	0.000557349008710051	2.8038545871958693e-05	
170.6292266345446	0.0005657440141639286	0.0005487585797704156	2.489141123381226e-05	
173.27312926215015	0.0005267036130851373	0.0005402966021160146	2.3405818963337372e-05	
175.9579992037507	0.0005276922097834304	0.000531961729295202	2.6228547824436107e-05	
178.68447124853947	0.0005302387051832703	0.0005237525706604729	1.9720304617751597e-05	
181.45319002177868	0.0004971469349128842	0.0005156676976087616	2.518218620783913e-05	
184.2648101372089	0.0005252022971534799	0.0005077056493112467	1.8746515198799343e-05	
187.11999635182175	0.00047767681559441754	0.0004998649379647026	2.2849716838152386e-05	
190.019423723029	0.000510671953122205	0.0004921440535957249	1.9172658786181987e-05	
192.9637777682679	0.0004643710251996106	0.0004845414684480722	2.0338188117954307e-05	
195.95375462707955	0.000492635479965373	0.0004770556409821878	1.9370643038363428e-05	
198.99006122569847	0.00045257045230675185	0.00046968501951466653	1.824782191880153e-05	
202.0734154441926	0.00047561598401495197	0.00046242804552398603	1.893381383514223e-05	
205.20454628619316	0.000439909747856732	0.00045528315664744595	1.6775773597474377e-05	
208.38419405125447	0.0004610937856869604	0.0004482487893927862	1.794442879775605e-05	
211.6131105098844	0.00042602519138816754	0.00044132338158655926	1.5934825601276414e-05	
214.892059081287	0.0004484865741122379	0.00043450537457990866	1.6438286953287694e-05	
218.22181501385919	0.0004121035551487724	0.00042779321523108116	1.569604021183157e-05	
221.60316556848443	0.0004354312564542895	0.00042118535768266775	1.4345770588561942e-05	
225.03691020466627	0.00040076340109402664	0.0004146802649503675	1.5915164975202176e-05	
228.5238607695462	0.00041810709385564756	0.0004082764103388228	1.1878752012588081e-05	
232.06484168985054	0.0003952175440737901	0.00040197227869899965	1.609377889805719e-05	
235.66069016681035	0.00039490469958517816	0.00039576636754050674	1.0372282782284153e-05	
239.3122563741041	0.00039523609947471556	0.0003896571880112455	1.51484288547288e-05	
243.0204036588648	0.0003725997353217392	0.00038364326575582883	1.1426818568461727e-05	
246.78600874580337	0.00038955086959159205	0.0003777231416633829	1.1874556282605676e-05	
250.60996194449422	0.0003637277452378734	0.00037189537251446395	1.349306263084975e-05	
254.4931673598731	0.0003659115967871556	0.0003661585315360871	8.645612741449459e-06	
258.43654310599635	0.0003681499742631105	0.0003605112088731477	1.2983627916410037e-05	
262.4410215231124	0.00034464976723443087	0.0003549520119838728	1.0813040239033625e-05	
266.507549398097	0.0003549016113567738	0.0003494795659662847	8.364847136682729e-06	
270.63708818830384	0.0003481361825731517	0.00034409251382212184	1.2323916617576705e-05	
274.8306142488838	0.00032956930840886034	0.00033878951666413225	9.338441096420517e-06	
279.08911906362675	0.00033854934177295965	0.0003335692538721505	7.63459902672001e-06	
283.4136094793798	0.00033401187574105655	0.0003284304232029522	1.1257110938113152e-05	
287.80510794409827	0.0003154835225044325	0.00032337174085839897	9.256742295970924e-06	
292.26465274858515	0.0003180409562356333	0.000318391941516099	6.26597166402969e-06	
296.7932982719762	0.0003222487464755162	0.00031348977832635266	9.333568010300379e-06	
301.3921152310292	0.00030711519487050526	0.0003086640228789034	9.946232728201508e-06	
306.0621909332746	0.00029704419066634594	0.00030391346514268907	6.869323008336918e-06	
310.80462953409153	0.0003014407652964468	0.00029923691338146907	5.758202934640115e-06	
315.6205522977641	0.00030254040846229525	0.0002946331940480441	8.485263124233593e-06	
320.5110978625849	0.00029081568862051514	0.0002901011516594538	9.052658211478403e-06	
325.47742251006514	0.0002797729000865205	0.00028563964865538203	6.988568256173055e-06	
330.52070043831674	0.00027795267252939105	0.0002812475652417842	4.756706889707096e-06	
335.6421240396705	0.0002808273897286182	0.00027692379922156327	5.451030014771738e-06	
340.8429041825955	0.00027971026185718005	0.0002726672658139796	7.354324628614578e-06	
346.1242704979875	0.0002721444467338721	0.0002684768974642894	7.990238147959726e-06	
351.4874716698928	0.0002627196739327683	0.00026435164364500304	7.2257541391684224e-06	
356.9337757307372	0.00025571294256329657	0.0002602904706500209	5.740625284751968e-06	
362.46447036112943	0.000252045973454374	0.00025629236138273193	4.2837590721233925e-06	
368.08086319431027	0.0002505640370062399	0.00025235631513918604	3.5705629698895582e-06	
373.7842821253185	0.00024966089866841547	0.00024848134738715696	3.8303841528782435e-06	
379.57607562494815	0.00024821003203756234	0.0002446664895420276	4.496092681166194e-06	
385.45761305857025	0.00024582674747509217	0.00024091078874019498	5.084157461790648e-06	
391.43028500989345	0.00024266397815623817	0.00023721330761069905	5.4518075327829615e-06	
397.49550360974456	0.00023906993058161048	0.00023357312404567919	5.6115408762756356e-06	
403.6547028699399	0.00023535100775104846	0.00022998933097018835	5.6153919852698356e-06	
409.9093390223323	0.0002316822249327606	0.00022646103611190257	5.506538082240739e-06	
416.26089086311043	0.00022809943401339014	0.00022298736177110652	5.302117715540998e-06	
422.71086010243414	0.00022451220921251627	0.00021956744459139386	4.9904116192859266e-06	
429.2607717194863	0.00022072216505809975	0.0002162004353313944	4.537347887436495e-06	
435.91217432302693	0.0002164777936596377	0.00021288549863786267	3.906352857564917e-06	
442.6666405175339	0.00021162045524015683	0.00020962181282039287	3.10706096176573e-06	
449.52576727501685	0.00020632876238936015	0.00020640856962798066	2.3219674386877905e-06	
456.4911763125926	0.0002013174629902366	0.00020324497402767676	2.1355423496271016e-06	
463.56451447591087	0.0001977045818599256	0.00020013024398548294	2.8977624028971936e-06	
470.74745412852144	0.0001963109843947566	0.00019706361024966832	3.933512270900624e-06	
478.04169354727435	0.00019642341762407924	0.00019404431613664024	4.5196723928679436e-06	
485.4489573238469	0.0001950688892082053	0.0001910716173194759	4.082785828845932e-06	
492.97099677249224	0.00018981277239946912	0.00018814478161922324	2.547098348477747e-06	
500.60959034410683	0.00018359903321126574	0.00018526308879904927	1.7148364018823994e-06	
508.36654404671106	0.0001817169951831281	0.00018242583036130568	3.287088991288724e-06	
516.2436918724502	0.00018281638767775682	0.0001796323093475563	3.977674583534531e-06	
524.242896231207	0.00017881031940738726	0.00017688184014162252	2.484863491229428e-06	
532.3660483909357	0.00017252499784691668	0.00017417374827566234	1.7097121985194399e-06	
540.6150689248177	0.00017294014908522152	0.00017150737023931847	3.5418738058888815e-06	
548.9919081653474	0.00017147603612600924	0.00016888205329193301	2.7454558299539463e-06	
557.4985466654523	0.00016485578020454547	0.0001662971552778504	1.5012879296609443e-06	
566.1369956667598	0.00016593217761334765	0.00016375204444478756	3.393254522121739e-06	
574.909297575119	0.00016210479104942143	0.00016124609926528014	1.7003836316530455e-06	
583.8175264434902	0.00015851344511843172	0.00015877870826117987	2.531331441090097e-06	
592.8637884623186	0.00015882187822502852	0.000156349269831189	2.542010015716281e-06	
602.0502224575035	0.0001529592367512411	0.0001539571920814065	1.7722918343076682e-06	
611.379000396087	0.00015427950466759648	0.00015160189265886164	2.677731181779407e-06	
620.8523278997751	0.00014834783461248924	0.00014928279858800344	1.6011984429873997e-06	
630.4724447664181	0.00014935403339593923	0.000146999346110115	2.38527745699376e-06	
640.2416254995708	0.00014445817524611672	0.00014475098052561488	1.9993748159213737e-06	
650.1621798462554	0.00014359137345119614	0.00014253715603920994	1.5376960748962916e-06	
660.2364533430635	0.00014191412378684862	0.00014035733560786168	2.5717900040306307e-06	
670.4668278707137	0.00013744329943430816	0.00013821099079152046	7.752612932370407e-07	
680.8557222172046	0.0001380840669162104	0.00013609760160659653	2.0419497459799754e-06	
691.4055926496942	0.00013513108458489804	0.00013401665638211003	2.2859154729765267e-06	
702.1189334952396	0.00013126050226921384	0.0001319676516184938	8.321166091311583e-07	
712.9982777305363	0.00013091041017912524	0.00012995009184898492	1.33458157290367e-06	
724.0461975807946	0.00013009579490840044	0.00012796348950358373	2.220953242303689e-06	
735.2653051278958	0.00012689014530632708	0.0001260073647755133	1.999158293400895e-06	
746.6582529279726	0.00012367741264319038	0.00012408124549015024	1.1507312695675814e-06	
758.2277346385576	0.0001217854669338703	0.00012218466697637385	4.2443271849629985e-07	
769.9764856554507	0.00012068781099338203	0.00012031717194029227	8.402933204115755e-07	
781.9072837594538	0.00011959539122914284	0.00011847831034130098	1.3223262114197143e-06	
794.0229497731273	0.00011820082968612011	0.00011666763927042353	1.5852999493383848e-06	
806.3263482277227	0.00011656105106266263	0.0001148847228309036	1.683203399412239e-06	
818.82038804045	0.00011480338402926552	0.0001131291320209902	1.6759836778935974e-06	
831.5080232022387	0.00011297578498241086	0.00011140044461887923	1.5864274596685177e-06	
844.3922534761538	0.0001110247544258249	0.00010969824506977547	1.393774125786092e-06	
857.4761251066391	0.00010885913933456446	0.00010802212437501887	1.047603533739412e-06	
870.7627315397452	0.00010653180288485531	0.00010637167998324658	5.147989758981057e-07	
884.2552141545192	0.00010446901488575923	0.0001047465156835424	3.515119627592488e-07	
897.9567630057271	0.00010330557664382518	0.00010314624150053676	1.0849746857767774e-06	
911.8706175780853	0.00010282297153162282	0.0001015704735914177	1.5532091836391878e-06	
926.0000675521785	0.00010123392567258935	0.00010001883414481108	1.2544955002434404e-06	
940.3484535822448	9.841036369887195e-05	9.84909512814966e-05	1.7295342134769643e-07	
954.9191680860141	9.747712977145925e-05	9.698645895691918e-05	1.171359502948811e-06	
969.715656046784	9.677279719412584e-05	9.550499686545889e-05	1.2735310326487208e-06	
984.7414158279239	9.389738719760209e-05	9.404621034642542e-05	2.0679452183405357e-07	
1000.0	9.378955567155553e-05	9.260975029174026e-05	1.3576290856307908e-06	


==> data/fig_delay_tfirka_bode_30.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005417277795532505	6.816014675007362e-06	
0.10154950161807173	0.005424263851159186	0.005417531376664014	6.8165290038133085e-06	
0.10312301278878754	0.005424523276890389	0.005417792897512951	6.817059420170479e-06	
0.10472090554055413	0.005424790826154535	0.005418062607330862	6.81760642811092e-06	
0.10634355766636439	0.005425066754025711	0.005418340763235742	6.818170547475369e-06	
0.10799135281311975	0.005425351323631497	0.005418627630462952	6.818752314449682e-06	
0.1096646805723366	0.005425644806410056	0.00541892348262424	6.819352282101476e-06	
0.11136393657225817	0.005425947482375599	0.0054192286019753445	6.8199710208726085e-06	
0.11308952257139368	0.0054262596403925395	0.005419543279692233	6.820609119142113e-06	
0.11484184655350702	0.0054265815784585855	0.0054198678161563605	6.821267183833163e-06	
0.11662132282407707	0.005426913603997136	0.005420202521249363	6.821945840946915e-06	
0.11842837210825283	0.005427256034159231	0.00542054771465733	6.822645736187058e-06	
0.12026342165032622	0.005427609196135441	0.005420903726185061	6.8233675356072585e-06	
0.12212690531474645	0.0054279734274780105	0.005421270896080732	6.82411192621699e-06	
0.12401926368869937	0.005428349076433596	0.005421649575371113	6.824879616725893e-06	
0.12594094418627644	0.005428736502287014	0.005422040126208071	6.825671338082519e-06	
0.12789240115425762	0.005429136075716311	0.005422442922226223	6.826487844356585e-06	
0.12987409597953362	0.005429548179159614	0.005422858348912678	6.827329913356216e-06	
0.13188649719819254	0.005429973207194128	0.005423286803988868	6.82819834743988e-06	
0.13393008060629666	0.005430411566927731	0.0054237286978051635	6.829093974268641e-06	
0.13600532937237603	0.005430863678403595	0.005424184453748522	6.8300176476359074e-06	
0.13811273415166478	0.005431329975018294	0.005424654508663826	6.830970248268772e-06	
0.14025279320210793	0.005431810903953884	0.00542513931328914	6.8319526847435745e-06	
0.1424260125021654	0.005432306926624429	0.00542563933270572	6.832965894287224e-06	
0.1446329058704415	0.005432818519137507	0.005426155046802854	6.834010843830212e-06	
0.14687399508716817	0.005433346172771236	0.005426686950758595	6.835088530815469e-06	
0.14914981001757044	0.005433890394467337	0.005427235555536487	6.836199984211572e-06	
0.15146088873714358	0.0054344517073408516	0.005427801388399034	6.837346265612528e-06	
0.1538077776588715	0.005435030651207098	0.00542838499343867	6.83852847016015e-06	
0.15619103166241588	0.005435627783126487	0.00542898693212657	6.839747727702199e-06	
0.15861121422530794	0.0054362436779678445	0.005429607783880173	6.841005203878248e-06	
0.16106889755617235	0.005436878928990934	0.005430248146650023	6.8423021012699075e-06	
0.16356466273001555	0.0054375341484488495	0.0054309086375266035	6.843639660588861e-06	
0.1660990998256107	0.005438209968211049	0.005431589893367922	6.84501916194504e-06	
0.16867280806501112	0.005438907040407755	0.0054322925714487295	6.8464419260177174e-06	
0.1712863959552255	0.005439626038096534	0.005433017350131872	6.847909315476811e-06	
0.17394048143208848	0.005440367655951882	0.005433764929562997	6.849422736262516e-06	
0.17663569200636045	0.005441132610978662	0.0054345360323890726	6.850983639053215e-06	
0.17937266491209122	0.005441921643250303	0.00543533140450208	6.852593520617573e-06	
0.18215204725728248	0.005442735516672695	0.00543615181580829	6.854253925402869e-06	
0.18497449617688488	0.005443575019774745	0.005436998061024601	6.855966447031732e-06	
0.18784067898816573	0.005444440966526612	0.005437870960502612	6.857732729900424e-06	
0.1907512733484843	0.005445334197186709	0.005438771361081669	6.859554470840008e-06	
0.19370696741551147	0.005446255579178514	0.005439700136971908	6.861433420870213e-06	
0.1967084600099325	0.005447206007998417	0.005440658190668616	6.863371386848606e-06	
0.19975646078067044	0.005448186408155774	0.005441646453898839	6.865370233420572e-06	
0.20285169037266976	0.0054491977341464114	0.0054426658886017895	6.86743188481189e-06	
0.2059948805972802	0.005450240971460936	0.005443717487944196	6.869558326862166e-06	
0.20918677460527996	0.005451317137629182	0.0054448022773720545	6.871751608971417e-06	
0.21242812706258082	0.0054524272833022715	0.005445921315700178	6.874013846253587e-06	
0.215719704328655	0.005453572493373758	0.005447075696241168	6.8763472216126265e-06	
0.21906228463772706	0.0054547538881414455	0.005448266547975092	6.878753988099559e-06	
0.22245665828277353	0.005455972624511519	0.0054494950367620105	6.881236471081806e-06	
0.22590362780237347	0.005457229897246689	0.00545076236659851	6.8837970707780224e-06	
0.22940400817045398	0.005458526940260196	0.0054520697809205465	6.886438264631899e-06	
0.23295862698897662	0.005459865027957506	0.0054534185639542035	6.889162609886858e-06	
0.2365683246836085	0.005461245476627704	0.005454810042116326	6.89197274631884e-06	
0.2402339547024262	0.0054626696458866635	0.005456245585467436	6.894871398870943e-06	
0.243956383717698	0.005464138940174127	0.0054577266092186265	6.897861380610194e-06	
0.24773649183079302	0.005465654810306995	0.00545925457529522	6.9009455955434375e-06	
0.2515751727802653	0.005467218755091224	0.005460830993959091	6.904127041817575e-06	
0.2554733341531623	0.005468832322994797	0.005462457425492636	6.907408814764318e-06	
0.2594318975996074	0.005470497113884431	0.005464135481946683	6.910794110200119e-06	
0.26345179905070754	0.005472214780828768	0.005465866828955305	6.9142862278216365e-06	
0.2675339889398373	0.005473987031970941	0.005467653187620267	6.9178885747636524e-06	
0.27167943242735193	0.005475815632473577	0.005469496336468463	6.92160466915899e-06	
0.2758891096287819	0.005477702406539429	0.005471398113485195	6.925438143988857e-06	
0.28016401584656353	0.005479649239510991	0.0054733604182269835	6.929392750918378e-06	
0.2845051618053608	0.0054816580800526905	0.0054753852140172	6.933472364443341e-06	
0.28891357389103245	0.005483730942419305	0.005477474530228575	6.937680986017983e-06	
0.2933902943933029	0.005485869908814605	0.005479630464656138	6.942022748464464e-06	
0.29793638175219256	0.005488077131844315	0.005481855185985118	6.946501920475144e-06	
0.30255291080826724	0.005490354837067749	0.0054841509363578265	6.951122911367313e-06	
0.30724097305676445	0.00549270532565273	0.005486520034044498	6.955890275855329e-06	
0.31200167690565833	0.00549513097713862	0.0054889648762225605	6.960808719200435e-06	
0.3168361479377224	0.0054976342523125705	0.005491487941869732	6.965883102429984e-06	
0.3217455291766536	0.005500217696204384	0.0054940917947762374	6.971118447814106e-06	
0.32673098135731937	0.005502883941205672	0.005496779086681909	6.976519944511915e-06	
0.33179368320019265	0.005505635710319319	0.005499552560544102	6.982092954437358e-06	
0.33693483169003946	0.0055084758205456216	0.005502415053942903	6.98784301846118e-06	
0.3421556423589239	0.005511407186411764	0.0055053695026302816	6.993775862656987e-06	
0.3474573495735992	0.005514432823651802	0.005508418944230341	6.999897405032485e-06	
0.35284120682735126	0.005517555853044597	0.005511566522098223	7.006213762311032e-06	
0.3583084870363649	0.005520779504417698	0.005514815489345583	7.012731257097699e-06	
0.3638604828406817	0.005524107120825563	0.005518169213041029	7.019456425391241e-06	
0.3694985069098218	0.0055275421629110465	0.005521631178594696	7.026396024256465e-06	
0.37522389225314035	0.00553108821345963	0.00552520499433613	7.033557039890012e-06	
0.3810379925349945	0.00553474898215636	0.005528894396295714	7.040946696065288e-06	
0.3869421823947922	0.005538528310556225	0.005532703253200324	7.048572462830108e-06	
0.39293785777200174	0.005542430177279159	0.005536635571694326	7.056442065666619e-06	
0.39902643623619527	0.005546458703441729	0.005540695501798242	7.0645634949007535e-06	
0.4052093573222091	0.005550618158338223	0.005544887342617474	7.0729450157015084e-06	
0.41148808287049476	0.005554912965384682	0.005549215548315001	7.0815951784002885e-06	
0.41786409737274555	0.005559347708340252	0.005553684734362303	7.0905228291834206e-06	
0.4243389083228771	0.005563927137821221	0.005558299684083818	7.0997371214120225e-06	
0.43091404657344795	0.005568656178124012	0.005563065355511394	7.109247527355393e-06	
0.4375910666976019	0.005573539934374531	0.005567986888566083	7.119063850441613e-06	
0.4443715473566186	0.0055785837000223645	0.0055730696125858735	7.129196238054247e-06	
0.45125709167315986	0.005583792964699582	0.005578319054218945	7.139655194992748e-06	
0.4582493276102989	0.0055891734224651915	0.00558374094570388	7.150451597420508e-06	
0.4653499083564233	0.005594730980457723	0.00558934123355899	7.161596707501352e-06	
0.4725605127161014	0.005600471767979969	0.005595126087705044	7.173102188780934e-06	
0.4798828455070056	0.0056064021460414904	0.005601101911046935	7.184980122242375e-06	
0.4873186379629853	0.005612528717386358	0.005607275349541875	7.197243023104324e-06	
0.49486964814338685	0.005618858337035425	0.0056136533027833875	7.209903858425272e-06	
0.5025376613487146	0.005625398123374565	0.0056202429351326225	7.2229760656005625e-06	
0.5103244905427329	0.00563215546982249	0.005627051687430594	7.236473571779103e-06	
0.5182319767811088	0.00563913805711419	0.005634087289327464	7.250410814129691e-06	
0.5262619896466971	0.0056463538662386605	0.005641357772267603	7.264802761259484e-06	
0.5344164276915693	0.005653811192072347	0.0056488714831719015	7.279664935553021e-06	
0.5426972188858914	0.005661518657752862	0.005656637098861751	7.295013436926743e-06	
0.5511063210737586	0.005669485229840789	0.005664663641272999	7.310864967415813e-06	
0.559645722436092	0.005677720234320972	0.005672960493510761	7.327236857367336e-06	
0.5683174419607084	0.005686233373498613	0.00568153741680092	7.344147092942297e-06	
0.5771235299196736	0.0056950347438497065	0.0056904045683976575	7.3616143449417536e-06	
0.5860660683540517	0.005704134854889907	0.005699572520511216	7.379657999346958e-06	
0.595147171566167	0.0057135446491309895	0.005709052280325154	7.3982981894989965e-06	
0.604368986619493	0.005723275523199402	0.0057188553111775535	7.417555829982448e-06	
0.6137336938462858	0.005733339350197404	0.0057289935549868845	7.437452652443702e-06	
0.6232435073630855	0.005743748503393699	0.005739479456009184	7.458011243474889e-06	
0.6329006755942035	0.005754515881337529	0.0057503259860209955	7.479255084630149e-06	
0.6427074818033226	0.005765654934497825	0.005761546671029375	7.501208594718732e-06	
0.6526662446333333	0.005777179693537498	0.005773155619619194	7.52389717462228e-06	
0.6627793186545348	0.00578910479934205	0.005785167553057059	7.547347254802872e-06	
0.6730490949213316	0.0058014455349317574	0.005797597837281051	7.57158634561636e-06	
0.6834780015375548	0.0058142178593977335	0.005810462516916671	7.596643090620834e-06	
0.6940685042305437	0.005827438444014166	0.005823778351471277	7.622547323368655e-06	
0.7048231069341222	0.005841124710692367	0.005837562853872826	7.649330127542416e-06	
0.7157443523806098	0.005855294872956756	0.005851834331532926	7.677023900933307e-06	
0.7268348227020044	0.005869967979638942	0.005866611930130445	7.705662423581694e-06	
0.7380971400404808	0.005885163961503703	0.005881915680329473	7.735280930303236e-06	
0.7495339671683494	0.005900903681040034	0.005897766547664934	7.76591618792519e-06	
0.7611480081176202	0.005917208985671906	0.005914186485850198	7.797606577699629e-06	
0.7729420088193235	0.005934102764666989	0.0059311984937852865	7.83039218326302e-06	
0.784918757752735	0.005951609010047733	0.005948826676569698	7.864314884558079e-06	
0.7970810866046624	0.0059697528818381754	0.005967096310853388	7.899418458395356e-06	
0.8094318709389453	0.005988560778011821	0.005986033914891014	7.935748685804221e-06	
0.8219740308763326	0.006008060409541536	0.006005667323700287	7.97335346723307e-06	
0.8347105317848907	0.006028280880991827	0.006026025769764725	8.012282945955962e-06	
0.847644384981113	0.006049252777137794	0.006047139969764746	8.052589640432553e-06	
0.8607786484418896	0.0060710082561438485	0.006069042217870055	8.094328586603789e-06	
0.8741164275275125	0.0060935811498897315	0.006091766486180398	8.137557490527807e-06	
0.8876608757158821	0.006117007072092104	0.006115348532962672	8.182336893116911e-06	
0.9014151953480897	0.006141323534937894	0.006139826019399949	8.228730347068459e-06	
0.9153826383855528	0.006166570075021448	0.006165238635643988	8.276804607828454e-06	
0.9295665071788846	0.00619278838946273	0.0061916282370475615	8.326629839779015e-06	
0.9439701552486742	0.006220022483179214	0.00621903899154851	8.37827983881413e-06	
0.9585969880783669	0.006248318828391424	0.006247517539284259	8.431832273080658e-06	
0.9734504639194281	0.006277726537562866	0.006277113165636348	8.487368943679788e-06	
0.9885340946089864	0.006308297551111077	0.006307877989040015	8.54497606721568e-06	
1.0038514464001433	0.006340086841380235	0.006339867165047529	8.6047445822549e-06	
1.01940614080515	0.006373152634539353	0.006373139108307004	8.666770482455741e-06	
1.0352018554516484	0.006407556652266856	0.006407755734314664	8.731155178677586e-06	
1.051242324952181	0.006443364375305372	0.006443782723021501	8.798005893343127e-06	
1.0675313417871697	0.006480645331224222	0.006481289806627576	8.867436090503642e-06	
1.0840727572015847	0.006519473409015627	0.006520351084185685	8.939565945226295e-06	
1.1008704821154982	0.006559927203479906	0.0065610453659641025	9.01452285662049e-06	
1.117928488048752	0.006602090392731022	0.006603456550892958	9.092442009523694e-06	
1.1352508080599522	0.006646052152584438	0.0066476740408487394	9.173466989959201e-06	
1.1528415377000134	0.006691907612083157	0.006693793196022859	9.257750460815488e-06	
1.1707048359804781	0.006739758354985492	0.006741915836186919	9.345454904379834e-06	
1.1888449263568397	0.006789712972692065	0.006792150793318239	9.436753439809824e-06	
1.2072660977271032	0.006841887674844229	0.0068446145218016554	9.531830724545413e-06	
1.225972705445816	0.006896406964699318	0.0068994317732931345	9.630883949309519e-06	
1.2449691723538168	0.00695340438740056	0.006956736344339195	9.734123939002089e-06	
1.2642599898239333	0.007013023360435986	0.007016671906017876	9.84177637213339e-06	
1.2838497188228888	0.007075418096951618	0.007079392926231419	9.954083134229232e-06	
1.3037429909896587	0.00714075463418496	0.007145065696874655	1.0071303822617151e-05	
1.3239445097305402	0.00720921198115948	0.007213869479968325	1.0193717422372408e-05	
1.3444590513311867	0.007280983401981287	0.007285997789035976	1.0321624176626895e-05	
1.3652914660858761	0.0073562778536698185	0.0073616598245799655	1.0455347677982598e-05	
1.386446679444272	0.007435321600512311	0.007441082085552737	1.0595237211594125e-05	
1.4079296931759626	0.007518360030552233	0.007524510182319292	1.0741670386320108e-05	
1.4297455865530366	0.007605659704120427	0.007612210880878095	1.0895056094946035e-05	
1.451899517550985	0.007697510669437721	0.007704474413195868	1.1055837853171198e-05	
1.4743967240682132	0.007794229086434819	0.007801617094586568	1.1224497573877257e-05	
1.4972425251644468	0.007896160207267607	0.007903984296346155	1.1401559844219894e-05	
1.5204423223183279	0.008003681770824472	0.008011953830607293	1.1587596784578175e-05	
1.5440016007044985	0.00811720787916419	0.008125939814938317	1.1783233583282542e-05	
1.5679259304904682	0.008237193436711258	0.008246397096993104	1.198915481789772e-05	
1.5922209681535842	0.00836413924870089	0.008373826335050962	1.2206111695695548e-05	
1.6168924578184014	0.008498597894477392	0.008508779849225281	1.2434930371016916e-05	
1.6419462326147771	0.008641180514654628	0.008651868381304894	1.2676521529493698e-05	
1.667388216057011	0.008792564679921833	0.00880376892968162	1.2931891466685367e-05	
1.6932244234443516	0.008953503544794059	0.008965233860966027	1.3202154937189321e-05	
1.7194609632832076	0.009124836533620511	0.009137101543426994	1.3488550108155465e-05	
1.7461040387313935	0.009307501860930205	0.009320308801529604	1.3792456024799051e-05	
1.7731599490647525	0.009502551256616804	0.009515905558445227	1.411541308579251e-05	
1.8006350911665105	0.009711167352294157	0.009725072118150492	1.4459147140797046e-05	
1.828535961039703	0.009934684293243238	0.009949139645383272	1.4825597965300569e-05	
1.8568691553430368	0.010174612277010128	0.01018961453645087	1.5216953049313208e-05	
1.885641372950552	0.010432666893049362	0.010448207544670431	1.563568786561132e-05	
1.9148594165354507	0.010710804358373677	0.010726868741377583	1.6084614076142675e-05	
1.9445301941784663	0.01101126402552807	0.011027829670225748	1.6566937509392452e-05	
1.974660721001155	0.011336619898646346	0.011353654405809842	1.708632822104213e-05	
2.0052581208244957	0.011689843352576581	0.01170730167867235	1.7647005568311615e-05	
2.036329627853186	0.01207437983556667	0.012092200803323423	1.8253842023589223e-05	
2.067882588386045	0.012494243078490777	0.01251234487397756	1.8912490478482222e-05	
2.0999244625529108	0.01295413126514537	0.012972405605584254	1.962954110560195e-05	
2.132462826078452	0.013459570764168679	0.013477875320384405	2.0412715527884166e-05	
2.1655053720733157	0.014017094383234806	0.014035242912927546	2.1271108162589647e-05	
2.199059912853022	0.01463446261140224	0.014652212103981505	2.221548721235554e-05	
2.2331343817850464	0.015320937736450909	0.015337971697586657	2.3258670833911383e-05	
2.267736835164523	0.016087621476553262	0.016103528329072882	2.4415997280630682e-05	
2.302875454119006	0.01694786550384721	0.016962111054054863	2.5705910539098657e-05	
2.3385585465427567	0.01791775800621537	0.01792965127014355	2.7150683290308414e-05	
2.3747945490609914	0.019016671911604395	0.019025324884271732	2.8777292611236286e-05	
2.411592029024571	0.020267818294491997	0.020272103735894043	3.0618441162010464e-05	
2.4489596865355954	0.021698654295842508	0.021697173987049175	3.271365719533325e-05	
2.4869063565043885	0.02334079306620182	0.02333188772597657	3.511026760864512e-05	
2.5254410107383527	0.025228646615432605	0.025210517946703724	3.7863732327087094e-05	
2.564572760063192	0.0273952140688017	0.027366304541329076	4.1036189525593995e-05	
2.604310856476998	0.029861959535306532	0.029821854799148863	4.469081216746869e-05	
2.6446646953377266	0.03261758807070385	0.03256880733780675	4.8877396421343695e-05	
2.6856438175845567	0.035579197637971204	0.035529977405540404	5.360163705601872e-05	
2.727257911993673	0.03853506560646704	0.0385016630734289	5.876902239494567e-05	
2.769516817469004	0.04109526684059574	0.04109851642629628	6.410094676248708e-05	
2.812430525368455	0.04272797271769445	0.04277724300883246	6.904494885037022e-05	
2.8560091818661824	0.042963205670601384	0.04303592440239897	7.274677907376448e-05	
2.9002630903514777	0.04167569327967353	0.041724976928239906	7.421786245128286e-05	
2.945202713864811	0.039171058633701454	0.039167268130831004	7.281752912411974e-05	
2.9908386775716385	0.035984158760001946	0.03593712158868568	6.87704747513104e-05	
3.0371817712745264	0.032614448087501836	0.03255277349144408	6.307369638609608e-05	
3.0842429519642045	0.029391713879038165	0.029337443965022237	5.68462889632402e-05	
3.1320333464101533	0.026475642534881955	0.0264378708942777	5.085118994382258e-05	
3.180564253791325	0.023912190859039395	0.023891476099923557	4.54457118112009e-05	
3.2298471483676323	0.021688506698900815	0.02168189085176078	4.072448412239828e-05	
3.2798936821928324	0.01976801912079391	0.019771840349779603	3.6655340823750055e-05	
3.3307156878694446	0.018108489083498682	0.018119501759742182	3.3159644610407064e-05	
3.3823251813463506	0.016669901035344034	0.016685560021318414	3.0150421528842004e-05	
3.43473436475976	0.015417242296182845	0.015435664420350671	2.754761119682198e-05	
3.487955629318178	0.01432098273965856	0.014340817500142116	2.528268543822024e-05	
3.542001558232087	0.013356638872922814	0.013376936178117528	2.3298857044737052e-05	
3.5968849296890193	0.012504052653552465	0.012524153806324264	2.1549719518830557e-05	
3.6526187198747286	0.011746651018450299	0.011766106105882716	1.9997519667409655e-05	
3.7092161060411786	0.011070785086451663	0.01108929277054997	1.8611525320156737e-05	
3.7666904696220658	0.010465175148875318	0.01048253959759782	1.7366633463568438e-05	
3.8250553993966134	0.009920458059374396	0.009936558398456342	1.6242236438911606e-05	
3.884324694702404	0.009428823443963215	0.0094435921550372	1.5221318154246765e-05	
3.9445123686979775	0.008983723175487181	0.008997130823097154	1.4289740578861077e-05	
4.005632651675993	0.00857963977541511	0.00859168419620713	1.3435682213174583e-05	
4.067699994427721	0.00821190161694516	0.008222600255908099	1.2649195884760581e-05	
4.130729071659682	0.007876535091615303	0.00788591956307967	1.1921859533635773e-05	
4.194734785463209	0.007570145928917986	0.007578258155610883	1.1246499313715646e-05	
4.259732268837781	0.007289823537015398	0.007296713012574968	1.0616969009068366e-05	
4.325736889268946	0.007033063575741139	0.007038785429807696	1.002797346070443e-05	
4.392764252361694	0.0067977050284278384	0.006802318666631874	9.474926572006612e-06	
4.460830205530115	0.006581878860736052	0.006585447017068388	8.953836671488737e-06	
4.5299508417442365	0.006383965991849373	0.006386554076637291	8.46121371454812e-06	
4.600142503334918	0.006202562797349324	0.006204238456298949	7.993994126518213e-06	
4.671421785857698	0.006036452746789051	0.0060372855693581326	7.54948013069735e-06	
4.743805542016518	0.005884583078277075	0.005884644409819703	7.125291250433453e-06	
4.817310885648243	0.005746045647244134	0.005745408470853873	6.719326394686352e-06	
4.891955195768907	0.005620061272388114	0.005618800134499547	6.329735598529727e-06	
4.967756120682691	0.005505967050442351	0.005504158009961434	5.954901158944527e-06	
5.044731582154526	0.005403206232104898	0.005400926816768196	5.593428664270934e-06	
5.122899779647386	0.005311320351446364	0.005308649507698943	5.244149367057783e-06	
5.202279194625215	0.005229943386208353	0.005226961410433829	4.90613664210097e-06	
5.282888594922542	0.005158797801455593	0.0051555862410770795	4.578741120036143e-06	
5.364747039181794	0.005097692398278881	0.005094333911176444	4.261651795002182e-06	
5.447873881359371	0.005046521956594816	0.00504310011648236	3.954994368639123e-06	
5.532288775301544	0.005005268730499954	0.005001867764332805	3.659483690406328e-06	
5.618011679391243	0.004974005930405663	0.004970710371435592	3.3766543015303785e-06	
5.705062861266868	0.004952903413328312	0.00494979764988976	3.1091997665224326e-06	
5.793462902614208	0.004942235907474134	0.004939403602666695	2.8614497723052334e-06	
5.883232704032601	0.004942394227732782	0.004939917578413656	2.639981186074644e-06	
5.974393489976511	0.004953900105725341	0.004951858899994104	2.4542453190816763e-06	
6.06696681377367	0.004977425476506466	0.004975895896230271	2.3168319699723106e-06	
6.160974562720967	0.005013817354605844	0.005012870452180155	2.2426314078757707e-06	
6.25643896325932	0.005064129824008058	0.00506382957860396	2.2461936858819066e-06	
6.353382586228693	0.005129665201443958	0.005130066026797409	2.3378662366434863e-06	
6.451828352204593	0.005212027169433567	0.005213170699022742	2.521228924077337e-06	
6.551799536917215	0.005313189700165262	0.005315100611142443	2.793998663628125e-06	
6.653319776754563	0.005435587025660728	0.005438267572979268	3.1514912628096446e-06	
6.756413074350862	0.005582231927000765	0.005585654734484259	3.5900462264812288e-06	
6.861103804261538	0.0057568724556142275	0.005760970940413564	4.109067431786416e-06	
6.9674167187261515	0.0059642011779363095	0.0059688567598743065	4.7119140097891595e-06	
7.075376953520617	0.006210136515599504	0.006215161486962686	5.406335344879885e-06	
7.1850100339000935	0.006502203009782444	0.006507317661720114	6.204970383147003e-06	
7.2963418806339915	0.006850046070255494	0.006854848565173626	7.12621793453019e-06	
7.40939881613446	0.007266124652774247	0.007270052727002365	8.195699445043397e-06	
7.5242075706798515	0.00776662383676558	0.00776891018325388	9.448559948224944e-06	
7.640795288734611	0.008372592101928592	0.008372224138127743	1.0932945657822305e-05	
7.759189535367103	0.009111158845227963	0.009106878623397712	1.2715112453639758e-05	
7.879418302766868	0.010016213609273057	0.010006659426640623	1.4886635755117246e-05	
8.001510016862884	0.01112656762760469	0.011110816347405007	1.7573684103346765e-05	
8.125493544044346	0.012476061722380577	0.012455132822696788	2.094591533070676e-05	
8.251398197985628	0.014062365812389222	0.014042422784422748	2.5214305584047405e-05	
8.379253746576957	0.015772602090359994	0.015768470730100896	3.0583317030538976e-05	
8.509090418962503	0.017271216392679953	0.017298659360706924	3.706184167530411e-05	
8.640938912687513	0.018003268138857182	0.018043422108136906	4.391489216134355e-05	
8.774830400956196	0.017554264842602703	0.01754956402716341	4.8758826508089856e-05	
8.910796540002062	0.016065689998674762	0.016019002723996853	4.859886794467138e-05	
9.048869476572474	0.01411405833154333	0.014081217410103541	4.39850079625756e-05	
9.189081855529167	0.012220347723216845	0.012218723005978116	3.8092531343335305e-05	
9.331466827566528	0.010604418807657827	0.010622600356808934	3.2801148440469396e-05	
9.476058057049498	0.009289918496270293	0.009315268052256328	2.8517224020090406e-05	
9.622889729972897	0.008234362158403058	0.00825944956023541	2.5124286235023096e-05	
9.771996562044086	0.007385920580883647	0.007407291464186944	2.242031862400423e-05	
9.923413806890872	0.00669997330384333	0.006716372760663138	2.02320118725925e-05	
10.0771772643966	0.0061416796488975795	0.006152943320985248	1.8429393615654992e-05	
10.233323289164382	0.005684712830798098	0.005691184535227037	1.691815339032495e-05	
10.391888799112495	0.005309368134253628	0.005311611883681494	1.5629882065479392e-05	
10.552911284202958	0.005000912239397668	0.00499957385745168	1.4514349201288005e-05	
10.716428815305356	0.004748322578717646	0.004744064727319729	1.3534017609940256e-05	
10.882480053198018	0.00454337206968363	0.004536844561840178	1.2660257285206451e-05	
11.051104257708666	0.004379980831793293	0.004371807373278332	1.1870732142039013e-05	
11.222341296996655	0.004253766329442241	0.004244538329446702	1.1147570899359396e-05	
11.39623165697915	0.004161741362674818	0.004152014101268059	1.0476056235356775e-05	
11.572816450903245	0.00410212585108966	0.004092414550571704	9.843653358271623e-06	
11.752137429066462	0.004074251791845142	0.00406502620647488	9.239256367283497e-06	
11.93423698868786	0.004078551737594391	0.004070228331922224	8.6525675401169e-06	
12.119158183932093	0.004116630695470181	0.004109561613732628	8.07354927048122e-06	
12.306944736088793	0.004191430376877085	0.00418588838198975	7.491909578046458e-06	
12.497641043909683	0.00430750340170869	0.004303661951859107	6.896615419569057e-06	
12.691292194105861	0.004471421511337145	0.004469329483410553	6.275514667760255e-06	
12.887943972007742	0.004692338240956113	0.004691890366450324	5.6154200035166565e-06	
13.08764287239018	0.004982687664361533	0.0049835967485751176	4.9039430328912294e-06	
13.290436110465315	0.005358851960770013	0.005360642858922893	4.137880346905401e-06	
13.496371633045765	0.005841159961147956	0.005843239431829222	3.357330728346671e-06	
13.705498129880782	0.006451231586018673	0.006453154751181258	2.775979517475544e-06	
13.917865045168076	0.007201282636892322	0.00720337779416443	3.0186162252027196e-06	
14.133522589243995	0.008063779336359081	0.008067819079756502	4.605734995732711e-06	
14.35252175045488	0.00891021722703414	0.008917412288947851	7.4037828624029895e-06	
14.574914307212275	0.00946003034454182	0.009462805969028001	1.1083794917422187e-05	
14.800752840235097	0.009397570453524073	0.009385017981337099	1.4657618476941065e-05	
15.030090744981337	0.008689391648742186	0.00867708989456472	1.6560232002869285e-05	
15.262982244272472	0.007661622704064845	0.007665920071854346	1.654499859686303e-05	
15.499482401113475	0.006649329577848658	0.006663585090697593	1.5628360115223764e-05	
15.739647131711472	0.005794473491933205	0.005808413804006627	1.45453730959839e-05	
15.98353321869612	0.005114772273298599	0.005123428460421744	1.3550747391360281e-05	
16.23119832454485	0.004586812201515751	0.004589189250294926	1.2692816012703634e-05	
16.482701005216104	0.004181415529666421	0.004178344021902222	1.1959553956779128e-05	
16.738100723993853	0.003873938166382667	0.0038669021231983024	1.1326858784461566e-05	
16.997457865546615	0.0036459341392496084	0.0036365565387582893	1.0771726891440432e-05	
17.26083375020432	0.0034844937112161276	0.0034743237246229494	1.0274847690140044e-05	
17.528290648456405	0.003381258811289045	0.003371678163757697	9.82029944402787e-06	
17.799891795674554	0.003331665700652978	0.00332383412630165	9.394593777184717e-06	
18.075701407063548	0.0033345258849243014	0.003329331595902886	8.985675817442117e-06	
18.35578469284383	0.0033919396257107593	0.003389939399662735	8.582020999493082e-06	
18.64020787366921	0.003509494729913863	0.003510836100490494	8.1719103477129e-06	
18.929038196283646	0.0036966051160120684	0.003700930386166292	7.743206249729855e-06	
19.222343949420477	0.003966487500064281	0.003972838361522323	7.284884433794484e-06	
19.52019447994806	0.004334145746862829	0.004340940427527281	6.794774443200765e-06	
19.822660209265607	0.004807650705293353	0.004812904083852955	6.3082178672687395e-06	
20.12981264995304	0.0053620099836566145	0.005363924062685029	5.985145631949789e-06	
20.441724422678867	0.005885912542444029	0.005883202429115212	6.24966462968039e-06	
20.75846927337004	0.006148785374855294	0.006141338370771044	7.51053791383485e-06	
21.08012209064783	0.0059467385006308346	0.005942362783361169	9.167867940099212e-06	
21.406758923533914	0.005366307943762093	0.005372840798269032	1.013748796788562e-05	
21.738456999430788	0.004686314648652798	0.004696515942976966	1.0336190787406145e-05	
22.075294742380795	0.004087254603792746	0.004092619398616642	1.0174092246638567e-05	
22.417351791608088	0.003618031551815411	0.003616420864480882	9.902837681384872e-06	
22.764709020347887	0.0032713501782864456	0.0032645054199399864	9.616279359644002e-06	
23.1174485549675	0.0030276936869299137	0.0030185501650374803	9.341966230762193e-06	
23.47565379438362	0.002870011803595398	0.002861428872507548	9.084255011099243e-06	
23.839409429780538	0.0027871024963552443	0.0027813391894967393	8.839637015688862e-06	
24.20880146463373	0.0027738426480438524	0.002772294930398924	8.601696443318642e-06	
24.583917235044	0.002830893547316617	0.0028338907289243015	8.36248550705383e-06	
24.964845430386426	0.0029643406259677128	0.0029709410936141103	8.112910290805797e-06	
25.351676114279368	0.0031843095940504917	0.0031921517922256577	7.844149028105496e-06	
25.744500745878433	0.003498846569577741	0.0035043533906402406	7.555242745835567e-06	
26.143412201500308	0.0038931066192026235	0.0038928140452282925	7.2832349376238855e-06	
26.548504796581717	0.004280522401064651	0.004274271612055041	7.182450249017284e-06	
26.959874307978602	0.00446423917607472	0.004458365022648248	7.5240643871390965e-06	
27.377617996610834	0.00427678571349674	0.004280070549678868	8.18783088963936e-06	
27.801834630457815	0.003821710184761858	0.0038303006209533482	8.631271075825972e-06	
28.232624507910387	0.003332794154063618	0.0033361280060693185	8.75758437972105e-06	
28.670089481484574	0.002933842507581823	0.0029294581496229497	8.726998253022608e-06	
29.114332981902788	0.0026483665788704968	0.0026399808356197536	8.64049686190724e-06	
29.565460042548164	0.0024662283173012257	0.002458691618585649	8.536728363089391e-06	
30.0235773242978	0.0023744098656262778	0.002371274816775894	8.427313884864648e-06	
30.488793140740842	0.002365803612415355	0.002368411135788578	8.313015173991383e-06	
30.961217483787163	0.0024406526564893505	0.0024477543934565715	8.189259528621537e-06	
31.440962049673153	0.002604732854506817	0.002612476928794891	8.048238087556906e-06	
31.928140265370157	0.002860596495696343	0.0028635547487609212	7.883924855401809e-06	
32.42286731540228	0.0031783309948581464	0.003173391177330834	7.71619086361244e-06	
32.925260169079685	0.003436894181059315	0.0034298797590504027	7.653148520346588e-06	
33.435437608153904	0.003436061996133567	0.003438342951099043	7.832183771777051e-06	
33.95352025490161	0.003139790591994234	0.0031477542501388333	8.094650698130404e-06	
34.479630600643624	0.002747558059409777	0.002748398981716524	8.244215161153184e-06	
35.01389303470575	0.0024182987777936473	0.002411335199063582	8.301783130519348e-06	
35.556433873828425	0.0021953929672789358	0.002187689592040851	8.317267412287458e-06	
36.107381392031996	0.002075735461588715	0.002073325820731506	8.313221674540806e-06	
36.666865850944866	0.0020510237724542125	0.0020555531837796073	8.29555566062734e-06	
37.23501953060145	0.002119198641074779	0.0021274267756527026	8.260530389640724e-06	
37.81197676071744	0.0022822843005026097	0.0022873252781609307	8.196267382332425e-06	
38.397873952449665	0.002527018140473701	0.00252313123063815	8.088582242387958e-06	
38.99284963064802	0.0027704949763032757	0.0027629716592855254	7.96069583099539e-06	
39.59704446660722	0.0028260060005464147	0.0028290123946000142	7.929247452223674e-06	
40.21060131132589	0.0026064764690292394	0.0026136176527795218	8.035775387053054e-06	
40.83366522928125	0.0022832305713352107	0.0022802076478327343	8.173836873203094e-06	
41.46638353272696	0.002019417712367472	0.0020111393577186523	8.294236509014842e-06	
42.108905816522395	0.0018609418860465199	0.0018576705309206278	8.391910301270259e-06	
42.76138399350171	0.0018072905241415748	0.001812395764739512	8.466349857623022e-06	
43.42397233039088	0.0018544807867922426	0.001862903341067788	8.509432643840717e-06	
44.096827484281306	0.0020003308517059287	0.00200246838342193	8.497793822509447e-06	
44.78010853966855	0.0022175144777713328	0.002209909601546744	8.395793969578694e-06	
45.47397704606499	0.0023852545728476914	0.0023826496112556235	8.225887886444199e-06	
46.17859705619533	0.002320676306840307	0.0023288395966255676	8.163474360901975e-06	
46.894135164783904	0.00206372953560157	0.002062076495100395	8.294584359978675e-06	
47.62076054794297	0.0018126993683315682	0.0018042739130272832	8.507070617880062e-06	
48.35864500317141	0.001659451534197488	0.0016583329110140149	8.710820890097523e-06	
49.10796298997312	0.0016158857957947247	0.0016237434182244772	8.871680809937568e-06	
49.86889167110482	0.001679126319292683	0.0016855811665282693	8.96046456948407e-06	
50.641610954463076	0.0018381908331727916	0.0018330592420122336	8.921506360978956e-06	
51.42630353562007	0.0020222258122021748	0.002016023579269347	8.710064411254235e-06	
52.22315494101898	0.002049192122822938	0.0020573422951798287	8.512659624478537e-06	
53.03235357183818	0.001855501799438579	0.001853805196172992	8.646523463688374e-06	
53.854090748535334	0.0016268833194573356	0.0016185015836938674	8.994134852022665e-06	
54.688560756081706	0.0014887749073209157	0.0014913213795132798	9.331628334174683e-06	
55.53596088989733	0.0014640411012470044	0.0014735784628501188	9.567742237984025e-06	
56.39649150249797	0.0015493746943438648	0.0015497856594838277	9.63315423059252e-06	
57.27035605086487	0.0017133359904020617	0.0017039653209419128	9.433496947578141e-06	
58.15776114454846	0.001819699819295081	0.0018257146126404024	9.090699685640826e-06	
59.05891659451753	0.001708566678068628	0.00170901523844981	9.199852324465181e-06	
59.974035462765215	0.001498428551638142	0.0014894809761913682	9.762366029903853e-06	
60.90333411268367	0.0013594341081894555	0.0013643879240798293	1.029820495284985e-05	
61.847032260219336	0.0013360337202879533	0.0013455656048848884	1.0604833069456492e-05	
62.80535302582078	0.001425050036451943	0.0014197675295999957	1.0563361827827862e-05	
63.778522987191536	0.0015744625799826502	0.0015691147576487982	1.0116866506436452e-05	
64.76677223286032	0.0016103951449079514	0.0016192261433458585	9.92339079594527e-06	
65.77033441658139	0.0014510813825914198	0.0014405173563129992	1.073022017699264e-05	
66.78944681257751	0.0012837232107721273	0.0012861050733909971	1.1678430650185411e-05	
67.82435037163955	0.0012224428252424202	0.0012340412844287771	1.2173089955688342e-05	
68.87528977809474	0.001280026012820385	0.0012742798719397196	1.2043252314520595e-05	
69.94251350765792	0.0014136449505466559	0.0014095477814857226	1.134413540633211e-05	
71.02627388617911	0.0014551128986053613	0.001461268585237581	1.1531968351753055e-05	
72.12682714930152	0.001310013247814119	0.0012982892824771404	1.3363438895425173e-05	
73.24443350304374	0.0011658951546743967	0.0011774861121973945	1.472397305871649e-05	
74.37935718532088	0.0011340511648239857	0.001140342197486635	1.4876159473328917e-05	
75.53186652841877	0.0012180778488145678	0.0012044447154732692	1.3880345389781865e-05	
76.7022340224364	0.0013283502695413056	0.001341953016833876	1.389566324598906e-05	
77.89073637971123	0.0012723555124113804	0.0012545432595440329	1.7963854887028484e-05	
79.09765460024283	0.0011190168001286485	0.0011327995007330972	2.0971271891537093e-05	
80.32327403813038	0.0010510374196148527	0.0010599527698480615	2.0503495740768023e-05	
81.5678844690394	0.001105754756707191	0.0010945891023423397	1.8333016432844542e-05	
82.83178015871405	0.001213612168693523	0.0012081193061101467	2.9249462051851333e-05	
84.11525993255103	0.001177879179969099	0.0011471344129795245	5.602818221207345e-05	
85.41862724625115	0.001037194717580226	0.0010988691871312041	7.83635673782056e-05	
86.74219025756646	0.0009822659743697808	0.001066669684780822	9.677001483036833e-05	
88.08626189915832	0.00104862055818681	0.001042552769749008	0.00011382609130732442	
89.45115995258467	0.0011321434972517176	0.0010227627875644288	0.00011510943617978536	
90.83720712343391	0.0010496528915063094	0.00100549317050168	8.598933282149106e-05	
92.24473111762269	0.0009363224050867159	0.0009897911131359614	6.27986546131551e-05	
93.67406471887617	0.0009390065709611144	0.0009751136071783789	7.079668004631585e-05	
95.1255458674087	0.0010317871315676248	0.0009611326224865805	9.338430934460143e-05	
96.59951773982377	0.0010225091384616746	0.0009476414001386179	9.343862390430991e-05	
98.09632883025184	0.0009027723927202314	0.0009345056441952575	6.902551836123452e-05	
99.61633303274554	0.0008727797868726579	0.0009216363659732331	5.691591525960139e-05	
101.15988972495167	0.0009520304506700424	0.0009089739321248845	7.158090050804539e-05	
102.72736385307937	0.0009654897027145147	0.0008964782642904565	8.280209253911484e-05	
104.31912601818526	0.0008544131410045537	0.0008841225898310476	6.743016233008958e-05	
105.93555256379533	0.0008254697027121072	0.0008718893316201088	5.2880551626940295e-05	
107.57702566488457	0.0009019071154342967	0.0008597673341461803	6.079365089688902e-05	
109.24393341823551	0.0008943247032283278	0.0008477499510411205	7.112555638837256e-05	
110.93666993419627	0.0007928679424230345	0.0008358337031858238	5.978595740862243e-05	
112.65563542986153	0.0007951929181687307	0.0008240173237483138	4.85028842777265e-05	
114.40123632369622	0.0008668446161519914	0.0008123010710325751	5.616454024601424e-05	
116.17388533162597	0.0008056136162137305	0.0008006862299984097	6.092957205170214e-05	
117.9740015646163	0.0007387774504658365	0.0007891747487416608	5.0464242941919006e-05	
119.802010627764	0.0007909879679862625	0.0007777689727809801	4.470465217304669e-05	
121.65834472092367	0.0008047332748452981	0.0007664714510087228	5.329754324898396e-05	
123.54344274089367	0.000715131855451945	0.0007552847946295309	5.0801373796116886e-05	
125.45775038518534	0.0007267440899562525	0.0007442115755618876	4.188715172805571e-05	
127.40172025740017	0.0007766908248408046	0.0007332542543901989	4.4384357005933666e-05	
129.3758119742398	0.0006974208491134188	0.0007224151305252134	4.759857696879821e-05	
131.3804922741741	0.0006825196415590006	0.0007116963090841913	4.067766333625277e-05	
133.41623512779302	0.0007391713054570199	0.0007010996803549545	3.832590349114633e-05	
135.48352184986857	0.0006728353433466175	0.0006906269087067772	4.309468266595347e-05	
137.58284121315285	0.0006508958739423795	0.0006802794285554133	3.8520151081098706e-05	
139.71468956393986	0.0007042209719734612	0.0006700584455497401	3.4415232227349494e-05	
141.879570939417	0.0006396137043907627	0.0006599649415721219	3.894809991064074e-05	
144.07799718683648	0.0006283170770319397	0.000649999682469154	3.549494199009569e-05	
146.31048808453184	0.0006708380731423225	0.000640163227678608	3.145448876745861e-05	
148.57757146481032	0.0006017224597689429	0.0006304559411112405	3.562133870736086e-05	
150.87978333874923	0.0006161681803766115	0.0006208780027953623	3.1811242299899584e-05	
153.2176680229263	0.0006292122381256416	0.0006114294209088549	2.937803083053067e-05	
155.5917782681133	0.0005693169215502786	0.0006021100439139029	3.2798968076087047e-05	
158.00267538996428	0.0006112740824150444	0.0005929195725811249	2.7436154755071892e-05	
160.45092940172842	0.0005744137157412773	0.0005838575717454073	2.8582566522702172e-05	
162.9371191490193	0.0005580106885158019	0.0005749234816792897	2.945288063377509e-05	
165.46183244667284	0.0005868021499425799	0.0005661166290040381	2.3872144027405905e-05	
168.02566621772516	0.0005293144930930873	0.0005574362370849625	2.816368515714e-05	
170.6292266345446	0.0005657440141639286	0.0005488814358783641	2.4042020681303263e-05	
173.27312926215015	0.0005267036130851373	0.0005404512712133594	2.4307151735030485e-05	
175.9579992037507	0.0005276922097834304	0.0005321447135041819	2.5321808636926432e-05	
178.68447124853947	0.0005302387051832703	0.0005239606658977425	2.0534945177497928e-05	
181.45319002177868	0.0004971469349128842	0.0005158979718682647	2.478131289954544e-05	
184.2648101372089	0.0005252022971534799	0.0005079554222758201	1.884245197821247e-05	
187.11999635182175	0.00047767681559441754	0.0005001317619092704	2.2936055733079666e-05	
190.019423723029	0.000510671953122205	0.0004924256955364914	1.871176833967901e-05	
192.9637777682679	0.0004643710251996106	0.0004848358934863765	2.073360596785584e-05	
195.95375462707955	0.000492635479965373	0.00047736099678789487	1.8707166158301638e-05	
198.99006122569847	0.00045257045230675185	0.00046999962189176353	1.8778981362881328e-05	
202.0734154441926	0.00047561598401495197	0.0004627503650001983	1.8248022959988835e-05	
205.20454628619316	0.000439909747856732	0.0004556118060297078	1.7323542050955197e-05	
208.38419405125447	0.0004610937856869604	0.00044858251223118894	1.7296687913858383e-05	
211.6131105098844	0.00042602519138816754	0.00044166104149076854	1.641820685970057e-05	
214.892059081287	0.0004484865741122379	0.00043484594533382755	1.586907146277349e-05	
218.22181501385919	0.0004121035551487724	0.0004281357716535674	1.6032293072942547e-05	
221.60316556848443	0.0004354312564542895	0.0004215290671844158	1.3953815541984016e-05	
225.03691020466627	0.00040076340109402664	0.0004150243797393903	1.6007653867859157e-05	
228.5238607695462	0.00041810709385564756	0.0004086202602294879	1.1858811502125452e-05	
232.06484168985054	0.0003952175440737901	0.0004023152644820027	1.5873582807565905e-05	
235.66069016681035	0.00039490469958517816	0.00039610795487362893	1.080730436214778e-05	
239.3122563741041	0.00039523609947471556	0.0003899969017931334	1.4673258759872748e-05	
243.0204036588648	0.0003725997353217392	0.0003839806849474292	1.1848114300512359e-05	
246.78600874580337	0.00038955086959159205	0.0003780578945238457	1.1514395448710133e-05	
250.60996194449422	0.0003637277452378734	0.00037222713222056966	1.34453678929388e-05	
254.4931673598731	0.0003659115967871556	0.0003664870121563033	8.979506785544343e-06	
258.43654310599635	0.0003681499742631105	0.00036083616166937706	1.2550940435264953e-05	
262.4410215231124	0.00034464976723443087	0.00035527322201584996	1.1039761968637162e-05	
266.507549398097	0.0003549016113567738	0.0003497968489753167	8.381883826859022e-06	
270.63708818830384	0.0003481361825731517	0.00034440571337255205	1.1980165132284398e-05	
274.8306142488838	0.00032956930840886034	0.000339098501522466	9.609081220380741e-06	
279.08911906362675	0.00033854934177295965	0.0003338739156052286	7.629092937417583e-06	
283.4136094793798	0.00033401187574105655	0.0003287306739779302	1.0914735807457547e-05	
287.80510794409827	0.0003154835225044325	0.0003236675114286079	9.404155264172857e-06	
292.26465274858515	0.0003180409562356333	0.0003186831793779888	6.497051802060214e-06	
296.7932982719762	0.0003222487464755162	0.00031377644603390543	8.996489664668078e-06	
301.3921152310292	0.00030711519487050526	0.00030894609650288326	9.814140477052758e-06	
306.0621909332746	0.00029704419066634594	0.00030419093286307826	7.148351229121441e-06	
310.80462953409153	0.0003014407652964468	0.0002995097742023545	5.823708094888129e-06	
315.6205522977641	0.00030254040846229525	0.00029490145662500547	8.175786434144014e-06	
320.5110978625849	0.00029081568862051514	0.00029036483323030126	8.883394672741682e-06	
325.47742251006514	0.0002797729000865205	0.00028589877406580774	7.1315550215369814e-06	
330.52070043831674	0.00027795267252939105	0.0002815021660581307	5.037245779826591e-06	
335.6421240396705	0.0002808273897286182	0.00027717391292354386	5.376003395639563e-06	
340.8429041825955	0.00027971026185718005	0.0002729129350607328	7.081522244521152e-06	
346.1242704979875	0.0002721444467338721	0.0002687181694276864	7.772444592522847e-06	
351.4874716698928	0.0002627196739327683	0.00026458856940460296	7.171202737493012e-06	
356.9337757307372	0.00025571294256329657	0.00026052310464450386	5.86336962674858e-06	
362.46447036112943	0.000252045973454374	0.0002565207609130905	4.525108891392318e-06	
368.08086319431027	0.0002505640370062399	0.0002525805399192597	3.776814736414857e-06	
373.7842821253185	0.00024966089866841547	0.00024870145913754763	3.8667976778048125e-06	
379.57607562494815	0.00024821003203756234	0.0002448825516236624	4.390772205049194e-06	
385.45761305857025	0.00024582674747509217	0.0002411228658241595	4.904908148958484e-06	
391.43028500989345	0.00024266397815623817	0.00023742146538121344	5.242562688286681e-06	
397.49550360974456	0.00023906993058161048	0.00023377742893334707	5.394616819254264e-06	
403.6547028699399	0.00023535100775104846	0.00023018984991290492	5.4000502823175036e-06	
409.9093390223323	0.0002316822249327606	0.00022665783634097101	5.295482901159723e-06	
416.26089086311043	0.00022809943401339014	0.00022318051062037494	5.096327933305798e-06	
422.71086010243414	0.00022451220921251627	0.00021975700932734467	4.793199004196359e-06	
429.2607717194863	0.00022072216505809975	0.00021638648300234588	4.358424027051648e-06	
435.91217432302693	0.0002164777936596377	0.00021306809594054732	3.7667142071199867e-06	
442.6666405175339	0.00021162045524015683	0.00020980102598233889	3.0456014530815186e-06	
449.52576727501685	0.00020632876238936015	0.0002065844643042714	2.3948921953598665e-06	
456.4911763125926	0.0002013174629902366	0.00020341761521074916	2.316151295802626e-06	
463.56451447591087	0.0001977045818599256	0.00020029969592676408	3.0132886531008455e-06	
470.74745412852144	0.0001963109843947566	0.00019722993639193948	3.919173158178546e-06	
478.04169354727435	0.00019642341762407924	0.00019420757905610768	4.393328367257121e-06	
485.4489573238469	0.0001950688892082053	0.00019123187867662583	3.9160012011672855e-06	
492.97099677249224	0.00018981277239946912	0.00018830210211761374	2.4845757145061853e-06	
500.60959034410683	0.00018359903321126574	0.00018541752815125039	1.8755096681359753e-06	
508.36654404671106	0.0001817169951831281	0.0001825774472612898	3.2829757505077053e-06	
516.2436918724502	0.00018281638767775682	0.00017978116144887882	3.834577737746684e-06	
524.242896231207	0.00017881031940738726	0.00017702798404081355	2.400178310192124e-06	
532.3660483909357	0.00017252499784691668	0.00017431723950027484	1.8396026865332989e-06	
540.6150689248177	0.00017294014908522152	0.0001716482632401464	3.4543572827839503e-06	
548.9919081653474	0.00017147603612600924	0.0001690204014389539	2.627678068090801e-06	
557.4985466654523	0.00016485578020454547	0.00016643301085947118	1.6238590844036017e-06	
566.1369956667598	0.00016593217761334765	0.000163885458670033	3.284251657783099e-06	
574.909297575119	0.00016210479104942143	0.0001613771222685754	1.666855572658893e-06	
583.8175264434902	0.00015851344511843172	0.0001589073891094237	2.519299762414806e-06	
592.8637884623186	0.00015882187822502852	0.00015647565653283393	2.426603612460613e-06	
602.0502224575035	0.0001529592367512411	0.00015408133159729623	1.8235149088069508e-06	
611.379000396087	0.00015427950466759648	0.00015172383091459032	2.5556744003087433e-06	
620.8523278997751	0.00014834783461248924	0.00014940258048759013	1.6544362435806613e-06	
630.4724447664181	0.00014935403339593923	0.00014711701555080502	2.2735670637369006e-06	
640.2416254995708	0.00014445817524611672	0.00014486658041363445	1.996871259715554e-06	
650.1621798462554	0.00014359137345119614	0.0001426507283063229	1.4803329175630644e-06	
660.2364533430635	0.00014191412378684862	0.0001404689212285878	2.4882450373712935e-06	
670.4668278707137	0.00013744329943430816	0.00013832062980089	8.816087837071778e-07	
680.8557222172046	0.0001380840669162104	0.00013620533311832966	1.9425336062563932e-06	
691.4055926496942	0.00013513108458489804	0.00013412251860711998	2.2191043957996377e-06	
702.1189334952396	0.00013126050226921384	0.00013207168188361906	9.132923683012001e-07	
712.9982777305363	0.00013091041017912524	0.0001300523266158822	1.276962499088818e-06	
724.0461975807946	0.00013009579490840044	0.00012806396438769254	2.1195586062617484e-06	
735.2653051278958	0.00012689014530632708	0.000126106114565042	1.9424093642160805e-06	
746.6582529279726	0.00012367741264319038	0.00012417830416502207	1.1736675594503696e-06	
758.2277346385576	0.0001217854669338703	0.00012228006772708208	5.198920336834249e-07	
769.9764856554507	0.00012068781099338203	0.00012041094718662111	8.181463557352666e-07	
781.9072837594538	0.00011959539122914284	0.00011857049175087388	1.2541431907720794e-06	
794.0229497731273	0.00011820082968612011	0.00011675825777704859	1.5018351075435736e-06	
806.3263482277227	0.00011656105106266263	0.00011497380865267951	1.5958986710791925e-06	
818.82038804045	0.00011480338402926552	0.0001132167146781538	1.5892011195165718e-06	
831.5080232022387	0.00011297578498241086	0.00011148655295137467	1.5026419275568826e-06	
844.3922534761538	0.0001110247544258249	0.00010978290725451929	1.3176463347050476e-06	
857.4761251066391	0.00010885913933456446	0.00010810536794285276	9.903162099943492e-07	
870.7627315397452	0.00010653180288485531	0.00010645353183556503	5.071543644442292e-07	
884.2552141545192	0.00010446901488575923	0.00010482700210857925	4.123509351062694e-07	
897.9567630057271	0.00010330557664382518	0.00010322538818931213	1.0658000736311293e-06	
911.8706175780853	0.00010282297153162282	0.00010164830565333177	1.4849083395389783e-06	
926.0000675521785	0.00010123392567258935	0.00010009537612288433	1.1832721006586683e-06	
940.3484535822448	9.841036369887195e-05	9.856622716725384e-05	2.2542077677796284e-07	
954.9191680860141	9.747712977145925e-05	9.706049220491456e-05	1.1339010365221086e-06	
969.715656046784	9.677279719412584e-05	9.557781040744347e-05	1.202026942728504e-06	
984.7414158279239	9.389738719760209e-05	9.411782660515862e-05	2.584044427386994e-07	
1000.0	9.378955567155553e-05	9.268019119444648e-05	1.2925955416512656e-06	


==> data/fig_delay_tfirka_bode_32.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005418452152104685	5.640794564785438e-06	
0.10154950161807173	0.005424263851159186	0.005418705599009895	5.641415910677028e-06	
0.10312301278878754	0.005424523276890389	0.0054189669814417515	5.642056669935304e-06	
0.10472090554055413	0.005424790826154535	0.005419236548521008	5.642717449403727e-06	
0.10634355766636439	0.005425066754025711	0.005419514557230781	5.64339887490894e-06	
0.10799135281311975	0.005425351323631497	0.0054198012726673125	5.644101591867886e-06	
0.1096646805723366	0.005425644806410056	0.005420096968298942	5.6448262658962435e-06	
0.11136393657225817	0.005425947482375599	0.005420401926233492	5.645573583424903e-06	
0.11308952257139368	0.0054262596403925395	0.005420716437494392	5.6463442523950295e-06	
0.11484184655350702	0.0054265815784585855	0.005421040802305848	5.647139002874461e-06	
0.11662132282407707	0.005426913603997136	0.0054213753303873095	5.647958587814555e-06	
0.11842837210825283	0.005427256034159231	0.005421720341257592	5.648803783734016e-06	
0.12026342165032622	0.005427609196135441	0.005422076164549078	5.649675391435807e-06	
0.12212690531474645	0.0054279734274780105	0.005422443140332084	5.650574236829559e-06	
0.12401926368869937	0.005428349076433596	0.005422821619450015	5.651501171695577e-06	
0.12594094418627644	0.005428736502287014	0.005423211963865618	5.652457074451949e-06	
0.12789240115425762	0.005429136075716311	0.005423614547018556	5.653442851020343e-06	
0.12987409597953362	0.005429548179159614	0.0054240297541948155	5.654459435775433e-06	
0.13188649719819254	0.005429973207194128	0.0054244579829085164	5.655507792277216e-06	
0.13393008060629666	0.005430411566927731	0.0054248996432962205	5.656588914309036e-06	
0.13600532937237603	0.005430863678403595	0.0054253551585244	5.6577038268279105e-06	
0.13811273415166478	0.005431329975018294	0.005425824965210606	5.6588535868257175e-06	
0.14025279320210793	0.005431810903953884	0.005426309513858468	5.660039284504461e-06	
0.1424260125021654	0.005432306926624429	0.005426809269307484	5.661262044183821e-06	
0.1446329058704415	0.005432818519137507	0.005427324711197706	5.662523025454014e-06	
0.14687399508716817	0.005433346172771236	0.005427856334450126	5.6638234242752376e-06	
0.14914981001757044	0.005433890394467337	0.0054284046497632375	5.665164474060523e-06	
0.15146088873714358	0.0054344517073408516	0.0054289701841262455	5.666547446956158e-06	
0.1538077776588715	0.005435030651207098	0.005429553481349744	5.667973654979733e-06	
0.15619103166241588	0.005435627783126487	0.005430155102614316	5.669444451314769e-06	
0.15861121422530794	0.0054362436779678445	0.00543077562703773	5.670961231615644e-06	
0.16106889755617235	0.005436878928990934	0.005431415652261542	5.6725254353189184e-06	
0.16356466273001555	0.0054375341484488495	0.005432075795057606	5.674138547046955e-06	
0.1660990998256107	0.005438209968211049	0.00543275669195542	5.675802098034938e-06	
0.16867280806501112	0.005438907040407755	0.005433458999890917	5.677517667591455e-06	
0.1712863959552255	0.005439626038096534	0.005434183396877637	5.679286884624848e-06	
0.17394048143208848	0.005440367655951882	0.005434930582701012	5.681111429192258e-06	
0.17663569200636045	0.005441132610978662	0.0054357012796366275	5.682993034167913e-06	
0.17937266491209122	0.005441921643250303	0.005436496233193446	5.684933486852969e-06	
0.18215204725728248	0.005442735516672695	0.005437316212882836	5.6869346307656765e-06	
0.18497449617688488	0.005443575019774745	0.00543816201301453	5.688998367306165e-06	
0.18784067898816573	0.005444440966526612	0.005439034453520231	5.691126657757138e-06	
0.1907512733484843	0.005445334197186709	0.005439934380806336	5.69332152505334e-06	
0.19370696741551147	0.005446255579178514	0.005440862668636614	5.695585055786688e-06	
0.1967084600099325	0.005447206007998417	0.005441820219046016	5.697919402221678e-06	
0.19975646078067044	0.005448186408155774	0.005442807963286994	5.7003267843592055e-06	
0.20285169037266976	0.0054491977341464114	0.005443826862809363	5.70280949216416e-06	
0.2059948805972802	0.005450240971460936	0.005444877910275241	5.705369887697784e-06	
0.20918677460527996	0.005451317137629182	0.00544596213061033	5.708010407487776e-06	
0.21242812706258082	0.0054524272833022715	0.005447080582093004	5.71073356479854e-06	
0.215719704328655	0.005453572493373758	0.005448234357482641	5.713541952262127e-06	
0.21906228463772706	0.0054547538881414455	0.005449424585189005	5.716438244212822e-06	
0.22245665828277353	0.005455972624511519	0.005450652430484043	5.719425199432911e-06	
0.22590362780237347	0.005457229897246689	0.005451919096758002	5.722505663788065e-06	
0.22940400817045398	0.005458526940260196	0.005453225826821651	5.725682573020634e-06	
0.23295862698897662	0.005459865027957506	0.005454573904256388	5.728958955671706e-06	
0.2365683246836085	0.005461245476627704	0.005455964654814479	5.732337935999211e-06	
0.2402339547024262	0.0054626696458866635	0.005457399447871091	5.735822737108236e-06	
0.243956383717698	0.005464138940174127	0.005458879697930776	5.739416684099466e-06	
0.24773649183079302	0.005465654810306995	0.005460406866190305	5.743123207345372e-06	
0.2515751727802653	0.005467218755091224	0.005461982462160417	5.7469458459154564e-06	
0.2554733341531623	0.005468832322994797	0.005463608045349091	5.750888251032543e-06	
0.2594318975996074	0.005470497113884431	0.005465285227008654	5.754954189763636e-06	
0.26345179905070754	0.005472214780828768	0.0054670156719498824	5.7591475487190325e-06	
0.2675339889398373	0.005473987031970941	0.0054688011004257915	5.76347233793653e-06	
0.27167943242735193	0.005475815632473577	0.005470643290088095	5.767932694937293e-06	
0.2758891096287819	0.005477702406539429	0.005472544078019855	5.772532888790659e-06	
0.28016401584656353	0.005479649239510991	0.00547450536284733	5.777277324472345e-06	
0.2845051618053608	0.0054816580800526905	0.0054765291069348515	5.7821705472265045e-06	
0.28891357389103245	0.005483730942419305	0.005478617338666303	5.787217247284916e-06	
0.2933902943933029	0.005485869908814605	0.005480772154817301	5.792422264440456e-06	
0.29793638175219256	0.005488077131844315	0.005482995723022027	5.797790593103085e-06	
0.30255291080826724	0.005490354837067749	0.005485290284339257	5.803327387324032e-06	
0.30724097305676445	0.00549270532565273	0.005487658155922094	5.809037966057114e-06	
0.31200167690565833	0.00549513097713862	0.005490101733796247	5.814927818636262e-06	
0.3168361479377224	0.0054976342523125705	0.005492623495752087	5.821002610418637e-06	
0.3217455291766536	0.005500217696204384	0.0054952260043557785	5.827268188619936e-06	
0.32673098135731937	0.005502883941205672	0.005497911910085182	5.833730588390926e-06	
0.33179368320019265	0.005505635710319319	0.005500683954596689	5.840396039080971e-06	
0.33693483169003946	0.0055084758205456216	0.005503544974129202	5.847270970733616e-06	
0.3421556423589239	0.005511407186411764	0.005506497903052036	5.8543620208853215e-06	
0.3474573495735992	0.005514432823651802	0.00550954577756393	5.861676041537512e-06	
0.35284120682735126	0.005517555853044597	0.0055126917395506335	5.869220106345689e-06	
0.3583084870363649	0.005520779504417698	0.005515939040609018	5.877001518275758e-06	
0.3638604828406817	0.005524107120825563	0.005519291046246178	5.885027817336812e-06	
0.3694985069098218	0.0055275421629110465	0.005522751240262487	5.893306788680824e-06	
0.37522389225314035	0.00553108821345963	0.0055263232293281195	5.901846471098752e-06	
0.3810379925349945	0.00553474898215636	0.005530010747762905	5.910655165636121e-06	
0.3869421823947922	0.005538528310556225	0.005533817662530382	5.919741444817976e-06	
0.39293785777200174	0.005542430177279159	0.005537747978457268	5.929114162083968e-06	
0.39902643623619527	0.005546458703441729	0.0055418058436904095	5.9387824614551375e-06	
0.4052093573222091	0.005550618158338223	0.00554599555540385	5.948755787885324e-06	
0.41148808287049476	0.005554912965384682	0.00555032156576971	5.959043897948108e-06	
0.41786409737274555	0.005559347708340252	0.005554788488207345	5.9696568706794935e-06	
0.4243389083228771	0.005563927137821221	0.005559401103925915	5.980605119255836e-06	
0.43091404657344795	0.005568656178124012	0.005564164368776961	5.991899402954466e-06	
0.4375910666976019	0.005573539934374531	0.005569083420434173	6.003550839619537e-06	
0.4443715473566186	0.0055785837000223645	0.005574163585919077	6.01557091874411e-06	
0.45125709167315986	0.005583792964699582	0.005579410389492268	6.027971515015671e-06	
0.4582493276102989	0.0055891734224651915	0.005584829560931388	6.040764902448397e-06	
0.4653499083564233	0.005594730980457723	0.00559042704421825	6.053963769324738e-06	
0.4725605127161014	0.005600471767979969	0.005596209006659273	6.067581233524664e-06	
0.4798828455070056	0.0056064021460414904	0.005602181848464854	6.081630858686042e-06	
0.4873186379629853	0.005612528717386358	0.005608352212815001	6.0961266712562e-06	
0.49486964814338685	0.005618858337035425	0.0056147269964409805	6.111083177913946e-06	
0.5025376613487146	0.005625398123374565	0.0056213133607539	6.126515384256717e-06	
0.5103244905427329	0.00563215546982249	0.005628118743554425	6.142438814040811e-06	
0.5182319767811088	0.00563913805711419	0.005635150871359246	6.158869529639952e-06	
0.5262619896466971	0.0056463538662386605	0.005642417772383378	6.175824153104582e-06	
0.5344164276915693	0.005653811192072347	0.005649927790219482	6.193319888622571e-06	
0.5426972188858914	0.005661518657752862	0.0056576895982590435	6.211374545907044e-06	
0.5511063210737586	0.005669485229840789	0.005665712214903006	6.230006564897071e-06	
0.559645722436092	0.005677720234320972	0.0056740050196136	6.249235041457582e-06	
0.5683174419607084	0.005686233373498613	0.005682577769862502	6.269079754732182e-06	
0.5771235299196736	0.0056950347438497065	0.005691440619034993	6.289561195735567e-06	
0.5860660683540517	0.005704134854889907	0.005700604135354308	6.310700597540492e-06	
0.595147171566167	0.0057135446491309895	0.005710079321895259	6.332519967005163e-06	
0.604368986619493	0.005723275523199402	0.005719877637761795	6.35504211838538e-06	
0.6137336938462858	0.005733339350197404	0.0057300110205090096	6.378290708639795e-06	
0.6232435073630855	0.005743748503393699	0.005740491909896499	6.40229027495483e-06	
0.6329006755942035	0.005754515881337529	0.005751333273067189	6.427066274124272e-06	
0.6427074818033226	0.005765654934497825	0.005762548631253205	6.4526451243466496e-06	
0.6526662446333333	0.005777179693537498	0.005774152088118901	6.479054249582327e-06	
0.6627793186545348	0.00578910479934205	0.0057861583598602965	6.506322126377367e-06	
0.6730490949213316	0.0058014455349317574	0.005798582807190274	6.534478333574887e-06	
0.6834780015375548	0.0058142178593977335	0.0058114414693498	6.563553605074393e-06	
0.6940685042305437	0.005827438444014166	0.0058247511002975025	6.593579885824751e-06	
0.7048231069341222	0.005841124710692367	0.0058385292072433625	6.624590391451386e-06	
0.7157443523806098	0.005855294872956756	0.005852794091706539	6.6566196714781025e-06	
0.7268348227020044	0.005869967979638942	0.005867564893293633	6.68970367689005e-06	
0.7380971400404808	0.005885163961503703	0.005882861636411146	6.723879831838026e-06	
0.7495339671683494	0.005900903681040034	0.005898705280145161	6.759187110437114e-06	
0.7611480081176202	0.005917208985671906	0.005915117771563244	6.795666118329107e-06	
0.7729420088193235	0.005934102764666989	0.005932122102716269	6.8333591802512616e-06	
0.784918757752735	0.005951609010047733	0.00594974237164501	6.872310433296579e-06	
0.7970810866046624	0.0059697528818381754	0.005968003847724429	6.912565926967601e-06	
0.8094318709389453	0.005988560778011821	0.005986933041711064	6.954173730116145e-06	
0.8219740308763326	0.006008060409541536	0.006006557780894308	6.997184045894231e-06	
0.8347105317848907	0.006028280880991827	0.006026907289791668	7.041649334712032e-06	
0.847644384981113	0.006049252777137794	0.006048012276872289	7.087624446594429e-06	
0.8607786484418896	0.0060710082561438485	0.00606990502784123	7.135166763344464e-06	
0.8741164275275125	0.0060935811498897315	0.006092619506071976	7.184336351614409e-06	
0.8876608757158821	0.006117007072092104	0.006116191460834815	7.2351961274432725e-06	
0.9014151953480897	0.006141323534937894	0.006140658544036846	7.287812034246738e-06	
0.9153826383855528	0.006166570075021448	0.006166060436265062	7.342253234165347e-06	
0.9295665071788846	0.00619278838946273	0.006192438983008755	7.398592315393211e-06	
0.9439701552486742	0.006220022483179214	0.006219838342033255	7.456905516006124e-06	
0.9585969880783669	0.006248318828391424	0.006248305142983691	7.517272966330087e-06	
0.9734504639194281	0.006277726537562866	0.006277888660418129	7.579778951553879e-06	
0.9885340946089864	0.006308297551111077	0.006308641001605249	7.644512196740152e-06	
1.0038514464001433	0.006340086841380235	0.006340617310575233	7.711566176112229e-06	
1.01940614080515	0.006373152634539353	0.006373875990085314	7.781039449339136e-06	
1.0352018554516484	0.006407556652266856	0.0064084789433582505	7.85303602774897e-06	
1.051242324952181	0.006443364375305372	0.006444491837674365	7.927665773118368e-06	
1.0675313417871697	0.006480645331224222	0.006481984392150297	8.005044832910585e-06	
1.0840727572015847	0.006519473409015627	0.006521030692326461	8.08529611560919e-06	
1.1008704821154982	0.006559927203479906	0.006561709534512293	8.168549810559075e-06	
1.117928488048752	0.006602090392731022	0.006604104803214463	8.254943957472771e-06	
1.1352508080599522	0.006646052152584438	0.006648305885401732	8.344625070530656e-06	
1.1528415377000134	0.006691907612083157	0.00669440812585291	8.437748824168016e-06	
1.1707048359804781	0.006739758354985492	0.006742513328399988	8.534480806723938e-06	
1.1888449263568397	0.006789712972692065	0.00679273030853032	8.634997350734463e-06	
1.2072660977271032	0.006841887674844229	0.006845175503563278	8.739486448426757e-06	
1.225972705445816	0.006896406964699318	0.006899973647487256	8.848148762869821e-06	
1.2449691723538168	0.00695340438740056	0.0069572585185506694	8.961198746968626e-06	
1.2642599898239333	0.007013023360435986	0.007017173768872399	9.07886588314924e-06	
1.2838497188228888	0.007075418096951618	0.007079873846702221	9.201396059555168e-06	
1.3037429909896587	0.00714075463418496	0.007145525023554491	9.32905310032923e-06	
1.3239445097305402	0.00720921198115948	0.007214306540304712	9.462120470436881e-06	
1.3444590513311867	0.007280983401981287	0.007286411888527111	9.600903178471739e-06	
1.3652914660858761	0.0073562778536698185	0.007362050245929064	9.74572990405493e-06	
1.386446679444272	0.007435321600512311	0.007441448087778272	9.896955382408225e-06	
1.4079296931759626	0.007518360030552233	0.0075248509998186545	1.0054963081301083e-05	
1.4297455865530366	0.007605659704120427	0.007612525722442581	1.0220168213825429e-05	
1.451899517550985	0.007697510669437721	0.007704762460974879	1.0393021136257716e-05	
1.4743967240682132	0.007794229086434819	0.007801877502999425	1.0574011189204254e-05	
1.4972425251644468	0.007896160207267607	0.007904216190940842	1.0763671050649415e-05	
1.5204423223183279	0.008003681770824472	0.008012156306866336	1.096258168148182e-05	
1.5440016007044985	0.00811720787916419	0.00812611193703332	1.117137795851595e-05	
1.5679259304904682	0.008237193436711258	0.008246537896492245	1.1390755108656783e-05	
1.5922209681535842	0.00836413924870089	0.008373934809585974	1.1621476078250432e-05	
1.6168924578184014	0.008498597894477392	0.008508854961129573	1.1864379999281692e-05	
1.6419462326147771	0.008641180514654628	0.008651909056239486	1.2120391944553272e-05	
1.667388216057011	0.008792564679921833	0.008803774055274577	1.2390534204753187e-05	
1.6932244234443516	0.008953503544794059	0.008965202285501343	1.2675939367481018e-05	
1.7194609632832076	0.009124836533620511	0.009137032074634855	1.297786553902107e-05	
1.7461040387313935	0.009307501860930205	0.009320200205550867	1.3297714123513973e-05	
1.7731599490647525	0.009502551256616804	0.009515756559071973	1.3637050666844637e-05	
1.8006350911665105	0.009711167352294157	0.009724881396484614	1.3997629388682163e-05	
1.828535961039703	0.009934684293243238	0.009948905840110761	1.438142217235467e-05	
1.8568691553430368	0.010174612277010128	0.010189336245006337	1.4790652966124947e-05	
1.885641372950552	0.010432666893049362	0.010447883325674378	1.5227838784410128e-05	
1.9148594165354507	0.010710804358373677	0.01072649711887959	1.5695838794897724e-05	
1.9445301941784663	0.01101126402552807	0.01102740914049987	1.619791336010949e-05	
1.974660721001155	0.011336619898646346	0.011353183447749859	1.6737795390474234e-05	
2.0052581208244957	0.011689843352576581	0.011706778769265935	1.73197769976133e-05	
2.036329627853186	0.01207437983556667	0.01209162444030323	1.794881524776752e-05	
2.067882588386045	0.012494243078490777	0.012511713608642906	1.863066186243027e-05	
2.0999244625529108	0.01295413126514537	0.01297171809009489	1.937202306006521e-05	
2.132462826078452	0.013459570764168679	0.013477130375746577	2.0180757451515958e-05	
2.1655053720733157	0.014017094383234806	0.014034439626732525	2.1066122071062004e-05	
2.199059912853022	0.01463446261140224	0.014651349971185392	2.2039079295647302e-05	
2.2331343817850464	0.015320937736450909	0.015337050823950005	2.3112680548239756e-05	
2.267736835164523	0.016087621476553262	0.016102549726380137	2.4302546053160475e-05	
2.302875454119006	0.01694786550384721	0.016961077070486896	2.5627462760606938e-05	
2.3385585465427567	0.01791775800621537	0.017928566220376682	2.7110122996114185e-05	
2.3747945490609914	0.019016671911604395	0.01902419597475561	2.8778020060615534e-05	
2.411592029024571	0.020267818294491997	0.020270942423658244	3.0664494254256185e-05	
2.4489596865355954	0.021698654295842508	0.021695997963753523	3.280986284653431e-05	
2.4869063565043885	0.02334079306620182	0.023330723766640388	3.526242672969203e-05	
2.5254410107383527	0.025228646615432605	0.02520940584437334	3.807883630158954e-05	
2.564572760063192	0.0273952140688017	0.027365302086553574	4.1322650458089655e-05	
2.604310856476998	0.029861959535306532	0.029821042801754346	4.505865231830242e-05	
2.6446646953377266	0.03261758807070385	0.03256829107073432	4.9338264195037884e-05	
2.6856438175845567	0.035579197637971204	0.035529875305409	5.416837232779386e-05	
2.727257911993673	0.03853506560646704	0.0385020662766373	5.9454282202532606e-05	
2.769516817469004	0.04109526684059574	0.0410994069723452	6.491423408574946e-05	
2.812430525368455	0.04272797271769445	0.04277840564557208	6.998758776933279e-05	
2.8560091818661824	0.042963205670601384	0.04303696673567187	7.380546398927151e-05	
2.9002630903514777	0.04167569327967353	0.041725526200368894	7.535994613182705e-05	
2.945202713864811	0.039171058633701454	0.039167178016477545	7.399415593957417e-05	
2.9908386775716385	0.035984158760001946	0.03593648296089347	6.993021573457325e-05	
3.0371817712745264	0.032614448087501836	0.032551783245639475	6.417766245112662e-05	
3.0842429519642045	0.029391713879038165	0.029336291417805048	5.787361266965931e-05	
3.1320333464101533	0.026475642534881955	0.026436694028681675	5.179536554605736e-05	
3.180564253791325	0.023912190859039395	0.023890361429988197	4.63085003640946e-05	
3.2298471483676323	0.021688506698900815	0.021680887001324048	4.151130944972461e-05	
3.2798936821928324	0.01976801912079391	0.019770971511359516	3.737269707607686e-05	
3.3307156878694446	0.018108489083498682	0.018118777462113843	3.3813873849246594e-05	
3.3823251813463506	0.016669901035344034	0.01668498141204382	3.074723132339658e-05	
3.43473436475976	0.015417242296182845	0.015435228076415786	2.809194523237992e-05	
3.487955629318178	0.01432098273965856	0.014340517662973602	2.5778746015395756e-05	
3.542001558232087	0.013356638872922814	0.013376766032054137	2.3750183500424353e-05	
3.5968849296890193	0.012504052653552465	0.01252410619024635	2.1959279601240497e-05	
3.6526187198747286	0.011746651018450299	0.0117661738934234	2.036779611645616e-05	
3.7092161060411786	0.011070785086451663	0.011089469058470487	1.8944591428321685e-05	
3.7666904696220658	0.010465175148875318	0.010482817784410594	1.7664216413368385e-05	
3.8250553993966134	0.009920458059374396	0.009936932201390592	1.6505769226039394e-05	
3.884324694702404	0.009428823443963215	0.00944405559345099	1.5451981559120718e-05	
3.9445123686979775	0.008983723175487181	0.008997678184690912	1.4488496720937356e-05	
4.005632651675993	0.00857963977541511	0.008592309995477809	1.3603301061651598e-05	
4.067699994427721	0.00821190161694516	0.00822329919020987	1.2786275867043387e-05	
4.130729071659682	0.007876535091615303	0.007886686469260482	1.2028843144641437e-05	
4.194734785463209	0.007570145928917986	0.007579087968790021	1.1323684408922412e-05	
4.259732268837781	0.007289823537015398	0.00729760072781317	1.0664516267197534e-05	
4.325736889268946	0.007033063575741139	0.007039726066959948	1.0045910325594775e-05	
4.392764252361694	0.0067977050284278384	0.006803307238420131	9.4631478180652e-06	
4.460830205530115	0.006581878860736052	0.006586478500283806	8.912101577886895e-06	
4.5299508417442365	0.006383965991849373	0.006387623386326941	8.389139666225536e-06	
4.600142503334918	0.006202562797349324	0.006205340422779489	7.891046276163527e-06	
4.671421785857698	0.006036452746789051	0.00603841491791107	7.414956539535811e-06	
4.743805542016518	0.005884583078277075	0.00588579574294759	6.958302660093927e-06	
4.817310885648243	0.005746045647244134	0.005746576253007848	6.5187694466145365e-06	
4.891955195768907	0.005620061272388114	0.005619978679223583	6.094257882530617e-06	
4.967756120682691	0.005505967050442351	0.005505341469432978	5.682855908152894e-06	
5.044731582154526	0.005403206232104898	0.00540210917375054	5.282816186163258e-06	
5.122899779647386	0.005311320351446364	0.005309824569955432	4.892541391046573e-06	
5.202279194625215	0.005229943386208353	0.005228122807689421	4.510578713869444e-06	
5.282888594922542	0.005158797801455593	0.005156727424649407	4.13562719522568e-06	
5.364747039181794	0.005097692398278881	0.0050954481564375684	3.7665649733364372e-06	
5.447873881359371	0.005046521956594816	0.005044180528356623	3.40251021724821e-06	
5.532288775301544	0.005005268730499954	0.005002907286087701	3.0429430930605913e-06	
5.618011679391243	0.004974005930405663	0.004971701797086768	2.6879451884255677e-06	
5.705062861266868	0.004952903413328312	0.004950733640622742	2.338678328284946e-06	
5.793462902614208	0.004942235907474134	0.004940276707786643	1.9983784733108462e-06	
5.883232704032601	0.004942394227732782	0.004940720261483408	1.6745022612485305e-06	
5.974393489976511	0.004953900105725341	0.004952583571026845	1.3833963847651907e-06	
6.06696681377367	0.004977425476506466	0.004976534951096454	1.159117082189638e-06	
6.160974562720967	0.005013817354605844	0.005013416320808763	1.0596289681623443e-06	
6.25643896325932	0.005064129824008058	0.005064274784170217	1.1367442895369476e-06	
6.353382586228693	0.005129665201443958	0.005130403258987869	1.3806469561844258e-06	
6.451828352204593	0.005212027169433567	0.005213392905806609	1.7427294074447413e-06	
6.551799536917215	0.005313189700165262	0.005315201115489549	2.186416480887175e-06	
6.653319776754563	0.005435587025660728	0.005438240224028787	2.6948634649416832e-06	
6.756413074350862	0.005582231927000765	0.005585494107390531	3.2634682222702474e-06	
6.861103804261538	0.0057568724556142275	0.005760672606471671	3.894648995679246e-06	
6.9674167187261515	0.0059642011779363095	0.005968417660197637	4.595570142860546e-06	
7.075376953520617	0.006210136515599504	0.00621458046167907	5.377489490131439e-06	
7.1850100339000935	0.006502203009782444	0.006506596216918446	6.256016366841946e-06	
7.2963418806339915	0.006850046070255494	0.006853992009160743	7.252037136594141e-06	
7.40939881613446	0.007266124652774247	0.007269071887697743	8.39331745932164e-06	
7.5242075706798515	0.00776662383676558	0.007767824046693483	9.716956347121085e-06	
7.640795288734611	0.008372592101928592	0.008371063940648188	1.1273013474061763e-05	
7.759189535367103	0.009111158845227963	0.009105694170872288	1.3129763472220295e-05	
7.879418302766868	0.010016213609273057	0.010005528518415074	1.5381043435997482e-05	
8.001510016862884	0.01112656762760469	0.011109857307069789	1.815562189431911e-05	
8.125493544044346	0.012476061722380577	0.01245451525802228	2.1626023188516048e-05	
8.251398197985628	0.014062365812389222	0.014042354370924227	2.6005752507009063e-05	
8.379253746576957	0.015772602090359994	0.015769097177046245	3.1499410117895974e-05	
8.509090418962503	0.017271216392679953	0.0172998028906652	3.810812385427988e-05	
8.640938912687513	0.018003268138857182	0.01804437311909387	4.506882641937507e-05	
8.774830400956196	0.017554264842602703	0.0175495873467417	4.9936043703653046e-05	
8.910796540002062	0.016065689998674762	0.016018134378838693	4.966176556129029e-05	
9.048869476572474	0.01411405833154333	0.014080026423354397	4.4841703462717426e-05	
9.189081855529167	0.012220347723216845	0.012217684286836603	3.873874278446365e-05	
9.331466827566528	0.010604418807657827	0.010621929672767863	3.3271289092957296e-05	
9.476058057049498	0.009289918496270293	0.009315011658319586	2.884768116814945e-05	
9.622889729972897	0.008234362158403058	0.008259577177008032	2.534374663814517e-05	
9.771996562044086	0.007385920580883647	0.0074077458194260265	2.2549883241031644e-05	
9.923413806890872	0.00669997330384333	0.0067170906817062195	2.0287094152915157e-05	
10.0771772643966	0.0061416796488975795	0.006153863449571083	1.842140691340062e-05	
10.233323289164382	0.005684712830798098	0.005692249537779216	1.6855722983849194e-05	
10.391888799112495	0.005309368134253628	0.005312768625927674	1.5519673092003166e-05	
10.552911284202958	0.005000912239397668	0.005000772966036621	1.4361630627041974e-05	
10.716428815305356	0.004748322578717646	0.004745260092529945	1.334305282899845e-05	
10.882480053198018	0.00454337206968363	0.00453799298202905	1.2434582488347092e-05	
11.051104257708666	0.004379980831793293	0.004372868403394001	1.1613363088999829e-05	
11.222341296996655	0.004253766329442241	0.004245474346689022	1.0861166045535863e-05	
11.39623165697915	0.004161741362674818	0.004152790588463699	1.0163057213827083e-05	
11.572816450903245	0.00410212585108966	0.004093000601911684	9.506421326642054e-06	
11.752137429066462	0.004074251791845142	0.004065395273832349	8.880224599126704e-06	
11.93423698868786	0.004078551737594391	0.004070359252390771	8.274438362875092e-06	
12.119158183932093	0.004116630695470181	0.004109439993344177	7.679581338396056e-06	
12.306944736088793	0.004191430376877085	0.0041855084629347245	7.086379969251451e-06	
12.497641043909683	0.00430750340170869	0.004303029170120982	6.4856256202580575e-06	
12.691292194105861	0.004471421511337145	0.0044684640411149935	5.868505293855941e-06	
12.887943972007742	0.004692338240956113	0.004690832300633648	5.228242299251722e-06	
13.08764287239018	0.004982687664361533	0.004982413129372156	4.565592840172022e-06	
13.290436110465315	0.005358851960770013	0.0053594376572825096	3.906162095475477e-06	
13.496371633045765	0.005841159961147956	0.0058421653547870624	3.3524673551084926e-06	
13.705498129880782	0.006451231586018673	0.006452420981367985	3.1961633648525027e-06	
13.917865045168076	0.007201282636892322	0.007203230098041039	3.8968763642669926e-06	
14.133522589243995	0.008063779336359081	0.008068428027191411	5.6764468610747795e-06	
14.35252175045488	0.00891021722703414	0.008918585040823062	8.493403227963436e-06	
14.574914307212275	0.00946003034454182	0.009463724766301258	1.2092038749473374e-05	
14.800752840235097	0.009397570453524073	0.009384827449054257	1.546476247160876e-05	
15.030090744981337	0.008689391648742186	0.00867599198358162	1.7068678483075146e-05	
15.262982244272472	0.007661622704064845	0.007664802775593985	1.676048169925378e-05	
15.499482401113475	0.006649329577848658	0.0066630340606781335	1.5619030007730978e-05	
15.739647131711472	0.005794473491933205	0.00580854675222612	1.4376257903408168e-05	
15.98353321869612	0.005114772273298599	0.005124121198536278	1.3267242427569591e-05	
16.23119832454485	0.004586812201515751	0.004590244563021694	1.2324567591947812e-05	
16.482701005216104	0.004181415529666421	0.004179563462844654	1.152606763211114e-05	
16.738100723993853	0.003873938166382667	0.0038681095019705205	1.084136749256033e-05	
16.997457865546615	0.0036459341392496084	0.003637604115158149	1.0243561768269916e-05	
17.26083375020432	0.0034844937112161276	0.0034750939038786697	9.7108862842294e-06	
17.528290648456405	0.003381258811289045	0.0033720851645195993	9.225890968057887e-06	
17.799891795674554	0.003331665700652978	0.003323827043551181	8.774207696294777e-06	
18.075701407063548	0.0033345258849243014	0.003328899361516943	8.343438557928728e-06	
18.35578469284383	0.0033919396257107593	0.0033891179994971253	7.922285114472292e-06	
18.64020787366921	0.003509494729913863	0.003509718402623056	7.500044990139548e-06	
18.929038196283646	0.0036966051160120684	0.0036996783527732083	7.0669499972860964e-06	
19.222343949420477	0.003966487500064281	0.003971694371677038	6.616979283621403e-06	
19.52019447994806	0.004334145746862829	0.0043402234142349404	6.15840667523801e-06	
19.822660209265607	0.004807650705293353	0.004812944307972647	5.7475514076872515e-06	
20.12981264995304	0.0053620099836566145	0.005364832036255847	5.5756026741468024e-06	
20.441724422678867	0.005885912542444029	0.005884428526580802	6.0533949973257594e-06	
20.75846927337004	0.006148785374855294	0.006141674377370672	7.436169406839711e-06	
21.08012209064783	0.0059467385006308346	0.005941397218879349	9.018681812647608e-06	
21.406758923533914	0.005366307943762093	0.005371680421615553	9.821895399120855e-06	
21.738456999430788	0.004686314648652798	0.004696176607176572	9.872284857811365e-06	
22.075294742380795	0.004087254603792746	0.004093217858529399	9.602873215465317e-06	
22.417351791608088	0.003618031551815411	0.0036175832880243268	9.255412932312928e-06	
22.764709020347887	0.0032713501782864456	0.0032657737246536683	8.912685951919662e-06	
23.1174485549675	0.0030276936869299137	0.003019545940414707	8.594982293290617e-06	
23.47565379438362	0.002870011803595398	0.0028618998451395016	8.302334122221086e-06	
23.839409429780538	0.0027871024963552443	0.002781171146539235	8.028741998500726e-06	
24.20880146463373	0.0027738426480438524	0.002771517958741377	7.766499375168517e-06	
24.583917235044	0.002830893547316617	0.002832686187447864	7.5073439698763325e-06	
24.964845430386426	0.0029643406259677128	0.0029696451789471352	7.243016371710968e-06	
25.351676114279368	0.0031843095940504917	0.00319123460806222	6.967429497018482e-06	
25.744500745878433	0.003498846569577741	0.003504306769154382	6.685999540874855e-06	
26.143412201500308	0.0038931066192026235	0.0038937989738210273	6.448159720507191e-06	
26.548504796581717	0.004280522401064651	0.004275495159745017	6.420482299120256e-06	
26.959874307978602	0.00446423917607472	0.004458302620394102	6.8426495681888474e-06	
27.377617996610834	0.00427678571349674	0.0042787942431772065	7.513252572513125e-06	
27.801834630457815	0.003821710184761858	0.0038296037203687616	7.898340705411567e-06	
28.232624507910387	0.003332794154063618	0.003336734126987443	7.957853169035749e-06	
28.670089481484574	0.002933842507581823	0.002930771526826106	7.871569468614449e-06	
29.114332981902788	0.0026483665788704968	0.0026411456233919727	7.74043449731438e-06	
29.565460042548164	0.0024662283173012257	0.002459126169645043	7.5999965017900945e-06	
30.0235773242978	0.0023744098656262778	0.002370793511597922	7.459476161996303e-06	
30.488793140740842	0.002365803612415355	0.0023672147703171563	7.318367033104463e-06	
30.961217483787163	0.0024406526564893505	0.002446377764424736	7.17208134048535e-06	
31.440962049673153	0.002604732854506817	0.0026116686776722687	7.0146416664964095e-06	
31.928140265370157	0.002860596495696343	0.0028639504615637075	6.84520542389754e-06	
32.42286731540228	0.0031783309948581464	0.0031747546782713563	6.693769902166452e-06	
32.925260169079685	0.003436894181059315	0.003430470449740968	6.675263320877656e-06	
33.435437608153904	0.003436061996133567	0.003437146786352853	6.896821959024855e-06	
33.95352025490161	0.003139790591994234	0.003146937780033536	7.154314197611235e-06	
34.479630600643624	0.002747558059409777	0.0027492575938958433	7.265292282738818e-06	
35.01389303470575	0.0024182987777936473	0.002412774214893697	7.277411847349945e-06	
35.556433873828425	0.0021953929672789358	0.0021883760455693037	7.250251164936842e-06	
36.107381392031996	0.002075735461588715	0.0020727636494887866	7.20793315804391e-06	
36.666865850944866	0.0020510237724542125	0.002054127531968913	7.156401289546877e-06	
37.23501953060145	0.002119198641074779	0.002126127902712611	7.0929529151619104e-06	
37.81197676071744	0.0022822843005026097	0.0022872482888489044	7.009644421781982e-06	
38.397873952449665	0.002527018140473701	0.002524474006453493	6.901479204254533e-06	
38.99284963064802	0.0027704949763032757	0.0027638360529872816	6.803187235719982e-06	
39.59704446660722	0.0028260060005464147	0.00282772765253926	6.816954740284743e-06	
40.21060131132589	0.0026064764690292394	0.0026130196573911427	6.9317433595862776e-06	
40.83366522928125	0.0022832305713352107	0.0022815895645267514	7.032534796773664e-06	
41.46638353272696	0.002019417712367472	0.0020123418734209093	7.099496864241967e-06	
42.108905816522395	0.0018609418860465199	0.0018572583383005565	7.144299283014516e-06	
42.76138399350171	0.0018072905241415748	0.0018107929515013134	7.1717925569891085e-06	
43.42397233039088	0.0018544807867922426	0.0018616578570163408	7.177531221603086e-06	
44.096827484281306	0.0020003308517059287	0.0020029866750262857	7.145935349826679e-06	
44.78010853966855	0.0022175144777713328	0.002211544498116577	7.056089374335827e-06	
45.47397704606499	0.0023852545728476914	0.002382213476272919	6.936044793724099e-06	
46.17859705619533	0.002320676306840307	0.002327503419169463	6.90856839492769e-06	
46.894135164783904	0.00206372953560157	0.00206343457910056	7.002705046906128e-06	
47.62076054794297	0.0018126993683315682	0.0018055627212425682	7.138352170763719e-06	
48.35864500317141	0.001659451534197488	0.0016574132720439468	7.264642845996043e-06	
49.10796298997312	0.0016158857957947247	0.0016218353460373189	7.362332352261673e-06	
49.86889167110482	0.001679126319292683	0.001685120565659502	7.41228057439111e-06	
50.641610954463076	0.0018381908331727916	0.0018347752179373495	7.376406793230465e-06	
51.42630353562007	0.0020222258122021748	0.0020164352539334047	7.224490003247988e-06	
52.22315494101898	0.002049192122822938	0.0020555540315101138	7.082191804247344e-06	
53.03235357183818	0.001855501799438579	0.001855406940016139	7.156991897310719e-06	
53.854090748535334	0.0016268833194573356	0.00161963287828372	7.376599874773937e-06	
54.688560756081706	0.0014887749073209157	0.0014895474348729806	7.597258768729401e-06	
55.53596088989733	0.0014640411012470044	0.001471773516299928	7.756800169796907e-06	
56.39649150249797	0.0015493746943438648	0.0015508436582118844	7.8067802571719e-06	
57.27035605086487	0.0017133359904020617	0.0017056628123179173	7.677526032470624e-06	
58.15776114454846	0.001819699819295081	0.0018235161683928434	7.429666991837454e-06	
59.05891659451753	0.001708566678068628	0.001710577211279735	7.449276219012953e-06	
59.974035462765215	0.001498428551638142	0.00149077856659204	7.784525468836155e-06	
60.90333411268367	0.0013594341081894555	0.0013618348927765583	8.13593124116339e-06	
61.847032260219336	0.0013360337202879533	0.0013440756834135884	8.358152823261675e-06	
62.80535302582078	0.001425050036451943	0.001422134855791986	8.363085465377813e-06	
63.778522987191536	0.0015744625799826502	0.0015689200926186796	8.082127062165251e-06	
64.76677223286032	0.0016103951449079514	0.0016181091347305632	7.86609534342504e-06	
65.77033441658139	0.0014510813825914198	0.0014437225089786918	8.263147494724188e-06	
66.78944681257751	0.0012837232107721273	0.0012832845669170445	8.84831715556227e-06	
67.82435037163955	0.0012224428252424202	0.0012316144641321347	9.212438992146195e-06	
68.87528977809474	0.001280026012820385	0.0012773909983287719	9.211477399654643e-06	
69.94251350765792	0.0014136449505466559	0.0014082917920784175	8.794595148413117e-06	
71.02627388617911	0.0014551128986053613	0.001462310983499197	8.650859056000569e-06	
72.12682714930152	0.001310013247814119	0.0013005632930672847	9.510125916209061e-06	
73.24443350304374	0.0011658951546743967	0.0011718096214459897	1.0359635028181942e-05	
74.37935718532088	0.0011340511648239857	0.0011409052149473579	1.062866732106307e-05	
75.53186652841877	0.0012180778488145678	0.0012080464686161133	1.0206432085988288e-05	
76.7022340224364	0.0013283502695413056	0.0013369976653600695	9.720449596926934e-06	
77.89073637971123	0.0012723555124113804	0.0012626443495087954	1.1012955822161864e-05	
79.09765460024283	0.0011190168001286485	0.0011227781612842514	1.2626469976097928e-05	
80.32327403813038	0.0010510374196148527	0.0010609394302842153	1.3002892155914392e-05	
81.5678844690394	0.001105754756707191	0.0010937530354604228	1.2150433425136397e-05	
82.83178015871405	0.001213612168693523	0.0012256523648308964	1.204036500454698e-05	
84.11525993255103	0.001177879179969099	0.0011621459662821956	1.587852732937882e-05	
85.41862724625115	0.001037194717580226	0.0010512655277221932	1.8408405679612906e-05	
86.74219025756646	0.0009822659743697808	0.0009826109281696844	1.7282712870585738e-05	
88.08626189915832	0.00104862055818681	0.0010569630251928848	1.671377119201379e-05	
89.45115995258467	0.0011321434972517176	0.0011016131687254906	3.4068789552071306e-05	
90.83720712343391	0.0010496528915063094	0.0010496241017976821	5.9503213120328076e-05	
92.24473111762269	0.0009363224050867159	0.0010131525101574476	7.79685434009631e-05	
93.67406471887617	0.0009390065709611144	0.00098712219521653	9.36335057988661e-05	
95.1255458674087	0.0010317871315676248	0.0009665399173852229	0.00010229332588508045	
96.59951773982377	0.0010225091384616746	0.0009490273451802863	8.416216371436556e-05	
98.09632883025184	0.0009027723927202314	0.0009333808127937417	5.817940444802357e-05	
99.61633303274554	0.0008727797868726579	0.0009189370980097259	6.030178245394591e-05	
101.15988972495167	0.0009520304506700424	0.0009053049863460087	8.036271161132717e-05	
102.72736385307937	0.0009654897027145147	0.0008922416769068311	8.289076665635332e-05	
104.31912601818526	0.0008544131410045537	0.0008795907969340975	6.064863893995721e-05	
105.93555256379533	0.0008254697027121072	0.00086724896536304	5.104895030408201e-05	
107.57702566488457	0.0009019071154342967	0.0008551466377776745	6.631578788464337e-05	
109.24393341823551	0.0008943247032283278	0.0008432365752925768	7.225693603880762e-05	
110.93666993419627	0.0007928679424230345	0.0008314866125425131	5.541173580114038e-05	
112.65563542986153	0.0007951929181687307	0.0008198749649036785	4.708198373708609e-05	
114.40123632369622	0.0008668446161519914	0.0008083870958469246	6.013706952621755e-05	
116.17388533162597	0.0008056136162137305	0.0007970135758271673	6.0877021685678454e-05	
117.9740015646163	0.0007387774504658365	0.0007857485899840653	4.7043335598366097e-05	
119.802010627764	0.0007909879679862625	0.0007745888812435739	4.538946062738072e-05	
121.65834472092367	0.0008047332748452981	0.0007635329920743855	5.57569117791868e-05	
123.54344274089367	0.000715131855451945	0.0007525807150298311	4.910209775901499e-05	
125.45775038518534	0.0007267440899562525	0.0007417326916690249	4.0061853366749865e-05	
127.40172025740017	0.0007766908248408046	0.0007309901184316824	4.6809298750947956e-05	
129.3758119742398	0.0006974208491134188	0.0007203545305440453	4.7429705485436884e-05	
131.3804922741741	0.0006825196415590006	0.0007098276434367032	3.852280834695483e-05	
133.41623512779302	0.0007391713054570199	0.0006994112369073335	3.988500786665831e-05	
135.48352184986857	0.0006728353433466175	0.000689107071265077	4.359531308899004e-05	
137.58284121315285	0.0006508958739423795	0.0006789168275226038	3.6655625988887754e-05	
139.71468956393986	0.0007042209719734612	0.0006688420657293724	3.5492200893434936e-05	
141.879570939417	0.0006396137043907627	0.0006588841970107684	3.9479705841442355e-05	
144.07799718683648	0.0006283170770319397	0.0006490444659578136	3.388933889363535e-05	
146.31048808453184	0.0006708380731423225	0.000639323940813512	3.258032494161863e-05	
148.57757146481032	0.0006017224597689429	0.0006297235095016624	3.578129564726918e-05	
150.87978333874923	0.0006161681803766115	0.0006202438799972695	3.0480788407096552e-05	
153.2176680229263	0.0006292122381256416	0.0006108855838825385	3.0683280879659955e-05	
155.5917782681133	0.0005693169215502786	0.0006016489821965564	3.2336524047117905e-05	
158.00267538996428	0.0006112740824150444	0.0005925342728904758	2.6836464694924368e-05	
160.45092940172842	0.0005744137157412773	0.0005835414993576549	2.9532669644524515e-05	
162.9371191490193	0.0005580106885158019	0.0005746705596308684	2.8425365281381765e-05	
165.46183244667284	0.0005868021499425799	0.0005659212159344124	2.4592192636373983e-05	
168.02566621772516	0.0005293144930930873	0.0005572931043538163	2.8093036722574685e-05	
170.6292266345446	0.0005657440141639286	0.0005487857444445569	2.3406241975670355e-05	
173.27312926215015	0.0005267036130851373	0.000540398548647186	2.5058247457424743e-05	
175.9579992037507	0.0005276922097834304	0.0005321308314123929	2.442061890581754e-05	
178.68447124853947	0.0005302387051832703	0.0005239818179678019	2.137594551924319e-05	
181.45319002177868	0.0004971469349128842	0.0005159506526804018	2.4286390567465462e-05	
184.2648101372089	0.0005252022971534799	0.0005080364069856792	1.9118613799935607e-05	
187.11999635182175	0.00047767681559441754	0.0005002380868679207	2.289747040162251e-05	
190.019423723029	0.000510671953122205	0.0004925546398863276	1.8430743132343654e-05	
192.9637777682679	0.0004643710251996106	0.00048498496174943323	2.1004459339235526e-05	
195.95375462707955	0.000492635479965373	0.0004775279024461313	1.8174224479217244e-05	
198.99006122569847	0.00045257045230675185	0.0004701822719459933	1.9197337488278286e-05	
202.0734154441926	0.00047561598401495197	0.0004629468454845274	1.7660413146436662e-05	
205.20454628619316	0.000439909747856732	0.00045582036845133667	1.7769658981867513e-05	
208.38419405125447	0.0004610937856869604	0.00044880156090030876	1.6738174415869566e-05	
211.6131105098844	0.00042602519138816754	0.0004418891217019038	1.680718622273335e-05	
214.892059081287	0.0004484865741122379	0.0004350817323578042	1.539737073028422e-05	
218.22181501385919	0.0004121035551487724	0.00042837806049825445	1.628360515147735e-05	
221.60316556848443	0.0004354312564542895	0.00042177676308199723	1.3672936038090998e-05	
225.03691020466627	0.00040076340109402664	0.0004152764893183188	1.6036155181035953e-05	
228.5238607695462	0.00041810709385564756	0.00040887588332998143	1.1933301161894587e-05	
232.06484168985054	0.0003952175440737901	0.0004025735865750836	1.5626729554889796e-05	
235.66069016681035	0.00039490469958517816	0.0003963682400451009	1.1239314138108701e-05	
239.3122563741041	0.00039523609947471556	0.00039025848625541277	1.4224978639217654e-05	
243.0204036588648	0.0003725997353217392	0.0003842429710438536	1.220342958874112e-05	
246.78600874580337	0.00038955086959159205	0.0003783203451918018	1.1235930976834479e-05	
250.60996194449422	0.0003637277452378734	0.0003724892658815523	1.3365418065340504e-05	
254.4931673598731	0.0003659115967871556	0.00036674839800279296	9.3190855004017e-06	
258.43654310599635	0.0003681499742631105	0.00036109641532019944	1.2153623657984314e-05	
262.4410215231124	0.00034464976723443087	0.00035553200151335144	1.1216856290436792e-05	
266.507549398097	0.0003549016113567738	0.000350053851099381	8.456114989169525e-06	
270.63708818830384	0.0003481361825731517	0.0003446606702480983	1.1654212089759043e-05	
274.8306142488838	0.00032956930840886034	0.00033935117749854315	9.831742499328719e-06	
279.08911906362675	0.00033854934177295965	0.0003341241043853676	7.676412027333173e-06	
283.4136094793798	0.00033401187574105655	0.00032897819598273574	1.0596523874923739e-05	
287.80510794409827	0.0003154835225044325	0.0003239122113729256	9.51652631035649e-06	
292.26465274858515	0.0003180409562356333	0.00031892492404621075	6.734603454014137e-06	
296.7932982719762	0.0003222487464755162	0.00031401512223815743	8.704805928937678e-06	
301.3921152310292	0.00030711519487050526	0.0003091816092099223	9.678811317553546e-06	
306.0621909332746	0.00029704419066634594	0.0003044232034767691	7.3864536447076455e-06	
310.80462953409153	0.0003014407652964468	0.0002997387389895463	5.920562110971451e-06	
315.6205522977641	0.00030254040846229525	0.00029512706527353886	7.905844142101693e-06	
320.5110978625849	0.00029081568862051514	0.00029058704752872767	8.719680744218027e-06	
325.47742251006514	0.0002797729000865205	0.00028611756669513793	7.24743880390321e-06	
330.52070043831674	0.00027795267252939105	0.00028171751948672817	5.292278694645076e-06	
335.6421240396705	0.0002808273897286182	0.00027738581839688975	5.341178355941844e-06	
340.8429041825955	0.00027971026185718005	0.00027312139167845955	6.844441699758972e-06	
346.1242704979875	0.0002721444467338721	0.0002689231833008467	7.5713426239809564e-06	
351.4874716698928	0.0002627196739327683	0.00026479015288668177	7.1135402794705885e-06	
356.9337757307372	0.00025571294256329657	0.0002607212756301886	5.964731792969452e-06	
362.46447036112943	0.000252045973454374	0.0002567155421992697	4.734737874499741e-06	
368.08086319431027	0.0002505640370062399	0.00025277195862316994	3.9705334154954644e-06	
373.7842821253185	0.00024966089866841547	0.0002488895461673602	3.9252628023941844e-06	
379.57607562494815	0.00024821003203756234	0.00024506734119719893	4.3194946982536406e-06	
385.45761305857025	0.00024582674747509217	0.0002413043950317365	4.759609490669467e-06	
391.43028500989345	0.00024266397815623817	0.00023759977378896312	5.064645775975878e-06	
397.49550360974456	0.00023906993058161048	0.00023395255822362265	5.206473053797766e-06	
403.6547028699399	0.00023535100775104846	0.00023036184355866834	5.211701749588983e-06	
409.9093390223323	0.0002316822249327606	0.0002268267393112959	5.1105673686931966e-06	
416.26089086311043	0.00022809943401339014	0.00022334636911443368	4.916707537304382e-06	
422.71086010243414	0.00022451220921251627	0.00021991987053446307	4.622848063909236e-06	
429.2607717194863	0.00022072216505809975	0.00021654639488589178	4.207297619679857e-06	
435.91217432302693	0.0002164777936596377	0.00021322510704360588	3.6552127095483696e-06	
442.6666405175339	0.00021162045524015683	0.00020995518525329982	3.0093565465805166e-06	
449.52576727501685	0.00020632876238936015	0.00020673582094059265	2.4761658880369023e-06	
456.4911763125926	0.0002013174629902366	0.00020356621851931202	2.47538492591399e-06	
463.56451447591087	0.0001977045818599256	0.00020044559519936294	3.1135087504032572e-06	
470.74745412852144	0.0001963109843947566	0.00019737318079456284	3.90530121749263e-06	
478.04169354727435	0.00019642341762407924	0.00019434821753078603	4.280204906533947e-06	
485.4489573238469	0.0001950688892082053	0.00019136995985471718	3.770901277636637e-06	
492.97099677249224	0.00018981277239946912	0.00018843767424348644	2.4441427207667698e-06	
500.60959034410683	0.00018359903321126574	0.00018555063901543257	2.015673740061036e-06	
508.36654404671106	0.0001817169951831281	0.00018270814414218773	3.279323827566569e-06	
516.2436918724502	0.00018281638767775682	0.0001799094910623007	3.708048947475819e-06	
524.242896231207	0.00017881031940738726	0.00017715399249653633	2.336823268412569e-06	
532.3660483909357	0.00017252499784691668	0.00017444097226501062	1.9526206506200937e-06	
540.6150689248177	0.00017294014908522152	0.00017176976510628356	3.3769289860665757e-06	
548.9919081653474	0.00017147603612600924	0.0001691397164985158	2.530211904487111e-06	
557.4985466654523	0.00016485578020454547	0.00016655018248278248	1.7306599724177836e-06	
566.1369956667598	0.00016593217761334765	0.00016400052948862062	3.188101593229993e-06	
574.909297575119	0.00016210479104942143	0.00016149013416188597	1.6506092385797813e-06	
583.8175264434902	0.00015851344511843172	0.00015901838319495114	2.5100704162375645e-06	
592.8637884623186	0.00015882187822502852	0.00015658467315932142	2.3294755477379425e-06	
602.0502224575035	0.0001529592367512411	0.00015418841034066358	1.870406305166337e-06	
611.379000396087	0.00015427950466759648	0.00015182901057631047	2.450667813146427e-06	
620.8523278997751	0.00014834783461248924	0.00014950589909523424	1.7032978516147301e-06	
630.4724447664181	0.00014935403339593923	0.00014721851036050937	2.178680622650572e-06	
640.2416254995708	0.00014445817524611672	0.0001449662879142706	1.9968896959153973e-06	
650.1621798462554	0.00014359137345119614	0.00014274868422516448	1.4393131409133285e-06	
660.2364533430635	0.00014191412378684862	0.00014056516053828478	2.415436640547876e-06	
670.4668278707137	0.00013744329943430816	0.0001384151867275952	9.740733531084108e-07	
680.8557222172046	0.0001380840669162104	0.00013629824115080812	1.8585743560073675e-06	
691.4055926496942	0.00013513108458489804	0.0001342138105067186	2.161478627422769e-06	
702.1189334952396	0.00013126050226921384	0.0001321613896949618	9.858945245064041e-07	
712.9982777305363	0.00013091041017912524	0.00013014048167818182	1.2342886097587614e-06	
724.0461975807946	0.00013009579490840044	0.00012815059734657856	2.0314248808410366e-06	
735.2653051278958	0.00012689014530632708	0.00012619125538481014	1.8940231158352688e-06	
746.6582529279726	0.00012367741264319038	0.000124261982141222	1.197475504502599e-06	
758.2277346385576	0.0001217854669338703	0.0001223623114993746	6.031894229582164e-07	
769.9764856554507	0.00012068781099338203	0.00012049178475183235	8.097809929267097e-07	
781.9072837594538	0.00011959539122914284	0.00011864995047619097	1.1994447882009604e-06	
794.0229497731273	0.00011820082968612011	0.00011683636441329958	1.4313465467541749e-06	
806.3263482277227	0.00011656105106266263	0.00011505058934765492	1.5211613478013648e-06	
818.82038804045	0.00011480338402926552	0.00011329219498992403	1.5147129889447689e-06	
831.5080232022387	0.00011297578498241086	0.00011156075786156873	1.4310361444625441e-06	
844.3922534761538	0.0001110247544258249	0.0001098558611815295	1.2536851529505157e-06	
857.4761251066391	0.00010885913933456446	0.00010817709475493714	9.453996536434682e-07	
870.7627315397452	0.00010653180288485531	0.0001065240548638237	5.130010574132903e-07	
884.2552141545192	0.00010446901488575923	0.0001048963441597824	4.6907186057981335e-07	
897.9567630057271	0.00010330557664382518	0.00010329357155855807	1.052290533627205e-06	
911.8706175780853	0.00010282297153162282	0.0001017153521365205	1.4259530665646387e-06	
926.0000675521785	0.00010123392567258935	0.00010016130702899391	1.122994294717147e-06	
940.3484535822448	9.841036369887195e-05	9.86310633304068e-05	2.802534043895653e-07	
954.9191680860141	9.747712977145925e-05	9.712425399622145e-05	1.1033664766425529e-06	
969.715656046784	9.677279719412584e-05	9.5640517746623e-05	1.1408008853852809e-06	
984.7414158279239	9.389738719760209e-05	9.417949897191882e-05	3.0898065320858657e-07	
1000.0	9.378955567155553e-05	9.27408476396312e-05	1.2364590527348964e-06	


==> data/fig_delay_tfirka_bode_34.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005419401281299035	4.692253973466364e-06	
0.10154950161807173	0.005424263851159186	0.005419654620127828	4.693001225784624e-06	
0.10312301278878754	0.005424523276890389	0.005419915891108923	4.693771787825692e-06	
0.10472090554055413	0.005424790826154535	0.005420185343257734	4.694566385900992e-06	
0.10634355766636439	0.005425066754025711	0.005420463233448778	4.695385768839407e-06	
0.10799135281311975	0.005425351323631497	0.005420749826666283	4.6962307088047084e-06	
0.1096646805723366	0.005425644806410056	0.005421045396263108	4.6971020019174e-06	
0.11136393657225817	0.005425947482375599	0.005421350224227984	4.698000469036725e-06	
0.11308952257139368	0.0054262596403925395	0.0054216646014615295	4.698926956553251e-06	
0.11484184655350702	0.0054265815784585855	0.005421988828061278	4.699882337141794e-06	
0.11662132282407707	0.005426913603997136	0.005422323213616114	4.7008675105689176e-06	
0.11842837210825283	0.005427256034159231	0.005422668077510204	4.701883404544814e-06	
0.12026342165032622	0.005427609196135441	0.005423023749237041	4.702930975597529e-06	
0.12212690531474645	0.0054279734274780105	0.005423390568723748	4.704011209960673e-06	
0.12401926368869937	0.005428349076433596	0.005423768886666095	4.705125124459214e-06	
0.12594094418627644	0.005428736502287014	0.005424159064874556	4.706273767474204e-06	
0.12789240115425762	0.005429136075716311	0.005424561476631746	4.707458219946322e-06	
0.12987409597953362	0.005429548179159614	0.0054249765070617986	4.7086795963219145e-06	
0.13188649719819254	0.005429973207194128	0.005425404553511833	4.709939045648067e-06	
0.13393008060629666	0.005430411566927731	0.005425846025946273	4.711237752560579e-06	
0.13600532937237603	0.005430863678403595	0.005426301347354066	4.7125769384868775e-06	
0.13811273415166478	0.005431329975018294	0.0054267709541696695	4.713957862673308e-06	
0.14025279320210793	0.005431810903953884	0.005427255296707999	4.715381823393503e-06	
0.1424260125021654	0.005432306926624429	0.005427754839613844	4.7168501592057645e-06	
0.1446329058704415	0.005432818519137507	0.005428270062326568	4.718364250088801e-06	
0.14687399508716817	0.005433346172771236	0.005428801459560199	4.7199255187774195e-06	
0.14914981001757044	0.005433890394467337	0.005429349541799764	4.721535432106239e-06	
0.15146088873714358	0.0054344517073408516	0.005429914835814423	4.723195502269796e-06	
0.1538077776588715	0.005435030651207098	0.005430497885187828	4.7249072882996545e-06	
0.15619103166241588	0.005435627783126487	0.005431099250866544	4.726672397500485e-06	
0.15861121422530794	0.0054362436779678445	0.005431719511727063	4.728492486853519e-06	
0.16106889755617235	0.005436878928990934	0.005432359265162113	4.730369264654122e-06	
0.16356466273001555	0.0054375341484488495	0.005433019127686999	4.732304491983163e-06	
0.1660990998256107	0.005438209968211049	0.005433699735566635	4.734299984425741e-06	
0.16867280806501112	0.005438907040407755	0.005434401745464187	4.736357613625164e-06	
0.1712863959552255	0.005439626038096534	0.0054351258351119005	4.738479309115145e-06	
0.17394048143208848	0.005440367655951882	0.005435872704005126	4.740667060025575e-06	
0.17663569200636045	0.005441132610978662	0.005436643074120391	4.742922916918917e-06	
0.17937266491209122	0.005441921643250303	0.005437437690658256	4.7452489936833685e-06	
0.18215204725728248	0.005442735516672695	0.005438257322812112	4.7476474694700036e-06	
0.18497449617688488	0.005443575019774745	0.005439102764563744	4.7501205906849845e-06	
0.18784067898816573	0.005444440966526612	0.005439974835506777	4.752670673050619e-06	
0.1907512733484843	0.005445334197186709	0.005440874381699003	4.755300103689111e-06	
0.19370696741551147	0.005446255579178514	0.005441802276544687	4.758011343388946e-06	
0.1967084600099325	0.005447206007998417	0.005442759421708119	4.760806928768932e-06	
0.19975646078067044	0.005448186408155774	0.005443746748059565	4.763689474614135e-06	
0.20285169037266976	0.0054491977341464114	0.005444765216654726	4.766661676352423e-06	
0.2059948805972802	0.005450240971460936	0.005445815819749409	4.769726312328552e-06	
0.20918677460527996	0.005451317137629182	0.005446899581850334	4.772886246518044e-06	
0.21242812706258082	0.0054524272833022715	0.005448017560803824	4.776144431042362e-06	
0.215719704328655	0.005453572493373758	0.005449170848923816	4.779503908935503e-06	
0.21906228463772706	0.0054547538881414455	0.005450360574160798	4.782967816759207e-06	
0.22245665828277353	0.005455972624511519	0.005451587901313136	4.786539387634462e-06	
0.22590362780237347	0.005457229897246689	0.005452854033282756	4.79022195412449e-06	
0.22940400817045398	0.005458526940260196	0.005454160212376955	4.794018951191359e-06	
0.23295862698897662	0.005459865027957506	0.0054555077216580155	4.797933919400519e-06	
0.2365683246836085	0.005461245476627704	0.005456897886342957	4.801970508090371e-06	
0.2402339547024262	0.0054626696458866635	0.005458332075255055	4.806132478749395e-06	
0.243956383717698	0.005464138940174127	0.005459811702329842	4.810423708371395e-06	
0.24773649183079302	0.005465654810306995	0.005461338228177417	4.814848192964825e-06	
0.2515751727802653	0.005467218755091224	0.005462913161703592	4.819410051257855e-06	
0.2554733341531623	0.005468832322994797	0.005464538061792669	4.824113528344707e-06	
0.2594318975996074	0.005470497113884431	0.005466214539053893	4.828962999656575e-06	
0.26345179905070754	0.005472214780828768	0.005467944257635054	4.83396297478505e-06	
0.2675339889398373	0.005473987031970941	0.005469728937105593	4.839118101654368e-06	
0.27167943242735193	0.005475815632473577	0.005471570354412421	4.844433170823224e-06	
0.2758891096287819	0.005477702406539429	0.005473470345911969	4.849913119660015e-06	
0.28016401584656353	0.005479649239510991	0.005475430809481301	4.855563036976538e-06	
0.2845051618053608	0.0054816580800526905	0.005477453706712324	4.8613881675861795e-06	
0.28891357389103245	0.005483730942419305	0.005479541065192573	4.8673939171334255e-06	
0.2933902943933029	0.005485869908814605	0.005481694980876632	4.873585856897031e-06	
0.29793638175219256	0.005488077131844315	0.005483917620552213	4.8799697290150285e-06	
0.30255291080826724	0.005490354837067749	0.0054862112244053705	4.8865514516645305e-06	
0.30724097305676445	0.00549270532565273	0.005488578108689471	4.893337124444074e-06	
0.31200167690565833	0.00549513097713862	0.005491020668502654	4.900333033928894e-06	
0.3168361479377224	0.0054976342523125705	0.005493541380678956	4.90754565958809e-06	
0.3217455291766536	0.005500217696204384	0.005496142806798657	4.914981679517029e-06	
0.32673098135731937	0.005502883941205672	0.005498827596323205	4.92264797674327e-06	
0.33179368320019265	0.005505635710319319	0.005501598489861117	4.9305516455354795e-06	
0.33693483169003946	0.0055084758205456216	0.005504458322571041	4.938699997879035e-06	
0.3421556423589239	0.005511407186411764	0.00550741002770863	4.94710057036472e-06	
0.3474573495735992	0.005514432823651802	0.005510456640324567	4.955761131113911e-06	
0.35284120682735126	0.005517555853044597	0.005513601301120997	4.964689687081213e-06	
0.3583084870363649	0.005520779504417698	0.005516847260474679	4.973894491484051e-06	
0.3638604828406817	0.005524107120825563	0.005520197882634893	4.9833840516334674e-06	
0.3694985069098218	0.0055275421629110465	0.005523656650105389	4.99316713681845e-06	
0.37522389225314035	0.00553108821345963	0.00552722716821967	5.003252786841719e-06	
0.3810379925349945	0.00553474898215636	0.00553091316991964	5.013650320351077e-06	
0.3869421823947922	0.005538528310556225	0.0055347185207484445	5.024369343922541e-06	
0.39293785777200174	0.005542430177279159	0.005538647224068595	5.035419761362313e-06	
0.39902643623619527	0.005546458703441729	0.005542703426517565	5.04681178307084e-06	
0.4052093573222091	0.005550618158338223	0.005546891423713527	5.058555936163067e-06	
0.41148808287049476	0.005554912965384682	0.005551215666224828	5.070663074794646e-06	
0.41786409737274555	0.005559347708340252	0.005555680765817631	5.083144390734514e-06	
0.4243389083228771	0.005563927137821221	0.005560291501997017	5.096011424642738e-06	
0.43091404657344795	0.005568656178124012	0.005565052828857993	5.109276077585895e-06	
0.4375910666976019	0.005573539934374531	0.005569969882263673	5.122950623121309e-06	
0.4443715473566186	0.0055785837000223645	0.005575047987369357	5.137047719798047e-06	
0.45125709167315986	0.005583792964699582	0.005580292666511983	5.151580424245615e-06	
0.4582493276102989	0.0055891734224651915	0.005585709647486487	5.1665622046753245e-06	
0.4653499083564233	0.005594730980457723	0.005591304872230996	5.182006955280345e-06	
0.4725605127161014	0.005600471767979969	0.005597084505945561	5.197929010747036e-06	
0.4798828455070056	0.0056064021460414904	0.005603054946669421	5.2143431620077816e-06	
0.4873186379629853	0.005612528717386358	0.005609222835344939	5.231264672178578e-06	
0.49486964814338685	0.005618858337035425	0.005615595066396967	5.248709293496779e-06	
0.5025376613487146	0.005625398123374565	0.005622178798859581	5.266693285002938e-06	
0.5103244905427329	0.00563215546982249	0.005628981468083433	5.285233431000066e-06	
0.5182319767811088	0.00563913805711419	0.00563601079806023	5.304347060521633e-06	
0.5262619896466971	0.0056463538662386605	0.005643274814402531	5.324052067520064e-06	
0.5344164276915693	0.005653811192072347	0.005650781858020951	5.344366932268009e-06	
0.5426972188858914	0.005661518657752862	0.005658540599542718	5.365310743766409e-06	
0.5511063210737586	0.005669485229840789	0.005666560054520013	5.386903223263561e-06	
0.559645722436092	0.005677720234320972	0.0056748495994790775	5.409164749002794e-06	
0.5683174419607084	0.005686233373498613	0.0056834189888658225	5.4321163823282816e-06	
0.5771235299196736	0.0056950347438497065	0.005692278372947239	5.455779895128266e-06	
0.5860660683540517	0.005704134854889907	0.005701438316732934	5.480177798889137e-06	
0.595147171566167	0.0057135446491309895	0.0057109098199858875	5.5053333751103016e-06	
0.604368986619493	0.005723275523199402	0.005720704338397003	5.531270707758148e-06	
0.6137336938462858	0.005733339350197404	0.005730833806004071	5.558014717234765e-06	
0.6232435073630855	0.005743748503393699	0.005741310658941924	5.58559119677794e-06	
0.6329006755942035	0.005754515881337529	0.005752147860618075	5.614026850373001e-06	
0.6427074818033226	0.005765654934497825	0.0057633589284150945	5.64334933350621e-06	
0.6526662446333333	0.005777179693537498	0.005774957962030241	5.673587296087128e-06	
0.6627793186545348	0.00578910479934205	0.005786959673571338	5.704770428094095e-06	
0.6730490949213316	0.0058014455349317574	0.005799379419538187	5.7369295080475685e-06	
0.6834780015375548	0.0058142178593977335	0.00581223323483002	5.7700964546204975e-06	
0.6940685042305437	0.005827438444014166	0.005825537868931136	5.804304381330932e-06	
0.7048231069341222	0.005841124710692367	0.005839310824440418	5.839587655237564e-06	
0.7157443523806098	0.005855294872956756	0.0058535703981250796	5.875981958920203e-06	
0.7268348227020044	0.005869967979638942	0.005868335724694517	5.913524357204212e-06	
0.7380971400404808	0.005885163961503703	0.0058836268235081665	5.9522533678022026e-06	
0.7495339671683494	0.005900903681040034	0.0058994646484506995	5.992209037344629e-06	
0.7611480081176202	0.005917208985671906	0.005915871141228896	6.033433022285954e-06	
0.7729420088193235	0.005934102764666989	0.0059328692883686635	6.07596867567211e-06	
0.784918757752735	0.005951609010047733	0.005950483182216301	6.119861140025682e-06	
0.7970810866046624	0.0059697528818381754	0.005968738086277479	6.165157447004487e-06	
0.8094318709389453	0.005988560778011821	0.0059876605052590825	6.211906624112377e-06	
0.8219740308763326	0.006008060409541536	0.006007278260214603	6.260159809709275e-06	
0.8347105317848907	0.006028280880991827	0.006027620569233516	6.309970375939925e-06	
0.847644384981113	0.006049252777137794	0.006048718134158471	6.361394061583648e-06	
0.8607786484418896	0.0060710082561438485	0.006070603233863038	6.414489114785919e-06	
0.8741164275275125	0.0060935811498897315	0.006093309824677599	6.469316446799833e-06	
0.8876608757158821	0.006117007072092104	0.006116873648610506	6.525939797799677e-06	
0.9014151953480897	0.006141323534937894	0.006141332350080806	6.584425916028017e-06	
0.9153826383855528	0.006166570075021448	0.006166725601953603	6.644844750954593e-06	
0.9295665071788846	0.00619278838946273	0.006193095241754517	6.707269662464461e-06	
0.9439701552486742	0.006220022483179214	0.006220485419034917	6.771777647099268e-06	
0.9585969880783669	0.006248318828391424	0.006248942754966887	6.838449583139214e-06	
0.9734504639194281	0.006277726537562866	0.006278516515367179	6.907370496315262e-06	
0.9885340946089864	0.006308297551111077	0.006309258798485174	6.978629848472474e-06	
1.0038514464001433	0.006340086841380235	0.006341224739043528	7.0523218507495925e-06	
1.01940614080515	0.006373152634539353	0.006374472730193033	7.128545804560474e-06	
1.0352018554516484	0.006407556652266856	0.006409064665239829	7.207406472906822e-06	
1.051242324952181	0.006443364375305372	0.006445066201225345	7.289014484855931e-06	
1.0675313417871697	0.006480645331224222	0.006482547046692619	7.373486777122402e-06	
1.0840727572015847	0.006519473409015627	0.006521581276260269	7.460947076472496e-06	
1.1008704821154982	0.006559927203479906	0.006562247674953717	7.5515264274443915e-06	
1.117928488048752	0.006602090392731022	0.006604630115618308	7.645363770450715e-06	
1.1352508080599522	0.006646052152584438	0.006648817973168266	7.742606575390503e-06	
1.1528415377000134	0.006691907612083157	0.006694906579917731	7.843411538029467e-06	
1.1707048359804781	0.006739758354985492	0.00674299772680594	7.947945345266833e-06	
1.1888449263568397	0.006789712972692065	0.006793200215979994	8.056385518144408e-06	
1.2072660977271032	0.006841887674844229	0.006845630470951281	8.168921341494128e-06	
1.225972705445816	0.006896406964699318	0.00690041321141049	8.285754890612013e-06	
1.2449691723538168	0.00695340438740056	0.006957682200795321	8.407102167406201e-06	
1.2642599898239333	0.007013023360435986	0.007017581075876047	8.533194358864157e-06	
1.2838497188228888	0.007075418096951618	0.007080264268989362	8.66427923429636e-06	
1.3037429909896587	0.00714075463418496	0.007145898035143661	8.800622698600608e-06	
1.3239445097305402	0.00720921198115948	0.007214661598085329	8.942510522726695e-06	
1.3444590513311867	0.007280983401981287	0.0072867484316041795	9.090250274797083e-06	
1.3652914660858761	0.0073562778536698185	0.007362367694933495	9.244173479142708e-06	
1.386446679444272	0.007435321600512311	0.007441745844140983	9.404638035930111e-06	
1.4079296931759626	0.007518360030552233	0.007525128445006274	9.572030937440919e-06	
1.4297455865530366	0.007605659704120427	0.007612782217152927	9.746771324674322e-06	
1.451899517550985	0.007697510669437721	0.007704997344290346	9.929313934483225e-06	
1.4743967240682132	0.007794229086434819	0.007802090091497122	1.0120152996148722e-05	
1.4972425251644468	0.007896160207267607	0.007904405777758422	1.0319826646930113e-05	
1.5204423223183279	0.008003681770824472	0.008012322160723624	1.0528921948321829e-05	
1.5440016007044985	0.00811720787916419	0.008126253301211054	1.074808059938111e-05	
1.5679259304904682	0.008237193436711258	0.008246653987770452	1.0978005462237805e-05	
1.5922209681535842	0.00836413924870089	0.008374024817147791	1.121946803595397e-05	
1.6168924578184014	0.008498597894477392	0.008508918045439004	1.1473317042477283e-05	
1.6419462326147771	0.008641180514654628	0.008651944347906323	1.1740488319527058e-05	
1.667388216057011	0.008792564679921833	0.00880378065392663	1.2022016256842334e-05	
1.6932244234443516	0.008953503544794059	0.00896517925869264	1.2319047059671613e-05	
1.7194609632832076	0.009124836533620511	0.009136978456830857	1.26328541853195e-05	
1.7461040387313935	0.009307501860930205	0.009320114997248627	1.2964856373256882e-05	
1.7731599490647525	0.009502551256616804	0.009515638726136545	1.3316638783637742e-05	
1.8006350911665105	0.009711167352294157	0.009724729869815018	1.3689977876642244e-05	
1.828535961039703	0.009934684293243238	0.009948719515793548	1.4086870813666122e-05	
1.8568691553430368	0.010174612277010128	0.010189113985176723	1.4509570348161831e-05	
1.885641372950552	0.010432666893049362	0.01044762396039125	1.4960626412067265e-05	
1.9148594165354507	0.010710804358373677	0.010726199449442282	1.544293590640825e-05	
1.9445301941784663	0.01101126402552807	0.011027071944805664	1.5959802592698685e-05	
1.974660721001155	0.011336619898646346	0.011352805488534134	1.651500947843836e-05	
2.0052581208244957	0.011689843352576581	0.01170635880641386	1.711290673146354e-05	
2.036329627853186	0.01207437983556667	0.012091161248920372	1.7758518982572316e-05	
2.067882588386045	0.012494243078490777	0.012511206005294954	1.8457676940788912e-05	
2.0999244625529108	0.01295413126514537	0.012971164970679806	1.9217179615026766e-05	
2.132462826078452	0.013459570764168679	0.013476530770011227	2.0044995185753558e-05	
2.1655053720733157	0.014017094383234806	0.014033792776737683	2.095051077927097e-05	
2.199059912853022	0.01463446261140224	0.014650655444436469	2.1944844120954083e-05	
2.2331343817850464	0.015320937736450909	0.015336308677025056	2.3041233254260042e-05	
2.267736835164523	0.016087621476553262	0.016101760742566595	2.4255523969285573e-05	
2.302875454119006	0.01694786550384721	0.016960243106465593	2.5606777532469777e-05	
2.3385585465427567	0.01791775800621537	0.01792769071415359	2.711802184992176e-05	
2.3747945490609914	0.019016671911604395	0.01902328469206384	2.8817162931563297e-05	
2.411592029024571	0.020267818294491997	0.020270004554868326	3.073805070207901e-05	
2.4489596865355954	0.021698654295842508	0.021695047726772113	3.292163281933417e-05	
2.4869063565043885	0.02334079306620182	0.023329782710483835	3.541698803636551e-05	
2.5254410107383527	0.025228646615432605	0.025208506034657997	3.8281717055092205e-05	
2.564572760063192	0.0273952140688017	0.02736449014434745	4.158051228147204e-05	
2.604310856476998	0.029861959535306532	0.0298203839937784	4.537944078362943e-05	
2.6446646953377266	0.03261758807070385	0.03256787053669085	4.9731221026141896e-05	
2.6856438175845567	0.035579197637971204	0.03552978902255548	5.4643689536751514e-05	
2.727257911993673	0.03853506560646704	0.0385023884647038	6.002201161816762e-05	
2.769516817469004	0.04109526684059574	0.04110012399202809	6.55819347671487e-05	
2.812430525368455	0.04272797271769445	0.04277934443394708	7.07563547489051e-05	
2.8560091818661824	0.042963205670601384	0.04303781051870873	7.466483864509449e-05	
2.9002630903514777	0.04167569327967353	0.04172597318077577	7.628421503090608e-05	
2.945202713864811	0.039171058633701454	0.039167108842697515	7.49448745829035e-05	
2.9908386775716385	0.035984158760001946	0.03593597007057109	7.08670389050628e-05	
3.0371817712745264	0.032614448087501836	0.03255098518462107	6.50702896569842e-05	
3.0842429519642045	0.029391713879038165	0.029335360996621863	5.870605454895301e-05	
3.1320333464101533	0.026475642534881955	0.02643574280223905	5.256297456187072e-05	
3.180564253791325	0.023912190859039395	0.02388945945666561	4.701310949542185e-05	
3.2298471483676323	0.021688506698900815	0.021680073742495084	4.215758177528616e-05	
3.2798936821928324	0.01976801912079391	0.019770266674926117	3.796608246413248e-05	
3.3307156878694446	0.018108489083498682	0.018118188884821876	3.435965403649097e-05	
3.3823251813463506	0.016669901035344034	0.016684510135283596	3.12501499602905e-05	
3.43473436475976	0.015417242296182845	0.015434871428166828	2.8556115207871027e-05	
3.487955629318178	0.01432098273965856	0.014340271067439302	2.620767486188268e-05	
3.542001558232087	0.013356638872922814	0.013376624046172415	2.4146841313270856e-05	
3.5968849296890193	0.012504052653552465	0.012524063081639511	2.2326175899914845e-05	
3.6526187198747286	0.011746651018450299	0.01176622394998044	2.0707051968525586e-05	
3.7092161060411786	0.011070785086451663	0.0110896067424161	1.9258002193649333e-05	
3.7666904696220658	0.010465175148875318	0.010483037797280461	1.795330437140096e-05	
3.8250553993966134	0.009920458059374396	0.009937229498860507	1.677182688585835e-05	
3.884324694702404	0.009428823443963215	0.009444425372803069	1.5696106934686648e-05	
3.9445123686979775	0.008983723175487181	0.0089981158581889	1.4711621882932235e-05	
4.005632651675993	0.00857963977541511	0.008592811157323152	1.3806215135289487e-05	
4.067699994427721	0.00821190161694516	0.008223859581448072	1.2969643451982225e-05	
4.130729071659682	0.007876535091615303	0.007887301943061283	1.2193218940059147e-05	
4.194734785463209	0.007570145928917986	0.007579754457385053	1.146952465394444e-05	
4.259732268837781	0.007289823537015398	0.007298314211712091	1.0792187455359823e-05	
4.325736889268946	0.007033063575741139	0.007040482546688591	1.0155695518446122e-05	
4.392764252361694	0.0067977050284278384	0.006804102708818531	9.55525076624031e-06	
4.460830205530115	0.006581878860736052	0.0065873089272954115	8.98664874240433e-06	
4.5299508417442365	0.006383965991849373	0.006388484686165128	8.446180119343889e-06	
4.600142503334918	0.006202562797349324	0.006206228443345842	7.930549331020276e-06	
4.671421785857698	0.006036452746789051	0.006039325422348703	7.436806802261883e-06	
4.743805542016518	0.005884583078277075	0.0058867243952318874	6.962291994325274e-06	
4.817310885648243	0.005746045647244134	0.005747518605501881	6.5045850595134625e-06	
4.891955195768907	0.005620061272388114	0.005620930162152062	6.061465332378753e-06	
4.967756120682691	0.005505967050442351	0.0055062973822572634	5.630875222686688e-06	
5.044731582154526	0.005403206232104898	0.005403064678454537	5.210888327360033e-06	
5.122899779647386	0.005311320351446364	0.005310774686280557	4.799680777259147e-06	
5.202279194625215	0.005229943386208353	0.005229062410385338	4.395504984574263e-06	
5.282888594922542	0.005158797801455593	0.005157651242835576	3.996665083116813e-06	
5.364747039181794	0.005097692398278881	0.005096350775203325	3.6014934745879654e-06	
5.447873881359371	0.005046521956594816	0.00504505639276179	3.2083280633888225e-06	
5.532288775301544	0.005005268730499954	0.005003750707767703	2.815490092941959e-06	
5.618011679391243	0.004974005930405663	0.0049725069637170894	2.421263336881459e-06	
5.705062861266868	0.004952903413328312	0.004951494628562808	2.0238778709471406e-06	
5.793462902614208	0.004942235907474134	0.004940987498310636	1.6215101423081658e-06	
5.883232704032601	0.004942394227732782	0.0049413747611230675	1.2123470463936442e-06	
5.974393489976511	0.004953900105725341	0.004953175636717102	7.949757338639458e-07	
6.06696681377367	0.004977425476506466	0.004977058421047824	3.7185080359020603e-07	
6.160974562720967	0.005013817354605844	0.0050138650523665505	1.4332688081021e-07	
6.25643896325932	0.005064129824008058	0.005064642700408828	5.677956947079743e-07	
6.353382586228693	0.005129665201443958	0.00513068440650753	1.049810006415838e-06	
6.451828352204593	0.005212027169433567	0.005213581527269736	1.5610036437249087e-06	
6.551799536917215	0.005313189700165262	0.005315291742045496	2.1042334568247496e-06	
6.653319776754563	0.005435587025660728	0.005438227795232014	2.684989716960211e-06	
6.756413074350862	0.005582231927000765	0.005585374130009552	3.3103228195210186e-06	
6.861103804261538	0.0057568724556142275	0.0057604413695161285	3.9889699530538035e-06	
6.9674167187261515	0.0059642011779363095	0.0059680725328880935	4.731772560090976e-06	
7.075376953520617	0.006210136515599504	0.006214120316160526	5.5523095255635225e-06	
7.1850100339000935	0.006502203009782444	0.006506022041972181	6.467794747267971e-06	
7.2963418806339915	0.006850046070255494	0.006853307821107924	7.5003446355930385e-06	
7.40939881613446	0.007266124652774247	0.007268286109851189	8.678782087704142e-06	
7.5242075706798515	0.00776662383676558	0.007766951633125774	1.0041226376054757e-05	
7.640795288734611	0.008372592101928592	0.00837012967792553	1.1638827972984842e-05	
7.759189535367103	0.009111158845227963	0.009104737791562751	1.3541121020004625e-05	
7.879418302766868	0.010016213609273057	0.010004612357769048	1.5843463280808065e-05	
8.001510016862884	0.01112656762760469	0.011109076556652324	1.8676467359897577e-05	
8.125493544044346	0.012476061722380577	0.012454006983492921	2.2214760005427062e-05	
8.251398197985628	0.014062365812389222	0.014042287513208157	2.6673730289817524e-05	
8.379253746576957	0.015772602090359994	0.015769592709028342	3.225804130208862e-05	
8.509090418962503	0.017271216392679953	0.017300722488563212	3.8962764199055786e-05	
8.640938912687513	0.018003268138857182	0.018045146868012316	4.6002923886688064e-05	
8.774830400956196	0.017554264842602703	0.01754961729925438	5.088467136969952e-05	
8.910796540002062	0.016065689998674762	0.016017441571232572	5.05184248385166e-05	
9.048869476572474	0.01411405833154333	0.014079066130451586	4.55360443780747e-05	
9.189081855529167	0.012220347723216845	0.012216840326480433	3.926902956213236e-05	
9.331466827566528	0.010604418807657827	0.010621378346469687	3.3665662583361384e-05	
9.476058057049498	0.009289918496270293	0.009314792401243348	2.9135377370340127e-05	
9.622889729972897	0.008234362158403058	0.008259667159741281	2.5547662201288288e-05	
9.771996562044086	0.007385920580883647	0.007408099964729375	2.2686789641331725e-05	
9.923413806890872	0.00669997330384333	0.006717658812186961	2.03692045143185e-05	
10.0771772643966	0.0061416796488975795	0.0061545966205085335	1.8457746267606884e-05	
10.233323289164382	0.005684712830798098	0.0056931018930476	1.6853107764515034e-05	
10.391888799112495	0.005309368134253628	0.005313697583015991	1.5483379643744234e-05	
10.552911284202958	0.005000912239397668	0.005001738886918586	1.4295851712114357e-05	
10.716428815305356	0.004748322578717646	0.004746225894112278	1.3251216112721908e-05	
10.882480053198018	0.00454337206968363	0.004538923852424666	1.2319581001538486e-05	
11.051104257708666	0.004379980831793293	0.004373731677218133	1.1477731293438527e-05	
11.222341296996655	0.004253766329442241	0.004246239551768228	1.070722533705989e-05	
11.39623165697915	0.004161741362674818	0.00415342966573198	9.99304985107191e-06	
11.572816450903245	0.00410212585108966	0.004093488303189734	9.322651043709311e-06	
11.752137429066462	0.004074251791845142	0.004065709752922228	8.685225859879506e-06	
11.93423698868786	0.004078551737594391	0.004070482882885972	8.071206306376887e-06	
12.119158183932093	0.004116630695470181	0.004109360474233972	7.47191587741245e-06	
12.306944736088793	0.004191430376877085	0.004185220315550886	6.879441389699403e-06	
12.497641043909683	0.00430750340170869	0.00430253579494756	6.2868904846947446e-06	
12.691292194105861	0.004471421511337145	0.004467780599686143	5.689506835882207e-06	
12.887943972007742	0.004692338240956113	0.0046899898195238085	5.087895722853454e-06	
13.08764287239018	0.004982687664361533	0.004981464356312908	4.496679599983581e-06	
13.290436110465315	0.005358851960770013	0.005358465148711406	3.966840672916229e-06	
13.496371633045765	0.005841159961147956	0.0058412913221677345	3.6351170932537183e-06	
13.705498129880782	0.006451231586018673	0.006451814185278124	3.775841819508655e-06	
13.917865045168076	0.007201282636892322	0.007203091049562845	4.701883814783074e-06	
14.133522589243995	0.008063779336359081	0.008068900525851295	6.565665092308472e-06	
14.35252175045488	0.00891021722703414	0.008919523595308987	9.383745463215305e-06	
14.574914307212275	0.00946003034454182	0.0094644762241729	1.291834729434668e-05	
14.800752840235097	0.009397570453524073	0.009384693093869283	1.6137212397050497e-05	
15.030090744981337	0.008689391648742186	0.008675117008797511	1.7510773583444593e-05	
15.262982244272472	0.007661622704064845	0.007663895629386812	1.6975112958418866e-05	
15.499482401113475	0.006649329577848658	0.006662571246395543	1.565872849529017e-05	
15.739647131711472	0.005794473491933205	0.0058086309024600056	1.4291853960055331e-05	
15.98353321869612	0.005114772273298599	0.005124658561331681	1.3094420232708774e-05	
16.23119832454485	0.004586812201515751	0.00459108029081534	1.2086694936638294e-05	
16.482701005216104	0.004181415529666421	0.004180539876182372	1.123854891823301e-05	
16.738100723993853	0.003873938166382667	0.00386908548704844	1.0514685109771545e-05	
16.997457865546615	0.0036459341392496084	0.0036384604188646587	9.885155899680033e-06	
17.26083375020432	0.0034844937112161276	0.0034757346641506462	9.32631510522071e-06	
17.528290648456405	0.003381258811289045	0.0033724393442274483	8.819586004059096e-06	
17.799891795674554	0.003331665700652978	0.0033238509676244386	8.350023143003459e-06	
18.075701407063548	0.0033345258849243014	0.0033285808031462923	7.905133847045668e-06	
18.35578469284383	0.0033919396257107593	0.003388482142278861	7.4740717342480175e-06	
18.64020787366921	0.003509494729913863	0.0035088360176240216	7.047378299029314e-06	
18.929038196283646	0.0036966051160120684	0.003698676109986771	6.617892091741712e-06	
19.222343949420477	0.003966487500064281	0.003970764858700887	6.184781760122284e-06	
19.52019447994806	0.004334145746862829	0.00433962371300194	5.766481673898879e-06	
19.822660209265607	0.004807650705293353	0.0048129462567435876	5.437424890389486e-06	
20.12981264995304	0.0053620099836566145	0.005365538807817881	5.407253927393086e-06	
20.441724422678867	0.005885912542444029	0.005885415679385362	6.0511412899698745e-06	
20.75846927337004	0.006148785374855294	0.0061419705202152034	7.498677942306636e-06	
21.08012209064783	0.0059467385006308346	0.005940642126979121	8.993483396552425e-06	
21.406758923533914	0.005366307943762093	0.005370739028301768	9.647766847148e-06	
21.738456999430788	0.004686314648652798	0.004695871987062133	9.570973361129229e-06	
22.075294742380795	0.004087254603792746	0.0040936644790609145	9.211230845158299e-06	
22.417351791608088	0.003618031551815411	0.003618496872098204	8.800573711681956e-06	
22.764709020347887	0.0032713501782864456	0.0032667935348694673	8.411958567908439e-06	
23.1174485549675	0.0030276936869299137	0.0030203679535752547	8.059377282163182e-06	
23.47565379438362	0.002870011803595398	0.002862316103606279	7.739174493418309e-06	
23.839409429780538	0.0027871024963552443	0.002781081007724341	7.443285461714855e-06	
24.20880146463373	0.0027738426480438524	0.0027709346834751797	7.163012225979398e-06	
24.583917235044	0.002830893547316617	0.00283174438417645	6.890000330160107e-06	
24.964845430386426	0.0029643406259677128	0.002968606176928461	6.6169850382225465e-06	
25.351676114279368	0.0031843095940504917	0.003190473398901517	6.340666547856709e-06	
25.744500745878433	0.003498846569577741	0.0035042273281110543	6.072542678862838e-06	
26.143412201500308	0.0038931066192026235	0.0038945556035685862	5.8728304187218245e-06	
26.548504796581717	0.004280522401064651	0.004276482270542015	5.91481872231766e-06	
26.959874307978602	0.00446423917607472	0.0044582922450360695	6.400640521972288e-06	
27.377617996610834	0.00427678571349674	0.004277786749981939	7.061767597380845e-06	
27.801834630457815	0.003821710184761858	0.0038290082587142007	7.3859239279787906e-06	
28.232624507910387	0.003332794154063618	0.0033371675834978657	7.383738708944089e-06	
28.670089481484574	0.002933842507581823	0.0029318000217331574	7.248863060292236e-06	
29.114332981902788	0.0026483665788704968	0.002642099236161561	7.0803046360918015e-06	
29.565460042548164	0.0024662283173012257	0.002459529180064936	6.91010671022779e-06	
30.0235773242978	0.0023744098656262778	0.0023704728719342876	6.74510133169834e-06	
30.488793140740842	0.002365803612415355	0.0023663031142356523	6.583596109850107e-06	
30.961217483787163	0.0024406526564893505	0.002445281663090634	6.421004694229097e-06	
31.440962049673153	0.002604732854506817	0.0026109831948073815	6.252992319259865e-06	
31.928140265370157	0.002860596495696343	0.0028642083471134565	6.0832087949607615e-06	
32.42286731540228	0.0031783309948581464	0.0031758193438169505	5.949941682151544e-06	
32.925260169079685	0.003436894181059315	0.0034309842700067463	5.9714125611990335e-06	
33.435437608153904	0.003436061996133567	0.003436231979799117	6.224304462675235e-06	
33.95352025490161	0.003139790591994234	0.0031462387506456433	6.46996332540135e-06	
34.479630600643624	0.002747558059409777	0.0027498682123273995	6.544870510593773e-06	
35.01389303470575	0.0024182987777936473	0.002413912515027246	6.518951506554048e-06	
35.556433873828425	0.0021953929672789358	0.002188990165224899	6.457959145991562e-06	
36.107381392031996	0.002075735461588715	0.0020724081229719464	6.3862663510696335e-06	
36.666865850944866	0.0020510237724542125	0.0020530469015865335	6.309364762943311e-06	
37.23501953060145	0.002119198641074779	0.00212507501780484	6.225116597569511e-06	
37.81197676071744	0.0022822843005026097	0.0022871116482257323	6.12848037108007e-06	
38.397873952449665	0.002527018140473701	0.0025254873152180703	6.021447511170765e-06	
38.99284963064802	0.0027704949763032757	0.0027645681381791055	5.947273223542492e-06	
39.59704446660722	0.0028260060005464147	0.0028267683167317423	5.995305177371833e-06	
40.21060131132589	0.0026064764690292394	0.002612462051601487	6.114046519818844e-06	
40.83366522928125	0.0022832305713352107	0.002282596305541653	6.1856822245532606e-06	
41.46638353272696	0.002019417712367472	0.002013347114601855	6.213120297167694e-06	
42.108905816522395	0.0018609418860465199	0.0018570641523787833	6.219534422038777e-06	
42.76138399350171	0.0018072905241415748	0.0018096041484136909	6.2130857133059805e-06	
43.42397233039088	0.0018544807867922426	0.0018606324913984988	6.191587888856474e-06	
44.096827484281306	0.0020003308517059287	0.002003287951312942	6.144738450657695e-06	
44.78010853966855	0.0022175144777713328	0.002212809583570564	6.062218200391869e-06	
45.47397704606499	0.0023852545728476914	0.002381983434312684	5.977302852835401e-06	
46.17859705619533	0.002320676306840307	0.0023264042910241434	5.97672180603337e-06	
46.894135164783904	0.00206372953560157	0.0020643438641922665	6.0484374044901535e-06	
47.62076054794297	0.0018126993683315682	0.0018066520049651214	6.133199523998464e-06	
48.35864500317141	0.001659451534197488	0.0016568818259080239	6.206799996151471e-06	
49.10796298997312	0.0016158857957947247	0.001620396638998365	6.260208265740653e-06	
49.86889167110482	0.001679126319292683	0.0016846391583546533	6.280922365847952e-06	
50.641610954463076	0.0018381908331727916	0.0018360069493461805	6.2427812569974376e-06	
51.42630353562007	0.0020222258122021748	0.002016888062400656	6.127796434717099e-06	
52.22315494101898	0.002049192122822938	0.0020541681452506443	6.027369423688984e-06	
53.03235357183818	0.001855501799438579	0.001856397592410271	6.074324914284983e-06	
53.854090748535334	0.0016268833194573356	0.0016206682447929318	6.21647537028318e-06	
54.688560756081706	0.0014887749073209157	0.0014884268485651734	6.361145933438441e-06	
55.53596088989733	0.0014640411012470044	0.0014703455007761173	6.466658107436519e-06	
56.39649150249797	0.0015493746943438648	0.0015514449707333439	6.498738819067758e-06	
57.27035605086487	0.0017133359904020617	0.00170701979645206	6.406441223904658e-06	
58.15776114454846	0.001819699819295081	0.0018220262027366207	6.224326564551518e-06	
59.05891659451753	0.001708566678068628	0.0017113249184866068	6.212852713955578e-06	
59.974035462765215	0.001498428551638142	0.0014920062598704903	6.422380841915519e-06	
60.90333411268367	0.0013594341081894555	0.001360247617975093	6.658483879903051e-06	
61.847032260219336	0.0013360337202879533	0.0013428041803750508	6.817311823439803e-06	
62.80535302582078	0.001425050036451943	0.00142363671546533	6.833422907588255e-06	
63.778522987191536	0.0015744625799826502	0.0015691819045144336	6.645425150263614e-06	
64.76677223286032	0.0016103951449079514	0.0016168520517988987	6.457785769540219e-06	
65.77033441658139	0.0014510813825914198	0.0014460214498947877	6.6655810235043705e-06	
66.78944681257751	0.0012837232107721273	0.0012818833242408752	7.043561954287879e-06	
67.82435037163955	0.0012224428252424202	0.001229720533324169	7.307839893187546e-06	
68.87528977809474	0.001280026012820385	0.0012791570932217458	7.344035359939814e-06	
69.94251350765792	0.0014136449505466559	0.0014082763818270617	7.082482129022324e-06	
71.02627388617911	0.0014551128986053613	0.001461702610188763	6.889494586243866e-06	
72.12682714930152	0.001310013247814119	0.0013028089408065443	7.330859656164482e-06	
73.24443350304374	0.0011658951546743967	0.0011686820835233962	7.882733595915803e-06	
74.37935718532088	0.0011340511648239857	0.0011404727032927398	8.126796830079268e-06	
75.53186652841877	0.0012180778488145678	0.0012108442327237738	7.934355440597943e-06	
76.7022340224364	0.0013283502695413056	0.001333279812859764	7.522374712182195e-06	
77.89073637971123	0.0012723555124113804	0.0012675122531237892	7.994261656649345e-06	
79.09765460024283	0.0011190168001286485	0.0011188048477821482	8.933452199743055e-06	
80.32327403813038	0.0010510374196148527	0.0010594967291574337	9.326923499600896e-06	
81.5678844690394	0.001105754756707191	0.0010979683245163345	8.99858294702219e-06	
82.83178015871405	0.001213612168693523	0.0012201648936631154	8.50555291231676e-06	
84.11525993255103	0.001177879179969099	0.0011692820046612096	9.73410719452235e-06	
85.41862724625115	0.001037194717580226	0.0010421988975925346	1.1204373847364671e-05	
86.74219025756646	0.0009822659743697808	0.000987908832044324	1.1304508281373286e-05	
88.08626189915832	0.00104862055818681	0.001039992249690091	1.035063219598472e-05	
89.45115995258467	0.0011321434972517176	0.001136591978010652	1.148072856727582e-05	
90.83720712343391	0.0010496528915063094	0.001042511491804237	1.531729820737157e-05	
92.24473111762269	0.0009363224050867159	0.000951649648125153	1.595611879909616e-05	
93.67406471887617	0.0009390065709611144	0.0009254859054878441	1.3934176756138828e-05	
95.1255458674087	0.0010317871315676248	0.0010325165016793023	2.2776693815596433e-05	
96.59951773982377	0.0010225091384616746	0.0009953575385519406	4.7369209500574224e-05	
98.09632883025184	0.0009027723927202314	0.0009587865645316198	6.662557085787568e-05	
99.61633303274554	0.0008727797868726579	0.0009327303729609277	8.072732641967745e-05	
101.15988972495167	0.0009520304506700424	0.0009123751915571011	8.931592328868106e-05	
102.72736385307937	0.0009654897027145147	0.0008952137825565087	7.499280618332396e-05	
104.31912601818526	0.0008544131410045537	0.0008799833106954682	5.174237323922246e-05	
105.93555256379533	0.0008254697027121072	0.0008659953316185568	5.540245093508924e-05	
107.57702566488457	0.0009019071154342967	0.0008528469562492365	7.32155573677261e-05	
109.24393341823551	0.0008943247032283278	0.0008402892696819063	7.027139391731881e-05	
110.93666993419627	0.0007928679424230345	0.0008281621949843244	4.9683103490117536e-05	
112.65563542986153	0.0007951929181687307	0.0008163597528202869	4.8651205041334543e-05	
114.40123632369622	0.0008668446161519914	0.0008048103415415881	6.438498737026346e-05	
116.17388533162597	0.0008056136162137305	0.0007934649528587598	5.902547239838522e-05	
117.9740015646163	0.0007387774504658365	0.0007822898240198794	4.35212715201443e-05	
119.802010627764	0.0007909879679862625	0.0007712616918051815	4.778332536342957e-05	
121.65834472092367	0.0008047332748452981	0.0007603646356775392	5.752429511518612e-05	
123.54344274089367	0.000715131855451945	0.0007495879259161516	4.648818081878584e-05	
125.45775038518534	0.0007267440899562525	0.0007389245266088835	3.922061863234387e-05	
127.40172025740017	0.0007766908248408046	0.0007283700365427254	4.9377121998357493e-05	
129.3758119742398	0.0006974208491134188	0.0007179219295572924	4.646595022980556e-05	
131.3804922741741	0.0006825196415590006	0.0007075790037190061	3.662348892056729e-05	
133.41623512779302	0.0007391713054570199	0.0006973409785905024	4.190882185040689e-05	
135.48352184986857	0.0006728353433466175	0.0006872081990736775	4.350789278645595e-05	
137.58284121315285	0.0006508958739423795	0.0006771814169136593	3.4823227567561226e-05	
139.71468956393986	0.0007042209719734612	0.0006672616294006601	3.7011239665411935e-05	
141.879570939417	0.0006396137043907627	0.0006574499605747601	3.9559463681067695e-05	
144.07799718683648	0.0006283170770319397	0.0006477475742434456	3.2342024559006965e-05	
146.31048808453184	0.0006708380731423225	0.0006381556109448862	3.396827312562596e-05	
148.57757146481032	0.0006017224597689429	0.0006286751430085261	3.558125797922518e-05	
150.87978333874923	0.0006161681803766115	0.0006193071433262501	2.9352807963127893e-05	
153.2176680229263	0.0006292122381256416	0.0006100524645182676	3.1986134792973985e-05	
155.5917782681133	0.0005693169215502786	0.0006009118259707563	3.163105990078364e-05	
158.00267538996428	0.0006112740824150444	0.0005918858068150787	2.6585530733722375e-05	
160.45092940172842	0.0005744137157412773	0.0005829748433653775	3.0280959591575998e-05	
162.9371191490193	0.0005580106885158019	0.0005741792298709745	2.7360449197896916e-05	
165.46183244667284	0.0005868021499425799	0.0005654991216999749	2.546289570682804e-05	
168.02566621772516	0.0005293144930930873	0.0005569345402705555	2.7832405482004646e-05	
170.6292266345446	0.0005657440141639286	0.0005484853792012699	2.300794810305884e-05	
173.27312926215015	0.0005267036130851373	0.0005401514112721471	2.565107477569683e-05	
175.9579992037507	0.0005276922097834304	0.0005319322958822424	2.3549099699135833e-05	
178.68447124853947	0.0005302387051832703	0.0005238275867629077	2.220936485698652e-05	
181.45319002177868	0.0004971469349128842	0.0005158367397636119	2.370893543076903e-05	
184.2648101372089	0.0005252022971534799	0.0005079591205725545	1.954312668364194e-05	
187.11999635182175	0.00047767681559441754	0.0005001940122697577	2.274128862102698e-05	
190.019423723029	0.000510671953122205	0.0004925406226384619	1.832496992365909e-05	
192.9637777682679	0.0004643710251996106	0.00048499809118233235	2.115679182378825e-05	
195.95375462707955	0.000492635479965373	0.0004775654958133899	1.7777753030413225e-05	
198.99006122569847	0.00045257045230675185	0.00047024185918872634	1.9508193514486367e-05	
202.0734154441926	0.00047561598401495197	0.0004630261546846078	1.7177406089817757e-05	
205.20454628619316	0.000439909747856732	0.00045591731200433314	1.811941100844882e-05	
208.38419405125447	0.0004610937856869604	0.0004489142224225101	1.6273235222744533e-05	
211.6131105098844	0.00042602519138816754	0.0004420157436727167	1.710788871576068e-05	
214.892059081287	0.0004484865741122379	0.0004352207044890853	1.5024014236185256e-05	
218.22181501385919	0.0004121035551487724	0.00042852790881456673	1.6456588043709392e-05	
221.60316556848443	0.0004354312564542895	0.0004219361396903866	1.349705843307788e-05	
225.03691020466627	0.00040076340109402664	0.0004154441628421974	1.6006114215656514e-05	
228.5238607695462	0.00041810709385564756	0.0004090507299790431	1.2085343108448088e-05	
232.06484168985054	0.0003952175440737901	0.0004027545818214894	1.5356193720590533e-05	
235.66069016681035	0.00039490469958517816	0.00039655445087516037	1.165936469508841e-05	
239.3122563741041	0.00039523609947471556	0.0003904490639657672	1.380400805947976e-05	
243.0204036588648	0.0003725997353217392	0.00038443714455121454	1.24990710193098e-05	
246.78600874580337	0.00038955086959159205	0.00037851741482586776	1.1033455145688226e-05	
250.60996194449422	0.0003637277452378734	0.0003726885976314543	1.3256103764985302e-05	
254.4931673598731	0.0003659115967871556	0.00036694941818841916	9.655825398426479e-06	
258.43654310599635	0.0003681499742631105	0.000361298605660856	1.1790079294947474e-05	
262.4410215231124	0.00034464976723443087	0.00035573489456740113	1.1349606150490426e-05	
266.507549398097	0.0003549016113567738	0.0003502570260497949	8.575031977443234e-06	
270.63708818830384	0.0003481361825731517	0.0003448637490101329	1.134467652331544e-05	
274.8306142488838	0.00032956930840886034	0.00033955382112704964	1.0011996346921579e-05	
279.08911906362675	0.00033854934177295965	0.0003343260097605257	7.765292080137379e-06	
283.4136094793798	0.00033401187574105655	0.0003291790927542861	1.0300240772631451e-05	
287.80510794409827	0.0003154835225044325	0.00032411185914417255	9.59766162188521e-06	
292.26465274858515	0.0003180409562356333	0.00031912310978027633	6.97214057700993e-06	
296.7932982719762	0.0003222487464755162	0.0003142116578700698	8.4543408859337e-06	
301.3921152310292	0.00030711519487050526	0.00030937632944926554	9.539885790582767e-06	
306.0621909332746	0.00029704419066634594	0.00030461596378657415	7.589067951945822e-06	
310.80462953409153	0.0003014407652964468	0.0002999294137281605	6.039674695808402e-06	
315.6205522977641	0.00030254040846229525	0.0002953155459870857	7.671275526411948e-06	
320.5110978625849	0.00029081568862051514	0.00029077324138264264	8.560096801243288e-06	
325.47742251006514	0.0002797729000865205	0.00028630139503412513	7.339373515569499e-06	
330.52070043831674	0.00027795267252939105	0.00028189891651319264	5.523895210990038e-06	
335.6421240396705	0.0002808273897286182	0.0002775647299586749	5.338914451940571e-06	
340.8429041825955	0.00027971026185718005	0.0002732977741573601	6.63883361586041e-06	
346.1242704979875	0.0002721444467338721	0.00026909700259400486	7.384239623083186e-06	
351.4874716698928	0.0002627196739327683	0.00026496138347356505	7.052271979967675e-06	
356.9337757307372	0.00025571294256329657	0.0002608898997183829	6.047166085521587e-06	
362.46447036112943	0.000252045973454374	0.0002568815489428549	4.917428377343945e-06	
368.08086319431027	0.0002505640370062399	0.00025293534340788164	4.151155945098666e-06	
373.7842821253185	0.00024966089866841547	0.0002490503099572111	3.998986637782575e-06	
379.57607562494815	0.00024821003203756234	0.00024522548993762634	4.276283170459662e-06	
385.45761305857025	0.00024582674747509217	0.0002414599391047355	4.643430905495067e-06	
391.43028500989345	0.00024266397815623817	0.0002377527275159759	4.913767750624943e-06	
397.49550360974456	0.00023906993058161048	0.00023410293941234574	5.043100730616052e-06	
403.6547028699399	0.00023535100775104846	0.0002305096730901694	5.0464936231449444e-06	
409.9093390223323	0.0002316822249327606	0.00022697204076417002	4.948003158361326e-06	
416.26089086311043	0.00022809943401339014	0.00022348916842294006	4.7594518373975e-06	
422.71086010243414	0.00022451220921251627	0.00022006019567785448	4.475465866008293e-06	
429.2607717194863	0.00022072216505809975	0.00021668427560635032	4.0799035030474036e-06	
435.91217432302693	0.0002164777936596377	0.00021336057459041182	3.5674143651403985e-06	
442.6666405175339	0.00021162045524015683	0.00021008827215104124	2.9930400864134253e-06	
449.52576727501685	0.00020632876238936015	0.00020686656077941094	2.561148764447007e-06	
456.4911763125926	0.0002013174629902366	0.00020369464576531202	2.6164508961479716e-06	
463.56451447591087	0.0001977045818599256	0.0002005717450234979	3.2002535547568874e-06	
470.74745412852144	0.0001963109843947566	0.0001974970889184139	3.890892768607735e-06	
478.04169354727435	0.00019642341762407924	0.0001944699200878002	4.177723592756747e-06	
485.4489573238469	0.0001950688892082053	0.0001914894932655682	3.6440756906824338e-06	
492.97099677249224	0.00018981277239946912	0.00018855507510434868	2.4211815376289546e-06	
500.60959034410683	0.00018359903321126574	0.00018566594399803182	2.1387435954322725e-06	
508.36654404671106	0.0001817169951831281	0.00018282138990461958	3.275114376102412e-06	
516.2436918724502	0.00018281638767775682	0.00018002071416964654	3.5951872824557746e-06	
524.242896231207	0.00017881031940738726	0.00017726322935042614	2.29081874561025e-06	
532.3660483909357	0.00017252499784691668	0.0001745482590413283	2.0513125312778158e-06	
540.6150689248177	0.00017294014908522152	0.00017187513770028023	3.307379356300792e-06	
548.9919081653474	0.00017147603612600924	0.00016924321047666354	2.449700229187963e-06	
557.4985466654523	0.00016485578020454547	0.00016665183304075075	1.8240336129288061e-06	
566.1369956667598	0.00016593217761334765	0.0001641003714148113	3.1023209885596938e-06	
574.909297575119	0.00016210479104942143	0.00016158820180600845	1.6473317164041323e-06	
583.8175264434902	0.00015851344511843172	0.00015911471044116667	2.502267731294116e-06	
592.8637884623186	0.00015882187822502852	0.0001566792934035136	2.2475908038967077e-06	
602.0502224575035	0.0001529592367512411	0.00015428135647145127	1.912592448860709e-06	
611.379000396087	0.00015427950466759648	0.00015192031495942442	2.3598697600018855e-06	
620.8523278997751	0.00014834783461248924	0.00014959559356093817	1.7473903724924379e-06	
630.4724447664181	0.00014935403339593923	0.00014730662619374973	2.0978001062609796e-06	
640.2416254995708	0.00014445817524611672	0.00014505285584728465	1.9980401932511645e-06	
650.1621798462554	0.00014359137345119614	0.00014283373443229006	1.4112526591052954e-06	
660.2364533430635	0.00014191412378684862	0.0001406487226327408	2.351182376398939e-06	
670.4668278707137	0.00013744329943430816	0.00013849728976002068	1.054892811657816e-06	
680.8557222172046	0.0001380840669162104	0.00013637891360936447	1.7874386609077066e-06	
691.4055926496942	0.00013513108458489804	0.00013429308031858716	2.111025884846755e-06	
702.1189334952396	0.00013126050226921384	0.0001322392842290679	1.0504209549774997e-06	
712.9982777305363	0.00013091041017912524	0.0001302170277490058	1.2035530708755475e-06	
724.0461975807946	0.00013009579490840044	0.00012822582121891778	1.954215956717704e-06	
735.2653051278958	0.00012689014530632708	0.00012626518277937556	1.8520910337287215e-06	
746.6582529279726	0.00012367741264319038	0.00012433463824095792	1.2207224093832696e-06	
758.2277346385576	0.0001217854669338703	0.00012243372095640137	6.762250548064523e-07	
769.9764856554507	0.00012068781099338203	0.0001205619716949265	8.11326358881045e-07	
781.9072837594538	0.00011959539122914284	0.00011871893851871859	1.1557622301252571e-06	
794.0229497731273	0.00011820082968612011	0.00011690417666153134	1.371576444189031e-06	
806.3263482277227	0.00011656105106266263	0.0001151172484093966	1.456807602597246e-06	
818.82038804045	0.00011480338402926552	0.00011335772298340248	1.4503770358948195e-06	
831.5080232022387	0.00011297578498241086	0.00011162517642452012	1.3694873567141081e-06	
844.3922534761538	0.0001110247544258249	0.00010991919148044233	1.1997537858216667e-06	
857.4761251066391	0.00010885913933456446	0.000108239357494408	9.105190498320493e-07	
870.7627315397452	0.00010653180288485531	0.00010658527029598195	5.275078443818278e-07	
884.2552141545192	0.00010446901488575923	0.00010495653209375938	5.204584810806533e-07	
897.9567630057271	0.00010330557664382518	0.0001033527513699592	1.0426834003300673e-06	
911.8706175780853	0.00010282297153162282	0.00010177354277688194	1.3745434629244238e-06	
926.0000675521785	0.00010123392567258935	0.00010021852703519592	1.07173294190634e-06	
940.3484535822448	9.841036369887195e-05	9.868733083401952e-05	3.3173610055674784e-07	
954.9191680860141	9.747712977145925e-05	9.717958673277552e-05	1.0780804009965888e-06	
969.715656046784	9.677279719412584e-05	9.569493306477358e-05	1.088037128686688e-06	
984.7414158279239	9.389738719760209e-05	9.42330138425037e-05	3.5550616886321647e-07	
1000.0	9.378955567155553e-05	9.279347866459971e-05	1.1875398794623775e-06	


==> data/fig_delay_tfirka_bode_36.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005420177440375026	3.918058046855412e-06	
0.10154950161807173	0.005424263851159186	0.005420430691108873	3.918953609848812e-06	
0.10312301278878754	0.005424523276890389	0.00542069187124448	3.919877044919372e-06	
0.10472090554055413	0.005424790826154535	0.005420961229711459	3.920829216467256e-06	
0.10634355766636439	0.005425066754025711	0.005421239023295752	3.921811015543314e-06	
0.10799135281311975	0.005425351323631497	0.005421525516890338	3.92282336060336e-06	
0.1096646805723366	0.005425644806410056	0.005421820983753893	3.923867198415181e-06	
0.11136393657225817	0.005425947482375599	0.005422125705778066	3.924943504824208e-06	
0.11308952257139368	0.0054262596403925395	0.005422439973763405	3.9260532856668405e-06	
0.11484184655350702	0.0054265815784585855	0.005422764087704195	3.9271975777446075e-06	
0.11662132282407707	0.005426913603997136	0.0054230983570828705	3.9283774496552674e-06	
0.11842837210825283	0.005427256034159231	0.005423443101173818	3.929594002831051e-06	
0.12026342165032622	0.005427609196135441	0.005423798649357325	3.930848372505422e-06	
0.12212690531474645	0.0054279734274780105	0.005424165341443834	3.932141728688901e-06	
0.12401926368869937	0.005428349076433596	0.005424543528008744	3.933475277287429e-06	
0.12594094418627644	0.005428736502287014	0.0054249335707383505	3.9348502611942315e-06	
0.12789240115425762	0.005429136075716311	0.005425335842787365	3.936267961260025e-06	
0.12987409597953362	0.005429548179159614	0.005425750729147875	3.937729697639795e-06	
0.13188649719819254	0.005429973207194128	0.005426178627030958	3.939236830778247e-06	
0.13393008060629666	0.005430411566927731	0.005426619946260659	3.940790762755711e-06	
0.13600532937237603	0.005430863678403595	0.005427075109681253	3.942392938471521e-06	
0.13811273415166478	0.005431329975018294	0.005427544553577937	3.944044846937436e-06	
0.14025279320210793	0.005431810903953884	0.005428028728111769	3.945748022559419e-06	
0.1424260125021654	0.005432306926624429	0.005428528097768859	3.947504046586557e-06	
0.1446329058704415	0.005432818519137507	0.0054290431418249725	3.949314548368726e-06	
0.14687399508716817	0.005433346172771236	0.005429574354825404	3.951181206918403e-06	
0.14914981001757044	0.005433890394467337	0.005430122247081191	3.9531057523562926e-06	
0.15146088873714358	0.0054344517073408516	0.00543068734518211	3.955089967313188e-06	
0.1538077776588715	0.005435030651207098	0.005431270192526838	3.9571356886240435e-06	
0.15619103166241588	0.005435627783126487	0.005431871349871177	3.959244808900762e-06	
0.15861121422530794	0.0054362436779678445	0.005432491395894928	3.961419278110107e-06	
0.16106889755617235	0.005436878928990934	0.005433130927787968	3.963661105389521e-06	
0.16356466273001555	0.0054375341484488495	0.005433790561856486	3.965972360633275e-06	
0.1660990998256107	0.005438209968211049	0.005434470934149745	3.9683551764345635e-06	
0.16867280806501112	0.005438907040407755	0.005435172701108515	3.970811749806868e-06	
0.1712863959552255	0.005439626038096534	0.005435896540235736	3.973344344156829e-06	
0.17394048143208848	0.005440367655951882	0.00543664315079035	3.9759552911645135e-06	
0.17663569200636045	0.005441132610978662	0.005437413254505023	3.978646992852891e-06	
0.17937266491209122	0.005441921643250303	0.005438207596328976	3.981421923512202e-06	
0.18215204725728248	0.005442735516672695	0.005439026945196331	3.984282631978337e-06	
0.18497449617688488	0.005443575019774745	0.005439872094821603	3.9872317436495e-06	
0.18784067898816573	0.005444440966526612	0.0054407438645227854	3.990271962818848e-06	
0.1907512733484843	0.005445334197186709	0.005441643100073477	3.993406074865724e-06	
0.19370696741551147	0.005446255579178514	0.005442570674584908	3.996636948687971e-06	
0.1967084600099325	0.005447206007998417	0.005443527489419188	3.999967539069876e-06	
0.19975646078067044	0.005448186408155774	0.00544451447513503	4.003400889139708e-06	
0.20285169037266976	0.0054491977341464114	0.005445532592466893	4.006940132976865e-06	
0.2059948805972802	0.005450240971460936	0.00544658283333931	4.010588498135876e-06	
0.20918677460527996	0.005451317137629182	0.0054476662219174335	4.014349308450206e-06	
0.21242812706258082	0.0054524272833022715	0.005448783815695419	4.018225986644619e-06	
0.215719704328655	0.005453572493373758	0.005449936706624092	4.022222057279874e-06	
0.21906228463772706	0.0054547538881414455	0.00545112602227947	4.026341149590342e-06	
0.22245665828277353	0.005455972624511519	0.005452352927073877	4.030587000498301e-06	
0.22590362780237347	0.005457229897246689	0.005453618623511166	4.034963457684267e-06	
0.22940400817045398	0.005458526940260196	0.005454924353488175	4.039474482695511e-06	
0.23295862698897662	0.005459865027957506	0.005456271399644036	4.0441241541369315e-06	
0.2365683246836085	0.005461245476627704	0.005457661086759339	4.0489166711460026e-06	
0.2402339547024262	0.0054626696458866635	0.005459094783207522	4.0538563565742866e-06	
0.243956383717698	0.005464138940174127	0.0054605739024602	4.0589476606705205e-06	
0.24773649183079302	0.005465654810306995	0.0054620999046491505	4.0641951645508575e-06	
0.2515751727802653	0.005467218755091224	0.005463674298187098	4.069603583879491e-06	
0.2554733341531623	0.005468832322994797	0.005465298641449811	4.07517777274529e-06	
0.2594318975996074	0.005470497113884431	0.005466974544522355	4.08092272742224e-06	
0.26345179905070754	0.005472214780828768	0.005468703671011979	4.086843590406837e-06	
0.2675339889398373	0.005473987031970941	0.005470487739930788	4.092945654542045e-06	
0.27167943242735193	0.005475815632473577	0.00547232852765115	4.0992343671422595e-06	
0.2758891096287819	0.005477702406539429	0.005474227869937042	4.1057153343617155e-06	
0.28016401584656353	0.005479649239510991	0.005476187664054773	4.112394325583922e-06	
0.2845051618053608	0.0054816580800526905	0.005478209870966506	4.119277277991107e-06	
0.28891357389103245	0.005483730942419305	0.00548029651761052	4.126370301295298e-06	
0.2933902943933029	0.005485869908814605	0.005482449699272006	4.1336796823975334e-06	
0.29793638175219256	0.005488077131844315	0.005484671582048535	4.1412118904689e-06	
0.30255291080826724	0.005490354837067749	0.00548696440541467	4.148973581942799e-06	
0.30724097305676445	0.00549270532565273	0.005489330484890209	4.156971605752972e-06	
0.31200167690565833	0.00549513097713862	0.005491772214816987	4.165213008685464e-06	
0.3168361479377224	0.0054976342523125705	0.005494292071249403	4.173705040871837e-06	
0.3217455291766536	0.005500217696204384	0.0054968926149638435	4.182455161544601e-06	
0.32673098135731937	0.005502883941205672	0.005499576494593042	4.191471044801621e-06	
0.33179368320019265	0.005505635710319319	0.00550234644989119	4.200760585606632e-06	
0.33693483169003946	0.0055084758205456216	0.005505205315136142	4.210331906033072e-06	
0.3421556423589239	0.005511407186411764	0.005508156022675502	4.220193361588458e-06	
0.3474573495735992	0.005514432823651802	0.005511201606623834	4.230353547869875e-06	
0.35284120682735126	0.005517555853044597	0.005514345206718294	4.240821307207158e-06	
0.3583084870363649	0.005520779504417698	0.005517590072340708	4.2516057357951855e-06	
0.3638604828406817	0.005524107120825563	0.005520939566714803	4.262716190795092e-06	
0.3694985069098218	0.0055275421629110465	0.005524397171287035	4.274162297843015e-06	
0.37522389225314035	0.00553108821345963	0.005527966490300986	4.285953958719595e-06	
0.3810379925349945	0.00553474898215636	0.0055316512555749695	4.298101359340465e-06	
0.3869421823947922	0.005538528310556225	0.005535455331493933	4.310614977888027e-06	
0.39293785777200174	0.005542430177279159	0.00553938272022639	4.323505593516179e-06	
0.39902643623619527	0.005546458703441729	0.005543437567179009	4.336784294922456e-06	
0.4052093573222091	0.005550618158338223	0.005547624166701262	4.350462489640308e-06	
0.41148808287049476	0.005554912965384682	0.005551946968053639	4.3645519136056566e-06	
0.41786409737274555	0.005559347708340252	0.005556410581654155	4.379064640769923e-06	
0.4243389083228771	0.005563927137821221	0.005561019785618232	4.394013093471299e-06	
0.43091404657344795	0.005568656178124012	0.005565779532608438	4.409410053030875e-06	
0.4375910666976019	0.005573539934374531	0.005570694957011361	4.425268670811345e-06	
0.4443715473566186	0.0055785837000223645	0.005575771382460288	4.441602479752687e-06	
0.45125709167315986	0.005583792964699582	0.0055810143297233975	4.458425406316493e-06	
0.4582493276102989	0.0055891734224651915	0.005586429524978581	4.4757517829923815e-06	
0.4653499083564233	0.005594730980457723	0.005592022908497239	4.493596361464024e-06	
0.4725605127161014	0.005600471767979969	0.005597800643761443	4.51197432614527e-06	
0.4798828455070056	0.0056064021460414904	0.005603769127039742	4.5309013085367506e-06	
0.4873186379629853	0.005612528717386358	0.005609934997449366	4.550393402177723e-06	
0.49486964814338685	0.005618858337035425	0.005616305147534065	4.570467178234437e-06	
0.5025376613487146	0.005625398123374565	0.00562288673438903	4.591139702015318e-06	
0.5103244905427329	0.00563215546982249	0.005629687191366594	4.612428550114038e-06	
0.5182319767811088	0.00563913805711419	0.005636714240398828	4.634351828712366e-06	
0.5262619896466971	0.0056463538662386605	0.0056439759049755475	4.656928192422516e-06	
0.5344164276915693	0.005653811192072347	0.005651480523819502	4.680176864479805e-06	
0.5426972188858914	0.005661518657752862	0.005659236765303087	4.704117657808273e-06	
0.5511063210737586	0.005669485229840789	0.005667253642654576	4.7287709974206155e-06	
0.559645722436092	0.005677720234320972	0.005675540530005082	4.754157943791309e-06	
0.5683174419607084	0.005686233373498613	0.00568410717933215	4.780300217805113e-06	
0.5771235299196736	0.0056950347438497065	0.005692963738358768	4.80722022700552e-06	
0.5860660683540517	0.005704134854889907	0.00570212076947276	4.834941093390118e-06	
0.595147171566167	0.0057135446491309895	0.005711589269735085	4.863486682870942e-06	
0.604368986619493	0.005723275523199402	0.005721380692051971	4.8928816364305495e-06	
0.6137336938462858	0.005733339350197404	0.0057315069675914435	4.923151403278246e-06	
0.6232435073630855	0.005743748503393699	0.005741980529530707	4.954322276015268e-06	
0.6329006755942035	0.005754515881337529	0.005752814338229299	4.9864214278451484e-06	
0.6427074818033226	0.005765654934497825	0.0057640219079285755	5.0194769523652425e-06	
0.6526662446333333	0.005777179693537498	0.005775617335088595	5.053517905753148e-06	
0.6627793186545348	0.00578910479934205	0.005787615328480973	5.08857435177651e-06	
0.6730490949213316	0.0058014455349317574	0.005800031241167276	5.124677409574405e-06	
0.6834780015375548	0.0058142178593977335	0.005812881104503401	5.161859304898143e-06	
0.6940685042305437	0.005827438444014166	0.005826181664321909	5.200153424432929e-06	
0.7048231069341222	0.005841124710692367	0.005839950419458278	5.2395943740961365e-06	
0.7157443523806098	0.005855294872956756	0.005854205662801044	5.280218041148574e-06	
0.7268348227020044	0.005869967979638942	0.005868966525062262	5.322061660672665e-06	
0.7380971400404808	0.005885163961503703	0.005884253021481502	5.365163886568996e-06	
0.7495339671683494	0.005900903681040034	0.005900086101697377	5.409564867834539e-06	
0.7611480081176202	0.005917208985671906	0.005916487703040341	5.455306329842519e-06	
0.7729420088193235	0.005934102764666989	0.005933480807525624	5.502431661946708e-06	
0.784918757752735	0.005951609010047733	0.005951089502850305	5.5509860111050804e-06	
0.7970810866046624	0.0059697528818381754	0.005969339047727799	5.6010163825175835e-06	
0.8094318709389453	0.005988560778011821	0.005988255941925152	5.652571747563265e-06	
0.8219740308763326	0.006008060409541536	0.006007868001403767	5.705703160260798e-06	
0.8347105317848907	0.006028280880991827	0.006028204439003729	5.760463881800023e-06	
0.847644384981113	0.006049252777137794	0.006049295951155863	5.816909515277626e-06	
0.8607786484418896	0.0060710082561438485	0.006071174811154273	5.875098150410471e-06	
0.8741164275275125	0.0060935811498897315	0.006093874969576504	5.935090519788217e-06	
0.8876608757158821	0.006117007072092104	0.006117432162499006	5.996950167112776e-06	
0.9014151953480897	0.006141323534937894	0.006141884028223795	6.060743629209818e-06	
0.9153826383855528	0.006166570075021448	0.006167270233307452	6.126540632387403e-06	
0.9295665071788846	0.00619278838946273	0.006193632608768959	6.194414304991617e-06	
0.9439701552486742	0.006220022483179214	0.0062210152974481155	6.26444140729661e-06	
0.9585969880783669	0.006248318828391424	0.006249464913593158	6.336702580718621e-06	
0.9734504639194281	0.006277726537562866	0.006279030715877137	6.411282617758834e-06	
0.9885340946089864	0.006308297551111077	0.006309764795177903	6.4882707554778436e-06	
1.0038514464001433	0.006340086841380235	0.00634172227861036	6.567760993684543e-06	
1.01940614080515	0.006373152634539353	0.006374961551472439	6.649852441373015e-06	
1.0352018554516484	0.006407556652266856	0.006409544498963032	6.734649693864708e-06	
1.051242324952181	0.006443364375305372	0.006445536769752068	6.822263243699518e-06	
1.0675313417871697	0.006480645331224222	0.0064830080637364555	6.9128099289101536e-06	
1.0840727572015847	0.006519473409015627	0.006522032446603037	7.006413422753446e-06	
1.1008704821154982	0.006559927203479906	0.006562688694148052	7.103204769176941e-06	
1.117928488048752	0.006602090392731022	0.006605060669678111	7.203322969547514e-06	
1.1352508080599522	0.006646052152584438	0.006649237738245719	7.306915625097287e-06	
1.1528415377000134	0.006691907612083157	0.0066953152219665565	7.414139643268771e-06	
1.1707048359804781	0.006739758354985492	0.006743394901229592	7.525162013462877e-06	
1.1888449263568397	0.006789712972692065	0.006793585567264113	7.640160661416313e-06	
1.2072660977271032	0.006841887674844229	0.006846003632279241	7.759325391412867e-06	
1.225972705445816	0.006896406964699318	0.006900773804260703	7.882858926105635e-06	
1.2449691723538168	0.00695340438740056	0.0069580298345194415	8.010978057495236e-06	
1.2642599898239333	0.007013023360435986	0.007017915347256497	8.143914921213621e-06	
1.2838497188228888	0.007075418096951618	0.007080584761774781	8.281918411181885e-06	
1.3037429909896587	0.00714075463418496	0.007146204319561	8.425255752024085e-06	
1.3239445097305402	0.00720921198115948	0.007214953230326636	8.574214250366027e-06	
1.3444590513311867	0.007280983401981287	0.007287024953286942	8.729103249256013e-06	
1.3652914660858761	0.0073562778536698185	0.0073626286325322405	8.890256312600787e-06	
1.386446679444272	0.007435321600512311	0.00744199070838889	9.058033673237669e-06	
1.4079296931759626	0.007518360030552233	0.007525356730264897	9.232824980778192e-06	
1.4297455865530366	0.007605659704120427	0.007612993400748256	9.415052393336488e-06	
1.451899517550985	0.007697510669437721	0.007705190885813977	9.605174064246068e-06	
1.4743967240682132	0.007794229086434819	0.0078022654320710864	9.803688082824106e-06	
1.4972425251644468	0.007896160207267607	0.007904562339262925	1.0011136939896042e-05	
1.5204423223183279	0.008003681770824472	0.008012459344987882	1.0228112600763145e-05	
1.5440016007044985	0.00811720787916419	0.008126370489167326	1.0455262282367075e-05	
1.5679259304904682	0.008237193436711258	0.008246750538574339	1.0693295052205718e-05	
1.5922209681535842	0.00836413924870089	0.008374100067268344	1.0942989385622534e-05	
1.6168924578184014	0.008498597894477392	0.008508971307725727	1.1205201847732298e-05	
1.6419462326147771	0.008641180514654628	0.008651974910643637	1.1480877096595545e-05	
1.667388216057011	0.008792564679921833	0.008803787779891914	1.177105944744714e-05	
1.6932244234443516	0.008953503544794059	0.008965162184240526	1.2076906284036072e-05	
1.7194609632832076	0.009124836533620511	0.00913693639103723	1.2399703668073204e-05	
1.7461040387313935	0.009307501860930205	0.009320047121160887	1.2740884571293489e-05	
1.7731599490647525	0.009502551256616804	0.009515544192195602	1.310205025115195e-05	
1.8006350911665105	0.009711167352294157	0.00972460780154128	1.3484995410495262e-05	
1.828535961039703	0.009934684293243238	0.009948569007864358	1.3891737930429325e-05	
1.8568691553430368	0.010174612277010128	0.01018893410407383	1.43245541563996e-05	
1.885641372950552	0.010432666893049362	0.010447413745867287	1.4786020957748258e-05	
1.9148594165354507	0.010710804358373677	0.010725957917153587	1.5279066086951423e-05	
1.9445301941784663	0.01101126402552807	0.011026798090598275	1.5807028758268607e-05	
1.974660721001155	0.011336619898646346	0.011352498295068226	1.637373286870421e-05	
2.0052581208244957	0.011689843352576581	0.011706017253094158	1.69835759331134e-05	
2.036329627853186	0.01207437983556667	0.012090784326506928	1.7641637641067933e-05	
2.067882588386045	0.012494243078490777	0.012510792737157867	1.8353813022333358e-05	
2.0999244625529108	0.01295413126514537	0.012970714443521733	1.912697659619199e-05	
2.132462826078452	0.013459570764168679	0.01347604217814472	1.996918565314978e-05	
2.1655053720733157	0.014017094383234806	0.01403326548587734	2.0889933061198407e-05	
2.199059912853022	0.01463446261140224	0.014650089083754422	2.1900462752509584e-05	
2.2331343817850464	0.015320937736450909	0.015335703272398197	2.301416431368518e-05	
2.267736835164523	0.016087621476553262	0.016101116910225508	2.4247066626385293e-05	
2.302875454119006	0.01694786550384721	0.016959562335687725	2.5618453533496838e-05	
2.3385585465427567	0.01791775800621537	0.017926975781693978	2.715162512748747e-05	
2.3747945490609914	0.019016671911604395	0.019022540271528377	2.8874822045095194e-05	
2.411592029024571	0.020267818294491997	0.020269238112804035	3.0822307273420355e-05	
2.4489596865355954	0.021698654295842508	0.021694270832995806	3.303553922954074e-05	
2.4869063565043885	0.02334079306620182	0.02332901292267971	3.556422667000492e-05	
2.5254410107383527	0.025228646615432605	0.025207769507158705	3.8466739640609645e-05	
2.564572760063192	0.0273952140688017	0.02736382494105198	4.180868778497898e-05	
2.604310856476998	0.029861959535306532	0.029819843455166375	4.565717662546686e-05	
2.6446646953377266	0.03261758807070385	0.03256752432609095	5.006597247899103e-05	
2.6856438175845567	0.035579197637971204	0.035529715805874974	5.5043680242847356e-05	
2.727257911993673	0.03853506560646704	0.03850264933250645	6.049535468213234e-05	
2.769516817469004	0.04109526684059574	0.0411007084108778	6.613474004037188e-05	
2.812430525368455	0.04272797271769445	0.04278011152376187	7.138953876775302e-05	
2.8560091818661824	0.042963205670601384	0.04303850149564113	7.537004181615687e-05	
2.9002630903514777	0.04167569327967353	0.04172634087361751	7.70408434848465e-05	
2.945202713864811	0.039171058633701454	0.0391670548769691	7.572215866315986e-05	
2.9908386775716385	0.035984158760001946	0.03593555296640348	7.163276858700363e-05	
3.0371817712745264	0.032614448087501836	0.032550334176365464	6.580041059337777e-05	
3.0842429519642045	0.029391713879038165	0.029334600906296155	5.938805172257454e-05	
3.1320333464101533	0.026475642534881955	0.026434964880398742	5.319343690256033e-05	
3.180564253791325	0.023912190859039395	0.023888721091687208	4.7593796193026016e-05	
3.2298471483676323	0.021688506698900815	0.021679407320337133	4.269248272111675e-05	
3.2798936821928324	0.01976801912079391	0.019769688422304994	3.845978091919252e-05	
3.3307156878694446	0.018108489083498682	0.018117705306587437	3.4816567181819774e-05	
3.3823251813463506	0.016669901035344034	0.016684122163949138	3.1674239350728794e-05	
3.43473436475976	0.015417242296182845	0.015434576945744087	2.895081879540577e-05	
3.487955629318178	0.01432098273965856	0.014340066387622372	2.6575932565750048e-05	
3.542001558232087	0.013356638872922814	0.013376504764260966	2.4491153635603324e-05	
3.5968849296890193	0.012504052653552465	0.012524024549158247	2.26486688824397e-05	
3.6526187198747286	0.011746651018450299	0.011766261529472244	2.1009537739881583e-05	
3.7092161060411786	0.011070785086451663	0.011089715934728479	1.95420315696665e-05	
3.7666904696220658	0.010465175148875318	0.01048321429571511	1.822021106416083e-05	
3.8250553993966134	0.009920458059374396	0.009937469202093036	1.702276408132639e-05	
3.884324694702404	0.009428823443963215	0.009444724375251652	1.59320773631909e-05	
3.9445123686979775	0.008983723175487181	0.008998470428724885	1.493350251793048e-05	
4.005632651675993	0.00857963977541511	0.008593217712626866	1.4014777534169262e-05	
4.067699994427721	0.00821190161694516	0.008224314657606303	1.3165570598246604e-05	
4.130729071659682	0.007876535091615303	0.007887802167405865	1.2377119296622233e-05	
4.194734785463209	0.007570145928917986	0.007580296521635217	1.1641944010154009e-05	
4.259732268837781	0.007289823537015398	0.007298894846937483	1.095361904626342e-05	
4.325736889268946	0.007033063575741139	0.007041098500299953	1.030658881712559e-05	
4.392764252361694	0.0067977050284278384	0.006804750723621186	9.696019291528363e-06	
4.460830205530115	0.006581878860736052	0.00658798572255341	9.117677189385103e-06	
4.5299508417442365	0.006383965991849373	0.00638918694058492	8.567831102853335e-06	
4.600142503334918	0.006202562797349324	0.006206952779878211	8.043170038530171e-06	
4.671421785857698	0.006036452746789051	0.006040068394714327	7.540735884332976e-06	
4.743805542016518	0.005884583078277075	0.005887482476090406	7.057867086849023e-06	
4.817310885648243	0.005746045647244134	0.0057482881762046375	6.5921514471342165e-06	
4.891955195768907	0.005620061272388114	0.005621707504040164	6.141386454801054e-06	
4.967756120682691	0.005505967050442351	0.005507078669488971	5.703546037061218e-06	
5.044731582154526	0.005403206232104898	0.005403845972369128	5.276753058195103e-06	
5.122899779647386	0.005311320351446364	0.005311551931327921	4.8592574563257825e-06	
5.202279194625215	0.005229943386208353	0.005229831431673554	4.449420701612049e-06	
5.282888594922542	0.005158797801455593	0.005158407745372974	4.045708610309656e-06	
5.364747039181794	0.005097692398278881	0.005097090344936231	3.6466971122068686e-06	
5.447873881359371	0.005046521956594816	0.005045774499538533	3.25110089755155e-06	
5.532288775301544	0.005005268730499954	0.005004442710392435	2.8578468570332727e-06	
5.618011679391243	0.004974005930405663	0.004973168117298627	2.466243592738559e-06	
5.705062861266868	0.004952903413328312	0.004952120094416776	2.0763775326781303e-06	
5.793462902614208	0.004942235907474134	0.00494157235674292	1.6901061204457224e-06	
5.883232704032601	0.004942394227732782	0.004941914027519074	1.313846425186864e-06	
5.974393489976511	0.004953900105725341	0.00495366428149382	9.675454520381541e-07	
6.06696681377367	0.004977425476506466	0.004977491394215381	7.142912603457468e-07	
6.160974562720967	0.005013817354605844	0.005014237313717063	6.944396797325975e-07	
6.25643896325932	0.005064129824008058	0.005064949256745815	9.477990546281665e-07	
6.353382586228693	0.005129665201443958	0.0051309203579112785	1.3490192820342445e-06	
6.451828352204593	0.005212027169433567	0.0052137421252613555	1.8242404866405294e-06	
6.551799536917215	0.005313189700165262	0.005315372463819851	2.351349499247762e-06	
6.653319776754563	0.005435587025660728	0.005438224440124853	2.9262728072716693e-06	
6.756413074350862	0.005582231927000765	0.005585282947447236	3.5519157802550856e-06	
6.861103804261538	0.0057568724556142275	0.005760259232524555	4.235021969498414e-06	
6.9674167187261515	0.0059642011779363095	0.0059677971788959635	4.985420360092432e-06	
7.075376953520617	0.006210136515599504	0.006213750689138894	5.816186765663977e-06	
7.1850100339000935	0.006502203009782444	0.006505558789941818	6.7443343038908715e-06	
7.2963418806339915	0.006850046070255494	0.00685275403575505	7.791987790579116e-06	
7.40939881613446	0.007266124652774247	0.007267648448479123	8.98815083632733e-06	
7.5242075706798515	0.00776662383676558	0.007766242049141659	1.0371291620857018e-05	
7.640795288734611	0.008372592101928592	0.008369368116720592	1.1993096697113904e-05	
7.759189535367103	0.009111158845227963	0.009103956376214157	1.3923860651070214e-05	
7.879418302766868	0.010016213609273057	0.010003861678160333	1.6259973719211924e-05	
8.001510016862884	0.01112656762760469	0.011108434142652607	1.9133385754791426e-05	
8.125493544044346	0.012476061722380577	0.012453584905286275	2.2720302683656584e-05	
8.251398197985628	0.014062365812389222	0.014042224687000462	2.7237548310738583e-05	
8.379253746576957	0.015772602090359994	0.015769990320197647	3.28897986908554e-05	
8.509090418962503	0.017271216392679953	0.017301471216210094	3.966729786674801e-05	
8.640938912687513	0.018003268138857182	0.018045783229545934	4.676763963722103e-05	
8.774830400956196	0.017554264842602703	0.01754964966644049	5.1658434591537717e-05	
8.910796540002062	0.016065689998674762	0.016016881419024357	5.121708810368345e-05	
9.048869476572474	0.01411405833154333	0.014078282488791144	4.610460066879874e-05	
9.189081855529167	0.012220347723216845	0.012216147057613718	3.970723131720105e-05	
9.331466827566528	0.010604418807657827	0.010620920976139002	3.399680089765679e-05	
9.476058057049498	0.009289918496270293	0.00931460462593692	2.9383309028551365e-05	
9.622889729972897	0.008234362158403058	0.008259731469010004	2.573097854642707e-05	
9.771996562044086	0.007385920580883647	0.0074083803494264635	2.2819072634490053e-05	
9.923413806890872	0.00669997330384333	0.006718114858420502	2.046033104680607e-05	
10.0771772643966	0.0061416796488975795	0.006155188757409884	1.851501428751523e-05	
10.233323289164382	0.005684712830798098	0.00569379295964532	1.6882038301926208e-05	
10.391888799112495	0.005309368134253628	0.005314453010615586	1.548826403285327e-05	
10.552911284202958	0.005000912239397668	0.0050025264478568985	1.4280126310486815e-05	
10.716428815305356	0.004748322578717646	0.004747015392079368	1.3217725603453377e-05	
10.882480053198018	0.00454337206968363	0.004539686893207541	1.2270771625555977e-05	
11.051104257708666	0.004379980831793293	0.004374441565304961	1.141580210208047e-05	
11.222341296996655	0.004253766329442241	0.004246871324239626	1.063425784793035e-05	
11.39623165697915	0.004161741362674818	0.004153960265784372	9.911133018334647e-06	
11.572816450903245	0.00410212585108966	0.004093896897772837	9.234018630816359e-06	
11.752137429066462	0.004074251791845142	0.004065978207588189	8.592427544492699e-06	
11.93423698868786	0.004078551737594391	0.004070596421533976	7.977343981093053e-06	
12.119158183932093	0.004116630695470181	0.004109308574030775	7.380996838741306e-06	
12.306944736088793	0.004191430376877085	0.004184997922141106	6.796939033535165e-06	
12.497641043909683	0.00430750340170869	0.004302144996648872	6.220677092085563e-06	
12.691292194105861	0.004471421511337145	0.004467232979714202	5.651457333674861e-06	
12.887943972007742	0.004692338240956113	0.0046893098162250025	5.096658464337213e-06	
13.08764287239018	0.004982687664361533	0.004980694077671326	4.58209506478647e-06	
13.290436110465315	0.005358851960770013	0.0053576710629818095	4.174349163856311e-06	
13.496371633045765	0.005841159961147956	0.005840572504626802	4.017334189767718e-06	
13.705498129880782	0.006451231586018673	0.006451308402703602	4.345010700691883e-06	
13.917865045168076	0.007201282636892322	0.007202963559244818	5.392988549415177e-06	
14.133522589243995	0.008063779336359081	0.008069273074879904	7.301191238578208e-06	
14.35252175045488	0.00891021722703414	0.008920284519350443	1.01152088024005e-05	
14.574914307212275	0.00946003034454182	0.00946509694785465	1.3599045216487399e-05	
14.800752840235097	0.009397570453524073	0.009384597075315953	1.6697625470025277e-05	
15.030090744981337	0.008689391648742186	0.008674410284616746	1.7890209314473438e-05	
15.262982244272472	0.007661622704064845	0.0076631510356501295	1.7175245709541842e-05	
15.499482401113475	0.006649329577848658	0.006662180655277445	1.572107119433836e-05	
15.739647131711472	0.005794473491933205	0.00580868346737118	1.4256898862457331e-05	
15.98353321869612	0.005114772273298599	0.005125082225835368	1.2990686745218333e-05	
16.23119832454485	0.004586812201515751	0.00459175159356985	1.193288890008584e-05	
16.482701005216104	0.004181415529666421	0.004181331765201014	1.1047020252142082e-05	
16.738100723993853	0.003873938166382667	0.003869883472969498	1.0293864390228609e-05	
16.997457865546615	0.0036459341392496084	0.003639167107084807	9.641070138680984e-06	
17.26083375020432	0.0034844937112161276	0.0034762711176821743	9.06353198466386e-06	
17.528290648456405	0.003381258811289045	0.003372746314237123	8.54183961773666e-06	
17.799891795674554	0.003331665700652978	0.0033238910074696467	8.060684308061667e-06	
18.075701407063548	0.0033345258849243014	0.0033283416580650077	7.607643433255793e-06	
18.35578469284383	0.0033919396257107593	0.0033879817080412987	7.1724536324039685e-06	
18.64020787366921	0.003509494729913863	0.0035081291823754433	6.746995792376555e-06	
18.929038196283646	0.0036966051160120684	0.0036978634862327407	6.326733730429376e-06	
19.222343949420477	0.003966487500064281	0.00397000157429841	5.915792832300198e-06	
19.52019447994806	0.004334145746862829	0.00433911943270752	5.5416243749202404e-06	
19.822660209265607	0.004807650705293353	0.004812926611294194	5.292459077433221e-06	
20.12981264995304	0.0053620099836566145	0.00536609780338879	5.384657498576229e-06	
20.441724422678867	0.005885912542444029	0.00588622013983411	6.150177465651575e-06	
20.75846927337004	0.006148785374855294	0.00614222979845263	7.626346487885606e-06	
21.08012209064783	0.0059467385006308346	0.005940042409794253	9.034222686205186e-06	
21.406758923533914	0.005366307943762093	0.005369967074050392	9.559758006357719e-06	
21.738456999430788	0.004686314648652798	0.004695602171206159	9.375928751690788e-06	
22.075294742380795	0.004087254603792746	0.004094004131298061	8.941246378411838e-06	
22.417351791608088	0.003618031551815411	0.0036192257757860728	8.478885434211501e-06	
22.764709020347887	0.0032713501782864456	0.003267623292854962	8.053309885617932e-06	
23.1174485549675	0.0030276936869299137	0.0030210513404452387	7.67314433229324e-06	
23.47565379438362	0.002870011803595398	0.0028626804397121823	7.331635772412503e-06	
23.839409429780538	0.0027871024963552443	0.0027810384183854548	7.01903368585467e-06	
24.20880146463373	0.0027738426480438524	0.002770488497828185	6.725903502189612e-06	
24.583917235044	0.002830893547316617	0.002830996423405989	6.443972571284575e-06	
24.964845430386426	0.0029643406259677128	0.002967762842060631	6.1670683588287036e-06	
25.351676114279368	0.0031843095940504917	0.003189837672155707	5.894630528182977e-06	
25.744500745878433	0.003498846569577741	0.0035041337554084615	5.6437518713996925e-06	
26.143412201500308	0.0038931066192026235	0.0038951469781730408	5.48350070240064e-06	
26.548504796581717	0.004280522401064651	0.004277287946375154	5.588756261511987e-06	
26.959874307978602	0.00446423917607472	0.004458311229716688	6.122139035494847e-06	
27.377617996610834	0.00427678571349674	0.004276979857275632	6.763018026410271e-06	
27.801834630457815	0.003821710184761858	0.0038285002103631213	7.027531275861967e-06	
28.232624507910387	0.003332794154063618	0.0033374838626610195	6.969771485213628e-06	
28.670089481484574	0.002933842507581823	0.0029326178064628954	6.792981971725892e-06	
29.114332981902788	0.0026483665788704968	0.002642885905776862	6.593199663898323e-06	
29.565460042548164	0.0024662283173012257	0.002459892665072611	6.398907197833825e-06	
30.0235773242978	0.0023744098656262778	0.0023702566504172078	6.214688430949846e-06	
30.488793140740842	0.002365803612415355	0.002365595655928807	6.037799974961002e-06	
30.961217483787163	0.0024406526564893505	0.002444397601870615	5.863716786170867e-06	
31.440962049673153	0.002604732854506817	0.0026104016018891007	5.689638553662089e-06	
31.928140265370157	0.002860596495696343	0.0028643772526098484	5.52318344040226e-06	
32.42286731540228	0.0031783309948581464	0.003176664059087038	5.4093710873490285e-06	
32.925260169079685	0.003436894181059315	0.0034314284967397043	5.466625843150101e-06	
33.435437608153904	0.003436061996133567	0.0034355194439450384	5.741628280593865e-06	
33.95352025490161	0.003139790591994234	0.003145642890107863	5.970537587920711e-06	
34.479630600643624	0.002747558059409777	0.0027503121831515586	6.011558756123848e-06	
35.01389303470575	0.0024182987777936473	0.0024148244509255676	5.953079376504477e-06	
35.556433873828425	0.0021953929672789358	0.002189529117895679	5.8645678970007865e-06	
36.107381392031996	0.002075735461588715	0.0020721824146209436	5.769807259247684e-06	
36.666865850944866	0.0020510237724542125	0.002052212298544233	5.673571043236462e-06	
37.23501953060145	0.002119198641074779	0.00212421392501161	5.574035809250515e-06	
37.81197676071744	0.0022822843005026097	0.00228695111600118	5.46844149701409e-06	
38.397873952449665	0.002527018140473701	0.0025262672656076995	5.364301196422883e-06	
38.99284963064802	0.0027704949763032757	0.0027651874591561303	5.311033628386844e-06	
39.59704446660722	0.0028260060005464147	0.0028260366142600795	5.385433564736802e-06	
40.21060131132589	0.0026064764690292394	0.002611961744786217	5.504000775033031e-06	
40.83366522928125	0.0022832305713352107	0.002283346446611306	5.550835214747014e-06	
41.46638353272696	0.002019417712367472	0.0020141850150816975	5.547320672231048e-06	
42.108905816522395	0.0018609418860465199	0.0018569932658951517	5.524606851725224e-06	
42.76138399350171	0.0018072905241415748	0.0018087038964187073	5.492783340182903e-06	
43.42397233039088	0.0018544807867922426	0.0018597851838774546	5.4510437540464116e-06	
44.096827484281306	0.0020003308517059287	0.0020034584838821653	5.392837043984496e-06	
44.78010853966855	0.0022175144777713328	0.0022138052474001794	5.315723727804425e-06	
45.47397704606499	0.0023852545728476914	0.002381871365085827	5.257053051594688e-06	
46.17859705619533	0.002320676306840307	0.002325501248361446	5.27660204909255e-06	
46.894135164783904	0.00206372953560157	0.0020649687248268365	5.332465471223899e-06	
47.62076054794297	0.0018126993683315682	0.0018075615094736192	5.381000258679708e-06	
48.35864500317141	0.001659451534197488	0.0016565783455170615	5.416886828306636e-06	
49.10796298997312	0.0016158857957947247	0.0016192914920376666	5.438129325318541e-06	
49.86889167110482	0.001679126319292683	0.0016841807867994003	5.436703403569088e-06	
50.641610954463076	0.0018381908331727916	0.001836914647889428	5.39482149808042e-06	
51.42630353562007	0.0020222258122021748	0.0020173249663118648	5.304268351700267e-06	
52.22315494101898	0.002049192122822938	0.0020530839395532688	5.235301960992939e-06	
53.03235357183818	0.001855501799438579	0.0018570257120697567	5.2679482565928304e-06	
53.854090748535334	0.0016268833194573356	0.001621566660562875	5.359840513302461e-06	
54.688560756081706	0.0014887749073209157	0.0014877017604800636	5.452581919106714e-06	
55.53596088989733	0.0014640411012470044	0.0014692075952775032	5.519021344789481e-06	
56.39649150249797	0.0015493746943438648	0.0015517862889238422	5.534735918524516e-06	
57.27035605086487	0.0017133359904020617	0.0017081061821379352	5.462768099938057e-06	
58.15776114454846	0.001819699819295081	0.0018209821862394918	5.326448777769539e-06	
59.05891659451753	0.001708566678068628	0.001711660798163254	5.306023454350225e-06	
59.974035462765215	0.001498428551638142	0.0014930693898632435	5.4408603464408245e-06	
60.90333411268367	0.0013594341081894555	0.0013592299126293603	5.601248644787951e-06	
61.847032260219336	0.0013360337202879533	0.001341744627533615	5.713098872603854e-06	
62.80535302582078	0.001425050036451943	0.0014246307771472325	5.727541497309716e-06	
63.778522987191536	0.0015744625799826502	0.0015695798084174328	5.594111871992873e-06	
64.76677223286032	0.0016103951449079514	0.0016157341294459697	5.440781040288487e-06	
65.77033441658139	0.0014510813825914198	0.0014476612984607791	5.553415352978807e-06	
66.78944681257751	0.0012837232107721273	0.0012811936074837566	5.805509246967533e-06	
67.82435037163955	0.0012224428252424202	0.001228245073953229	5.997127601169619e-06	
68.87528977809474	0.001280026012820385	0.0012802220424592227	6.039178359806769e-06	
69.94251350765792	0.0014136449505466559	0.0014086234979234784	5.86550486050335e-06	
71.02627388617911	0.0014551128986053613	0.001460785124509951	5.686798610613503e-06	
72.12682714930152	0.001310013247814119	0.0013046208221521272	5.926221767284586e-06	
73.24443350304374	0.0011658951546743967	0.0011668434196198012	6.2970059293069874e-06	
74.37935718532088	0.0011340511648239857	0.0011398138335773234	6.494736336638723e-06	
75.53186652841877	0.0012180778488145678	0.0012128221651269268	6.40352774709867e-06	
76.7022340224364	0.0013283502695413056	0.001331015455754112	6.094553742029807e-06	
77.89073637971123	0.0012723555124113804	0.0012703101312864507	6.263630244162971e-06	
79.09765460024283	0.0011190168001286485	0.0011170566374215777	6.8433052432457495e-06	
80.32327403813038	0.0010510374196148527	0.0010580359474300048	7.165265149964558e-06	
81.5678844690394	0.001105754756707191	0.0011006705645075071	7.0367809024983346e-06	
82.83178015871405	0.001213612168693523	0.0012167347407412016	6.636605505671838e-06	
84.11525993255103	0.001177879179969099	0.0011736158467158214	7.0829672740423e-06	
85.41862724625115	0.001037194717580226	0.001038327105359239	7.972817358993135e-06	
86.74219025756646	0.0009822659743697808	0.0009881934025772771	8.22508861872736e-06	
88.08626189915832	0.00104862055818681	0.0010409149105959426	7.75886363329657e-06	
89.45115995258467	0.0011321434972517176	0.0011391774844095254	7.675072524143729e-06	
90.83720712343391	0.0010496528915063094	0.0010418184652993096	9.271658890284696e-06	
92.24473111762269	0.0009363224050867159	0.0009463392484772527	1.0096132825582492e-05	
93.67406471887617	0.0009390065709611144	0.0009321563083366759	9.497168317856815e-06	
95.1255458674087	0.0010317871315676248	0.0010406396443534186	9.272858931909078e-06	
96.59951773982377	0.0010225091384616746	0.001010054565981704	1.2707399045988473e-05	
98.09632883025184	0.0009027723927202314	0.0009162527607864526	1.425259983846355e-05	
99.61633303274554	0.0008727797868726579	0.0008613725751598647	1.2407823956575769e-05	
101.15988972495167	0.0009520304506700424	0.0009598406488281072	1.8902473045022834e-05	
102.72736385307937	0.0009654897027145147	0.0009359382316625396	4.21034346265521e-05	
104.31912601818526	0.0008544131410045537	0.0009030853680271466	6.05814202244183e-05	
105.93555256379533	0.0008254697027121072	0.0008789616904720801	7.288771520173305e-05	
107.57702566488457	0.0009019071154342967	0.0008598653583383893	7.83071445420952e-05	
109.24393341823551	0.0008943247032283278	0.0008436429269462114	6.146349612113547e-05	
110.93666993419627	0.0007928679424230345	0.0008291825858255853	4.502737211171439e-05	
112.65563542986153	0.0007951929181687307	0.0008158702172367232	5.497511634947318e-05	
114.40123632369622	0.0008668446161519914	0.0008033429767976483	6.771572954296681e-05	
116.17388533162597	0.0008056136162137305	0.0007913748861394194	5.4518338282944295e-05	
117.9740015646163	0.0007387774504658365	0.0007798195471346138	4.116097918424683e-05	
119.802010627764	0.0007909879679862625	0.00076857933076665	5.1913574874013684e-05	
121.65834472092367	0.0008047332748452981	0.0007575877694709465	5.8008667280960716e-05	
123.54344274089367	0.000715131855451945	0.0007467989757852004	4.300823394649167e-05	
125.45775038518534	0.0007267440899562525	0.0007361810129024672	3.993615386384037e-05	
127.40172025740017	0.0007766908248408046	0.000725711594800979	5.1752420100509754e-05	
129.3758119742398	0.0006974208491134188	0.000715375215607814	4.457879566331176e-05	
131.3804922741741	0.0006825196415590006	0.0007051611863350692	3.5379069481302196e-05	
133.41623512779302	0.0007391713054570199	0.0006950622648923873	4.420077661616136e-05	
135.48352184986857	0.0006728353433466175	0.0006850736840136326	4.272786576341435e-05	
137.58284121315285	0.0006508958739423795	0.0006751924520300293	3.3247666708749896e-05	
139.71468956393986	0.0007042209719734612	0.0006654168443584145	3.884072772820699e-05	
141.879570939417	0.0006396137043907627	0.0006557460305371639	3.912644771672804e-05	
144.07799718683648	0.0006283170770319397	0.0006461797990012087	3.1005761437713194e-05	
146.31048808453184	0.0006708380731423225	0.0006367183532149834	3.550767002416795e-05	
148.57757146481032	0.0006017224597689429	0.0006273621604581008	3.500031614496967e-05	
150.87978333874923	0.0006161681803766115	0.0006181118398097008	2.8539337195216823e-05	
153.2176680229263	0.0006292122381256416	0.0006089680795298262	3.320898760016232e-05	
155.5917782681133	0.0005693169215502786	0.0005999315766154267	3.069671405310931e-05	
158.00267538996428	0.0006112740824150444	0.0005910029931552777	2.6709715816281284e-05	
160.45092940172842	0.0005744137157412773	0.000582182925447038	3.079975527457558e-05	
162.9371191490193	0.0005580106885158019	0.0005734718828216596	2.6303786822493036e-05	
165.46183244667284	0.0005868021499425799	0.0005648702738481886	2.642749837850335e-05	
168.02566621772516	0.0005293144930930873	0.00055637839813645	2.738724071477725e-05	
170.6292266345446	0.0005657440141639286	0.0005479964423660306	2.286636907013721e-05	
173.27312926215015	0.0005267036130851373	0.0005397244794824241	2.6075571390738242e-05	
175.9579992037507	0.0005276922097834304	0.0005315624702404137	2.273785865948986e-05	
178.68447124853947	0.0005302387051832703	0.0005235102664590651	2.300543343960491e-05	
181.45319002177868	0.0004971469349128842	0.0005155676154954473	2.306268150501454e-05	
184.2648101372089	0.0005252022971534799	0.0005077341655551938	2.0083361625038078e-05	
187.11999635182175	0.00047767681559441754	0.0005000094715447284	2.2474062901309245e-05	
190.019423723029	0.000510671953122205	0.0004923930012379601	1.8386110359451134e-05	
192.9637777682679	0.0004643710251996106	0.0004848841415834786	2.1194765968763406e-05	
195.95375462707955	0.000492635479965373	0.0004774822050203642	1.7523049804520284e-05	
198.99006122569847	0.00045257045230675185	0.0004701864357036103	1.9714844293163097e-05	
202.0734154441926	0.00047561598401495197	0.00046299601556624905	1.680628077064792e-05	
205.20454628619316	0.000439909747856732	0.00045591007016563395	1.8376182411580207e-05	
208.38419405125447	0.0004610937856869604	0.0004489276742774112	1.590718827269642e-05	
211.6131105098844	0.00042602519138816754	0.0004420478572132492	1.732456911629966e-05	
214.892059081287	0.0004484865741122379	0.0004352696078481529	1.4750237093575752e-05	
218.22181501385919	0.0004121035551487724	0.0004285918793507611	1.655622040678297e-05	
221.60316556848443	0.0004354312564542895	0.0004220135936158481	1.3419752608051256e-05	
225.03691020466627	0.00040076340109402664	0.00041553364540258846	1.5922129000128563e-05	
228.5238607695462	0.00041810709385564756	0.000409150906185509	1.2299506043296041e-05	
232.06484168985054	0.0003952175440737901	0.0004028642277273632	1.5065274112848709e-05	
235.66069016681035	0.00039490469958517816	0.0003966724453849489	1.2060894116582125e-05	
239.3122563741041	0.00039523609947471556	0.0003905743811599316	1.3412051672107312e-05	
243.0204036588648	0.0003725997353217392	0.000384568846507527	1.273974124442919e-05	
246.78600874580337	0.00038955086959159205	0.0003786546449162052	1.0901791448275795e-05	
250.60996194449422	0.0003637277452378734	0.0003728305742716802	1.3120122781805976e-05	
254.4931673598731	0.0003659115967871556	0.00036709542901838945	9.983642936314333e-06	
258.43654310599635	0.0003681499742631105	0.00036144800213133086	1.1459899390356558e-05	
262.4410215231124	0.00034464976723443087	0.0003558870869108349	1.1442176630490138e-05	
266.507549398097	0.0003549016113567738	0.0003504114786123596	8.728156512315119e-06	
270.63708818830384	0.0003481361825731517	0.00034501997592284743	1.1051116709552221e-05	
274.8306142488838	0.00032956930840886034	0.00033971138229474445	1.0154175120956566e-05	
279.08911906362675	0.00033854934177295965	0.0003344845071480728	7.886349985543263e-06	
283.4136094793798	0.00033401187574105655	0.0003293381669505208	1.0024643902627253e-05	
287.80510794409827	0.0003154835225044325	0.00032427118618481155	9.650663944896936e-06	
292.26465274858515	0.0003180409562356333	0.00031928239821212825	7.205297998706065e-06	
296.7932982719762	0.0003222487464755162	0.00031437064603978635	8.24198388477605e-06	
301.3921152310292	0.00030711519487050526	0.0003095347830008228	9.397379654711127e-06	
306.0621909332746	0.00029704419066634594	0.0003047736733526534	7.760407860073979e-06	
310.80462953409153	0.0003014407652964468	0.0003000861928014366	6.174097684773e-06	
315.6205522977641	0.00030254040846229525	0.0002954712289583809	7.468966471858693e-06	
320.5110978625849	0.00029081568862051514	0.00029092768173368905	8.403785001968413e-06	
325.47742251006514	0.0002797729000865205	0.0002864544636735291	7.409956324235626e-06	
330.52070043831674	0.00027795267252939105	0.0002820505002449216	5.734069796308347e-06	
335.6421240396705	0.0002808273897286182	0.000277714730073142	5.362919475876089e-06	
340.8429041825955	0.00027971026185718005	0.00027344610513585244	6.461449791985279e-06	
346.1242704979875	0.0002721444467338721	0.00026924359091785866	7.209215072063129e-06	
351.4874716698928	0.0002627196739327683	0.0002651061665300878	6.987209623962598e-06	
356.9337757307372	0.00025571294256329657	0.00026103282479610616	6.112748181928176e-06	
362.46447036112943	0.000252045973454374	0.0002570225723092365	5.076902573071254e-06	
368.08086319431027	0.0002505640370062399	0.0002530744294630551	4.31887690230388e-06	
373.7842821253185	0.00024966089866841547	0.00024918743045789074	4.082981810836234e-06	
379.57607562494815	0.00024821003203756234	0.0002453606232856721	4.256244342050515e-06	
385.45761305857025	0.00024582674747509217	0.00024159306969530594	4.552468492436379e-06	
391.43028500989345	0.00024266397815623817	0.00023788384514057882	4.786552636945386e-06	
397.49550360974456	0.00023906993058161048	0.0002342320387124599	4.901388213063424e-06	
403.6547028699399	0.00023535100775104846	0.00023063675305740289	4.901451041159471e-06	
409.9093390223323	0.0002316822249327606	0.00022709710428325496	4.804865864663104e-06	
416.26089086311043	0.00022809943401339014	0.00022361222185414756	4.621613791063145e-06	
422.71086010243414	0.00022451220921251627	0.00022018124847566033	4.348015060418517e-06	
429.2607717194863	0.00022072216505809975	0.00021680333997142664	3.973028540702098e-06	
435.91217432302693	0.0002164777936596377	0.0002134776651522639	3.4997485678564526e-06	
442.6666405175339	0.00021162045524015683	0.00021020340567878834	2.992458302344166e-06	
449.52576727501685	0.00020632876238936015	0.0002069797559184245	2.646942955638154e-06	
456.4911763125926	0.0002013174629902366	0.00020380592279760395	2.741974855981583e-06	
463.56451447591087	0.0001977045818599256	0.00020068112564989565	3.2751532753054566e-06	
470.74745412852144	0.0001963109843947566	0.00019760459606074022	3.875344210969015e-06	
478.04169354727435	0.00019642341762407924	0.0001945755777093913	4.083936312104468e-06	
485.4489573238469	0.0001950688892082053	0.0001915933262086187	3.5328641920527704e-06	
492.97099677249224	0.00018981277239946912	0.00018865710894265753	2.412036332250219e-06	
500.60959034410683	0.00018359903321126574	0.00018576620490388457	2.24741387377808e-06	
508.36654404671106	0.0001817169951831281	0.00018291990452859252	3.2697438962043787e-06	
516.2436918724502	0.00018281638767775682	0.00018011750953225855	3.4937519799417277e-06	
524.242896231207	0.00017881031940738726	0.00017735833274461438	2.258983449338716e-06	
532.3660483909357	0.00017252499784691668	0.0001746416979448241	2.1377935670385203e-06	
540.6150689248177	0.00017294014908522152	0.00017196693969704496	3.2440567535061756e-06	
548.9919081653474	0.00017147603612600924	0.00016933340318659056	2.3834802735884457e-06	
557.4985466654523	0.00016485578020454547	0.0001667404440569076	1.9059544238654358e-06	
566.1369956667598	0.00016593217761334765	0.0001641874282475848	3.0250077106623718e-06	
574.909297575119	0.00016210479104942143	0.0001616737318335131	1.6537091265177027e-06	
583.8175264434902	0.00015851344511843172	0.00015919874086538653	2.494998711519721e-06	
592.8637884623186	0.00015882187822502852	0.00015676185121164392	2.178553547121887e-06	
602.0502224575035	0.0001529592367512411	0.00015436246840198583	1.9501013868021062e-06	
611.379000396087	0.00015427950466759648	0.00015200000747254936	2.281048988455584e-06	
620.8523278997751	0.00014834783461248924	0.00014967389281283374	1.7867476536369539e-06	
630.4724447664181	0.00014935403339593923	0.0001473835580144453	2.028706199632091e-06	
640.2416254995708	0.00014445817524611672	0.0001451284457217325	1.999443130905661e-06	
650.1621798462554	0.00014359137345119614	0.00014290800748434623	1.393461383675029e-06	
660.2364533430635	0.00014191412378684862	0.00014072170361178178	2.29381450125695e-06	
670.4668278707137	0.00013744329943430816	0.00013856900302993677	1.1259193280973094e-06	
680.8557222172046	0.0001380840669162104	0.00013644938313970187	1.7270505795071882e-06	
691.4055926496942	0.00013513108458489804	0.00013436232967761524	2.0662282107229946e-06	
702.1189334952396	0.00013126050226921384	0.00013230733657858607	1.1076793239629717e-06	
712.9982777305363	0.00013091041017912524	0.0001302839058407039	1.1823541665366577e-06	
724.0461975807946	0.00013009579490840044	0.00012829154739213238	1.8861018007220958e-06	
735.2653051278958	0.00012689014530632708	0.00012632977896009063	1.8151828779290681e-06	
746.6582529279726	0.00012367741264319038	0.0001243981259419128	1.2426373697170097e-06	
758.2277346385576	0.0001217854669338703	0.00012249612127819025	7.406378034604105e-07	
769.9764856554507	0.00012068781099338203	0.00012062330532796446	8.198046311365985e-07	
781.9072837594538	0.00011959539122914284	0.0001187792257459805	1.1211300376034137e-06	
794.0229497731273	0.00011820082968612011	0.000116963437361969	1.3207453077549525e-06	
806.3263482277227	0.00011656105106266263	0.00011517550206194723	1.4011198111104732e-06	
818.82038804045	0.00011480338402926552	0.00011341498867151341	1.3945088813540387e-06	
831.5080232022387	0.00011297578498241086	0.00011168147284111859	1.316325539930778e-06	
844.3922534761538	0.0001110247544258249	0.00010997453693328686	1.1541665450706504e-06	
857.4761251066391	0.00010885913933456446	0.0001082937699117672	8.838024947140334e-07	
870.7627315397452	0.00010653180288485531	0.00010663876723258624	5.471463568710675e-07	
884.2552141545192	0.00010446901488575923	0.00010500913073697846	5.665468765261076e-07	
897.9567630057271	0.00010330557664382518	0.00010340446854616475	1.035735605580694e-06	
911.8706175780853	0.00010282297153162282	0.00010182439495795719	1.3292801792698832e-06	
926.0000675521785	0.00010123392567258935	0.00010026853034515921	1.027968081530452e-06	
940.3484535822448	9.841036369887195e-05	9.873650105572896e-05	3.7866566308379425e-07	
954.9191680860141	9.747712977145925e-05	9.72279393146871e-05	1.056792147322718e-06	
969.715656046784	9.677279719412584e-05	9.57424831277348e-05	1.0423072132692222e-06	
984.7414158279239	9.389738719760209e-05	9.427977618655056e-05	3.974660795612989e-07	
1000.0	9.378955567155553e-05	9.28394677757467e-05	1.1445262998346792e-06	


==> data/fig_delay_tfirka_bode_38.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005420819251369459	3.2795991121978975e-06	
0.10154950161807173	0.005424263851159186	0.0054210724294622694	3.280669967966975e-06	
0.10312301278878754	0.005424523276890389	0.005421333534688825	3.2817740424720673e-06	
0.10472090554055413	0.005424790826154535	0.005421602815907926	3.2829123591625354e-06	
0.10634355766636439	0.005425066754025711	0.005421880529832527	3.2840859726131082e-06	
0.10799135281311975	0.005425351323631497	0.00542216694128031	3.2852959694008463e-06	
0.1096646805723366	0.005425644806410056	0.005422462323432341	3.2865434690967856e-06	
0.11136393657225817	0.005425947482375599	0.005422766958100227	3.2878296251729653e-06	
0.11308952257139368	0.0054262596403925395	0.005423081136001912	3.2891556260874265e-06	
0.11484184655350702	0.0054265815784585855	0.005423405157046626	3.290522696195368e-06	
0.11662132282407707	0.005426913603997136	0.005423739330628982	3.2919320969263416e-06	
0.11842837210825283	0.005427256034159231	0.005424083975932859	3.29338512776606e-06	
0.12026342165032622	0.005427609196135441	0.0054244394222452376	3.2948831274260337e-06	
0.12212690531474645	0.0054279734274780105	0.005424806009280255	3.296427474963656e-06	
0.12401926368869937	0.005428349076433596	0.005425184087514074	3.2980195909635353e-06	
0.12594094418627644	0.005428736502287014	0.005425574018530687	3.299660938730807e-06	
0.12789240115425762	0.005429136075716311	0.005425976175379203	3.3013530255351415e-06	
0.12987409597953362	0.005429548179159614	0.005426390942942936	3.3030974038930715e-06	
0.13188649719819254	0.005429973207194128	0.005426818718320704	3.304895672848421e-06	
0.13393008060629666	0.005430411566927731	0.005427259911220838	3.3067494793327828e-06	
0.13600532937237603	0.005430863678403595	0.005427714944368301	3.308660519491243e-06	
0.13811273415166478	0.005431329975018294	0.005428184253925204	3.3106305402117146e-06	
0.14025279320210793	0.005431810903953884	0.005428668289925732	3.3126613403853166e-06	
0.1424260125021654	0.005432306926624429	0.0054291675167251925	3.3147547725456796e-06	
0.1446329058704415	0.005432818519137507	0.005429682413464369	3.3169127443478464e-06	
0.14687399508716817	0.005433346172771236	0.00543021347454945	3.319137220095681e-06	
0.14914981001757044	0.005433890394467337	0.0054307612101480406	3.3214302223809207e-06	
0.15146088873714358	0.0054344517073408516	0.0054313261467019685	3.3237938336747738e-06	
0.1538077776588715	0.005435030651207098	0.005431908827457343	3.326230198087237e-06	
0.15619103166241588	0.005435627783126487	0.005432509813012668	3.328741523069215e-06	
0.15861121422530794	0.0054362436779678445	0.005433129681885583	3.331330081053046e-06	
0.16106889755617235	0.005436878928990934	0.005433769031098705	3.3339982115016364e-06	
0.16356466273001555	0.0054375341484488495	0.005434428476785718	3.336748322585373e-06	
0.1660990998256107	0.005438209968211049	0.005435108654818092	3.339582893126411e-06	
0.16867280806501112	0.005438907040407755	0.005435810221453205	3.3425044745502814e-06	
0.1712863959552255	0.005439626038096534	0.00543653385400491	3.3455156929353126e-06	
0.17394048143208848	0.005440367655951882	0.0054372802515371705	3.3486192509594488e-06	
0.17663569200636045	0.005441132610978662	0.00543805013558162	3.3518179300837934e-06	
0.17937266491209122	0.005441921643250303	0.005438844250880134	3.3551145926137066e-06	
0.18215204725728248	0.005442735516672695	0.005439663366153101	3.3585121839797227e-06	
0.18497449617688488	0.005443575019774745	0.005440508274894591	3.3620137348989025e-06	
0.18784067898816573	0.005444440966526612	0.005441379796195333	3.3656223637332353e-06	
0.1907512733484843	0.005445334197186709	0.0054422787755945504	3.369341278792502e-06	
0.19370696741551147	0.005446255579178514	0.005443206085961816	3.37317378080453e-06	
0.1967084600099325	0.005447206007998417	0.005444162628410108	3.3771232652784e-06	
0.19975646078067044	0.005448186408155774	0.005445149333241151	3.3811932250979774e-06	
0.20285169037266976	0.0054491977341464114	0.005446167160924521	3.3853872530890812e-06	
0.2059948805972802	0.005450240971460936	0.005447217103111557	3.3897090445950835e-06	
0.20918677460527996	0.005451317137629182	0.005448300183685753	3.394162400238413e-06	
0.21242812706258082	0.0054524272833022715	0.005449417459850852	3.398751228576493e-06	
0.215719704328655	0.005453572493373758	0.005450570023258214	3.40347954901418e-06	
0.21906228463772706	0.0054547538881414455	0.005451759001175055	3.408351494630206e-06	
0.22245665828277353	0.005455972624511519	0.00545298555769535	3.413371315071499e-06	
0.22590362780237347	0.005457229897246689	0.005454250894994684	3.4185433796141746e-06	
0.22940400817045398	0.005458526940260196	0.00545555625463141	3.42387218022553e-06	
0.23295862698897662	0.005459865027957506	0.005456902918895628	3.429362334603694e-06	
0.2365683246836085	0.005461245476627704	0.005458292212208135	3.435018589511359e-06	
0.2402339547024262	0.0054626696458866635	0.00545972550257129	3.4408458239390246e-06	
0.243956383717698	0.005464138940174127	0.005461204203074178	3.446849052503196e-06	
0.24773649183079302	0.005465654810306995	0.005462729773454121	3.45303342884134e-06	
0.2515751727802653	0.005467218755091224	0.0054643037217171645	3.459404249001923e-06	
0.2554733341531623	0.005468832322994797	0.0054659276058197604	3.4659669552129805e-06	
0.2594318975996074	0.005470497113884431	0.005467603035414589	3.4727271393528825e-06	
0.26345179905070754	0.005472214780828768	0.00546933167366316	3.4796905466753755e-06	
0.2675339889398373	0.005473987031970941	0.005471115239117991	3.486863079660476e-06	
0.27167943242735193	0.005475815632473577	0.005472955507677566	3.4942508019131255e-06	
0.2758891096287819	0.005477702406539429	0.005474854314617308	3.5018599420640997e-06	
0.28016401584656353	0.005479649239510991	0.005476813556699773	3.509696897876825e-06	
0.2845051618053608	0.0054816580800526905	0.005478835194367777	3.5177682403535977e-06	
0.28891357389103245	0.005483730942419305	0.0054809212540241495	3.5260807180546084e-06	
0.2933902943933029	0.005485869908814605	0.005483073830402014	3.5346412613527237e-06	
0.29793638175219256	0.005488077131844315	0.0054852950890297925	3.543456986919757e-06	
0.30255291080826724	0.005490354837067749	0.005487587268795186	3.5525352023194283e-06	
0.30724097305676445	0.00549270532565273	0.005489952684613036	3.5618834105807863e-06	
0.31200167690565833	0.00549513097713862	0.005492393730201458	3.571509315005652e-06	
0.3168361479377224	0.0054976342523125705	0.005494912880971718	3.5814208241562842e-06	
0.3217455291766536	0.005500217696204384	0.005497512697037261	3.5916260567629375e-06	
0.32673098135731937	0.005502883941205672	0.005500195826347376	3.6021333468976976e-06	
0.33179368320019265	0.005505635710319319	0.005502965007951551	3.6129512493611232e-06	
0.33693483169003946	0.0055084758205456216	0.005505823075401173	3.624088545033072e-06	
0.3421556423589239	0.005511407186411764	0.0055087729602949515	3.635554246472088e-06	
0.3474573495735992	0.005514432823651802	0.005511817695975348	3.6473576037956274e-06	
0.35284120682735126	0.005517555853044597	0.005514960421383525	3.6595081104254247e-06	
0.3583084870363649	0.005520779504417698	0.005518204385080778	3.672015509382487e-06	
0.3638604828406817	0.005524107120825563	0.005521552949444892	3.6848897995118303e-06	
0.3694985069098218	0.0055275421629110465	0.005525009595050249	3.698141241985337e-06	
0.37522389225314035	0.00553108821345963	0.005528577925241432	3.7117803671514645e-06	
0.3810379925349945	0.00553474898215636	0.005532261670910039	3.7258179813199797e-06	
0.3869421823947922	0.005538528310556225	0.005536064695485564	3.740265174175051e-06	
0.39293785777200174	0.005542430177279159	0.005539991000151738	3.755133326200645e-06	
0.39902643623619527	0.005546458703441729	0.005544044729299968	3.7704341163869264e-06	
0.4052093573222091	0.005550618158338223	0.0055482301762332115	3.7861795303061024e-06	
0.41148808287049476	0.005554912965384682	0.005552551789133096	3.8023818687149366e-06	
0.41786409737274555	0.005559347708340252	0.005557014177305615	3.819053756001836e-06	
0.4243389083228771	0.005563927137821221	0.005561622117719844	3.836208149508178e-06	
0.43091404657344795	0.005568656178124012	0.005566380561856693	3.8538583489904515e-06	
0.4375910666976019	0.005573539934374531	0.005571294642884713	3.8720180065359235e-06	
0.4443715473566186	0.0055785837000223645	0.005576369683181715	3.890701137039348e-06	
0.45125709167315986	0.005583792964699582	0.005581611202221659	3.909922128981187e-06	
0.4582493276102989	0.0055891734224651915	0.005587024924848468	3.9296957558809115e-06	
0.4653499083564233	0.005594730980457723	0.005592616789958553	3.950037188356313e-06	
0.4725605127161014	0.005600471767979969	0.005598392959616679	3.970962006598859e-06	
0.4798828455070056	0.0056064021460414904	0.005604359828630603	3.992486213585027e-06	
0.4873186379629853	0.005612528717386358	0.005610524034611782	4.014626249143374e-06	
0.49486964814338685	0.005618858337035425	0.005616892468552029	4.037399004464086e-06	
0.5025376613487146	0.005625398123374565	0.005623472285946862	4.060821837670857e-06	
0.5103244905427329	0.00563215546982249	0.005630270918499922	4.0849125900334576e-06	
0.5182319767811088	0.00563913805711419	0.005637296086443947	4.109689603367331e-06	
0.5262619896466971	0.0056463538662386605	0.0056445558115172795	4.135171738148927e-06	
0.5344164276915693	0.005653811192072347	0.00565205843063753	4.161378392803422e-06	
0.5426972188858914	0.005661518657752862	0.005659812610316561	4.188329524171857e-06	
0.5511063210737586	0.005669485229840789	0.005667827361865054	4.2160456692091734e-06	
0.559645722436092	0.005677720234320972	0.0056761120574378805	4.244547967784511e-06	
0.5683174419607084	0.005686233373498613	0.005684676446975661	4.2738581872168446e-06	
0.5771235299196736	0.0056950347438497065	0.005693530676102196	4.303998747943043e-06	
0.5860660683540517	0.005704134854889907	0.005702685305041737	4.334992751225136e-06	
0.595147171566167	0.0057135446491309895	0.00571215132862547	4.366864008134927e-06	
0.604368986619493	0.005723275523199402	0.005721940197461623	4.399637070800844e-06	
0.6137336938462858	0.005733339350197404	0.005732063840349742	4.433337265276618e-06	
0.6232435073630855	0.005743748503393699	0.005742534688026269	4.467990727016397e-06	
0.6329006755942035	0.005754515881337529	0.005753365698335089	4.503624438149115e-06	
0.6427074818033226	0.005765654934497825	0.005764570382925039	4.5402662675948e-06	
0.6526662446333333	0.005777179693537498	0.005776162835584249	4.577945013595361e-06	
0.6627793186545348	0.00578910479934205	0.005788157762330658	4.616690449367204e-06	
0.6730490949213316	0.0058014455349317574	0.00580057051338789	4.65653337148221e-06	
0.6834780015375548	0.0058142178593977335	0.005813417117186985	4.697505651914935e-06	
0.6940685042305437	0.005827438444014166	0.005826714316546049	4.739640293193561e-06	
0.7048231069341222	0.005841124710692367	0.005840479607193837	4.7829714879273175e-06	
0.7157443523806098	0.005855294872956756	0.005854731278816953	4.827534681876643e-06	
0.7268348227020044	0.005869967979638942	0.005869488458827287	4.873366641945846e-06	
0.7380971400404808	0.005885163961503703	0.005884771159063173	4.920505528559396e-06	
0.7495339671683494	0.005900903681040034	0.0059006003256573975	4.9689909734422295e-06	
0.7611480081176202	0.005917208985671906	0.005916997892327095	5.0188641628284056e-06	
0.7729420088193235	0.005934102764666989	0.005933986837362981	5.070167926793507e-06	
0.784918757752735	0.005951609010047733	0.005951591244623062	5.122946834912689e-06	
0.7970810866046624	0.0059697528818381754	0.005969836368863374	5.177247299158287e-06	
0.8094318709389453	0.005988560778011821	0.005988748705771605	5.23311768406236e-06	
0.8219740308763326	0.006008060409541536	0.0060083560671037135	5.290608425610653e-06	
0.8347105317848907	0.006028280880991827	0.006028687661364276	5.349772158494282e-06	
0.847644384981113	0.006049252777137794	0.006049774180514264	5.410663853461571e-06	
0.8607786484418896	0.0060710082561438485	0.006071647893239153	5.473340965049875e-06	
0.8741164275275125	0.0060935811498897315	0.006094342745364342	5.5378635907333215e-06	
0.8876608757158821	0.006117007072092104	0.0061178944680660005	5.60429464260686e-06	
0.9014151953480897	0.006141323534937894	0.006142340694592576	5.672700032482891e-06	
0.9153826383855528	0.006166570075021448	0.006167721086288521	5.743148872043284e-06	
0.9295665071788846	0.00619278838946273	0.006194077468796738	5.8157136889188314e-06	
0.9439701552486742	0.006220022483179214	0.006221453979411191	5.890470660578305e-06	
0.9585969880783669	0.006248318828391424	0.006249897226658417	5.967499867417992e-06	
0.9734504639194281	0.006277726537562866	0.006279456463307706	6.046885567178232e-06	
0.9885340946089864	0.006308297551111077	0.006310183774144378	6.128716492684369e-06	
1.0038514464001433	0.006340086841380235	0.006342134279995078	6.2130861748461324e-06	
1.01940614080515	0.006373152634539353	0.006375366359666323	6.300093293891288e-06	
1.0352018554516484	0.006407556652266856	0.00640994189165476	6.389842061729141e-06	
1.051242324952181	0.006443364375305372	0.0064459265177090296	6.4824426382538065e-06	
1.0675313417871697	0.006480645331224222	0.006483389930576932	6.5780115852022845e-06	
1.0840727572015847	0.006519473409015627	0.006522406188559355	6.67667236227909e-06	
1.1008704821154982	0.006559927203479906	0.00656305405982006	6.778555868695454e-06	
1.117928488048752	0.006602090392731022	0.006605417399776011	6.883801036756757e-06	
1.1352508080599522	0.006646052152584438	0.00664958556532239	6.9925554818565895e-06	
1.1528415377000134	0.006691907612083157	0.006695653870137829	7.1049762161215804e-06	
1.1707048359804781	0.006739758354985492	0.006743724085882347	7.2212304328573505e-06	
1.1888449263568397	0.006789712972692065	0.0067939049947510705	7.341496369656165e-06	
1.2072660977271032	0.006841887674844229	0.006846312999599549	7.465964260291601e-06	
1.225972705445816	0.006896406964699318	0.006901072798725526	7.5948373849292695e-06	
1.2449691723538168	0.00695340438740056	0.006958318133401416	7.728333232537954e-06	
1.2642599898239333	0.007013023360435986	0.007018192617421993	7.866684787438835e-06	
1.2838497188228888	0.007075418096951618	0.0070808506592977055	8.010141957442005e-06	
1.3037429909896587	0.00714075463418496	0.007146458489316953	8.158973161122132e-06	
1.3239445097305402	0.00720921198115948	0.007215195305566214	8.313467095498639e-06	
1.3444590513311867	0.007280983401981287	0.007287254555186387	8.47393470830954e-06	
1.3652914660858761	0.0073562778536698185	0.007362845369720502	8.64071140265758e-06	
1.386446679444272	0.007435321600512311	0.007442194176449376	8.81415950726618e-06	
1.4079296931759626	0.007518360030552233	0.007525546511210264	8.994671049011569e-06	
1.4297455865530366	0.007605659704120427	0.00761316906246729	9.182670872754664e-06	
1.451899517550985	0.007697510669437721	0.007705351981488811	9.378620159066626e-06	
1.4743967240682132	0.007794229086434819	0.007802411499564005	9.583020400479162e-06	
1.4972425251644468	0.007896160207267607	0.00790469290047183	9.79641790674398e-06	
1.5204423223183279	0.008003681770824472	0.00801257390517017	1.0019408922934295e-05	
1.5440016007044985	0.00811720787916419	0.008126468536233174	1.0252645458560665e-05	
1.5679259304904682	0.008237193436711258	0.008246831542350468	1.0496841944958595e-05	
1.5922209681535842	0.00836413924870089	0.008374163478735892	1.0752782860078397e-05	
1.6168924578184014	0.008498597894477392	0.008509016558237789	1.1021331488187077e-05	
1.6419462326147771	0.008641180514654628	0.00865200141113099	1.1303440012609837e-05	
1.667388216057011	0.008792564679921833	0.008803794920069458	1.1600161183370183e-05	
1.6932244234443516	0.008953503544794059	0.008965149331833854	1.1912661849482804e-05	
1.7194609632832076	0.009124836533620511	0.009136902891055761	1.2242238708902236e-05	
1.7461040387313935	0.009307501860930205	0.009319992295255826	1.2590336705347629e-05	
1.7731599490647525	0.009502551256616804	0.00951546733815681	1.2958570598113015e-05	
1.8006350911665105	0.009711167352294157	0.009724508193007525	1.3348750350290241e-05	
1.828535961039703	0.009934684293243238	0.00994844589435275	1.3762911133622548e-05	
1.8568691553430368	0.010174612277010128	0.0101887867114743	1.4203348938026473e-05	
1.885641372950552	0.010432666893049362	0.010447241277606609	1.4672663018538945e-05	
1.9148594165354507	0.010710804358373677	0.01072575955631478	1.5173806720705508e-05	
1.9445301941784663	0.01101126402552807	0.011026573003396158	1.5710148622997268e-05	
1.974660721001155	0.011336619898646346	0.011352245636244623	1.628554644275678e-05	
2.0052581208244957	0.011689843352576581	0.01170573617402981	1.6904436808617423e-05	
2.036329627853186	0.01207437983556667	0.012090473987182517	1.7571944846398087e-05	
2.067882588386045	0.012494243078490777	0.012510452323583042	1.829401861692993e-05	
2.0999244625529108	0.01295413126514537	0.012970343192960124	1.907759484672096e-05	
2.132462826078452	0.013459570764168679	0.013475639415507702	1.9930804187801855e-05	
2.1655053720733157	0.014017094383234806	0.014032830676203758	2.0863226511375842e-05	
2.199059912853022	0.01463446261140224	0.014649621908000416	2.1886209540079563e-05	
2.2331343817850464	0.015320937736450909	0.015335203737214777	2.3013267434565637e-05	
2.267736835164523	0.016087621476553262	0.016100585507596143	2.4260579529434757e-05	
2.302875454119006	0.01694786550384721	0.016959000276102025	2.5647612507297876e-05	
2.3385585465427567	0.01791775800621537	0.01792638533616836	2.7197889988337422e-05	
2.3747945490609914	0.019016671911604395	0.019021925274773917	2.8939927339203493e-05	
2.411592029024571	0.020267818294491997	0.020268604703545565	3.0908326580531996e-05	
2.4489596865355954	0.021698654295842508	0.0216936285371609	3.314496523344204e-05	
2.4869063565043885	0.02334079306620182	0.023328376212381322	3.570006884691916e-05	
2.5254410107383527	0.025228646615432605	0.02520715996066959	3.863263834569215e-05	
2.564572760063192	0.0273952140688017	0.027363273989580605	4.200903523498236e-05	
2.604310856476998	0.029861959535306532	0.02981939518311882	4.589721588390249e-05	
2.6446646953377266	0.03261758807070385	0.0325672363670618	5.0351804756569414e-05	
2.6856438175845567	0.035579197637971204	0.03552965333912473	5.5382035868744294e-05	
2.727257911993673	0.03853506560646704	0.03850286316150499	6.0892874609004644e-05	
2.769516817469004	0.04109526684059574	0.04110119027536577	6.65964310429479e-05	
2.812430525368455	0.04272797271769445	0.042780745397156685	7.191617326597966e-05	
2.8560091818661824	0.042963205670601384	0.043039073578857015	7.595483413387043e-05	
2.9002630903514777	0.04167569327967353	0.04172664650802513	7.766704956110172e-05	
2.945202713864811	0.039171058633701454	0.039167012152483596	7.636477574627293e-05	
2.9908386775716385	0.035984158760001946	0.03593520975131757	7.226567921739857e-05	
3.0371817712745264	0.032614448087501836	0.03254979703088246	6.640420339059311e-05	
3.0842429519642045	0.029391713879038165	0.02933397294486696	5.995274899969951e-05	
3.1320333464101533	0.026475642534881955	0.026434321577850185	5.3716475528343955e-05	
3.180564253791325	0.023912190859039395	0.023888109974319303	4.807680225760356e-05	
3.2298471483676323	0.021688506698900815	0.02167885525314326	4.3138871073945626e-05	
3.2798936821928324	0.01976801912079391	0.01976920890383075	3.887342364931106e-05	
3.3307156878694446	0.018108489083498682	0.01811730378592133	3.5201179961951635e-05	
3.3823251813463506	0.016669901035344034	0.01668379947112073	3.2033150716060044e-05	
3.43473436475976	0.015417242296182845	0.015434331378199476	2.9286919182466656e-05	
3.487955629318178	0.01432098273965856	0.01433989493757091	2.6891698688487092e-05	
3.542001558232087	0.013356638872922814	0.01337640382317293	2.478869903319641e-05	
3.5968849296890193	0.012504052653552465	0.012523990301689195	2.2929799059352577e-05	
3.6526187198747286	0.011746651018450299	0.011766290165342749	2.1275801300610607e-05	
3.7092161060411786	0.011070785086451663	0.011089803754921936	1.9794764596131363e-05	
3.7666904696220658	0.010465175148875318	0.010483357757994121	1.8460574476394246e-05	
3.8250553993966134	0.009920458059374396	0.00993766493225963	1.725177468095398e-05	
3.884324694702404	0.009428823443963215	0.009444969159632806	1.6150633541451376e-05	
3.9445123686979775	0.008983723175487181	0.008998761196918762	1.5142405609234098e-05	
4.005632651675993	0.00857963977541511	0.008593551515744782	1.421474969418447e-05	
4.067699994427721	0.00821190161694516	0.0082246886450007	1.3357269958555685e-05	
4.130729071659682	0.007876535091615303	0.007888213563550843	1.2561153031240898e-05	
4.194734785463209	0.007570145928917986	0.007580742604047161	1.1818879852824876e-05	
4.259732268837781	0.007289823537015398	0.007299372925570919	1.1123995726979063e-05	
4.325736889268946	0.007033063575741139	0.007041605898594362	1.0470925840697119e-05	
4.392764252361694	0.0067977050284278384	0.006805284761231778	9.854826461613678e-06	
4.460830205530115	0.006581878860736052	0.006588543699725243	9.271464289596503e-06	
4.5299508417442365	0.006383965991849373	0.0063897661240965966	8.717118186151176e-06	
4.600142503334918	0.006202562797349324	0.0062075503904727	8.188498855707362e-06	
4.671421785857698	0.006036452746789051	0.006040681595938767	7.68268311454444e-06	
4.743805542016518	0.005884583078277075	0.005888108364479065	7.197060241614241e-06	
4.817310885648243	0.005746045647244134	0.005748923772754941	6.7292886391705e-06	
4.891955195768907	0.005620061272388114	0.005622349746949607	6.277261716859967e-06	
4.967756120682691	0.005505967050442351	0.005507724408139067	5.839082641978453e-06	
5.044731582154526	0.005403206232104898	0.005404491962560828	5.413048503331926e-06	
5.122899779647386	0.005311320351446364	0.005312194831791805	4.997645729038136e-06	
5.202279194625215	0.005229943386208353	0.005230467801896712	4.591560667641935e-06	
5.282888594922542	0.005158797801455593	0.0051590340448039165	4.193712824638415e-06	
5.364747039181794	0.005097692398278881	0.0050977029336502526	3.8033248276052237e-06	
5.447873881359371	0.005046521956594816	0.005046369640469216	3.4200558669322655e-06	
5.532288775301544	0.005005268730499954	0.005005016573262757	3.0442507659124203e-06	
5.618011679391243	0.004974005930405663	0.004973716784418843	2.6774094101123937e-06	
5.705062861266868	0.004952903413328312	0.0049526395685596525	2.3230912339013634e-06	
5.793462902614208	0.004942235907474134	0.004942058571364539	1.988688071301747e-06	
5.883232704032601	0.004942394227732782	0.004942362859671487	1.688823289347303e-06	
5.974393489976511	0.004953900105725341	0.004954071567885324	1.4508854270009278e-06	
6.06696681377367	0.004977425476506466	0.004977852951028633	1.3186716730241155e-06	
6.160974562720967	0.005013817354605844	0.0050145489610176	1.3375710572086901e-06	
6.25643896325932	0.005064129824008058	0.005065206848637532	1.5178368157833722e-06	
6.353382586228693	0.005129665201443958	0.005131119820072807	1.8295157705817092e-06	
6.451828352204593	0.005212027169433567	0.005213879502208558	2.2368107820447287e-06	
6.551799536917215	0.005313189700165262	0.005315443979313687	2.7171899981811163e-06	
6.653319776754563	0.005435587025660728	0.005438226575783514	3.2606899697724478e-06	
6.756413074350862	0.005582231927000765	0.005585212547158344	3.86557250808348e-06	
6.861103804261538	0.0057568724556142275	0.005760113644229246	4.535534686578037e-06	
6.9674167187261515	0.0059642011779363095	0.0059675744516319825	5.278479798252063e-06	
7.075376953520617	0.006210136515599504	0.006213449853388778	6.106282123316813e-06	
7.1850100339000935	0.006502203009782444	0.006505180265856145	7.0352280307438426e-06	
7.2963418806339915	0.006850046070255494	0.006852300240902296	8.087045157950764e-06	
7.40939881613446	0.007266124652774247	0.0072671247211431485	9.290590167533068e-06	
7.5242075706798515	0.00776662383676558	0.007765658074699652	1.0684397769566654e-05	
7.640795288734611	0.008372592101928592	0.008368740153789715	1.2320427518970175e-05	
7.759189535367103	0.009111158845227963	0.009103310720617132	1.4269468534517103e-05	
7.879418302766868	0.010016213609273057	0.010003239883250204	1.662865546687751e-05	
8.001510016862884	0.01112656762760469	0.011107900089153999	1.9530951881101225e-05	
8.125493544044346	0.012476061722380577	0.0124532312489824	2.3153790797758735e-05	
8.251398197985628	0.014062365812389222	0.014042166845464313	2.7715120358269885e-05	
8.379253746576957	0.015772602090359994	0.015770313595318455	3.3419603585265834e-05	
8.509090418962503	0.017271216392679953	0.017302087963674703	4.0253570322101885e-05	
8.640938912687513	0.018003268138857182	0.01804631207258539	4.740050878239302e-05	
8.774830400956196	0.017554264842602703	0.017549682159687524	5.2296830956132925e-05	
8.910796540002062	0.016065689998674762	0.016016422888089663	5.179333023326556e-05	
9.048869476572474	0.01411405833154333	0.014077635706202607	4.657488653172285e-05	
9.189081855529167	0.012220347723216845	0.012215571553010039	4.007217458624174e-05	
9.331466827566528	0.010604418807657827	0.010620538067985626	3.4275885590591975e-05	
9.476058057049498	0.009289918496270293	0.009314443227167214	2.9596260268155338e-05	
9.622889729972897	0.008234362158403058	0.008259777938412736	2.5893107820369086e-05	
9.771996562044086	0.007385920580883647	0.007408605527491625	2.294154564140505e-05	
9.923413806890872	0.00669997330384333	0.006718485773673972	2.055126305458971e-05	
10.0771772643966	0.0061416796488975795	0.006155673015964354	1.8580405967262192e-05	
10.233323289164382	0.005684712830798098	0.005694360076541947	1.692644021739701e-05	
10.391888799112495	0.005309368134253628	0.005315074583207146	1.5515229939857973e-05	
10.552911284202958	0.005000912239397668	0.005003175961099448	1.429252430061158e-05	
10.716428815305356	0.004748322578717646	0.004747667968993458	1.321795802969296e-05	
10.882480053198018	0.00454337206968363	0.00454031910742845	1.2260938310747778e-05	
11.051104257708666	0.004379980831793293	0.004375031354687337	1.1397830422902746e-05	
11.222341296996655	0.004253766329442241	0.004247398015891335	1.0610017060318666e-05	
11.39623165697915	0.004161741362674818	0.004154404715101294	9.882547543992954e-06	
11.572816450903245	0.00410212585108966	0.004094241745630941	9.203195471235122e-06	
11.752137429066462	0.004074251791845142	0.004066208266853763	8.561816843737197e-06	
11.93423698868786	0.004078551737594391	0.004070699216038797	7.949960350436213e-06	
12.119158183932093	0.004116630695470181	0.004109275071817095	7.360745174827469e-06	
12.306944736088793	0.004191430376877085	0.0041848235336612825	6.7891169347780605e-06	
12.497641043909683	0.00430750340170869	0.004301830953231303	6.232772139974295e-06	
12.691292194105861	0.004471421511337145	0.00446678827495187	5.694416023441117e-06	
12.887943972007742	0.004692338240956113	0.004688753986937549	5.18679387828283e-06	
13.08764287239018	0.004982687664361533	0.0049800612026200865	4.743290077067501e-06	
13.290436110465315	0.005358851960770013	0.0053570153496011455	4.4376378829370815e-06	
13.496371633045765	0.005841159961147956	0.005839975247056056	4.4085740607284136e-06	
13.705498129880782	0.006451231586018673	0.006450883333534308	4.8563217547886134e-06	
13.917865045168076	0.007201282636892322	0.007202848237803082	5.97784712877008e-06	
14.133522589243995	0.008063779336359081	0.008069571153545693	7.912572234083831e-06	
14.35252175045488	0.00891021722703414	0.008920908950702857	1.0721097378681224e-05	
14.574914307212275	0.00946003034454182	0.009465614700966515	1.416405581673053e-05	
14.800752840235097	0.009397570453524073	0.009384527703324637	1.716667841831874e-05	
15.030090744981337	0.008689391648742186	0.00867383229251496	1.8214524932748415e-05	
15.262982244272472	0.007661622704064845	0.007662533409717847	1.735600985519941e-05	
15.499482401113475	0.006649329577848658	0.006661849020154173	1.5791800022852207e-05	
15.739647131711472	0.005794473491933205	0.005808715288658655	1.4250416517697732e-05	
15.98353321869612	0.005114772273298599	0.00512542121910404	1.2930153302916551e-05	
16.23119832454485	0.004586812201515751	0.004592297933732198	1.1833510378395401e-05	
16.482701005216104	0.004181415529666421	0.00418198174798282	1.0918850080964914e-05	
16.738100723993853	0.003873938166382667	0.0038705430818025137	1.014378850779853e-05	
16.997457865546615	0.0036459341392496084	0.0036397559062190756	9.474048027688627e-06	
17.26083375020432	0.0034844937112161276	0.0034767234589848654	8.883375872574794e-06	
17.528290648456405	0.003381258811289045	0.0033730123953513596	8.3517387433765e-06	
17.799891795674554	0.003331665700652978	0.0033239386459741234	7.863609535624974e-06	
18.075701407063548	0.0033345258849243014	0.0033281591256106896	7.406732828793949e-06	
18.35578469284383	0.0033919396257107593	0.0033875818857733646	6.9714801440139126e-06	
18.64020787366921	0.003509494729913863	0.0035075553242616612	6.551057561718163e-06	
18.929038196283646	0.0036966051160120684	0.003697196648580405	6.1433984691078025e-06	
19.222343949420477	0.003966487500064281	0.003969368308375634	5.757055499343268e-06	
19.52019447994806	0.004334145746862829	0.004338692650743889	5.426898077947294e-06	
19.822660209265607	0.004807650705293353	0.004812895212583579	5.2505539028879675e-06	
20.12981264995304	0.0053620099836566145	0.005366546401578508	5.443080958964972e-06	
20.441724422678867	0.005885912542444029	0.005886883272998449	6.295317955043607e-06	
20.75846927337004	0.006148785374855294	0.00614245643927567	7.779481007847408e-06	
21.08012209064783	0.0059467385006308346	0.005939559306536107	9.107353599140209e-06	
21.406758923533914	0.005366307943762093	0.005369327426355255	9.523407418833844e-06	
21.738456999430788	0.004686314648652798	0.004695364492883895	9.250228076603444e-06	
22.075294742380795	0.004087254603792746	0.004094266836272823	8.753769138501875e-06	
22.417351791608088	0.003618031551815411	0.003619815418866992	8.249390402061441e-06	
22.764709020347887	0.0032713501782864456	0.0032683061018189013	7.794296061469964e-06	
23.1174485549675	0.0030276936869299137	0.0030216239477045153	7.392568095699391e-06	
23.47565379438362	0.002870011803595398	0.00286299830327184	7.0348652103126305e-06	
23.839409429780538	0.0027871024963552443	0.0027810250273548488	6.710068901749343e-06	
24.20880146463373	0.0027738426480438524	0.0027701413475026116	6.408209677677597e-06	
24.583917235044	0.002830893547316617	0.002830393862526287	6.121215964149997e-06	
24.964845430386426	0.0029643406259677128	0.002967070288793152	5.844035638421661e-06	
25.351676114279368	0.0031843095940504917	0.0031893029070306327	5.578694942210178e-06	
25.744500745878433	0.003498846569577741	0.0035040362163218214	5.347228457426414e-06	
26.143412201500308	0.0038931066192026235	0.003895616469839225	5.2255083686731244e-06	
26.548504796581717	0.004280522401064651	0.004277952892472346	5.385930308906131e-06	
26.959874307978602	0.00446423917607472	0.004458346347246309	5.953066748570739e-06	
27.377617996610834	0.00427678571349674	0.004276324926747057	6.567687913961291e-06	
27.801834630457815	0.003821710184761858	0.003828065756453634	6.776339718959699e-06	
28.232624507910387	0.003332794154063618	0.0033377187404806394	6.669522495386985e-06	
28.670089481484574	0.002933842507581823	0.0029332772537423203	6.45699599348466e-06	
29.114332981902788	0.0026483665788704968	0.0026435403545738475	6.231369773432015e-06	
29.565460042548164	0.0024662283173012257	0.0024602162139009142	6.017716002232245e-06	
30.0235773242978	0.0023744098656262778	0.0023701097429481874	5.818574856347032e-06	
30.488793140740842	0.002365803612415355	0.0023650375696741004	5.630303016785318e-06	
30.961217483787163	0.0024406526564893505	0.0024436757963744184	5.448502557861358e-06	
31.440962049673153	0.002604732854506817	0.0026099064855008617	5.271817639577272e-06	
31.928140265370157	0.002860596495696343	0.002864487588316762	5.111366704986374e-06	
32.42286731540228	0.0031783309948581464	0.0031773440762773125	5.017495033486637e-06	
32.925260169079685	0.003436894181059315	0.003431812314302879	5.106293824743038e-06	
33.435437608153904	0.003436061996133567	0.003434955301578277	5.395874742177261e-06	
33.95352025490161	0.003139790591994234	0.0031451344996049563	5.605018709222212e-06	
34.479630600643624	0.002747558059409777	0.0027506412786589083	5.614547107242539e-06	
35.01389303470575	0.0024182987777936473	0.002415564160778854	5.528007072585216e-06	
35.556433873828425	0.0021953929672789358	0.0021899984778111442	5.416860641702646e-06	
36.107381392031996	0.002075735461588715	0.0020720400069698026	5.303797124478662e-06	
36.666865850944866	0.0020510237724542125	0.0020515567260214586	5.192749551243789e-06	
37.23501953060145	0.002119198641074779	0.0021235029976318237	5.082081707580598e-06	
37.81197676071744	0.0022822843005026097	0.0022867852394557694	4.970914664383848e-06	
38.397873952449665	0.002527018140473701	0.0025268782150063393	4.87122400585419e-06	
38.99284963064802	0.0027704949763032757	0.0027657129542123854	4.83666799569045e-06	
39.59704446660722	0.0028260060005464147	0.0028254680335547664	4.931401777301444e-06	
40.21060131132589	0.0026064764690292394	0.002611520257331341	5.046382472391144e-06	
40.83366522928125	0.0022832305713352107	0.002283916691984535	5.0711391557532565e-06	
41.46638353272696	0.002019417712367472	0.0020148853682279027	5.042435209216788e-06	
42.108905816522395	0.0018609418860465199	0.0018569924472830106	4.9969275496487945e-06	
42.76138399350171	0.0018072905241415748	0.0018080093740886684	4.945698164137754e-06	
43.42397233039088	0.0018544807867922426	0.0018590805776901344	4.888767130476303e-06	
44.096827484281306	0.0020003308517059287	0.0020035486570769644	4.8223666980037175e-06	
44.78010853966855	0.0022175144777713328	0.002214601072463246	4.75006679434902e-06	
45.47397704606499	0.0023852545728476914	0.0023818282897556456	4.711975408151528e-06	
46.17859705619533	0.002320676306840307	0.0023247557220702907	4.746241484747146e-06	
46.894135164783904	0.00206372953560157	0.002065407653203406	4.789257811592349e-06	
47.62076054794297	0.0018126993683315682	0.0018083198982070657	4.810384217598297e-06	
48.35864500317141	0.001659451534197488	0.0016564119979997737	4.818124521005135e-06	
49.10796298997312	0.0016158857957947247	0.0016184280002170233	4.815325332622607e-06	
49.86889167110482	0.001679126319292683	0.0016837615259515267	4.797027086766413e-06	
50.641610954463076	0.0018381908331727916	0.0018375986445829252	4.751512434651815e-06	
51.42630353562007	0.0020222258122021748	0.0020177258321932372	4.678209631396165e-06	
52.22315494101898	0.002049192122822938	0.0020522248173699413	4.632989589581621e-06	
53.03235357183818	0.001855501799438579	0.001857431060596665	4.657243460219037e-06	
53.854090748535334	0.0016268833194573356	0.0016223313268455364	4.714374682252074e-06	
54.688560756081706	0.0014887749073209157	0.0014872243458425652	4.770067368862152e-06	
55.53596088989733	0.0014640411012470044	0.0014682919615992454	4.807567850443156e-06	
56.39649150249797	0.0015493746943438648	0.0015519741175637001	4.8094320450840335e-06	
57.27035605086487	0.0017133359904020617	0.001708983288232021	4.749194830255425e-06	
58.15776114454846	0.001819699819295081	0.001820229251097715	4.645470209417406e-06	
59.05891659451753	0.001708566678068628	0.0017117812738017307	4.624453802960433e-06	
59.974035462765215	0.001498428551638142	0.0014939632415797552	4.712002715041282e-06	
60.90333411268367	0.0013594341081894555	0.0013585624167089356	4.820476073968088e-06	
61.847032260219336	0.0013360337202879533	0.001340866482876908	4.897249198603871e-06	
62.80535302582078	0.001425050036451943	0.001425309797342901	4.905614410352135e-06	
63.778522987191536	0.0015744625799826502	0.001569999340228345	4.805582743786263e-06	
64.76677223286032	0.0016103951449079514	0.0016147960693035728	4.682274669395842e-06	
65.77033441658139	0.0014510813825914198	0.0014488457128799983	4.743815270379523e-06	
66.78944681257751	0.0012837232107721273	0.0012808787516446966	4.915348916278625e-06	
67.82435037163955	0.0012224428252424202	0.0012270865633994305	5.054105600856511e-06	
68.87528977809474	0.001280026012820385	0.0012808887171005317	5.091027932015403e-06	
69.94251350765792	0.0014136449505466559	0.0014090631224252246	4.969012010404199e-06	
71.02627388617911	0.0014551128986053613	0.0014598986170043045	4.816768779156986e-06	
72.12682714930152	0.001310013247814119	0.0013060174242425487	4.95047407361601e-06	
73.24443350304374	0.0011658951546743967	0.0011657215941627303	5.2061315345855796e-06	
74.37935718532088	0.0011340511648239857	0.0011391420027604237	5.360545255705565e-06	
75.53186652841877	0.0012180778488145678	0.0012142435643050827	5.316193315850787e-06	
76.7022340224364	0.0013283502695413056	0.0013296080770374015	5.085992033507025e-06	
77.89073637971123	0.0012723555124113804	0.0012719385159560962	5.130486710454587e-06	
79.09765460024283	0.0011190168001286485	0.001116300442897667	5.504118114050197e-06	
80.32327403813038	0.0010510374196148527	0.0010567897626007207	5.754565443762015e-06	
81.5678844690394	0.001105754756707191	0.001102434247694959	5.709704375404852e-06	
82.83178015871405	0.001213612168693523	0.0012148098206776886	5.414504907403829e-06	
84.11525993255103	0.001177879179969099	0.001176130718535872	5.569247934105128e-06	
85.41862724625115	0.001037194717580226	0.0010364485268385207	6.133347961408823e-06	
86.74219025756646	0.0009822659743697808	0.0009877176960309618	6.377781166417578e-06	
88.08626189915832	0.00104862055818681	0.0010425577939686499	6.141360520260766e-06	
89.45115995258467	0.0011321434972517176	0.0011380319562547966	5.893800357792556e-06	
90.83720712343391	0.0010496528915063094	0.0010430884034418751	6.657971604944122e-06	
92.24473111762269	0.0009363224050867159	0.0009429845132420367	7.284765460795106e-06	
93.67406471887617	0.0009390065709611144	0.0009359580731808885	7.117647505633877e-06	
95.1255458674087	0.0010317871315676248	0.0010351774767041197	6.646981852093829e-06	
96.59951773982377	0.0010225091384616746	0.00101540106379659	7.783686133033046e-06	
98.09632883025184	0.0009027723927202314	0.0009093544847572978	8.930581775326965e-06	
99.61633303274554	0.0008727797868726579	0.0008703558367753075	8.549905595246296e-06	
101.15988972495167	0.0009520304506700424	0.0009578432656081739	8.116068144628456e-06	
102.72736385307937	0.0009654897027145147	0.0009542854337652016	1.1204431889897512e-05	
104.31912601818526	0.0008544131410045537	0.000866341618210865	1.2621190169747674e-05	
105.93555256379533	0.0008254697027121072	0.0008145975079628846	1.0872439855597117e-05	
107.57702566488457	0.0009019071154342967	0.0009002839665092549	1.9835623277598518e-05	
109.24393341823551	0.0008943247032283278	0.0008751458381686399	4.2583893409846614e-05	
110.93666993419627	0.0007928679424230345	0.0008475228967099346	5.8175207120967544e-05	
112.65563542986153	0.0007951929181687307	0.0008264400776783096	6.778092116136862e-05	
114.40123632369622	0.0008668446161519914	0.0008092311536704915	6.62399537090035e-05	
116.17388533162597	0.0008056136162137305	0.0007943201834046885	4.618961993963184e-05	
117.9740015646163	0.0007387774504658365	0.0007808607801131341	4.320703743323264e-05	
119.802010627764	0.0007909879679862625	0.0007683705885199287	5.7389925916812795e-05	
121.65834472092367	0.0008047332748452981	0.0007565577321121077	5.6077774977817466e-05	
123.54344274089367	0.000715131855451945	0.0007452370168914922	3.916768246024663e-05	
125.45775038518534	0.0007267440899562525	0.0007342866500681175	4.2788466598548736e-05	
127.40172025740017	0.0007766908248408046	0.0007236243762164496	5.340927990144758e-05	
129.3758119742398	0.0006974208491134188	0.0007131935624013198	4.1648784356423675e-05	
131.3804922741741	0.0006825196415590006	0.000702954696368123	3.537308531581374e-05	
133.41623512779302	0.0007391713054570199	0.0006928799860382559	4.6485603297813324e-05	
135.48352184986857	0.0006728353433466175	0.000682949815889445	4.11262030191384e-05	
137.58284121315285	0.0006508958739423795	0.0006731503578031552	3.227680855460646e-05	
139.71468956393986	0.0007042209719734612	0.0006634719232598473	4.080734154535337e-05	
141.879570939417	0.0006396137043907627	0.0006539078050663825	3.8107904491325993e-05	
144.07799718683648	0.0006283170770319397	0.0006444534502456501	3.0096553863602776e-05	
146.31048808453184	0.0006708380731423225	0.0006351058617096373	3.707052533018598e-05	
148.57757146481032	0.0006017224597689429	0.0006258631609024357	3.4018386148704285e-05	
150.87978333874923	0.0006161681803766115	0.0006167242655140674	2.8168692855963956e-05	
153.2176680229263	0.0006292122381256416	0.0006076886505942726	3.42690178107343e-05	
155.5917782681133	0.0005693169215502786	0.0005987561708340455	2.9559340432958593e-05	
158.00267538996428	0.0006112740824150444	0.0005899269281664619	2.7214980385522626e-05	
160.45092940172842	0.0005744137157412773	0.0005812011732327282	3.1057101242721256e-05	
162.9371191490193	0.0005580106885158019	0.0005725792323330853	2.531758760037997e-05	
165.46183244667284	0.0005868021499425799	0.0005640614536636853	2.7428639727368588e-05	
168.02566621772516	0.0005293144930930873	0.000555648168209699	2.6765172666419982e-05	
170.6292266345446	0.0005657440141639286	0.0005473396618071598	2.2991412256328756e-05	
173.27312926215015	0.0005267036130851373	0.0005391361557270003	2.6319754307464855e-05	
175.9579992037507	0.0005276922097834304	0.0005310377937599943	2.2024613025334926e-05	
178.68447124853947	0.0005302387051832703	0.0005230446342504981	2.373654389346016e-05	
181.45319002177868	0.0004971469349128842	0.0005151566458819634	2.2365274696039817e-05	
184.2648101372089	0.0005252022971534799	0.0005073737062877161	2.0706337142947638e-05	
187.11999635182175	0.00047767681559441754	0.0004996956027682564	2.2102861921783298e-05	
190.019423723029	0.000510671953122205	0.0004921220345565271	1.8601055520986697e-05	
192.9637777682679	0.0004643710251996106	0.00048465261619704594	2.1121695652454806e-05	
195.95375462707955	0.000492635479965373	0.00047728688170161205	1.7412929900013123e-05	
198.99006122569847	0.00045257045230675185	0.00047002428922024615	1.9819411071203347e-05	
202.0734154441926	0.00047561598401495197	0.0004628642260253572	1.6553730082634192e-05	
205.20454628619316	0.000439909747856732	0.0004558060136540285	1.8542186944448684e-05	
208.38419405125447	0.0004610937856869604	0.00044884891309012473	1.5645118279544986e-05	
211.6131105098844	0.00042602519138816754	0.0004419921298969602	1.7460359825719444e-05	
214.892059081287	0.0004484865741122379	0.00043523481923425525	1.457654308671525e-05	
218.22181501385919	0.0004121035551487724	0.00042857609071107554	1.658659726336581e-05	
221.60316556848443	0.0004354312564542895	0.00042201501304071237	1.3433475176224196e-05	
225.03691020466627	0.00040076340109402664	0.00041555061847461017	1.5788547381652956e-05	
228.5238607695462	0.00041810709385564756	0.00040918190700110356	1.2561491022896368e-05	
232.06484168985054	0.0003952175440737901	0.00040290785030153847	1.4757895416617305e-05	
235.66069016681035	0.00039490469958517816	0.00039672739546153443	1.243873630359087e-05	
239.3122563741041	0.00039523609947471556	0.00039063946843913554	1.3051901401834191e-05	
243.0204036588648	0.0003725997353217392	0.00038464297729459663	1.2929089524782469e-05	
246.78600874580337	0.00038955086959159205	0.00037873681518871006	1.0835656375780897e-05	
250.60996194449422	0.0003637277452378734	0.00037291986315825774	1.2960295485516166e-05	
254.4931673598731	0.0003659115967871556	0.00036719099267813906	1.029790843068484e-05	
258.43654310599635	0.0003681499742631105	0.00036154906802054185	1.1163586744214426e-05	
262.4410215231124	0.00034464976723443087	0.0003559929484218553	1.1498073279103708e-05	
266.507549398097	0.0003549016113567738	0.0003505214900681718	8.906499653953382e-06	
270.63708818830384	0.0003481361825731517	0.00034513354791026866	1.0773937169696812e-05	
274.8306142488838	0.00032956930840886034	0.000339827977318706	1.026181418663164e-05	
279.08911906362675	0.00033854934177295965	0.00033460363558949385	8.031566163938077e-06	
283.4136094793798	0.00033401187574105655	0.000329459383310372	9.769332062147265e-06	
287.80510794409827	0.0003154835225044325	0.000324394085597372	9.678241075665579e-06	
292.26465274858515	0.0003180409562356333	0.00031940661321091504	7.430937032156552e-06	
296.7932982719762	0.0003222487464755162	0.0003144958435601919	8.065311064419045e-06	
301.3921152310292	0.00030711519487050526	0.0003096606616041749	9.251747127912424e-06	
306.0621909332746	0.00029704419066634594	0.0003048999606570518	7.903828273472345e-06	
310.80462953409153	0.0003014407652964468	0.00030021264310550386	6.318338394260805e-06	
315.6205522977641	0.00030254040846229525	0.0002955976210446999	7.29653495426922e-06	
320.5110978625849	0.00029081568862051514	0.00029105381683951773	8.25044694660151e-06	
325.47742251006514	0.0002797729000865205	0.00028658016361701424	7.461434732584001e-06	
330.52070043831674	0.00027795267252939105	0.00028217560569579323	5.9244740278482015e-06	
335.6421240396705	0.0002808273897286182	0.000277839098957508	5.40784474560279e-06	
340.8429041825955	0.00027971026185718005	0.00027356961116538537	6.309765863570511e-06	
346.1242704979875	0.0002721444467338721	0.0002693661222342892	7.04503842177474e-06	
351.4874716698928	0.0002627196739327683	0.00026522762445651714	6.91849655050292e-06	
356.9337757307372	0.00025571294256329657	0.00026115312268721144	6.1633027840410945e-06	
362.46447036112943	0.000252045973454374	0.00025714163449299114	5.2160768632971455e-06	
368.08086319431027	0.0002505640370062399	0.0002531921902670919	4.474119109536553e-06	
373.7842821253185	0.00024966089866841547	0.000249303833314112	4.173458596116667e-06	
379.57607562494815	0.00024821003203756234	0.00024547561990715316	4.255234194256085e-06	
385.45761305857025	0.00024582674747509217	0.0002417066193200024	4.483450489454577e-06	
391.43028500989345	0.00024266397815623817	0.0002379959138366952	4.680286850175209e-06	
397.49550360974456	0.00023906993058161048	0.000234342598740712	4.778908852914442e-06	
403.6547028699399	0.00023535100775104846	0.00023074578228581038	4.774288793604614e-06	
409.9093390223323	0.0002316822249327606	0.00022720458565035428	4.678916307266552e-06	
416.26089086311043	0.00022809943401339014	0.00022371814287685531	4.500921802691389e-06	
422.71086010243414	0.00022451220921251627	0.0002202856007982932	4.2381159189813746e-06	
429.2607717194863	0.00022072216505809975	0.00021690611895264355	3.884087104106582e-06	
435.91217432302693	0.0002164777936596377	0.0002135788694869232	3.449252764157765e-06	
442.6666405175339	0.00021162045524015683	0.0002103030370519748	3.004195465708218e-06	
449.52576727501685	0.00020632876238936015	0.00020707781868908108	2.7316622015471787e-06	
456.4911763125926	0.0002013174629902366	0.00020390242370940464	2.85403144793745e-06	
463.56451447591087	0.0001977045818599256	0.0002007760735671721	3.339629550565573e-06	
470.74745412852144	0.0001963109843947566	0.00019769800172747418	3.8583821855096845e-06	
478.04169354727435	0.00019642341762407924	0.00019466745352937962	3.9974523565516385e-06	
485.4489573238469	0.0001950688892082053	0.00019168368604511379	3.4352130405975958e-06	
492.97099677249224	0.00018981277239946912	0.0001887459679359155	2.413745603551185e-06	
500.60959034410683	0.00018359903321126574	0.00018585357930513098	2.3437751458508635e-06	
508.36654404671106	0.0001817169951831281	0.0001830058115490813	3.2629313667631612e-06	
516.2436918724502	0.00018281638767775682	0.00018020196720617762	3.4020734915814166e-06	
524.242896231207	0.00017881031940738726	0.00017744135980469363	2.2387151788597936e-06	
532.3660483909357	0.00017252499784691668	0.0001747233137096069	2.213777178454702e-06	
540.6150689248177	0.00017294014908522152	0.00017204716396882025	3.1857953954052227e-06	
548.9919081653474	0.00017147603612600924	0.0001694122561591313	2.329411335672643e-06	
557.4985466654523	0.00016485578020454547	0.00016681794623217265	1.9780310126062094e-06	
566.1369956667598	0.00016593217761334765	0.00016426360036061395	2.954768446912858e-06	
574.909297575119	0.00016210479104942143	0.00016174859478485773	1.6671632211692988e-06	
583.8175264434902	0.00015851344511843172	0.0001592723156603908	2.487736117415439e-06	
592.8637884623186	0.00015882187822502852	0.00015683415890602173	2.1204639375352505e-06	
602.0502224575035	0.0001529592367512411	0.00015443353005312787	1.983167001809651e-06	
611.379000396087	0.00015427950466759648	0.0001520698440960768	2.212470888292822e-06	
620.8523278997751	0.00014834783461248924	0.00014974252534392764	1.8216134134672667e-06	
630.4724447664181	0.00014935403339593923	0.00014745100727355328	1.969655042092618e-06	
640.2416254995708	0.00014445817524611672	0.00014519473238423046	2.0005847750287605e-06	
650.1621798462554	0.00014359137345119614	0.00014297315205383067	1.383772699363388e-06	
660.2364533430635	0.00014191412378684862	0.00014078572639665711	2.2421114065327517e-06	
670.4668278707137	0.00013744329943430816	0.00013863192412300054	1.1886248209773875e-06	
680.8557222172046	0.0001380840669162104	0.00013651122240044042	1.6757761029062527e-06	
691.4055926496942	0.00013513108458489804	0.00013442310671697602	2.0259886094398916e-06	
702.1189334952396	0.00013126050226921384	0.00013236707074598607	1.1584937672254742e-06	
712.9982777305363	0.00013091041017912524	0.00013034261621306246	1.168752420561539e-06	
724.0461975807946	0.00013009579490840044	0.0001283492527647445	1.8256859816379683e-06	
735.2653051278958	0.00012689014530632708	0.00012638649783914302	1.7822696217488234e-06	
746.6582529279726	0.00012367741264319038	0.00012445387653851076	1.2628494544193961e-06	
758.2277346385576	0.0001217854669338703	0.00012255092150370879	7.977325289588016e-07	
769.9764856554507	0.00012068781099338203	0.00012067717279062615	8.329657410882269e-07	
781.9072837594538	0.00011959539122914284	0.00011883217774850814	1.0939704119627139e-06	
794.0229497731273	0.00011820082968612011	0.00011701549090021157	1.2774584161360623e-06	
806.3263482277227	0.00011656105106266263	0.00011522667382437528	1.3527657748695504e-06	
818.82038804045	0.00011480338402926552	0.00011346529503948611	1.3458055836286938e-06	
831.5080232022387	0.00011297578498241086	0.00011173092988983784	1.2702544530169536e-06	
844.3922534761538	0.0001110247544258249	0.00011002316043336218	1.1155996581388765e-06	
857.4761251066391	0.00010885913933456446	0.00010834157533131683	8.637380022276284e-07	
870.7627315397452	0.00010653180288485531	0.0001066857697398078	5.694964945721368e-07	
884.2552141545192	0.00010446901488575923	0.00010505534520313808	6.077451610937093e-07	
897.9567630057271	0.00010330557664382518	0.00010344990954894172	1.030595819370852e-06	
911.8706175780853	0.00010282297153162282	0.00010186907678510152	1.2891117295076253e-06	
926.0000675521785	0.00010123392567258935	0.0001003124669984146	9.905138876010435e-07	
940.3484535822448	9.841036369887195e-05	9.877970625498379e-05	4.2104741634896553e-07	
954.9191680860141	9.747712977145925e-05	9.727042650231518e-05	1.0385963608440654e-06	
969.715656046784	9.677279719412584e-05	9.578426547309466e-05	1.0025071480444176e-06	
984.7414158279239	9.389738719760209e-05	9.432086659061426e-05	4.3506165701158133e-07	
1000.0	9.378955567155553e-05	9.287987887582744e-05	1.1064268335204526e-06	


==> data/fig_delay_tfirka_bode_40.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005421354901713533	2.7487892837712888e-06	
0.10154950161807173	0.005424263851159186	0.005421608019330833	2.7500681185036847e-06	
0.10312301278878754	0.005424523276890389	0.005421869062193677	2.7513864389683066e-06	
0.10472090554055413	0.005424790826154535	0.005422138279101951	2.7527454502834132e-06	
0.10634355766636439	0.005425066754025711	0.005422415926707794	2.7541463935768304e-06	
0.10799135281311975	0.005425351323631497	0.00542270226976623	2.755590546873785e-06	
0.1096646805723366	0.005425644806410056	0.005422997581393708	2.7570792262196717e-06	
0.11136393657225817	0.005425947482375599	0.005423302143335174	2.758613786710498e-06	
0.11308952257139368	0.0054262596403925395	0.005423616246239862	2.7601956236350784e-06	
0.11484184655350702	0.0054265815784585855	0.005423940189946091	2.7618261735694674e-06	
0.11662132282407707	0.005426913603997136	0.0054242742837754526	2.7635069155169142e-06	
0.11842837210825283	0.005427256034159231	0.005424618846836439	2.7652393721463994e-06	
0.12026342165032622	0.005427609196135441	0.005424974208338305	2.7670251109577336e-06	
0.12212690531474645	0.0054279734274780105	0.005425340707915105	2.7688657455309673e-06	
0.12401926368869937	0.005428349076433596	0.005425718695960334	2.7707629368167473e-06	
0.12594094418627644	0.005428736502287014	0.005426108533972783	2.7727183944304907e-06	
0.12789240115425762	0.005429136075716311	0.00542651059491368	2.774733877976165e-06	
0.12987409597953362	0.005429548179159614	0.0054269252635757445	2.776811198413827e-06	
0.13188649719819254	0.005429973207194128	0.00542735293696436	2.7789522194351306e-06	
0.13393008060629666	0.005430411566927731	0.005427794024691544	2.7811588589298997e-06	
0.13600532937237603	0.005430863678403595	0.005428248949382823	2.7834330904694975e-06	
0.13811273415166478	0.005431329975018294	0.0054287181470980125	2.7857769446515275e-06	
0.14025279320210793	0.005431810903953884	0.005429202067765511	2.788192510874548e-06	
0.1424260125021654	0.005432306926624429	0.0054297011756317725	2.7906819386057058e-06	
0.1446329058704415	0.005432818519137507	0.005430215949725185	2.793247439267985e-06	
0.14687399508716817	0.005433346172771236	0.005430746884336214	2.79589128759016e-06	
0.14914981001757044	0.005433890394467337	0.005431294489512959	2.7986158235394042e-06	
0.15146088873714358	0.0054344517073408516	0.005431859291574047	2.8014234538293742e-06	
0.1538077776588715	0.005435030651207098	0.005432441833638629	2.8043166537044935e-06	
0.15619103166241588	0.005435627783126487	0.005433042676174261	2.807297968721155e-06	
0.15861121422530794	0.0054362436779678445	0.005433662397563515	2.810370016569876e-06	
0.16106889755617235	0.005436878928990934	0.005434301594689791	2.813535488899126e-06	
0.16356466273001555	0.0054375341484488495	0.0054349608835431665	2.8167971532051726e-06	
0.1660990998256107	0.005438209968211049	0.005435640899847049	2.8201578547601565e-06	
0.16867280806501112	0.005438907040407755	0.005436342299706126	2.8236205185171933e-06	
0.1712863959552255	0.005439626038096534	0.005437065760276864	2.82718815114799e-06	
0.17394048143208848	0.005440367655951882	0.0054378119804608625	2.8308638430722838e-06	
0.17663569200636045	0.005441132610978662	0.005438581681622385	2.8346507705021526e-06	
0.17937266491209122	0.005441921643250303	0.005439375608330689	2.8385521975688927e-06	
0.18215204725728248	0.005442735516672695	0.005440194529128217	2.8425714784428138e-06	
0.18497449617688488	0.005443575019774745	0.0054410392373254795	2.846712059567654e-06	
0.18784067898816573	0.005444440966526612	0.0054419105518240165	2.8509774817989e-06	
0.1907512733484843	0.005445334197186709	0.0054428093179678914	2.855371382761091e-06	
0.19370696741551147	0.005446255579178514	0.005443736408425497	2.859897499071352e-06	
0.1967084600099325	0.005447206007998417	0.005444692724102375	2.8645596686677477e-06	
0.19975646078067044	0.005448186408155774	0.005445679195086294	2.8693618333073386e-06	
0.20285169037266976	0.0054491977341464114	0.005446696781626286	2.8743080408640554e-06	
0.2059948805972802	0.005450240971460936	0.005447746475146239	2.87940244778266e-06	
0.20918677460527996	0.005451317137629182	0.0054488292992951465	2.8846493216912877e-06	
0.21242812706258082	0.0054524272833022715	0.005449946311034927	2.890053043767577e-06	
0.215719704328655	0.005453572493373758	0.0054510986017676025	2.895618111513005e-06	
0.21906228463772706	0.0054547538881414455	0.005452287298503387	2.90134914118715e-06	
0.22245665828277353	0.005455972624511519	0.005453513565071048	2.907250870647513e-06	
0.22590362780237347	0.005457229897246689	0.00545477860337293	2.913328161840165e-06	
0.22940400817045398	0.005458526940260196	0.005456083654685554	2.919586003778345e-06	
0.23295862698897662	0.005459865027957506	0.005457430001008437	2.926029515080787e-06	
0.2365683246836085	0.005461245476627704	0.00545881896646275	2.9326639470727907e-06	
0.2402339547024262	0.0054626696458866635	0.005460251918741946	2.9394946864083236e-06	
0.243956383717698	0.005464138940174127	0.005461730270616562	2.946527258197168e-06	
0.24773649183079302	0.005465654810306995	0.005463255481495584	2.9537673287660562e-06	
0.2515751727802653	0.005467218755091224	0.005464829059046319	2.961220708882982e-06	
0.2554733341531623	0.005468832322994797	0.00546645256087613	2.968893356686901e-06	
0.2594318975996074	0.005470497113884431	0.005468127596277735	2.976791380843675e-06	
0.26345179905070754	0.005472214780828768	0.005469855828041455	2.984921043676922e-06	
0.2675339889398373	0.005473987031970941	0.005471638974337148	2.993288764424253e-06	
0.27167943242735193	0.005475815632473577	0.005473478810668725	3.001901122547781e-06	
0.2758891096287819	0.005477702406539429	0.005475377171904807	3.010764860950648e-06	
0.28016401584656353	0.005479649239510991	0.005477335954388521	3.0198868895417905e-06	
0.2845051618053608	0.0054816580800526905	0.005479357118130261	3.0292742885424025e-06	
0.28891357389103245	0.005483730942419305	0.005481442689087011	3.038934312135055e-06	
0.2933902943933029	0.005485869908814605	0.005483594761532161	3.0488743920070566e-06	
0.29793638175219256	0.005488077131844315	0.005485815500520218	3.059102141038876e-06	
0.30255291080826724	0.005490354837067749	0.00548810714445036	3.069625357082818e-06	
0.30724097305676445	0.00549270532565273	0.005490472007733537	3.0804520268503917e-06	
0.31200167690565833	0.00549513097713862	0.005492912483568528	3.0915903297471124e-06	
0.3168361479377224	0.0054976342523125705	0.005495431046831166	3.103048642081427e-06	
0.3217455291766536	0.005500217696204384	0.0054980302570828725	3.114835541094819e-06	
0.32673098135731937	0.005502883941205672	0.00550071276170369	3.126959809293725e-06	
0.33179368320019265	0.005505635710319319	0.005503481299156448	3.139430438809716e-06	
0.33693483169003946	0.0055084758205456216	0.005506338702387573	3.152256635897682e-06	
0.3421556423589239	0.005511407186411764	0.005509287902372125	3.1654478257318394e-06	
0.3474573495735992	0.005514432823651802	0.005512331931809645	3.179013657117242e-06	
0.35284120682735126	0.005517555853044597	0.005515473928978488	3.1929640074679486e-06	
0.3583084870363649	0.005520779504417698	0.005518717141756641	3.2073089880631994e-06	
0.3638604828406817	0.005524107120825563	0.005522064931817428	3.2220589493993677e-06	
0.3694985069098218	0.0055275421629110465	0.0055255207790090395	3.23722448663794e-06	
0.37522389225314035	0.00553108821345963	0.005529088285927459	3.252816445589485e-06	
0.3810379925349945	0.00553474898215636	0.005532771182692434	3.2688459285967247e-06	
0.3869421823947922	0.005538528310556225	0.005536573331937975	3.2853243009062844e-06	
0.39293785777200174	0.005542430177279159	0.0055404987340275744	3.3022631973043727e-06	
0.39902643623619527	0.005546458703441729	0.005544551532507247	3.319674528782491e-06	
0.4052093573222091	0.005550618158338223	0.005548736019808301	3.3375704900346046e-06	
0.41148808287049476	0.005554912965384682	0.005553056643214046	3.355963566810403e-06	
0.41786409737274555	0.005559347708340252	0.005557518011104291	3.3748665439275607e-06	
0.4243389083228771	0.005563927137821221	0.00556212489949343	3.3942925135850432e-06	
0.43091404657344795	0.005568656178124012	0.0055668822588783055	3.4142548841761967e-06	
0.4375910666976019	0.005573539934374531	0.005571795221413046	3.434767389495878e-06	
0.4443715473566186	0.0055785837000223645	0.005576869108429782	3.4558440985272307e-06	
0.45125709167315986	0.005583792964699582	0.005582109438324684	3.477499425760711e-06	
0.4582493276102989	0.0055891734224651915	0.005587521934830622	3.499748141874316e-06	
0.4653499083564233	0.005594730980457723	0.005593112535698815	3.5226053855077267e-06	
0.4725605127161014	0.005600471767979969	0.005598887401813595	3.5460866751593628e-06	
0.4798828455070056	0.0056064021460414904	0.00560485292676598	3.5702079222618796e-06	
0.4873186379629853	0.005612528717386358	0.005611015746913349	3.5949854446726213e-06	
0.49486964814338685	0.005618858337035425	0.0056173827519547855	3.62043598114579e-06	
0.5025376613487146	0.005625398123374565	0.0056239610960535195	3.6465767067300153e-06	
0.5103244905427329	0.00563215546982249	0.005630758209539828	3.6734252489087926e-06	
0.5182319767811088	0.00563913805711419	0.005637781811230988	3.700999705083367e-06	
0.5262619896466971	0.0056463538662386605	0.005645039921406443	3.7293186606124586e-06	
0.5344164276915693	0.005653811192072347	0.0056525408754801295	3.7584012084359975e-06	
0.5426972188858914	0.005661518657752862	0.005660293338414098	3.7882669699110684e-06	
0.5511063210737586	0.005669485229840789	0.005668306319921699	3.818936116640055e-06	
0.559645722436092	0.005677720234320972	0.005676589190511444	3.85042939383485e-06	
0.5683174419607084	0.005686233373498613	0.0056851516984271445	3.882768145475285e-06	
0.5771235299196736	0.0056950347438497065	0.005694003987543863	3.915974340613901e-06	
0.5860660683540517	0.005704134854889907	0.005703156616283399	3.950070601632001e-06	
0.595147171566167	0.0057135446491309895	0.005712620577619324	3.985080234318804e-06	
0.604368986619493	0.005723275523199402	0.005722407320245313	4.021027259790621e-06	
0.6137336938462858	0.005733339350197404	0.005732528770987729	4.057936448717089e-06	
0.6232435073630855	0.005743748503393699	0.005742997358549382	4.095833357517467e-06	
0.6329006755942035	0.005754515881337529	0.005753826038678269	4.134744367055986e-06	
0.6427074818033226	0.005765654934497825	0.005765028320863057	4.1746967240418904e-06	
0.6526662446333333	0.005777179693537498	0.005776618296665629	4.2157185849019e-06	
0.6627793186545348	0.00578910479934205	0.00578861066980941	4.2578390628872456e-06	
0.6730490949213316	0.0058014455349317574	0.0058010207881532445	4.301088278022933e-06	
0.6834780015375548	0.0058142178593977335	0.00581386467769094	4.345497410717074e-06	
0.6940685042305437	0.005827438444014166	0.00582715907872862	4.391098758847991e-06	
0.7048231069341222	0.005841124710692367	0.005840921484406009	4.437925798660693e-06	
0.7157443523806098	0.005855294872956756	0.005855170181741383	4.4860132501550175e-06	
0.7268348227020044	0.005869967979638942	0.005869924295396292	4.535397146642297e-06	
0.7380971400404808	0.005885163961503703	0.005885203834374284	4.586114909336712e-06	
0.7495339671683494	0.005900903681040034	0.005901029741886321	4.6382054271386375e-06	
0.7611480081176202	0.005917208985671906	0.005917423948637778	4.691709141905344e-06	
0.7729420088193235	0.005934102764666989	0.005934409429814961	4.746668140043949e-06	
0.784918757752735	0.005951609010047733	0.005952010266075805	4.803126250389357e-06	
0.7970810866046624	0.0059697528818381754	0.005970251708877558	4.861129149364051e-06	
0.8094318709389453	0.005988560778011821	0.005989160250507208	4.9207244736671014e-06	
0.8219740308763326	0.006008060409541536	0.006008763699214854	4.9819619413144955e-06	
0.8347105317848907	0.006028280880991827	0.006029091259890555	5.044893481563046e-06	
0.847644384981113	0.006049252777137794	0.0060501736207685865	5.1095733746997826e-06	
0.8607786484418896	0.0060710082561438485	0.006072043046691844	5.176058402381285e-06	
0.8741164275275125	0.0060935811498897315	0.006094733479523348	5.244408009466297e-06	
0.8876608757158821	0.006117007072092104	0.006118280646353107	5.314684478272865e-06	
0.9014151953480897	0.006141323534937894	0.006142722176215327	5.386953116608873e-06	
0.9153826383855528	0.006166570075021448	0.006168097726107813	5.461282460500591e-06	
0.9295665071788846	0.00619278838946273	0.006194449117189796	5.537744493441316e-06	
0.9439701552486742	0.006220022483179214	0.006221820482129655	5.616414883177455e-06	
0.9585969880783669	0.006248318828391424	0.006250258424681486	5.697373237706796e-06	
0.9734504639194281	0.006277726537562866	0.006279812192689869	5.78070338318789e-06	
0.9885340946089864	0.006308297551111077	0.0063105338658577	5.866493664700818e-06	
1.0038514464001433	0.006340086841380235	0.0063424785597654	5.954837272705013e-06	
1.01940614080515	0.006373152634539353	0.006375704647803538	6.045832597922285e-06	
1.0352018554516484	0.006407556652266856	0.00641027400287645	6.139583617443518e-06	
1.051242324952181	0.006443364375305372	0.006446252260957088	6.236200314611562e-06	
1.0675313417871697	0.006480645331224222	0.00648370910882729	6.335799137525021e-06	
1.0840727572015847	0.006519473409015627	0.006522718598623559	6.438503498845543e-06	
1.1008704821154982	0.006559927203479906	0.006563359492138915	6.544444322506415e-06	
1.117928488048752	0.006602090392731022	0.006605715638204623	6.653760641876082e-06	
1.1352508080599522	0.006646052152584438	0.006649876386905812	6.766600255104721e-06	
1.1528415377000134	0.006691907612083157	0.006695937044877001	6.883120444402538e-06	
1.1707048359804781	0.006739758354985492	0.0067439993764895866	7.003488766500374e-06	
1.1888449263568397	0.006789712972692065	0.006794172156394391	7.127883922377144e-06	
1.2072660977271032	0.006841887674844229	0.006846571779635091	7.256496716357016e-06	
1.225972705445816	0.006896406964699318	0.006901322936417416	7.389531114042519e-06	
1.2449691723538168	0.00695340438740056	0.006958559359627823	7.5272054132338384e-06	
1.2642599898239333	0.007013023360435986	0.0070184246543669145	7.669753539994462e-06	
1.2838497188228888	0.007075418096951618	0.007081073220127137	7.817426487045412e-06	
1.3037429909896587	0.00714075463418496	0.007146671277838508	7.97049391246248e-06	
1.3239445097305402	0.00720921198115948	0.007215398015871062	8.129245920160481e-06	
1.3444590513311867	0.007280983401981287	0.007287446871272274	8.293995046191317e-06	
1.3652914660858761	0.0073562778536698185	0.007363026965094739	8.465078479265117e-06	
1.386446679444272	0.007435321600512311	0.00744236471371032	8.642860548454547e-06	
1.4079296931759626	0.007518360030552233	0.007525705641606419	8.827735515933493e-06	
1.4297455865530366	0.007605659704120427	0.0076133164254323085	9.02013071874898e-06	
1.451899517550985	0.007697510669437721	0.007705487204151657	9.220510111902036e-06	
1.4743967240682132	0.007794229086434819	0.007802534196233217	9.429378273127237e-06	
1.4972425251644468	0.007896160207267607	0.00790480267209332	9.64728494064655e-06	
1.5204423223183279	0.008003681770824472	0.008012670338757924	9.874830167908415e-06	
1.5440016007044985	0.00811720787916419	0.008126551204273809	1.0112670194999589e-05	
1.5679259304904682	0.008237193436711258	0.008246900002182424	1.0361524154072857e-05	
1.5922209681535842	0.00836413924870089	0.008374217271906464	1.0622181749776708e-05	
1.6168924578184014	0.008498597894477392	0.008509055209841824	1.0895512082536441e-05	
1.6419462326147771	0.008641180514654628	0.008652024429138731	1.1182473815160906e-05	
1.667388216057011	0.008792564679921833	0.008803801794653867	1.1484126926064872e-05	
1.6932244234443516	0.008953503544794059	0.00896513953471287	1.1801646341033901e-05	
1.7194609632832076	0.009124836533620511	0.009136875874871712	1.2136337799544698e-05	
1.7461040387313935	0.009307501860930205	0.009319947493023562	1.2489656387879171e-05	
1.7731599490647525	0.009502551256616804	0.0095154041628249	1.286322826943953e-05	
1.8006350911665105	0.009711167352294157	0.009724426037194771	1.3258876262521594e-05	
1.828535961039703	0.009934684293243238	0.009948344130347028	1.3678650070227314e-05	
1.8568691553430368	0.010174612277010128	0.010188664691615047	1.4124862158146195e-05	
1.885641372950552	0.010432666893049362	0.010447098335220775	1.4600130522588428e-05	
1.9148594165354507	0.010710804358373677	0.010725595007443474	1.5107429902574552e-05	
1.9445301941784663	0.01101126402552807	0.011026386149644449	1.5650153389382912e-05	
1.974660721001155	0.011336619898646346	0.011352035769223789	1.6232186901042203e-05	
2.0052581208244957	0.011689843352576581	0.011705502582054295	1.685799964917983e-05	
2.036329627853186	0.01207437983556667	0.012090215965163792	1.7532754578473403e-05	
2.067882588386045	0.012494243078490777	0.012510169187467824	1.826244385991879e-05	
2.0999244625529108	0.01295413126514537	0.012970034300651186	1.9054055933295035e-05	
2.132462826078452	0.013459570764168679	0.013475304197075889	1.9915782407628508e-05	
2.1655053720733157	0.014017094383234806	0.014032468677488918	2.0857275417814657e-05	
2.199059912853022	0.01463446261140224	0.01464923285362142	2.1889968865938402e-05	
2.2331343817850464	0.015320937736450909	0.015334787621890299	2.3027480320752527e-05	
2.267736835164523	0.016087621476553262	0.01610014272901535	2.4286113978092122e-05	
2.302875454119006	0.01694786550384721	0.01695853182909786	2.5685488229403296e-05	
2.3385585465427567	0.01791775800621537	0.017925893097667733	2.724931212904096e-05	
2.3747945490609914	0.019016671911604395	0.019021412423202967	2.900632891321513e-05	
2.411592029024571	0.020267818294491997	0.02026807633620303	3.099142175473028e-05	
2.4489596865355954	0.021698654295842508	0.021693092573991168	3.32468156555106e-05	
2.4869063565043885	0.02334079306620182	0.023327844697519886	3.582316453915013e-05	
2.5254410107383527	0.025228646615432605	0.025206650867151285	3.8779992126287045e-05	
2.564572760063192	0.0273952140688017	0.027362813517121005	4.218428276642547e-05	
2.604310856476998	0.029861959535306532	0.029819020106959075	4.610469738840465e-05	
2.6446646953377266	0.03261758807070385	0.032566994808384736	5.059657072411405e-05	
2.6856438175845567	0.035579197637971204	0.035529599791095844	5.566965724347451e-05	
2.727257911993673	0.03853506560646704	0.0385030402351908	6.122884868394019e-05	
2.769516817469004	0.04109526684059574	0.04110159140793805	6.698490591790097e-05	
2.812430525368455	0.04272797271769445	0.04278127409941098	7.235780337581101e-05	
2.8560091818661824	0.042963205670601384	0.04303955155824249	7.644404187765576e-05	
2.9002630903514777	0.04167569327967353	0.04172690275940462	7.819005323240909e-05	
2.945202713864811	0.039171058633701454	0.039166977898521554	7.690100665449952e-05	
2.9908386775716385	0.035984158760001946	0.03593492455627275	7.279369046016252e-05	
3.0371817712745264	0.032614448087501836	0.03254934960375101	6.690811954627971e-05	
3.0842429519642045	0.029391713879038165	0.029333449268953676	6.042449456320396e-05	
3.1320333464101533	0.026475642534881955	0.026433784658069323	5.415408587207508e-05	
3.180564253791325	0.023912190859039395	0.02388759952864667	4.848175030620422e-05	
3.2298471483676323	0.021688506698900815	0.021678393765625366	4.351408445044923e-05	
3.2798936821928324	0.01976801912079391	0.019768807699792487	3.9222188654525065e-05	
3.3307156878694446	0.018108489083498682	0.018116967464974956	3.55266392079167e-05	
3.3823251813463506	0.016669901035344034	0.01668352876951442	3.233811651864606e-05	
3.43473436475976	0.015417242296182845	0.0154341249110342	2.9573834619535308e-05	
3.487955629318178	0.01432098273965856	0.014339750224410114	2.7162660151273346e-05	
3.542001558232087	0.013356638872922814	0.013376317877262128	2.504549982642016e-05	
3.5968849296890193	0.012504052653552465	0.012523959959801744	2.3173976383817303e-05	
3.6526187198747286	0.011746651018450299	0.011766312265491581	2.1508679639464276e-05	
3.7092161060411786	0.011070785086451663	0.011089875225688873	2.0017493328664884e-05	
3.7666904696220658	0.010465175148875318	0.010483475657063252	1.8674159573807535e-05	
3.8250553993966134	0.009920458059374396	0.009937826456240905	1.7457105116130883e-05	
3.884324694702404	0.009428823443963215	0.009445171638121641	1.6348503264178656e-05	
3.9445123686979775	0.008983723175487181	0.008999002078354693	1.5333531932983487e-05	
4.005632651675993	0.00857963977541511	0.008593828349454076	1.4399788850608146e-05	
4.067699994427721	0.00821190161694516	0.008224999061931517	1.3536830471020612e-05	
4.130729071659682	0.007876535091615303	0.007888555257100568	1.273580746224341e-05	
4.194734785463209	0.007570145928917986	0.007581113311730464	1.1989175404637482e-05	
4.259732268837781	0.007289823537015398	0.0072997704118959875	1.1290464120812661e-05	
4.325736889268946	0.007033063575741139	0.00704202793929875	1.0634092870452892e-05	
4.392764252361694	0.0067977050284278384	0.006805729128907244	1.0015221611263601e-05	
4.460830205530115	0.006581878860736052	0.006589008150800086	9.429630824333048e-06	
4.5299508417442365	0.006383965991849373	0.006390248387115072	8.873624176983096e-06	
4.600142503334918	0.006202562797349324	0.006208048155603414	8.343949685295608e-06	
4.671421785857698	0.006036452746789051	0.006041192505647459	7.83773614862625e-06	
4.743805542016518	0.005884583078277075	0.0058886300053104385	7.352442554331505e-06	
4.817310885648243	0.005746045647244134	0.005749453668181888	6.885818982212426e-06	
4.891955195768907	0.005620061272388114	0.005622885351262748	6.435878359696075e-06	
4.967756120682691	0.005505967050442351	0.005508263101363772	6.000879353134165e-06	
5.044731582154526	0.005403206232104898	0.00540503104640533	5.579321882363142e-06	
5.122899779647386	0.005311320351446364	0.005312731526644821	5.169958470323954e-06	
5.202279194625215	0.005229943386208353	0.005230999244908194	4.771827318614949e-06	
5.282888594922542	0.005158797801455593	0.0051595572890994175	4.384317360235894e-06	
5.364747039181794	0.005097692398278881	0.005098214948746396	4.007282867196314e-06	
5.447873881359371	0.005046521956594816	0.005046867313976845	3.6412376397827713e-06	
5.532288775301544	0.005005268730499954	0.0050054967139877855	3.287679694487954e-06	
5.618011679391243	0.004974005930405663	0.004974176126998413	2.949630282041093e-06	
5.705062861266868	0.004952903413328312	0.004953074779807251	2.6325129658213184e-06	
5.793462902614208	0.004942235907474134	0.004942466258545398	2.3455097659990004e-06	
5.883232704032601	0.004942394227732782	0.004942739580994105	2.103339778770032e-06	
5.974393489976511	0.004953900105725341	0.00495441384558553	1.9275405007017534e-06	
6.06696681377367	0.004977425476506466	0.004978157287550029	1.8443992639095133e-06	
6.160974562720967	0.005013817354605844	0.005014811858976898	1.8761956852385294e-06	
6.25643896325932	0.005064129824008058	0.0050654248355307884	2.0298355241740857e-06	
6.353382586228693	0.005129665201443958	0.0051312894790741855	2.295305543931915e-06	
6.451828352204593	0.005212027169433567	0.005213997511002906	2.6555258710794163e-06	
6.551799536917215	0.005313189700165262	0.00531550715979503	3.0959074364917087e-06	
6.653319776754563	0.005435587025660728	0.005438231958812639	3.6079030834078837e-06	
6.756413074350862	0.005582231927000765	0.005585157458680575	4.188904938799048e-06	
6.861103804261538	0.0057568724556142275	0.0057599958223600225	4.841306381285748e-06	
6.9674167187261515	0.0059642011779363095	0.005967392209575295	5.571859383069672e-06	
7.075376953520617	0.006210136515599504	0.006213202311518481	6.391563914511348e-06	
7.1850100339000935	0.006502203009782444	0.006504867690077675	7.316097288696934e-06	
7.2963418806339915	0.006850046070255494	0.006851924547036182	8.366805096464042e-06	
7.40939881613446	0.007266124652774247	0.007266690242206646	9.57235719988503e-06	
7.5242075706798515	0.00776662383676558	0.00776517274794931	1.0971279747106258e-05	
7.640795288734611	0.008372592101928592	0.008368217376301224	1.2615700819504294e-05	
7.759189535367103	0.009111158845227963	0.009102772242201901	1.4576768544448582e-05	
7.879418302766868	0.010016213609273057	0.010002720177636624	1.6952189933514916e-05	
8.001510016862884	0.01112656762760469	0.011107452300598196	1.9875729246150322e-05	
8.125493544044346	0.012476061722380577	0.01245293269276944	2.3525801480347055e-05	
8.251398197985628	0.014062365812389222	0.014042114245979953	2.8121257616473605e-05	
8.379253746576957	0.015772602090359994	0.01577057934068721	3.3866735904315076e-05	
8.509090418962503	0.017271216392679953	0.017302600935634908	4.074534986456818e-05	
8.640938912687513	0.018003268138857182	0.018046755373412715	4.792901968651141e-05	
8.774830400956196	0.017554264842602703	0.017549713502324583	5.2828574751922084e-05	
8.910796540002062	0.016065689998674762	0.016016043647040894	5.227308547396305e-05	
9.048869476572474	0.01411405833154333	0.01407709681551975	4.696724821870738e-05	
9.189081855529167	0.012220347723216845	0.012215089609683299	4.0378234664533816e-05	
9.331466827566528	0.010604418807657827	0.01062021504644574	3.451207963241982e-05	
9.476058057049498	0.009289918496270293	0.009314304029454674	2.977906599185053e-05	
9.622889729972897	0.008234362158403058	0.00825981179567955	2.60352752723024e-05	
9.771996562044086	0.007385920580883647	0.007408788556242994	2.3052360331030468e-05	
9.923413806890872	0.00669997330384333	0.006718790784142252	2.0637472455346542e-05	
10.0771772643966	0.0061416796488975795	0.006156073212526466	1.8647004218247014e-05	
10.233323289164382	0.005684712830798098	0.005694830195122077	1.697722387435361e-05	
10.391888799112495	0.005309368134253628	0.005315591052615996	1.5553177004031286e-05	
10.552911284202958	0.005000912239397668	0.005003716750176549	1.4320054843893873e-05	
10.716428815305356	0.004748322578717646	0.004748212383214271	1.3237119221171042e-05	
10.882480053198018	0.00454337206968363	0.004540847634097104	1.2273542823770433e-05	
11.051104257708666	0.004379980831793293	0.004375525590253568	1.1405568100403818e-05	
11.222341296996655	0.004253766329442241	0.004247840684723677	1.0614554558801871e-05	
11.39623165697915	0.004161741362674818	0.004154779782319759	9.885628512784607e-06	
11.572816450903245	0.00410212585108966	0.004094534627789051	9.206754196065517e-06	
11.752137429066462	0.004074251791845142	0.004066406150018507	8.568121326415599e-06	
11.93423698868786	0.004078551737594391	0.004070791500764757	7.96180727412239e-06	
12.119158183932093	0.004116630695470181	0.0041092539800642305	7.381740490402494e-06	
12.306944736088793	0.004191430376877085	0.004184684936863992	6.824093214142136e-06	
12.497641043909683	0.00430750340170869	0.004301575518204061	6.288414769922785e-06	
12.691292194105861	0.004471421511337145	0.0044664230811775705	5.780171281873343e-06	
12.887943972007742	0.004692338240956113	0.004688294848875199	5.316004849567442e-06	
13.08764287239018	0.004982687664361533	0.004979536019314472	4.933871510620924e-06	
13.290436110465315	0.005358851960770013	0.0053564688062408446	4.7096396874828234e-06	
13.496371633045765	0.005841159961147956	0.0058394747226770535	4.773640486584122e-06	
13.705498129880782	0.006451231586018673	0.0064505236013267875	5.302301690401898e-06	
13.917865045168076	0.007201282636892322	0.007202744755164112	6.472069492283819e-06	
14.133522589243995	0.008063779336359081	0.008069812601301176	8.424009529095753e-06	
14.35252175045488	0.00891021722703414	0.008921426566546103	1.1226893884520826e-05	
14.574914307212275	0.00946003034454182	0.009466050085086974	1.4636444024599126e-05	
14.800752840235097	0.009397570453524073	0.009384477179937133	1.756122986326953e-05	
15.030090744981337	0.008689391648742186	0.008673354638515233	1.8491573445610756e-05	
15.262982244272472	0.007661622704064845	0.007662016590176055	1.751655633116169e-05	
15.499482401113475	0.006649329577848658	0.006661565954328902	1.5863357356809302e-05	
15.739647131711472	0.005794473491933205	0.0058087333596093995	1.4259971328114761e-05	
15.98353321869612	0.005114772273298599	0.00512569585588725	1.2896764136912384e-05	
16.23119832454485	0.004586812201515751	0.004592747472970747	1.1769698883100948e-05	
16.482701005216104	0.004181415529666421	0.004182520627003176	1.08329059699261e-05	
16.738100723993853	0.003873938166382667	0.0038710933152764416	1.0041408540999676e-05	
16.997457865546615	0.0036459341392496084	0.0036402504419131296	9.359364482820422e-06	
17.26083375020432	0.0034844937112161276	0.0034771072432830384	8.759606387652804e-06	
17.528290648456405	0.003381258811289045	0.0033732432855485502	8.221628812596182e-06	
17.799891795674554	0.003331665700652978	0.003323988908785669	7.729780686915531e-06	
18.075701407063548	0.0033345258849243014	0.0033280178232878302	7.272021525300752e-06	
18.35578469284383	0.0033919396257107593	0.003387258381654758	6.839352927970546e-06	
18.64020787366921	0.003509494729913863	0.0035070841666369566	6.426217501103685e-06	
18.929038196283646	0.0036966051160120684	0.0036966439200241314	6.032757076909149e-06	
19.222343949420477	0.003966487500064281	0.003968838351128784	5.671284147178274e-06	
19.52019447994806	0.004334145746862829	0.004338329406855682	5.382432759040924e-06	
19.822660209265607	0.004807650705293353	0.0048128579911820984	5.269599001678252e-06	
20.12981264995304	0.0053620099836566145	0.005366910821592546	5.542223776369877e-06	
20.441724422678867	0.005885912542444029	0.005887435152782989	6.455986281991152e-06	
20.75846927337004	0.006148785374855294	0.006142654516357069	7.937129073114563e-06	
21.08012209064783	0.0059467385006308346	0.005939165504759914	9.193983291662606e-06	
21.406758923533914	0.005366307943762093	0.005368792751150718	9.517587973939451e-06	
21.738456999430788	0.004686314648652798	0.004695155676341518	9.170001162161024e-06	
22.075294742380795	0.004087254603792746	0.004094472961096628	8.62270006935757e-06	
22.417351791608088	0.003618031551815411	0.0036202979612294265	8.08425371670654e-06	
22.764709020347887	0.0032713501782864456	0.003268873369608708	7.6056839925708285e-06	
23.1174485549675	0.0030276936869299137	0.0030221070238077045	7.187233931294345e-06	
23.47565379438362	0.002870011803595398	0.0028632753488776535	6.817400208740774e-06	
23.839409429780538	0.0027871024963552443	0.0027810294699670652	6.483953940061054e-06	
24.20880146463373	0.0027738426480438524	0.0027698673420355454	6.176542562560538e-06	
24.583917235044	0.002830893547316617	0.0028299025795747905	5.8873651525799494e-06	
24.964845430386426	0.0029643406259677128	0.00296649594340881	5.612458184610989e-06	
25.351676114279368	0.0031843095940504917	0.003188850210556564	5.3562004134363645e-06	
25.744500745878433	0.003498846569577741	0.003503940303782498	5.144825884021223e-06	
26.143412201500308	0.0038931066192026235	0.0038959941206749868	5.059088087959222e-06	
26.548504796581717	0.004280522401064651	0.004278506828621785	5.266148029281243e-06	
26.959874307978602	0.00446423917607472	0.004458389674003356	5.856125983068282e-06	
27.377617996610834	0.00427678571349674	0.0042757873657001825	6.442043631569275e-06	
27.801834630457815	0.003821710184761858	0.0038276931634282224	6.599940893854586e-06	
28.232624507910387	0.003332794154063618	0.003337895765971671	6.450474217694284e-06	
28.670089481484574	0.002933842507581823	0.0029338153528404897	6.2077753401933395e-06	
29.114332981902788	0.0026483665788704968	0.00264408888440365	5.9609315051744915e-06	
29.565460042548164	0.0024662283173012257	0.0024605022129753	5.7318631043351795e-06	
30.0235773242978	0.0023744098656262778	0.002370009726832981	5.5212936126003804e-06	
30.488793140740842	0.002365803612415355	0.0023645911713827414	5.324825519684167e-06	
30.961217483787163	0.0024406526564893505	0.0024430803353407797	5.138240934055593e-06	
31.440962049673153	0.002604732854506817	0.0026094834213530914	4.961528886078955e-06	
31.928140265370157	0.002860596495696343	0.0028645587245522525	4.80885395899937e-06	
32.42286731540228	0.0031783309948581464	0.003177898195577457	4.734614077704439e-06	
32.925260169079685	0.003436894181059315	0.003432144252113439	4.850684009754567e-06	
33.435437608153904	0.003436061996133567	0.00343450250390587	5.148908537996406e-06	
33.95352025490161	0.003139790591994234	0.00314469973644548	5.336923938926955e-06	
34.479630600643624	0.002747558059409777	0.0027508892114722393	5.317651005994504e-06	
35.01389303470575	0.0024182987777936473	0.0024161706314078644	5.20697004228688e-06	
35.556433873828425	0.0021953929672789358	0.0021904059624882513	5.077160106621099e-06	
36.107381392031996	0.002075735461588715	0.00207195197427108	4.949549344419796e-06	
36.666865850944866	0.0020510237724542125	0.0020510343627895707	4.827200285261982e-06	
37.23501953060145	0.002119198641074779	0.0021229111220205047	4.7086040885778905e-06	
37.81197676071744	0.0022822843005026097	0.0022866237021753697	4.594480030852711e-06	
38.397873952449665	0.002527018140473701	0.0025273638482638514	4.500442291645242e-06	
38.99284963064802	0.0027704949763032757	0.002766160511309985	4.482812167386911e-06	
39.59704446660722	0.0028260060005464147	0.002825019299288881	4.5931079989671495e-06	
40.21060131132589	0.0026064764690292394	0.0026111337329152995	4.701973585610366e-06	
40.83366522928125	0.0022832305713352107	0.0022843575981457975	4.706728154382706e-06	
41.46638353272696	0.002019417712367472	0.0020154732632022654	4.6570553331060395e-06	
42.108905816522395	0.0018609418860465199	0.0018570308723320468	4.59336010912177e-06	
42.76138399350171	0.0018072905241415748	0.0018074650498229562	4.527091476270031e-06	
43.42397233039088	0.0018544807867922426	0.00185849090942156	4.458747902109954e-06	
44.096827484281306	0.0020003308517059287	0.0020035888375029157	4.386705711773365e-06	
44.78010853966855	0.0022175144777713328	0.0022152454785648863	4.319198193534858e-06	
45.47397704606499	0.0023852545728476914	0.0023818258609459224	4.297849881357424e-06	
46.17859705619533	0.002320676306840307	0.002324136470604653	4.342586951382136e-06	
46.894135164783904	0.00206372953560157	0.0020657215262241675	4.374197259326255e-06	
47.62076054794297	0.0018126993683315682	0.0018089538411956386	4.373588283666142e-06	
48.35864500317141	0.001659451534197488	0.001656329484109035	4.359625677570057e-06	
49.10796298997312	0.0016158857957947247	0.0016177433983100879	4.338468115125622e-06	
49.86889167110482	0.001679126319292683	0.0016833856325061934	4.307278950929046e-06	
50.641610954463076	0.0018381908331727916	0.00183812362826893	4.258867862746603e-06	
51.42630353562007	0.0020222258122021748	0.002018085164199294	4.198568190810619e-06	
52.22315494101898	0.002049192122822938	0.002051535651420467	4.171444996294397e-06	
53.03235357183818	0.001855501799438579	0.001857695314342562	4.189809782393486e-06	
53.854090748535334	0.0016268833194573356	0.0016229778857624357	4.221470723071722e-06	
54.688560756081706	0.0014887749073209157	0.00148690652466397	4.249729046642384e-06	
55.53596088989733	0.0014640411012470044	0.001467548051180457	4.265344157490211e-06	
56.39649150249797	0.0015493746943438648	0.0015520691008193172	4.255901543892706e-06	
57.27035605086487	0.0017133359904020617	0.0017096981203276354	4.202888896101205e-06	
58.15776114454846	0.001819699819295081	0.0018196732090324794	4.1230257460383115e-06	
59.05891659451753	0.001708566678068628	0.0017117874360746159	4.104236778530368e-06	
59.974035462765215	0.001498428551638142	0.0014947076859212602	4.159987567876863e-06	
60.90333411268367	0.0013594341081894555	0.0013581175968079332	4.231449398991901e-06	
61.847032260219336	0.0013360337202879533	0.0013401379085288326	4.281669429941736e-06	
62.80535302582078	0.001425050036451943	0.001425784712154083	4.2829406037802115e-06	
63.778522987191536	0.0015744625799826502	0.001570397892170362	4.204251753256289e-06	
64.76677223286032	0.0016103951449079514	0.0016140215135847956	4.105212353834357e-06	
65.77033441658139	0.0014510813825914198	0.0014497154895577796	4.137655778370042e-06	
66.78944681257751	0.0012837232107721273	0.0012807668629514028	4.255206246017868e-06	
67.82435037163955	0.0012224428252424202	0.0012261677564113812	4.354974632346245e-06	
68.87528977809474	0.001280026012820385	0.0012813155636337225	4.383390131266358e-06	
69.94251350765792	0.0014136449505466559	0.001409502234607065	4.292920593880088e-06	
71.02627388617911	0.0014551128986053613	0.0014591236807726417	4.166173470231661e-06	
72.12682714930152	0.001310013247814119	0.0013070860422418344	4.240984447064432e-06	
73.24443350304374	0.0011658951546743967	0.001165021936196577	4.420417843006305e-06	
74.37935718532088	0.0011340511648239857	0.0011385234298311071	4.539004649849074e-06	
75.53186652841877	0.0012180778488145678	0.0012152905390746631	4.516547565477642e-06	
76.7022340224364	0.0013283502695413056	0.0013287004677049355	4.341979897078136e-06	
77.89073637971123	0.0012723555124113804	0.0012729049445175445	4.332559677922257e-06	
79.09765460024283	0.0011190168001286485	0.0011160225476911805	4.581163471923321e-06	
80.32327403813038	0.0010510374196148527	0.0010557641481118026	4.773490460205811e-06	
81.5678844690394	0.001105754756707191	0.0011036353156997668	4.764611415193721e-06	
82.83178015871405	0.001213612168693523	0.0012136893764442295	4.546834698723512e-06	
84.11525993255103	0.001177879179969099	0.0011776014363086237	4.580644141149112e-06	
85.41862724625115	0.001037194717580226	0.0010355089235539684	4.951771551999691e-06	
86.74219025756646	0.0009822659743697808	0.000987097949662299	5.158412724915195e-06	
88.08626189915832	0.00104862055818681	0.0010439201375389733	5.034197161157542e-06	
89.45115995258467	0.0011321434972517176	0.0011366374331268543	4.794349195706622e-06	
90.83720712343391	0.0010496528915063094	0.001044522132548163	5.185782652585661e-06	
92.24473111762269	0.0009363224050867159	0.0009407916639543681	5.642136931842336e-06	
93.67406471887617	0.0009390065709611144	0.0009378871594206687	5.623283768026796e-06	
95.1255458674087	0.0010317871315676248	0.001032453523976764	5.259176911348676e-06	
96.59951773982377	0.0010225091384616746	0.0010188351992185109	5.680436286604336e-06	
98.09632883025184	0.0009027723927202314	0.0009059589287507327	6.444876306096672e-06	
99.61633303274554	0.0008727797868726579	0.0008731509477051454	6.417546514537247e-06	
101.15988972495167	0.0009520304506700424	0.0009524717144655357	5.932370670660117e-06	
102.72736385307937	0.0009654897027145147	0.0009599966397075533	6.895128150516474e-06	
104.31912601818526	0.0008544131410045537	0.0008602183607873404	7.990024779588246e-06	
105.93555256379533	0.0008254697027121072	0.0008218609402593177	7.529622293395916e-06	
107.57702566488457	0.0009019071154342967	0.0009092450582474412	7.469486249063185e-06	
109.24393341823551	0.0008943247032283278	0.0008852533064749791	1.0626492440207848e-05	
110.93666993419627	0.0007928679424230345	0.0008030314964068378	1.0904700607763906e-05	
112.65563542986153	0.0007951929181687307	0.0007966123656789599	1.033688853132077e-05	
114.40123632369622	0.0008668446161519914	0.000842776572244714	2.5901150745707964e-05	
116.17388533162597	0.0008056136162137305	0.0008163996395754355	4.622096550302718e-05	
117.9740015646163	0.0007387774504658365	0.0007939944591795499	5.739581337191932e-05	
119.802010627764	0.0007909879679862625	0.0007760948516322983	6.196919406087193e-05	
121.65834472092367	0.0008047332748452981	0.0007609131276350275	4.892990718061644e-05	
123.54344274089367	0.000715131855451945	0.0007474208768856532	3.7507187237391334e-05	
125.45775038518534	0.0007267440899562525	0.0007350389927062048	4.818549579318945e-05	
127.40172025740017	0.0007766908248408046	0.0007234233393811512	5.328298330646016e-05	
129.3758119742398	0.0006974208491134188	0.0007123587778917318	3.77653484628958e-05	
131.3804922741741	0.0006825196415590006	0.0007017053048349069	3.735190801754469e-05	
133.41623512779302	0.0007391713054570199	0.0006913689830572159	4.83148404942812e-05	
135.48352184986857	0.0006728353433466175	0.0006812853260451099	3.856801234308178e-05	
137.58284121315285	0.0006508958739423795	0.0006714093196402095	3.241195481419588e-05	
139.71468956393986	0.0007042209719734612	0.0006617091754499128	4.266653517824636e-05	
141.879570939417	0.0006396137043907627	0.0006521622818621843	3.642550644328842e-05	
144.07799718683648	0.0006283170770319397	0.0006427525018111811	2.9900805185649002e-05	
146.31048808453184	0.0006708380731423225	0.0006334683246140111	3.849721681584358e-05	
148.57757146481032	0.0006017224597689429	0.0006243015756749584	3.262574900849354e-05	
150.87978333874923	0.0006161681803766115	0.0006152465000269218	2.837229823557643e-05	
153.2176680229263	0.0006292122381256416	0.0006062991020226419	3.506882633146114e-05	
155.5917782681133	0.0005693169215502786	0.0005974566639701325	2.82681528308676e-05	
158.00267538996428	0.0006112740824150444	0.0005887173919047299	2.808230615642797e-05	
160.45092940172842	0.0005744137157412773	0.000580080153025704	3.1014361471616804e-05	
162.9371191490193	0.0005580106885158019	0.0005715442800692783	2.4485699028696977e-05	
165.46183244667284	0.0005868021499425799	0.0005631094251002552	2.8406550924184323e-05	
168.02566621772516	0.0005293144930930873	0.0005547754501322531	2.597863642858077e-05	
170.6292266345446	0.0005657440141639286	0.0005465423454111108	2.3380823723801967e-05	
173.27312926215015	0.0005267036130851373	0.0005384101686117811	2.6368990277094466e-05	
175.9579992037507	0.0005276922097834304	0.0005303789999269566	2.1454392006054982e-05	
178.68447124853947	0.0005302387051832703	0.0005224489092773551	2.4375382431465276e-05	
181.45319002177868	0.0004971469349128842	0.0005146199327904454	2.1639805375459276e-05	
184.2648101372089	0.0005252022971534799	0.0005068920563734133	2.1379364183569772e-05	
187.11999635182175	0.00047767681559441754	0.0004992652047135389	2.163581639618713e-05	
190.019423723029	0.000510671953122205	0.000491739234421794	1.8952454927317958e-05	
192.9637777682679	0.0004643710251996106	0.00048431393032613004	2.094016533517978e-05	
195.95375462707955	0.000492635479965373	0.0004769890041434021	1.7446870804620868e-05	
198.99006122569847	0.00045257045230675185	0.0004697640949301115	1.982284713738657e-05	
202.0734154441926	0.00047561598401495197	0.0004626387708448266	1.6424950957948614e-05	
205.20454628619316	0.000439909747856732	0.00045561253185829204	1.8618466827055138e-05	
208.38419405125447	0.0004610937856869604	0.0004486848131278643	1.5491152453440125e-05	
211.6131105098844	0.00042602519138816754	0.00044185498881615953	1.7517292273464242e-05	
214.892059081287	0.0004484865741122379	0.0004351223761834665	1.4502247411936385e-05	
218.22181501385919	0.0004121035551487724	0.00042848623982269626	1.655091711803385e-05	
221.60316556848443	0.0004354312564542895	0.00042194579593653	1.3529761213253437e-05	
225.03691020466627	0.00040076340109402664	0.00041550021658086746	1.5609328900209086e-05	
228.5238607695462	0.00041810709385564756	0.0004091486338179657	1.2858462206870843e-05	
232.06484168985054	0.0003952175440737901	0.0004028901437378907	1.4438347721864013e-05	
235.66069016681035	0.00039490469958517816	0.0003967238103189221	1.2788722615571362e-05	
239.3122563741041	0.00039523609947471556	0.00039064866910695225	1.2727093854216295e-05	
243.0204036588648	0.0003725997353217392	0.0003846637307013501	1.3069815715643877e-05	
246.78600874580337	0.00038955086959159205	0.0003787679840404445	1.0829677608905961e-05	
250.60996194449422	0.0003637277452378734	0.00037296039948431204	1.2779286815602699e-05	
254.4931673598731	0.0003659115967871556	0.0003672399316958668	1.0595118843386667e-05	
258.43654310599635	0.0003681499742631105	0.0003616055223238705	1.0902210712321764e-05	
262.4410215231124	0.00034464976723443087	0.00035605610249336047	1.1520091028213965e-05	
266.507549398097	0.0003549016113567738	0.00035059059511036806	9.102614113379043e-06	
270.63708818830384	0.0003481361825731517	0.00034520791698877966	1.0514021597608362e-05	
274.8306142488838	0.00032956930840886034	0.00033990698080775273	1.0337689456361534e-05	
279.08911906362675	0.00033854934177295965	0.0003346866969085471	8.194338938084272e-06	
283.4136094793798	0.00033401187574105655	0.0003295459749397244	9.53438561425809e-06	
287.80510794409827	0.0003154835225044325	0.00032448372535968185	9.682588718945092e-06	
292.26465274858515	0.0003180409562356333	0.0003194988608054171	7.646912549325216e-06	
296.7932982719762	0.0003222487464755162	0.00031459029733613803	7.922353475408142e-06	
301.3921152310292	0.00030711519487050526	0.0003097569555601198	9.103522738544393e-06	
306.0621909332746	0.00029704419066634594	0.0003049977616528735	8.02197402765684e-06	
310.80462953409153	0.0003014407652964468	0.0003003116482742878	6.46824046754732e-06	
315.6205522977641	0.00030254040846229525	0.000295697555392125	7.15208365485317e-06	
320.5110978625849	0.00029081568862051514	0.0002911544310187816	8.099973881185353e-06	
325.47742251006514	0.0002797729000865205	0.0002866812318678886	7.495627803973996e-06	
330.52070043831674	0.00027795267252939105	0.0002822769239369122	6.0965974404189105e-06	
335.6421240396705	0.0002808273897286182	0.0002779404830215596	5.4693184937735905e-06	
340.8429041825955	0.00027971026185718005	0.00027367089516741464	6.181743522444428e-06	
346.1242704979875	0.0002721444467338721	0.00026946715706387565	6.890808455551777e-06	
351.4874716698928	0.0002627196739327683	0.0002653282763851252	6.8463016828879226e-06	
356.9337757307372	0.00025571294256329657	0.00026125327208253676	6.200322811177078e-06	
362.46447036112943	0.000252045973454374	0.0002572411746326284	5.337290810217509e-06	
368.08086319431027	0.0002505640370062399	0.00025329102624434697	4.6175091127196335e-06	
373.7842821253185	0.00024966089866841547	0.0002494018810292289	4.267693601458678e-06	
379.57607562494815	0.00024821003203756234	0.0002455728051376981	4.2698486069410465e-06	
385.45761305857025	0.00024582674747509217	0.00024180287686452378	4.433630948057856e-06	
391.43028500989345	0.00024266397815623817	0.00023809118672622442	4.592732021410893e-06	
397.49550360974456	0.00023906993058161048	0.00023443683751302812	4.673689526109896e-06	
403.6547028699399	0.00023535100775104846	0.0002308389443177218	4.663159351278548e-06	
409.9093390223323	0.0002316822249327606	0.00022729663454363426	4.5683445826943935e-06	
416.26089086311043	0.00022809943401339014	0.0002238090478937315	4.39553389563024e-06	
422.71086010243414	0.00022451220921251627	0.00022037533634270947	4.143826308881945e-06	
429.2607717194863	0.00022072216505809975	0.0002169946640937839	3.8109481063918006e-06	
435.91217432302693	0.0002164777936596377	0.00021366620752174867	3.4134750576603016e-06	
442.6666405175339	0.00021162045524015683	0.00021038915510374688	3.0255718066340134e-06	
449.52576727501685	0.00020632876238936015	0.0002071627073390701	2.814211447323624e-06	
456.4911763125926	0.0002013174629902366	0.00020398607665920757	2.9543595397015516e-06	
463.56451447591087	0.0001977045818599256	0.00020085848732925466	3.3948869990723805e-06	
470.74745412852144	0.0001963109843947566	0.00019777917534168467	3.839832355161603e-06	
478.04169354727435	0.00019642341762407924	0.00019474738830343126	3.917145422479901e-06	
485.4489573238469	0.0001950688892082053	0.00019176238531711139	3.3494451344849887e-06	
492.97099677249224	0.00018981277239946912	0.00018882343685718816	2.4239880831299663e-06	
500.60959034410683	0.00018359903321126574	0.00018592982464173995	2.4295456086932105e-06	
508.36654404671106	0.0001817169951831281	0.0001830808415005425	3.254507212469155e-06	
516.2436918724502	0.00018281638767775682	0.00018027579123998014	3.3187861869804787e-06	
524.242896231207	0.00017881031940738726	0.00017751398850537173	2.227919273773547e-06	
532.3660483909357	0.00017252499784691668	0.00017479475864116297	2.28069037993795e-06	
540.6150689248177	0.00017294014908522152	0.00017211743754945498	3.1316567383630896e-06	
548.9919081653474	0.00017147603612600924	0.00016948137154723254	2.2857390964323975e-06	
557.4985466654523	0.00016485578020454547	0.00016688591722268216	2.041611720421255e-06	
566.1369956667598	0.00016593217761334765	0.0001643304412909029	2.8904647188989364e-06	
574.909297575119	0.00016210479104942143	0.0001618143204493224	1.6857722790550958e-06	
583.8175264434902	0.00015851344511843172	0.0001593369412330653	2.4801168514142936e-06	
592.8637884623186	0.00015882187822502852	0.0001568976998705276	2.0717652839985737e-06	
602.0502224575035	0.0001529592367512411	0.00015449600213935174	2.012094759864978e-06	
611.379000396087	0.00015427950466759648	0.0001521312632230145	2.152711809965532e-06	
620.8523278997751	0.00014834783461248924	0.00014980290756817408	1.8523087672401071e-06	
630.4724447664181	0.00014935403339593923	0.00014751036874294837	1.9192168808165355e-06	
640.2416254995708	0.00014445817524611672	0.0001452530892962533	2.001131210598641e-06	
650.1621798462554	0.00014359137345119614	0.00014303052061829765	1.3804770833915623e-06	
660.2364533430635	0.00014191412378684862	0.00014084212280238286	2.195078185329398e-06	
670.4668278707137	0.00013744329943430816	0.00013868736450804736	1.2442385388525206e-06	
680.8557222172046	0.0001380840669162104	0.00013656572282568925	1.6322759864681193e-06	
691.4055926496942	0.00013513108458489804	0.00013447668314266756	1.989425020237057e-06	
702.1189334952396	0.00013126050226921384	0.00013241973901103265	1.2036514602265816e-06	
712.9982777305363	0.00013091041017912524	0.00013039439201682825	1.16120169858594e-06	
724.0461975807946	0.00013009579490840044	0.00012840015165110785	1.771815803835457e-06	
735.2653051278958	0.00012689014530632708	0.00012643653518262297	1.7525315519895752e-06	
746.6582529279726	0.00012367741264319038	0.00012450306753225738	1.2812058059127238e-06	
758.2277346385576	0.0001217854669338703	0.00012259928114921124	8.48614347261238e-07	
769.9764856554507	0.00012068781099338203	0.0001207247158889482	8.491989524611888e-07	
781.9072837594538	0.00011959539122914284	0.0001188789188929331	1.0729980603175945e-06	
794.0229497731273	0.00011820082968612011	0.00011706144447014631	1.2405715709077434e-06	
806.3263482277227	0.00011656105106266263	0.00011527185398039236	1.3106493513394779e-06	
818.82038804045	0.00011480338402926552	0.00011350971571939972	1.3031940324763714e-06	
831.5080232022387	0.00011297578498241086	0.00011177460480570857	1.230207660631766e-06	
844.3922534761538	0.0001110247544258249	0.00011006610306933153	1.0829673597713827e-06	
857.4761251066391	0.00010885913933456446	0.00010838379894219227	8.490950089161159e-07	
870.7627315397452	0.00010653180288485531	0.00010672728735031926	5.930264972403205e-07	
884.2552141545192	0.00010446901488575923	0.00010509616960778749	6.445834427413114e-07	
897.9567630057271	0.00010330557664382518	0.0001034900533123929	1.026647359325325e-06	
911.8706175780853	0.00010282297153162282	0.00010190855224303887	1.2531730933687292e-06	
926.0000675521785	0.00010123392567258935	0.00010035128625882181	9.583958290448028e-07	
940.3484535822448	9.841036369887195e-05	9.881788119979803e-05	4.592768074608372e-07	
954.9191680860141	9.747712977145925e-05	9.730796878940107e-05	1.0227867484068695e-06	
969.715656046784	9.677279719412584e-05	9.582118653850439e-05	9.677266857082464e-07	
984.7414158279239	9.389738719760209e-05	9.43571776510982e-05	4.6872419599728394e-07	
1000.0	9.378955567155553e-05	9.291559093155482e-05	1.072423012758938e-06	


==> data/fig_delay_tfirka_bode_42.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005421806101382614	2.3041182615142644e-06	
0.10154950161807173	0.005424263851159186	0.005422059168171162	2.3056452837296003e-06	
0.10312301278878754	0.005424523276890389	0.005422320158618263	2.3072191404191006e-06	
0.10472090554055413	0.005424790826154535	0.005422589321474238	2.308841241889875e-06	
0.10634355766636439	0.005425066754025711	0.005422866913340157	2.310513039390723e-06	
0.10799135281311975	0.005425351323631497	0.005423153198918375	2.3122360261299926e-06	
0.1096646805723366	0.005425644806410056	0.005423448451270989	2.314011738461898e-06	
0.11136393657225817	0.005425947482375599	0.00542375295208694	2.3158417569742507e-06	
0.11308952257139368	0.0054262596403925395	0.005424066991957714	2.317727707681892e-06	
0.11484184655350702	0.0054265815784585855	0.005424390870662077	2.319671263214552e-06	
0.11662132282407707	0.005426913603997136	0.005424724897460163	2.321674144044466e-06	
0.11842837210825283	0.005427256034159231	0.005425069391397131	2.32373811971751e-06	
0.12026342165032622	0.005427609196135441	0.005425424681616956	2.3258650100857917e-06	
0.12212690531474645	0.0054279734274780105	0.0054257911076862906	2.328056686672977e-06	
0.12401926368869937	0.005428349076433596	0.005426169019929205	2.330315073936649e-06	
0.12594094418627644	0.005428736502287014	0.005426558779772872	2.332642150616309e-06	
0.12789240115425762	0.005429136075716311	0.0054269607601046665	2.3350399511183536e-06	
0.12987409597953362	0.005429548179159614	0.005427375345641157	2.3375105669111233e-06	
0.13188649719819254	0.005429973207194128	0.005427802933309195	2.3400561479123948e-06	
0.13393008060629666	0.005430411566927731	0.005428243932639803	2.3426789039646526e-06	
0.13600532937237603	0.005430863678403595	0.005428698766175062	2.3453811063108762e-06	
0.13811273415166478	0.005431329975018294	0.005429167869888572	2.348165089076853e-06	
0.14025279320210793	0.005431810903953884	0.005429651693620061	2.3510332507735564e-06	
0.1424260125021654	0.005432306926624429	0.005430150701524309	2.3539880558957863e-06	
0.1446329058704415	0.005432818519137507	0.00543066537253543	2.357032036409124e-06	
0.14687399508716817	0.005433346172771236	0.00543119620084638	2.3601677934488235e-06	
0.14914981001757044	0.005433890394467337	0.005431743696404959	2.3633979988704384e-06	
0.15146088873714358	0.0054344517073408516	0.005432308385426257	2.366725396950249e-06	
0.1538077776588715	0.005435030651207098	0.0054328908109226946	2.370152805942838e-06	
0.15619103166241588	0.005435627783126487	0.00543349153325173	2.373683119956923e-06	
0.15861121422530794	0.0054362436779678445	0.005434111130682442	2.3773193104562095e-06	
0.16106889755617235	0.005436878928990934	0.005434750199981162	2.381064428235893e-06	
0.16356466273001555	0.0054375341484488495	0.0054354093570173154	2.38492160499735e-06	
0.1660990998256107	0.005438209968211049	0.005436089237389826	2.3888940552289215e-06	
0.16867280806501112	0.005438907040407755	0.005436790497075132	2.3929850779358267e-06	
0.1712863959552255	0.005439626038096534	0.00543751381309729	2.3971980586331813e-06	
0.17394048143208848	0.005440367655951882	0.005438259884221506	2.401536470999176e-06	
0.17663569200636045	0.005441132610978662	0.005439029431671333	2.406003878888683e-06	
0.17937266491209122	0.005441921643250303	0.0054398231998709625	2.4106039381713255e-06	
0.18215204725728248	0.005442735516672695	0.005440641957213203	2.415340398657846e-06	
0.18497449617688488	0.005443575019774745	0.005441486496854385	2.4202171060221242e-06	
0.18784067898816573	0.005444440966526612	0.005442357637536929	2.42523800379294e-06	
0.1907512733484843	0.005445334197186709	0.005443256224440944	2.430407135276691e-06	
0.19370696741551147	0.005446255579178514	0.005444183130065681	2.4357286456165695e-06	
0.1967084600099325	0.005447206007998417	0.0054451392551422804	2.4412067837088143e-06	
0.19975646078067044	0.005448186408155774	0.005446125529578762	2.4468459043068916e-06	
0.20285169037266976	0.0054491977341464114	0.005447142913438715	2.452650470083147e-06	
0.2059948805972802	0.005450240971460936	0.005448192397954896	2.458625053564872e-06	
0.20918677460527996	0.005451317137629182	0.005449275006579129	2.4647743394467793e-06	
0.21242812706258082	0.0054524272833022715	0.005450391796070134	2.4711031263935083e-06	
0.215719704328655	0.005453572493373758	0.005451543857620327	2.477616329457457e-06	
0.21906228463772706	0.0054547538881414455	0.005452732318023831	2.4843189819715525e-06	
0.22245665828277353	0.005455972624511519	0.005453958340886638	2.491216237880142e-06	
0.22590362780237347	0.005457229897246689	0.005455223127881323	2.498313373810381e-06	
0.22940400817045398	0.005458526940260196	0.005456527920047508	2.505615791302405e-06	
0.23295862698897662	0.005459865027957506	0.005457873999140489	2.5131290189916085e-06	
0.2365683246836085	0.005461245476627704	0.005459262689029573	2.5208587149143295e-06	
0.2402339547024262	0.0054626696458866635	0.00546069535714855	2.528810668697244e-06	
0.243956383717698	0.005464138940174127	0.005462173416000239	2.5369908038751928e-06	
0.24773649183079302	0.005465654810306995	0.005463698324717498	2.545405180181919e-06	
0.2515751727802653	0.005467218755091224	0.0054652715906830796	2.5540599958621047e-06	
0.2554733341531623	0.005468832322994797	0.0054668947712108494	2.5629615901458655e-06	
0.2594318975996074	0.005470497113884431	0.005468569475290909	2.5721164455210262e-06	
0.26345179905070754	0.005472214780828768	0.005470297365401608	2.5815311902171437e-06	
0.2675339889398373	0.005473987031970941	0.005472080159391111	2.5912126006916895e-06	
0.27167943242735193	0.005475815632473577	0.005473919632431693	2.6011676041358166e-06	
0.2758891096287819	0.005477702406539429	0.005475817619050024	2.611403281046376e-06	
0.28016401584656353	0.005479649239510991	0.005477776015236638	2.6219268678792757e-06	
0.2845051618053608	0.0054816580800526905	0.005479796780638421	2.632745759571779e-06	
0.28891357389103245	0.005483730942419305	0.005481881940837581	2.643867512502356e-06	
0.2933902943933029	0.005485869908814605	0.005484033589721143	2.655299847102519e-06	
0.29793638175219256	0.005488077131844315	0.005486253891945201	2.667050650851459e-06	
0.30255291080826724	0.005490354837067749	0.005488545085498132	2.679127981166034e-06	
0.30724097305676445	0.00549270532565273	0.005490909484367502	2.691540068526922e-06	
0.31200167690565833	0.00549513097713862	0.005493349481315451	2.7042953195274637e-06	
0.3168361479377224	0.0054976342523125705	0.005495867550767714	2.717402320216384e-06	
0.3217455291766536	0.005500217696204384	0.005498466251821601	2.730869839495004e-06	
0.32673098135731937	0.005502883941205672	0.005501148231378768	2.7447068325219997e-06	
0.33179368320019265	0.005505635710319319	0.005503916227408737	2.7589224444372766e-06	
0.33693483169003946	0.0055084758205456216	0.005506773072349466	2.7735260141410152e-06	
0.3421556423589239	0.005511407186411764	0.005509721696651723	2.788527078234897e-06	
0.3474573495735992	0.005514432823651802	0.005512765132474585	2.8039353752867055e-06	
0.35284120682735126	0.005517555853044597	0.0055159065175391965	2.8197608499464838e-06	
0.3583084870363649	0.005520779504417698	0.005519149099149086	2.8360136577585658e-06	
0.3638604828406817	0.005524107120825563	0.005522496238385415	2.8527041698384377e-06	
0.3694985069098218	0.0055275421629110465	0.005525951414485884	2.8698429777559155e-06	
0.37522389225314035	0.00553108821345963	0.005529518229417032	2.88744089917567e-06	
0.3810379925349945	0.00553474898215636	0.005533200412649927	2.9055089830541233e-06	
0.3869421823947922	0.005538528310556225	0.005537001826149588	2.924058515859508e-06	
0.39293785777200174	0.005542430177279159	0.005540926469590106	2.943101027671344e-06	
0.39902643623619527	0.005546458703441729	0.005544978485806656	2.9626482986982142e-06	
0.4052093573222091	0.005550618158338223	0.005549162166497876	2.98271236630958e-06	
0.41148808287049476	0.005554912965384682	0.0055534819581916865	3.00330553259445e-06	
0.41786409737274555	0.005559347708340252	0.005557942468489289	3.0244403718472127e-06	
0.4243389083228771	0.005563927137821221	0.005562548472602485	3.046129739063417e-06	
0.43091404657344795	0.005568656178124012	0.005567304920200681	3.068386778753718e-06	
0.4375910666976019	0.005573539934374531	0.00557221694258515	3.091224934171835e-06	
0.4443715473566186	0.0055785837000223645	0.005577289860208929	3.114657957329885e-06	
0.45125709167315986	0.005583792964699582	0.005582529190561886	3.1386999193948757e-06	
0.4582493276102989	0.0055891734224651915	0.005587940656442832	3.163365221880949e-06	
0.4653499083564233	0.005594730980457723	0.005593530194640086	3.1886686086562592e-06	
0.4725605127161014	0.005600471767979969	0.005599303965045483	3.214625178270564e-06	
0.4798828455070056	0.0056064021460414904	0.005605268360226995	3.2412503975871863e-06	
0.4873186379629853	0.005612528717386358	0.0056114300154875155	3.2685601158568786e-06	
0.49486964814338685	0.005618858337035425	0.005617795819439219	3.2965705798783956e-06	
0.5025376613487146	0.005625398123374565	0.005624372925124984	3.325298450056829e-06	
0.5103244905427329	0.00563215546982249	0.0056311687617203714	3.3547608173890186e-06	
0.5182319767811088	0.00563913805711419	0.005638191046852421	3.3849752217988592e-06	
0.5262619896466971	0.0056463538662386605	0.005645447799573846	3.4159596710978636e-06	
0.5344164276915693	0.005653811192072347	0.005652947354034105	3.4477326617406823e-06	
0.5426972188858914	0.005661518657752862	0.005660698373892024	3.4803132004161816e-06	
0.5511063210737586	0.005669485229840789	0.005668709867517682	3.513720827357319e-06	
0.559645722436092	0.005677720234320972	0.005676991204035193	3.547975640671725e-06	
0.5683174419607084	0.005686233373498613	0.005685552130261443	3.5830983227754943e-06	
0.5771235299196736	0.0056950347438497065	0.005694402788600732	3.6191101679298206e-06	
0.5860660683540517	0.005704134854889907	0.0057035537359591435	3.656033111971771e-06	
0.595147171566167	0.0057135446491309895	0.005713015963747989	3.693889763682931e-06	
0.604368986619493	0.005723275523199402	0.005722800919050758	3.7327034381492005e-06	
0.6137336938462858	0.005733339350197404	0.005732920527034367	3.7724981923200866e-06	
0.6232435073630855	0.005743748503393699	0.005743387214691192	3.8132988629002015e-06	
0.6329006755942035	0.005754515881337529	0.005754213936006411	3.855131106461953e-06	
0.6427074818033226	0.005765654934497825	0.005765414198651903	3.898021442400308e-06	
0.6526662446333333	0.005777179693537498	0.00577700209231698	3.941997298364828e-06	
0.6627793186545348	0.00578910479934205	0.005788992318795133	3.98708705897595e-06	
0.6730490949213316	0.0058014455349317574	0.005801400223956077	4.033320117447597e-06	
0.6834780015375548	0.0058142178593977335	0.00581424183174341	4.0807269306746344e-06	
0.6940685042305437	0.005827438444014166	0.005827533880350295	4.1293390780684454e-06	
0.7048231069341222	0.005841124710692367	0.00584129386073855	4.1791893241112895e-06	
0.7157443523806098	0.005855294872956756	0.0058555400576816635	4.230311685301478e-06	
0.7268348227020044	0.005869967979638942	0.005870291593527448	4.282741501436153e-06	
0.7380971400404808	0.005885163961503703	0.005885568474894632	4.336515511899849e-06	
0.7495339671683494	0.005900903681040034	0.005901391642535978	4.391671936900376e-06	
0.7611480081176202	0.005917208985671906	0.005917783024622952	4.448250564733345e-06	
0.7729420088193235	0.005934102764666989	0.005934765593729871	4.506292844705222e-06	
0.784918757752735	0.005951609010047733	0.0059523634278221115	4.565841986851499e-06	
0.7970810866046624	0.0059697528818381754	0.005970601775581269	4.626943068771878e-06	
0.8094318709389453	0.005988560778011821	0.005989507126432752	4.6896431497966265e-06	
0.8219740308763326	0.006008060409541536	0.006009107285676463	4.753991393906734e-06	
0.8347105317848907	0.006028280880991827	0.006029431455160763	4.820039201176543e-06	
0.847644384981113	0.006049252777137794	0.006050510319983707	4.8878403493299165e-06	
0.8607786484418896	0.0060710082561438485	0.006072376141754219	4.957451145700036e-06	
0.8741164275275125	0.0060935811498897315	0.00609506285900047	5.0289305908141745e-06	
0.8876608757158821	0.006117007072092104	0.0061186061953731686	5.1023405542222206e-06	
0.9014151953480897	0.006141323534937894	0.006143043776359356	5.177745964526621e-06	
0.9153826383855528	0.006166570075021448	0.006168415255298001	5.2552150137343964e-06	
0.9295665071788846	0.00619278838946273	0.006194762449573962	5.334819378334949e-06	
0.9439701552486742	0.006220022483179214	0.0062221294879615495	5.4166344578338056e-06	
0.9585969880783669	0.006248318828391424	0.006250562970197032	5.5007396331818815e-06	
0.9734504639194281	0.006277726537562866	0.006280112139978633	5.587218545971741e-06	
0.9885340946089864	0.006308297551111077	0.00631082907272976	5.676159401732841e-06	
1.0038514464001433	0.006340086841380235	0.006342768879613415	5.767655298655832e-06	
1.01940614080515	0.006373152634539353	0.0063759899294593475	5.8618045844648e-06	
1.0352018554516484	0.006407556652266856	0.00641055409046219	5.958711245059812e-06	
1.051242324952181	0.006443364375305372	0.00644652699373071	6.058485327284196e-06	
1.0675313417871697	0.006480645331224222	0.006483978321021543	6.161243399693376e-06	
1.0840727572015847	0.006519473409015627	0.0065229821192788265	6.267109055824459e-06	
1.1008704821154982	0.006559927203479906	0.006563617144928834	6.376213463750171e-06	
1.117928488048752	0.006602090392731022	0.006605967241254526	6.488695967923509e-06	
1.1352508080599522	0.006646052152584438	0.006650121752603245	6.604704748119865e-06	
1.1528415377000134	0.006691907612083157	0.006696175979674071	6.724397543078207e-06	
1.1707048359804781	0.006739758354985492	0.006744231680696287	6.847942445158237e-06	
1.1888449263568397	0.006789712972692065	0.0067943976239626105	6.975518775277095e-06	
1.2072660977271032	0.006841887674844229	0.00684679019793244	7.107318047138458e-06	
1.225972705445816	0.006896406964699318	0.006901534085990335	7.243545031537784e-06	
1.2449691723538168	0.00695340438740056	0.006958763013953259	7.384418933624994e-06	
1.2642599898239333	0.007013023360435986	0.0070186205795914535	7.530174696405897e-06	
1.2838497188228888	0.007075418096951618	0.007081261174793179	7.681064447391544e-06	
1.3037429909896587	0.00714075463418496	0.007146851012596297	7.837359106455636e-06	
1.3239445097305402	0.00720921198115948	0.007215569273175647	7.999350176380522e-06	
1.3444590513311867	0.007280983401981287	0.007287609385064477	8.167351740762049e-06	
1.3652914660858761	0.0073562778536698185	0.00736318046046493	8.341702697230353e-06	
1.386446679444272	0.007435321600512311	0.007442508906544112	8.522769259758184e-06	
1.4079296931759626	0.007518360030552233	0.007525840238210932	8.710947767446508e-06	
1.4297455865530366	0.007605659704120427	0.0076134411221423426	8.9066678448724e-06	
1.451899517550985	0.007697510669437721	0.007705601686914374	9.110395965966573e-06	
1.4743967240682132	0.007794229086434819	0.007802638140170803	9.32263948234993e-06	
1.4972425251644468	0.007896160207267607	0.007904895741042717	9.54395118794911e-06	
1.5204423223183279	0.008003681770824472	0.008012752184787867	9.774934504609268e-06	
1.5440016007044985	0.00811720787916419	0.008126621467178859	1.0016249388366642e-05	
1.5679259304904682	0.008237193436711258	0.008246958308955506	1.0268619075194048e-05	
1.5922209681535842	0.00836413924870089	0.008374263236191727	1.0532837807735126e-05	
1.6168924578184014	0.008498597894477392	0.008509088431371568	1.0809779711703891e-05	
1.6419462326147771	0.008641180514654628	0.008652044493160304	1.1100409024460593e-05	
1.667388216057011	0.008792564679921833	0.008803808271355042	1.1405791919592944e-05	
1.6932244234443516	0.008953503544794059	0.008965131978658752	1.1727110222207983e-05	
1.7194609632832076	0.009124836533620511	0.009136853824471495	1.2065677372529053e-05	
1.7461040387313935	0.009307501860930205	0.009319910470053499	1.2422957073234869e-05	
1.7731599490647525	0.009502551256616804	0.009515351672044616	1.2800585154268677e-05	
1.8006350911665105	0.009711167352294157	0.009724357566108819	1.3200395309410161e-05	
1.828535961039703	0.009934684293243238	0.009948259149184752	1.3624449514958878e-05	
1.8568691553430368	0.010174612277010128	0.01018856265363009	1.4075074132052124e-05	
1.885641372950552	0.010432666893049362	0.010446978677452607	1.4554902944198691e-05	
1.9148594165354507	0.010710804358373677	0.01072545715213992	1.5066928693362425e-05	
1.9445301941784663	0.01101126402552807	0.011026229506624356	1.561456508127086e-05	
1.974660721001155	0.011336619898646346	0.011351859739573027	1.6201721720200214e-05	
2.0052581208244957	0.011689843352576581	0.01170530656371195	1.683289518215769e-05	
2.036329627853186	0.01207437983556667	0.012089999361189702	1.751328015397891e-05	
2.067882588386045	0.012494243078490777	0.012509931418123146	1.824890581483562e-05	
2.0999244625529108	0.01295413126514537	0.012969774820921723	1.9046803978411634e-05	
2.132462826078452	0.013459570764168679	0.01347502252199947	1.9915217368307136e-05	
2.1655053720733157	0.014017094383234806	0.01403216441873325	2.0863858703785924e-05	
2.199059912853022	0.01463446261140224	0.014648905772376675	2.1904234126331135e-05	
2.2331343817850464	0.015320937736450909	0.015334437705568532	2.30500478756421e-05	
2.267736835164523	0.016087621476553262	0.016099770302900804	2.431770878823669e-05	
2.302875454119006	0.01694786550384721	0.016958137719583308	2.5726962383485963e-05	
2.3385585465427567	0.01791775800621537	0.01792547887190614	2.730167309013729e-05	
2.3747945490609914	0.019016671911604395	0.0190209807419875	2.9070775055408868e-05	
2.411592029024571	0.020267818294491997	0.020267631473638036	3.106938697547253e-05	
2.4489596865355954	0.021698654295842508	0.021692641178590953	3.334002489834059e-05	
2.4869063565043885	0.02334079306620182	0.023327396888877316	3.5933701483771884e-05	
2.5254410107383527	0.025228646615432605	0.02520622175762624	3.8910378162598985e-05	
2.564572760063192	0.0273952140688017	0.027362425151369163	4.2337560609068185e-05	
2.604310856476998	0.029861959535306532	0.02981870344929945	4.6284499256139874e-05	
2.6446646953377266	0.03261758807070385	0.03256679040876154	5.080712282820435e-05	
2.6856438175845567	0.035579197637971204	0.03552955362280085	5.591562073830924e-05	
2.727257911993673	0.03853506560646704	0.03850318834994852	6.151482293616306e-05	
2.769516817469004	0.04109526684059574	0.04110192852707057	6.731436341865353e-05	
2.812430525368455	0.04272797271769445	0.04278171920704555	7.273130098015935e-05	
2.8560091818661824	0.042963205670601384	0.04303995457933696	7.685693892980918e-05	
2.9002630903514777	0.04167569327967353	0.041727119499581015	7.863087256796311e-05	
2.945202713864811	0.039171058633701454	0.0391669501093349	7.7352628141124e-05	
2.9908386775716385	0.035984158760001946	0.03593468527197946	7.323829156633651e-05	
3.0371817712745264	0.032614448087501836	0.03254897337715075	6.733255416363349e-05	
3.0842429519642045	0.029391713879038165	0.02933300847064237	6.0822136113531546e-05	
3.1320333464101533	0.026475642534881955	0.026433332370694024	5.452340136209994e-05	
3.180564253791325	0.023912190859039395	0.023887169248517442	4.882406114295653e-05	
3.2298471483676323	0.021688506698900815	0.02167800447956452	4.383191048493121e-05	
3.2798936821928324	0.01976801912079391	0.01976846899269394	3.9518335621232144e-05	
3.3307156878694446	0.018108489083498682	0.018116683250519114	3.5803782427631944e-05	
3.3823251813463506	0.016669901035344034	0.01668329970078011	3.259864789490907e-05	
3.43473436475976	0.015417242296182845	0.015433949848702807	2.981983236032941e-05	
3.487955629318178	0.01432098273965856	0.01433962710165171	2.739590931324318e-05	
3.542001558232087	0.013356638872922814	0.01337624419701063	2.5267530025557888e-05	
3.5968849296890193	0.012504052653552465	0.0125239330734157	2.3386102030630177e-05	
3.6526187198747286	0.011746651018450299	0.011766329523114582	2.1712036962727422e-05	
3.7092161060411786	0.011070785086451663	0.011089934052022599	2.0213072433886913e-05	
3.7666904696220658	0.010465175148875318	0.01048357358423901	1.8862831466025245e-05	
3.8250553993966134	0.009920458059374396	0.009937961132415633	1.763964424950135e-05	
3.884324694702404	0.009428823443963215	0.009445340822724487	1.6525606358142646e-05	
3.9445123686979775	0.008983723175487181	0.008999203630370066	1.5505833782253216e-05	
4.005632651675993	0.00857963977541511	0.008594060212447595	1.456787577889511e-05	
4.067699994427721	0.00821190161694516	0.008225259247940922	1.3701251987555621e-05	
4.130729071659682	0.007876535091615303	0.007888841830578388	1.2897086599686573e-05	
4.194734785463209	0.007570145928917986	0.007581424374173615	1.2147818152424434e-05	
4.259732268837781	0.007289823537015398	0.007300104087476472	1.1446968323752238e-05	
4.325736889268946	0.007033063575741139	0.007042382361624734	1.078895693727715e-05	
4.392764252361694	0.0067977050284278384	0.006806102428942696	1.016895337348746e-05	
4.460830205530115	0.006581878860736052	0.006589398445917033	9.582756901193163e-06	
4.5299508417442365	0.006383965991849373	0.006390653771228857	9.026700241530226e-06	
4.600142503334918	0.006202562797349324	0.006208466690334138	8.497572092871582e-06	
4.671421785857698	0.006036452746789051	0.006041622212453147	7.992555488635842e-06	
4.743805542016518	0.005884583078277075	0.005889068858546193	7.509179828667212e-06	
4.817310885648243	0.005746045647244134	0.005749899589049363	7.045285308999354e-06	
4.891955195768907	0.005620061272388114	0.00562333620262616	6.598999365094319e-06	
4.967756120682691	0.005505967050442351	0.005508716683422601	6.1687257585768374e-06	
5.044731582154526	0.005403206232104898	0.005405485093225161	5.753148219900591e-06	
5.122899779647386	0.005311320351446364	0.00531318370356126	5.351252335048247e-06	
5.202279194625215	0.005229943386208353	0.005231447146832171	4.962371953095479e-06	
5.282888594922542	0.005158797801455593	0.005159998439764741	4.586270273133378e-06	
5.364747039181794	0.005097692398278881	0.005098646800955672	4.223271573097602e-06	
5.447873881359371	0.005046521956594816	0.005047287250917907	3.874467902215344e-06	
5.532288775301544	0.005005268730499954	0.005005902051711964	3.5420357545799326e-06	
5.618011679391243	0.004974005930405663	0.004974564118175015	3.229706927003324e-06	
5.705062861266868	0.004952903413328312	0.0049534426188991235	2.9434299110730725e-06	
5.793462902614208	0.004942235907474134	0.004942811088589902	2.692187919981403e-06	
5.883232704032601	0.004942394227732782	0.004943058502227862	2.4887097005658523e-06	
5.974393489976511	0.004953900105725341	0.004954703926226944	2.349322970879858e-06	
6.06696681377367	0.004977425476506466	0.00497841557716028	2.291724959615927e-06	
6.160974562720967	0.005013817354605844	0.005015035404973792	2.330193079656162e-06	
6.25643896325932	0.005064129824008058	0.005065610703654319	2.4706520562269346e-06	
6.353382586228693	0.005129665201443958	0.005131434778932794	2.7098170032606903e-06	
6.451828352204593	0.005212027169433567	0.005214099428324099	3.0391210352487537e-06	
6.551799536917215	0.005313189700165262	0.005315562997749081	3.4497547189386453e-06	
6.653319776754563	0.005435587025660728	0.005438239191919941	3.935814144590976e-06	
6.756413074350862	0.005582231927000765	0.005585113804581497	4.4954143396681385e-06	
6.861103804261538	0.0057568724556142275	0.00575989933950233	5.130807112378444e-06	
6.9674167187261515	0.0059642011779363095	0.005967241433292464	5.848319125072681e-06	
7.075376953520617	0.006210136515599504	0.006212996448093442	6.658502217319635e-06	
7.1850100339000935	0.006502203009782444	0.006504606899995576	7.576664448286808e-06	
7.2963418806339915	0.006850046070255494	0.006851610367705147	8.623895018417893e-06	
7.40939881613446	0.007266124652774247	0.007266326231780876	9.828730244593718e-06	
7.5242075706798515	0.00776662383676558	0.007764765482646118	1.1229691064431254e-05	
7.640795288734611	0.008372592101928592	0.00836777801163207	1.287903819583968e-05	
7.759189535367103	0.009111158845227963	0.009102318951169112	1.484820690519699e-05	
7.879418302766868	0.010016213609273057	0.010002281843416578	1.7235367682246344e-05	
8.001510016862884	0.01112656762760469	0.011107073560130154	2.01749383586229e-05	
8.125493544044346	0.012476061722380577	0.012452678659506902	2.384613887751947e-05	
8.251398197985628	0.014062365812389222	0.014042066691765442	2.846856008067685e-05	
8.379253746576957	0.015772602090359994	0.015770800138788968	3.424681061792158e-05	
8.509090418962503	0.017271216392679953	0.01730303170930945	4.116132710432977e-05	
8.640938912687513	0.018003268138857182	0.01804713024520119	4.8374421941142997e-05	
8.774830400956196	0.017554264842602703	0.017549743096625832	5.327569078152306e-05	
8.910796540002062	0.016065689998674762	0.01601572680362518	5.2676262144694524e-05	
9.048869476572474	0.01411405833154333	0.01407664357969696	4.7297473203072075e-05	
9.189081855529167	0.012220347723216845	0.012214682427606961	4.063685080871956e-05	
9.331466827566528	0.010604418807657827	0.010619940360990269	3.471306864312063e-05	
9.476058057049498	0.009289918496270293	0.009314183397887005	2.9936329303117655e-05	
9.622889729972897	0.008234362158403058	0.008259836610469782	2.615954040531922e-05	
9.771996562044086	0.007385920580883647	0.00740893903970028	2.3151431504692504e-05	
9.923413806890872	0.00669997330384333	0.006719044279476566	2.0717020365153498e-05	
10.0771772643966	0.0061416796488975795	0.0061564073287464745	1.871122996540948e-05	
10.233323289164382	0.005684712830798098	0.00569522378493501	1.7029328103115815e-05	
10.391888799112495	0.005309368134253628	0.005316024360884371	1.55956797346973e-05	
10.552911284202958	0.005000912239397668	0.005004171292456435	1.4355015644879713e-05	
10.716428815305356	0.004748322578717646	0.00474867077814081	1.3266293979733777e-05	
10.882480053198018	0.00454337206968363	0.004541293474270507	1.2298501630952895e-05	
11.051104257708666	0.004379980831793293	0.004375943380639771	1.1427791067405997e-05	
11.222341296996655	0.004253766329442241	0.004248215856932472	1.0635518020690316e-05	
11.39623165697915	0.004161741362674818	0.004155098787290846	9.906892203596398e-06	
11.572816450903245	0.00410212585108966	0.004094785110313939	9.230060147313492e-06	
11.752137429066462	0.004074251791845142	0.004066577213309942	8.595517414728093e-06	
11.93423698868786	0.004078551737594391	0.004070874077624341	7.995812814004153e-06	
12.119158183932093	0.004116630695470181	0.004109241340285138	7.425578338843575e-06	
12.306944736088793	0.004191430376877085	0.004184573380897393	6.882021557126916e-06	
12.497641043909683	0.00430750340170869	0.004301365338859245	6.366195070568626e-06	
12.691292194105861	0.004471421511337145	0.0044661199235095156	5.8856773067314425e-06	
12.887943972007742	0.004692338240956113	0.004687911667098338	5.4598111953076354e-06	
13.08764287239018	0.004982687664361533	0.004979095907168269	5.129097234509954e-06	
13.290436110465315	0.005358851960770013	0.0053560089859294785	4.969090072260057e-06	
13.496371633045765	0.005841159961147956	0.0058390515958215575	5.101990372980812e-06	
13.705498129880782	0.006451231586018673	0.00645021688271835	5.687873129305393e-06	
13.917865045168076	0.007201282636892322	0.007202652178866766	6.891353569733189e-06	
14.133522589243995	0.008063779336359081	0.00807001048944146	8.855167106015949e-06	
14.35252175045488	0.00891021722703414	0.008921859918979279	1.165271345997755e-05	
14.574914307212275	0.00946003034454182	0.009466419282907467	1.503456378878235e-05	
14.800752840235097	0.009397570453524073	0.009384440173940856	1.789523846910513e-05	
15.030090744981337	0.008689391648742186	0.008672955868056866	1.8728830100682908e-05	
15.262982244272472	0.007661622704064845	0.007661580265464289	1.765800170136809e-05	
15.499482401113475	0.006649329577848658	0.0066613228328770814	1.5931909006075537e-05	
15.739647131711472	0.005794473491933205	0.005808742242483713	1.4278106479933977e-05	
15.98353321869612	0.005114772273298599	0.005125920992886535	1.2880361438024059e-05	
16.23119832454485	0.004586812201515751	0.004593121305762822	1.1729195093572496e-05	
16.482701005216104	0.004181415529666421	0.004182971819476646	1.077521863704073e-05	
16.738100723993853	0.003873938166382667	0.0038715565365292745	9.971305880599507e-06	
16.997457865546615	0.0036459341392496084	0.003640669273023286	9.280327282098404e-06	
17.26083375020432	0.0034844937112161276	0.00347743511859534	8.674375210516064e-06	
17.528290648456405	0.003381258811289045	0.003373444282712571	8.13257988023665e-06	
17.799891795674554	0.003331665700652978	0.003324039023607231	7.63922547458077e-06	
18.075701407063548	0.0033345258849243014	0.0033279069938971415	7.182501702671313e-06	
18.35578469284383	0.0033919396257107593	0.0033869934675450765	6.754001616398583e-06	
18.64020787366921	0.003509494729913863	0.0035066931153821656	6.349277813115387e-06	
18.929038196283646	0.0036966051160120684	0.0036961812239575606	5.970381129238549e-06	
19.222343949420477	0.003966487500064281	0.003968390937560764	5.632712429300271e-06	
19.52019447994806	0.004334145746862829	0.004338018226542947	5.381217868130241e-06	
19.822660209265607	0.004807650705293353	0.004812818444932232	5.322449005358266e-06	
20.12981264995304	0.0053620099836566145	0.005367210327059889	5.658484230495695e-06	
20.441724422678867	0.005885912542444029	0.005887898829073575	6.616282415867463e-06	
20.75846927337004	0.006148785374855294	0.006142828032394534	8.088917470828722e-06	
21.08012209064783	0.0059467385006308346	0.005938840837451643	9.28373880535092e-06	
21.406758923533914	0.005366307943762093	0.005368341827511898	9.529283089965044e-06	
21.738456999430788	0.004686314648652798	0.004694972078925498	9.119575130199243e-06	
22.075294742380795	0.004087254603792746	0.00409463685661047	8.530309761851369e-06	
22.417351791608088	0.003618031551815411	0.0036206972675068777	7.964179291217445e-06	
22.764709020347887	0.0032713501782864456	0.003269349148665506	7.466931800368829e-06	
23.1174485549675	0.0030276936869299137	0.0030225176154935808	7.0355561514600065e-06	
23.47565379438362	0.002870011803595398	0.002863517268610505	6.656735543239817e-06	
23.839409429780538	0.0027871024963552443	0.0027810446699450073	6.31733450182327e-06	
24.20880146463373	0.0027738426480438524	0.002769648149739456	6.00672712550163e-06	
24.583917235044	0.002830893547316617	0.0028294974058976925	5.7174139338721146e-06	
24.964845430386426	0.0029643406259677128	0.0029660149733488615	5.446446985600314e-06	
25.351676114279368	0.0031843095940504917	0.0031884642780524984	5.20028139531896e-06	
25.744500745878433	0.003498846569577741	0.0035038488210772426	5.008609577296505e-06	
26.143412201500308	0.0038931066192026235	0.003896301685256383	4.955439519242113e-06	
26.548504796581717	0.004280522401064651	0.004278972615065632	5.201161541210896e-06	
26.959874307978602	0.00446423917607472	0.0044584365527341584	5.805880714262211e-06	
27.377617996610834	0.00427678571349674	0.004275341344565503	6.362956223654287e-06	
27.801834630457815	0.003821710184761858	0.003827372122836193	6.4755932312579164e-06	
28.232624507910387	0.003332794154063618	0.0033380309701005664	6.289381394062101e-06	
28.670089481484574	0.002933842507581823	0.0029342594450523746	6.021354956151229e-06	
29.114332981902788	0.0026483665788704968	0.0026445523341146	5.7571852504754466e-06	
29.565460042548164	0.0024662283173012257	0.0024607545325901294	5.515938914444798e-06	
30.0235773242978	0.0023744098656262778	0.0023699419045836376	5.296743958725687e-06	
30.488793140740842	0.002365803612415355	0.0023642294374093434	5.094576907023018e-06	
30.961217483787163	0.0024406526564893505	0.0024425840789821245	4.905433047925421e-06	
31.440962049673153	0.002604732854506817	0.0026091200411394884	4.730531131226464e-06	
31.928140265370157	0.002860596495696343	0.0028646033022983147	4.586640234964118e-06	
32.42286731540228	0.0031783309948581464	0.003178354985234706	4.5310976601773874e-06	
32.925260169079685	0.003436894181059315	0.0034324322778482336	4.670331027723086e-06	
33.435437608153904	0.003436061996133567	0.0034341343986350513	4.97272472335974e-06	
33.95352025490161	0.003139790591994234	0.003144326273861788	5.139483602058338e-06	
34.479630600643624	0.002747558059409777	0.002751078735390814	5.094252439686778e-06	
35.01389303470575	0.0024182987777936473	0.0024166731442155608	4.96288956915471e-06	
35.556433873828425	0.0021953929672789358	0.002190760026873363	4.817709804977243e-06	
36.107381392031996	0.002075735461588715	0.002071899897644219	4.678568290002648e-06	
36.666865850944866	0.0020510237724542125	0.0020506125396798146	4.547680785033253e-06	
37.23501953060145	0.002119198641074779	0.002122414048726119	4.423638889024407e-06	
37.81197676071744	0.0022822843005026097	0.002286471073018574	4.30853879735025e-06	
38.397873952449665	0.002527018140473701	0.0025277551536225986	4.2209567612607355e-06	
38.99284963064802	0.0027704949763032757	0.00276654376839891	4.2186048335837275e-06	
39.59704446660722	0.0028260060005464147	0.0028246600714124026	4.340631112278829e-06	
40.21060131132589	0.0026064764690292394	0.0026107959391256054	4.4416930849247525e-06	
40.83366522928125	0.0022832305713352107	0.0022847038168478683	4.428280829777848e-06	
41.46638353272696	0.002019417712367472	0.002015969802064336	4.360948065956422e-06	
42.108905816522395	0.0018609418860465199	0.0018570905329548092	4.282582706473049e-06	
42.76138399350171	0.0018072905241415748	0.0018070321783091158	4.204590861940543e-06	
43.42397233039088	0.0018544807867922426	0.001857993780008599	4.127730393613353e-06	
44.096827484281306	0.0020003308517059287	0.0020035977444091864	4.0520781294455905e-06	
44.78010853966855	0.0022175144777713328	0.0022157737218959127	3.989517704310793e-06	
45.47397704606499	0.0023852545728476914	0.002381847305683166	3.982116380198261e-06	
46.17859705619533	0.002320676306840307	0.002323618135273434	4.034013954749804e-06	
46.894135164783904	0.00206372953560157	0.002065949375166209	4.0550252163885104e-06	
47.62076054794297	0.0018126993683315682	0.0018094866147567695	4.03660632802634e-06	
48.35864500317141	0.001659451534197488	0.001656298716901244	4.005512359487338e-06	
49.10796298997312	0.0016158857957947247	0.0016171931374481382	3.970132598408745e-06	
49.86889167110482	0.001679126319292683	0.0016830516191823192	3.92911343070923e-06	
50.641610954463076	0.0018381908331727916	0.001838533234422139	3.878720747962802e-06	
51.42630353562007	0.0020222258122021748	0.0020184041073367004	3.828794225371549e-06	
52.22315494101898	0.002049192122822938	0.0020509759459062696	3.8155687336648085e-06	
53.03235357183818	0.001855501799438579	0.001857868009639795	3.829017331479057e-06	
53.854090748535334	0.0016268833194573356	0.00162352481011851	3.841093097212009e-06	
54.688560756081706	0.0014887749073209157	0.001486693853270257	3.848412860397799e-06	
55.53596088989733	0.0014640411012470044	0.0014669374754998218	3.847201275757806e-06	
56.39649150249797	0.0015493746943438648	0.0015521070864356987	3.82872108949837e-06	
57.27035605086487	0.0017133359904020617	0.0017102867484914794	3.780554508320314e-06	
58.15776114454846	0.001819699819295081	0.0018192540657739366	3.718647895538167e-06	
59.05891659451753	0.001708566678068628	0.001711733184385034	3.7026255639463505e-06	
59.974035462765215	0.001498428551638142	0.0014953277022861494	3.7357646703579585e-06	
60.90333411268367	0.0013594341081894555	0.0013578180616369796	3.77993075627532e-06	
61.847032260219336	0.0013360337202879533	0.0013395304413435431	3.8097605977967357e-06	
62.80535302582078	0.001425050036451943	0.0014261231473471905	3.804270785418449e-06	
63.778522987191536	0.0015744625799826502	0.001570761352930423	3.7398297483574645e-06	
64.76677223286032	0.0016103951449079514	0.0016133825001752057	3.6599372862306334e-06	
65.77033441658139	0.0014510813825914198	0.0014503654765204927	3.6748036805601392e-06	
66.78944681257751	0.0012837232107721273	0.0012807660269477494	3.7546682205744486e-06	
67.82435037163955	0.0012224428252424202	0.0012254308176855733	3.8251781287042584e-06	
68.87528977809474	0.001280026012820385	0.0012815920442984013	3.844648649983427e-06	
69.94251350765792	0.0014136449505466559	0.0014099092302379491	3.7741358232026184e-06	
71.02627388617911	0.0014551128986053613	0.0014584667977123678	3.6689122229937435e-06	
72.12682714930152	0.001310013247814119	0.0013079086410902503	3.7091430129494455e-06	
73.24443350304374	0.0011658951546743967	0.001164580709693635	3.8362337132083765e-06	
74.37935718532088	0.0011340511648239857	0.0011379748953228217	3.926201263264868e-06	
75.53186652841877	0.0012180778488145678	0.001216079906280527	3.913543533653419e-06	
76.7022340224364	0.0013283502695413056	0.0013280955266697402	3.7779334619820034e-06	
77.89073637971123	0.0012723555124113804	0.0012734867408385425	3.7451408602981276e-06	
79.09765460024283	0.0011190168001286485	0.0011159830617516531	3.914217285909257e-06	
80.32327403813038	0.0010510374196148527	0.0010549258379042798	4.061495664556871e-06	
81.5678844690394	0.001105754756707191	0.0011044828278700054	4.067354301537514e-06	
82.83178015871405	0.001213612168693523	0.0012130111494785835	3.903286960970106e-06	
84.11525993255103	0.001177879179969099	0.0011784750758638332	3.8845141270114535e-06	
85.41862724625115	0.001037194717580226	0.001035052385877292	4.1357457954728285e-06	
86.74219025756646	0.0009822659743697808	0.0009864913835353332	4.303364524254091e-06	
88.08626189915832	0.00104862055818681	0.0010449792410647397	4.2365931961763714e-06	
89.45115995258467	0.0011321434972517176	0.001135483893213433	4.033233331515064e-06	
90.83720712343391	0.0010496528915063094	0.0010457539726207398	4.239292084574584e-06	
92.24473111762269	0.0009363224050867159	0.0009392917610876227	4.572373205576049e-06	
93.67406471887617	0.0009390065709611144	0.0009389721676961683	4.607193774149464e-06	
95.1255458674087	0.0010317871315676248	0.0010311312394437305	4.3447604710570466e-06	
96.59951773982377	0.0010225091384616746	0.0010209168267209655	4.490679613676556e-06	
98.09632883025184	0.0009027723927202314	0.0009040520008661488	5.006700863050537e-06	
99.61633303274554	0.0008727797868726579	0.0008742721658692159	5.081724167525456e-06	
101.15988972495167	0.0009520304506700424	0.000950516645061122	4.739519826609643e-06	
102.72736385307937	0.0009654897027145147	0.0009632488276507752	5.06255258731233e-06	
104.31912601818526	0.0008544131410045537	0.0008571808836689023	5.800641679254034e-06	
105.93555256379533	0.0008254697027121072	0.0008247898263516424	5.7156492683659915e-06	
107.57702566488457	0.0009019071154342967	0.0009048612980931749	5.324804486595828e-06	
109.24393341823551	0.0008943247032283278	0.0008878282674660283	6.4995647252506085e-06	
110.93666993419627	0.0007928679424230345	0.0008000005998038139	7.1777285292622435e-06	
112.65563542986153	0.0007951929181687307	0.0007887177170614665	6.477725882209738e-06	
114.40123632369622	0.0008668446161519914	0.0008681348082648964	7.689203503455426e-06	
116.17388533162597	0.0008056136162137305	0.0008076976053513237	1.0170321625737825e-05	
117.9740015646163	0.0007387774504658365	0.0007334854079852804	8.824843558176652e-06	
119.802010627764	0.0007909879679862625	0.0007959818268010607	1.5244194096824457e-05	
121.65834472092367	0.0008047332748452981	0.0007839579250466163	3.6014656191461246e-05	
123.54344274089367	0.000715131855451945	0.0007617470898797099	4.950701934469627e-05	
125.45775038518534	0.0007267440899562525	0.0007437267116366534	5.5539972057845734e-05	
127.40172025740017	0.0007766908248408046	0.0007285849473934639	4.8314456787114066e-05	
129.3758119742398	0.0006974208491134188	0.0007152472222265817	3.45065446521383e-05	
131.3804922741741	0.0006825196415590006	0.0007030904724586172	4.2103106002992937e-05	
133.41623512779302	0.0007391713054570199	0.0006917449254038577	4.874945754411247e-05	
135.48352184986857	0.0006728353433466175	0.0006809806128008798	3.507153698318576e-05	
137.58284121315285	0.0006508958739423795	0.0006706485375167817	3.4286910588472914e-05	
139.71468956393986	0.0007042209719734612	0.0006606489922985404	4.40126285417703e-05	
141.879570939417	0.0006396137043907627	0.0006509135789541845	3.4038451706459775e-05	
144.07799718683648	0.0006283170770319397	0.0006413944927380714	3.075602082721644e-05	
146.31048808453184	0.0006708380731423225	0.0006320578616104334	3.95622148250741e-05	
148.57757146481032	0.0006017224597689429	0.0006228794555583522	3.085278652445464e-05	
150.87978333874923	0.0006161681803766115	0.0006138418381933826	2.9260624079927328e-05	
153.2176680229263	0.0006292122381256416	0.0006049324272115996	3.548239353035118e-05	
155.5917782681133	0.0005693169215502786	0.0005961421451581066	2.6919206870234506e-05	
158.00267538996428	0.0006112740824150444	0.0005874644637871853	2.9263278984281563e-05	
160.45092940172842	0.0005744137157412773	0.0005788947169224461	3.0625135462913346e-05	
162.9371191490193	0.0005580106885158019	0.0005704296001660244	2.391742028229817e-05	
165.46183244667284	0.0005868021499425799	0.0005620668029174729	2.9294962962248326e-05	
168.02566621772516	0.0005293144930930873	0.0005538047355153245	2.505083802311597e-05	
170.6292266345446	0.0005657440141639286	0.0005456423256758337	2.4017382911950466e-05	
173.27312926215015	0.0005267036130851373	0.0005375788659962721	2.620645755791082e-05	
175.9579992037507	0.0005276922097834304	0.0005296138994599188	2.1078151808740523e-05	
178.68447124853947	0.0005302387051832703	0.000521747133459368	2.489322446135194e-05	
181.45319002177868	0.0004971469349128842	0.0005139783753717458	2.091754150559072e-05	
184.2648101372089	0.0005252022971534799	0.0005063074845141623	2.2069354405992704e-05	
187.11999635182175	0.00047767681559441754	0.0004987343366038724	2.108399480883437e-05	
190.019423723029	0.000510671953122205	0.0004912587977948606	1.9418644279844423e-05	
192.9637777682679	0.0004643710251996106	0.00048388070606201203	2.0653205686750472e-05	
195.95375462707955	0.000492635479965373	0.00047659985822571686	1.761971653224601e-05	
198.99006122569847	0.00045257045230675185	0.0004694160013022718	1.9725772406147985e-05	
202.0734154441926	0.00047561598401495197	0.0004623288271630764	1.6422196037590715e-05	
205.20454628619316	0.000439909747856732	0.00045533796971303073	1.8605586734876937e-05	
208.38419405125447	0.0004610937856869604	0.00044844300397343034	1.5447258170391508e-05	
211.6131105098844	0.00042602519138816754	0.00044164344658980564	1.7496978060572554e-05	
214.892059081287	0.0004484865741122379	0.0004349387573903447	1.4524597476285943e-05	
218.22181501385919	0.0004121035551487724	0.0004283283417025794	1.6452181303833523e-05	
221.60316556848443	0.0004354312564542895	0.00042181155320035	1.3698882428350156e-05	
225.03691020466627	0.00040076340109402664	0.0004153876971036639	1.5388684891425375e-05	
228.5238607695462	0.00041810709385564756	0.00040905603359396575	1.3178598082040868e-05	
232.06484168985054	0.0003952175440737901	0.0004028157813387755	1.4111699270902241e-05	
235.66069016681035	0.00039490469958517816	0.00039666612104466957	1.3107212055526638e-05	
239.3122563741041	0.00039523609947471556	0.00039060619897716124	1.2441743224333568e-05	
243.0204036588648	0.0003725997353217392	0.0003846351304018139	1.316410994324568e-05	
246.78600874580337	0.00038955086959159205	0.000378752002913058	1.0878000326571386e-05	
250.60996194449422	0.0003637277452378734	0.000372955879627096	1.2580012579069247e-05	
254.4931673598731	0.0003659115967871556	0.00036724580222280976	1.0872378862889496e-05	
258.43654310599635	0.0003681499742631105	0.0003616207938206445	1.067720428728548e-05	
262.4410215231124	0.00034464976723443087	0.0003560798616941197	1.1510738540437048e-05	
266.507549398097	0.0003549016113567738	0.00035062199981219274	9.310064963369481e-06	
270.63708818830384	0.0003481361825731517	0.0003452461912135301	1.0272759514825665e-05	
274.8306142488838	0.00032956930840886034	0.0003399514102157533	1.0384187627928754e-05	
279.08911906362675	0.00033854934177295965	0.00033473662446436626	8.368987313342155e-06	
283.4136094793798	0.00033401187574105655	0.00032960079682709935	9.320339491448443e-06	
287.80510794409827	0.0003154835225044325	0.00032454288714024135	9.66572143914175e-06	
292.26465274858515	0.0003180409562356333	0.0003195618538140396	7.851577720345561e-06	
296.7932982719762	0.0003222487464755162	0.0003146566553044669	7.811339597590241e-06	
301.3921152310292	0.00030711519487050526	0.0003098262514588918	8.953524884865896e-06	
306.0621909332746	0.00029704419066634594	0.000305069604743096	8.117037708811873e-06	
310.80462953409153	0.0003014407652964468	0.00030038568135700794	6.620448142839271e-06	
315.6205522977641	0.00030254040846229525	0.00029577345224640644	7.034005845092825e-06	
320.5110978625849	0.00029081568862051514	0.0002912318940174855	7.952593304332617e-06	
325.47742251006514	0.0002797729000865205	0.00028675998976106996	7.51416344749605e-06	
330.52070043831674	0.00027795267252939105	0.0002823567297928342	6.2516663583020815e-06	
335.6421240396705	0.0002808273897286182	0.00027802111231566186	5.5435844513159325e-06	
340.8429041825955	0.00027971026185718005	0.00027375214400990295	6.075673068203898e-06	
346.1242704979875	0.0002721444467338721	0.0002695488405570099	6.746018850439692e-06	
351.4874716698928	0.0002627196739327683	0.00026541022710168305	6.770982826826981e-06	
356.9337757307372	0.00025571294256329657	0.00026133533865735386	6.2251475589149886e-06	
362.46447036112943	0.000252045973454374	0.00025732322045953426	5.442437909790687e-06	
368.08086319431027	0.0002505640370062399	0.00025337292827124576	4.7496302542588745e-06	
373.7842821253185	0.00024966089866841547	0.0002494835286444954	4.363575554139851e-06	
379.57607562494815	0.00024821003203756234	0.00024565409914144537	4.297149800920379e-06	
385.45761305857025	0.00024582674747509217	0.00024188372851870999	4.4005934160913835e-06	
391.43028500989345	0.00024266397815623817	0.00023817151687795986	4.5219830930653135e-06	
397.49550360974456	0.00023906993058161048	0.00023451657578574576	4.584113231569006e-06	
403.6547028699399	0.00023535100775104846	0.00023091802836530686	4.566582981925558e-06	
409.9093390223323	0.0002316822249327606	0.00022737500936285761	4.471710225602601e-06	
416.26089086311043	0.00022809943401339014	0.00022388666519069513	4.3039717087111384e-06	
422.71086010243414	0.00022451220921251627	0.0002204521539492908	4.063554095833486e-06	
429.2607717194863	0.00022072216505809975	0.0002170706454303347	3.751811674281274e-06	
435.91217432302693	0.0002164777936596377	0.00021374132110257523	3.390303458040375e-06	
442.6666405175339	0.00021162045524015683	0.00021046337408214905	3.054379012269114e-06	
449.52576727501685	0.00020632876238936015	0.0002072360090889268	2.8938727038535243e-06	
456.4911763125926	0.0002013174629902366	0.00020405844239034023	3.0443488001695173e-06	
463.56451447591087	0.0001977045818599256	0.00020092990173397037	3.441967362751434e-06	
470.74745412852144	0.0001963109843947566	0.0001978496262701161	3.819683376843146e-06	
478.04169354727435	0.00019642341762407924	0.00019481686646543906	3.8422114119911906e-06	
485.4489573238469	0.0001950688892082053	0.00019183088400871764	3.2742238918515636e-06	
492.97099677249224	0.00018981277239946912	0.0001888909517096091	2.4408628246110585e-06	
500.60959034410683	0.00018359903321126574	0.00018599635339127985	2.506087925982693e-06	
508.36654404671106	0.0001817169951831281	0.00018314638377769536	3.2444533744493197e-06	
516.2436918724502	0.00018281638767775682	0.0001803403483762524	3.242857038088276e-06	
524.242896231207	0.00017881031940738726	0.00017757756335641411	2.224848656676582e-06	
532.3660483909357	0.00017252499784691668	0.00017485735542494135	2.3396976284347618e-06	
540.6150689248177	0.00017294014908522152	0.000172179061698244	3.0809792573958565e-06	
548.9919081653474	0.00017147603612600924	0.0001695420295723576	2.251003612822713e-06	
557.4985466654523	0.00016485578020454547	0.00016694561659097302	2.097797356748406e-06	
566.1369956667598	0.00016593217761334765	0.00016438919031193367	2.8312547532622596e-06	
574.909297575119	0.00016210479104942143	0.00016187212817256208	1.7080429266718598e-06	
583.8175264434902	0.00015851344511843172	0.00015939381735414703	2.4719536689466324e-06	
592.8637884623186	0.00015882187822502852	0.0001569536546458929	2.0311819652813727e-06	
602.0502224575035	0.0001529592367512411	0.00015455104630858794	2.037228027240315e-06	
611.379000396087	0.00015427950466759648	0.00015218540793827032	2.1006335132302424e-06	
620.8523278997751	0.00014834783461248924	0.00014985616433005764	1.8791879632256144e-06	
630.4724447664181	0.00014935403339593923	0.00014756274934238394	1.8762336901011238e-06	
640.2416254995708	0.00014445817524611672	0.00014530460576179846	2.0009149345999208e-06	
650.1621798462554	0.00014359137345119614	0.00014308118516848133	1.3821900325467957e-06	
660.2364533430635	0.00014191412378684862	0.00014089194780262594	2.1519793708556636e-06	
670.4668278707137	0.00013744329943430816	0.00013873636243180097	1.2937420069842738e-06	
680.8557222172046	0.0001380840669162104	0.0001366139062194214	1.5954648677258096e-06	
691.4055926496942	0.00013513108458489804	0.00013452406459438568	1.9558960293013863e-06	
702.1189334952396	0.00013126050226921384	0.00013246633112202905	1.2438376936385234e-06	
712.9982777305363	0.00013091041017912524	0.00013044020737638704	1.1584455586697672e-06	
724.0461975807946	0.00013009579490840044	0.0001284452028138982	1.7235947482740616e-06	
735.2653051278958	0.00012689014530632708	0.0001264808346485623	1.7253758957410557e-06	
746.6582529279726	0.00012367741264319038	0.00012454662772863937	1.2976925937450875e-06	
758.2277346385576	0.0001217854669338703	0.00012264211441486122	8.941564716604773e-07	
769.9764856554507	0.00012068781099338203	0.00012076683446027475	8.673300755925746e-07	
781.9072837594538	0.00011959539122914284	0.00011892033489166383	1.0571590730875952e-06	
794.0229497731273	0.00011820082968612011	0.00011710216989262775	1.209163919592056e-06	
806.3263482277227	0.00011656105106266263	0.00011531190068830083	1.2738997999079528e-06	
818.82038804045	0.00011480338402926552	0.00011354909543172933	1.2658248844274337e-06	
831.5080232022387	0.00011297578498241086	0.00011181332909192608	1.195337404119523e-06	
844.3922534761538	0.0001110247544258249	0.00011010418334358214	1.055394556842129e-06	
857.4761251066391	0.00010885913933456446	0.00010842124645846808	8.388661403655626e-07	
870.7627315397452	0.00010653180288485531	0.00010676411319848663	6.167621988485406e-07	
884.2552141545192	0.00010446901488575923	0.0001051323847103963	6.775641262635958e-07	
897.9567630057271	0.00010330557664382518	0.00010352566842219006	1.023473069463593e-06	
911.8706175780853	0.00010282297153162282	0.00010194357794111681	1.2208058042910125e-06	
926.0000675521785	0.00010123392567258935	0.00010038573295333811	9.308348649967389e-07	
940.3484535822448	9.841036369887195e-05	9.885175912520174e-05	4.937915181053514e-07	
954.9191680860141	9.747712977145925e-05	9.734128800612312e-05	1.008850455879813e-06	
969.715656046784	9.677279719412584e-05	9.5853956933052e-05	9.37246969018377e-07	
984.7414158279239	9.389738719760209e-05	9.438940893651568e-05	4.988955158633025e-07	
1000.0	9.378955567155553e-05	9.294729264820996e-05	1.041887501908638e-06	


==> data/fig_delay_tfirka_bode_44.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005422189140772634	1.9296109021355385e-06	
0.10154950161807173	0.005424263851159186	0.005422442164495923	1.9314358237298064e-06	
0.10312301278878754	0.005424523276890389	0.005422703110533226	1.9333161780026095e-06	
0.10472090554055413	0.005424790826154535	0.005422972227592758	1.9352536021842e-06	
0.10634355766636439	0.005425066754025711	0.005423249772232373	1.937249778922685e-06	
0.10799135281311975	0.005425351323631497	0.005423536009109782	1.9393064376642773e-06	
0.1096646805723366	0.005425644806410056	0.005423831211241082	1.941425355688942e-06	
0.11136393657225817	0.005425947482375599	0.005424135660267745	1.943608359254507e-06	
0.11308952257139368	0.0054262596403925395	0.0054244496467322646	1.9458573248713822e-06	
0.11484184655350702	0.0054265815784585855	0.005424773470362988	1.948174180321925e-06	
0.11662132282407707	0.005426913603997136	0.0054251074403679905	1.9505609060011446e-06	
0.11842837210825283	0.005427256034159231	0.0054254518757388005	1.9530195360498444e-06	
0.12026342165032622	0.005427609196135441	0.005425807105564	1.9555521597036156e-06	
0.12212690531474645	0.0054279734274780105	0.005426173469353183	1.958160922426182e-06	
0.12401926368869937	0.005428349076433596	0.005426551317371644	1.960848027213438e-06	
0.12594094418627644	0.005428736502287014	0.005426941010985786	1.9636157359997582e-06	
0.12789240115425762	0.005429136075716311	0.005427342923020459	1.966466370795e-06	
0.12987409597953362	0.005429548179159614	0.00542775743812767	1.969402315108085e-06	
0.13188649719819254	0.005429973207194128	0.00542818495316779	1.9724260152158396e-06	
0.13393008060629666	0.005430411566927731	0.0054286258776032135	1.9755399815678124e-06	
0.13600532937237603	0.005430863678403595	0.0054290806339051985	1.978746790218739e-06	
0.13811273415166478	0.005431329975018294	0.005429549657974539	1.98204908389893e-06	
0.14025279320210793	0.005431810903953884	0.005430033399575545	1.9854495739048364e-06	
0.1424260125021654	0.005432306926624429	0.005430532322785582	1.9889510409419847e-06	
0.1446329058704415	0.005432818519137507	0.005431046906458683	1.992556336951366e-06	
0.14687399508716817	0.005433346172771236	0.005431577644705327	1.9962683863692887e-06	
0.14914981001757044	0.005433890394467337	0.005432125047388253	2.0000901875314892e-06	
0.15146088873714358	0.0054344517073408516	0.005432689640634889	2.004024814200562e-06	
0.1538077776588715	0.005435030651207098	0.00543327196736715	2.0080754169072757e-06	
0.15619103166241588	0.005435627783126487	0.005433872587849233	2.012245224562584e-06	
0.15861121422530794	0.0054362436779678445	0.0054344920802540594	2.016537545677464e-06	
0.16106889755617235	0.005436878928990934	0.005435131041248791	2.020955770147764e-06	
0.16356466273001555	0.0054375341484488495	0.005435790086600616	2.0255033703841066e-06	
0.1660990998256107	0.005438209968211049	0.005436469851803029	2.0301839030640774e-06	
0.16867280806501112	0.005438907040407755	0.005437170992723678	2.0350010105102942e-06	
0.1712863959552255	0.005439626038096534	0.005437894186274559	2.039958422138586e-06	
0.17394048143208848	0.005440367655951882	0.005438640131105214	2.045059956030463e-06	
0.17663569200636045	0.005441132610978662	0.005439409548320035	2.050309520335714e-06	
0.17937266491209122	0.005441921643250303	0.005440203182220266	2.0557111147899407e-06	
0.18215204725728248	0.005442735516672695	0.005441021801071986	2.0612688322568895e-06	
0.18497449617688488	0.005443575019774745	0.005441866197900836	2.066986860185211e-06	
0.18784067898816573	0.005444440966526612	0.0054427371913144335	2.072869482123754e-06	
0.1907512733484843	0.005445334197186709	0.005443635626353935	2.078921079088603e-06	
0.19370696741551147	0.005446255579178514	0.005444562375375315	2.0851461313250086e-06	
0.1967084600099325	0.005447206007998417	0.005445518338961942	2.0915492195086498e-06	
0.19975646078067044	0.005448186408155774	0.005446504446869501	2.0981350263937556e-06	
0.20285169037266976	0.0054491977341464114	0.005447521659004489	2.10490833836923e-06	
0.2059948805972802	0.005450240971460936	0.005448570966437688	2.111874046713351e-06	
0.20918677460527996	0.005451317137629182	0.0054496533924539205	2.1190371494369855e-06	
0.21242812706258082	0.0054524272833022715	0.005450769993639629	2.126402752433446e-06	
0.215719704328655	0.005453572493373758	0.005451921861009714	2.133976071220402e-06	
0.21906228463772706	0.0054547538881414455	0.005453110121175151	2.14176243229053e-06	
0.22245665828277353	0.005455972624511519	0.0054543359375531794	2.1497672748230164e-06	
0.22590362780237347	0.005457229897246689	0.005455600511621698	2.1579961520217365e-06	
0.22940400817045398	0.005458526940260196	0.005456905084219579	2.166454732721156e-06	
0.23295862698897662	0.005459865027957506	0.005458250936895218	2.1751488028616103e-06	
0.2365683246836085	0.005461245476627704	0.0054596393933045015	2.1840842672130654e-06	
0.2402339547024262	0.0054626696458866635	0.005461071820661173	2.1932671508116684e-06	
0.243956383717698	0.005464138940174127	0.005462549631241206	2.202703600574427e-06	
0.24773649183079302	0.005465654810306995	0.00546407428394354	2.212399886997016e-06	
0.2515751727802653	0.005467218755091224	0.005465647285909772	2.222362405647986e-06	
0.2554733341531623	0.005468832322994797	0.005467270194205038	2.232597679157861e-06	
0.2594318975996074	0.005470497113884431	0.005468944617563068	2.2431123585975846e-06	
0.26345179905070754	0.005472214780828768	0.005470672218197861	2.2539132254697913e-06	
0.2675339889398373	0.005473987031970941	0.005472454713685008	2.2650071934414304e-06	
0.27167943242735193	0.005475815632473577	0.005474293878915749	2.2764013102815637e-06	
0.2758891096287819	0.005477702406539429	0.0054761915481269475	2.2881027597146113e-06	
0.28016401584656353	0.005479649239510991	0.005478149617010478	2.3001188635235114e-06	
0.2845051618053608	0.0054816580800526905	0.005480170044905148	2.3124570835188976e-06	
0.28891357389103245	0.005483730942419305	0.005482254857075608	2.325125023908345e-06	
0.2933902943933029	0.005485869908814605	0.005484406147081426	2.338130433301834e-06	
0.29793638175219256	0.005488077131844315	0.005486626079241148	2.351481207289279e-06	
0.30255291080826724	0.005490354837067749	0.005488916891195094	2.3651853907920258e-06	
0.30724097305676445	0.00549270532565273	0.005491280896571966	2.379251180878273e-06	
0.31200167690565833	0.00549513097713862	0.005493720487764004	2.3936869291455092e-06	
0.3168361479377224	0.0054976342523125705	0.0054962381388154275	2.4085011450497104e-06	
0.3217455291766536	0.005500217696204384	0.005498836408430339	2.4237024986052785e-06	
0.32673098135731937	0.005502883941205672	0.005501517943104992	2.4392998238404625e-06	
0.33179368320019265	0.005505635710319319	0.005504285480390942	2.4553021220513995e-06	
0.33693483169003946	0.0055084758205456216	0.00550714185229514	2.471718565545463e-06	
0.3421556423589239	0.005511407186411764	0.005510089988824183	2.488558501394637e-06	
0.3474573495735992	0.005514432823651802	0.005513132921679077	2.5058314555798026e-06	
0.35284120682735126	0.005517555853044597	0.0055162737881088	2.5235471372079066e-06	
0.3583084870363649	0.005520779504417698	0.005519515834930123	2.541715443212189e-06	
0.3638604828406817	0.005524107120825563	0.005522862422722328	2.560346463158126e-06	
0.3694985069098218	0.0055275421629110465	0.0055263170302057695	2.579450484376258e-06	
0.37522389225314035	0.00553108821345963	0.005529883258813671	2.5990379976515247e-06	
0.3810379925349945	0.00553474898215636	0.005533564837467173	2.6191197027802484e-06	
0.3869421823947922	0.005538528310556225	0.0055373656275645895	2.6397065150547466e-06	
0.39293785777200174	0.005542430177279159	0.005541289628195632	2.66080957184721e-06	
0.39902643623619527	0.005546458703441729	0.005545340981593151	2.682440239375581e-06	
0.4052093573222091	0.005550618158338223	0.0055495239788347665	2.7046101205472093e-06	
0.41148808287049476	0.005554912965384682	0.005553843065808311	2.7273310626625127e-06	
0.41786409737274555	0.005559347708340252	0.005558302849455156	2.7506151659059977e-06	
0.4243389083228771	0.005563927137821221	0.00556290810430679	2.7744747922807236e-06	
0.43091404657344795	0.005568656178124012	0.005567663779331493	2.798922575195335e-06	
0.4375910666976019	0.005573539934374531	0.005572575005107733	2.823971429502277e-06	
0.4443715473566186	0.0055785837000223645	0.0055776471013433875	2.8496345623473835e-06	
0.45125709167315986	0.005583792964699582	0.005582885584760384	2.8759254843693085e-06	
0.4582493276102989	0.0055891734224651915	0.005588296177365755	2.9028580218266155e-06	
0.4653499083564233	0.005594730980457723	0.0055938848151318	2.9304463296172157e-06	
0.4725605127161014	0.005600471767979969	0.005599657657109144	2.9587049047384443e-06	
0.4798828455070056	0.0056064021460414904	0.005605621094998695	2.987648600514756e-06	
0.4873186379629853	0.005612528717386358	0.005611781763209556	3.0172926423163114e-06	
0.49486964814338685	0.005618858337035425	0.005618146549432716	3.0476526433785063e-06	
0.5025376613487146	0.005625398123374565	0.005624722605761434	3.0787446222004856e-06	
0.5103244905427329	0.00563215546982249	0.005631517360392582	3.110585020685087e-06	
0.5182319767811088	0.00563913805711419	0.0056385385299443135	3.143190723567341e-06	
0.5262619896466971	0.0056463538662386605	0.005645794132429499	3.1765790786268157e-06	
0.5344164276915693	0.005653811192072347	0.005653292500925885	3.210767918664822e-06	
0.5426972188858914	0.005661518657752862	0.005661042297987566	3.2457755842609135e-06	
0.5511063210737586	0.005669485229840789	0.005669052530846078	3.281620948293347e-06	
0.559645722436092	0.005677720234320972	0.0056773325674519285	3.3183234416943378e-06	
0.5683174419607084	0.005686233373498613	0.005685892153412463	3.355903080733215e-06	
0.5771235299196736	0.0056950347438497065	0.005694741429885304	3.3943804962177443e-06	
0.5860660683540517	0.005704134854889907	0.005703890952491592	3.433776964175796e-06	
0.595147171566167	0.0057135446491309895	0.005713351711318309	3.4741144383765277e-06	
0.604368986619493	0.005723275523199402	0.0057231351520838905	3.515415585109993e-06	
0.6137336938462858	0.005733339350197404	0.005733253198548477	3.557703819913916e-06	
0.6232435073630855	0.005743748503393699	0.0057437182762544075	3.6010033464646395e-06	
0.6329006755942035	0.005754515881337529	0.005754543337692431	3.6453391979608092e-06	
0.6427074818033226	0.005765654934497825	0.005765741888994044	3.6907372812484793e-06	
0.6526662446333333	0.005777179693537498	0.005777328018261048	3.7372244232675122e-06	
0.6627793186545348	0.00578910479934205	0.005789316425650589	3.784828420969819e-06	
0.6730490949213316	0.0058014455349317574	0.005801722455345925	3.8335780939431755e-06	
0.6834780015375548	0.0058142178593977335	0.005814562129552463	3.883503340610784e-06	
0.6940685042305437	0.005827438444014166	0.005827852184671614	3.9346351980218335e-06	
0.7048231069341222	0.005841124710692367	0.0058416101098185905	3.987005905475611e-06	
0.7157443523806098	0.005855294872956756	0.005855854187863499	4.04064897241057e-06	
0.7268348227020044	0.005869967979638942	0.0058706035391921435	4.095599250657981e-06	
0.7380971400404808	0.005885163961503703	0.005885878168400942	4.151893011635599e-06	
0.7495339671683494	0.005900903681040034	0.0059016990141581875	4.2095680286894196e-06	
0.7611480081176202	0.005917208985671906	0.005918088002486378	4.2686636648273435e-06	
0.7729420088193235	0.005934102764666989	0.005935068103744842	4.329220967108909e-06	
0.784918757752735	0.005951609010047733	0.005952663393615437	4.391282766774905e-06	
0.7970810866046624	0.0059697528818381754	0.005970899118425597	4.454893787056785e-06	
0.8094318709389453	0.005988560778011821	0.005989801765173807	4.520100758463257e-06	
0.8219740308763326	0.006008060409541536	0.0060093991366576924	4.586952542122579e-06	
0.8347105317848907	0.006028280880991827	0.006029720432145656	4.655500262443339e-06	
0.847644384981113	0.006049252777137794	0.006050796334075478	4.7257974492980845e-06	
0.8607786484418896	0.0060710082561438485	0.006072659101312902	4.797900191007622e-06	
0.8741164275275125	0.0060935811498897315	0.006095342669557074	4.8718672987175695e-06	
0.8876608757158821	0.006117007072092104	0.006118882759541083	4.947760483167394e-06	
0.9014151953480897	0.006141323534937894	0.006143316993742624	5.025644545667731e-06	
0.9153826383855528	0.006166570075021448	0.006168685022396627	5.105587583527818e-06	
0.9295665071788846	0.00619278838946273	0.006195028659685389	5.187661211833604e-06	
0.9439701552486742	0.006220022483179214	0.0062223920310793554	5.271940803561019e-06	
0.9585969880783669	0.006248318828391424	0.00625082173290543	5.3585057486148e-06	
0.9734504639194281	0.006277726537562866	0.006280367005343349	5.447439734651436e-06	
0.9885340946089864	0.006308297551111077	0.006311079920185008	5.538831051584007e-06	
1.0038514464001433	0.006340086841380235	0.006343015584844387	5.632772921499676e-06	
1.01940614080515	0.006373152634539353	0.0063762323642804165	5.729363857338605e-06	
1.0352018554516484	0.006407556652266856	0.006410792122690407	5.828708053087209e-06	
1.051242324952181	0.006443364375305372	0.006446760487054189	5.930915808151381e-06	
1.0675313417871697	0.006480645331224222	0.00648420713486276	6.0361039904976395e-06	
1.0840727572015847	0.006519473409015627	0.006523206108652264	6.144396541748252e-06	
1.1008704821154982	0.006559927203479906	0.00656383616029269	6.255925029214741e-06	
1.117928488048752	0.006602090392731022	0.006606181128356231	6.370829250442709e-06	
1.1352508080599522	0.006646052152584438	0.006650330352318274	6.489257894953797e-06	
1.1528415377000134	0.006691907612083157	0.006696379127837524	6.611369270975572e-06	
1.1707048359804781	0.006739758354985492	0.00674442920792724	6.737332104018012e-06	
1.1888449263568397	0.006789712972692065	0.006794589355479962	6.867326415318038e-06	
1.2072660977271032	0.006841887674844229	0.006846975953362576	7.001544490733311e-06	
1.225972705445816	0.006896406964699318	0.006901713679165207	7.1401919497335764e-06	
1.2449691723538168	0.00695340438740056	0.006958936252698823	7.28348892818475e-06	
1.2642599898239333	0.007013023360435986	0.0070187872655056525	7.4316713879867265e-06	
1.2838497188228888	0.007075418096951618	0.007081421103012468	7.584992570362417e-06	
1.3037429909896587	0.00714075463418496	0.00714700397155021	7.74372461129115e-06	
1.3239445097305402	0.00720921198115948	0.0072157150443284855	7.908160340692788e-06	
1.3444590513311867	0.007280983401981287	0.007287747742643339	8.078615289899808e-06	
1.3652914660858761	0.0073562778536698185	0.007363311171172984	8.25542993546678e-06	
1.386446679444272	0.007435321600512311	0.007442631729258299	8.43897221380864e-06	
1.4079296931759626	0.007518360030552233	0.007525954923663077	8.629640343401723e-06	
1.4297455865530366	0.007605659704120427	0.007613547412583115	8.827866001095655e-06	
1.451899517550985	0.007697510669437721	0.007705699315758597	9.034117903000409e-06	
1.4743967240682132	0.007794229086434819	0.007802726831623908	9.248905853144945e-06	
1.4972425251644468	0.007896160207267607	0.00790497520970765	9.472785330682283e-06	
1.5204423223183279	0.008003681770824472	0.008012822135252055	9.70636270139077e-06	
1.5440016007044985	0.00811720787916419	0.008126681593581635	9.950301153627861e-06	
1.5679259304904682	0.008237193436711258	0.008247008294536598	1.0205327478154623e-05	
1.5922209681535842	0.00836413924870089	0.008374302752822716	1.047223983378476e-05	
1.6168924578184014	0.008498597894477392	0.008509117139073409	1.0751916669224597e-05	
1.6419462326147771	0.008641180514654628	0.008652062039611209	1.1045327003342492e-05	
1.667388216057011	0.008792564679921833	0.00880381429139685	1.1353542310758716e-05	
1.6932244234443516	0.008953503544794059	0.008965126093811813	1.1677750307393066e-05	
1.7194609632832076	0.009124836533620511	0.009136835642474079	1.2019270996563043e-05	
1.7461040387313935	0.009307501860930205	0.009319879584447629	1.23795754129542e-05	
1.7731599490647525	0.009502551256616804	0.00951530766183933	1.2760307600798768e-05	
1.8006350911665105	0.009711167352294157	0.009724299995565585	1.3163310485436819e-05	
1.828535961039703	0.009934684293243238	0.009948187567785377	1.359065645097238e-05	
1.8568691553430368	0.010174612277010128	0.010188476596313856	1.4044683633038049e-05	
1.885641372950552	0.010432666893049362	0.010446877665242403	1.4528039184020194e-05	
1.9148594165354507	0.010710804358373677	0.01072534069332547	1.5043731083014956e-05	
1.9445301941784663	0.01101126402552807	0.011026097098738948	1.5595190468499512e-05	
1.974660721001155	0.011336619898646346	0.01135171087249667	1.6186346992147432e-05	
2.0052581208244957	0.011689843352576581	0.011705140724371687	1.68217203601548e-05	
2.036329627853186	0.01207437983556667	0.01208981604052712	1.75065320931503e-05	
2.067882588386045	0.012494243078490777	0.012509730121288493	1.8246842651846877e-05	
2.0999244625529108	0.01295413126514537	0.01296955508207451	1.904972050856305e-05	
2.132462826078452	0.013459570764168679	0.013474783925717325	1.9923451585106036e-05	
2.1655053720733157	0.014017094383234806	0.014031906630950624	2.0877799799601883e-05	
2.199059912853022	0.01463446261140224	0.014648628585147306	2.1924332340324215e-05	
2.2331343817850464	0.015320937736450909	0.015334141102008378	2.3076826687788537e-05	
2.267736835164523	0.016087621476553262	0.01609945455176416	2.435178010252095e-05	
2.302875454119006	0.01694786550384721	0.016957803513593713	2.57690455279047e-05	
2.3385585465427567	0.01791775800621537	0.017925127530919988	2.7352618679877262e-05	
2.3747945490609914	0.019016671911604395	0.0190206145122609	2.913159501175268e-05	
2.411592029024571	0.020267818294491997	0.020267253968712127	3.1141292205023563e-05	
2.4489596865355954	0.021698654295842508	0.021692258025272828	3.3424472174846806e-05	
2.4869063565043885	0.02334079306620182	0.023327016658484682	3.603245058736813e-05	
2.5254410107383527	0.025228646615432605	0.025205857258948087	3.902555851209471e-05	
2.564572760063192	0.0273952140688017	0.02736209508024824	4.2471741758952865e-05	
2.604310856476998	0.029861959535306532	0.029818434082501035	4.6440748284055706e-05	
2.6446646953377266	0.03261758807070385	0.0325666161822759	5.098900787777225e-05	
2.6856438175845567	0.035579197637971204	0.035529513619295176	5.6127076535317085e-05	
2.727257911993673	0.03853506560646704	0.038503313295819686	6.175973166875154e-05	
2.769516817469004	0.04109526684059574	0.04110221413132456	6.759565713067718e-05	
2.812430525368455	0.04272797271769445	0.0427820968919363	7.304945552236912e-05	
2.8560091818661824	0.042963205670601384	0.04304029702404296	7.720805442439104e-05	
2.9002630903514777	0.04167569327967353	0.04172730417842139	7.900529788194504e-05	
2.945202713864811	0.039171058633701454	0.03916692733265754	7.773597431154934e-05	
2.9908386775716385	0.035984158760001946	0.03593448285987826	7.361560033778166e-05	
3.0371817712745264	0.032614448087501836	0.03254865448963328	6.769282595686395e-05	
3.0842429519642045	0.029391713879038165	0.02933263450235722	6.115987033200509e-05	
3.1320333464101533	0.026475642534881955	0.026432948393928696	5.4837383310396184e-05	
3.180564253791325	0.023912190859039395	0.023886803730362553	4.911546994893926e-05	
3.2298471483676323	0.021688506698900815	0.02167767357508937	4.410292339381269e-05	
3.2798936821928324	0.01976801912079391	0.019768180873406607	3.97713608696082e-05	
3.3307156878694446	0.018108489083498682	0.01811644126891878	3.604111072830717e-05	
3.3823251813463506	0.016669901035344034	0.016683104436466006	3.282232553504477e-05	
3.43473436475976	0.015417242296182845	0.015433800355299388	3.0031637300197204e-05	
3.487955629318178	0.01432098273965856	0.014339521641789353	2.7597369729364695e-05	
3.542001558232087	0.013356638872922814	0.013376180665210746	2.5459957021014775e-05	
3.5968849296890193	0.012504052653552465	0.01252390923328337	2.357062425223086e-05	
3.6526187198747286	0.011746651018450299	0.0117663431354949	2.1889632355637742e-05	
3.7092161060411786	0.011070785086451663	0.011089982939731262	2.0384595703871566e-05	
3.7666904696220658	0.010465175148875318	0.010483655660283907	1.902903722308854e-05	
3.8250553993966134	0.009920458059374396	0.009938074407539965	1.780120633297178e-05	
3.884324694702404	0.009428823443963215	0.009445483401562997	1.6683133985151386e-05	
3.9445123686979775	0.008983723175487181	0.008999373701650465	1.5659885144716397e-05	
4.005632651675993	0.00857963977541511	0.00859425603639474	1.4718969648426001e-05	
4.067699994427721	0.00821190161694516	0.008225479142691838	1.3849877806584745e-05	
4.130729071659682	0.007876535091615303	0.007889084158621005	1.3043713467817875e-05	
4.194734785463209	0.007570145928917986	0.007581687529352484	1.229290306099271e-05	
4.259732268837781	0.007289823537015398	0.007300386482835556	1.159096395242466e-05	
4.325736889268946	0.007033063575741139	0.007042682418199212	1.0932319302522712e-05	
4.392764252361694	0.0067977050284278384	0.006806418565524676	1.0312149610335475e-05	
4.460830205530115	0.006581878860736052	0.006589729069774984	9.72627346777862e-06	
4.5299508417442365	0.006383965991849373	0.0063909972697389905	9.171051857950464e-06	
4.600142503334918	0.006202562797349324	0.0062088214234760596	8.643311766155642e-06	
4.671421785857698	0.006036452746789051	0.006041986506124193	8.140286033199162e-06	
4.743805542016518	0.005884583078277075	0.005889440998654821	7.659567368645552e-06	
4.817310885648243	0.005746045647244134	0.005750277816357892	7.199075343636672e-06	
4.891955195768907	0.005620061272388114	0.005623718708322495	6.757036084619145e-06	
4.967756120682691	0.005505967050442351	0.005509101605411846	6.331975395741639e-06	
5.044731582154526	0.005403206232104898	0.005405870513142075	5.922727261550502e-06	
5.122899779647386	0.005311320351446364	0.005313567644516175	5.528461287200777e-06	
5.202279194625215	0.005229943386208353	0.005231827571912979	5.1487348051055575e-06	
5.282888594922542	0.005158797801455593	0.005160373251330011	4.78357832183802e-06	
5.364747039181794	0.005097692398278881	0.005099013840765	4.433626783378296e-06	
5.447873881359371	0.005046521956594816	0.005047644301160391	4.100313399574498e-06	
5.532288775301544	0.005005268730499954	0.005006246837009164	3.7861455623903326e-06	
5.618011679391243	0.004974005930405663	0.0049748943086545885	3.4950778869597203e-06	
5.705062861266868	0.004952903413328312	0.004953755834460898	3.2329712196686725e-06	
5.793462902614208	0.004942235907474134	0.004943104904518876	3.0080504463014807e-06	
5.883232704032601	0.004942394227732782	0.004943330456355498	2.831114027605526e-06	
5.974393489976511	0.004953900105725341	0.004954951527904123	2.7150278017525322e-06	
6.06696681377367	0.004977425476506466	0.004978636318396325	2.672989910483874e-06	
6.160974562720967	0.005013817354605844	0.005015226774225356	2.715656676125207e-06	
6.25643896325932	0.005064129824008058	0.005065770202936716	2.8484773205174565e-06	
6.353382586228693	0.005129665201443958	0.0051315599452057235	3.0711116139999226e-06	
6.451828352204593	0.005212027169433567	0.005214187860520181	3.379353848058573e-06	
6.551799536917215	0.005313189700165262	0.005315612391444289	3.768096100247351e-06	
6.653319776754563	0.005435587025660728	0.005438247384609063	4.233722214060144e-06	
6.756413074350862	0.005582231927000765	0.0055850788360182	4.775435359117161e-06	
6.861103804261538	0.0057568724556142275	0.005759819533913151	5.3958397477259915e-06	
6.9674167187261515	0.0059642011779363095	0.005967115514017314	6.101249410057917e-06	
7.075376953520617	0.006210136515599504	0.006212823701242524	6.902063045904769e-06	
7.1850100339000935	0.006502203009782444	0.006504387413565801	7.813414177338454e-06	
7.2963418806339915	0.006850046070255494	0.006851345388804941	8.856255406019428e-06	
7.40939881613446	0.007266124652774247	0.0072660187112883684	1.0059054588396915e-05	
7.5242075706798515	0.00776662383676558	0.007764420919887464	1.1460351010185324e-05	
7.640795288734611	0.008372592101928592	0.008367405778366527	1.3112527213766317e-05	
7.759189535367103	0.009111158845227963	0.00910193436245678	1.5087262983203014e-05	
7.879418302766868	0.010016213609273057	0.010001909300496293	1.7483117424973826e-05	
8.001510016862884	0.01112656762760469	0.011106750858244918	2.0435054321387222e-05	
8.125493544044346	0.012476061722380577	0.012452461065175087	2.412296514335794e-05	
8.251398197985628	0.014062365812389222	0.014042023848521757	2.876705633188299e-05	
8.379253746576957	0.015772602090359994	0.01577098525586741	3.457190551127678e-05	
8.509090418962503	0.017271216392679953	0.017303396395953338	4.151569808639222e-05	
8.640938912687513	0.018003268138857182	0.018047449601589317	4.875268405129693e-05	
8.774830400956196	0.017554264842602703	0.017549770660982598	5.36546569812393e-05	
8.910796540002062	0.016065689998674762	0.016015459819130932	5.301777742350658e-05	
9.048869476572474	0.01411405833154333	0.014076259346673314	4.757748941491287e-05	
9.189081855529167	0.012220347723216845	0.012214335829458415	4.085682034127672e-05	
9.331466827566528	0.010604418807657827	0.010619705198914153	3.488496834764802e-05	
9.476058057049498	0.009289918496270293	0.009314078416087192	3.0071982479877782e-05	
9.622889729972897	0.008234362158403058	0.008259854855018484	2.6268049689316047e-05	
9.771996562044086	0.007385920580883647	0.007409063979828169	2.323941304022751e-05	
9.923413806890872	0.00669997330384333	0.006719256868422672	2.0789281389079986e-05	
10.0771772643966	0.0061416796488975795	0.006156688694884421	1.8771334767485455e-05	
10.233323289164382	0.005684712830798098	0.005695556077083317	1.707999711216528e-05	
10.391888799112495	0.005309368134253628	0.0053163908839283115	1.5639061455160507e-05	
10.552911284202958	0.005000912239397668	0.005004556409821612	1.43928739739725e-05	
10.716428815305356	0.004748322578717646	0.004749059772359076	1.3300141829149243e-05	
10.882480053198018	0.00454337206968363	0.004541672438386466	1.2329701718301521e-05	
11.051104257708666	0.004379980831793293	0.0043762991656697975	1.1457638166599047e-05	
11.222341296996655	0.004253766329442241	0.004248536082854844	1.0665313213835267e-05	
11.39623165697915	0.004161741362674818	0.004155371919969236	9.938018002366267e-06	
11.572816450903245	0.00410212585108966	0.004095000607439235	9.264065304539437e-06	
11.752137429066462	0.004074251791845142	0.004066725746455977	8.63422166733649e-06	
11.93423698868786	0.004078551737594391	0.004070947844560801	8.041444644856341e-06	
12.119158183932093	0.004116630695470181	0.004109234492790158	7.480962737271944e-06	
12.306944736088793	0.004191430376877085	0.004184482610655111	6.950837499241158e-06	
12.497641043909683	0.00430750340170869	0.0043011906911046794	6.4533154051006466e-06	
12.691292194105861	0.004471421511337145	0.004465865949525011	5.997558520501163e-06	
12.887943972007742	0.004692338240956113	0.004687589085898478	5.6047379896002655e-06	
13.08764287239018	0.004982687664361533	0.004978724014781236	5.31665112399826e-06	
13.290436110465315	0.005358851960770013	0.005355619063152423	5.207514673872409e-06	
13.496371633045765	0.005841159961147956	0.005838691252410461	5.392622517689434e-06	
13.705498129880782	0.006451231586018673	0.006449953698818576	6.020639666823503e-06	
13.917865045168076	0.007201282636892322	0.007202569483319988	7.248814210790543e-06	
14.133522589243995	0.008063779336359081	0.00807017430412909	9.221192149635437e-06	
14.35252175045488	0.00891021722703414	0.008922225778190983	1.2013849950086093e-05	
14.574914307212275	0.00946003034454182	0.009466734575922914	1.537245621508207e-05	
14.800752840235097	0.009397570453524073	0.00938441299457635	1.8179659298070765e-05	
15.030090744981337	0.008689391648742186	0.008672620076243434	1.8932641251443405e-05	
15.262982244272472	0.007661622704064845	0.0076612091235491175	1.778212414903103e-05	
15.499482401113475	0.006649329577848658	0.006661112898336721	1.5995653468261858e-05	
15.739647131711472	0.005794473491933205	0.005808744982304661	1.4300392523717374e-05	
15.98353321869612	0.005114772273298599	0.005126107415765673	1.2874553330937067e-05	
16.23119832454485	0.004586812201515751	0.004593434989496109	1.170407885341611e-05	
16.482701005216104	0.004181415529666421	0.004183352761513782	1.0736623342366065e-05	
16.738100723993853	0.003873938166382667	0.003871949547443797	9.923259998126357e-06	
16.997457865546615	0.0036459341392496084	0.003641026505222059	9.225787542827275e-06	
17.26083375020432	0.0034844937112161276	0.003477716898729828	8.615690943309875e-06	
17.528290648456405	0.003381258811289045	0.003373619798631301	8.071813869792331e-06	
17.799891795674554	0.003331665700652978	0.0033240874157537265	7.578411672187422e-06	
18.075701407063548	0.0033345258849243014	0.003327819083708495	7.1238999988407445e-06	
18.35578469284383	0.0033919396257107593	0.0033867743051390234	6.7004078459999154e-06	
18.64020787366921	0.003509494729913863	0.003506365555377784	6.3044591225763e-06	
18.929038196283646	0.0036966051160120684	0.0036957906381959588	5.9397188812761415e-06	
19.222343949420477	0.003966487500064281	0.003968010384285531	5.624072649508335e-06	
19.52019447994806	0.004334145746862829	0.004337750146146219	5.405613498598784e-06	
19.822660209265607	0.004807650705293353	0.0048127786819003515	5.392321319021465e-06	
20.12981264995304	0.0053620099836566145	0.005367458925484643	5.778620831955958e-06	
20.441724422678867	0.005885912542444029	0.0058882915386873295	6.768386386512326e-06	
20.75846927337004	0.006148785374855294	0.006142980393718863	8.230084166448067e-06	
21.08012209064783	0.0059467385006308346	0.0059385705815723265	9.371099382686443e-06	
21.406758923533914	0.005366307943762093	0.005367958659181962	9.550564592822418e-06	
21.738456999430788	0.004686314648652798	0.0046948104478085236	9.088773725724429e-06	
22.075294742380795	0.004087254603792746	0.0040947686693506916	8.464713514469189e-06	
22.417351791608088	0.003618031551815411	0.003621030826935125	7.87599118843898e-06	
22.764709020347887	0.0032713501782864456	0.0032697514329591572	7.363841127360604e-06	
23.1174485549675	0.0030276936869299137	0.0030228688485067407	6.9224819473721414e-06	
23.47565379438362	0.002870011803595398	0.002863728978199873	6.537067409638194e-06	
23.839409429780538	0.0027871024963552443	0.002781066120239275	6.193715798587327e-06	
24.20880146463373	0.0027738426480438524	0.0027694707800654077	5.881605236039649e-06	
24.583917235044	0.002830893547316617	0.00282915997712143	5.593541408996197e-06	
24.964845430386426	0.0029643406259677128	0.002965608852415656	5.327495679730337e-06	
25.351676114279368	0.0031843095940504917	0.003188133249736103	5.091714010582317e-06	
25.744500745878433	0.003498846569577741	0.003503763142230365	4.918668334329676e-06	
26.143412201500308	0.0038931066192026235	0.0038965548233751745	4.894348083252664e-06	
26.548504796581717	0.004280522401064651	0.004279367387754677	5.171761848159238e-06	
26.959874307978602	0.00446423917607472	0.004458484169992663	5.785456055565123e-06	
27.377617996610834	0.00427678571349674	0.004274967872452509	6.3149158502427105e-06	
27.801834630457815	0.003821710184761858	0.0038270943082970555	6.387663189223823e-06	
28.232624507910387	0.003332794154063618	0.003338135391823544	6.169957377006031e-06	
28.670089481484574	0.002933842507581823	0.002934629510321655	5.880734648252069e-06	
29.114332981902788	0.0026483665788704968	0.0026449466290292393	5.6024620929549994e-06	
29.565460042548164	0.0024662283173012257	0.0024609770575177757	5.351654264079257e-06	
30.0235773242978	0.0023744098656262778	0.0023698964810245416	5.1260470749854136e-06	
30.488793140740842	0.002365803612415355	0.002363933039338164	4.920098616755075e-06	
30.961217483787163	0.0024406526564893505	0.0024421668920467576	4.730031425003361e-06	
31.440962049673153	0.002604732854506817	0.0026088064405918017	4.5581672327717355e-06	
31.928140265370157	0.002860596495696343	0.002864629706486489	4.423462193755702e-06	
32.42286731540228	0.0031783309948581464	0.0031787352523035693	4.385262420633294e-06	
32.925260169079685	0.003436894181059315	0.0034326830293857505	4.543892515247392e-06	
33.435437608153904	0.003436061996133567	0.0034338318860611186	4.847243315524546e-06	
33.95352025490161	0.003139790591994234	0.0031440040909443924	4.993471893086072e-06	
34.479630600643624	0.002747558059409777	0.002751225404243535	4.9251294617156544e-06	
35.01389303470575	0.0024182987777936473	0.0024170933180913175	4.77612973738345e-06	
35.556433873828425	0.0021953929672789358	0.002191068223589533	4.618326198287939e-06	
36.107381392031996	0.002075735461588715	0.0020718718102237673	4.4700897601353625e-06	
36.666865850944866	0.0020510237724542125	0.0020502679898643846	4.332842278445817e-06	
37.23501953060145	0.002119198641074779	0.002121993420053612	4.205263270677815e-06	
37.81197676071744	0.0022822843005026097	0.002286329377524283	4.090638924809079e-06	
38.397873952449665	0.002527018140473701	0.0025280741108184494	4.009937492215304e-06	
38.99284963064802	0.0027704949763032757	0.002766873613689663	4.0212695009057635e-06	
39.59704446660722	0.0028260060005464147	0.0028243690136214804	4.151966078626065e-06	
40.21060131132589	0.0026064764690292394	0.0026105006930892253	4.244266896227677e-06	
40.83366522928125	0.0022832305713352107	0.002284979301484538	4.2144355484975205e-06	
41.46638353272696	0.002019417712367472	0.0020163916488848653	4.132157573712833e-06	
42.108905816522395	0.0018609418860465199	0.0018571606634596488	4.041898003080398e-06	
42.76138399350171	0.0018072905241415748	0.0018066836111843498	3.954762119495421e-06	
43.42397233039088	0.0018544807867922426	0.0018575718714686027	3.871630749400628e-06	
44.096827484281306	0.0020003308517059287	0.0020035871808675196	3.7939582527418316e-06	
44.78010853966855	0.0022175144777713328	0.0022162112755363243	3.7364909171880385e-06	
45.47397704606499	0.0023852545728476914	0.002381882403320938	3.7408705464890558e-06	
46.17859705619533	0.002320676306840307	0.0023231811800641217	3.7973875843916195e-06	
46.894135164783904	0.00206372953560157	0.0020661167609213864	3.8084061003548326e-06	
47.62076054794297	0.0018126993683315682	0.0018099368944999611	3.7750852777517544e-06	
48.35864500317141	0.001659451534197488	0.0016562998911408536	3.730250410365535e-06	
49.10796298997312	0.0016158857957947247	0.0016167456050799724	3.6837561377471896e-06	
49.86889167110482	0.001679126319292683	0.0016827560911774541	3.6352925098133142e-06	
50.641610954463076	0.0018381908331727916	0.0018388572672912013	3.5838156419383573e-06	
51.42630353562007	0.0020222258122021748	0.002018685938478271	3.5425518315924043e-06	
52.22315494101898	0.002049192122822938	0.002050516439241516	3.54006498038286e-06	
53.03235357183818	0.001855501799438579	0.0018579800606967696	3.5489235626623545e-06	
53.854090748535334	0.0016268833194573356	0.001623988731997636	3.5453550770734835e-06	
54.688560756081706	0.0014887749073209157	0.0014865518267577521	3.5363070290611845e-06	
55.53596088989733	0.0014640411012470044	0.0014664317247265561	3.5219993829330767e-06	
56.39649150249797	0.0015493746943438648	0.0015521099123091805	3.49641985572564e-06	
57.27035605086487	0.0017133359904020617	0.0017107759711612912	3.451869975035297e-06	
58.15776114454846	0.001819699819295081	0.0018189327064987468	3.403846117216977e-06	
59.05891659451753	0.001708566678068628	0.00171164829336345	3.390237128721147e-06	
59.974035462765215	0.001498428551638142	0.001495845813836268	3.4064580043603245e-06	
60.90333411268367	0.0013594341081894555	0.001357615475878181	3.4298946205713592e-06	
61.847032260219336	0.0013360337202879533	0.00133902104690498	3.4438652612220296e-06	
62.80535302582078	0.001425050036451943	0.0014263677573057255	3.4324610115825747e-06	
63.778522987191536	0.0015744625799826502	0.0015710866622769778	3.3780097860094552e-06	
64.76677223286032	0.0016103951449079514	0.0016128531827242461	3.313171599525023e-06	
65.77033441658139	0.0014510813825914198	0.0014508590750553082	3.3167082287508356e-06	
66.78944681257751	0.0012837232107721273	0.0012808252660640807	3.3692601757924126e-06	
67.82435037163955	0.0012224428252424202	0.0012248334923544051	3.4174227212780333e-06	
68.87528977809474	0.001280026012820385	0.0012817712577280612	3.428644625678467e-06	
69.94251350765792	0.0014136449505466559	0.001410275000981584	3.371248758410607e-06	
71.02627388617911	0.0014551128986053613	0.0014579150461888216	3.2834671615695477e-06	
72.12682714930152	0.001310013247814119	0.0013085482325990011	3.302353285481065e-06	
73.24443350304374	0.0011658951546743967	0.0011643024424706266	3.3922651245479725e-06	
74.37935718532088	0.0011340511648239857	0.0011374960919166266	3.45955736065528e-06	
75.53186652841877	0.0012180778488145678	0.0012166868728546742	3.450718658458218e-06	
76.7022340224364	0.0013283502695413056	0.0013276816793132823	3.3427453729149926e-06	
77.89073637971123	0.0012723555124113804	0.0012738382772056187	3.3004524306898325e-06	
79.09765460024283	0.0011190168001286485	0.0011160623392326167	3.416793637951274e-06	
80.32327403813038	0.0010510374196148527	0.001054239381779744	3.5294442863692894e-06	
81.5678844690394	0.001105754756707191	0.0011050976209500537	3.5401844771683985e-06	
82.83178015871405	0.001213612168693523	0.0012125889491266485	3.413313180922715e-06	
84.11525993255103	0.001177879179969099	0.0011789992450218275	3.3717460781122402e-06	
85.41862724625115	0.001037194717580226	0.0010348560568392848	3.5453021066745334e-06	
86.74219025756646	0.0009822659743697808	0.000985942451791413	3.6792251977510418e-06	
88.08626189915832	0.00104862055818681	0.0010458011744903005	3.6427618301869473e-06	
89.45115995258467	0.0011321434972517176	0.0011345890137939808	3.475210811844901e-06	
90.83720712343391	0.0010496528915063094	0.0010467417227612316	3.5822887489410636e-06	
92.24473111762269	0.0009363224050867159	0.0009382332718474563	3.828130581228835e-06	
93.67406471887617	0.0009390065709611144	0.0009396191764938908	3.880317875389761e-06	
95.1255458674087	0.0010317871315676248	0.001030467075110309	3.6900865274170566e-06	
96.59951773982377	0.0010225091384616746	0.0010221747278765956	3.718439210521104e-06	
98.09632883025184	0.0009027723927202314	0.0009029169887448251	4.074704783388874e-06	
99.61633303274554	0.0008727797868726579	0.0008747570494558642	4.1758202925905906e-06	
101.15988972495167	0.0009520304506700424	0.0009498095033577668	3.941606847906601e-06	
102.72736385307937	0.0009654897027145147	0.0009650583002962745	4.026882016994157e-06	
104.31912601818526	0.0008544131410045537	0.0008554689936030432	4.5280447016770046e-06	
105.93555256379533	0.0008254697027121072	0.0008260824055246409	4.564973150709889e-06	
107.57702566488457	0.0009019071154342967	0.0009025030176900762	4.242345932903716e-06	
109.24393341823551	0.0008943247032283278	0.0008901010072864845	4.735497497299465e-06	
110.93666993419627	0.0007928679424230345	0.0007976953730644537	5.292231512154043e-06	
112.65563542986153	0.0007951929181687307	0.0007907880627687864	4.988407802015042e-06	
114.40123632369622	0.0008668446161519914	0.0008710345757715776	5.033595985456382e-06	
116.17388533162597	0.0008056136162137305	0.0008039767770030993	6.338611671555766e-06	
117.9740015646163	0.0007387774504658365	0.0007403595571876181	6.2094440423357915e-06	
119.802010627764	0.0007909879679862625	0.0007954923714855219	5.946124356189688e-06	
121.65834472092367	0.0008047332748452981	0.0007968612783734762	8.691117951447954e-06	
123.54344274089367	0.000715131855451945	0.000721500443115524	8.52181316888841e-06	
125.45775038518534	0.0007267440899562525	0.0007370063774489381	1.0336214165288941e-05	
127.40172025740017	0.0007766908248408046	0.000749643301694608	2.855419303119253e-05	
129.3758119742398	0.0006974208491134188	0.0007293326527935756	4.3771355972719385e-05	
131.3804922741741	0.0006825196415590006	0.0007118636010509774	4.992189187876125e-05	
133.41623512779302	0.0007391713054570199	0.0006971234438999572	4.494021916931408e-05	
135.48352184986857	0.0006728353433466175	0.0006841546754586041	3.190955049108578e-05	
137.58284121315285	0.0006508958739423795	0.0006723561077419453	3.8566471789023454e-05	
139.71468956393986	0.0007042209719734612	0.000661364665107549	4.399022233461856e-05	
141.879570939417	0.0006396137043907627	0.0006509532290626954	3.115411212940731e-05	
144.07799718683648	0.0006283170770319397	0.0006409742220132173	3.2994571714665934e-05	
146.31048808453184	0.0006708380731423225	0.000631328656032494	3.988990265604483e-05	
148.57757146481032	0.0006017224597689429	0.0006219484491432468	2.8857648310125702e-05	
150.87978333874923	0.0006161681803766115	0.0006127858610422328	3.089303098414524e-05	
153.2176680229263	0.0006292122381256416	0.0006038069215101516	3.5328830725287894e-05	
155.5917782681133	0.0005693169215502786	0.0005949871969676552	2.5700338123641653e-05	
158.00267538996428	0.0006112740824150444	0.0005863089806857609	3.0673680359833836e-05	
160.45092940172842	0.0005744137157412773	0.0005777593800461771	2.983417116949453e-05	
162.9371191490193	0.0005580106885158019	0.0005693289861987881	2.37477931207547e-05	
165.46183244667284	0.0005868021499425799	0.0005610109318298038	3.0013811348439228e-05	
168.02566621772516	0.0005293144930930873	0.0005528002135309144	2.402555853543792e-05	
170.6292266345446	0.0005657440141639286	0.0005446931981976184	2.486782059231784e-05	
173.27312926215015	0.0005267036130851373	0.0005366872596726174	2.581300166183835e-05	
175.9579992037507	0.0005276922097834304	0.0005287805089874641	2.0950041328040817e-05	
178.68447124853947	0.0005302387051832703	0.0005209715927699032	2.5257554195365504e-05	
181.45319002177868	0.0004971469349128842	0.0005132595418744783	2.0241116826394707e-05	
184.2648101372089	0.0005252022971534799	0.0005056436573897284	2.2741837223038338e-05	
187.11999635182175	0.00047767681559441754	0.0004981234247017165	2.0463159156270882e-05	
190.019423723029	0.000510671953122205	0.0004906984487709509	1.997441891151753e-05	
192.9637777682679	0.0004643710251996106	0.0004833684055453098	2.026480086467015e-05	
195.95375462707955	0.000492635479965373	0.00047613300570555013	1.7921670168081077e-05	
198.99006122569847	0.00045257045230675185	0.00046899196787034776	1.9528520253314187e-05	
202.0734154441926	0.00047561598401495197	0.00046194499907443575	1.6544274161293934e-05	
205.20454628619316	0.000439909747856732	0.0004549917808450955	1.8503564387725234e-05	
208.38419405125447	0.0004610937856869604	0.00044813195958699086	1.551286162600815e-05	
211.6131105098844	0.00042602519138816754	0.0004413651402770505	1.740054142621491e-05	
214.892059081287	0.0004484865741122379	0.00043469088269367575	1.4638793840578206e-05	
218.22181501385919	0.0004121035551487724	0.00042810869957585174	1.6293143563994407e-05	
221.60316556848443	0.0004354312564542895	0.0004216180562399349	1.3930344113397932e-05	
225.03691020466627	0.00040076340109402664	0.000415218371284839	1.5131026278998517e-05	
228.5238607695462	0.00041810709385564756	0.0004089090180966036	1.3511171038158796e-05	
232.06484168985054	0.0003952175440737901	0.0004026893269262968	1.3783725306942185e-05	
235.66069016681035	0.00039490469958517816	0.0003965585873647312	1.3390849171389829e-05	
239.3122563741041	0.00039523609947471556	0.0003905160510765259	1.22003457049115e-05	
243.0204036588648	0.0003725997353217392	0.00038456093468693895	1.3213586168983173e-05	
246.78600874580337	0.00038955086959159205	0.00037869242273933326	1.0974563121865453e-05	
250.60996194449422	0.0003637277452378734	0.0003729096706605384	1.2365459710415239e-05	
254.4931673598731	0.0003659115967871556	0.0003672118076867051	1.11272421616476e-05	
258.43654310599635	0.0003681499742631105	0.00036159793971445015	1.049019747450047e-05	
262.4410215231124	0.00034464976723443087	0.0003560671520517027	1.1472115177980825e-05	
266.507549398097	0.0003549016113567738	0.00035061851205029076	9.523445294102032e-06	
270.63708818830384	0.0003481361825731517	0.0003452510716082609	1.0051857640553913e-05	
274.8306142488838	0.00032956930840886034	0.00033996386953466577	1.040323107020529e-05	
279.08911906362675	0.00033854934177295965	0.00033475593377316166	8.550788452149403e-06	
283.4136094793798	0.00033401187574105655	0.0003296262834836038	9.128001872642213e-06	
287.80510794409827	0.0003154835225044325	0.0003245739309829874	9.629330535804363e-06	
292.26465274858515	0.0003180409562356333	0.00031959788354868373	8.0437206784782e-06	
296.7932982719762	0.0003222487464755162	0.0003146971450881659	7.730652601362903e-06	
301.3921152310292	0.00030711519487050526	0.00030987071768019724	8.802620571791484e-06	
306.0621909332746	0.00029704419066634594	0.0003051176029931669	8.190768730656938e-06	
310.80462953409153	0.0003014407652964468	0.00030043680358648463	6.772375353283701e-06	
315.6205522977641	0.00030254040846229525	0.00029582732410130604	6.940912568408769e-06	
320.5110978625849	0.00029081568862051514	0.000291288172346824	7.808634515089729e-06	
325.47742251006514	0.0002797729000865205	0.0002868183602884091	7.518375538654211e-06	
330.52070043831674	0.00027795267252939105	0.00028241690494374685	6.390730722293941e-06	
335.6421240396705	0.0002808273897286182	0.00027808282919298535	5.627571460197165e-06	
340.8429041825955	0.00027971026185718005	0.0002738151625086893	5.99009549035935e-06	
346.1242704979875	0.0002721444467338721	0.000269612941611182	6.610344500397754e-06	
351.4874716698928	0.0002627196739327683	0.00026547521105460504	6.692873637379625e-06	
356.9337757307372	0.00025571294256329657	0.0002614010237487423	6.238874254264434e-06	
362.46447036112943	0.000252045973454374	0.0002573894414214405	5.533057074320486e-06	
368.08086319431027	0.0002505640370062399	0.00025343953502611206	4.871084704455259e-06	
373.7842821253185	0.00024966089866841547	0.0002495503850986228	4.459584415032572e-06	
379.57607562494815	0.00024821003203756234	0.00024572108206753475	4.33472112055273e-06	
385.45761305857025	0.00024582674747509217	0.0002419507265214629	4.38226149948855e-06	
391.43028500989345	0.00024266397815623817	0.00023823842943706088	4.466413430634255e-06	
397.49550360974456	0.00023906993058161048	0.00023458331237087045	4.508822377242433e-06	
403.6547028699399	0.00023535100775104846	0.00023098450761810458	4.4833297430014755e-06	
409.9093390223323	0.0002316822249327606	0.00022744115834119367	4.38781831988928e-06	
416.26089086311043	0.00022809943401339014	0.00022395241867069216	4.225004103285482e-06	
422.71086010243414	0.00022451220921251627	0.00022051745378102097	3.995962516545471e-06	
429.2607717194863	0.00022072216505809975	0.00021713543994327604	3.705153621001872e-06	
435.91217432302693	0.0002164777936596377	0.0002138055645572056	3.3779647310648765e-06	
442.6666405175339	0.00021162045524015683	0.00021052702616427597	3.088894638943581e-06	
449.52576727501685	0.00020632876238936015	0.00020729903444361488	2.970276435989159e-06	
456.4911763125926	0.0002013174629902366	0.0002041208101924873	3.125173743229937e-06	
463.56451447591087	0.0001977045818599256	0.00020099158529278416	3.481741491457849e-06	
470.74745412852144	0.0001963109843947566	0.00019791060266497552	3.797935778800959e-06	
478.04169354727435	0.00019642341762407924	0.00019487711621076086	3.771980824938853e-06	
485.4489573238469	0.0001950688892082053	0.0001918903907456203	3.208433320482877e-06	
492.97099677249224	0.00018981277239946912	0.00018894970192236612	2.4628912937891203e-06	
500.60959034410683	0.00018359903321126574	0.00018605433614664568	2.5745414251135828e-06	
508.36654404671106	0.0001817169951831281	0.0001832035904853763	3.232770466273516e-06	
516.2436918724502	0.00018281638767775682	0.00018039677256887098	3.1734213307346512e-06	
524.242896231207	0.00017881031940738726	0.00017763320048749044	2.22809808058404e-06	
532.3660483909357	0.00017252499784691668	0.00017491220268347517	2.391773265073768e-06	
540.6150689248177	0.00017294014908522152	0.00017223311783862592	3.0332102781772334e-06	
548.9919081653474	0.00017147603612600924	0.00016959529475840082	2.223989492036327e-06	
557.4985466654523	0.00016485578020454547	0.00016699809225297364	2.147512893313636e-06	
566.1369956667598	0.00016593217761334765	0.0001644408790157299	2.776430376412232e-06	
574.909297575119	0.00016210479104942143	0.00016192303349965332	1.7328839661896357e-06	
583.8175264434902	0.00015851344511843172	0.0001594439437919991	2.4631134252514626e-06	
592.8637884623186	0.00015882187822502852	0.00015700300748761615	1.9976500030781743e-06	
602.0502224575035	0.0001529592367512411	0.00015459963156126528	2.058893094258737e-06	
611.379000396087	0.00015427950466759648	0.00015223323223920773	2.055282713656768e-06	
620.8523278997751	0.00014834783461248924	0.0001499032348703676	1.9025896781482884e-06	
630.4724447664181	0.00014935403339593923	0.00014760907379727899	1.8397381300696458e-06	
640.2416254995708	0.00014445817524611672	0.00014535019222707078	1.9998297931213187e-06	
650.1621798462554	0.00014359137345119614	0.0001431260421026692	1.3878325674470186e-06	
660.2364533430635	0.00014191412378684862	0.0001409360839743941	2.1121968567457273e-06	
670.4668278707137	0.00013744329943430816	0.0001387797868721282	1.337963376516226e-06	
680.8557222172046	0.0001380840669162104	0.00013665662817818322	1.5644375267389642e-06	
691.4055926496942	0.00013513108458489804	0.00013456609350098882	1.92486796685868e-06	
702.1189334952396	0.00013126050226921384	0.0001325076765497467	1.279660259238878e-06	
712.9982777305363	0.00013091041017912524	0.0001304808790101016	1.1594937696580368e-06	
724.0461975807946	0.00013009579490840044	0.00012848521042096444	1.6802657047342451e-06	
735.2653051278958	0.00012689014530632708	0.00012652018805253692	1.700314047474376e-06	
746.6582529279726	0.00012367741264319038	0.00012458533678560472	1.3123604003232803e-06	
758.2277346385576	0.0001217854669338703	0.0001226801889921816	9.351045351559718e-07	
769.9764856554507	0.00012068781099338203	0.00012080428441751586	8.865578362483746e-07	
781.9072837594538	0.00011959539122914284	0.00011895717006354263	1.0455913490446902e-06	
794.0229497731273	0.00011820082968612011	0.00011713840007378309	1.1824669009521617e-06	
806.3263482277227	0.00011656105106266263	0.00011534753561974282	1.2417864101506534e-06	
818.82038804045	0.00011480338402926552	0.0001135841447888247	1.2329843056972994e-06	
831.5080232022387	0.00011297578498241086	0.00011184780247377076	1.1649324989694857e-06	
844.3922534761538	0.0001110247544258249	0.0001101380902636594	1.0321518017630382e-06	
857.4761251066391	0.00010885913933456446	0.00010845459633645319	8.32234906011959e-07	
870.7627315397452	0.00010653180288485531	0.00010679691535311551	6.401415841919202e-07	
884.2552141545192	0.00010446901488575923	0.00010516464835329007	7.071605439058519e-07	
897.9567630057271	0.00010330557664382518	0.00010355740265255747	1.0207657951919046e-06	
911.8706175780853	0.00010282297153162282	0.00010197479174124612	1.1914534875098157e-06	
926.0000675521785	0.00010123392567258935	0.0001004164351848022	9.07179244401205e-07	
940.3484535822448	9.841036369887195e-05	9.888195852572062e-05	5.250424490388062e-07	
954.9191680860141	9.747712977145925e-05	9.737099318701311e-05	9.963771535602913e-07	
969.715656046784	9.677279719412584e-05	9.588317637720306e-05	9.104631072834431e-07	
984.7414158279239	9.389738719760209e-05	9.4418150996855e-05	5.260061122478672e-07	
1000.0	9.378955567155553e-05	9.297556554658817e-05	1.0142889309780197e-06	


==> data/fig_delay_tfirka_bode_46.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005422516770284431	1.6129924658975402e-06	
0.10154950161807173	0.005424263851159186	0.005422769757237949	1.6151771995690255e-06	
0.10312301278878754	0.005424523276890389	0.005423030665357346	1.6174273652550387e-06	
0.10472090554055413	0.005424790826154535	0.005423299743315127	1.6197448414005918e-06	
0.10634355766636439	0.005425066754025711	0.005423577247632139	1.6221315557424001e-06	
0.10799135281311975	0.005425351323631497	0.005423863442927979	1.624589486381179e-06	
0.1096646805723366	0.005425644806410056	0.005424158602179441	1.627120662824358e-06	
0.11136393657225817	0.005425947482375599	0.005424463006987487	1.6297271669857993e-06	
0.11308952257139368	0.0054262596403925395	0.005424776947852836	1.6324111343974693e-06	
0.11484184655350702	0.0054265815784585855	0.005425100724460734	1.6351747550820534e-06	
0.11662132282407707	0.005426913603997136	0.005425434645974806	1.6380202748427653e-06	
0.11842837210825283	0.005427256034159231	0.0054257790313407646	1.6409499961675144e-06	
0.12026342165032622	0.005427609196135441	0.005426134209599972	1.6439662794376537e-06	
0.12212690531474645	0.0054279734274780105	0.005426500520213272	1.6470715440175685e-06	
0.12401926368869937	0.005428349076433596	0.00542687831339568	1.6502682692598082e-06	
0.12594094418627644	0.005428736502287014	0.005427267950461844	1.653558995701226e-06	
0.12789240115425762	0.005429136075716311	0.005427669804183192	1.6569463261035537e-06	
0.12987409597953362	0.005429548179159614	0.005428084259156622	1.6604329266452178e-06	
0.13188649719819254	0.005429973207194128	0.005428511712185654	1.6640215279087608e-06	
0.13393008060629666	0.005430411566927731	0.005428952572674116	1.6677149260473566e-06	
0.13600532937237603	0.005430863678403595	0.005429407263032932	1.6715159839082957e-06	
0.13811273415166478	0.005431329975018294	0.005429876219100452	1.6754276320534172e-06	
0.14025279320210793	0.005431810903953884	0.005430359890576929	1.6794528699449514e-06	
0.1424260125021654	0.005432306926624429	0.005430858741473398	1.6835947669307593e-06	
0.1446329058704415	0.005432818519137507	0.005431373250575541	1.6878564634744322e-06	
0.14687399508716817	0.005433346172771236	0.005431903911923497	1.6922411720609357e-06	
0.14914981001757044	0.005433890394467337	0.005432451235307326	1.6967521784447263e-06	
0.15146088873714358	0.0054344517073408516	0.005433015746779577	1.701392842521747e-06	
0.1538077776588715	0.005435030651207098	0.005433597989184931	1.7061665995873868e-06	
0.15619103166241588	0.005435627783126487	0.005434198522707999	1.7110769612759985e-06	
0.15861121422530794	0.0054362436779678445	0.005434817925439529	1.7161275165537898e-06	
0.16106889755617235	0.005436878928990934	0.005435456793962042	1.7213219328625022e-06	
0.16356466273001555	0.0054375341484488495	0.005436115743955379	1.7266639570849033e-06	
0.1660990998256107	0.005438209968211049	0.005436795410823024	1.732157416543879e-06	
0.16867280806501112	0.005438907040407755	0.005437496450339814	1.7378062199667915e-06	
0.1712863959552255	0.005439626038096534	0.005438219539321981	1.7436143586185101e-06	
0.17394048143208848	0.005440367655951882	0.005438965376320392	1.749585907109148e-06	
0.17663569200636045	0.005441132610978662	0.005439734682337594	1.7557250244791628e-06	
0.17937266491209122	0.005441921643250303	0.005440528201569925	1.762035955031733e-06	
0.18215204725728248	0.005442735516672695	0.005441346702175204	1.768523029409707e-06	
0.18497449617688488	0.005443575019774745	0.005442190977067478	1.7751906654840964e-06	
0.18784067898816573	0.005444440966526612	0.0054430618447393305	1.782043369304029e-06	
0.1907512733484843	0.005445334197186709	0.005443960150113217	1.789085735946766e-06	
0.19370696741551147	0.005446255579178514	0.00544488676542279	1.7963224505259056e-06	
0.1967084600099325	0.005447206007998417	0.005445842591125264	1.803758289079536e-06	
0.19975646078067044	0.005448186408155774	0.005446828556846235	1.8113981194055935e-06	
0.20285169037266976	0.0054491977341464114	0.005447845622358045	1.8192469021470875e-06	
0.2059948805972802	0.005450240971460936	0.005448894778593173	1.8273096915109556e-06	
0.20918677460527996	0.005451317137629182	0.005449977048693844	1.8355916362913279e-06	
0.21242812706258082	0.0054524272833022715	0.005451093489099462	1.8440979807534904e-06	
0.215719704328655	0.005453572493373758	0.005452245190673267	1.852834065672558e-06	
0.21906228463772706	0.0054547538881414455	0.00545343327986992	1.8618053290487394e-06	
0.22245665828277353	0.005455972624511519	0.005454658919945444	1.871017307359997e-06	
0.22590362780237347	0.005457229897246689	0.005455923312211498	1.8804756363395102e-06	
0.22940400817045398	0.005458526940260196	0.005457227697335659	1.890186052011807e-06	
0.23295862698897662	0.005459865027957506	0.0054585733566894536	1.9001543918455647e-06	
0.2365683246836085	0.005461245476627704	0.005459961613746666	1.9103865956899152e-06	
0.2402339547024262	0.0054626696458866635	0.005461393835533144	1.9208887069874274e-06	
0.243956383717698	0.005464138940174127	0.0054628714341311314	1.9316668738659502e-06	
0.24773649183079302	0.005465654810306995	0.00546439586823985	1.9427273504097377e-06	
0.2515751727802653	0.005467218755091224	0.005465968644794919	1.954076497843666e-06	
0.2554733341531623	0.005468832322994797	0.005467591320649179	1.9657207859977874e-06	
0.2594318975996074	0.005470497113884431	0.005469265504317395	1.9776667945724394e-06	
0.26345179905070754	0.005472214780828768	0.0054709928577878365	1.989921214705446e-06	
0.2675339889398373	0.005473987031970941	0.0054727750984033575	2.0024908504915933e-06	
0.27167943242735193	0.005475815632473577	0.005474614000815192	2.0153826207226426e-06	
0.2758891096287819	0.005477702406539429	0.005476511399012847	2.0286035605465236e-06	
0.28016401584656353	0.005479649239510991	0.005478469188433006	2.0421608235029216e-06	
0.2845051618053608	0.0054816580800526905	0.0054804893281515075	2.056061683298642e-06	
0.28891357389103245	0.005483730942419305	0.005482573843161805	2.070313536251305e-06	
0.2933902943933029	0.005485869908814605	0.0054847248267439015	2.084923903208242e-06	
0.29793638175219256	0.005488077131844315	0.00548694444292805	2.099900432272077e-06	
0.30255291080826724	0.005490354837067749	0.00548923492905736	2.1152509012331543e-06	
0.30724097305676445	0.00549270532565273	0.005491598598454137	2.130983220384299e-06	
0.31200167690565833	0.00549513097713862	0.0054940378431946255	2.147105435444131e-06	
0.3168361479377224	0.0054976342523125705	0.005496555136997428	2.1636257306926213e-06	
0.3217455291766536	0.005500217696204384	0.005499153038230828	2.180552432456997e-06	
0.32673098135731937	0.005502883941205672	0.005501834193044822	2.1978940124632064e-06	
0.33179368320019265	0.005505635710319319	0.0055046013386340475	2.2156590918653934e-06	
0.33693483169003946	0.0055084758205456216	0.0055074573066375265	2.233856445158654e-06	
0.3421556423589239	0.005511407186411764	0.005510405026682407	2.2524950046711395e-06	
0.3474573495735992	0.005514432823651802	0.005513447530078617	2.2715838649852966e-06	
0.35284120682735126	0.005517555853044597	0.005516587953671903	2.291132287967658e-06	
0.3583084870363649	0.005520779504417698	0.0055198295438633445	2.3111497080548302e-06	
0.3638604828406817	0.005524107120825563	0.005523175660803644	2.3316457376171245e-06	
0.3694985069098218	0.0055275421629110465	0.005526629782771369	2.352630172917818e-06	
0.37522389225314035	0.00553108821345963	0.00553019551074427	2.37411300053258e-06	
0.3810379925349945	0.00553474898215636	0.005533876573173975	2.3961044037127158e-06	
0.3869421823947922	0.005538528310556225	0.005537676830974704	2.4186147695920313e-06	
0.39293785777200174	0.005542430177279159	0.005541600282737164	2.4416546967489858e-06	
0.39902643623619527	0.005546458703441729	0.005545651070179788	2.4652350028105426e-06	
0.4052093573222091	0.005550618158338223	0.005549833483849931	2.489366733028614e-06	
0.41148808287049476	0.005554912965384682	0.005554151969088724	2.5140611692819055e-06	
0.41786409737274555	0.005559347708340252	0.005558611132273982	2.539329839159164e-06	
0.4243389083228771	0.005563927137821221	0.005563215747356334	2.565184525995793e-06	
0.43091404657344795	0.005568656178124012	0.005567970762705164	2.591637279423923e-06	
0.4375910666976019	0.005573539934374531	0.005572881308281653	2.618700426438103e-06	
0.4443715473566186	0.0055785837000223645	0.005577952703157336	2.6463865831213437e-06	
0.45125709167315986	0.005583792964699582	0.005583190463398203	2.67470866697837e-06	
0.4582493276102989	0.0055891734224651915	0.005588600310335148	2.7036799099747015e-06	
0.4653499083564233	0.005594730980457723	0.005594188179243454	2.7333138725199936e-06	
0.4725605127161014	0.005600471767979969	0.005599960228455356	2.763624457896059e-06	
0.4798828455070056	0.0056064021460414904	0.0056059228489311625	2.7946259277046705e-06	
0.4873186379629853	0.005612528717386358	0.005612082674316676	2.8263329181877717e-06	
0.49486964814338685	0.005618858337035425	0.0056184465915160246	2.858760457284222e-06	
0.5025376613487146	0.005625398123374565	0.005625021751811478	2.8919239828829693e-06	
0.5103244905427329	0.00563215546982249	0.005631815582563848	2.9258393617749644e-06	
0.5182319767811088	0.00563913805711419	0.005638835799529724	2.960522910203868e-06	
0.5262619896466971	0.0056463538662386605	0.005646090419833761	2.995991414787061e-06	
0.5344164276915693	0.005653811192072347	0.005653587775638271	3.032262155363514e-06	
0.5426972188858914	0.005661518657752862	0.005661336528553804	3.069352928692434e-06	
0.5511063210737586	0.005669485229840789	0.005669345684839287	3.1072820737319952e-06	
0.559645722436092	0.005677720234320972	0.0056776246114428235	3.1460684980218718e-06	
0.5683174419607084	0.005686233373498613	0.00568618305293857	3.1857317060421343e-06	
0.5771235299196736	0.0056950347438497065	0.005695031149419224	3.2262918288065e-06	
0.5860660683540517	0.005704134854889907	0.005704179455408315	3.2677696554341573e-06	
0.595147171566167	0.0057135446491309895	0.00571363895986145	3.3101866663484874e-06	
0.604368986619493	0.005723275523199402	0.005723421107331188	3.353565068581158e-06	
0.6137336938462858	0.005733339350197404	0.005733537820375715	3.397927833104692e-06	
0.6232435073630855	0.005743748503393699	0.00574400152329876	3.4432987344544946e-06	
0.6329006755942035	0.005754515881337529	0.005754825167314331	3.4897023925118684e-06	
0.6427074818033226	0.005765654934497825	0.0057660222572380295	3.537164317195627e-06	
0.6526662446333333	0.005777179693537498	0.00577760687981536	3.5857109554406908e-06	
0.6627793186545348	0.00578910479934205	0.0057895937338055614	3.6353697415862397e-06	
0.6730490949213316	0.0058014455349317574	0.005801998161951029	3.68616915033397e-06	
0.6834780015375548	0.0058142178593977335	0.005814836184971986	3.738138753520102e-06	
0.6940685042305437	0.005827438444014166	0.0058281245377391966	3.791309280201292e-06	
0.7048231069341222	0.005841124710692367	0.005841880707790047	3.8457126808237045e-06	
0.7157443523806098	0.005855294872956756	0.005856122976368207	3.901382195200353e-06	
0.7268348227020044	0.005869967979638942	0.005870870462183262	3.958352425436922e-06	
0.7380971400404808	0.005885163961503703	0.005886143168103573	4.0166594132570475e-06	
0.7495339671683494	0.005900903681040034	0.005901962031016059	4.076340722643164e-06	
0.7611480081176202	0.005917208985671906	0.005918348975107222	4.137435528238063e-06	
0.7729420088193235	0.005934102764666989	0.00593532696884341	4.199984709566079e-06	
0.784918757752735	0.005951609010047733	0.005952920085955087	4.264030951873938e-06	
0.7970810866046624	0.0059697528818381754	0.0059711535707579816	4.329618854167105e-06	
0.8094318709389453	0.005988560778011821	0.005990053908176327	4.3967950445714e-06	
0.8219740308763326	0.006008060409541536	0.006009648898869335	4.465608304564924e-06	
0.8347105317848907	0.006028280880991827	0.006029967739900372	4.536109701505771e-06	
0.847644384981113	0.006049252777137794	0.006051041111433521	4.608352731404081e-06	
0.8607786484418896	0.0060710082561438485	0.006072901269989755	4.68239347231848e-06	
0.8741164275275125	0.0060935811498897315	0.0060955821488502355	4.758290749136868e-06	
0.8876608757158821	0.006117007072092104	0.006119119466254069	4.836106310898264e-06	
0.9014151953480897	0.006141323534937894	0.006143550842106536	4.915905022128385e-06	
0.9153826383855528	0.006166570075021448	0.006168915923988885	4.997755068971197e-06	
0.9295665071788846	0.00619278838946273	0.0061952565233458655	5.081728181641674e-06	
0.9439701552486742	0.006220022483179214	0.006222616762823133	5.1678998749949125e-06	
0.9585969880783669	0.006248318828391424	0.006251043235832782	5.256349708608446e-06	
0.9734504639194281	0.006277726537562866	0.006280585179546276	5.347161568172069e-06	
0.9885340946089864	0.006308297551111077	0.006311294662650318	5.440423971143963e-06	
1.0038514464001433	0.006340086841380235	0.006343226789353203	5.536230397578536e-06	
1.01940614080515	0.006373152634539353	0.006376439921303794	5.6346796499797255e-06	
1.0352018554516484	0.006407556652266856	0.006410995919280889	5.735876244674867e-06	
1.051242324952181	0.006443364375305372	0.0064469604067333	5.839930837959648e-06	
1.0675313417871697	0.006480645331224222	0.006484403057503596	5.946960690188303e-06	
1.0840727572015847	0.006519473409015627	0.00652339791035769	6.057090173204484e-06	
1.1008704821154982	0.006559927203479906	0.006564023713268203	6.17045132399119e-06	
1.117928488048752	0.006602090392731022	0.006606364300777554	6.287184451483938e-06	
1.1352508080599522	0.006646052152584438	0.006650509008193128	6.407438800683919e-06	
1.1528415377000134	0.006691907612083157	0.006696553126861467	6.531373282131638e-06	
1.1707048359804781	0.006739758354985492	0.0067445984053327215	6.659157273310527e-06	
1.1888449263568397	0.006789712972692065	0.006794753601878755	6.790971500605724e-06	
1.2072660977271032	0.006841887674844229	0.006847135094580501	6.927009011797187e-06	
1.225972705445816	0.006896406964699318	0.006901867556069142	7.067476249188579e-06	
1.2449691723538168	0.00695340438740056	0.006959084701015204	7.212594237110703e-06	
1.2642599898239333	0.007013023360435986	0.007018930115629762	7.362599896545258e-06	
1.2838497188228888	0.007075418096951618	0.007081558179808222	7.517747504367405e-06	
1.3037429909896587	0.00714075463418496	0.007147135094139521	7.678310315301784e-06	
1.3239445097305402	0.00720921198115948	0.007215840025869473	7.844582368238695e-06	
1.3444590513311867	0.007280983401981287	0.007287866390096705	8.016880501881609e-06	
1.3652914660858761	0.0073562778536698185	0.007363423285055733	8.195546607859165e-06	
1.386446679444272	0.007435321600512311	0.007442737103384203	8.38095015577929e-06	
1.4079296931759626	0.007518360030552233	0.007526053344868708	8.573491027076603e-06	
1.4297455865530366	0.007605659704120427	0.00761363866043861	8.77360270433663e-06	
1.451899517550985	0.007697510669437721	0.0077057831622631785	8.981755867688057e-06	
1.4743967240682132	0.007794229086434819	0.007802803040884431	9.198462460121805e-06	
1.4972425251644468	0.007896160207267607	0.007905043537600406	9.424280294213363e-06	
1.5204423223183279	0.008003681770824472	0.008012882329067432	9.659818285928087e-06	
1.5440016007044985	0.00811720787916419	0.008126733391651438	9.905742415643782e-06	
1.5679259304904682	0.008237193436711258	0.008247051425845149	1.0162782537057253e-05	
1.5922209681535842	0.00836413924870089	0.008374336936603027	1.0431740176540863e-05	
1.6168924578184014	0.008498597894477392	0.008509142084390636	1.0713497493048988e-05	
1.6419462326147771	0.008641180514654628	0.008652077444937891	1.1009027603200783e-05	
1.667388216057011	0.008792564679921833	0.008803819844185871	1.1319406518520577e-05	
1.6932244234443516	0.008953503544794059	0.008965121470076097	1.1645826991034505e-05	
1.7194609632832076	0.009124836533620511	0.00913682050638636	1.1989614629731105e-05	
1.7461040387313935	0.009307501860930205	0.009319853587979014	1.2352246726934442e-05	
1.7731599490647525	0.009502551256616804	0.009515270444463163	1.2735374333493699e-05	
1.8006350911665105	0.009711167352294157	0.009724251184063887	1.3140848244909437e-05	
1.828535961039703	0.009934684293243238	0.009948126776210148	1.3570749714992897e-05	
1.8568691553430368	0.010174612277010128	0.010188403426176555	1.402742691095941e-05	
1.885641372950552	0.010432666893049362	0.010446791706033572	1.4513538372629868e-05	
1.9148594165354507	0.010710804358373677	0.010725241523507938	1.5032105055924612e-05	
1.9445301941784663	0.01101126402552807	0.011025984287416347	1.5586572948426326e-05	
1.974660721001155	0.011336619898646346	0.011351583982040496	1.6180888766144665e-05	
2.0052581208244957	0.011689843352576581	0.0117049993144091	1.6819591914697198e-05	
2.036329627853186	0.01207437983556667	0.012089659673861513	1.7507926765023234e-05	
2.067882588386045	0.012494243078490777	0.012509558372570754	1.8251980416275144e-05	
2.0999244625529108	0.01295413126514537	0.012969367550404245	1.9058852559739606e-05	
2.132462826078452	0.013459570764168679	0.01347458025288283	1.99368659068928e-05	
2.1655053720733157	0.014017094383234806	0.01403168652780383	2.089582798193296e-05	
2.199059912853022	0.01463446261140224	0.014648391869783764	2.1947357969523773e-05	
2.2331343817850464	0.015320937736450909	0.015333887755182206	2.3105295734916102e-05	
2.267736835164523	0.016087621476553262	0.01609918479762378	2.4386213859075122e-05	
2.302875454119006	0.01694786550384721	0.016957517937809558	2.581005679136569e-05	
2.3385585465427567	0.01791775800621537	0.01792482725423954	2.7400932081210725e-05	
2.3747945490609914	0.019016671911604395	0.01902030144624537	2.918807258267512e-05	
2.411592029024571	0.020267818294491997	0.020266931192627582	3.1206965464490654e-05	
2.4489596865355954	0.021698654295842508	0.021691930338513098	3.350058204428517e-05	
2.4869063565043885	0.02334079306620182	0.02332669137729216	3.612049602314378e-05	
2.5254410107383527	0.025228646615432605	0.02520554532322341	3.9127353194328087e-05	
2.564572760063192	0.0273952140688017	0.027361812466866944	4.258947402561104e-05	
2.604310856476998	0.029861959535306532	0.029818203259355868	4.657702984058641e-05	
2.6446646953377266	0.03261758807070385	0.03256646661295522	5.1146876600885557e-05	
2.6856438175845567	0.035579197637971204	0.03552947877491587	5.6309881779956526e-05	
2.727257911993673	0.03853506560646704	0.03850341955165308	6.197077756307955e-05	
2.769516817469004	0.04109526684059574	0.041102457964862255	6.783743948763259e-05	
2.812430525368455	0.04272797271769445	0.04278241980099216	7.332238261590313e-05	
2.8560091818661824	0.042963205670601384	0.043040590170857575	7.750881791408232e-05	
2.9002630903514777	0.04167569327967353	0.04172746267319611	7.932570798860878e-05	
2.945202713864811	0.039171058633701454	0.039166908486430486	7.806382720452463e-05	
2.9908386775716385	0.035984158760001946	0.03593431029379963	7.39382254211813e-05	
3.0371817712745264	0.032614448087501836	0.032548382125373115	6.800093109432546e-05	
3.0842429519642045	0.029391713879038165	0.0293323148196526	6.14488413893974e-05	
3.1320333464101533	0.026475642534881955	0.02643261995176799	5.510624441958134e-05	
3.180564253791325	0.023912190859039395	0.023886490902004308	4.936527138484072e-05	
3.2298471483676323	0.021688506698900815	0.021677390207132288	4.4335555039030824e-05	
3.2798936821928324	0.01976801912079391	0.019767933982240818	3.9988901555028275e-05	
3.3307156878694446	0.018108489083498682	0.018116233745494825	3.6245533698752316e-05	
3.3823251813463506	0.016669901035344034	0.016682936796157174	3.301539208696068e-05	
3.43473436475976	0.015417242296182845	0.015433671804855826	3.0214877655284703e-05	
3.487955629318178	0.01432098273965856	0.014339430708584571	2.7772099699936818e-05	
3.542001558232087	0.013356638872922814	0.013376125559524115	2.562730649198033e-05	
3.5968849296890193	0.012504052653552465	0.012523888051671263	2.3731567119550282e-05	
3.6526187198747286	0.011746651018450299	0.011766353970806378	2.2045013912884245e-05	
3.7092161060411786	0.011070785086451663	0.011090023936789617	2.0535156296470645e-05	
3.7666904696220658	0.010465175148875318	0.010483725040271787	1.9175432173829504e-05	
3.8250553993966134	0.009920458059374396	0.009938170474643186	1.7944022581074536e-05	
3.884324694702404	0.009428823443963215	0.0094456045398308	1.682290399581946e-05	
3.9445123686979775	0.008983723175487181	0.008999518366730935	1.5797098632096635e-05	
4.005632651675993	0.00857963977541511	0.00859442274485075	1.4854083590428958e-05	
4.067699994427721	0.00821190161694516	0.008225666460451518	1.3983325163541432e-05	
4.130729071659682	0.007876535091615303	0.007889290689432765	1.3175910953663165e-05	
4.194734785463209	0.007570145928917986	0.007581911903712839	1.2424258266580114e-05	
4.259732268837781	0.007289823537015398	0.007300627347622375	1.1721882084205317e-05	
4.325736889268946	0.007033063575741139	0.007042938427108375	1.1063209776260201e-05	
4.392764252361694	0.0067977050284278384	0.006806688370333012	1.0443432728344129e-05	
4.460830205530115	0.006581878860736052	0.006590011312412261	9.858387406177819e-06	
4.5299508417442365	0.006383965991849373	0.006391290575134471	9.304460200300398e-06	
4.600142503334918	0.006202562797349324	0.006209124393139149	8.778511837190688e-06	
4.671421785857698	0.006036452746789051	0.006042297712419737	8.277818310996461e-06	
4.743805542016518	0.005884583078277075	0.005889758979740389	7.800026282184284e-06	
4.817310885648243	0.005746045647244134	0.005750601071756382	7.343121785047849e-06	
4.891955195768907	0.005620061272388114	0.005624045695113348	6.905411968094081e-06	
4.967756120682691	0.005505967050442351	0.005509430735032175	6.485520541570939e-06	
5.044731582154526	0.005403206232104898	0.0054062001487989895	6.082398711726961e-06	
5.122899779647386	0.005311320351446364	0.0053138960992198435	5.6953547405695274e-06	
5.202279194625215	0.005229943386208353	0.005232153107150204	5.324106960593252e-06	
5.282888594922542	0.005158797801455593	0.0051606940764068665	4.9688671018632765e-06	
5.364747039181794	0.005097692398278881	0.0050993281128583765	4.6304629154047905e-06	
5.447873881359371	0.005046521956594816	0.005047950126129318	4.310510426042514e-06	
5.532288775301544	0.005005268730499954	0.005006542271030343	4.011644374791302e-06	
5.618011679391243	0.004974005930405663	0.0049751773607642465	3.7378052074045886e-06	
5.705062861266868	0.004952903413328312	0.004954024470105317	3.4945522419366192e-06	
5.793462902614208	0.004942235907474134	0.004943357050245515	3.2893113148089573e-06	
5.883232704032601	0.004942394227732782	0.004943564005814217	3.1313661236395427e-06	
5.974393489976511	0.004953900105725341	0.004955164349382999	3.0313100214129962e-06	
6.06696681377367	0.004977425476506466	0.004978826264192429	2.999736639036662e-06	
6.160974562720967	0.005013817354605844	0.005015391692261001	3.0453503716342775e-06	
6.25643896325932	0.005064129824008058	0.005065907951192524	3.173305088364434e-06	
6.353382586228693	0.005129665201443958	0.00513166840977939	3.3847730563554195e-06	
6.451828352204593	0.005212027169433567	0.005214264978474087	3.6780310883543574e-06	
6.551799536917215	0.005313189700165262	0.005315656180141861	4.0503772335988075e-06	
6.653319776754563	0.005435587025660728	0.005438255980062086	4.4999502440672845e-06	
6.756413074350862	0.005582231927000765	0.00558505054404177	5.026994183025558e-06	
6.861103804261538	0.0057568724556142275	0.005759752899890598	5.634619499303228e-06	
6.9674167187261515	0.0059642011779363095	0.005967009420272324	6.329321828545873e-06	
7.075376953520617	0.006210136515599504	0.0062126775061746254	7.12151636145001e-06	
7.1850100339000935	0.006502203009782444	0.006504201155129558	8.026289946929041e-06	
7.2963418806339915	0.006850046070255494	0.006851120088785946	9.064545806175248e-06	
7.40939881613446	0.007266124652774247	0.00726575683968851	1.0264735710939816e-05	
7.5242075706798515	0.00776662383676558	0.0077641271158690435	1.1665440124340904e-05	
7.640795288734611	0.008372592101928592	0.00836708798160991	1.3319159887527645e-05	
7.759189535367103	0.009111158845227963	0.009101605585201122	1.529779031002115e-05	
7.879418302766868	0.010016213609273057	0.010001590321943	1.7700223823712656e-05	
8.001510016862884	0.01112656762760469	0.011106473929397325	2.0661887983256903e-05	
8.125493544044346	0.012476061722380577	0.012452273448878561	2.4363242243144893e-05	
8.251398197985628	0.014062365812389222	0.014041985286886025	2.902501160507462e-05	
8.379253746576957	0.015772602090359994	0.015771141789860027	3.48517426502131e-05	
8.509090418962503	0.017271216392679953	0.0173037075419635	4.1819708836316704e-05	
8.640938912687513	0.018003268138857182	0.018047723628240968	4.907632907564813e-05	
8.774830400956196	0.017554264842602703	0.017549796138853612	5.397833162577961e-05	
8.910796540002062	0.016065689998674762	0.016015233011160222	5.330927366936383e-05	
9.048869476572474	0.01411405833154333	0.014075931115590008	4.781666409850577e-05	
9.189081855529167	0.012220347723216845	0.012214038652766315	4.104515171931876e-05	
9.331466827566528	0.010604418807657827	0.010619502526231046	3.503278591324231e-05	
9.476058057049498	0.009289918496270293	0.009313986624751656	3.0189419754864132e-05	
9.622889729972897	0.008234362158403058	0.008259868271318532	2.636289233703734e-05	
9.771996562044086	0.007385920580883647	0.007409168665345261	2.3317315422375312e-05	
9.923413806890872	0.00669997330384333	0.006719436676867285	2.0854351676129224e-05	
10.0771772643966	0.0061416796488975795	0.006156927590520628	1.882662090378421e-05	
10.233323289164382	0.005684712830798098	0.005695838869531889	1.7127828842571325e-05	
10.391888799112495	0.005309368134253628	0.005316703351632969	1.5681283238087682e-05	
10.552911284202958	0.005000912239397668	0.005004885220985406	1.4431005453986124e-05	
10.716428815305356	0.004748322578717646	0.004749392367922438	1.3335492421770067e-05	
10.882480053198018	0.00454337206968363	0.004541996939957564	1.2363457180413139e-05	
11.051104257708666	0.004379980831793293	0.004376604330421019	1.1490931357024286e-05	
11.222341296996655	0.004253766329442241	0.0042488113120750445	1.0699287993003948e-05	
11.39623165697915	0.004161741362674818	0.00415560732352084	9.973893697170642e-06	
11.572816450903245	0.00410212585108966	0.004095187126891139	9.303208940257825e-06	
11.752137429066462	0.004074251791845142	0.0040668553430555894	8.67823600254897e-06	
11.93423698868786	0.004078551737594391	0.004071013764210191	8.092281694122042e-06	
12.119158183932093	0.004116630695470181	0.004109231629679692	7.541074166644852e-06	
12.306944736088793	0.004191430376877085	0.0041844080060636744	7.023372343994465e-06	
12.497641043909683	0.00430750340170869	0.004301044227138941	6.542363385414625e-06	
12.691292194105861	0.004471421511337145	0.004465651333297557	6.108389423994132e-06	
12.887943972007742	0.004692338240956113	0.004687315271020106	5.743846307751576e-06	
13.08764287239018	0.004982687664361533	0.004978407266964513	5.491097788017826e-06	
13.290436110465315	0.005358851960770013	0.005355285891317672	5.422694956881193e-06	
13.496371633045765	0.005841159961147956	0.005838382167633878	5.648302948817031e-06	
13.705498129880782	0.006451231586018673	0.006449726430883062	6.308403240727871e-06	
13.917865045168076	0.007201282636892322	0.0072024955806930125	7.555341410587852e-06	
14.133522589243995	0.008063779336359081	0.008070311186396463	9.534118371428759e-06	
14.35252175045488	0.00891021722703414	0.00892253713807996	1.2322361203074563e-05	
14.574914307212275	0.00946003034454182	0.009467005707828671	1.566124781415276e-05	
14.800752840235097	0.009397570453524073	0.00938439303856135	1.8423345000338078e-05	
15.030090744981337	0.008689391648742186	0.008672334992675109	1.910843513418965e-05	
15.262982244272472	0.007661622704064845	0.007660891117111752	1.7890937358304792e-05	
15.499482401113475	0.006649329577848658	0.006660930604474489	1.6053924752958068e-05	
15.739647131711472	0.005794473491933205	0.005808743620065166	1.4324200365728312e-05	
15.98353321869612	0.005114772273298599	0.005126263235674109	1.2875250999439682e-05	
16.23119832454485	0.004586812201515751	0.004593700448243923	1.168913057868224e-05	
16.482701005216104	0.004181415529666421	0.00418367696549261	1.071098493674432e-05	
16.738100723993853	0.003873938166382667	0.0038722855007537584	9.890363793804478e-06	
16.997457865546615	0.0036459341392496084	0.0036413333200105815	9.188163957519064e-06	
17.26083375020432	0.0034844937112161276	0.0034779605330621977	8.575365354985354e-06	
17.528290648456405	0.003381258811289045	0.003373773656600492	8.030581872954719e-06	
17.799891795674554	0.003331665700652978	0.003324133287794549	7.53806099253918e-06	
18.075701407063548	0.0033345258849243014	0.0033277486321751184	7.086429720538213e-06	
18.35578469284383	0.0033919396257107593	0.0033865912570636334	6.668292348413295e-06	
18.64020787366921	0.003509494729913863	0.0035060887897061547	6.281009924895559e-06	
18.929038196283646	0.0036966051160120684	0.003695458277492307	5.929595823989547e-06	
19.222343949420477	0.003966487500064281	0.003967684344989412	5.6339136515128116e-06	
19.52019447994806	0.004334145746862829	0.0043375178560734985	5.444320058573628e-06	
19.822660209265607	0.004807650705293353	0.004812739908050835	5.469150364586562e-06	
20.12981264995304	0.0053620099836566145	0.0053676671885417755	5.8955844470193165e-06	
20.441724422678867	0.005885912542444029	0.0058886267195025115	6.908951021790755e-06	
20.75846927337004	0.006148785374855294	0.006143114623892438	8.358928752628688e-06	
21.08012209064783	0.0059467385006308346	0.005938343579420624	9.453331384579444e-06	
21.406758923533914	0.005366307943762093	0.005367630670265353	9.576593707107058e-06	
21.738456999430788	0.004686314648652798	0.004694667788977053	9.070878179754132e-06	
22.075294742380795	0.004087254603792746	0.004094875794701563	8.417786598350827e-06	
22.417351791608088	0.003618031551815411	0.003621311946214075	7.810513527044972e-06	
22.764709020347887	0.0032713501782864456	0.0032700942285545454	7.286411199518228e-06	
23.1174485549675	0.0030276936869299137	0.0030231712500390297	6.837326688064061e-06	
23.47565379438362	0.002870011803595398	0.0028639148506209053	6.447115062954241e-06	
23.839409429780538	0.0027871024963552443	0.002781090967390017	6.10127418389327e-06	
24.20880146463373	0.0027738426480438524	0.0027693257249837085	5.788839769455932e-06	
24.583917235044	0.002830893547316617	0.0028288763880184352	5.5029096927618675e-06	
24.964845430386426	0.0029643406259677128	0.0029652632049630818	5.242270266895765e-06	
25.351676114279368	0.0031843095940504917	0.0031878475522954487	5.0166879426408095e-06	
25.744500745878433	0.003498846569577741	0.003503683733149935	4.8608310119837424e-06	
26.143412201500308	0.0038931066192026235	0.0038967652183356277	4.861734052759226e-06	
26.548504796581717	0.004280522401064651	0.004279704533916677	5.165018452493813e-06	
26.959874307978602	0.00446423917607472	0.004458530906362305	5.783705135559978e-06	
27.377617996610834	0.00427678571349674	0.0042746524335951965	6.287459748836737e-06	
27.801834630457815	0.003821710184761858	0.003826852726310172	6.325260252198678e-06	
28.232624507910387	0.003332794154063618	0.003338216836534324	6.080600882569853e-06	
28.670089481484574	0.002933842507581823	0.002934940696086323	5.77363880495821e-06	
29.114332981902788	0.0026483665788704968	0.0026452844121325173	5.483891463485386e-06	
29.565460042548164	0.0024662283173012257	0.0024611735949194745	5.225605297430626e-06	
30.0235773242978	0.0023744098656262778	0.0023698668033491598	4.9953037505746175e-06	
30.488793140740842	0.002365803612415355	0.0023636876694247745	4.78701371911054e-06	
30.961217483787163	0.0024406526564893505	0.0024418132617862963	4.597184025536768e-06	
31.440962049673153	0.002604732854506817	0.0026085343957555902	4.429109311465438e-06	
31.928140265370157	0.002860596495696343	0.0028646435933504947	4.303554082232984e-06	
32.42286731540228	0.0031783309948581464	0.003179054736764704	4.281131035569698e-06	
32.925260169079685	0.003436894181059315	0.0034329022308634337	4.4558491897688884e-06	
33.435437608153904	0.003436061996133567	0.0034335807761696428	4.757958721150808e-06	
33.95352025490161	0.003139790591994234	0.003143724771628031	4.884887077823136e-06	
34.479630600643624	0.002747558059409777	0.0027513401549299227	4.796141829153158e-06	
35.01389303470575	0.0024182987777936473	0.002417447693113408	4.632148171684243e-06	
35.556433873828425	0.0021953929672789358	0.0021913373351607483	4.463997346914725e-06	
36.107381392031996	0.002075735461588715	0.00207185981452251	4.308624053266829e-06	
36.666865850944866	0.0020510237724542125	0.002049983572056202	4.166721364339268e-06	
37.23501953060145	0.002119198641074779	0.0021216348290478593	4.037048740003751e-06	
37.81197676071744	0.0022822843005026097	0.002286199110598227	3.923917681368778e-06	
38.397873952449665	0.002527018140473701	0.0025283368688738305	3.850206276052417e-06	
38.99284963064802	0.0027704949763032757	0.0027671590460641294	3.873683029919615e-06	
39.59704446660722	0.0028260060005464147	0.0028241305850353468	4.010636316305425e-06	
40.21060131132589	0.0026064764690292394	0.002610242091871379	4.093785422495793e-06	
40.83366522928125	0.0022832305713352107	0.0022852011463340006	4.049214369206547e-06	
41.46638353272696	0.002019417712367472	0.002016752292569577	3.954268344657726e-06	
42.108905816522395	0.0018609418860465199	0.001857234890134161	3.854345074698963e-06	
42.76138399350171	0.0018072905241415748	0.0018063996987089247	3.7600950843943736e-06	
43.42397233039088	0.0018544807867922426	0.0018572113718475676	3.672437327644237e-06	
44.096827484281306	0.0020003308517059287	0.002003564670244321	3.5939568561159004e-06	
44.78010853966855	0.0022175144777713328	0.002216577237892497	3.541636374354875e-06	
45.47397704606499	0.0023852545728476914	0.002381924895864982	3.556033142316071e-06	
46.17859705619533	0.002320676306840307	0.0023228101406654426	3.61524917525456e-06	
46.894135164783904	0.00206372953560157	0.002066240903585513	3.6168576026651358e-06	
47.62076054794297	0.0018126993683315682	0.001810319852729795	3.5709137124016344e-06	
48.35864500317141	0.001659451534197488	0.0016563206120214888	3.514943631935251e-06	
49.10796298997312	0.0016158857957947247	0.001616377631924674	3.4597255709414516e-06	
49.86889167110482	0.001679126319292683	0.0016824948420614994	3.405687474190137e-06	
50.641610954463076	0.0018381908331727916	0.0018391168030844852	3.353909784243174e-06	
51.42630353562007	0.0020222258122021748	0.0020189347975132837	3.320111422802139e-06	
52.22315494101898	0.002049192122822938	0.0020501353306263933	3.325947272591412e-06	
53.03235357183818	0.001855501799438579	0.00185805128471402	3.330310901629689e-06	
53.854090748535334	0.0016268833194573356	0.001624384039866095	3.3138964906667377e-06	
54.688560756081706	0.0014887749073209157	0.0014864579968679823	3.291823661715526e-06	
55.53596088989733	0.0014640411012470044	0.0014660090584557213	3.2672397776638714e-06	
56.39649150249797	0.0015493746943438648	0.0015520911512931347	3.2361756992874873e-06	
57.27035605086487	0.0017133359904020617	0.0017111862510570364	3.19461751882231e-06	
58.15776114454846	0.001819699819295081	0.0018186826605324923	3.157579432037949e-06	
59.05891659451753	0.001708566678068628	0.0017115493958272702	3.1457390683744534e-06	
59.974035462765215	0.001498428551638142	0.0014962811246205822	3.1487468796568524e-06	
60.90333411268367	0.0013594341081894555	0.0013574787477964648	3.156057545648227e-06	
61.847032260219336	0.0013360337202879533	0.0013385910913106393	3.1575654738385834e-06	
62.80535302582078	0.001425050036451943	0.0014265464763212597	3.1412292349941694e-06	
63.778522987191536	0.0015744625799826502	0.0015713755143602702	3.0941489731798986e-06	
64.76677223286032	0.0016103951449079514	0.0016124118728579823	3.04119180187583e-06	
65.77033441658139	0.0014510813825914198	0.0014512395099711398	3.0368959938309718e-06	
66.78944681257751	0.0012837232107721273	0.0012809157289505975	3.068988512587553e-06	
67.82435037163955	0.0012224428252424202	0.0012243443421659347	3.0998072229944083e-06	
68.87528977809474	0.001280026012820385	0.0012818860936092411	3.1038507899063974e-06	
69.94251350765792	0.0014136449505466559	0.0014105994828089849	3.0554372031282645e-06	
71.02627388617911	0.0014551128986053613	0.0014574516001730942	2.9816198539671586e-06	
72.12682714930152	0.001310013247814119	0.001309051286370647	2.9866545072679754e-06	
73.24443350304374	0.0011658951546743967	0.001164129236006474	3.0493391695984418e-06	
74.37935718532088	0.0011340511648239857	0.0011370805364986965	3.098635285217055e-06	
75.53186652841877	0.0012180778488145678	0.0012171616208468958	3.0906694376396012e-06	
76.7022340224364	0.0013283502695413056	0.0013273927962766721	3.0026946972931642e-06	
77.89073637971123	0.0012723555124113804	0.001274048306871413	2.9573331724493646e-06	
79.09765460024283	0.0011190168001286485	0.0011161983893280497	3.0373764684725733e-06	
80.32327403813038	0.0010510374196148527	0.0010536741512851952	3.1232799211852174e-06	
81.5678844690394	0.001105754756707191	0.0011055536186457783	3.134294648926018e-06	
82.83178015871405	0.001213612168693523	0.0012123218199313764	3.0335489134297186e-06	
84.11525993255103	0.001177879179969099	0.0011793133402664142	2.9828385497585146e-06	
85.41862724625115	0.001037194717580226	0.0010348031162293516	3.1041801802705304e-06	
86.74219025756646	0.0009822659743697808	0.0009854598926093375	3.210491879361368e-06	
88.08626189915832	0.00104862055818681	0.0010464459855314347	3.1901850776263406e-06	
89.45115995258467	0.0011321434972517176	0.0011339001323523166	3.0521322035757605e-06	
90.83720712343391	0.0010496528915063094	0.0010475186196797694	3.1035432443302816e-06	
92.24473111762269	0.0009363224050867159	0.0009374685546495092	3.2871347255728483e-06	
93.67406471887617	0.0009390065709611144	0.0009400172108266995	3.3418351563369463e-06	
95.1255458674087	0.0010317871315676248	0.0010301323828455697	3.200795361948985e-06	
96.59951773982377	0.0010225091384616746	0.0010229414603322947	3.176473157888843e-06	
98.09632883025184	0.0009027723927202314	0.0009022221275725571	3.427613552272714e-06	
99.61633303274554	0.0008727797868726579	0.000874950931088846	3.5286033638231326e-06	
101.15988972495167	0.0009520304506700424	0.000949593023100845	3.3655792853758986e-06	
102.72736385307937	0.0009654897027145147	0.0009660644200385484	3.3537925785528922e-06	
104.31912601818526	0.0008544131410045537	0.0008544478314877504	3.7009957295533267e-06	
105.93555256379533	0.0008254697027121072	0.0008267174516632261	3.777281313091188e-06	
107.57702566488457	0.0009019071154342967	0.0009013339825207588	3.5383077841199775e-06	
109.24393341823551	0.0008943247032283278	0.000891752095965206	3.7459453853034536e-06	
110.93666993419627	0.0007928679424230345	0.0007961262645506679	4.167254759281031e-06	
112.65563542986153	0.0007951929181687307	0.0007923559734507933	4.041916324779929e-06	
114.40123632369622	0.0008668446161519914	0.0008707148357587721	3.880096382533951e-06	
116.17388533162597	0.0008056136162137305	0.0008029079777516062	4.610257029649084e-06	
117.9740015646163	0.0007387774504658365	0.0007415291771271798	4.731600244403502e-06	
119.802010627764	0.0007909879679862625	0.000791199209224582	4.337073085539441e-06	
121.65834472092367	0.0008047332748452981	0.0007994529343493683	5.3425163752225375e-06	
123.54344274089367	0.000715131855451945	0.0007208988646914028	5.818565135766176e-06	
125.45775038518534	0.0007267440899562525	0.0007237990071860324	5.207787943526693e-06	
127.40172025740017	0.0007766908248408046	0.0007703737672296812	7.300653042620216e-06	
129.3758119742398	0.0006974208491134188	0.0007054226414992482	8.010662691454195e-06	
131.3804922741741	0.0006825196415590006	0.0006876531094368271	8.378163419922658e-06	
133.41623512779302	0.0007391713054570199	0.0007146537949384024	2.4518991479760277e-05	
135.48352184986857	0.0006728353433466175	0.0006968961714478267	3.993762481855268e-05	
137.58284121315285	0.0006508958739423795	0.0006805054910835412	4.541230327030154e-05	
139.71468956393986	0.0007042209719734612	0.0006664795950230989	4.007405947665669e-05	
141.879570939417	0.0006396137043907627	0.0006540694781933701	2.9338797034348402e-05	
144.07799718683648	0.0006283170770319397	0.0006427479959753126	3.6820692728570825e-05	
146.31048808453184	0.0006708380731423225	0.0006321864492350106	3.872239425916755e-05	
148.57757146481032	0.0006017224597689429	0.0006221760180783333	2.720497306161476e-05	
150.87978333874923	0.0006161681803766115	0.0006125796880619672	3.3228640046697365e-05	
153.2176680229263	0.0006292122381256416	0.0006033048887519627	3.4324071358023804e-05	
155.5917782681133	0.0005693169215502786	0.0005942875620732195	2.497373224807331e-05	
158.00267538996428	0.0006112740824150444	0.0005854825329237518	3.217229788153005e-05	
160.45092940172842	0.0005744137157412773	0.0005768574710377026	2.8583824056714627e-05	
162.9371191490193	0.0005580106885158019	0.0005683889782938141	2.4128440533391758e-05	
165.46183244667284	0.0005868021499425799	0.0005600599800205889	3.045679819760811e-05	
168.02566621772516	0.0005293144930930873	0.0005518579426671273	2.298645967303761e-05	
170.6292266345446	0.0005657440141639286	0.0005437736303852629	2.5879671384602573e-05	
173.27312926215015	0.0005267036130851373	0.0005358002220367277	2.516934010944471e-05	
175.9579992037507	0.0005276922097834304	0.0005279326746533576	2.1121619361637434e-05	
178.68447124853947	0.0005302387051832703	0.0005201672587297116	2.5429602662974206e-05	
181.45319002177868	0.0004971469349128842	0.0005125012153864725	1.9668495339139733e-05	
184.2648101372089	0.0005252022971534799	0.0005049325012762701	2.335886577366163e-05	
187.11999635182175	0.00047767681559441754	0.0004974595974964384	1.9797241709267717e-05	
190.019423723029	0.000510671953122205	0.0004900813657328513	2.0590728947374414e-05	
192.9637777682679	0.0004643710251996106	0.00048279693960451536	1.9781602538390722e-05	
195.95375462707955	0.000492635479965373	0.0004756056424688577	1.8337887038658652e-05	
198.99006122569847	0.00045257045230675185	0.00046850692526301176	1.923204840203813e-05	
202.0734154441926	0.00047561598401495197	0.0004615003196087424	1.6785718687592402e-05	
205.20454628619316	0.000439909747856732	0.00045458540260260227	1.8312496893700485e-05	
208.38419405125447	0.0004610937856869604	0.0004477617705855519	1.568412885754441e-05	
211.6131105098844	0.00042602519138816754	0.0004410290198311353	1.722918027171466e-05	
214.892059081287	0.0004484865741122379	0.0004343867325720448	1.4837654469930314e-05	
218.22181501385919	0.0004121035551487724	0.00042783446714682706	1.607687287865476e-05	
221.60316556848443	0.0004354312564542895	0.0004213717513229061	1.421283995104748e-05	
225.03691020466627	0.00040076340109402664	0.00041499807806177506	1.484148718092536e-05	
228.5238607695462	0.00041810709385564756	0.00040871290315351236	1.3846154918726979e-05	
232.06484168985054	0.0003952175440737901	0.00040251564427248984	1.3461216160404518e-05	
235.66069016681035	0.00039490469958517816	0.0003964056811031676	1.3636357687890169e-05	
239.3122563741041	0.00039523609947471556	0.00039038235626068674	1.2007523018573679e-05	
243.0204036588648	0.0003725997353217392	0.0003844449767903964	1.3219560359035623e-05	
246.78600874580337	0.00038955086959159205	0.00037859281607731366	1.1112975069176429e-05	
250.60996194449422	0.0003637277452378734	0.0003728251160334071	1.2138956195638192e-05	
254.4931673598731	0.0003659115967871556	0.000367141089459911	1.1357482327696973e-05	
258.43654310599635	0.0003681499742631105	0.0003615399225049629	1.0342810137437643e-05	
262.4410215231124	0.00034464976723443087	0.0003560207771553869	1.1406171122713522e-05	
266.507549398097	0.0003549016113567738	0.0003505827937158994	9.738040210011108e-06	
270.63708818830384	0.0003481361825731517	0.00034522509324076147	9.853311479043455e-06	
274.8306142488838	0.00032956930840886034	0.00033994677989199597	1.0396500016952481e-05	
279.08911906362675	0.00033854934177295965	0.0003347469432056062	8.735666827938203e-06	
283.4136094793798	0.00033401187574105655	0.0003296246602530177	8.958397791486933e-06	
287.80510794409827	0.0003154835225044325	0.0003245789976894438	9.574982397953497e-06	
292.26465274858515	0.0003180409562356333	0.00031960901368442913	8.222347401581903e-06	
296.7932982719762	0.0003222487464755162	0.0003147137597326236	7.678675576659138e-06	
301.3921152310292	0.00030711519487050526	0.0003098922823448737	8.651838935979785e-06	
306.0621909332746	0.00029704419066634594	0.0003051436246214307	8.244628164184173e-06	
310.80462953409153	0.0003014407652964468	0.00030046682771019806	6.921914478449163e-06	
315.6205522977641	0.00030254040846229525	0.0002958609321538792	6.871508886750868e-06	
320.5110978625849	0.00029081568862051514	0.0002913249791304895	7.66860511901284e-06	
325.47742251006514	0.0002797729000865205	0.00028685801159210783	7.5094473958738235e-06	
330.52070043831674	0.00027795267252939105	0.00028245907530701354	6.514655747669819e-06	
335.6421240396705	0.0002808273897286182	0.0002781272198104941	5.718672687952221e-06	
340.8429041825955	0.00027971026185718005	0.0002738614992696046	5.923702627263562e-06	
346.1242704979875	0.0002721444467338721	0.0002696609732671545	6.483666712504448e-06	
351.4874716698928	0.0002627196739327683	0.0002655247075100635	6.612377804149753e-06	
356.9337757307372	0.00025571294256329657	0.0002614517744671048	6.2424690112526e-06	
362.46447036112943	0.000252045973454374	0.000257441253940845	5.610415365465969e-06	
368.08086319431027	0.0002505640370062399	0.00025349223357843726	4.982406165299499e-06	
373.7842821253185	0.00024966089866841547	0.00024960380932566013	4.554551183343549e-06	
379.57607562494815	0.00024821003203756234	0.0002457750858283988	4.3805024325413686e-06	
385.45761305857025	0.00024582674747509217	0.00024200517678553662	4.376788231365627e-06	
391.43028500989345	0.00024266397815623817	0.00023829320525701233	4.424589787840236e-06	
397.49550360974456	0.00023906993058161048	0.00023463830393052277	4.446654837316171e-06	
403.6547028699399	0.00023535100775104846	0.0002310396153502113	4.412369875424093e-06	
409.9093390223323	0.0002316822249327606	0.00022749629211040107	4.31567559867339e-06	
416.26089086311043	0.00022809943401339014	0.00022400749701727336	4.157600443567974e-06	
422.71086010243414	0.00022451220921251627	0.00022057240322116968	3.93991286793428e-06	
429.2607717194863	0.00022072216505809975	0.00021719019432203093	3.6696511139278854e-06	
435.91217432302693	0.0002164777936596377	0.00021386006445029825	3.374924646637211e-06	
442.6666405175339	0.00021162045524015683	0.00021058121832542672	3.1277213350225105e-06	
449.52576727501685	0.00020632876238936015	0.000207352871294035	3.0432162930498048e-06	
456.4911763125926	0.0002013174629902366	0.00020417424934952405	3.197801501721644e-06	
463.56451447591087	0.0001977045818599256	0.00020104458913489866	3.5149545093334276e-06	
470.74745412852144	0.0001963109843947566	0.00019796313793036779	3.77464461553815e-06	
478.04169354727435	0.00019642341762407924	0.00019492915362718995	3.7059470344591894e-06	
485.4489573238469	0.0001950688892082053	0.00019194190468911502	3.1511500973436533e-06	
492.97099677249224	0.00018981277239946912	0.0001890006701026683	2.4888819239173098e-06	
500.60959034410683	0.00018359903321126574	0.00018610473931742166	2.6358397780517854e-06	
508.36654404671106	0.0001817169951831281	0.00018325341217729496	3.219508500787426e-06	
516.2436918724502	0.00018281638767775682	0.00018044599884387786	3.1097926328869365e-06	
524.242896231207	0.00017881031940738726	0.00017768181971264572	2.236505432594033e-06	
532.3660483909357	0.00017252499784691668	0.00017496020532288098	2.43772660991896e-06	
540.6150689248177	0.00017294014908522152	0.0001722804962620733	2.9879325160597103e-06	
548.9919081653474	0.00017147603612600924	0.00016964204306544684	2.2036694347032348e-06	
557.4985466654523	0.00016485578020454547	0.00016704420611127492	2.1915270715091606e-06	
566.1369956667598	0.00016593217761334765	0.00016448635551254213	2.725436791515516e-06	
574.909297575119	0.00016210479104942143	0.0001619678710054642	1.7594675597156397e-06	
583.8175264434902	0.00015851344511843172	0.00015948814183537307	2.453531164744857e-06	
592.8637884623186	0.00015882187822502852	0.0001570465666403777	1.9702772816820467e-06	
602.0502224575035	0.0001529592367512411	0.0001546425533332039	2.0773996691924524e-06	
611.379000396087	0.00015427950466759648	0.0001522755189815751	2.0158712429582197e-06	
620.8523278997751	0.00014834783461248924	0.00014994488968746904	1.9228331095104074e-06	
630.4724447664181	0.00014935403339593923	0.00014765010046554093	1.8089248032387382e-06	
640.2416254995708	0.00014445817524611672	0.00014539059512096045	1.9978328782088963e-06	
650.1621798462554	0.00014359137345119614	0.00014316582612696512	1.3965449783101436e-06	
660.2364533430635	0.00014191412378684862	0.0001409752545022729	2.0752458590526487e-06	
670.4668278707137	0.00013744329943430816	0.00013881834968862585	1.37758392658752e-06	
680.8557222172046	0.0001380840669162104	0.000136694589428579	1.5384414108074706e-06	
691.4055926496942	0.00013513108458489804	0.00013460345964374875	1.8959282540384686e-06	
702.1189334952396	0.00013126050226921384	0.00013254445431363373	1.3116398066548753e-06	
712.9982777305363	0.00013091041017912524	0.00013051707535512023	1.1635530292473958e-06	
724.0461975807946	0.00013009579490840044	0.00012852083250285034	1.6412134784625664e-06	
735.2653051278958	0.00012689014530632708	0.00012655524319047298	1.676971007478557e-06	
746.6582529279726	0.00012367741264319038	0.0001246198324329258	1.3252998199842217e-06	
758.2277346385576	0.0001217854669338703	0.000122714132709803	9.7206973159543e-07	
769.9764856554507	0.00012068781099338203	0.00012083768384988648	9.063230432646416e-07	
781.9072837594538	0.00011959539122914284	0.00011899003291687768	1.0375848894683596e-06	
794.0229497731273	0.00011820082968612011	0.00011717073409643558	1.1598450426449159e-06	
806.3263482277227	0.00011656105106266263	0.00011537934858448642	1.2137085063302466e-06	
818.82038804045	0.00011480338402926552	0.00011361544447691944	1.2040865954105742e-06	
831.5080232022387	0.00011297578498241086	0.00011187859666065482	1.1384082176477109e-06	
844.3922534761538	0.0001110247544258249	0.00011016838670612138	1.0126362335069923e-06	
857.4761251066391	0.00010885913933456446	0.00010848440276116635	8.285359877979846e-07	
870.7627315397452	0.00010653180288485531	0.00010682623944641624	6.628401068222781e-07	
884.2552141545192	0.00010446901488575923	0.00010519349775209565	7.337864882130878e-07	
897.9567630057271	0.00010330557664382518	0.0001035857849363094	1.0183124595655538e-06	
911.8706175780853	0.00010282297153162282	0.00010200271442481117	1.164670418004294e-06	
926.0000675521785	0.00010123392567258935	0.0001004439057122349	8.86892231109807e-07	
940.3484535822448	9.841036369887195e-05	9.890898426481473e-05	5.534296995110703e-07	
954.9191680860141	9.747712977145925e-05	9.739758142455771e-05	9.850555151952572e-07	
969.715656046784	9.677279719412584e-05	9.59093343149063e-05	8.868795621181903e-07	
984.7414158279239	9.389738719760209e-05	9.444388574784694e-05	5.504357030114691e-07	
1000.0	9.378955567155553e-05	9.300088413247181e-05	9.891993433725378e-07	


==> data/fig_delay_tfirka_bode_48.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005422798919337969	1.3450294326314803e-06	
0.10154950161807173	0.005424263851159186	0.005423051874677336	1.3476509465523446e-06	
0.10312301278878754	0.005424523276890389	0.005423312750195526	1.3503493528363278e-06	
0.10472090554055413	0.005424790826154535	0.005423581794534173	1.3531267688457433e-06	
0.10634355766636439	0.005425066754025711	0.005423859264182399	1.3559853627156288e-06	
0.10799135281311975	0.005425351323631497	0.005424145423726988	1.3589273542728547e-06	
0.1096646805723366	0.005425644806410056	0.005424440546110993	1.3619550158459223e-06	
0.11136393657225817	0.005425947482375599	0.005424744912900513	1.3650706730581373e-06	
0.11308952257139368	0.0054262596403925395	0.005425058814560358	1.3682767057739274e-06	
0.11484184655350702	0.0054265815784585855	0.005425382550738673	1.371575548805637e-06	
0.11662132282407707	0.005426913603997136	0.005425716430560921	1.3749696927352832e-06	
0.11842837210825283	0.005427256034159231	0.005426060772933402	1.3784616847225288e-06	
0.12026342165032622	0.005427609196135441	0.005426415906856874	1.3820541293390205e-06	
0.12212690531474645	0.0054279734274780105	0.005426782171750259	1.3857496893849355e-06	
0.12401926368869937	0.005428349076433596	0.005427159917785387	1.389551086506403e-06	
0.12594094418627644	0.005428736502287014	0.005427549506232358	1.3934611021433917e-06	
0.12789240115425762	0.005429136075716311	0.005427951309816655	1.3974825780974061e-06	
0.12987409597953362	0.005429548179159614	0.005428365713087824	1.4016184175127908e-06	
0.13188649719819254	0.005429973207194128	0.005428793112800556	1.405871585290173e-06	
0.13393008060629666	0.005430411566927731	0.005429233918308266	1.4102451090922153e-06	
0.13600532937237603	0.005430863678403595	0.005429688551969912	1.414742079871073e-06	
0.13811273415166478	0.005431329975018294	0.005430157449570385	1.4193656525215665e-06	
0.14025279320210793	0.005431810903953884	0.005430641060754644	1.4241190466511607e-06	
0.1424260125021654	0.005432306926624429	0.005431139849476737	1.4290055472267826e-06	
0.1446329058704415	0.005432818519137507	0.005431654294463697	1.4340285051408558e-06	
0.14687399508716817	0.005433346172771236	0.0054321848896950724	1.4391913377975306e-06	
0.14914981001757044	0.005433890394467337	0.00543273214489847	1.4444975299546514e-06	
0.15146088873714358	0.0054344517073408516	0.005433296586062038	1.4499506339158549e-06	
0.1538077776588715	0.005435030651207098	0.005433878755964089	1.4555542704742895e-06	
0.15619103166241588	0.005435627783126487	0.005434479214720749	1.4613121292720263e-06	
0.15861121422530794	0.0054362436779678445	0.005435098540352148	1.4672279693961783e-06	
0.16106889755617235	0.005436878928990934	0.005435737329368039	1.4733056198891568e-06	
0.16356466273001555	0.0054375341484488495	0.005436396197373157	1.4795489803507487e-06	
0.1660990998256107	0.005438209968211049	0.005437075779693599	1.4859620213231977e-06	
0.16867280806501112	0.005438907040407755	0.005437776732024339	1.4925487848359544e-06	
0.1712863959552255	0.005439626038096534	0.0054384997310993706	1.4993133849224719e-06	
0.17394048143208848	0.005440367655951882	0.005439245475384609	1.506260008163792e-06	
0.17663569200636045	0.005441132610978662	0.005440014685795155	1.5133929140031873e-06	
0.17937266491209122	0.005441921643250303	0.00544080810643703	1.5207164353899982e-06	
0.18215204725728248	0.005442735516672695	0.005441626505375088	1.5282349790431766e-06	
0.18497449617688488	0.005443575019774745	0.005442470675427333	1.535953026244035e-06	
0.18784067898816573	0.005444440966526612	0.005443341434987423	1.5438751330901424e-06	
0.1907512733484843	0.005445334197186709	0.005444239628875868	1.5520059309353474e-06	
0.19370696741551147	0.005446255579178514	0.005445166129221031	1.560350127206226e-06	
0.1967084600099325	0.005447206007998417	0.0054461218363717374	1.568912505488952e-06	
0.19975646078067044	0.005448186408155774	0.005447107679841659	1.5776979264580685e-06	
0.20285169037266976	0.0054491977341464114	0.005448124619287825	1.5867113282665263e-06	
0.2059948805972802	0.005450240971460936	0.0054491736455238105	1.5959577270057932e-06	
0.20918677460527996	0.005451317137629182	0.005450255781569206	1.6054422176384164e-06	
0.21242812706258082	0.0054524272833022715	0.005451372083737009	1.6151699742136096e-06	
0.215719704328655	0.005453572493373758	0.005452523642760035	1.6251462511306073e-06	
0.21906228463772706	0.0054547538881414455	0.005453711584958566	1.635376383267299e-06	
0.22245665828277353	0.005455972624511519	0.005454937073449969	1.6458657872638851e-06	
0.22590362780237347	0.005457229897246689	0.005456201309403017	1.6566199620035969e-06	
0.22940400817045398	0.005458526940260196	0.005457505533337893	1.667644489790968e-06	
0.23295862698897662	0.005459865027957506	0.005458851026474196	1.6789450371083884e-06	
0.2365683246836085	0.005461245476627704	0.005460239112129033	1.690527355838883e-06	
0.2402339547024262	0.0054626696458866635	0.005461671157166715	1.7023972842610506e-06	
0.243956383717698	0.005464138940174127	0.005463148573502915	1.7145607483226533e-06	
0.24773649183079302	0.005465654810306995	0.005464672819665111	1.7270237629801412e-06	
0.2515751727802653	0.005467218755091224	0.00546624540241184	1.7397924334230333e-06	
0.2554733341531623	0.005468832322994797	0.0054678678784133745	1.7528729568634342e-06	
0.2594318975996074	0.005470497113884431	0.005469541855996217	1.766271623970431e-06	
0.26345179905070754	0.005472214780828768	0.005471268996954549	1.7799948205831874e-06	
0.2675339889398373	0.005473987031970941	0.005473051018431052	1.794049029768264e-06	
0.27167943242735193	0.005475815632473577	0.005474889694870688	1.8084408336081312e-06	
0.2758891096287819	0.005477702406539429	0.005476786860050125	1.8231769155631632e-06	
0.28016401584656353	0.005479649239510991	0.005478744409186784	1.838264062663581e-06	
0.2845051618053608	0.0054816580800526905	0.005480764301130294	1.8537091679515835e-06	
0.28891357389103245	0.005483730942419305	0.005482848560640913	1.869519233223759e-06	
0.2933902943933029	0.005485869908814605	0.005484999280758259	1.8857013717614896e-06	
0.29793638175219256	0.005488077131844315	0.005487218625264697	1.9022628113203132e-06	
0.30255291080826724	0.005490354837067749	0.005489508831247759	1.919210897456319e-06	
0.30724097305676445	0.00549270532565273	0.005491872211766282	1.936553096775151e-06	
0.31200167690565833	0.00549513097713862	0.005494311158624891	1.9542970006309563e-06	
0.3168361479377224	0.0054976342523125705	0.005496828145262073	1.972450328909158e-06	
0.3217455291766536	0.005500217696204384	0.005499425729757351	1.991020934270158e-06	
0.32673098135731937	0.005502883941205672	0.0055021065579630496	2.0100168062085645e-06	
0.33179368320019265	0.005505635710319319	0.0055048733667668595	2.0294460758776472e-06	
0.33693483169003946	0.0055084758205456216	0.005507728987491371	2.049317020777196e-06	
0.3421556423589239	0.005511407186411764	0.00551067634943752	2.06963807000757e-06	
0.3474573495735992	0.005514432823651802	0.005513718483578907	2.0904178095998493e-06	
0.35284120682735126	0.005517555853044597	0.005516858526414514	2.1116649882064423e-06	
0.3583084870363649	0.005520779504417698	0.005520099723987988	2.13338852329847e-06	
0.3638604828406817	0.005524107120825563	0.005523445436081498	2.155597507442266e-06	
0.3694985069098218	0.0055275421629110465	0.005526899140593716	2.1783012149092216e-06	
0.37522389225314035	0.00553108821345963	0.005530464438110662	2.2015091091326233e-06	
0.3810379925349945	0.00553474898215636	0.005534145056680224	2.225230849674934e-06	
0.3869421823947922	0.005538528310556225	0.005537944856800373	2.2494763004403142e-06	
0.39293785777200174	0.005542430177279159	0.005541867836632695	2.2742555378945603e-06	
0.39902643623619527	0.005546458703441729	0.005545918137453236	2.2995788597275522e-06	
0.4052093573222091	0.005550618158338223	0.005550100049353316	2.325456793880902e-06	
0.41148808287049476	0.005554912965384682	0.005554418017203988	2.3519001085520383e-06	
0.41786409737274555	0.005559347708340252	0.005558876646898395	2.3789198219095e-06	
0.4243389083228771	0.005563927137821221	0.00556348071188762	2.406527213059206e-06	
0.43091404657344795	0.005568656178124012	0.005568235160026052	2.4347338329962383e-06	
0.4375910666976019	0.005573539934374531	0.005573145120743997	2.4635515167366907e-06	
0.4443715473566186	0.0055785837000223645	0.00557821591256574	2.4929923953851926e-06	
0.45125709167315986	0.005583792964699582	0.005583453050993174	2.5230689093257276e-06	
0.4582493276102989	0.0055891734224651915	0.005588862256775689	2.553793821753155e-06	
0.4653499083564233	0.005594730980457723	0.005594449464589158	2.5851802333888326e-06	
0.4725605127161014	0.005600471767979969	0.005600220832147958	2.6172415973206203e-06	
0.4798828455070056	0.0056064021460414904	0.005606182749775497	2.649991735109983e-06	
0.4873186379629853	0.005612528717386358	0.005612341850461069	2.683444853517812e-06	
0.49486964814338685	0.005618858337035425	0.0056187050204321125	2.717615562169066e-06	
0.5025376613487146	0.005625398123374565	0.00562527941027337	2.75251889206039e-06	
0.5103244905427329	0.00563215546982249	0.005632072446626664	2.7881703152471886e-06	
0.5182319767811088	0.00563913805711419	0.0056390918445074914	2.8245857653993662e-06	
0.5262619896466971	0.0056463538662386605	0.00564634562027664	2.861781659393011e-06	
0.5344164276915693	0.005653811192072347	0.0056538421053089925	2.899774920424435e-06	
0.5426972188858914	0.005661518657752862	0.005661589960403595	2.938583001863661e-06	
0.5511063210737586	0.005669485229840789	0.0056695981909828915	2.978223913008982e-06	
0.559645722436092	0.005677720234320972	0.005677876163132752	3.0187162456783637e-06	
0.5683174419607084	0.005686233373498613	0.0056864336205386485	3.060079202718954e-06	
0.5771235299196736	0.0056950347438497065	0.005695280702377297	3.1023326279143045e-06	
0.5860660683540517	0.005704134854889907	0.00570442796222812	3.1454970376159792e-06	
0.595147171566167	0.0057135446491309895	0.0057138863880736345	3.1895936542912688e-06	
0.604368986619493	0.005723275523199402	0.005723667423463388	3.234644441866224e-06	
0.6137336938462858	0.005733339350197404	0.0057337829899218136	3.2806721430161725e-06	
0.6232435073630855	0.005743748503393699	0.0057442455106870806	3.3277003192687444e-06	
0.6329006755942035	0.005754515881337529	0.005755067935874963	3.375753392653208e-06	
0.6427074818033226	0.005765654934497825	0.005766263769169123	3.4248566904175676e-06	
0.6526662446333333	0.005777179693537498	0.0057778470961482795	3.4750364922352147e-06	
0.6627793186545348	0.00578910479934205	0.005789832614369152	3.5263200805114787e-06	
0.6730490949213316	0.0058014455349317574	0.005802235665334535	3.578735793549109e-06	
0.6834780015375548	0.0058142178593977335	0.005815072268487078	3.632313082268582e-06	
0.6940685042305437	0.005827438444014166	0.005828359157380585	3.6870825703187054e-06	
0.7048231069341222	0.005841124710692367	0.005842113818195052	3.7430761182839942e-06	
0.7157443523806098	0.005855294872956756	0.005856354530774946	3.8003268918018163e-06	
0.7268348227020044	0.005869967979638942	0.005871100412387556	3.858869434490428e-06	
0.7380971400404808	0.005885163961503703	0.005886371464414543	3.918739745189872e-06	
0.7495339671683494	0.005900903681040034	0.005902188622210217	3.979975360837734e-06	
0.7611480081176202	0.005917208985671906	0.005918573808381135	4.042615444805034e-06	
0.7729420088193235	0.005934102764666989	0.005935549989765041	4.106700881339635e-06	
0.784918757752735	0.005951609010047733	0.005953141238413262	4.172274376390686e-06	
0.7970810866046624	0.0059697528818381754	0.005971372796910368	4.239380565631956e-06	
0.8094318709389453	0.005988560778011821	0.005990271148395837	4.308066130278803e-06	
0.8219740308763326	0.006008060409541536	0.006009864091688589	4.378379921144831e-06	
0.8347105317848907	0.006028280880991827	0.006030180821954461	4.450373091584673e-06	
0.847644384981113	0.006049252777137794	0.006051252017400857	4.524099240433204e-06	
0.8607786484418896	0.0060710082561438485	0.006073109932530819	4.599614565412392e-06	
0.8741164275275125	0.0060935811498897315	0.006095788498544448	4.676978028590767e-06	
0.8876608757158821	0.006117007072092104	0.006119323431534335	4.756251533708124e-06	
0.9014151953480897	0.006141323534937894	0.006143752349191751	4.837500118079855e-06	
0.9153826383855528	0.006166570075021448	0.00616911489681383	4.920792159042309e-06	
0.9295665071788846	0.00619278838946273	0.006195452883488879	5.0061995969503196e-06	
0.9439701552486742	0.006220022483179214	0.006222810429431075	5.093798176266443e-06	
0.9585969880783669	0.006248318828391424	0.0062512341255432325	5.183667706309396e-06	
0.9734504639194281	0.006277726537562866	0.00628077320640723	5.2758923433716014e-06	
0.9885340946089864	0.006308297551111077	0.00631147973803636	5.370560896952595e-06	
1.0038514464001433	0.006340086841380235	0.00634340882187903	5.467767161733996e-06	
1.01940614080515	0.006373152634539353	0.00637661881673419	5.567610278292458e-06	
1.0352018554516484	0.006407556652266856	0.006411171580437252	5.670195125620559e-06	
1.051242324952181	0.006443364375305372	0.006447132733396437	5.77563274835887e-06	
1.0675313417871697	0.006480645331224222	0.00648457194631274	5.884040822505724e-06	
1.0840727572015847	0.006519473409015627	0.006523563254705141	5.995544164132091e-06	
1.1008704821154982	0.006559927203479906	0.006564185403189902	6.110275284899682e-06	
1.117928488048752	0.006602090392731022	0.0066065222228386565	6.228375000608331e-06	
1.1352508080599522	0.006646052152584438	0.00665066304536887	6.3499930976044936e-06	
1.1528415377000134	0.006691907612083157	0.006696703158412663	6.475289064525499e-06	
1.1707048359804781	0.006739758354985492	0.006744744306675521	6.604432896104886e-06	
1.1888449263568397	0.006789712972692065	0.006794895244448607	6.737605978421514e-06	
1.2072660977271032	0.006841887674844229	0.006847272345689529	6.875002064289353e-06	
1.225972705445816	0.006896406964699318	0.006902000278756739	7.016828350147194e-06	
1.2449691723538168	0.00695340438740056	0.006959212753891282	7.163306667660516e-06	
1.2642599898239333	0.007013023360435986	0.007019053352710077	7.314674802620397e-06	
1.2838497188228888	0.007075418096951618	0.007081676450341503	7.471187959508278e-06	
1.3037429909896587	0.00714075463418496	0.007147248242425287	7.63312038877753e-06	
1.3239445097305402	0.00720921198115948	0.007215947891066563	7.80076719965276e-06	
1.3444590513311867	0.007280983401981287	0.00728796880602126	7.974446382797388e-06	
1.3652914660858761	0.0073562778536698185	0.007363520079968494	8.154501071561837e-06	
1.386446679444272	0.007435321600512311	0.007442828099765848	8.34130207568025e-06	
1.4079296931759626	0.007518360030552233	0.007526138359183035	8.535250725471852e-06	
1.4297455865530366	0.007605659704120427	0.007613717502882592	8.73678207259128e-06	
1.451899517550985	0.007697510669437721	0.007705855636503203	8.946368499307127e-06	
1.4743967240682132	0.007794229086434819	0.007802868943778299	9.164523798506872e-06	
1.4972425251644468	0.007896160207267607	0.007905102658904498	9.391807797209332e-06	
1.5204423223183279	0.008003681770824472	0.008012934451128793	9.628831609276264e-06	
1.5440016007044985	0.00811720787916419	0.008126778289085068	9.876263618391483e-06	
1.5679259304904682	0.008237193436711258	0.008247088865197	1.0134836312124065e-05	
1.5922209681535842	0.00836413924870089	0.008374366675999497	1.0405354109616205e-05	
1.6168924578184014	0.008498597894477392	0.00850916387317704	1.0688702354715913e-05	
1.6419462326147771	0.008641180514654628	0.008652091023309695	1.0985857679743864e-05	
1.667388216057011	0.008792564679921833	0.008803824942816878	1.1297899986520798e-05	
1.6932244234443516	0.008953503544794059	0.008965117809752593	1.162602634426446e-05	
1.7194609632832076	0.009124836533620511	0.009136807797657328	1.1971567165957983e-05	
1.7461040387313935	0.009307501860930205	0.009319831530839246	1.2336005105780494e-05	
1.7731599490647525	0.009502551256616804	0.009515238728091773	1.2720997217690807e-05	
1.8006350911665105	0.009711167352294157	0.009724209486649961	1.3128401039890763e-05	
1.828535961039703	0.009934684293243238	0.00994807476491036	1.3560305425197087e-05	
1.8568691553430368	0.010174612277010128	0.010188340757267933	1.4019067135772076e-05	
1.885641372950552	0.010432666893049362	0.01044671802534836	1.4507354468675326e-05	
1.9148594165354507	0.010710804358373677	0.010725156467274387	1.5028199500354442e-05	
1.9445301941784663	0.01101126402552807	0.011025887483677678	1.5585060944494877e-05	
1.974660721001155	0.011336619898646346	0.011351475052896185	1.6181900143865885e-05	
2.0052581208244957	0.011689843352576581	0.011704877879423623	1.6823273391719932e-05	
2.036329627853186	0.01207437983556667	0.012089525355131985	1.75144446504688e-05	
2.067882588386045	0.012494243078490777	0.012509410802156751	1.8261523861626502e-05	
2.0999244625529108	0.01295413126514537	0.012969206381133795	1.907163749000382e-05	
2.132462826078452	0.013459570764168679	0.013474405174004186	1.9953139802067973e-05	
2.1655053720733157	0.014017094383234806	0.014031497287629941	2.0915875727587528e-05	
2.199059912853022	0.01463446261140224	0.014648188308486765	2.1971509057682445e-05	
2.2331343817850464	0.015320937736450909	0.015333669852412716	2.313393318098043e-05	
2.267736835164523	0.016087621476553262	0.01609895274191244	2.4419785303535116e-05	
2.302875454119006	0.01694786550384721	0.016957272228146962	2.5849088390239067e-05	
2.3385585465427567	0.01791775800621537	0.017924568849364858	2.74460459497654e-05	
2.3747945490609914	0.019016671911604395	0.01902003198469744	2.9240008732374444e-05	
2.411592029024571	0.020267818294491997	0.020266653317144494	3.126660932970079e-05	
2.4489596865355954	0.021698654295842508	0.02169164817168322	3.356899871739117e-05	
2.4869063565043885	0.02334079306620182	0.023326411207823795	3.619897195549446e-05	
2.5254410107383527	0.025228646615432605	0.025205276559806398	3.9217444784286456e-05	
2.564572760063192	0.0273952140688017	0.027361568857149136	4.2693058954208193e-05	
2.604310856476998	0.029861959535306532	0.02981800414622774	4.669634872525874e-05	
2.6446646953377266	0.03261758807070385	0.032566337377053556	5.1284535215565456e-05	
2.6856438175845567	0.035579197637971204	0.03552944827405241	5.646875249297706e-05	
2.727257911993673	0.03853506560646704	0.0385035105734371	6.215369340530966e-05	
2.769516817469004	0.04109526684059574	0.041102667592077737	6.804654036771037e-05	
2.812430525368455	0.04272797271769445	0.04278269777494584	7.355802022625308e-05	
2.8560091818661824	0.042963205670601384	0.043040842813843135	7.776816223233948e-05	
2.9002630903514777	0.04167569327967353	0.04172759958628429	7.960175294372625e-05	
2.945202713864811	0.039171058633701454	0.03916689275873986	7.834613837690043e-05	
2.9908386775716385	0.035984158760001946	0.03593416212957467	7.421598175327216e-05	
3.0371817712745264	0.032614448087501836	0.0325481478807057	6.826621592271794e-05	
3.0842429519642045	0.029391713879038165	0.029332039662682115	6.169774815749116e-05	
3.1320333464101533	0.026475642534881955	0.026432337094285253	5.5337979474381385e-05	
3.180564253791325	0.023912190859039395	0.023886221353005443	4.958077012334367e-05	
3.2298471483676323	0.021688506698900815	0.021677145913622207	4.453646539891965e-05	
3.2798936821928324	0.01976801912079391	0.01976772100792844	4.017702772821686e-05	
3.3307156878694446	0.018108489083498682	0.018116054598519178	3.642258512204882e-05	
3.3823251813463506	0.016669901035344034	0.01668279193583986	3.31828934648811e-05	
3.43473436475976	0.015417242296182845	0.01543356056086894	3.037415346858905e-05	
3.487955629318178	0.01432098273965856	0.014339351823313955	2.7924289154398548e-05	
3.542001558232087	0.013356638872922814	0.01337607750051342	2.5773388418647183e-05	
3.5968849296890193	0.012504052653552465	0.01252386918714979	2.387238599687334e-05	
3.6526187198747286	0.011746651018450299	0.011766362664747388	2.2181303612127664e-05	
3.7092161060411786	0.011070785086451663	0.011090058597111268	2.0667560565686043e-05	
3.7666904696220658	0.010465175148875318	0.01048378414003174	1.930452188167305e-05	
3.8250553993966134	0.009920458059374396	0.009938252557910747	1.807031011168012e-05	
3.884324694702404	0.009428823443963215	0.009445708219100681	1.6946855281902843e-05	
3.9445123686979775	0.008983723175487181	0.00899964231589686	1.5919143295733245e-05	
4.005632651675993	0.00857963977541511	0.008594565690075601	1.497462360588811e-05	
4.067699994427721	0.00821190161694516	0.008225827170276425	1.410274239626211e-05	
4.130729071659682	0.007876535091615303	0.00788946796487761	1.3294573873522545e-05	
4.194734785463209	0.007570145928917986	0.00758210456877411	1.2542528089992342e-05	
4.259732268837781	0.007289823537015398	0.0073008342403707415	1.1840118565755748e-05	
4.325736889268946	0.007033063575741139	0.007043158391471315	1.1181776847096508e-05	
4.392764252361694	0.0067977050284278384	0.006806920248583535	1.0562704164777555e-05	
4.460830205530115	0.006581878860736052	0.0065902539383493	9.978752704005968e-06	
4.5299508417442365	0.006383965991849373	0.006391542767926097	9.42633083019865e-06	
4.600142503334918	0.006202562797349324	0.006209384951793535	8.902328057842351e-06	
4.671421785857698	0.006036452746789051	0.006042565410850805	8.404056719897357e-06	
4.743805542016518	0.005884583078277075	0.005890032562399166	7.929208280233204e-06	
4.817310885648243	0.005746045647244134	0.005750879249805711	7.475823110580793e-06	
4.891955195768907	0.005620061272388114	0.005624327143131214	7.042273400314427e-06	
4.967756120682691	0.005505967050442351	0.00550971408823611	6.627259745009292e-06	
5.044731582154526	0.005403206232104898	0.005406484000792083	6.229822932382899e-06	
5.122899779647386	0.005311320351446364	0.0053141790002667845	5.849373559789259e-06	
5.202279194625215	0.005229943386208353	0.005232433562999558	5.485743378331305e-06	
5.282888594922542	0.005158797801455593	0.005160970547684113	5.139263550261408e-06	
5.364747039181794	0.005097692398278881	0.00509959901506352	4.810875933201976e-06	
5.447873881359371	0.005046521956594816	0.005048213830282071	4.502283060013898e-06	
5.532288775301544	0.005005268730499954	0.005006797105018556	4.216138477761819e-06	
5.618011679391243	0.004974005930405663	0.004975421611464549	3.956267406354887e-06	
5.705062861266868	0.004952903413328312	0.004954256386364347	3.7278819117473952e-06	
5.793462902614208	0.004942235907474134	0.004943574846833686	3.5377090931726294e-06	
5.883232704032601	0.004942394227732782	0.004943765868497258	3.393890728607231e-06	
5.974393489976511	0.004953900105725341	0.0049553484413029265	3.3054781609674653e-06	
6.06696681377367	0.004977425476506466	0.004978990733814479	3.2814254400819458e-06	
6.160974562720967	0.005013817354605844	0.005015534683238104	3.329253116656772e-06	
6.25643896325932	0.005064129824008058	0.005066027614635854	3.4539074601377725e-06	
6.353382586228693	0.005129665201443958	0.005131762919627006	3.6574257935260432e-06	
6.451828352204593	0.005212027169433567	0.005214332550954011	3.939617941167763e-06	
6.551799536917215	0.005313189700165262	0.005315695098785796	4.2994057060091565e-06	
6.653319776754563	0.005435587025660728	0.005438264628431439	4.736246068229911e-06	
6.756413074350862	0.005582231927000765	0.005585027449422354	5.251273530316604e-06	
6.861103804261538	0.0057568724556142275	0.005759696792935162	5.848115825971224e-06	
6.9674167187261515	0.0059642011779363095	0.005966919318316871	6.533526200596965e-06	
7.075376953520617	0.006210136515599504	0.006212552832392129	7.318024020976135e-06	
7.1850100339000935	0.006502203009782444	0.006504041912938377	8.216725550870307e-06	
7.2963418806339915	0.006850046070255494	0.006850927122883192	9.25054142146329e-06	
7.40939881613446	0.007266124652774247	0.007265532234800829	1.0447943626719181e-05	
7.5242075706798515	0.00776662383676558	0.007763874816396659	1.184757033919222e-05	
7.640795288734611	0.008372592101928592	0.00836681476505448	1.350203798981508e-05	
7.759189535367103	0.009111158845227963	0.009101322588778044	1.5483435050735546e-05	
7.879418302766868	0.010016213609273057	0.010001315367765736	1.789094398021175e-05	
8.001510016862884	0.01112656762760469	0.01110623473081849	2.086039107802652e-05	
8.125493544044346	0.012476061722380577	0.012452110700363837	2.4572721334812656e-05	
8.251398197985628	0.014062365812389222	0.014041950572693184	2.924910087932548e-05	
8.379253746576957	0.015772602090359994	0.015771275175075233	3.509404581205461e-05	
8.509090418962503	0.017271216392679953	0.017303974877200305	4.208219157509172e-05	
8.640938912687513	0.018003268138857182	0.01804796029998768	4.9355119903699556e-05	
8.774830400956196	0.017554264842602703	0.017549819580257826	5.4256703590611564e-05	
8.910796540002062	0.016065689998674762	0.01601503891603316	5.355979909441074e-05	
9.048869476572474	0.01411405833154333	0.014075648781430253	4.802231395907279e-05	
9.189081855529167	0.012220347723216845	0.01221378216676581	4.1207380062981196e-05	
9.331466827566528	0.010604418807657827	0.010619326786054107	3.516055650190452e-05	
9.476058057049498	0.009289918496270293	0.009313906005820731	3.029147787069686e-05	
9.622889729972897	0.008234362158403058	0.008259878103406162	2.6445944701299676e-05	
9.771996562044086	0.007385920580883647	0.007409257103016366	2.3386229223871248e-05	
9.923413806890872	0.00669997330384333	0.006719589929293584	2.0912662837560947e-05	
10.0771772643966	0.0061416796488975795	0.006157131931163878	1.8876954109013574e-05	
10.233323289164382	0.005684712830798098	0.005696081278228334	1.7172192636606964e-05	
10.391888799112495	0.005309368134253628	0.005316971626806106	1.5721270846666937e-05	
10.552911284202958	0.005000912239397668	0.005005167914998253	1.446793313593118e-05	
10.716428815305356	0.004748322578717646	0.004749678688079812	1.3370498296251857e-05	
10.882480053198018	0.00454337206968363	0.004542276669877247	1.2397575933873143e-05	
11.051104257708666	0.004379980831793293	0.004376867791083714	1.1525155310335277e-05	
11.222341296996655	0.004253766329442241	0.004249049368543674	1.0734622159042822e-05	
11.39623165697915	0.004161741362674818	0.004155811439416827	1.0011411063344572e-05	
11.572816450903245	0.00410212585108966	0.004095349469116274	9.344111859451759e-06	
11.752137429066462	0.004074251791845142	0.004066968942138171	8.723929984740715e-06	
11.93423698868786	0.004078551737594391	0.00407107274080416	8.144468700947567e-06	
12.119158183932093	0.004116630695470181	0.004109231505909018	7.601872795530812e-06	
12.306944736088793	0.004191430376877085	0.004184346133219306	7.095469283250237e-06	
12.497641043909683	0.00430750340170869	0.004300920381345732	6.629186425395494e-06	
12.691292194105861	0.004471421511337145	0.004465468561759326	6.2142473094475605e-06	
12.887943972007742	0.004692338240956113	0.004687081116246311	5.873864340516393e-06	
13.08764287239018	0.004982687664361533	0.004978135549315968	5.650553005234545e-06	
13.290436110465315	0.005358851960770013	0.005354999245849698	5.615184809594807e-06	
13.496371633045765	0.005841159961147956	0.005838115314880752	5.8728846912645536e-06	
13.705498129880782	0.006451231586018673	0.006449529026588436	6.5580914889107785e-06	
13.917865045168076	0.007201282636892322	0.007202429453401462	7.819704289964653e-06	
14.133522589243995	0.008063779336359081	0.008070426527082085	9.80339852790207e-06	
14.35252175045488	0.00891021722703414	0.008922804036832743	1.2587677062839513e-05	
14.574914307212275	0.00946003034454182	0.009467240341618244	1.5909674029785558e-05	
14.800752840235097	0.009397570453524073	0.009384378446163284	1.8633345978539003e-05	
15.030090744981337	0.008689391648742186	0.008672091167725111	1.9260708873211123e-05	
15.262982244272472	0.007661622704064845	0.0076606168291574505	1.7986382250396826e-05	
15.499482401113475	0.006649329577848658	0.006660771482520883	1.610665755387386e-05	
15.739647131711472	0.005794473491933205	0.0058087395451140505	1.4347999823542755e-05	
15.98353321869612	0.005114772273298599	0.005126394575566903	1.2879841116540062e-05	
16.23119832454485	0.004586812201515751	0.004593926820017713	1.1680903745670532e-05	
16.482701005216104	0.004181415529666421	0.004183954875592679	1.069418755054999e-05	
16.738100723993853	0.003873938166382667	0.0038725746411328622	9.86794187982303e-06	
16.997457865546615	0.0036459341392496084	0.003641598509019837	9.162297163965986e-06	
17.26083375020432	0.0034844937112161276	0.003478172371288247	8.547808386237935e-06	
17.528290648456405	0.003381258811289045	0.003373909053491143	8.002901761538333e-06	
17.799891795674554	0.003331665700652978	0.0033241762766102155	7.511828572419483e-06	
18.075701407063548	0.0033345258849243014	0.0033276916546417694	7.063408037943657e-06	
18.35578469284383	0.0033919396257107593	0.003386437061855533	6.650660583982933e-06	
18.64020787366921	0.003509494729913863	0.0035058531128412188	6.2716627861779065e-06	
18.929038196283646	0.0036966051160120684	0.003695173412661271	5.932547867308198e-06	
19.222343949420477	0.003966487500064281	0.00396740316202145	5.654748458917372e-06	
19.52019447994806	0.004334145746862829	0.004337315488404704	5.49023568296065e-06	
19.822660209265607	0.004807650705293353	0.004812702797360354	5.547067324278403e-06	
20.12981264995304	0.0053620099836566145	0.005367843114315716	6.005864073422236e-06	
20.441724422678867	0.005885912542444029	0.005888914802319636	7.036954273111076e-06	
20.75846927337004	0.006148785374855294	0.006143233287345626	8.475295094809417e-06	
21.08012209064783	0.0059467385006308346	0.00593815135895781	9.529255153795475e-06	
21.406758923533914	0.005366307943762093	0.00536734803776578	9.604451598024094e-06	
21.738456999430788	0.004686314648652798	0.004694541510264593	9.06145555260726e-06	
22.075294742380795	0.004087254603792746	0.00409496367202791	8.3839760204248e-06	
22.417351791608088	0.003618031551815411	0.00362155076335507	7.761363469247771e-06	
22.764709020347887	0.0032713501782864456	0.003270388396426974	7.2276136209169215e-06	
23.1174485549675	0.0030276936869299137	0.003023433167045985	6.7725314699724265e-06	
23.47565379438362	0.002870011803595398	0.0028640786008711045	6.378861609906546e-06	
23.839409429780538	0.0027871024963552443	0.002781117387275115	6.031580734574093e-06	
24.20880146463373	0.0027738426480438524	0.0027692059701442083	5.7196189838050804e-06	
24.583917235044	0.002830893547316617	0.0028286360871826537	5.436344407005688e-06	
24.964845430386426	0.0029643406259677128	0.0029649669095893343	5.181255749177603e-06	
25.351676114279368	0.0031843095940504917	0.0031875995574903388	4.9653976184844685e-06	
25.744500745878433	0.003498846569577741	0.003503610594042821	4.825154492296628e-06	
26.143412201500308	0.0038931066192026235	0.0038969416267261654	4.847949812566263e-06	
26.548504796581717	0.004280522401064651	0.004279994461235446	5.172362849121683e-06	
26.959874307978602	0.00446423917607472	0.004458575842655802	5.79335022666611e-06	
27.377617996610834	0.00427678571349674	0.004274383932521801	6.273580579014001e-06	
27.801834630457815	0.003821710184761858	0.0038266416575599097	6.280839820533315e-06	
28.232624507910387	0.003332794154063618	0.00333828089568015	6.013093720264266e-06	
28.670089481484574	0.002933842507581823	0.002935204508225901	5.691255421463013e-06	
29.114332981902788	0.0026483665788704968	0.0026455756296623477	5.39215663754247e-06	
29.565460042548164	0.0024662283173012257	0.002461347557145386	5.128033584007331e-06	
30.0235773242978	0.0023744098656262778	0.0023698482867600098	4.894352825328651e-06	
30.488793140740842	0.002365803612415355	0.002363482670318849	4.68477978201684e-06	
30.961217483787163	0.0024406526564893505	0.002441511254899408	4.49597843780217e-06	
31.440962049673153	0.002604732854506817	0.002608297223938457	4.332090314771293e-06	
31.928140265370157	0.002860596495696343	0.0028646488311476976	4.2153568816168866e-06	
32.42286731540228	0.0031783309948581464	0.003179325371164375	4.207089826173136e-06	
32.925260169079685	0.003436894181059315	0.003433094645759495	4.3950787323067e-06	
33.435437608153904	0.003436061996133567	0.003433370466416735	4.694520502707128e-06	
33.95352025490161	0.003139790591994234	0.0031434814405201846	4.803631398047098e-06	
34.479630600643624	0.002747558059409777	0.0027514307857086327	4.6969718056017485e-06	
35.01389303470575	0.0024182987777936473	0.002417748917415031	4.520249266296919e-06	
35.556433873828425	0.0021953929672789358	0.0021915731420998857	4.343624886152522e-06	
36.107381392031996	0.002075735461588715	0.002071858617913712	4.182677628891446e-06	
36.666865850944866	0.0020510237724542125	0.002049746569010248	4.037439632200685e-06	
37.23501953060145	0.002119198641074779	0.00212132703855736	3.906742768795945e-06	
37.81197676071744	0.0022822843005026097	0.0022860800184986737	3.7957770254200404e-06	
38.397873952449665	0.002527018140473701	0.002528555381957022	3.728926326153948e-06	
38.99284963064802	0.0027704949763032757	0.0027674073418219973	3.7630937171139492e-06	
39.59704446660722	0.0028260060005464147	0.0028239333610399447	3.904432267446199e-06	
40.21060131132589	0.0026064764690292394	0.002610014948483119	3.978450002705139e-06	
40.83366522928125	0.0022832305713352107	0.0022853817002312362	3.920731566789611e-06	
41.46638353272696	0.002019417712367472	0.002017062468199081	3.815043485256139e-06	
42.108905816522395	0.0018609418860465199	0.0018573094307113515	3.707262846461436e-06	
42.76138399350171	0.0018072905241415748	0.0018061660791791963	3.607501931600224e-06	
43.42397233039088	0.0018544807867922426	0.00185690138675385	3.516665275951873e-06	
44.096827484281306	0.0020003308517059287	0.002003535075135501	3.4382727587967927e-06	
44.78010853966855	0.0022175144777713328	0.002216885982922741	3.3910410037087218e-06	
45.47397704606499	0.0023852545728476914	0.0023819708970506215	3.4139768291118524e-06	
46.17859705619533	0.002320676306840307	0.0023224929216920987	3.4744720853173547e-06	
46.894135164783904	0.00206372953560157	0.0020663336230456793	3.4672868030310475e-06	
47.62076054794297	0.0018126993683315682	0.001810647563098698	3.4105765078289086e-06	
48.35864500317141	0.001659451534197488	0.0016563529990850081	3.3455235987198847e-06	
49.10796298997312	0.0016158857957947247	0.0016160721080975538	3.2834482788064975e-06	
49.86889167110482	0.001679126319292683	0.0016822637209449544	3.2253011877114683e-06	
50.641610954463076	0.0018381908331727916	0.0018393269539709093	3.1738575165897372e-06	
51.42630353562007	0.0020222258122021748	0.0020191547600336385	3.1466197605896817e-06	
52.22315494101898	0.002049192122822938	0.00204981633401741	3.1589122231232767e-06	
53.03235357183818	0.001855501799438579	0.0018580946695574117	3.1588348633094267e-06	
53.854090748535334	0.0016268833194573356	0.0016247225911221704	3.1316704500086992e-06	
54.688560756081706	0.0014887749073209157	0.001486397468783038	3.0990976417233703e-06	
55.53596088989733	0.0014640411012470044	0.001465652926103594	3.0664094779159013e-06	
56.39649150249797	0.0015493746943438648	0.0015520593959531019	3.031184957985629e-06	
57.27035605086487	0.0017133359904020617	0.00171153316537144	2.992304485810371e-06	
58.15776114454846	0.001819699819295081	0.0018184856350005097	2.9641316132490014e-06	
59.05891659451753	0.001708566678068628	0.001711445902603714	2.953388549449672e-06	
59.974035462765215	0.001498428551638142	0.0014966490780849136	2.9457195897595508e-06	
60.90333411268367	0.0013594341081894555	0.0013573874367613069	2.9402414461080658e-06	
61.847032260219336	0.0013360337202879533	0.0013382258222416853	2.9318791247845007e-06	
62.80535302582078	0.001425050036451943	0.0014266780480338588	2.9115666683501846e-06	
63.778522987191536	0.0015744625799826502	0.0015716312410740327	2.8702085620884527e-06	
64.76677223286032	0.0016103951449079514	0.0016120413308487376	2.8266934609371708e-06	
65.77033441658139	0.0014510813825914198	0.0014515366295460752	2.8165878403327334e-06	
66.78944681257751	0.0012837232107721273	0.0012810208096563855	2.8329094556611504e-06	
67.82435037163955	0.0012224428252424202	0.0012239399634040849	2.8500804388512254e-06	
68.87528977809474	0.001280026012820385	0.0012819575571453154	2.848074752430152e-06	
69.94251350765792	0.0014136449505466559	0.0014108858577806293	2.80609933213944e-06	
71.02627388617911	0.0014551128986053613	0.001457060925887349	2.743462572182931e-06	
72.12682714930152	0.001310013247814119	0.0013094514730784556	2.7390311159424735e-06	
73.24443350304374	0.0011658951546743967	0.0011640249331423347	2.7812201946718406e-06	
74.37935718532088	0.0011340511648239857	0.0011367202620971393	2.816158548229567e-06	
75.53186652841877	0.0012180778488145678	0.001217538412488879	2.807684515015898e-06	
76.7022340224364	0.0013283502695413056	0.001327188131404124	2.7345232195338775e-06	
77.89073637971123	0.0012723555124113804	0.0012741694754086832	2.689038395996882e-06	
79.09765460024283	0.0011190168001286485	0.001116358300440721	2.7432261920013163e-06	
80.32327403813038	0.0010510374196148527	0.0010532055880699462	2.8082686725796307e-06	
81.5678844690394	0.001105754756707191	0.0011058979617426742	2.817497957767236e-06	
82.83178015871405	0.001213612168693523	0.00121215213451385	2.7354819349897248e-06	
84.11525993255103	0.001177879179969099	0.0011794980415638725	2.682019782680431e-06	
85.41862724625115	0.001037194717580226	0.0010348294787151566	2.7670664359383576e-06	
86.74219025756646	0.0009822659743697808	0.0009850405185598075	2.8511160663463642e-06	
88.08626189915832	0.00104862055818681	0.0010469584076517383	2.839338716847982e-06	
89.45115995258467	0.0011321434972517176	0.0011333660375099437	2.724464045313949e-06	
90.83720712343391	0.0010496528915063094	0.0010481283877764509	2.743271323547031e-06	
92.24473111762269	0.0009363224050867159	0.0009369057506299164	2.881692696093876e-06	
93.67406471887617	0.0009390065709611144	0.0009402649293193714	2.932848699896414e-06	
95.1255458674087	0.0010317871315676248	0.0010299726943223948	2.825426701633325e-06	
96.59951773982377	0.0010225091384616746	0.0010234116698249844	2.7774635559286167e-06	
98.09632883025184	0.0009027723927202314	0.0009017923108058992	2.9574684119734356e-06	
99.61633303274554	0.0008727797868726579	0.000874999100430491	3.0493827889328685e-06	
101.15988972495167	0.0009520304506700424	0.0009495856847170627	2.932828611421174e-06	
102.72736385307937	0.0009654897027145147	0.0009666215060192249	2.880395391944022e-06	
104.31912601818526	0.0008544131410045537	0.0008538225322059201	3.1256206940689075e-06	
105.93555256379533	0.0008254697027121072	0.0008270371062894499	3.2106137448160808e-06	
107.57702566488457	0.0009019071154342967	0.0009007421786548055	3.0348322118037735e-06	
109.24393341823551	0.0008943247032283278	0.0008928993728796287	3.1097348782315087e-06	
110.93666993419627	0.0007928679424230345	0.0007950268705350393	3.4254779994747933e-06	
112.65563542986153	0.0007951929181687307	0.000793415538454527	3.383510304525053e-06	
114.40123632369622	0.0008668446161519914	0.0008699070319023942	3.1967491164922804e-06	
116.17388533162597	0.0008056136162137305	0.0008027084656316746	3.6247793337523883e-06	
117.9740015646163	0.0007387774504658365	0.0007416952867025779	3.7979090519143454e-06	
119.802010627764	0.0007909879679862625	0.0007896160893736175	3.5070157859442016e-06	
121.65834472092367	0.0008047332748452981	0.0008015108767492004	3.915381702704482e-06	
123.54344274089367	0.000715131855451945	0.0007194172574137317	4.368764293750811e-06	
125.45775038518534	0.0007267440899562525	0.0007229026662557838	3.999155970577382e-06	
127.40172025740017	0.0007766908248408046	0.0007751851193786243	4.5440151541508216e-06	
129.3758119742398	0.0006974208491134188	0.0007019337978780967	5.343647562906588e-06	
131.3804922741741	0.0006825196415590006	0.0006779212966270396	4.749148172303203e-06	
133.41623512779302	0.0007391713054570199	0.0007356107561734577	6.404709125630813e-06	
135.48352184986857	0.0006728353433466175	0.0006798910568804728	7.330761931733123e-06	
137.58284121315285	0.0006508958739423795	0.0006557763939096799	7.773710586101785e-06	
139.71468956393986	0.0007042209719734612	0.0006806768640481276	2.358725404461302e-05	
141.879570939417	0.0006396137043907627	0.0006648895274978539	3.7668940249933514e-05	
144.07799718683648	0.0006283170770319397	0.0006498329806117228	4.154466619705849e-05	
146.31048808453184	0.0006708380731423225	0.0006367198068403843	3.412058023250351e-05	
148.57757146481032	0.0006017224597689429	0.0006249979213674738	2.7745425540683918e-05	
150.87978333874923	0.0006161681803766115	0.000614237450575838	3.5962481689385914e-05	
153.2176680229263	0.0006292122381256416	0.0006041601741306573	3.199195957223565e-05	
155.5917782681133	0.0005693169215502786	0.0005945854629767888	2.5405279171046633e-05	
158.00267538996428	0.0006112740824150444	0.0005853930230916083	3.349562884312063e-05	
160.45092940172842	0.0005744137157412773	0.0005765006633737049	2.6848594320462633e-05	
162.9371191490193	0.0005580106885158019	0.0005678509872464605	2.520591181752414e-05	
165.46183244667284	0.0005868021499425799	0.0005594031958987216	3.0467775647762685e-05	
168.02566621772516	0.0005293144930930873	0.000551127876775479	2.2092922221022853e-05	
170.6292266345446	0.0005657440141639286	0.0005430035902309326	2.697326068853737e-05	
173.27312926215015	0.0005267036130851373	0.0005350145742610805	2.4262120427917942e-05	
175.9579992037507	0.0005276922097834304	0.0005271491653328919	2.1633978414151006e-05	
178.68447124853947	0.0005302387051832703	0.0005193986902541857	2.536076745752751e-05	
181.45319002177868	0.0004971469349128842	0.0005117566753351262	1.9276888957070884e-05	
184.2648101372089	0.0005252022971534799	0.0005042182738175737	2.3875739902041458e-05	
187.11999635182175	0.00047767681559441754	0.0004967798462677866	1.9123449396454582e-05	
190.019423723029	0.000510671953122205	0.0004894386499377661	2.1233776710224696e-05	
192.9637777682679	0.0004643710251996106	0.00048219260688257636	1.9215279017222292e-05	
195.95375462707955	0.000492635479965373	0.0004750401297242482	1.8848391586247562e-05	
198.99006122569847	0.00045257045230675185	0.0004679799900820813	1.8838917034156312e-05	
202.0734154441926	0.00047561598401495197	0.0004610112188887111	1.713649754863838e-05	
205.20454628619316	0.000439909747856732	0.00045413303073498624	1.8033059666405932e-05	
208.38419405125447	0.0004610937856869604	0.0004473447664521318	1.5953741630409666e-05	
211.6131105098844	0.00042602519138816754	0.0004406458496183847	1.6984539918017124e-05	
214.892059081287	0.0004484865741122379	0.0004340357537488873	1.5111696564964867e-05	
218.22181501385919	0.0004121035551487724	0.0004275139777131723	1.5807115910115605e-05	
221.60316556848443	0.0004354312564542895	0.0004210800275061445	1.4534421101383823e-05	
225.03691020466627	0.00040076340109402664	0.00041473340293315584	1.4526267514949267e-05	
228.5238607695462	0.00041810709385564756	0.00040847358809760346	1.4173978902216732e-05	
232.06484168985054	0.0003952175440737901	0.00040230004482843764	1.3152145936429889e-05	
235.66069016681035	0.00039490469958517816	0.0003962122083755544	1.38403600472677e-05	
239.3122563741041	0.00039523609947471556	0.00039020948484785124	1.1867782331103635e-05	
243.0204036588648	0.0003725997353217392	0.00038429124998237544	1.3183104504241829e-05	
246.78600874580337	0.00038955086959159205	0.0003784568489215237	1.1286648470399365e-05	
250.60996194449422	0.0003637277452378734	0.0003727055967445861	1.1904240440710434e-05	
254.4931673598731	0.0003659115967871556	0.0003670367795541955	1.1560958428107887e-05	
258.43654310599635	0.0003681499742631105	0.00036144965596122405	1.0236507487237914e-05	
262.4410215231124	0.00034464976723443087	0.0003559434588454838	1.1314740403411021e-05	
266.507549398097	0.0003549016113567738	0.00035051739729648375	9.949695333228539e-06	
270.63708818830384	0.0003481361825731517	0.0003451706586597705	9.679325460435417e-06	
274.8306142488838	0.00032956930840886034	0.00033990241063132164	1.0365456716399229e-05	
279.08911906362675	0.00033854934177295965	0.0003347118033559738	8.920089213703668e-06	
283.4136094793798	0.00033401187574105655	0.0003295979714965119	8.812687478916225e-06	
287.80510794409827	0.0003154835225044325	0.0003245600362486009	9.504118239388338e-06	
292.26465274858515	0.0003180409562356333	0.00031959710728351044	8.386605242532593e-06	
296.7932982719762	0.0003222487464755162	0.00031470828460586673	7.653765656594569e-06	
301.3921152310292	0.00030711519487050526	0.0003098926603179937	8.502326225124945e-06	
306.0621909332746	0.00029704419066634594	0.00030514932028558836	8.279817786619755e-06	
310.80462953409153	0.0003014407652964468	0.00030047734570219767	7.06734204093952e-06	
315.6205522977641	0.00030254040846229525	0.0002958758145518621	6.824556449364323e-06	
320.5110978625849	0.00029081568862051514	0.00029134380297088814	7.533133340617513e-06	
325.47742251006514	0.0002797729000865205	0.000286880386510852	7.488405100881591e-06	
330.52070043831674	0.00027795267252939105	0.00028248464130579303	6.6241479403242515e-06	
335.6421240396705	0.0002808273897286182	0.0002781556451471736	5.8147020103467955e-06	
340.8429041825955	0.00027971026185718005	0.00027389247847062616	5.875300911696054e-06	
346.1242704979875	0.0002721444467338721	0.000269694225258749	6.366008459253691e-06	
351.4874716698928	0.0002627196739327683	0.0002655599738643882	6.529916737705061e-06	
356.9337757307372	0.00025571294256329657	0.00026148881775892653	6.236757787061249e-06	
362.46447036112943	0.000252045973454374	0.0002574798562100317	5.6755520149992e-06	
368.08086319431027	0.0002505640370062399	0.00025353219489331335	5.084069160446739e-06	
373.7842821253185	0.00024966089866841547	0.0002496449464421683	4.647593150593178e-06	
379.57607562494815	0.00024821003203756234	0.00024581723094002124	4.432765956536391e-06	
385.45761305857025	0.00024582674747509217	0.00024204817635893196	4.382545445680889e-06	
391.43028500989345	0.00024266397815623817	0.00023833691894843922	4.395244955752371e-06	
397.49550360974456	0.00023906993058161048	0.00023468260357825018	4.3966037280017884e-06	
403.6547028699399	0.00023535100775104846	0.00023108438403828183	4.35282756990256e-06	
409.9093390223323	0.0002316822249327606	0.00022754142329926667	4.2544427643585465e-06	
416.26089086311043	0.00022809943401339014	0.00022405289373703292	4.100885093729176e-06	
422.71086010243414	0.00022451220921251627	0.0002206179773233478	3.894425268873108e-06	
429.2607717194863	0.00022072216505809975	0.00021723586578600672	3.6441546304596434e-06	
435.91217432302693	0.0002164777936596377	0.00021390576074072743	3.3798701831308966e-06	
442.6666405175339	0.00021162045524015683	0.00021062687379719766	3.1697486075065026e-06	
449.52576727501685	0.00020632876238936015	0.00020739842664146475	3.112611118412105e-06	
456.4911763125926	0.0002013174629902366	0.00020421965109675724	3.263041364939872e-06	
463.56451447591087	0.0001977045818599256	0.00020108978916458532	3.542233663279771e-06	
470.74745412852144	0.0001963109843947566	0.00019800809304793782	3.7498747219504213e-06	
478.04169354727435	0.00019642341762407924	0.0001949738251581783	3.643705444493874e-06	
485.4489573238469	0.0001950688892082053	0.00019198625810716124	3.1015981622138584e-06	
492.97099677249224	0.00018981277239946912	0.0001890446746859784	2.5178947797093662e-06	
500.60959034410683	0.00018359903321126574	0.0001861483678316226	2.6907612230770967e-06	
508.36654404671106	0.0001817169951831281	0.00018329664058275972	3.2047264562586595e-06	
516.2436918724502	0.00018281638767775682	0.00018048880602570402	3.0514067603720953e-06	
524.242896231207	0.00017881031940738726	0.00017772418723163542	2.2491255364393506e-06	
532.3660483909357	0.00017252499784691668	0.00017500211718595864	2.47823441305766e-06	
540.6150689248177	0.00017294014908522152	0.0001723219387106816	2.9448085959569025e-06	
548.9919081653474	0.00017147603612600924	0.00016968300438059407	2.189177192368261e-06	
557.4985466654523	0.00016485578020454547	0.00016708467643397393	2.230484077066215e-06	
566.1369956667598	0.00016593217761334765	0.00016452632667847544	2.6778175636235123e-06	
574.909297575119	0.00016210479104942143	0.00016200733639281764	1.7871840099625061e-06	
583.8175264434902	0.00015851344511843172	0.0001595270962248198	2.4431701570363163e-06	
592.8637884623186	0.00015882187822502852	0.00015708500608629868	1.9483125922567297e-06	
602.0502224575035	0.0001529592367512411	0.00015468047504527913	2.0930261715711872e-06	
611.379000396087	0.00015427950466759648	0.0001523129212159663	1.981737372449749e-06	
620.8523278997751	0.00014834783461248924	0.0001499817716468377	1.9402052928213304e-06	
630.4724447664181	0.00014935403339593923	0.0001476864622072304	1.7831168767906753e-06	
640.2416254995708	0.00014445817524611672	0.00014542643747271817	1.9949088355001566e-06	
650.1621798462554	0.00014359137345119614	0.00014320115060960248	1.4076557332636328e-06	
660.2364533430635	0.00014191412378684862	0.00014101006325874607	2.040725932524401e-06	
670.4668278707137	0.00013744329943430816	0.00013885264541901326	1.4131752301967488e-06	
680.8557222172046	0.0001380840669162104	0.00013672837533051913	1.516845709889241e-06	
691.4055926496942	0.00013513108458489804	0.00013463673935789033	1.8687391088163634e-06	
702.1189334952396	0.00013126050226921384	0.00013257723187370287	1.3402243856358907e-06	
712.9982777305363	0.00013091041017912524	0.00013054935514227473	1.1699988048816248e-06	
724.0461975807946	0.00013009579490840044	0.00012855261920393374	1.6059230114001778e-06	
735.2653051278958	0.00012689014530632708	0.00012658654175988366	1.6550419348844126e-06	
746.6582529279726	0.00012367741264319038	0.00012465064805782547	1.3366157060839923e-06	
758.2277346385576	0.0001217854669338703	0.000122744470778369	1.0055675373625733e-06	
769.9764856554507	0.00012068781099338203	0.00012086754992238636	9.262520046642543e-07	
781.9072837594538	0.00011959539122914284	0.00011901943269933964	1.0325584045968319e-06	
794.0229497731273	0.00011820082968612011	0.00011719967341667073	1.1407670375530847e-06	
806.3263482277227	0.00011656105106266263	0.00011540783337033233	1.1891629394156534e-06	
818.82038804045	0.00011480338402926552	0.00011364348073647008	1.1786410241251535e-06	
831.5080232022387	0.00011297578498241086	0.00011190619046434321	1.1152748916901362e-06	
844.3922534761538	0.0001110247544258249	0.0001101955441704922	9.963446860019139e-07	
857.4761251066391	0.00010885913933456446	0.00010851113003421083	8.272327401292483e-07	
870.7627315397452	0.00010653180288485531	0.00010685254269432286	6.846939938361929e-07	
884.2552141545192	0.00010446901488575923	0.00010521938314731662	7.578049058553833e-07	
897.9567630057271	0.00010330557664382518	0.00010361125864682193	1.0159588313712774e-06	
911.8706175780853	0.00010282297153162282	0.00010202778260447713	1.1400843035888266e-06	
926.0000675521785	0.00010123392567258935	0.00010046857449216651	8.6952521332149e-07	
940.3484535822448	9.841036369887195e-05	9.893325974565692e-05	5.793106336522923e-07	
954.9191680860141	9.747712977145925e-05	9.74214696696198e-05	9.746385190205313e-07	
969.715656046784	9.677279719412584e-05	9.593284134405733e-05	8.660811466176009e-07	
984.7414158279239	9.389738719760209e-05	9.446701753211339e-05	5.725193456520219e-07	
1000.0	9.378955567155553e-05	9.302364658927967e-05	9.6626018861831e-07	


==> data/fig_delay_tfirka_bode_50.dat <==
z	Hz	Hrz	diff	
0.1	0.005424012301691352	0.005423043426412846	1.118894297721636e-06	
0.10154950161807173	0.005424263851159186	0.005423296354396586	1.122046860586357e-06	
0.10312301278878754	0.005424523276890389	0.005423557201704987	1.1252890523409296e-06	
0.10472090554055413	0.005424790826154535	0.005423826216953076	1.1286231932049272e-06	
0.10634355766636439	0.005425066754025711	0.005424103656602464	1.1320516519900527e-06	
0.10799135281311975	0.005425351323631497	0.005424389785211569	1.1355768467675e-06	
0.1096646805723366	0.005425644806410056	0.005424684875694235	1.1392012450540799e-06	
0.11136393657225817	0.005425947482375599	0.005424989209586375	1.142927364593805e-06	
0.11308952257139368	0.0054262596403925395	0.005425303077321726	1.1467577736577054e-06	
0.11484184655350702	0.0054265815784585855	0.005425626778516385	1.1506950914422778e-06	
0.11662132282407707	0.005426913603997136	0.0054259606222627505	1.1547419886257183e-06	
0.11842837210825283	0.005427256034159231	0.005426304927433058	1.158901187658167e-06	
0.12026342165032622	0.005427609196135441	0.005426660022992816	1.1631754632663397e-06	
0.12212690531474645	0.0054279734274780105	0.005427026248324815	1.1675676426649139e-06	
0.12401926368869937	0.005428349076433596	0.005427403953563438	1.1720806060899474e-06	
0.12594094418627644	0.005428736502287014	0.005427793499940265	1.1767172870180395e-06	
0.12789240115425762	0.005429136075716311	0.00542819526014102	1.181480672515186e-06	
0.12987409597953362	0.005429548179159614	0.005428609618674249	1.1863738035999578e-06	
0.13188649719819254	0.005429973207194128	0.005429036972252356	1.1913997755074588e-06	
0.13393008060629666	0.005430411566927731	0.005429477730185236	1.1965617378419704e-06	
0.13600532937237603	0.005430863678403595	0.005429932314786846	1.201862895167143e-06	
0.13811273415166478	0.005431329975018294	0.0054304011617957604	1.2073065067424699e-06	
0.14025279320210793	0.005431810903953884	0.005430884720809152	1.212895887318578e-06	
0.1424260125021654	0.005432306926624429	0.005431383455731728	1.2186344070505548e-06	
0.1446329058704415	0.005432818519137507	0.005431897845239791	1.2245254916517261e-06	
0.14687399508716817	0.005433346172771236	0.0054324283832604394	1.2305726228817686e-06	
0.14914981001757044	0.005433890394467337	0.005432975579467257	1.236779338538584e-06	
0.15146088873714358	0.0054344517073408516	0.005433539959792656	1.2431492327498851e-06	
0.1538077776588715	0.005435030651207098	0.005434122066957479	1.2496859560872905e-06	
0.15619103166241588	0.005435627783126487	0.005434722461018663	1.256393215868208e-06	
0.15861121422530794	0.0054362436779678445	0.005435341719935212	1.26327477630309e-06	
0.16106889755617235	0.005436878928990934	0.005435980440153855	1.270334458706818e-06	
0.16356466273001555	0.0054375341484488495	0.005436639237214437	1.2775761417126124e-06	
0.1660990998256107	0.005438209968211049	0.005437318746375981	1.285003761559629e-06	
0.16867280806501112	0.005438907040407755	0.005438019623264461	1.2926213121083255e-06	
0.1712863959552255	0.005439626038096534	0.005438742544542554	1.3004328454400574e-06	
0.17394048143208848	0.005440367655951882	0.005439488208602865	1.3084424717933207e-06	
0.17663569200636045	0.005441132610978662	0.005440257336284656	1.316654360126811e-06	
0.17937266491209122	0.005441921643250303	0.005441050671615915	1.325072738215201e-06	
0.18215204725728248	0.005442735516672695	0.005441868982580918	1.3337018931929808e-06	
0.18497449617688488	0.005443575019774745	0.005442713061914726	1.342546171731052e-06	
0.18784067898816573	0.005444440966526612	0.005443583727925316	1.3516099807306075e-06	
0.1907512733484843	0.005445334197186709	0.0054444818253448915	1.3608977874957903e-06	
0.19370696741551147	0.005446255579178514	0.0054454082262108605	1.3704141204497472e-06	
0.1967084600099325	0.005447206007998417	0.005446363830778107	1.3801635696267862e-06	
0.19975646078067044	0.005448186408155774	0.005447349568463555	1.3901507871734763e-06	
0.20285169037266976	0.0054491977341464114	0.0054483663988244444	1.400380488285924e-06	
0.2059948805972802	0.005450240971460936	0.005449415312571431	1.4108574515788105e-06	
0.20918677460527996	0.005451317137629182	0.0054504973326179856	1.421586520298187e-06	
0.21242812706258082	0.0054524272833022715	0.005451613515167711	1.432572602744432e-06	
0.215719704328655	0.005453572493373758	0.0054527649508405735	1.4438206736102629e-06	
0.21906228463772706	0.0054547538881414455	0.005453952765840546	1.4553357748357482e-06	
0.22245665828277353	0.005455972624511519	0.0054551781231650985	1.467123016616527e-06	
0.22590362780237347	0.005457229897246689	0.005456442223859281	1.4791875788041972e-06	
0.22940400817045398	0.005458526940260196	0.0054577463083157465	1.4915347121674592e-06	
0.23295862698897662	0.005459865027957506	0.005459091657622614	1.5041697396242573e-06	
0.2365683246836085	0.005461245476627704	0.005460479594961448	1.5170980579476072e-06	
0.2402339547024262	0.0054626696458866635	0.0054619114870567195	1.5303251392822424e-06	
0.243956383717698	0.005464138940174127	0.005463388745679973	1.5438565328504757e-06	
0.24773649183079302	0.005465654810306995	0.0054649128292100875	1.5576978668659726e-06	
0.2515751727802653	0.005467218755091224	0.005466485244252358	1.5718548503894688e-06	
0.2554733341531623	0.005468832322994797	0.005468107547319062	1.5863332756609564e-06	
0.2594318975996074	0.005470497113884431	0.005469781346573799	1.601139020097009e-06	
0.26345179905070754	0.005472214780828768	0.005471508303642754	1.6162780487206741e-06	
0.2675339889398373	0.005473987031970941	0.005473290135495465	1.6317564167718838e-06	
0.27167943242735193	0.005475815632473577	0.005475128616398299	1.6475802723270607e-06	
0.2758891096287819	0.005477702406539429	0.005477025579943854	1.6637558591652323e-06	
0.28016401584656353	0.005479649239510991	0.005478982921159664	1.680289519716101e-06	
0.2845051618053608	0.0054816580800526905	0.005481002598699724	1.6971876982254938e-06	
0.28891357389103245	0.005483730942419305	0.00548308663712244	1.7144569441718888e-06	
0.2933902943933029	0.005485869908814605	0.005485237129259402	1.732103915625497e-06	
0.29793638175219256	0.005488077131844315	0.00548745623867846	1.750135383169009e-06	
0.30255291080826724	0.005490354837067749	0.005489746202246044	1.7685582336593312e-06	
0.30724097305676445	0.00549270532565273	0.0054921093327929115	1.7873794743737244e-06	
0.31200167690565833	0.00549513097713862	0.005494548021888597	1.8066062373620882e-06	
0.3168361479377224	0.0054976342523125705	0.005497064742729243	1.8262457838619606e-06	
0.3217455291766536	0.005500217696204384	0.005499662053144491	1.846305509231247e-06	
0.32673098135731937	0.005502883941205672	0.005502342598729039	1.866792947738781e-06	
0.33179368320019265	0.005505635710319319	0.005505109116104927	1.887715778035689e-06	
0.33693483169003946	0.0055084758205456216	0.005507964436320898	1.9090818284843595e-06	
0.3421556423589239	0.005511407186411764	0.005510911488395627	1.9308990828831054e-06	
0.3474573495735992	0.005514432823651802	0.005513953303011633	1.9531756866471432e-06	
0.35284120682735126	0.005517555853044597	0.005517093016367812	1.9759199530161418e-06	
0.3583084870363649	0.005520779504417698	0.005520333874198444	1.9991403696584816e-06	
0.3638604828406817	0.005524107120825563	0.005523679235966819	2.022845605601583e-06	
0.3694985069098218	0.0055275421629110465	0.0055271325792427784	2.0470445185528694e-06	
0.37522389225314035	0.00553108821345963	0.005530697504273343	2.071746162432888e-06	
0.3810379925349945	0.00553474898215636	0.0055343777387570296	2.0969597952100074e-06	
0.3869421823947922	0.005538528310556225	0.005538177142831533	2.1226948872829588e-06	
0.39293785777200174	0.005542430177279159	0.005542099714287076	2.1489611304123203e-06	
0.39902643623619527	0.005546458703441729	0.005546149594016808	2.175768446325473e-06	
0.4052093573222091	0.005550618158338223	0.005550331071717465	2.203126996654381e-06	
0.41148808287049476	0.005554912965384682	0.005554648591853135	2.2310471928887023e-06	
0.41786409737274555	0.005559347708340252	0.0055591067598976035	2.259539706577689e-06	
0.4243389083228771	0.005563927137821221	0.00556371034886956	2.2886154804454053e-06	
0.43091404657344795	0.005568656178124012	0.0055684643061777025	2.3182857399068753e-06	
0.4375910666976019	0.005573539934374531	0.005573373760792792	2.3485620049871306e-06	
0.4443715473566186	0.0055785837000223645	0.0055784440307656115	2.37945610300267e-06	
0.45125709167315986	0.005583792964699582	0.005583680631109754	2.410980181704883e-06	
0.4582493276102989	0.0055891734224651915	0.005589089282071331	2.4431467231603007e-06	
0.4653499083564233	0.005594730980457723	0.005594675917807422	2.4759685584091256e-06	
0.4725605127161014	0.005600471767979969	0.005600446695497651	2.5094588824890383e-06	
0.4798828455070056	0.0056064021460414904	0.00560640800491419	2.5436312707647507e-06	
0.4873186379629853	0.005612528717386358	0.005612566478478106	2.5784996956099135e-06	
0.49486964814338685	0.005618858337035425	0.005618929001831065	2.6140785440380447e-06	
0.5025376613487146	0.005625398123374565	0.005625502724954136	2.650382636562243e-06	
0.5103244905427329	0.00563215546982249	0.005632295073866864	2.6874272464931475e-06	
0.5182319767811088	0.00563913805711419	0.005639313762943164	2.725228120886759e-06	
0.5262619896466971	0.0056463538662386605	0.005646566807882771	2.7638015018841024e-06	
0.5344164276915693	0.005653811192072347	0.005654062539378973	2.803164149756132e-06	
0.5426972188858914	0.005661518657752862	0.005661809617528349	2.8433333670620273e-06	
0.5511063210737586	0.005669485229840789	0.005669817047029263	2.884327023944593e-06	
0.559645722436092	0.005677720234320972	0.005678094193221303	2.9261635848613208e-06	
0.5683174419607084	0.005686233373498613	0.0056866507990206505	2.9688621371496972e-06	
0.5771235299196736	0.0056950347438497065	0.005695497002811117	3.012442420549657e-06	
0.5860660683540517	0.005704134854889907	0.005704643357354924	3.0569248590576516e-06	
0.595147171566167	0.0057135446491309895	0.005714100849792183	3.102330594188255e-06	
0.604368986619493	0.005723275523199402	0.005723880922804241	3.1486815202530057e-06	
0.6137336938462858	0.005733339350197404	0.005733995497020562	3.1960003217986294e-06	
0.6232435073630855	0.005743748503393699	0.005744456994756978	3.2443105131999734e-06	
0.6329006755942035	0.005754515881337529	0.005755278365178468	3.29363648052017e-06	
0.6427074818033226	0.005765654934497825	0.00576647311098879	3.344003526073407e-06	
0.6526662446333333	0.005777179693537498	0.005778055316756601	3.3954379155604065e-06	
0.6627793186545348	0.00578910479934205	0.005790039678997449	3.4479669281534584e-06	
0.6730490949213316	0.0058014455349317574	0.0058024415381410675	3.5016189098116024e-06	
0.6834780015375548	0.0058142178593977335	0.005815276912523945	3.5564233296350407e-06	
0.6940685042305437	0.005827438444014166	0.005828562534559774	3.6124108402597264e-06	
0.7048231069341222	0.005841124710692367	0.005842315889253285	3.6696133416980597e-06	
0.7157443523806098	0.005855294872956756	0.005856555255237471	3.7280640496584443e-06	
0.7268348227020044	0.005869967979638942	0.00587129974853095	3.7877975681846075e-06	
0.7380971400404808	0.005885163961503703	0.005886569369228004	3.848849967161877e-06	
0.7495339671683494	0.005900903681040034	0.005902385051355979	3.911258865001573e-06	
0.7611480081176202	0.005917208985671906	0.005918768716153512	3.9750635171097255e-06	
0.7729420088193235	0.005934102764666989	0.005935743329047935	4.040304910241894e-06	
0.784918757752735	0.005951609010047733	0.005953332960636631	4.1070258633450195e-06	
0.7970810866046624	0.0059697528818381754	0.005971562852005137	4.175271136100006e-06	
0.8094318709389453	0.005988560778011821	0.0059904594847474376	4.245087544230962e-06	
0.8219740308763326	0.006008060409541536	0.006010050656088752	4.3165240841660166e-06	
0.8347105317848907	0.006028280880991827	0.006030365559551591	4.389632065727122e-06	
0.847644384981113	0.006049252777137794	0.0060514348716488265	4.4644652557820935e-06	
0.8607786484418896	0.0060710082561438485	0.006073290845135911	4.541080031484701e-06	
0.8741164275275125	0.0060935811498897315	0.006095967409410488	4.6195355460143246e-06	
0.8876608757158821	0.006117007072092104	0.006119500278706187	4.699893906595183e-06	
0.9014151953480897	0.006141323534937894	0.006143927068796491	4.782220366193982e-06	
0.9153826383855528	0.006166570075021448	0.006169287423000137	4.866583530920341e-06	
0.9295665071788846	0.00619278838946273	0.006195623148364296	4.953055583106102e-06	
0.9439701552486742	0.006220022483179214	0.00622297836299695	5.041712523105389e-06	
0.9585969880783669	0.006248318828391424	0.006251399655627277	5.132634430459373e-06	
0.9734504639194281	0.006277726537562866	0.00628093625859361	5.22590574695437e-06	
0.9885340946089864	0.006308297551111077	0.006311640235593432	5.321615583287496e-06	
1.0038514464001433	0.006340086841380235	0.006343566685683969	5.419858052051002e-06	
1.01940614080515	0.006373152634539353	0.006376773965194956	5.5207326291670764e-06	
1.0352018554516484	0.006407556652266856	0.006411323929411656	5.624344547759122e-06	
1.051242324952181	0.006443364375305372	0.0064472821961075585	5.730805226039416e-06	
1.0675313417871697	0.006480645331224222	0.006484718433261447	5.840232734679529e-06	
1.0840727572015847	0.006519473409015627	0.0065237066735786735	5.952752306623197e-06	
1.1008704821154982	0.006559927203479906	0.0065643256587667575	6.068496894305233e-06	
1.117928488048752	0.006602090392731022	0.0066066592168893415	6.187607779739557e-06	
1.1352508080599522	0.006646052152584438	0.006650796676552509	6.310235242955113e-06	
1.1528415377000134	0.006691907612083157	0.006696833322168826	6.436539295735421e-06	
1.1707048359804781	0.006739758354985492	0.006744870895111234	6.566690487841843e-06	
1.1888449263568397	0.006789712972692065	0.006795018146220108	6.7008707945975794e-06	
1.2072660977271032	0.006841887674844229	0.006847391445878418	6.839274595414834e-06	
1.225972705445816	0.006896406964699318	0.006902115458740309	6.982109753756286e-06	
1.2449691723538168	0.00695340438740056	0.006959323891206142	7.12959881207326e-06	
1.2642599898239333	0.007013023360435986	0.007019160320909195	7.281980314954025e-06	
1.2838497188228888	0.007075418096951618	0.007081779118843934	7.439510278023421e-06	
1.3037429909896587	0.00714075463418496	0.00714734647635795	7.602463819919629e-06	
1.3239445097305402	0.00720921198115948	0.00721604155109756	7.771136980803134e-06	
1.3444590513311867	0.007280983401981287	0.007288057748184561	7.94584875126914e-06	
1.3652914660858761	0.0073562778536698185	0.007363604155478731	8.126943340258035e-06	
1.386446679444272	0.007435321600512311	0.007442907154822993	8.314792716687492e-06	
1.4079296931759626	0.007518360030552233	0.00752621223476647	8.50979946259713e-06	
1.4297455865530366	0.007605659704120427	0.007613786034533561	8.71239998359583e-06	
1.451899517550985	0.007697510669437721	0.007705918654095181	8.923068129344728e-06	
1.4743967240682132	0.007794229086434819	0.007802926271275079	9.142319286577752e-06	
1.4972425251644468	0.007896160207267607	0.007905154114105209	9.370715016908256e-06	
1.5204423223183279	0.008003681770824472	0.008012979845399809	9.608868326175662e-06	
1.5440016007044985	0.00811720787916419	0.00812681742707864	9.857449666147681e-06	
1.5679259304904682	0.008237193436711258	0.008247121544557404	1.0117193790338655e-05	
1.5922209681535842	0.00836413924870089	0.008374392687057369	1.0388907606486062e-05	
1.6168924578184014	0.008498597894477392	0.008509182998634042	1.0673479198533933e-05	
1.6419462326147771	0.008641180514654628	0.008652103037915939	1.0971888223219575e-05	
1.667388216057011	0.008792564679921833	0.008803829613046179	1.1285217929787094e-05	
1.6932244234443516	0.008953503544794059	0.008965114893481724	1.1614669102463908e-05	
1.7194609632832076	0.009124836533620511	0.009136797043859201	1.1961576289091913e-05	
1.7461040387313935	0.009307501860930205	0.00931981267930386	1.2327426759899155e-05	
1.7731599490647525	0.009502551256616804	0.009515211509194241	1.2713882738002247e-05	
1.8006350911665105	0.009711167352294157	0.009724173621193257	1.3122807568933725e-05	
1.828535961039703	0.009934684293243238	0.009948029964081718	1.3556296652318052e-05	
1.8568691553430368	0.010174612277010128	0.010188286722762618	1.4016714156773323e-05	
1.885641372950552	0.010432666893049362	0.010446654449736654	1.4506736789644803e-05	
1.9148594165354507	0.010710804358373677	0.010725083034718341	1.5029406215009273e-05	
1.9445301941784663	0.01101126402552807	0.011025803871146779	1.5588192121265874e-05	
1.974660721001155	0.011336619898646346	0.01135138093209264	1.618706846765052e-05	
2.0052581208244957	0.011689843352576581	0.011704772919716082	1.683060611751234e-05	
2.036329627853186	0.01207437983556667	0.012089409227922296	1.7524085939346826e-05	
2.067882588386045	0.012494243078490777	0.012509283187288734	1.8273637589860228e-05	
2.0999244625529108	0.01295413126514537	0.012969066976220764	1.908641064593794e-05	
2.132462826078452	0.013459570764168679	0.013474253707947808	1.9970786618102178e-05	
2.1655053720733157	0.014017094383234806	0.014031333540188299	2.093664273514167e-05	
2.199059912853022	0.01463446261140224	0.01464801213862655	2.199568131042206e-05	
2.2331343817850464	0.015320937736450909	0.015333481239492363	2.3161841959209215e-05	
2.267736835164523	0.016087621476553262	0.016098751845724502	2.4451817706618315e-05	
2.302875454119006	0.01694786550384721	0.01695705947682646	2.5885699337779445e-05	
2.3385585465427567	0.01791775800621537	0.01792434506862305	2.748777325069508e-05	
2.3747945490609914	0.019016671911604395	0.019019798588366846	2.9287492035042897e-05	
2.411592029024571	0.020267818294491997	0.02026641258816404	3.132061389530699e-05	
2.4489596865355954	0.021698654295842508	0.021691403674221402	3.3630444982161444e-05	
2.4869063565043885	0.02334079306620182	0.023326168382109685	3.626897152963281e-05	
2.5254410107383527	0.025228646615432605	0.02520504354928695	3.929734238005661e-05	
2.564572760063192	0.0273952140688017	0.027361357566315112	4.278447665546438e-05	
2.604310856476998	0.029861959535306532	0.029817831332547024	4.680122185072116e-05	
2.6446646953377266	0.03261758807070385	0.03256622504071671	5.140511407564912e-05	
2.6856438175845567	0.035579197637971204	0.03552942144920623	5.660751710021723e-05	
2.727257911993673	0.03853506560646704	0.03850358906625519	6.231308925000562e-05	
2.769516817469004	0.04109526684059574	0.04110284896731683	6.822841432494235e-05	
2.812430525368455	0.04272797271769445	0.04278293857682689	7.376267641805312e-05	
2.8560091818661824	0.042963205670601384	0.04304106190374163	7.799316151115728e-05	
2.9002630903514777	0.04167569327967353	0.041727718570069475	7.984105792992346e-05	
2.945202713864811	0.039171058633701454	0.039166879531617314	7.85907622022667e-05	
2.9908386775716385	0.035984158760001946	0.03593403408992182	7.445661436536841e-05	
3.0371817712745264	0.032614448087501836	0.03254794513586299	6.849606079781674e-05	
3.0842429519642045	0.029391713879038165	0.029331801333641234	6.191347027659788e-05	
3.1320333464101533	0.026475642534881955	0.02643209196640467	5.5538926282404954e-05	
3.180564253791325	0.023912190859039395	0.02388598764781307	4.9767775543726034e-05	
3.2298471483676323	0.021688506698900815	0.02167693400232573	4.47109728829063e-05	
3.2798936821928324	0.01976801912079391	0.019767536162336806	4.034061121309356e-05	
3.3307156878694446	0.018108489083498682	0.018115899006965724	3.6576733494118244e-05	
3.3823251813463506	0.016669901035344034	0.01668266600876118	3.332893380956095e-05	
3.43473436475976	0.015417242296182845	0.015433463727608593	3.051323838604934e-05	
3.487955629318178	0.01432098273965856	0.014339283002502817	2.8057410164985156e-05	
3.542001558232087	0.013356638872922814	0.013376035371193574	2.5901397821665436e-05	
3.5968849296890193	0.012504052653552465	0.012523852341195747	2.399601959893536e-05	
3.6526187198747286	0.011746651018450299	0.011766369689494969	2.2301201422111383e-05	
3.7092161060411786	0.011070785086451663	0.011090088117327097	2.0784284625920742e-05	
3.7666904696220658	0.010465175148875318	0.010483834836435285	1.941857126667323e-05	
3.8250553993966134	0.009920458059374396	0.009938323172384285	1.8182133443499302e-05	
3.884324694702404	0.009428823443963215	0.009445797552541739	1.7056861186954957e-05	
3.9445123686979775	0.008983723175487181	0.00899974922220185	1.6027709212678986e-05	
4.005632651675993	0.00857963977541511	0.00859468906828486	1.5082103304535193e-05	
4.067699994427721	0.00821190161694516	0.00822596595604684	1.4209472512867213e-05	
4.130729071659682	0.007876535091615303	0.007889621121938042	1.340087971902311e-05	
4.194734785463209	0.007570145928917986	0.0075822710807173154	1.2648728947967577e-05	
4.259732268837781	0.007289823537015398	0.007301013102958526	1.1946532665567706e-05	
4.325736889268946	0.007033063575741139	0.007043348605528257	1.1288726175250145e-05	
4.392764252361694	0.0067977050284278384	0.00680712081349779	1.067051926141107e-05	
4.460830205530115	0.006581878860736052	0.006590463846169407	1.0087777580776979e-05	
4.5299508417442365	0.006383965991849373	0.00639176099802815	9.536928137645593e-06	
4.600142503334918	0.006202562797349324	0.006209610466089316	9.01488462317663e-06	
4.671421785857698	0.006036452746789051	0.006042797149508054	8.518989564890996e-06	
4.743805542016518	0.005884583078277075	0.005890269440048835	8.046971206781112e-06	
4.817310885648243	0.005746045647244134	0.005751120152217272	7.596913899188545e-06	
4.891955195768907	0.005620061272388114	0.0056245709243425545	7.167241581989521e-06	
4.967756120682691	0.005505967050442351	0.005509959568131704	6.7567147519029065e-06	
5.044731582154526	0.005403206232104898	0.005406729963129617	6.36444215132037e-06	
5.122899779647386	0.005311320351446364	0.005314424191159298	5.9899093217668e-06	
5.202279194625215	0.005229943386208353	0.005232676689866897	5.633027078265939e-06	
5.282888594922542	0.005158797801455593	0.00516121027869471	5.294203712082809e-06	
5.364747039181794	0.005097692398278881	0.0050998339790952404	4.974444857647813e-06	
5.447873881359371	0.005046521956594816	0.005048442617439257	4.6754835023124705e-06	
5.532288775301544	0.005005268730499954	0.005007018267752722	4.399937716699609e-06	
5.618011679391243	0.004974005930405663	0.00497563366635846	4.151482306088322e-06	
5.705062861266868	0.004952903413328312	0.004954457816654902	3.934998955337973e-06	
5.793462902614208	0.004942235907474134	0.00494376410577002	3.7566359942506985e-06	
5.883232704032601	0.004942394227732782	0.004943941383659264	3.6236723202323747e-06	
5.974393489976511	0.004953900105725341	0.004955508620044506	3.544071447894575e-06	
6.06696681377367	0.004977425476506466	0.004979133970053077	3.5256852563436238e-06	
6.160974562720967	0.005013817354605844	0.005015659365892399	3.575254107172678e-06	
6.25643896325932	0.005064129824008058	0.0050661321381328325	3.6975681115748457e-06	
6.353382586228693	0.005129665201443958	0.005131845697074667	3.8951989593520546e-06	
6.451828352204593	0.005212027169433567	0.005214392030838338	4.168964526469871e-06	
6.551799536917215	0.005313189700165262	0.005315729786448044	4.518925222906956e-06	
6.653319776754563	0.005435587025660728	0.005438273114190419	4.945534833454762e-06	
6.756413074350862	0.005582231927000765	0.0055850084461535705	5.450663140797285e-06	
6.861103804261538	0.0057568724556142275	0.005759649187407048	6.038413651319516e-06	
6.9674167187261515	0.0059642011779363095	0.005966842242961711	6.7158149868122174e-06	
7.075376953520617	0.006210136515599504	0.00621244576803061	7.4935307009718e-06	
7.1850100339000935	0.006502203009782444	0.006503904839261675	8.386748426906381e-06	
7.2963418806339915	0.006850046070255494	0.0068507607438602095	9.416420611377956e-06	
7.40939881613446	0.007266124652774247	0.007265338323295372	1.0611062464858864e-05	
7.5242075706798515	0.00776662383676558	0.007763656750166475	1.2009379952539742e-05	
7.640795288734611	0.008372592101928592	0.008366578369604279	1.3664101349339731e-05	
7.759189535367103	0.009111158845227963	0.009101077460734788	1.5647489540258206e-05	
7.879418302766868	0.010016213609273057	0.01000107689365988	1.8058981706874882e-05	
8.001510016862884	0.01112656762760469	0.011106026878198137	2.1034750101422204e-05	
8.125493544044346	0.012476061722380577	0.012451968728249309	2.4756158327654764e-05	
8.251398197985628	0.014062365812389222	0.014041919290735479	2.944475081968144e-05	
8.379253746576957	0.015772602090359994	0.015771389633880587	3.5305013955988046e-05	
8.509090418962503	0.017271216392679953	0.017304206053543374	4.2310168769581514e-05	
8.640938912687513	0.018003268138857182	0.018048165944362714	4.9596770844347355e-05	
8.774830400956196	0.017554264842602703	0.017549841094228944	5.4497640844322714e-05	
8.910796540002062	0.016065689998674762	0.0160148716982317	5.377648145607914e-05	
9.048869476572474	0.01411405833154333	0.014075404381547923	4.820022538595889e-05	
9.189081855529167	0.012220347723216845	0.012213559451561938	4.134792163816637e-05	
9.331466827566528	0.010604418807657827	0.010619173533837628	3.5271551269211725e-05	
9.476058057049498	0.009289918496270293	0.009313834890999313	3.0380520673891403e-05	
9.622889729972897	0.008234362158403058	0.008259885251041115	2.6518850305706345e-05	
9.771996562044086	0.007385920580883647	0.007409332374014971	2.3447214614321565e-05	
9.923413806890872	0.00669997330384333	0.006719721463548854	2.0964791184604653e-05	
10.0771772643966	0.0061416796488975795	0.006157307899596369	1.892250000921027e-05	
10.233323289164382	0.005684712830798098	0.005696290446628803	1.721289830194196e-05	
10.391888799112495	0.005309368134253628	0.005317203457781998	1.5758520319094865e-05	
10.552911284202958	0.005000912239397668	0.005005412514704449	1.4502872279066842e-05	
10.716428815305356	0.004748322578717646	0.004749926721859561	1.3404120504582093e-05	
10.882480053198018	0.00454337206968363	0.004542519294662783	1.2430786913004825e-05	
11.051104257708666	0.004379980831793293	0.004377096621572645	1.1558825981246074e-05	
11.222341296996655	0.004253766329442241	0.004249256482522625	1.076963622360134e-05	
11.39623165697915	0.004161741362674818	0.004155989424161479	1.004871249136494e-05	
11.572816450903245	0.00410212585108966	0.004095491511104273	9.384757122938709e-06	
11.752137429066462	0.004074251791845142	0.004067068964790668	8.769149978581202e-06	
11.93423698868786	0.004078551737594391	0.0040711255994200155	8.19574553739981e-06	
12.119158183932093	0.004116630695470181	0.004109233256024817	7.661036074668579e-06	
12.306944736088793	0.004191430376877085	0.004184294399749297	7.164812410149477e-06	
12.497641043909683	0.00430750340170869	0.004300814873345312	6.711589310660127e-06	
12.691292194105861	0.004471421511337145	0.004465311804685923	6.3132517192600095e-06	
12.887943972007742	0.004692338240956113	0.0046868795128502914	5.993554620655684e-06	
13.08764287239018	0.004982687664361533	0.004977900927217197	5.7949366611616e-06	
13.290436110465315	0.005358851960770013	0.005354751065852018	5.78670448221772e-06	
13.496371633045765	0.005841159961147956	0.005837883531978165	6.0703118783544945e-06	
13.705498129880782	0.006451231586018673	0.006449356622707205	6.775612952040909e-06	
13.917865045168076	0.007201282636892322	0.007202370175330829	8.04897259157067e-06	
14.133522589243995	0.008063779336359081	0.008070524458696408	1.0036533465578595e-05	
14.35252175045488	0.00891021722703414	0.008923034340270908	1.2817258508883919e-05	
14.574914307212275	0.00946003034454182	0.00946744458147721	1.6124667463217038e-05	
14.800752840235097	0.009397570453524073	0.00938436787158917	1.8815319398350814e-05	
15.030090744981337	0.008689391648742186	0.00867188121923899	1.939317917256138e-05	
15.262982244272472	0.007661622704064845	0.007660378800874326	1.807022879505253e-05	
15.499482401113475	0.006649329577848658	0.0066606318967881275	1.6154096407498438e-05	
15.739647131711472	0.005794473491933205	0.005808733709456302	1.4370927150351166e-05	
15.98353321869612	0.005114772273298599	0.005126506128460793	1.2886646569271014e-05	
16.23119832454485	0.004586812201515751	0.004594121210488035	1.1677101304479562e-05	
16.482701005216104	0.004181415529666421	0.004184194678092556	1.0683441301329276e-05	
16.738100723993853	0.003873938166382667	0.0038728250550701666	9.852797193534091e-06	
16.997457865546615	0.0036459341392496084	0.0036418290705906536	9.144642541775418e-06	
17.26083375020432	0.0034844937112161276	0.0034783575381254705	8.529170972742053e-06	
17.528290648456405	0.003381258811289045	0.003374028668852917	7.984652853822997e-06	
17.799891795674554	0.003331665700652978	0.0033242162796172326	7.495349301456541e-06	
18.075701407063548	0.0033345258849243014	0.0033276451975160584	7.050251433926344e-06	
18.35578469284383	0.0033919396257107593	0.0033863061627715132	6.64274149347523e-06	
18.64020787366921	0.003509494729913863	0.0035056509954367035	6.271505493361911e-06	
18.929038196283646	0.0036966051160120684	0.003694927636384342	5.9436057298332975e-06	
19.222343949420477	0.003966487500064281	0.003967159183005446	5.681720660186667e-06	
19.52019447994806	0.004334145746862829	0.0043371382866796045	5.5389668878059464e-06	
19.822660209265607	0.004807650705293353	0.004812667692069583	5.622772627179e-06	
20.12981264995304	0.0053620099836566145	0.005367992847478129	6.107948226072151e-06	
20.441724422678867	0.005885912542444029	0.005889163996334129	7.152567701470278e-06	
20.75846927337004	0.006148785374855294	0.006143338559734866	8.579789621603113e-06	
21.08012209064783	0.0059467385006308346	0.005937987389402671	9.59855261338301e-06	
21.406758923533914	0.005366307943762093	0.005367102987971383	9.632402919641513e-06	
21.738456999430788	0.004686314648652798	0.004694429380237355	9.05755902744906e-06	
22.075294742380795	0.004087254603792746	0.004095036366212193	8.359448088599388e-06	
22.417351791608088	0.003618031551815411	0.0036217551183481446	7.724057081154057e-06	
22.764709020347887	0.0032713501782864456	0.0032706424728501104	7.1824641930673835e-06	
23.1174485549675	0.0030276936869299137	0.003023661289700978	6.722705799543505e-06	
23.47565379438362	0.002870011803595398	0.0028642233777554076	6.32657041859987e-06	
23.839409429780538	0.0027871024963552443	0.0027811442209999134	5.978592541169768e-06	
24.20880146463373	0.0027738426480438524	0.002769106256440524	5.66762203936146e-06	
24.583917235044	0.002830893547316617	0.0028284309456792583	5.387271306755541e-06	
24.964845430386426	0.0029643406259677128	0.0029647112439428543	5.137656553783283e-06	
25.351676114279368	0.0031843095940504917	0.003187383124447521	4.930891108326859e-06	
25.744500745878433	0.003498846569577741	0.00350354346848035	4.804691364050136e-06	
26.143412201500308	0.0038931066192026235	0.003897090716388517	4.846428335100307e-06	
26.548504796581717	0.004280522401064651	0.004280245371296182	5.188158162506373e-06	
26.959874307978602	0.00446423917607472	0.004458618496542848	5.809660347328764e-06	
27.377617996610834	0.00427678571349674	0.00427415376157331	6.268575714893753e-06	
27.801834630457815	0.003821710184761858	0.0038264563987562687	6.24914541225664e-06	
28.232624507910387	0.003332794154063618	0.0033383316400156676	5.961576460161454e-06	
28.670089481484574	0.002933842507581823	0.0029354298187992535	5.627219382762075e-06	
29.114332981902788	0.0026483665788704968	0.0026458281939599378	5.320475251458635e-06	
29.565460042548164	0.0024662283173012257	0.0024615019443845953	5.051799427352182e-06	
30.0235773242978	0.0023744098656262778	0.00236983772881567	4.815734957116572e-06	
30.488793140740842	0.002365803612415355	0.002363309974521492	4.605641236395404e-06	
30.961217483787163	0.0024406526564893505	0.002441251563127787	4.418380408817876e-06	
31.440962049673153	0.002604732854506817	0.0026080894606538433	4.258824130563467e-06	
31.928140265370157	0.002860596495696343	0.0028646480965765666	4.150409368827637e-06	
32.42286731540228	0.0031783309948581464	0.0031795563425749064	4.154728753755706e-06	
32.925260169079685	0.003436894181059315	0.0034332642462217206	4.353641353565793e-06	
33.435437608153904	0.003436061996133567	0.003433192904230895	4.649550073802707e-06	
33.95352025490161	0.003139790591994234	0.0031432684570922484	4.742406829867875e-06	
34.479630600643624	0.002747558059409777	0.0027515029535382153	4.620062379912579e-06	
35.01389303470575	0.0024182987777936473	0.0024180067984151273	4.432531448124955e-06	
35.556433873828425	0.0021953929672789358	0.0021917805355222944	4.2489649788104345e-06	
36.107381392031996	0.002075735461588715	0.002071864632127115	4.083681814042381e-06	
36.666865850944866	0.0020510237724542125	0.002049547389926909	3.9361185076552585e-06	
37.23501953060145	0.002119198641074779	0.0021210611801597986	3.80517103061811e-06	
37.81197676071744	0.0022822843005026097	0.002285971463006482	3.696777594118828e-06	
38.397873952449665	0.002527018140473701	0.002528738649789319	3.6364944388064306e-06	
38.99284963064802	0.0027704949763032757	0.002767624422523436	3.6800131049254144e-06	
39.59704446660722	0.0028260060005464147	0.00282376879438931	3.824309940959904e-06	
40.21060131132589	0.0026064764690292394	0.002609814786686914	3.8894908307915055e-06	
40.83366522928125	0.0022832305713352107	0.002285530045566654	3.8201039732067014e-06	
41.46638353272696	0.002019417712367472	0.002017330772222731	3.7053033557838006e-06	
42.108905816522395	0.0018609418860465199	0.001857382089384108	3.5911306730262877e-06	
42.76138399350171	0.0018072905241415748	0.001805972074251568	3.4871229802661902e-06	
43.42397233039088	0.0018544807867922426	0.0018566332450902115	3.3941379608671333e-06	
44.096827484281306	0.0020003308517059287	0.0020035015577405594	3.316470868050716e-06	
44.78010853966855	0.0022175144777713328	0.0022171485035204037	3.274168865962337e-06	
45.47397704606499	0.0023852545728476914	0.0023820179958847477	3.304387899573197e-06	
46.17859705619533	0.002320676306840307	0.0023222199779869596	3.3651387087881256e-06	
46.894135164783904	0.00206372953560157	0.0020664031895394827	3.3498107633650986e-06	
47.62076054794297	0.0018126993683315682	0.0018109296663305324	3.283882176879425e-06	
48.35864500317141	0.001659451534197488	0.001656391999638426	3.211388180547177e-06	
49.10796298997312	0.0016158857957947247	0.0016158161904326403	3.1439242557797363e-06	
49.86889167110482	0.001679126319292683	0.001682058891151498	3.0828104623980555e-06	
50.641610954463076	0.0018381908331727916	0.0018394987668340329	3.0321832988025452e-06	
51.42630353562007	0.0020222258122021748	0.002019349574227516	3.0107722657726682e-06	
52.22315494101898	0.002049192122822938	0.0020495470988251855	3.0280706795816943e-06	
53.03235357183818	0.001855501799438579	0.0018581188924042741	3.0236411174675433e-06	
53.854090748535334	0.0016268833194573356	0.0016250140601781387	2.987367480302471e-06	
54.688560756081706	0.0014887749073209157	0.0014863601781363964	2.9462502742048197e-06	
55.53596088989733	0.0014640411012470044	0.0014653505790478455	2.907152714911856e-06	
56.39649150249797	0.0015493746943438648	0.0015520201482014462	2.868837686140161e-06	
57.27035605086487	0.0017133359904020617	0.0017118287215338816	2.832468520380796e-06	
58.15776114454846	0.001819699819295081	0.0018183286911176058	2.8115627301253473e-06	
59.05891659451753	0.001708566678068628	0.0017113431005996713	2.8013271606674095e-06	
59.974035462765215	0.001498428551638142	0.0014969620251598544	2.7848091176193902e-06	
60.90333411268367	0.0013594341081894555	0.0013573278300425707	2.769034952362507e-06	
61.847032260219336	0.0013360337202879533	0.0013379135427273644	2.752811130250708e-06	
62.80535302582078	0.001425050036451943	0.0014267753481180265	2.729381236775896e-06	
63.778522987191536	0.0015744625799826502	0.0015718575949906814	2.6926736544116165e-06	
64.76677223286032	0.0016103951449079514	0.001611727998689905	2.656721446894874e-06	
65.77033441658139	0.0014510813825914198	0.0014517714249201229	2.6420254555498387e-06	
66.78944681257751	0.0012837232107721273	0.0012811309099214493	2.645895106386058e-06	
67.82435037163955	0.0012224428252424202	0.0012236027292786811	2.6522026524685846e-06	
68.87528977809474	0.001280026012820385	0.0012819994159783256	2.6452037332265898e-06	
69.94251350765792	0.0014136449505466559	0.0014111383061611844	2.608071368865418e-06	
71.02627388617911	0.0014551128986053613	0.0014567299031809173	2.554434111512148e-06	
72.12682714930152	0.001310013247814119	0.0013097732688375696	2.543187902177051e-06	
73.24443350304374	0.0011658951546743967	0.0011639663856600722	2.5695702322265224e-06	
74.37935718532088	0.0011340511648239857	0.0011364074901465233	2.592982101315897e-06	
75.53186652841877	0.0012180778488145678	0.001217841258741939	2.583436198056393e-06	
76.7022340224364	0.0013283502695413056	0.0013270416634714518	2.521522130667342e-06	
77.89073637971123	0.0012723555124113804	0.0012742339259816631	2.477179762980038e-06	
79.09765460024283	0.0011190168001286485	0.0011165244725795693	2.5123618799041287e-06	
80.32327403813038	0.0010510374196148527	0.0010528143948683607	2.5609530752735364e-06	
81.5678844690394	0.001105754756707191	0.0011061618461233075	2.5676031172980145e-06	
82.83178015871405	0.001213612168693523	0.0012120454779241787	2.499331889503098e-06	
84.11525993255103	0.001177879179969099	0.0011796014530291036	2.44608262345484e-06	
85.41862724625115	0.001037194717580226	0.0010348988813029722	2.5051126473451903e-06	
86.74219025756646	0.0009822659743697808	0.0009846774187812753	2.5712579395139955e-06	
88.08626189915832	0.00104862055818681	0.001047370735749866	2.5638220336954963e-06	
89.45115995258467	0.0011321434972517176	0.0011329472888684095	2.466970383516722e-06	
90.83720712343391	0.0010496528915063094	0.001048609222215988	2.466029967335896e-06	
92.24473111762269	0.0009363224050867159	0.0009364852407179286	2.571041921696763e-06	
93.67406471887617	0.0009390065709611144	0.0009404180633010274	2.6164249450993115e-06	
95.1255458674087	0.0010317871315676248	0.0010299099460219896	2.532334900437664e-06	
96.59951773982377	0.0010225091384616746	0.0010236991919913105	2.4744125308717984e-06	
98.09632883025184	0.0009027723927202314	0.0009015278512993377	2.604934586417624e-06	
99.61633303274554	0.0008727797868726579	0.0008749713209730724	2.6853373647946973e-06	
101.15988972495167	0.0009520304506700424	0.0009496702559937606	2.5995352148928984e-06	
102.72736385307937	0.0009654897027145147	0.0009669225018801033	2.530950237034291e-06	
104.31912601818526	0.0008544131410045537	0.0008534367232722928	2.706861197886419e-06	
105.93555256379533	0.0008254697027121072	0.0008271897052431843	2.7887255920569902e-06	
107.57702566488457	0.0009019071154342967	0.000900443373647795	2.657445885584266e-06	
109.24393341823551	0.0008943247032283278	0.0008936909015747986	2.6667655136322667e-06	
110.93666993419627	0.0007928679424230345	0.0007942367889097325	2.9047477429114647e-06	
112.65563542986153	0.0007951929181687307	0.0007941474651652949	2.902925755126685e-06	
114.40123632369622	0.0008668446161519914	0.0008691496969536185	2.7323309811210462e-06	
116.17388533162597	0.0008056136162137305	0.000802840713167249	2.990256267011795e-06	
117.9740015646163	0.0007387774504658365	0.0007415719623220191	3.1609337100713593e-06	
119.802010627764	0.0007909879679862625	0.000789065544268962	2.9586971513038088e-06	
121.65834472092367	0.0008047332748452981	0.0008029484894602118	3.117905346594849e-06	
123.54344274089367	0.000715131855451945	0.0007182654654516536	3.4839834907055124e-06	
125.45775038518534	0.0007267440899562525	0.0007234787151236045	3.281096164700855e-06	
127.40172025740017	0.0007766908248408046	0.0007772755860238213	3.3949644453019806e-06	
129.3758119742398	0.0006974208491134188	0.0006999025210360039	3.986390160351868e-06	
131.3804922741741	0.0006825196415590006	0.0006790691645536916	3.7032246570784644e-06	
133.41623512779302	0.0007391713054570199	0.0007398696234045694	4.03419582585857e-06	
135.48352184986857	0.0006728353433466175	0.0006762591631709875	4.885755112224113e-06	
137.58284121315285	0.0006508958739423795	0.0006466743977008323	4.330390094467895e-06	
139.71468956393986	0.0007042209719734612	0.0007002493800263328	5.996672332364243e-06	
141.879570939417	0.0006396137043907627	0.000646136136072366	6.534801133561298e-06	
144.07799718683648	0.0006283170770319397	0.0006366960443339599	8.40633779784576e-06	
146.31048808453184	0.0006708380731423225	0.0006482771831301725	2.5110831642706335e-05	
148.57757146481032	0.0006017224597689429	0.000633766809175989	3.6261084325505045e-05	
150.87978333874923	0.0006161681803766115	0.000620081885161218	3.7453230808401555e-05	
153.2176680229263	0.0006292122381256416	0.0006079582573446376	2.7698596867234322e-05	
155.5917782681133	0.0005693169215502786	0.0005969848217125572	2.8113420197960638e-05	
158.00267538996428	0.0006112740824150444	0.000586827432091698	3.403444377778594e-05	
160.45092940172842	0.0005744137157412773	0.0005772624277188264	2.480097062168791e-05	
162.9371191490193	0.0005580106885158019	0.0005681410709081129	2.7080581806342468e-05	
165.46183244667284	0.0005868021499425799	0.0005593625230008399	2.979336269315497e-05	
168.02566621772516	0.0005293144930930873	0.0005508569229404178	2.1643102341054182e-05	
170.6292266345446	0.0005657440141639286	0.0005425749301631202	2.8019603476696526e-05	
173.27312926215015	0.0005267036130851373	0.0005344811324644981	2.3102906736086056e-05	
175.9579992037507	0.0005276922097834304	0.0005265497791332512	2.2507168231818246e-05	
178.68447124853947	0.0005302387051832703	0.0005187619463612712	2.4988205337998753e-05	
181.45319002177868	0.0004971469349128842	0.0005111036090350672	1.9164801889960905e-05	
184.2648101372089	0.0005252022971534799	0.0005035643013778587	2.4235715554358504e-05	
187.11999635182175	0.00047767681559441754	0.0004961361695335957	1.8500278368291873e-05	
190.019423723029	0.000510671953122205	0.0004888132907969348	2.186255104078242e-05	
192.9637777682679	0.0004643710251996106	0.0004815911778286274	1.8586806331153395e-05	
195.95375462707955	0.000492635479965373	0.00047446641345472715	1.942735347288793e-05	
198.99006122569847	0.00045257045230675185	0.0004674363790788155	1.835523075791163e-05	
202.0734154441926	0.00047561598401495197	0.0004604990511247016	1.7581586598995716e-05	
205.20454628619316	0.000439909747856732	0.0004536528475158335	1.7667549384106074e-05	
208.38419405125447	0.0004610937856869604	0.00044689651134726527	1.631062100297267e-05	
211.6131105098844	0.00042602519138816754	0.00044022902245865293	1.666946648901259e-05	
214.892059081287	0.0004484865741122379	0.000433649530105362	1.5449093680393962e-05	
218.22181501385919	0.0004121035551487724	0.0004271573016924171	1.5488963396926902e-05	
221.60316556848443	0.0004354312564542895	0.00042075168380783314	1.4882418746195597e-05	
225.03691020466627	0.00040076340109402664	0.00041443207271763536	1.4193200573733242e-05	
228.5238607695462	0.00041810709385564756	0.0004081978921661159	1.4485174555906143e-05	
232.06484168985054	0.0003952175440737901	0.0004020485768311362	1.2865895281878017e-05	
235.66069016681035	0.00039490469958517816	0.00039598356016392754	1.3999239563682313e-05	
239.3122563741041	0.00039523609947471556	0.00039000226562985803	1.1785207138938199e-05	
243.0204036588648	0.0003725997353217392	0.000384104100585397	1.3105194491431187e-05	
246.78600874580337	0.00038955086959159205	0.0003782884521941729	1.1488816528695602e-05	
250.60996194449422	0.0003637277452378734	0.00037255468491461963	1.1665631908646299e-05	
254.4931673598731	0.0003659115967871556	0.0003669021391921292	1.173550068855426e-05	
258.43654310599635	0.0003681499742631105	0.0003613301310671054	1.0172432583253342e-05	
262.4410215231124	0.00034464976723443087	0.0003558379524717509	1.1199659703208942e-05	
266.507549398097	0.0003549016113567738	0.0003504248720367491	1.0154641380006188e-05	
270.63708818830384	0.0003481361825731517	0.0003450901362671813	9.53224138442612e-06	
274.8306142488838	0.00032956930840886034	0.00033983297097722525	1.0311432474677155e-05	
279.08911906362675	0.00033854934177295965	0.0003346525828971574	9.100913616182405e-06	
283.4136094793798	0.00033401187574105655	0.0003295481613852164	8.692094709660954e-06	
287.80510794409827	0.0003154835225044325	0.00032451888019209823	9.418123106620062e-06	
292.26465274858515	0.0003180409562356333	0.0003195638992378791	8.535703255481802e-06	
296.7932982719762	0.0003222487464755162	0.0003146823663708132	7.654209477857166e-06	
301.3921152310292	0.00030711519487050526	0.0003098734190851312	8.35536749259993e-06	
306.0621909332746	0.00029704419066634594	0.0003051361861810138	8.297337867128252e-06	
310.80462953409153	0.0003014407652964468	0.0003004697893547748	7.207200956119191e-06	
315.6205522977641	0.00030254040846229525	0.0002958733447111065	6.79882723328731e-06	
320.5110978625849	0.00029081568862051514	0.00029134596419225483	7.402969387783572e-06	
325.47742251006514	0.0002797729000865205	0.00028688675692131705	7.456159251043193e-06	
330.52070043831674	0.00027795267252939105	0.00028249483045874615	6.719769090037263e-06	
335.6421240396705	0.0002808273897286182	0.00027816929197248844	5.913803588302311e-06	
340.8429041825955	0.00027971026185718005	0.00027390924932331733	5.8437712581957955e-06	
346.1242704979875	0.0002721444467338721	0.00026971381206765627	6.257514548659818e-06	
351.4874716698928	0.0002627196739327683	0.0002655820923808388	6.445938457714507e-06	
356.9337757307372	0.00025571294256329657	0.00026151320590410247	6.222456582988865e-06	
362.46447036112943	0.000252045973454374	0.00025750627251891353	5.729319695455494e-06	
368.08086319431027	0.0002505640370062399	0.00025356041705235907	5.176478718644631e-06	
373.7842821253185	0.00024966089866841547	0.00024967476991746206	4.738027319030943e-06	
379.57607562494815	0.00024821003203756234	0.00024584846769221206	4.490053245255325e-06	
385.45761305857025	0.00024582674747509217	0.00024208065364113637	4.39808877912446e-06	
391.43028500989345	0.00024266397815623817	0.00023837047818309778	4.377244880629215e-06	
397.49550360974456	0.00023906993058161048	0.00023471709930892578	4.357783970493768e-06	
403.6547028699399	0.00023535100775104846	0.00023111968295234434	4.303948370831856e-06	
409.9093390223323	0.0002316822249327606	0.00022757740331751339	4.203402740819427e-06	
416.26089086311043	0.00022809943401339014	0.0002240894431663516	4.0541059536122055e-06	
422.71086010243414	0.00022451220921251627	0.00022065499406864696	3.858647292002276e-06	
429.2607717194863	0.00022072216505809975	0.0002172732566177726	3.627656760611211e-06	
435.91217432302693	0.0002164777936596377	0.00021394344061471897	3.3916728843758696e-06	
442.6666405175339	0.00021162045524015683	0.00021066476522293466	3.214088897876689e-06	
449.52576727501685	0.00020632876238936015	0.00020743645909634492	3.1784523218727996e-06	
456.4911763125926	0.0002013174629902366	0.00020425776048275498	3.3215692982043267e-06	
463.56451447591087	0.0001977045818599256	0.00020112791730471214	3.564106837580206e-06	
470.74745412852144	0.0001963109843947566	0.00019804618721973405	3.7236966752685577e-06	
478.04169354727435	0.00019642341762407924	0.00019501183766170712	3.5849368390670927e-06	
485.4489573238469	0.0001950688892082053	0.0001920241458651196	3.059122249500589e-06	
492.97099677249224	0.00018981277239946912	0.0001890823988736749	2.5491863315518756e-06	
500.60959034410683	0.00018359903321126574	0.00018618589353470267	2.7399549056314586e-06	
508.36654404671106	0.0001817169951831281	0.00018333393648073314	3.1884869152539897e-06	
516.2436918724502	0.00018281638767775682	0.0001805258440994103	2.9978014001722644e-06	
524.242896231207	0.00017881031940738726	0.00017776094249293196	2.2651887629937548e-06	
532.3660483909357	0.00017252499784691668	0.0001750385674280193	2.5138628869496222e-06	
540.6150689248177	0.00017294014908522152	0.00017235806427740995	2.903566269386664e-06	
548.9919081653474	0.00017147603612600924	0.00016971878795375684	2.17978023778251e-06	
557.4985466654523	0.00016485578020454547	0.00016712010283674453	2.264923935848442e-06	
566.1369956667598	0.00016593217761334765	0.00016456138269418035	2.6331975631619707e-06	
574.909297575119	0.00016210479104942143	0.00016204201059776512	1.8155852437948464e-06	
583.8175264434902	0.00015851344511843172	0.00015956137883415473	2.432012021775999e-06	
592.8637884623186	0.00015882187822502852	0.00015711888881191305	1.9311215948791272e-06	
602.0502224575035	0.0001529592367512411	0.00015471395096489104	2.1060186693319053e-06	
611.379000396087	0.00015427950466759648	0.000152345984652497	1.9523241635450035e-06	
620.8523278997751	0.00014834783461248924	0.00015001441805734367	1.954959945646612e-06	
630.4724447664181	0.00014935403339593923	0.00014771868808064246	1.7617441322156419e-06	
640.2416254995708	0.00014445817524611672	0.00014545824023573718	1.991058916108718e-06	
650.1621798462554	0.00014359137345119614	0.00014323252854011922	1.42064171252551e-06	
660.2364533430635	0.00014191412378684862	0.00014104101540622313	2.0083053157958868e-06	
670.4668278707137	0.00013744329943430816	0.0001388831715312836	1.4452176044883738e-06	
680.8557222172046	0.0001380840669162104	0.0001367584757865169	1.4991206735503227e-06	
691.4055926496942	0.00013513108458489804	0.00013466641510586068	1.8430225659876713e-06	
702.1189334952396	0.00013126050226921384	0.00013260648437446253	1.3657976376369537e-06	
712.9982777305363	0.00013091041017912524	0.00013057818631713084	1.178341323962748e-06	
724.0461975807946	0.00013009579490840044	0.00012858103138690708	1.5739624723701508e-06	
735.2653051278958	0.00012689014530632708	0.00012661453765390265	1.634277398695892e-06	
746.6582529279726	0.00012367741264319038	0.00012467823069457125	1.3464156583488602e-06	
758.2277346385576	0.0001217854669338703	0.0001227716434814972	1.036033322937921e-06	
769.9764856554507	0.00012068781099338203	0.00012089431627384919	9.461008461014814e-07	
781.9072837594538	0.00011959539122914284	0.00011904579650858166	1.0300370058815959e-06	
794.0229497731273	0.00011820082968612011	0.0001172256386924593	1.1247881337098867e-06	
806.3263482277227	0.00011656105106266263	0.00011543340429501215	1.1677275884994773e-06	
818.82038804045	0.00011480338402926552	0.00011366866164246431	1.1562357793566294e-06	
831.5080232022387	0.00011297578498241086	0.00011193098581270537	1.095121835824285e-06	
844.3922534761538	0.0001110247544258249	0.00011021995853136109	9.828568965128955e-07	
857.4761251066391	0.00010885913933456446	0.00010853516806899683	8.278943378598644e-07	
870.7627315397452	0.00010653180288485531	0.0001068762091395148	7.056384940418816e-07	
884.2552141545192	0.00010446901488575923	0.00010524268279974897	7.795308067607337e-07	
897.9567630057271	0.00010330557664382518	0.00010363419635030155	1.0135928569996103e-06	
911.8706175780853	0.00010282297153162282	0.00010205036323765933	1.1173829876150708e-06	
926.0000675521785	0.00010123392567258935	0.00010049080295756942	8.547028648814273e-07	
940.3484535822448	9.841036369887195e-05	9.895514095972899e-05	6.029987780318834e-07	
954.9191680860141	9.747712977145925e-05	9.744300855377125e-05	9.64928780773484e-07	
969.715656046784	9.677279719412584e-05	9.59540428165703e-05	8.477194517546826e-07	
984.7414158279239	9.389738719760209e-05	9.448788650087403e-05	5.92548795929802e-07	
1000.0	9.378955567155553e-05	9.304418794524395e-05	9.451699758746997e-07	


==> data/fig_delay_tfirka_hist_10.dat <==
fom_evals	rel_err	
20.0	0.3309739357363415	
40.0	0.11867334479189044	
60.0	0.1372473930721816	
80.0	0.09157023684562243	
100.0	0.0889063221637552	
120.0	0.07716084926502005	
140.0	0.07647258906436752	
160.0	0.07347924614727536	
180.0	0.0731459785850231	
200.0	0.07203449841253215	
220.0	0.07181891845891827	
240.0	0.07133950243866198	
260.0	0.07120400112156532	
280.0	0.07098065718089981	
300.0	0.07089899246708677	
320.0	0.07078995733710848	
340.0	0.07074225677046117	
360.0	0.07068733930728249	
380.0	0.07066010921007787	
400.0	0.07063183123863877	
420.0	0.07061655447882559	
440.0	0.07060175236767437	
460.0	0.07059329880643683	
480.0	0.07058545010962877	
500.0	0.07058082607005496	
520.0	0.07057661923437888	
540.0	0.07057411653292375	
560.0	0.07057183959995528	
580.0	0.07057049947787297	
600.0	0.07056925521553595	
620.0	0.07056854625260023	
640.0	0.07056785934993814	
660.0	0.07056748992240355	
680.0	0.0705671063563367	
700.0	0.0705669177899255	
720.0	0.07056670075374313	
740.0	0.07056660739507754	
760.0	0.07056648267315477	
780.0	0.07056643866366263	
800.0	0.07056636569423862	
820.0	0.07056634671160027	
840.0	0.0705663031436134	
860.0	0.07056629644001759	
880.0	0.070566269839765	
900.0	0.07056626884065043	
920.0	0.07056625221287273	
940.0	0.07056625360575142	
960.0	0.07056624296134187	
980.0	0.07056624513660019	
1000.0	0.07056623816396775	
1020.0	0.0705662403859196	
1040.0	0.07056623572036964	
1060.0	0.0705662376906651	
1080.0	0.07056623450943825	
1100.0	0.07056623614002473	
1120.0	0.07056623393566819	
1140.0	0.0705662352328526	
1160.0	0.07056623368489168	
1180.0	0.07056623469173805	
1200.0	0.0705662335929684	
1220.0	0.07056623436191671	
1240.0	0.07056623357534743	
1260.0	0.0705662341561853	
1280.0	0.07056623358939185	
1300.0	0.0705662340247952	
1320.0	0.07056623361430747	
1340.0	0.07056623393893309	
1360.0	0.07056623364050946	
1380.0	0.07056623388161004	
1400.0	0.0705662336640332	
1420.0	0.07056623384260279	
1440.0	0.07056623368362955	
1460.0	0.07056623381562024	
1480.0	0.07056623369928026	
1500.0	0.07056623379669939	
1520.0	0.07056623371145838	
1540.0	0.07056623378328447	
1560.0	0.07056623372077453	
1580.0	0.0705662337736899	
1600.0	0.07056623372781966	
1620.0	0.07056623376678096	
1640.0	0.07056623373310497	
1660.0	0.07056623376178002	
1680.0	0.07056623373704779	
1700.0	0.07056623375814579	
1720.0	0.0705662337399773	
1740.0	0.07056623375549693	
1760.0	0.07056623374214768	
1780.0	0.07056623375356198	
1800.0	0.07056623374375227	
1820.0	0.07056623375214617	
1840.0	0.07056623374493676	
1860.0	0.07056623375110897	
1880.0	0.07056623374581016	
1900.0	0.0705662337503484	
1920.0	0.07056623374645367	


==> data/fig_delay_tfirka_hist_28.dat <==
fom_evals	rel_err	
28.0	0.11278589731789276	
56.0	0.03350008696096058	
84.0	0.017266933752691636	
112.0	0.013131509011733843	
140.0	0.012922098326946458	
168.0	0.012730750966612749	
196.0	0.012685893985257076	
224.0	0.012650610554378014	
252.0	0.012640938965256891	
280.0	0.012631436317439158	
308.0	0.012629260371707854	
336.0	0.0126257955792873	
364.0	0.012625364102266855	
392.0	0.012623758385209296	
420.0	0.012623770002633263	
448.0	0.012622899347260075	
476.0	0.012623022829330133	
504.0	0.012622505320781003	
532.0	0.012622644287671826	
560.0	0.012622319334451687	
588.0	0.012622443774922243	
616.0	0.01262223229011194	
644.0	0.012622334343131243	
672.0	0.012622193170993126	
700.0	0.01262227309931974	
728.0	0.01262217707700081	
756.0	0.012622237962801387	
784.0	0.012622171721814101	
812.0	0.012622217274355895	
840.0	0.012622171090272485	
868.0	0.012622204759877935	
896.0	0.012622172303168021	
924.0	0.012622196982208072	
952.0	0.012622174037952348	
980.0	0.012622192021540987	
1008.0	0.012622175731284439	
1036.0	0.012622188781889995	
1064.0	0.012622177179096127	
1092.0	0.012622186622132221	
1120.0	0.012622178338816029	
1148.0	0.012622185157257463	
1176.0	0.012622179233765858	
1204.0	0.01262218414974439	
1232.0	0.012622179908612315	
1260.0	0.012622183449159618	
1288.0	0.012622180409887824	
1316.0	0.012622182957878456	
1344.0	0.012622180778491079	
1372.0	0.012622182611169616	
1400.0	0.012622181047664683	
1428.0	0.012622182365324046	
1456.0	0.012622181243284483	
1484.0	0.012622182190386504	
1512.0	0.012622181384969315	
1540.0	0.012622182065584776	
1568.0	0.012622181487344519	
1596.0	0.01262218197638321	
1624.0	0.012622181561190658	
1652.0	0.012622181912539778	
1680.0	0.012622181614393525	
1708.0	0.012622181866800693	
1736.0	0.012622181652690585	
1764.0	0.01262218183400856	
1792.0	0.012622181680240962	
1820.0	0.012622181810486542	
1848.0	0.012622181700051489	
1876.0	0.012622181793607797	
1904.0	0.012622181714292064	
1932.0	0.012622181781492835	
1960.0	0.012622181724526355	
1988.0	0.012622181772795454	


==> data/fig_heat_lsra.dat <==
r	rnorm	
2.0	0.380545644951	
4.0	0.0375039252671	
6.0	0.016963881398	
8.0	0.00601722509636	
10.0	0.000833363922813	
12.0	0.000560850660039	
14.0	0.000111961835173	
16.0	7.70967970781e-05	
18.0	1.93392294928e-05	
20.0	3.8497506257e-05	


==> data/fig_heat_lsra_hist10.dat <==
n_samples	mu_size	h2_err	
11.0	22.0	0.00276793368155	
12.0	24.0	0.00286375568588	
13.0	25.0	0.00308577523334	
14.0	26.0	0.00383235889235	
15.0	27.0	0.00343773559455	
16.0	28.0	0.00346917345508	
17.0	30.0	0.00311373053771	
18.0	31.0	0.00314377951303	
19.0	32.0	0.00314988010304	
20.0	33.0	0.00322584115643	
21.0	34.0	0.00330281123735	
22.0	35.0	0.00330823874316	
23.0	36.0	0.00338870437127	
24.0	37.0	0.00350664264335	
25.0	39.0	0.0034618069242	
26.0	40.0	0.00345333747276	
27.0	42.0	0.00166748125606	
28.0	43.0	0.00155914422818	
29.0	44.0	0.00193796666134	
30.0	46.0	0.0013578134354	
31.0	47.0	0.00150571536092	
32.0	48.0	0.000854805339668	
33.0	49.0	0.000852847311792	
34.0	50.0	0.000852176833977	
35.0	51.0	0.000833407241615	
36.0	52.0	0.000833315911597	
37.0	53.0	0.000833379245023	
38.0	54.0	0.000833379713878	


==> data/fig_heat_quadvf_hist10.dat <==
n_samples	h2_err	
10.0	0.0203838185513	
11.0	0.0194704582043	
12.0	0.0186376922758	
13.0	0.0178726779922	
14.0	0.0171650072638	
15.0	0.0165060113132	
16.0	0.0158883213995	
17.0	0.0153056456553	
18.0	0.0147528452824	
19.0	0.0142261364931	
20.0	0.0137232893623	
21.0	0.0132438501067	
22.0	0.0127889594085	
23.0	0.012360861706	
24.0	0.011962147249	
25.0	0.0115949573168	
26.0	0.0112603693234	
27.0	0.010958091168	
28.0	0.01068648948	
29.0	0.00974986090418	
30.0	0.00718882485949	
31.0	0.00563400313542	
32.0	0.00486465024249	
33.0	0.00455404958649	
34.0	0.0044522875701	
35.0	0.00442831982099	
36.0	0.00442775832525	
37.0	0.00443142555292	
38.0	0.0044337856123	
39.0	0.004433964466	
40.0	0.00443240710214	
41.0	0.00442975223637	
42.0	0.00442651488132	
43.0	0.00442304048697	
44.0	0.00441953368138	
45.0	0.00441609902757	
46.0	0.00441277478221	
47.0	0.00440955626892	
48.0	0.00440641311921	
49.0	0.00440329889614	
50.0	0.00440015869259	
51.0	0.00439693408723	
52.0	0.00439356544896	
53.0	0.00438999484732	
54.0	0.00438616748304	
55.0	0.00438203202228	
56.0	0.00437754244492	
57.0	0.00437265719659	
58.0	0.00436734030895	
59.0	0.00436156113163	
60.0	0.00435529427544	
61.0	0.00434851943529	
62.0	0.00434122125025	
63.0	0.00433338893306	
64.0	0.00432501604812	
65.0	0.00431610011587	
66.0	0.00430664240122	
67.0	0.00429664714815	
68.0	0.00428612210686	
69.0	0.00427507735517	
70.0	0.00426352566177	
71.0	0.00425148130457	
72.0	0.00423896096773	
73.0	0.00422598270609	
74.0	0.00421256601895	
75.0	0.00419873152213	
76.0	0.00418450080314	
77.0	0.0041698962943	
78.0	0.0041549412462	
79.0	0.00413965880262	
80.0	0.00412407306739	
81.0	0.00337965719209	
82.0	0.00255711367719	
83.0	0.0021384555838	
84.0	0.00197922489976	
85.0	0.00196979159157	
86.0	0.00203384467055	
87.0	0.00212724259309	
88.0	0.00222754205714	
89.0	0.00232471708118	
90.0	0.00241445448188	
91.0	0.0024952909201	
92.0	0.00256713636989	
93.0	0.00263056286947	
94.0	0.00268625913317	
95.0	0.00273499611721	
96.0	0.00277752637116	
97.0	0.00281455737534	
98.0	0.0028467042115	
99.0	0.00287451318287	
100.0	0.00289848272953	
101.0	0.0029190277494	
102.0	0.00293654785891	
103.0	0.00295135497032	
104.0	0.00296375030424	
105.0	0.00297398964235	
106.0	0.00298229718761	
107.0	0.00298886835819	
108.0	0.0029938804557	
109.0	0.00299749206257	
110.0	0.00299983962849	
111.0	0.00300104587298	
112.0	0.00300122728851	
113.0	0.00300047675533	
114.0	0.00299888521454	
115.0	0.00299653150911	
116.0	0.00299349030425	
117.0	0.00298982125811	
118.0	0.00298558687273	
119.0	0.00298083821248	
120.0	0.00297562412111	
121.0	0.00296998633238	
122.0	0.00296396609105	
123.0	0.00295759851375	
124.0	0.00295091639488	
125.0	0.00294394944648	
126.0	0.00293672530086	
127.0	0.00292926845753	
128.0	0.00292160175662	
129.0	0.00291374627688	
130.0	0.00290572096034	
131.0	0.00289754316502	
132.0	0.00288922928861	
133.0	0.00288079462073	
134.0	0.00287225139983	
135.0	0.00286361329244	
136.0	0.00285489219496	
137.0	0.00284609685593	
138.0	0.00283723899902	
139.0	0.00282832663398	
140.0	0.00281936878601	
141.0	0.00253065595337	
142.0	0.00244325272037	
143.0	0.00236077470956	
144.0	0.0022819832354	
145.0	0.00220626447395	
146.0	0.00213330300746	
147.0	0.00206294121	
148.0	0.00199510948248	
149.0	0.00192978795949	
150.0	0.00186698402165	
151.0	0.00180671819505	
152.0	0.00174901505766	
153.0	0.00169389724961	
154.0	0.00164138144785	
155.0	0.00159147570124	
156.0	0.00154417775117	
157.0	0.0014994740984	
158.0	0.00145733949858	
159.0	0.00141773701534	
160.0	0.00138061847472	
161.0	0.00134592487424	
162.0	0.00131358736948	
163.0	0.00128352833042	
164.0	0.00125566232995	
165.0	0.00122989749067	
166.0	0.00120613673999	
167.0	0.00118427908055	
168.0	0.00116422100185	
169.0	0.00114585752023	
170.0	0.00112908347619	
171.0	0.00111379456431	
172.0	0.00109988828811	
173.0	0.00108726479083	
174.0	0.00107582755411	
175.0	0.00106548396887	
176.0	0.00105614577673	
177.0	0.00104772939154	
178.0	0.00104015610995	
179.0	0.0010333522228	
180.0	0.00102724903745	
181.0	0.00102178283094	
182.0	0.00101689473682	
183.0	0.00101253058622	
184.0	0.00100864071229	
185.0	0.00100517972299	
186.0	0.00100210625965	
187.0	0.000999382745074	
188.0	0.000996975117776	
189.0	0.000994852580161	
190.0	0.000992987341081	
191.0	0.000991354369945	
192.0	0.000989931160186	
193.0	0.000988697502743	
194.0	0.000987635276896	
195.0	0.000986728275541	
196.0	0.00098596190576	
197.0	0.000985323161392	
198.0	0.000984800462264	
199.0	0.000984383414502	
200.0	0.000984062594772	
201.0	0.000983829685376	
202.0	0.000983677173168	
203.0	0.000983598296246	
204.0	0.000983586947861	
205.0	0.000983637593392	
206.0	0.000983745196646	
207.0	0.000983905144532	
208.0	0.000984113198221	
209.0	0.00098436542204	
210.0	0.000984658144725	
211.0	0.000984987917745	
212.0	0.000985351511542	
213.0	0.000985745713019	
214.0	0.000986167555199	
215.0	0.000986614118716	
216.0	0.000987082553175	
217.0	0.000987570059823	
218.0	0.000988073888857	
219.0	0.000988591288049	
220.0	0.000989119545702	
221.0	0.000989655954788	
222.0	0.000990197788734	
223.0	0.000990742381897	
224.0	0.000991287073322	
225.0	0.000991829086959	
226.0	0.000992365796618	
227.0	0.000992894556907	
228.0	0.000993412743062	
229.0	0.000993917754758	
230.0	0.000994407067706	
231.0	0.000994878183926	
232.0	0.000995328691984	
233.0	0.000995756250335	
234.0	0.000996158603742	
235.0	0.000996533635682	
236.0	0.000996879302405	
237.0	0.000997193660382	
238.0	0.000997474953658	
239.0	0.000997721574879	
240.0	0.000997932048488	
241.0	0.000998105067473	
242.0	0.000998239501174	
243.0	0.000998334391418	
244.0	0.000998388960905	
245.0	0.000998402611719	
246.0	0.000998375003436	
247.0	0.000998305795227	
248.0	0.000998195071829	
249.0	0.000998042920116	
250.0	0.000997849704382	
251.0	0.000997615937808	
252.0	0.000997342315745	
253.0	0.000997029688518	
254.0	0.000996679106191	
255.0	0.00099629167269	
256.0	0.000995868674211	
257.0	0.000995411675563	
258.0	0.000994922103718	
259.0	0.000994401681481	
260.0	0.000993852163417	
261.0	0.000993275416804	
262.0	0.000992673350883	
263.0	0.000992048006111	
264.0	0.000991401432483	
265.0	0.000990735674634	
266.0	0.000990052887989	
267.0	0.000989355226102	
268.0	0.000988644841518	
269.0	0.000987923889631	
270.0	0.000987194557982	
271.0	0.000986458996544	
272.0	0.000985719228718	
273.0	0.000984977467592	
274.0	0.000984235637869	
275.0	0.000983495777229	
276.0	0.000982759829934	
277.0	0.000982029677144	
278.0	0.000981307139512	
279.0	0.000980594015648	
280.0	0.000979891900468	
281.0	0.000979202441405	
282.0	0.000978527166913	
283.0	0.000977867525339	
284.0	0.000977224884419	
285.0	0.000976600572587	
286.0	0.000975995706001	
287.0	0.000975411440097	
288.0	0.000974848804941	
289.0	0.00097430874692	
290.0	0.000973792128162	
291.0	0.000973299776343	
292.0	0.000972832299099	
293.0	0.000972390349638	
294.0	0.000971974489501	
295.0	0.000971585160402	
296.0	0.000971222761309	
297.0	0.000970887571702	
298.0	0.000970579853531	
299.0	0.000970299780069	
300.0	0.000970047502031	
301.0	0.000969822985756	
302.0	0.000969626252332	
303.0	0.000969457228685	
304.0	0.000969315826827	
305.0	0.000969201794361	
306.0	0.000969114935681	
307.0	0.000969054975961	
308.0	0.000969021637006	
309.0	0.000969014487099	
310.0	0.000969033162814	
311.0	0.000969077231867	
312.0	0.000969146271657	
313.0	0.000969239714434	
314.0	0.000969357070303	
315.0	0.000969497833827	
316.0	0.000969661369666	
317.0	0.000969847120578	
318.0	0.000970054481352	
319.0	0.000970282876041	
320.0	0.000970531593703	
321.0	0.000970800025452	
322.0	0.000971087561901	
323.0	0.000971393466955	
324.0	0.000971717144899	
325.0	0.000972057866587	
326.0	0.000972414989102	
327.0	0.000972787879548	
328.0	0.000973175804145	
329.0	0.000973578124663	
330.0	0.000973994222075	
331.0	0.000974423365399	
332.0	0.000974864974899	
333.0	0.000975318341973	
334.0	0.000975782896071	
335.0	0.000976257956534	
336.0	0.000976742948691	
337.0	0.000977237232872	
338.0	0.000977740283029	
339.0	0.000978251438304	
340.0	0.000978770201096	
341.0	0.00097929595871	
342.0	0.000979828234466	
343.0	0.000980366438849	
344.0	0.000980910130849	
345.0	0.000981458776633	
346.0	0.000982011869039	
347.0	0.000982569007118	
348.0	0.000983129706585	
349.0	0.000983693533997	
350.0	0.000984260043993	
351.0	0.000984828893133	
352.0	0.000985399662144	
353.0	0.000985971978953	
354.0	0.000986545487185	
355.0	0.0009871198454	
356.0	0.000987694727023	
357.0	0.000988269819477	
358.0	0.000988844825633	
359.0	0.00098941946104	
360.0	0.00098999348727	
361.0	0.000990566592056	
362.0	0.000991138585169	
363.0	0.000991709190435	
364.0	0.000992278239194	
365.0	0.000992845503081	
366.0	0.000993410792152	
367.0	0.00099397392718	
368.0	0.000994534739288	
369.0	0.000995092912062	
370.0	0.000995647412211	
371.0	0.000996189576276	
372.0	0.000996641986314	
373.0	0.00100292043823	
374.0	0.00157365558219	
375.0	0.00157110062178	
376.0	0.00156855805474	
377.0	0.00156602780187	
378.0	0.00156350977975	
379.0	0.00156100391284	
380.0	0.00155851011415	
381.0	0.00155602831066	
382.0	0.00155355842263	
383.0	0.00155110037177	
384.0	0.00154865408253	
385.0	0.00154621891427	
386.0	0.00154379648031	
387.0	0.00154138501682	
388.0	0.00153898501455	
389.0	0.00153659639819	
390.0	0.00153421909605	
391.0	0.00153185303326	
392.0	0.00152949813995	
393.0	0.0015271543443	
394.0	0.0015248215724	
395.0	0.00152249976504	
396.0	0.00152018884252	
397.0	0.00151788873678	
398.0	0.00151559938504	
399.0	0.00151332071471	
400.0	0.00151105261835	
401.0	0.00150879515632	
402.0	0.00150654749991	
403.0	0.00150431153139	
404.0	0.00150208528138	
405.0	0.0014998693197	
406.0	0.00149766358134	
407.0	0.00149546800626	
408.0	0.00149328252953	
409.0	0.00149110708941	
410.0	0.00148894162295	
411.0	0.00148678606948	
412.0	0.00148464036704	
413.0	0.00148250446093	
414.0	0.00148037828375	
415.0	0.00147826232938	
416.0	0.00147615489004	
417.0	0.00147405755509	
418.0	0.00147196972055	
419.0	0.001469891325	
420.0	0.00146782231264	
421.0	0.00146576221228	
422.0	0.00146371221142	
423.0	0.0014616710122	
424.0	0.00145963852517	
425.0	0.0014576160371	
426.0	0.0014556017264	
427.0	0.0014535972688	
428.0	0.00145160132183	
429.0	0.0014496137709	
430.0	0.00144763605325	
431.0	0.00144566621132	
432.0	0.00144370592677	
433.0	0.00144175336822	
434.0	0.00143981052966	
435.0	0.00143787572767	
436.0	0.00143594945646	
437.0	0.0014340310785	
438.0	0.00143212230597	
439.0	0.00143022088202	
440.0	0.00142832807838	
441.0	0.00142644432595	
442.0	0.00142456785023	
443.0	0.00142270027292	
444.0	0.00142084048436	
445.0	0.00141898879109	
446.0	0.00141714449142	
447.0	0.00141530879977	
448.0	0.00141348181989	
449.0	0.00141166204896	
450.0	0.0014098501427	
451.0	0.00140804607014	
452.0	0.00140624905473	
453.0	0.00140446118204	
454.0	0.00140268029946	
455.0	0.00140090706289	
456.0	0.00139914109061	
457.0	0.00139738302156	
458.0	0.00139563280171	
459.0	0.00139388972438	
460.0	0.00139215402394	
461.0	0.00139042548011	
462.0	0.00138870456795	
463.0	0.00138699121529	
464.0	0.001385285017	
465.0	0.00138358556612	
466.0	0.00138189341386	
467.0	0.00138021002076	
468.0	0.00137853238525	
469.0	0.00137686066888	
470.0	0.00137519739451	
471.0	0.00137354086325	
472.0	0.00137189212394	
473.0	0.00137024820685	
474.0	0.0013686136527	
475.0	0.00136698388793	
476.0	0.00136536241089	
477.0	0.00136374717683	
478.0	0.0013621385291	
479.0	0.00136053517431	
480.0	0.00135894015693	
481.0	0.00135735260402	
482.0	0.00135576969712	
483.0	0.00135419498618	
484.0	0.00135262492577	
485.0	0.00135106231902	
486.0	0.00134950683313	
487.0	0.00134795732033	
488.0	0.00134641376524	
489.0	0.00134487682148	
490.0	0.0013433461955	
491.0	0.00134182184264	
492.0	0.00134030396222	
493.0	0.00133879183978	
494.0	0.00133728612562	
495.0	0.00133578655697	
496.0	0.00133429310361	
497.0	0.00133280573244	
498.0	0.00133132441168	
499.0	0.00132984898461	
500.0	0.00132837979499	
501.0	0.0013269164367	
502.0	0.00132545900513	
503.0	0.00132400741357	
504.0	0.00132256179418	
505.0	0.00132112195374	
506.0	0.00131968791706	
507.0	0.00131825965488	
508.0	0.00131683713691	
509.0	0.00131542033294	
510.0	0.00131400921417	
511.0	0.00131260375219	
512.0	0.00131120391643	
513.0	0.00130980967994	
514.0	0.00130842101304	
515.0	0.00130703788739	
516.0	0.00130566024172	
517.0	0.00130428812263	
518.0	0.00130292145185	
519.0	0.00130156024175	
520.0	0.00130020440548	
521.0	0.00129885394509	
522.0	0.00129750883249	
523.0	0.0012961690253	
524.0	0.00129483454618	
525.0	0.00129350531845	
526.0	0.00129218133301	
527.0	0.00129086256339	
528.0	0.00128954898333	
529.0	0.00128824056713	
530.0	0.00128693728934	
531.0	0.00128563912496	
532.0	0.00128434604685	
533.0	0.00128305803301	
534.0	0.00128177505495	
535.0	0.001280497089	
536.0	0.0012792241127	
537.0	0.00127795609771	
538.0	0.00127669302838	
539.0	0.00127543491785	
540.0	0.00127418159367	
541.0	0.00127293368684	
542.0	0.00127169015996	
543.0	0.00127045145351	
544.0	0.00126921756642	
545.0	0.00126798840855	
546.0	0.00126676405036	
547.0	0.00126554436853	
548.0	0.00126432941717	
549.0	0.00126311914764	
550.0	0.00126191356631	
551.0	0.00126071256726	
552.0	0.0012595162113	
553.0	0.00125832444828	
554.0	0.00125713726525	
555.0	0.00125595461406	
556.0	0.00125477654228	
557.0	0.0012536028892	
558.0	0.00125243376491	
559.0	0.00125126915676	
560.0	0.00125010895803	
561.0	0.00124895320873	
562.0	0.00124780172438	
563.0	0.00124665504816	
564.0	0.00124551240981	
565.0	0.00124437410065	
566.0	0.00124324013581	
567.0	0.00124211042737	
568.0	0.00124098474719	
569.0	0.00123986386602	
570.0	0.00123874695326	
571.0	0.0012376342781	
572.0	0.00123652578481	
573.0	0.00123542147407	
574.0	0.0012343212885	
575.0	0.00123322529985	
576.0	0.0012321334362	
577.0	0.00123104564979	
578.0	0.00122996193682	
579.0	0.00122888227446	
580.0	0.00122780667047	
581.0	0.00122673510285	
582.0	0.00122566753663	
583.0	0.00122460397317	
584.0	0.00122354438706	
585.0	0.00122248869901	
586.0	0.00122143701472	
587.0	0.00122038920377	
588.0	0.00121934535619	
589.0	0.00121830531529	
590.0	0.0012172691936	
591.0	0.00121623687854	
592.0	0.00121520842677	
593.0	0.0012141837707	
594.0	0.0012131629393	
595.0	0.00121214582842	
596.0	0.00121113253303	
597.0	0.0012101229896	
598.0	0.00120911717026	
599.0	0.00120811495809	
600.0	0.00120711656073	
601.0	0.00120612175955	
602.0	0.00120513096245	
603.0	0.00120414327744	
604.0	0.00120315941228	
605.0	0.00120217950408	
606.0	0.00120120289384	
607.0	0.00120022987979	
608.0	0.00119926040869	
609.0	0.00119829449934	
610.0	0.00119733211751	
611.0	0.00119637325544	
612.0	0.00119541790381	
613.0	0.00119446604131	
614.0	0.00119351764216	
615.0	0.00119257269579	
616.0	0.00119163121625	
617.0	0.00119069314766	
618.0	0.00118975846733	
619.0	0.00118882719678	
620.0	0.00118789931871	
621.0	0.00118697479171	
622.0	0.00118605365317	
623.0	0.00118513580494	
624.0	0.00118422129273	
625.0	0.00118331010345	
626.0	0.00118240221726	
627.0	0.00118149761737	
628.0	0.00118059623111	
629.0	0.00117969814986	
630.0	0.0011788033042	
631.0	0.00117791164643	
632.0	0.00117702319435	
633.0	0.00117613802339	
634.0	0.00117525595349	
635.0	0.0011743770959	
636.0	0.0011735013622	
637.0	0.00117262878569	
638.0	0.0011717593399	
639.0	0.00117089301897	
640.0	0.00117002977665	
641.0	0.00116916965788	
642.0	0.00116831257182	
643.0	0.00116745858397	
644.0	0.00116660764223	
645.0	0.00116575967766	
646.0	0.00116491483325	
647.0	0.0011640729487	
648.0	0.00116323403809	
649.0	0.00116239837256	
650.0	0.00116156529011	
651.0	0.00116073534012	
652.0	0.00115990833893	
653.0	0.00115908423956	
654.0	0.00115826311848	
655.0	0.00115744508535	
656.0	0.0011566295242	
657.0	0.00115581708949	
658.0	0.00115500781956	
659.0	0.00115420111561	
660.0	0.00115339700835	
661.0	0.0011525962743	
662.0	0.00115179812283	
663.0	0.00115100276825	
664.0	0.00115021023167	
665.0	0.00114942039094	
666.0	0.0011486335023	
667.0	0.00114784930874	
668.0	0.00114706787209	
669.0	0.00114628917662	
670.0	0.00114551322644	
671.0	0.0011447399892	
672.0	0.00114396947989	
673.0	0.00114320167251	
674.0	0.00114243655671	
675.0	0.00114167412362	
676.0	0.00114091437154	
677.0	0.00114015726566	
678.0	0.00113940282047	
679.0	0.00113865098621	
680.0	0.00113790182163	
681.0	0.00113715524765	
682.0	0.00113641129591	
683.0	0.00113566992913	
684.0	0.001134931142	
685.0	0.00113419494863	
686.0	0.00113346129939	
687.0	0.00113273022867	
688.0	0.00113200168572	
689.0	0.00113127568489	
690.0	0.00113055219975	
691.0	0.00112983123916	
692.0	0.00112911277447	
693.0	0.00112839680492	
694.0	0.00112768332753	
695.0	0.0011269723113	
696.0	0.00112626377112	
697.0	0.00112555767977	
698.0	0.00112485403585	
699.0	0.00112415282421	
700.0	0.00112345403259	
701.0	0.00112275766527	
702.0	0.001122063708	
703.0	0.0011213721413	
704.0	0.00112068294847	
705.0	0.00111999616042	
706.0	0.00111931173098	
707.0	0.00111862965946	
708.0	0.00111794992672	
709.0	0.00111727255655	
710.0	0.00111659750741	
711.0	0.00111592477575	
712.0	0.00111525435491	
713.0	0.00111458624995	
714.0	0.0011139204339	
715.0	0.00111325690063	
716.0	0.00111259566312	
717.0	0.00111193694272	
718.0	0.00111128023148	
719.0	0.0011106257673	
720.0	0.0011099735454	
721.0	0.00110932355834	
722.0	0.00110867579738	
723.0	0.00110803025111	
724.0	0.00110738691289	
725.0	0.00110674577561	
726.0	0.00110610682899	
727.0	0.00110547006726	
728.0	0.00110483547284	
729.0	0.0011042030507	
730.0	0.00110357278612	
731.0	0.00110294466923	
732.0	0.00110231869392	
733.0	0.00110169484976	
734.0	0.00110107313483	
735.0	0.0011004535311	
736.0	0.00109983604142	
737.0	0.00109922064918	
738.0	0.00109860735109	
739.0	0.00109799613747	
740.0	0.0010973869985	
741.0	0.00109677993146	
742.0	0.00109617492354	
743.0	0.00109557196836	
744.0	0.00109497105987	
745.0	0.00109437218926	
746.0	0.00109377534612	
747.0	0.00109318052971	
748.0	0.001092587725	
749.0	0.00109199692743	
750.0	0.00109140812932	
751.0	0.00109082132492	
752.0	0.00109023650601	
753.0	0.00108965366208	
754.0	0.00108907278968	
755.0	0.00108849387901	
756.0	0.00108791692338	
757.0	0.00108734191502	
758.0	0.00108676884831	
759.0	0.0010861977143	
760.0	0.00108562850625	
761.0	0.00108506121643	
762.0	0.00108449584265	
763.0	0.00108393236837	
764.0	0.00108337079519	
765.0	0.00108281110846	
766.0	0.00108225330997	
767.0	0.00108169738174	
768.0	0.00108114333079	
769.0	0.00108059114261	
770.0	0.00108004080566	
771.0	0.00107949231644	
772.0	0.00107894567542	
773.0	0.00107840086474	
774.0	0.00107785788309	
775.0	0.00107731672752	
776.0	0.001076777636	
777.0	0.00107624010659	
778.0	0.00107570438122	
779.0	0.00107517044812	
780.0	0.00107463830868	
781.0	0.00107410787137	
782.0	0.00107357935251	
783.0	0.00107305247549	
784.0	0.00107252733456	
785.0	0.00107200411944	
786.0	0.00107148267555	
787.0	0.00107096286857	
788.0	0.00107044480953	
789.0	0.00106992846759	
790.0	0.00106941386069	
791.0	0.00106890097305	
792.0	0.00106838979193	
793.0	0.00106788033	
794.0	0.00106737256126	
795.0	0.00106686649014	
796.0	0.00106636210405	
797.0	0.0010658593968	
798.0	0.00106535836931	
799.0	0.00106485900463	
800.0	0.00106436131639	
801.0	0.00106386527825	
802.0	0.00106337089582	
803.0	0.00106287814793	
804.0	0.00106238702489	
805.0	0.0010618975906	
806.0	0.00106140975258	
807.0	0.00106092354063	
808.0	0.00106043894976	
809.0	0.00105995596272	
810.0	0.0010594745777	
811.0	0.00105899479915	
812.0	0.00105851661847	
813.0	0.00105804001532	
814.0	0.00105756499997	
815.0	0.00105709156239	
816.0	0.00105661969534	
817.0	0.00105614939195	
818.0	0.00105568065063	
819.0	0.00105521346776	
820.0	0.00105474783055	
821.0	0.00105428373946	
822.0	0.00105382117933	
823.0	0.00105336016015	
824.0	0.00105290067312	
825.0	0.00105244269593	
826.0	0.00105198623896	
827.0	0.00105153130636	
828.0	0.00105107786624	
829.0	0.00105062592409	
830.0	0.00105017549473	
831.0	0.00104972654294	
832.0	0.00104927906306	
833.0	0.00104883309991	
834.0	0.00104838858478	
835.0	0.0010479455551	
836.0	0.00104750397964	
837.0	0.00104706409108	
838.0	0.00104662544142	
839.0	0.0010461882347	
840.0	0.00104575247287	
841.0	0.00104531814974	
842.0	0.00104488526302	
843.0	0.00104445380138	
844.0	0.00104402377777	
845.0	0.00104359516462	
846.0	0.00104316796573	
847.0	0.00104274217885	
848.0	0.00104231779087	
849.0	0.00104189481543	
850.0	0.00104147322632	
851.0	0.0010410530259	
852.0	0.00104063421866	
853.0	0.0010402167838	
854.0	0.00103980073518	
855.0	0.00103938605303	
856.0	0.00103897273481	
857.0	0.00103856078111	
858.0	0.00103815019194	
859.0	0.0010377409261	
860.0	0.00103733305512	
861.0	0.0010369264964	
862.0	0.00103652128374	
863.0	0.00103611740628	
864.0	0.00103571486817	
865.0	0.00103531364334	
866.0	0.00103491374955	
867.0	0.00103451516576	
868.0	0.00103411788444	
869.0	0.00103372191256	
870.0	0.00103332725686	
871.0	0.00103293395983	
872.0	0.00103254181384	
873.0	0.00103215101937	
874.0	0.00103176156718	
875.0	0.00103137334894	
876.0	0.00103098641607	
877.0	0.001030600759	
878.0	0.00103021635436	
879.0	0.0010298332372	
880.0	0.00102945135319	
881.0	0.00102907073561	
882.0	0.00102869138172	
883.0	0.00102831326259	
884.0	0.00102793637855	
885.0	0.0010275607628	
886.0	0.00102718634714	
887.0	0.0010268131942	
888.0	0.00102644122605	
889.0	0.00102607048931	
890.0	0.00102570101349	
891.0	0.00102533273304	
892.0	0.00102496565729	
893.0	0.00102459977114	
894.0	0.00102423509234	
895.0	0.00102387164315	
896.0	0.00102350936636	
897.0	0.00102314827617	
898.0	0.00102278837371	
899.0	0.00102242965328	
900.0	0.00102207210986	
901.0	0.00102171595899	
902.0	0.0010213607648	
903.0	0.0010210067374	
904.0	0.00102065387245	
905.0	0.00102030216672	
906.0	0.00101995161532	
907.0	0.00101960221608	
908.0	0.00101925396328	
909.0	0.0010189068548	
910.0	0.00101856088592	
911.0	0.0010182160531	
912.0	0.00101787235319	
913.0	0.00101752978167	
914.0	0.00101718833479	
915.0	0.00101684800969	
916.0	0.00101650880166	
917.0	0.00101617070769	
918.0	0.00101583372426	
919.0	0.00101549784696	
920.0	0.00101516307284	
921.0	0.00101482939822	
922.0	0.00101449681906	
923.0	0.00101416533264	
924.0	0.00101383493508	
925.0	0.00101350562193	
926.0	0.00101317739095	
927.0	0.0010128502374	
928.0	0.00101252415919	
929.0	0.00101219915159	
930.0	0.00101187521054	
931.0	0.00101155233526	
932.0	0.00101123052005	
933.0	0.00101090976167	
934.0	0.00101059005861	
935.0	0.00101027140352	
936.0	0.00100995379636	
937.0	0.00100963723259	
938.0	0.00100932170938	
939.0	0.00100900722327	
940.0	0.00100869377017	
941.0	0.00100838134732	
942.0	0.00100806995126	
943.0	0.00100775957907	
944.0	0.00100745022653	
945.0	0.00100714189118	
946.0	0.00100683456921	
947.0	0.00100652825782	
948.0	0.00100622295285	
949.0	0.0010059186537	
950.0	0.00100561535476	
951.0	0.00100531305217	
952.0	0.00100501174462	
953.0	0.00100471142785	
954.0	0.00100441209939	
955.0	0.00100411375355	
956.0	0.00100381639263	
957.0	0.00100352000825	
958.0	0.00100322460103	
959.0	0.00100293016342	
960.0	0.00100263669729	
961.0	0.00100234419685	
962.0	0.00100205265801	
963.0	0.00100176207918	
964.0	0.00100147245869	
965.0	0.00100118379118	
966.0	0.0010008960736	
967.0	0.00100060948149	
968.0	0.00100032348255	
969.0	0.00100003877731	
970.0	0.000999754855443	
971.0	0.00099947184214	
972.0	0.000999189771898	
973.0	0.000998908633351	
974.0	0.000998628419001	
975.0	0.000998349057424	
976.0	0.000998070759288	
977.0	0.000997793257471	
978.0	0.000997516768326	
979.0	0.000997241148952	
980.0	0.000996966312836	
981.0	0.000996692576985	
982.0	0.000996419662619	
983.0	0.000996147738555	
984.0	0.000995876620448	
985.0	0.000995606407479	
986.0	0.00099533708626	
987.0	0.000995068678297	
988.0	0.000994801106835	
989.0	0.000994534328138	
990.0	0.0009942686646	
991.0	0.000994003768615	
992.0	0.000993739784962	
993.0	0.000993476653236	
994.0	0.000993214358222	
995.0	0.000992952950281	
996.0	0.000992692406221	
997.0	0.000992432725751	
998.0	0.000992173905013	
999.0	0.00099191593959	
1000.0	0.000991658829849	


==> data/fig_heat_tfirka.dat <==
r	rnorm	
2.0	0.380545644939	
4.0	0.037503909813	
6.0	0.0169638756546	
8.0	0.00340058284153	
10.0	0.000833366469729	
12.0	0.00029452769077	
14.0	0.00015306302058	
16.0	6.3257612413e-05	
18.0	3.16532913281e-05	
20.0	8.93728861898e-06	


==> data/fig_heat_tfirka_hist10.dat <==
n_samples	mu_size	h2_err	
20.0	10.0	0.0670509197574	
40.0	10.0	0.00347200555081	
60.0	10.0	0.00126528050721	
80.0	10.0	0.00100270057794	
100.0	10.0	0.000931036098382	
120.0	10.0	0.000896446658141	
140.0	10.0	0.000874331017915	
160.0	10.0	0.000860895690732	
180.0	10.0	0.000851897158212	
200.0	10.0	0.000846009711301	
220.0	10.0	0.000842020512084	
240.0	10.0	0.000839321786505	
260.0	10.0	0.000837473795327	
280.0	10.0	0.00083620559253	
300.0	10.0	0.000835331310671	
320.0	10.0	0.00083472752724	
340.0	10.0	0.000834309764298	
360.0	10.0	0.000834020418182	
380.0	10.0	0.000833819845824	
400.0	10.0	0.000833680738125	
420.0	10.0	0.000833584221675	
440.0	10.0	0.000833517238637	
460.0	10.0	0.000833470743553	
480.0	10.0	0.000833438465584	
500.0	10.0	0.00083341605558	
520.0	10.0	0.000833400495656	
540.0	10.0	0.000833389691588	
560.0	10.0	0.000833382189405	
580.0	10.0	0.000833376980025	
600.0	10.0	0.000833373362578	
620.0	10.0	0.000833370850637	
640.0	10.0	0.000833369106266	
660.0	10.0	0.00083336789496	
680.0	10.0	0.000833367053805	
700.0	10.0	0.000833366469729	


==> data/fig_history_bode_0.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000164516237007	5.702347993e-06	
0.101549501618	0.000172784664151	0.000167153605403	5.78065299966e-06	
0.103123012789	0.000175548773681	0.000169836112725	5.85996727957e-06	
0.104720905541	0.000178359910652	0.000172564668085	5.94029227327e-06	
0.106343557666	0.000181219010041	0.000175340205253	6.02162876991e-06	
0.107991352813	0.000184127031717	0.000178163683595	6.10397686081e-06	
0.109664680572	0.000187084961382	0.000181036089051	6.18733589033e-06	
0.111363936572	0.000190093811542	0.00018395843517	6.27170440366e-06	
0.113089522571	0.000193154622538	0.000186931764189	6.35708009148e-06	
0.114841846554	0.000196268463622	0.000189957148171	6.44345973124e-06	
0.116621322824	0.000199436434081	0.00019303569019	6.5308391249e-06	
0.118428372108	0.00020265966443	0.000196168525592	6.61921303283e-06	
0.12026342165	0.000205939317654	0.000199356823303	6.70857510366e-06	
0.122126905315	0.000209276590516	0.000202601787216	6.79891779987e-06	
0.124019263689	0.000212672714933	0.000205904657643	6.8902323188e-06	
0.125940944186	0.000216128959423	0.000209266712847	6.98250850872e-06	
0.127892401154	0.000219646630627	0.000212689270655	7.07573477983e-06	
0.12987409598	0.000223227074908	0.000216173690146	7.16989800959e-06	
0.131886497198	0.00022687168004	0.000219721373447	7.26498344231e-06	
0.133930080606	0.000230581876982	0.000223333767608	7.36097458235e-06	
0.136005329372	0.000234359141747	0.00022701236659	7.45785308065e-06	
0.138112734152	0.000238204997382	0.000230758713357	7.55559861414e-06	
0.140252793202	0.000242121016039	0.000234574402088	7.65418875746e-06	
0.142426012502	0.000246108821177	0.000238461080503	7.7535988466e-06	
0.14463290587	0.000250170089876	0.000242420452327	7.85380183374e-06	
0.146873995087	0.000254306555289	0.000246454279897	7.95476813285e-06	
0.149149810018	0.000258520009221	0.000250564386904	8.05646545528e-06	
0.151460888737	0.000262812304868	0.000254752661308	8.15885863468e-06	
0.153807777659	0.000267185359708	0.000259021058413	8.26190944057e-06	
0.156191031662	0.000271641158559	0.000263371604124	8.36557637954e-06	
0.158611214225	0.000276181756817	0.000267806398402	8.46981448348e-06	
0.161068897556	0.000280809283893	0.000272327618916	8.57457508365e-06	
0.16356466273	0.000285525946841	0.000276937524922	8.67980556967e-06	
0.166099099826	0.000290334034223	0.000281638461377	8.7854491323e-06	
0.168672808065	0.000295235920192	0.000286432863305	8.89144448886e-06	
0.171286395955	0.000300234068842	0.000291323260429	8.99772558981e-06	
0.173940481432	0.000305331038814	0.000296312282101	9.10422130529e-06	
0.176635692006	0.000310529488206	0.000301402662538	9.21085508995e-06	
0.179372664912	0.000315832179782	0.000306597246392	9.31754462436e-06	
0.182152047257	0.000321241986518	0.000311898994685	9.42420143134e-06	
0.184974496177	0.000326761897515	0.000317310991119	9.53073046511e-06	
0.187840678988	0.000332395024283	0.000322836448816	9.63702967104e-06	
0.190751273348	0.000338144607458	0.000328478717492	9.7429895139e-06	
0.193706967416	0.000344014023953	0.00033424129112	9.84849247175e-06	
0.19670846001	0.0003500067946	0.000340127816114	9.95341249288e-06	
0.199756460781	0.000356126592311	0.000346142100072	1.00576144127e-05	
0.202851690373	0.000362377250802	0.000352288121124	1.0160953327e-05	
0.205994880597	0.000368762773927	0.000358570037939	1.02632739186e-05	
0.209186774605	0.000375287345669	0.000364992200443	1.03644097324e-05	
0.212428127063	0.000381955340846	0.000371559161299	1.04641823949e-05	
0.215719704329	0.000388771336588	0.000378275688226	1.0562400774e-05	
0.219062284638	0.000395740124658	0.000385146777225	1.06588600728e-05	
0.222456658283	0.000402866724678	0.000392177666779	1.07533408513e-05	
0.225903627802	0.000410156398345	0.000399373853127	1.08456079713e-05	
0.22940400817	0.000417614664736	0.000406741106702	1.09354094553e-05	
0.232958626989	0.00042524731677	0.00041428548983	1.10224752531e-05	
0.236568324684	0.000433060438965	0.000422013375818	1.11065159064e-05	
0.240233954702	0.000441060426581	0.000429931469539	1.11872211026e-05	
0.243956383718	0.000449254006301	0.00043804682968	1.12642581064e-05	
0.247736491831	0.000457648258574	0.000446366892786	1.13372700584e-05	
0.25157517278	0.000466250641793	0.000454899499278	1.14058741262e-05	
0.255473334153	0.000475069018481	0.000463652921649	1.14696594948e-05	
0.2594318976	0.000484111683675	0.000472635895033	1.15281851793e-05	
0.263451799051	0.000493387395748	0.000481857650397	1.15809776419e-05	
0.26753398894	0.00050290540988	0.000491327950619	1.16275281929e-05	
0.271679432427	0.00051267551449	0.000501057129738	1.16672901536e-05	
0.275889109629	0.000522708070901	0.000511056135726	1.16996757547e-05	
0.280164015847	0.000533014056605	0.000521336577133	1.17240527424e-05	
0.284505161805	0.000543605112497	0.000531910774034	1.17397406611e-05	
0.288913573891	0.000554493594524	0.000542791813748	1.1746006774e-05	
0.293390294393	0.000565692630221	0.000553993611846	1.17420615845e-05	
0.297936381752	0.000577216180699	0.000565530979052	1.17270539092e-05	
0.302552910808	0.000589079108701	0.000577419694714	1.17000654529e-05	
0.307240973057	0.000601297253421	0.000589676587596	1.16601048257e-05	
0.312001676906	0.000613887512907	0.000602319624873	1.16061009355e-05	
0.316836147938	0.00062686793494	0.0006153680103	1.15368956793e-05	
0.321745529177	0.000640257817426	0.000628842292688	1.14512358476e-05	
0.326730981357	0.000654077819497	0.000642764485966	1.13477641409e-05	
0.3317936832	0.000668350084671	0.000657158202304	1.12250091871e-05	
0.33693483169	0.000683098377619	0.000672048799969	1.1081374426e-05	
0.342155642359	0.00069834823634	0.000687463547879	1.09151257141e-05	
0.347457349574	0.000714127141803	0.000703431809059	1.07243774745e-05	
0.352841206827	0.000730464707444	0.000719985245618	1.05070771927e-05	
0.358308487036	0.000747392891278	0.000737158048222	1.02609880272e-05	
0.363860482841	0.000764946233854	0.00075498719357	9.98366926577e-06	
0.36949850691	0.000783162125791	0.000773512733913	9.6724543159e-06	
0.375223892253	0.000802081109289	0.000792778123398	9.32442586754e-06	
0.381037992535	0.000821747218756	0.000812830586795	8.93638780605e-06	
0.386942182395	0.000842208366604	0.000833721537185	8.50483338855e-06	
0.392937857772	0.000863516781373	0.000855507050348	8.0259091237e-06	
0.399026436236	0.000885729506649	0.000878248405061	7.49537372566e-06	
0.405209357322	0.000908908970864	0.000902012700221	6.90855147057e-06	
0.41148808287	0.000933123640017	0.000926873561851	6.26027934031e-06	
0.417864097373	0.000958448767747	0.000952911955648	5.54484771781e-06	
0.424338908323	0.000984967260151	0.00098021712392	4.75593587971e-06	
0.430914046573	0.00101277067635	0.0010088876697	3.88654932262e-06	
0.437591066698	0.00104196039039	0.00103903281574	2.92899304053e-06	
0.444371547357	0.00107264894556	0.00107077387221	1.87509921171e-06	
0.451257091673	0.0011049616396	0.00110424595458	7.20003064133e-07	
0.45824932761	0.00113903838778	0.00113960000297	5.88390505989e-07	
0.465349908356	0.00117503592269	0.00117700516639	1.9892439833e-06	
0.472560512716	0.00121313040378	0.00121665163142	3.54360248177e-06	
0.479882845507	0.00125352052867	0.00125875399478	5.25977893458e-06	
0.487318637963	0.00129643126245	0.00130355530608	7.15515917332e-06	
0.494869648143	0.00134211833323	0.00135133194133	9.25026870659e-06	
0.502537661349	0.00139087368413	0.00140239951341	1.1568797142e-05	
0.510324490543	0.00144303212773	0.00145712008634	1.41380773583e-05	
0.518231976781	0.00149897952457	0.00151591104176	1.69897543668e-05	
0.526261989647	0.00155916290869	0.00157925605646	2.01606352238e-05	
0.534416427692	0.00162410312384	0.00164771880152	2.36937574622e-05	
0.542697218886	0.00169441072761	0.00172196018416	2.76397373184e-05	
0.551106321074	0.0017708061941	0.00180276024912	3.20584842572e-05	
0.559645722436	0.00185414583452	0.0018910462777	3.70214020158e-05	
0.568317441961	0.00194545541701	0.00198792923153	4.2614244409e-05	
0.57712352992	0.00204597429277	0.00209475158224	4.89408643866e-05	
0.586066068354	0.0021572140689	0.00221315090412	5.61281996799e-05	
0.595147171566	0.00228103774727	0.00234514564145	6.43329979664e-05	
0.604368986619	0.00241976817096	0.00249325262517	7.37510325989e-05	
0.613733693846	0.002576339271	0.00266065094821	8.46299547143e-05	
0.623243507363	0.00275451120312	0.00285141502856	9.72875722173e-05	
0.632900675594	0.00295918323737	0.00307085350397	0.000112138428458	
0.642707481803	0.00319686044494	0.00332601458689	0.000129733433879	
0.652666244633	0.00347637021044	0.00362646171588	0.000150820689844	
0.662779318655	0.00380999979493	0.00398550455102	0.000176442000209	
0.673049094921	0.00421537475093	0.00442223070388	0.000208092121312	
0.683478001538	0.00471870913552	0.00496501903487	0.000247994033604	
0.694068504231	0.00536075690742	0.00565796735751	0.000299602277414	
0.704823106934	0.00620850039624	0.00657350146929	0.000368589494192	
0.715744352381	0.00738024773307	0.00783940220582	0.000464958232718	
0.726834822702	0.00910625970907	0.00970391520532	0.000608117079511	
0.73809714004	0.0119012953746	0.0127201735963	0.000841199308563	
0.749533967168	0.0171932447113	0.0184115250695	0.00128224612822	
0.761148008118	0.0308256468657	0.0328731417509	0.00239303741641	
0.772942008819	0.101021079708	0.0977751751326	0.00649115773618	
0.784918757753	0.0424930607882	0.0453190904117	0.00362006519644	
0.797081086605	0.0201645670398	0.0219654471035	0.00188245556026	
0.809431870939	0.0130631835528	0.0143395551881	0.00129710114482	
0.821974030876	0.00961896561484	0.010622984805	0.00101167813571	
0.834710531785	0.007589169548	0.00843017453172	0.000844455585606	
0.847644384981	0.00625105262679	0.00698482982801	0.000735529187486	
0.860778648442	0.00530208745778	0.005960717576	0.000659590718631	
0.874116427528	0.00459355709016	0.00519714473663	0.000604141554442	
0.887660875716	0.00404388666774	0.00460586655013	0.000562309647725	
0.901415195348	0.00360461214456	0.00413442079806	0.000530008440051	
0.915382638386	0.00324513366946	0.00374967038029	0.00050465830707	
0.929566507179	0.00294518013071	0.00342965955225	0.000484552788805	
0.943970155249	0.00269078992675	0.00315926661026	0.00046851987744	
0.958596988078	0.0024720323524	0.00292773781678	0.000455729737161	
0.973450463919	0.00228164953385	0.00272721698603	0.000445580016642	
0.988534094609	0.00211421246566	0.00255183143519	0.000437624563392	
1.0038514464	0.00196557758754	0.00239710332917	0.000431527546434	
1.01940614081	0.00183252602746	0.0022595588732	0.000427033044434	
1.03520185545	0.00171251765745	0.00213646190346	0.000423944371234	
1.05124232495	0.00160351945378	0.00202562801441	0.000422109718035	
1.06753134179	0.00150388319595	0.00192529218521	0.000421412004558	
1.0840727572	0.00141225667895	0.00183401276543	0.000421761604773	
1.10087048212	0.00132751815295	0.00175060068002	0.000423091082298	
1.11792848805	0.00124872715231	0.00167406645066	0.000425351363617	
1.13525080806	0.00117508707459	0.00160358001348	0.000428508965046	
1.1528415377	0.00110591630189	0.00153843986721	0.000432544012654	
1.17070483598	0.00104062560757	0.00147804911847	0.000437448877531	
1.18884492636	0.000978700233618	0.00142189669016	0.000443227306425	
1.20726609773	0.000919685463668	0.00136954243963	0.000449893969314	
1.22597270545	0.000863174821895	0.00132060526968	0.000457474376639	
1.24496917235	0.000808800241407	0.00127475355277	0.000466005144033	
1.26425998982	0.000756223695222	0.00123169736006	0.000475534604055	
1.28384971882	0.000705129887093	0.00119118211048	0.00048612378516	
1.30374299099	0.000655219670255	0.00115298334597	0.000497847799851	
1.32394450973	0.00060620390752	0.00111690240678	0.000510797708789	
1.34445905133	0.000557797511383	0.00108276283078	0.000525082957988	
1.36529146609	0.000509713411716	0.00105040733942	0.000540834525358	
1.38644667944	0.000461656195626	0.00101969530164	0.000558208965347	
1.40792969318	0.000413315175653	0.000990500589679	0.000577393596393	
1.42974558655	0.000364356578029	0.000962709757786	0.000598613260886	
1.45189951755	0.0003144149257	0.000936220488668	0.00062213901557	
1.47439672407	0.000263084012561	0.000910940262691	0.000648299617073	
1.49724252516	0.000209910864413	0.000886785213544	0.000677496747896	
1.52044232232	0.00015440943615	0.000863679140529	0.000710225459962	
1.5440016007	9.62062316773e-05	0.000841552653068	0.000747102057637	
1.56792593049	3.70549820631e-05	0.000820342427189	0.000788902742509	
1.59222096815	4.22930330728e-05	0.000799990557283	0.00083661817602	
1.61689245782	0.000113434672808	0.000780443989184	0.00089153214958	
1.64194623261	0.000195305030848	0.000761654022905	0.000955337752103	
1.66738821606	0.000288075811539	0.000743575875255	0.0010303136579	
1.69322442344	0.000394648732788	0.000726168294083	0.00111960022479	
1.71946096328	0.000519438239846	0.000709393217189	0.00122764814235	
1.74610403873	0.000668979808792	0.00069321546997	0.00136097995377	
1.77315994906	0.000853262804925	0.000677602496773	0.00152955220822	
1.80063509117	0.00108832503959	0.000662524121645	0.00174935379768	
1.82853596104	0.00140163646544	0.000647952334807	0.00204777996739	
1.85686915534	0.00184447967429	0.000633861101669	0.00247597981043	
1.88564137295	0.00252479156998	0.000620226191664	0.0031415910081	
1.91485941654	0.00371445711701	0.000607025024548	0.00431559869109	
1.94453019418	0.00634060945295	0.000594236532114	0.00692091442223	
1.974660721	0.0162802334111	0.000581841033552	0.0167820793116	
2.00525812082	0.0207165805518	0.000569820122908	0.0202581436552	
2.03632962785	0.00793304558639	0.000558156567295	0.00738747792159	
2.06788258839	0.00492411401053	0.000546834214679	0.00438139906688	
2.09992446255	0.00362337134764	0.0005358379102	0.00308946389625	
2.13246282608	0.00289677450202	0.000525153420129	0.00237270672829	
2.16550537207	0.00242993203342	0.000514767362656	0.00191585170465	
2.19905991285	0.0021008897305	0.000504667144803	0.00159670415449	
2.23313438179	0.00184984476634	0.000494840904845	0.00135540055978	
2.26773683516	0.00163179815703	0.000485277459683	0.00114717329719	
2.30287545412	0.00164589788865	0.000475966256677	0.0011745403049	
2.33855854654	0.00148204759528	0.000466897329511	0.00101542673858	
2.37479454906	0.00135670515086	0.000458061257702	0.000898785945676	
2.41159202902	0.00125914297685	0.000449449129394	0.000809799595282	
2.44895968654	0.00117499583197	0.000441052507158	0.000734046663995	
2.4869063565	0.00110907484183	0.000432863396485	0.000676784376203	
2.52544101074	0.00106160004446	0.000424874216757	0.000636813735167	
2.56457276006	0.000999244902347	0.000417077774459	0.000582312899501	
2.60431085648	0.000962557292458	0.000409467238432	0.000553151671717	
2.64466469534	0.000914572098225	0.000402036116994	0.00051257274087	
2.68564381758	0.000872701438584	0.000394778236764	0.000477953417353	
2.72725791199	0.000834666050539	0.000387687723045	0.000447004714172	
2.76951681747	0.000799591477487	0.000380758981628	0.000418856204857	
2.81243052537	0.000766944059968	0.000373986681914	0.000392979134567	
2.85600918187	0.000736328859319	0.000367365741223	0.000368983470326	
2.90026309035	0.000707427203158	0.000360891310213	0.000346555303861	
2.94520271386	0.000679968484485	0.000354558759309	0.000325428622668	
2.99083867757	0.000653713589391	0.000348363666063	0.000305368738986	
3.03718177127	0.000628443061944	0.000342301803378	0.00028616046802	
3.08424295196	0.000603947173308	0.000336369128511	0.000267598220056	
3.13203334641	0.000580016277662	0.000330561772823	0.000249476393044	
3.18056425379	0.00055643010905	0.000324876032193	0.000231578731269	
3.22984714837	0.000532944449646	0.000319308358059	0.000213665107273	
3.27989368219	0.000509272886505	0.000313855349034	0.000195453507849	
3.33071568787	0.000485059891562	0.000308513743064	0.000176593623988	
3.38232518135	0.000459838500317	0.000303280410071	0.000156625796216	
3.43473436476	0.000432959780468	0.000298152345069	0.000134914088107	
3.48795562932	0.00040346808235	0.00029312666169	0.000110533873757	
3.54200155823	0.000369865412593	0.000288200586124	8.20921203478e-05	
3.59688492969	0.00032963136042	0.000283371451414	4.76755539685e-05	
3.65261871987	0.000278158194048	0.000278636692104	1.76477817142e-05	
3.70921610604	0.000206257431391	0.000273993839198	7.49862316859e-05	
3.76669046962	9.9557819145e-05	0.000269440515424	0.000192098788975	
3.8250553994	0.000215575589335	0.00026497443077	0.000452023851314	
3.8843246947	0.00129636077807	0.000260593378282	0.00149410935182	
3.9445123687	0.00201628561938	0.000256295230103	0.00178963774495	
4.00563265168	0.00105638677889	0.000252077933737	0.000806986121776	
4.06769999443	0.000801151305136	0.000247939508524	0.000553913017309	
4.13072907166	0.000682329318271	0.000243878042316	0.000438728124676	
4.19473478546	0.000611292339388	0.00023989168833	0.000371537564968	
4.25973226884	0.000562445462963	0.000235978662186	0.000326545205941	
4.32573688927	0.000525711553968	0.000232137239092	0.000293624223553	
4.39276425236	0.000496320247452	0.000228365751196	0.000267988981684	
4.46083020553	0.000471714151677	0.00022466258507	0.000247077060194	
4.52995084174	0.000450389946905	0.000221026179336	0.000229383754391	
4.60014250333	0.000431395577612	0.000217455022405	0.000213957093428	
4.67142178586	0.000414086358889	0.000213947650354	0.00020015312867	
4.74380554202	0.00039799480284	0.000210502644892	0.000187505424785	
4.81731088565	0.000382753751702	0.000207118631449	0.000175648056558	
4.89195519577	0.000368044168796	0.00020379427735	0.000164263368939	
4.96775612068	0.000353550912836	0.00020052829009	0.000153037818366	
5.04473158215	0.000338912081445	0.00019731941569	0.000141611569409	
5.12289977965	0.000323640752809	0.000194166437142	0.000129501035494	
5.20227919463	0.000306972984297	0.000191068172924	0.000115949755172	
5.28288859492	0.000287514994115	0.000188023475593	9.95889456805e-05	
5.36474703918	0.000262265040042	0.000185031230445	7.7554362916e-05	
5.44787388136	0.000223255397983	0.000182090354238	4.37531722567e-05	
5.5322887753	0.00014655941351	0.000179199793985	6.76313447937e-05	
5.61801167939	0.000592571075996	0.000176358525792	0.000585625833807	
5.70506286127	0.00050559577092	0.00017356555376	0.00033505327857	
5.79346290261	0.000391185249459	0.000170819908937	0.000220759517728	
5.88323270403	0.000344169140099	0.000168120648319	0.00017619622611	
5.97439348998	0.000311457983589	0.000165466853895	0.000146158243131	
6.06696681377	0.000274193309554	0.000162857631736	0.000115306774954	
6.16097456272	0.00033051123679	0.000160292111134	0.000170770474083	
6.25643896326	0.000300378361101	0.000157769443765	0.000142660885123	
6.35338258623	0.000283872608472	0.000155288802904	0.000128604588972	
6.4518283522	0.00027128512214	0.000152849382667	0.000118448859718	
6.55179953692	0.000260435392619	0.00015045039729	0.000109995192236	
6.65331977675	0.000250536228194	0.000148091080436	0.000102454122645	
6.75641307435	0.000241197405781	0.000145770684539	9.54353724881e-05	
6.86110380426	0.000232175930335	0.000143488480169	8.86964600183e-05	
6.96741671873	0.000223286549038	0.000141243755428	8.20529008265e-05	
7.07537695352	0.000214356418694	0.000139035815375	7.53328771067e-05	
7.1850100339	0.000205188592834	0.000136863981468	6.83409714252e-05	
7.29634188063	0.000195512752329	0.000134727591035	6.08097617488e-05	
7.40939881613	0.000184888441996	0.000132625996766	5.23064370539e-05	
7.52420757068	0.000172461631538	0.000130558566226	4.20075493045e-05	
7.64079528873	0.000156192668665	0.000128524681387	2.81054781277e-05	
7.75918953537	0.000129639049146	0.00012652373818	1.27716783606e-05	
7.87941830277	0.000100654068201	0.000124555146066	0.000101489092045	
8.00151001686	0.000259529656125	0.000122618327622	0.000143078970645	
8.12549354404	0.000198202351618	0.000120712718146	8.02199650367e-05	
8.25139819799	0.000171043491258	0.000118837765276	5.26112557379e-05	
8.37925374658	0.000147920564578	0.000116992928626	3.1386944612e-05	
8.50909041896	0.000126297337562	0.000115177679432	1.2740007163e-05	
8.64093891269	0.000101220668682	0.000113391500217	1.51014043114e-05	
8.77483040096	6.76103312594e-05	0.000111633884466	4.71654796045e-05	
8.91079654	2.71248917427e-05	0.000109904336312	0.000103874619236	
9.04886947657	0.00013986932948	0.000108202370238	0.000238184769352	
9.18908185553	0.000825695975717	0.000106527510787	0.000884209323232	
9.33146682757	0.000650305175391	0.000104879292282	0.000551910324245	
9.47605805705	0.000377991844331	0.000103257258562	0.000275705689849	
9.62288972997	0.000296548352648	0.000101660962717	0.000195236109517	
9.77199656204	0.000250171552118	0.000100089966847	0.000150236523988	
9.92341380689	0.000219521010344	9.85438418177e-05	0.000121091677799	
10.0771772644	0.000193325988755	9.70221670277e-05	9.64890155098e-05	
10.2333232892	0.000171069161552	9.55245301894e-05	8.05457928513e-05	
10.3918887991	0.000180308150217	9.40505271112e-05	8.67043708359e-05	
10.5529112842	0.000144985639017	9.25997614901e-05	5.3611931031e-05	
10.7164288153	0.000112620430505	9.11718447116e-05	8.55367462149e-05	
10.8824800532	0.000271817219002	8.97663956554e-05	0.00018475036475	
11.0511042577	0.000208581114914	8.83830405086e-05	0.000120385889513	
11.222341297	0.000185542799901	8.70214125848e-05	9.85723062688e-05	
11.396231657	0.000171922469536	8.56811521494e-05	8.6264672614e-05	
11.5728164509	0.000161962009825	8.43619062501e-05	7.76140365101e-05	
11.7521374291	0.000153866647002	8.30633285541e-05	7.0812995804e-05	
11.9342369887	0.00014688543254	8.17850791898e-05	6.51077647412e-05	
12.1191581839	0.000140641316845	8.05268245933e-05	6.01205690987e-05	
12.3069447361	0.000134919765169	7.92882373609e-05	5.56367723781e-05	
12.4976410439	0.000129586778957	7.80689961052e-05	5.152249969e-05	
12.6912921941	0.000124551756673	7.68687853164e-05	4.76873697349e-05	
12.887943972	0.000119747207942	7.56872952277e-05	4.40641716909e-05	
13.0876428724	0.00011510875962	7.45242216846e-05	4.05889535934e-05	
13.2904361105	0.000110549409037	7.33792660189e-05	3.71781966174e-05	
13.496371633	0.000106681624193	7.22521349255e-05	3.44348268165e-05	
13.7054981299	0.000102390466941	7.1142540344e-05	3.12525569507e-05	
13.9178650452	9.82527236813e-05	7.0050199343e-05	2.82073668018e-05	
14.1335225892	9.42027649059e-05	6.89748340082e-05	2.5233238839e-05	
14.3525217505	9.02140558503e-05	6.79161713337e-05	2.23039090884e-05	
14.5749143072	8.6267531851e-05	6.68739431164e-05	1.94006797924e-05	
14.8007528402	8.23454696557e-05	6.58478858536e-05	1.65062973475e-05	
15.030090745	7.84288842311e-05	6.48377406434e-05	1.36024653514e-05	
15.2629822443	7.44967881796e-05	6.38432530875e-05	1.06695878064e-05	
15.4994824011	7.05216755452e-05	6.28641731977e-05	7.68263576664e-06	
15.7396471317	6.64588808518e-05	6.19002553042e-05	4.60875284897e-06	
15.9835332187	6.22490052228e-05	6.09512579666e-05	1.5067413442e-06	
16.2311983245	5.77844181607e-05	6.00169438873e-05	2.41091914858e-06	
16.4827010052	5.28565015098e-05	5.90970798275e-05	6.35065068691e-06	
16.738100724	4.69904107329e-05	5.81914365251e-05	1.13402423592e-05	
16.9974578655	3.8836838489e-05	5.7299788615e-05	1.88149475773e-05	
17.2608337502	2.44745072736e-05	5.64219145513e-05	3.59685650594e-05	
17.5282906485	0.000104000694194	5.5557596532e-05	7.62276112009e-05	
17.7998917957	6.49129868719e-05	5.47066204248e-05	1.21076477791e-05	
18.0757014071	5.10861022559e-05	5.38687756956e-05	3.82101644642e-06	
18.3557846928	4.37130616902e-05	5.30438553387e-05	9.54039960879e-06	
18.6402078737	3.7976952823e-05	5.2231655808e-05	1.4321436845e-05	
18.9290381963	3.29564460924e-05	5.14319769509e-05	1.85179681479e-05	
19.2223439494	2.83107021979e-05	5.06446219435e-05	2.23684148843e-05	
19.5201944799	2.38341287526e-05	4.9869397227e-05	2.60679630628e-05	
19.8226602093	1.94080391858e-05	4.9106112446e-05	2.97333319521e-05	
20.12981265	1.49308437157e-05	4.83545803885e-05	3.3468095736e-05	
20.4417244227	1.0247983844e-05	4.76146169267e-05	3.7441348411e-05	
20.7584692734	5.01026296135e-06	4.68860409601e-05	4.22250676156e-05	
21.0801220906	1.00116190787e-05	4.61686743587e-05	4.4022821477e-05	
21.4067589235	2.04944354722e-06	4.5462341909e-05	4.46649466646e-05	
21.7384569994	4.54677357293e-06	4.47668712598e-05	4.9093374117e-05	
22.0752947424	9.59357505816e-06	4.40820928705e-05	5.36174442697e-05	
22.4173517916	1.46028808443e-05	4.34078399596e-05	5.79765979699e-05	
22.7647090203	1.96611791432e-05	4.27439484552e-05	6.23805830065e-05	
23.117448555	2.48425594286e-05	4.20902569456e-05	6.6913355562e-05	
23.4756537944	3.01926565205e-05	4.14466066322e-05	7.1622904962e-05	
23.8394094298	3.5749344376e-05	4.08128412823e-05	7.65478722602e-05	
24.2088014646	4.15499922466e-05	4.01888071838e-05	8.17258887564e-05	
24.583917235	4.76357790907e-05	3.95743531005e-05	8.71981908773e-05	
24.9648454304	5.40561666135e-05	3.89693302281e-05	9.30141955072e-05	
25.3516761143	6.08766666704e-05	3.83735921521e-05	9.92392962528e-05	
25.7445007459	6.81980574561e-05	3.7786994805e-05	0.000105974042823	
26.1434122015	7.622128936e-05	3.72093964262e-05	0.000113418770471	
26.5485047966	8.55737221179e-05	3.66406575217e-05	0.0001221971081	
26.959874308	9.6778756834e-05	3.60806408242e-05	0.000132657141374	
27.3776179966	9.60528316848e-05	3.55292112557e-05	0.00013155526539	
27.8018346305	0.000108067669573	3.49862358888e-05	0.000143041050535	
28.2326245079	0.000119689347517	3.44515839106e-05	0.000154129631174	
28.6700894815	0.000132013578596	3.3925126586e-05	0.000165927578714	
29.1143329819	0.000145455722418	3.34067372227e-05	0.000178851053438	
29.5654600425	0.00016035417287	3.28962911361e-05	0.000193238460464	
30.0235773243	0.000177094315835	3.23936656156e-05	0.000209474502539	
30.4887931407	0.000195759131493	3.18987398911e-05	0.000227643218573	
30.9612174838	0.000217306126674	3.14113951003e-05	0.000248702189789	
31.4409620497	0.000242562023126	3.09315142566e-05	0.000273476430531	
31.9281402654	0.00027245680009	3.04589822178e-05	0.000302896091269	
32.4228673154	0.000308703128972	2.99936856554e-05	0.000338673359741	
32.9252601691	0.000354050266217	2.95355130238e-05	0.000383555725496	
33.4354376082	0.000413250323296	2.90843545313e-05	0.00044229375994	
33.9535202549	0.000498626894867	2.86401021107e-05	0.000527199302212	
34.4796306006	0.000655813617528	2.82026493907e-05	0.000683765216836	
35.0138930347	0.00057314529298	2.77718916681e-05	0.000593400367147	
35.5564338738	0.000638700789949	2.73477258802e-05	0.00066576616923	
36.107381392	0.000929180338132	2.69300505776e-05	0.000955917296357	
36.6668658509	0.00139723335494	2.65187658982e-05	0.00142344555195	
37.2350195306	0.0025047484965	2.61137735411e-05	0.00253002821271	
37.8119767607	0.00778805432348	2.57149767405e-05	0.00780530811259	
38.3978739524	0.0045262872203	2.53222802417e-05	0.00450325755912	
38.9928496306	0.00205388574064	2.49355902755e-05	0.00202937873901	
39.5970444666	0.00132832752105	2.45548145346e-05	0.00130393931618	
40.2106013113	0.000985731879946	2.41798621501e-05	0.000961641192917	
40.8336652293	0.000785012422294	2.38106436675e-05	0.000761254475878	
41.4663835327	0.000652708935558	2.34470710244e-05	0.000629298478245	
42.1089058165	0.000562518344965	2.30890575281e-05	0.000539457058083	
42.7613839935	0.000491368681044	2.27365178329e-05	0.000468651526565	
43.4239723304	0.000435835829463	2.23893679193e-05	0.000413461936556	
44.0968274843	0.000390428222136	2.20475250719e-05	0.000368394443107	
44.7801085397	0.000351388679004	2.17109078592e-05	0.000329690830389	
45.4739770461	0.000316058753316	2.13794361123e-05	0.000294696928271	
46.1785970562	0.000278598202627	2.10530309054e-05	0.000257579816673	
46.8941351648	0.000261137803875	2.07316145355e-05	0.000240737733554	
47.6207605479	0.000199359102022	2.04151105031e-05	0.000181623825242	
48.3586450032	0.000378580828156	2.01034434931e-05	0.000358824758931	
49.10796299	0.000300336184935	1.97965393556e-05	0.000280564466897	
49.8688916711	0.000268161018392	1.94943250878e-05	0.000248675467091	
50.6416109545	0.000247468445823	1.91967288156e-05	0.000228278429801	
51.4263035356	0.000232286252245	1.89036797757e-05	0.000213386416955	
52.223154941	0.000218610793386	1.8615108298e-05	0.000199999143522	
53.0323535718	0.000207661011127	1.83309457886e-05	0.000189333604511	
53.8540907485	0.000196297012673	1.80511247122e-05	0.000178248922592	
54.6885607561	0.000184579119125	1.77755785759e-05	0.000166808330693	
55.5359608899	0.000167488223177	1.75042419128e-05	0.000150027570596	
56.3964915025	0.000201928193916	1.72370502654e-05	0.000184813029945	
57.2703560509	0.00018183671869	1.697394017e-05	0.000164868341033	
58.1577611445	0.000171673015729	1.67148491411e-05	0.000154960078288	
59.0589165945	0.000164177300669	1.6459715656e-05	0.000147718802836	
59.9740354628	0.000157877553776	1.62084791396e-05	0.000141670023821	
60.9033341127	0.00015222133099	1.59610799496e-05	0.00013626116252	
61.8470322602	0.000147505451608	1.57174593618e-05	0.000131788760788	
62.8053530258	0.000142740849118	1.5477559556e-05	0.000127263885812	
63.7785229872	0.000138358869099	1.52413236014e-05	0.000123118068106	
64.7667722329	0.00013426561662	1.50086954433e-05	0.000119257388558	
65.7703344166	0.000130416492191	1.47796198888e-05	0.000115637294208	
66.7894468126	0.000126781564168	1.45540425936e-05	0.000112227904736	
67.8243503716	0.000123337889152	1.4331910049e-05	0.000109006328637	
68.8752897781	0.000120066850504	1.41131695684e-05	0.000105954000927	
69.9425135077	0.000116952857837	1.38977692749e-05	0.00010305538237	
71.0262738862	0.000113982585069	1.36856580884e-05	0.000100297197423	
72.1268271493	0.00011114447456	1.34767857135e-05	9.76679383252e-05	
73.244433503	0.000108428391735	1.32711026269e-05	9.51575196927e-05	
74.3793571853	0.000105825372719	1.30685600659e-05	9.2757026144e-05	
75.5318665284	0.000103327433208	1.28691100161e-05	9.04585211662e-05	
76.7022340224	0.000100927419633	1.26727052e-05	8.82548982819e-05	
77.8907363797	9.86188906621e-05	1.24792990656e-05	8.61397625533e-05	
79.0976546002	9.63960211357e-05	1.22888457751e-05	8.4107334523e-05	
80.3232740381	9.42535230172e-05	1.21013001939e-05	8.2152371173e-05	
81.567884469	9.21865795358e-05	1.19166178795e-05	8.02701000742e-05	
82.8317801587	9.01907897335e-05	1.17347550709e-05	7.84561639414e-05	
84.1152599326	8.82621213506e-05	1.15556686781e-05	7.67065735279e-05	
85.4186272463	8.63968704823e-05	1.13793162718e-05	7.50176672903e-05	
86.7421902576	8.45916267967e-05	1.12056560729e-05	7.33860766157e-05	
88.0862618992	8.28432433671e-05	1.10346469426e-05	7.18086956629e-05	
89.4511599526	8.11488103665e-05	1.08662483726e-05	7.02826550656e-05	
90.8372071234	7.95056320193e-05	1.07004204751e-05	6.88052988937e-05	
92.2447311176	7.79112063207e-05	1.05371239736e-05	6.73741643809e-05	
93.6740647189	7.63632071203e-05	1.0376320193e-05	6.59869640177e-05	
95.1255458674	7.48594682383e-05	1.02179710508e-05	6.46415696762e-05	
96.5995177398	7.33979693369e-05	1.00620390475e-05	6.33359984903e-05	
98.0963288303	7.19768233147e-05	9.908487258e-06	6.20684002587e-05	
99.6163330327	7.05942650284e-05	9.75727932239e-06	6.08370461754e-05	
101.159889725	6.92486411752e-05	9.60837943755e-06	5.96403187199e-05	
102.727363853	6.79384011937e-05	9.46175234838e-06	5.84767025672e-05	
104.319126018	6.66620890628e-05	9.31736333943e-06	5.73447763948e-05	
105.935552564	6.54183358932e-05	9.17517822657e-06	5.62432054817e-05	
107.577025665	6.42058532206e-05	9.03516334882e-06	5.51707350106e-05	
109.243933418	6.30234269236e-05	8.89728556028e-06	5.41261839929e-05	
110.936669934	6.18699116966e-05	8.76151222221e-06	5.31084397498e-05	
112.65563543	6.07442260187e-05	8.62781119526e-06	5.21164528888e-05	
114.401236324	5.96453475667e-05	8.49615083173e-06	5.11492327244e-05	
116.173885332	5.85723090253e-05	8.36649996806e-06	5.02058430957e-05	
117.974001565	5.75241942556e-05	8.23882791738e-06	4.9285398542e-05	
119.802010628	5.65001347843e-05	8.11310446216e-06	4.83870607999e-05	
121.658344721	5.54993065843e-05	7.98929984701e-06	4.75100355902e-05	
123.543442741	5.4520927116e-05	7.8673847716e-06	4.66535696671e-05	
125.457750385	5.35642526072e-05	7.74733038364e-06	4.58169481045e-05	
127.401720257	5.26285755471e-05	7.62910827202e-06	4.49994917971e-05	
129.375811974	5.17132223761e-05	7.51269046001e-06	4.42005551566e-05	
131.380492274	5.08175513525e-05	7.39804939865e-06	4.34195239853e-05	
133.416235128	4.99409505812e-05	7.28515796011e-06	4.26558135116e-05	
135.48352185	4.90828361901e-05	7.17398943128e-06	4.19088665718e-05	
137.582841213	4.82426506396e-05	7.06451750739e-06	4.11781519277e-05	
139.714689564	4.7419861157e-05	6.95671628575e-06	4.04631627054e-05	
141.879570939	4.66139582822e-05	6.85056025958e-06	3.97634149481e-05	
144.077997187	4.58244545166e-05	6.74602431192e-06	3.90784462709e-05	
146.310488085	4.50508830671e-05	6.64308370971e-06	3.84078146112e-05	
148.577571465	4.42927966772e-05	6.54171409782e-06	3.77510970644e-05	
150.879783339	4.35497665371e-05	6.44189149335e-06	3.71078888012e-05	
153.217668023	4.28213812684e-05	6.34359227985e-06	3.64778020573e-05	
155.591778268	4.2107245976e-05	6.24679320173e-06	3.5860465191e-05	
158.00267539	4.14069813632e-05	6.15147135875e-06	3.52555218035e-05	
160.450929402	4.07202229035e-05	6.05760420056e-06	3.46626299169e-05	
162.937119149	4.00466200669e-05	5.96516952133e-06	3.40814612051e-05	
165.461832447	3.93858355952e-05	5.87414545448e-06	3.35117002746e-05	
168.025666218	3.87375448225e-05	5.7845104675e-06	3.29530439906e-05	
170.629226635	3.81014350389e-05	5.69624335681e-06	3.24052008451e-05	
173.273129262	3.74772048932e-05	5.60932324275e-06	3.18678903652e-05	
175.957999204	3.68645638316e-05	5.52372956459e-06	3.13408425566e-05	
178.684471249	3.62632315714e-05	5.43944207568e-06	3.08237973818e-05	
181.453190022	3.56729376051e-05	5.35644083862e-06	3.03165042696e-05	
184.264810137	3.50934207344e-05	5.27470622052e-06	2.98187216534e-05	
187.119996352	3.45244286316e-05	5.19421888837e-06	2.93302165376e-05	
190.019423723	3.39657174261e-05	5.11495980443e-06	2.88507640883e-05	
192.963777768	3.34170513152e-05	5.03691022171e-06	2.83801472488e-05	
195.953754627	3.28782021961e-05	4.96005167954e-06	2.79181563761e-05	
198.990061226	3.23489493198e-05	4.88436599916e-06	2.74645888992e-05	
202.073415444	3.18290789634e-05	4.80983527944e-06	2.70192489955e-05	
205.204546286	3.1318384121e-05	4.73644189261e-06	2.65819472862e-05	
208.384194051	3.08166642114e-05	4.66416848009e-06	2.61525005479e-05	
211.61311051	3.03237248012e-05	4.59299794837e-06	2.57307314401e-05	
214.892059081	2.98393773437e-05	4.52291346495e-06	2.5316468248e-05	
218.221815014	2.9363438931e-05	4.45389845437e-06	2.49095446386e-05	
221.603165568	2.88957320592e-05	4.38593659424e-06	2.45097994297e-05	
225.036910205	2.84360844061e-05	4.31901181141e-06	2.41170763719e-05	
228.52386077	2.79843286205e-05	4.25310827816e-06	2.3731223941e-05	
232.06484169	2.75403021215e-05	4.18821040839e-06	2.33520951421e-05	
235.660690167	2.71038469097e-05	4.12430285402e-06	2.29795473231e-05	
239.312256374	2.66748093856e-05	4.06137050125e-06	2.26134419981e-05	
243.020403659	2.62530401792e-05	3.99939846707e-06	2.22536446796e-05	
246.786008746	2.5838393987e-05	3.93837209567e-06	2.19000247196e-05	
250.609961944	2.54307294167e-05	3.87827695498e-06	2.15524551573e-05	
254.49316736	2.50299088402e-05	3.81909883329e-06	2.12108125763e-05	
258.436543106	2.46357982534e-05	3.76082373583e-06	2.08749769669e-05	
262.441021523	2.42482671427e-05	3.70343788147e-06	2.05448315961e-05	
266.507549398	2.38671883575e-05	3.64692769947e-06	2.0220262884e-05	
270.637088188	2.34924379892e-05	3.59127982628e-06	1.99011602852e-05	
274.830614249	2.31238952558e-05	3.53648110232e-06	1.95874161769e-05	
279.089119064	2.2761442391e-05	3.48251856889e-06	1.92789257515e-05	
283.413609479	2.24049645399e-05	3.42937946515e-06	1.89755869144e-05	
287.805107944	2.20543496575e-05	3.377051225e-06	1.86773001868e-05	
292.264652749	2.17094884138e-05	3.32552147419e-06	1.83839686125e-05	
296.793298272	2.13702741015e-05	3.27477802735e-06	1.80954976695e-05	
301.392115231	2.10366025484e-05	3.22480888512e-06	1.78117951848e-05	
306.062190933	2.07083720342e-05	3.17560223127e-06	1.7532771254e-05	
310.804629534	2.03854832096e-05	3.12714642996e-06	1.72583381636e-05	
315.620552298	2.00678390202e-05	3.07943002296e-06	1.69884103173e-05	
320.511097863	1.97553446329e-05	3.03244172691e-06	1.67229041651e-05	
325.47742251	1.94479073656e-05	2.98617043071e-06	1.64617381359e-05	
330.520700438	1.91454366197e-05	2.94060519281e-06	1.62048325725e-05	
335.64212404	1.88478438159e-05	2.8957352387e-06	1.59521096701e-05	
340.842904183	1.8555042332e-05	2.8515499583e-06	1.57034934163e-05	
346.124270498	1.82669474438e-05	2.80803890348e-06	1.54589095349e-05	
351.48747167	1.79834762677e-05	2.76519178558e-06	1.52182854311e-05	
356.933775731	1.77045477068e-05	2.72299847297e-06	1.49815501391e-05	
362.464470361	1.74300823975e-05	2.68144898864e-06	1.47486342726e-05	
368.080863194	1.71600026598e-05	2.64053350789e-06	1.4519469976e-05	
373.784282125	1.68942324485e-05	2.60024235592e-06	1.42939908788e-05	
379.576075625	1.66326973066e-05	2.56056600563e-06	1.40721320512e-05	
385.457613059	1.63753243209e-05	2.5214950753e-06	1.38538299614e-05	
391.43028501	1.61220420783e-05	2.4830203264e-06	1.3639022435e-05	
397.49550361	1.58727806251e-05	2.44513266141e-06	1.34276486155e-05	
403.65470287	1.56274714263e-05	2.40782312163e-06	1.32196489267e-05	
409.909339022	1.5386047328e-05	2.3710828851e-06	1.30149650364e-05	
416.260890863	1.51484425196e-05	2.3349032645e-06	1.28135398215e-05	
422.710860102	1.49145924988e-05	2.29927570508e-06	1.26153173342e-05	
429.260771719	1.46844340368e-05	2.26419178266e-06	1.242024277e-05	
435.912174323	1.44579051454e-05	2.22964320161e-06	1.2228262436e-05	
442.666640518	1.42349450448e-05	2.19562179293e-06	1.20393237217e-05	
449.525767275	1.4015494133e-05	2.16211951224e-06	1.18533750691e-05	
456.491176313	1.37994939559e-05	2.12912843798e-06	1.16703659458e-05	
463.564514476	1.35868871785e-05	2.09664076944e-06	1.14902468174e-05	
470.747454129	1.33776175572e-05	2.06464882498e-06	1.1312969122e-05	
478.041693547	1.3171629913e-05	2.03314504018e-06	1.11384852448e-05	
485.448957324	1.29688701055e-05	2.00212196606e-06	1.09667484945e-05	
492.970996772	1.27692850079e-05	1.9715722673e-06	1.07977130795e-05	
500.609590344	1.25728224827e-05	1.94148872056e-06	1.06313340856e-05	
508.366544047	1.23794313583e-05	1.91186421271e-06	1.04675674543e-05	
516.243691872	1.21890614062e-05	1.88269173915e-06	1.03063699618e-05	
524.242896231	1.20016633193e-05	1.85396440222e-06	1.01476991984e-05	
532.366048391	1.18171886902e-05	1.82567540947e-06	9.99151354929e-06	
540.615068925	1.1635589991e-05	1.79781807216e-06	9.83777217517e-06	
548.991908165	1.14568205531e-05	1.77038580357e-06	9.68643499415e-06	
557.498546665	1.12808345478e-05	1.74337211753e-06	9.5374626638e-06	
566.136995667	1.11075869679e-05	1.71677062684e-06	9.39081656397e-06	
574.909297575	1.09370336091e-05	1.69057504176e-06	9.24645878012e-06	
583.817526443	1.07691310525e-05	1.66477916855e-06	9.10435208714e-06	
592.863788462	1.06038366478e-05	1.63937690797e-06	8.96445993371e-06	
602.050222458	1.04411084959e-05	1.61436225387e-06	8.82674642712e-06	
611.379000396	1.02809054335e-05	1.58972929174e-06	8.69117631852e-06	
620.8523279	1.01231870173e-05	1.56547219733e-06	8.55771498873e-06	
630.472444766	9.96791350851e-06	1.54158523528e-06	8.42632843429e-06	
640.2416255	9.81504585808e-06	1.51806275772e-06	8.29698325411e-06	
650.162179846	9.66454569263e-06	1.49489920301e-06	8.1696466364e-06	
660.236453343	9.51637530019e-06	1.47208909433e-06	8.04428634599e-06	
670.466827871	9.37049761675e-06	1.44962703847e-06	7.92087071205e-06	
680.855722217	9.22687621295e-06	1.42750772451e-06	7.79936861615e-06	
691.40559265	9.08547528127e-06	1.40572592257e-06	7.67974948063e-06	
702.118933495	8.94625962351e-06	1.38427648258e-06	7.56198325734e-06	
712.998277731	8.80919463857e-06	1.36315433304e-06	7.44604041666e-06	
724.046197581	8.67424631058e-06	1.34235447987e-06	7.33189193681e-06	
735.265305128	8.5413811974e-06	1.32187200517e-06	7.21950929352e-06	
746.658252928	8.41056641928e-06	1.30170206611e-06	7.10886444988e-06	
758.227734639	8.28176964796e-06	1.28183989374e-06	6.99992984656e-06	
769.976485655	8.15495909592e-06	1.26228079188e-06	6.8926783922e-06	
781.907283759	8.03010350599e-06	1.24302013602e-06	6.78708345413e-06	
794.022949773	7.90717214115e-06	1.22405337222e-06	6.68311884927e-06	
806.326348228	7.78613477465e-06	1.20537601603e-06	6.58075883534e-06	
818.82038804	7.66696168033e-06	1.18698365141e-06	6.47997810216e-06	
831.508023202	7.54962362316e-06	1.16887192974e-06	6.38075176336e-06	
844.392253476	7.43409185007e-06	1.15103656872e-06	6.28305534811e-06	
857.476125107	7.32033808089e-06	1.13347335143e-06	6.18686479321e-06	
870.76273154	7.20833449966e-06	1.11617812527e-06	6.09215643525e-06	
884.255214155	7.09805374598e-06	1.09914680102e-06	5.99890700307e-06	
897.956763006	6.98946890669e-06	1.08237535186e-06	5.90709361032e-06	
911.870617578	6.88255350766e-06	1.0658598124e-06	5.81669374824e-06	
926.000067552	6.77728150581e-06	1.04959627777e-06	5.72768527863e-06	
940.348453582	6.67362728129e-06	1.03358090269e-06	5.6400464269e-06	
954.919168086	6.57156562985e-06	1.01780990054e-06	5.55375577541e-06	
969.715656047	6.47107175536e-06	1.00227954251e-06	5.46879225688e-06	
984.741415828	6.37212126255e-06	9.86986156648e-07	5.38513514794e-06	
1000.0	6.27469014982e-06	9.71926127065e-07	5.3027640629e-06	


==> data/fig_history_bode_1.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000151785304592	1.9604836593e-05	
0.101549501618	0.000172784664151	0.000154214192376	1.98758259287e-05	
0.103123012789	0.000175548773681	0.000156684720644	2.01515440376e-05	
0.104720905541	0.000178359910652	0.000159197726917	2.04320625275e-05	
0.106343557666	0.000181219010041	0.000161754071455	2.07174542515e-05	
0.107991352813	0.000184127031717	0.000164354638118	2.10077933375e-05	
0.109664680572	0.000187084961382	0.000167000335272	2.13031552182e-05	
0.111363936572	0.000190093811542	0.00016969209674	2.16036166617e-05	
0.113089522571	0.000193154622538	0.000172430882798	2.19092558032e-05	
0.114841846554	0.000196268463622	0.000175217681221	2.22201521773e-05	
0.116621322824	0.000199436434081	0.000178053508384	2.25363867511e-05	
0.118428372108	0.00020265966443	0.00018093941041	2.2858041958e-05	
0.12026342165	0.000205939317654	0.000183876464389	2.3185201733e-05	
0.122126905315	0.000209276590516	0.00018686577965	2.35179515483e-05	
0.124019263689	0.000212672714933	0.000189908499102	2.38563784499e-05	
0.125940944186	0.000216128959423	0.000193005800645	2.42005710959e-05	
0.127892401154	0.000219646630627	0.000196158898654	2.4550619795e-05	
0.12987409598	0.000223227074908	0.000199369045543	2.49066165466e-05	
0.131886497198	0.00022687168004	0.000202637533411	2.5268655082e-05	
0.133930080606	0.000230581876982	0.000205965695777	2.56368309068e-05	
0.136005329372	0.000234359141747	0.000209354909412	2.60112413443e-05	
0.138112734152	0.000238204997382	0.000212806596266	2.63919855806e-05	
0.140252793202	0.000242121016039	0.000216322225503	2.6779164711e-05	
0.142426012502	0.000246108821177	0.000219903315654	2.71728817876e-05	
0.14463290587	0.000250170089876	0.000223551436885	2.75732418686e-05	
0.146873995087	0.000254306555289	0.000227268213394	2.7980352069e-05	
0.149149810018	0.000258520009221	0.000231055325949	2.83943216133e-05	
0.151460888737	0.000262812304868	0.000234914514569	2.88152618897e-05	
0.153807777659	0.000267185359708	0.000238847581357	2.92432865057e-05	
0.156191031662	0.000271641158559	0.000242856393511	2.96785113464e-05	
0.158611214225	0.000276181756817	0.000246942886498	3.0121054634e-05	
0.161068897556	0.000280809283893	0.00025110906743	3.057103699e-05	
0.16356466273	0.000285525946841	0.000255357018637	3.10285814988e-05	
0.166099099826	0.000290334034223	0.000259688901456	3.14938137745e-05	
0.168672808065	0.000295235920192	0.00026410696026	3.1966862029e-05	
0.171286395955	0.000300234068842	0.000268613526728	3.24478571437e-05	
0.173940481432	0.000305331038814	0.000273211024389	3.29369327424e-05	
0.176635692006	0.000310529488206	0.000277901973448	3.34342252687e-05	
0.179372664912	0.000315832179782	0.000282688995924	3.39398740643e-05	
0.182152047257	0.000321241986518	0.000287574821119	3.44540214517e-05	
0.184974496177	0.000326761897515	0.000292562291436	3.49768128194e-05	
0.187840678988	0.000332395024283	0.000297654368591	3.55083967107e-05	
0.190751273348	0.000338144607458	0.000302854140231	3.60489249152e-05	
0.193706967416	0.000344014023953	0.000308164826995	3.6598552565e-05	
0.19670846001	0.0003500067946	0.000313589790062	3.71574382335e-05	
0.199756460781	0.000356126592311	0.000319132539205	3.77257440391e-05	
0.202851690373	0.000362377250802	0.000324796741419	3.83036357527e-05	
0.205994880597	0.000368762773927	0.000330586230139	3.88912829091e-05	
0.209186774605	0.000375287345669	0.000336505015122	3.94888589237e-05	
0.212428127063	0.000381955340846	0.000342557293037	4.00965412138e-05	
0.215719704329	0.000388771336588	0.000348747458817	4.07145113246e-05	
0.219062284638	0.000395740124658	0.000355080117851	4.13429550606e-05	
0.222456658283	0.000402866724678	0.00036156009908	4.19820626232e-05	
0.225903627802	0.000410156398345	0.00036819246908	4.26320287531e-05	
0.22940400817	0.000417614664736	0.000374982547211	4.32930528798e-05	
0.232958626989	0.00042524731677	0.000381935921941	4.39653392771e-05	
0.236568324684	0.000433060438965	0.000389058468439	4.46490972254e-05	
0.240233954702	0.000441060426581	0.00039635636756	4.53445411815e-05	
0.243956383718	0.000449254006301	0.000403836126351	4.60518909555e-05	
0.247736491831	0.000457648258574	0.000411504600223	4.67713718964e-05	
0.25157517278	0.000466250641793	0.000419369016938	4.75032150848e-05	
0.255473334153	0.000475069018481	0.000427437002604	4.82476575362e-05	
0.2594318976	0.000484111683675	0.000435716609861	4.9004942412e-05	
0.263451799051	0.000493387395748	0.000444216348486	4.9775319241e-05	
0.26753398894	0.00050290540988	0.000452945218649	5.05590441519e-05	
0.271679432427	0.00051267551449	0.000461912747114	5.13563801155e-05	
0.275889109629	0.000522708070901	0.000471129026662	5.21675971991e-05	
0.280164015847	0.000533014056605	0.000480604759108	5.29929728335e-05	
0.284505161805	0.000543605112497	0.000490351302273	5.38327920923e-05	
0.288913573891	0.000554493594524	0.000500380721357	5.46873479847e-05	
0.293390294393	0.000565692630221	0.000510705845188	5.55569417635e-05	
0.297936381752	0.000577216180699	0.000521340327916	5.64418832476e-05	
0.302552910808	0.000589079108701	0.000532298716746	5.73424911609e-05	
0.307240973057	0.000601297253421	0.000543596526443	5.82590934884e-05	
0.312001676906	0.000613887512907	0.00055525032138	5.91920278503e-05	
0.316836147938	0.00062686793494	0.000567277806066	6.01416418949e-05	
0.321745529177	0.000640257817426	0.000579697925163	6.11082937128e-05	
0.326730981357	0.000654077819497	0.000592530974197	6.20923522713e-05	
0.3317936832	0.000668350084671	0.000605798722304	6.3094197873e-05	
0.33693483169	0.000683098377619	0.000619524548577	6.41142226375e-05	
0.342155642359	0.00069834823634	0.000633733593791	6.51528310099e-05	
0.347457349574	0.000714127141803	0.000648452929581	6.62104402958e-05	
0.352841206827	0.000730464707444	0.00066371174745	6.72874812262e-05	
0.358308487036	0.000747392891278	0.000679541570383	6.83843985525e-05	
0.363860482841	0.000764946233854	0.000695976490264	6.95016516756e-05	
0.36949850691	0.000783162125791	0.000713053434873	7.0639715309e-05	
0.375223892253	0.000802081109289	0.000730812468823	7.17990801799e-05	
0.381037992535	0.000821747218756	0.000749297133594	7.29802537702e-05	
0.386942182395	0.000842208366604	0.000768554832724	7.41837610995e-05	
0.392937857772	0.000863516781373	0.000788637269296	7.54101455543e-05	
0.399026436236	0.000885729506649	0.000809600944211	7.66599697653e-05	
0.405209357322	0.000908908970864	0.00083150772532	7.79338165361e-05	
0.41148808287	0.000933123640017	0.000854425499469	7.92322898287e-05	
0.417864097373	0.000958448767747	0.000878428921886	8.05560158065e-05	
0.424338908323	0.000984967260151	0.000903600280307	8.19056439429e-05	
0.430914046573	0.00101277067635	0.000930030494863	8.32818481966e-05	
0.437591066698	0.00104196039039	0.000957820279288	8.46853282611e-05	
0.444371547357	0.00107264894556	0.00098708149465	8.61168108925e-05	
0.451257091673	0.0011049616396	0.00101793873389	8.75770513215e-05	
0.45824932761	0.00113903838778	0.00105053118443	8.90668347578e-05	
0.465349908356	0.00117503592269	0.00108501482751	9.05869779911e-05	
0.472560512716	0.00121313040378	0.00112156504747	9.21383310997e-05	
0.479882845507	0.00125352052867	0.00116037974288	9.3721779272e-05	
0.487318637963	0.00129643126245	0.00120168305612	9.53382447539e-05	
0.494869648143	0.00134211833323	0.00124572986934	9.69886889293e-05	
0.502537661349	0.00139087368413	0.0012928112575	9.86741145481e-05	
0.510324490543	0.00144303212773	0.00134326114443	0.000100395568113	
0.518231976781	0.00149897952457	0.00139746448383	0.00010215414244	
0.526261989647	0.00155916290869	0.00145586738847	0.000103950979412	
0.534416427692	0.00162410312384	0.00151898977166	0.000105787272941	
0.542697218886	0.00169441072761	0.00158744125884	0.000107664272165	
0.551106321074	0.0017708061941	0.00166194140067	0.000109583284901	
0.559645722436	0.00185414583452	0.00174334560828	0.00011154568139	
0.568317441961	0.00194545541701	0.0018326787937	0.000113552898372	
0.57712352992	0.00204597429277	0.00193117952494	0.000115606443537	
0.586066068354	0.0021572140689	0.00204035874009	0.000117707900409	
0.595147171566	0.00228103774727	0.0021620789454	0.000119858933745	
0.604368986619	0.00241976817096	0.00229866274795	0.000122061295556	
0.613733693846	0.002576339271	0.00245304423001	0.000124316831905	
0.623243507363	0.00275451120312	0.00262898427857	0.000126627490541	
0.632900675594	0.00295918323737	0.00283138377203	0.000128995330089	
0.642707481803	0.00319686044494	0.00306675073904	0.000131422531208	
0.652666244633	0.00347637021044	0.00334391764466	0.000133911409075	
0.662779318655	0.00380999979493	0.00367518026833	0.000136464431357	
0.673049094921	0.00421537475093	0.00407817846037	0.000139084241354	
0.683478001538	0.00471870913552	0.00457915075171	0.000141773691722	
0.694068504231	0.00536075690742	0.00521889457108	0.000144535896591	
0.704823106934	0.00620850039624	0.00606447392031	0.000147374318247	
0.715744352381	0.00738024773307	0.00723436326043	0.00015029292178	
0.726834822702	0.00910625970907	0.00895920357644	0.000153296462491	
0.73809714004	0.0119012953746	0.011754785093	0.000156390952852	
0.749533967168	0.0171932447113	0.0170526732047	0.000159582940801	
0.761148008118	0.0308256468657	0.0307180433515	0.00016283415912	
0.772942008819	0.101021079708	0.101179969485	0.00015919353426	
0.784918757753	0.0424930607882	0.0425750472797	0.000168642327645	
0.797081086605	0.0201645670398	0.0203186042443	0.000172774175195	
0.809431870939	0.0130631835528	0.0132325121948	0.000176556986557	
0.821974030876	0.00961896561484	0.00979578665965	0.0001803897936	
0.834710531785	0.007589169548	0.00777148236385	0.000184322739629	
0.847644384981	0.00625105262679	0.00643820080516	0.000188374122386	
0.860778648442	0.00530208745778	0.00549385536776	0.000192555287482	
0.874116427528	0.00459355709016	0.00478990933679	0.000196875616957	
0.887660875716	0.00404388666774	0.00424487488311	0.000201344028528	
0.901415195348	0.00360461214456	0.00381033648368	0.000205969562555	
0.915382638386	0.00324513366946	0.00345572527306	0.000210761669782	
0.929566507179	0.00294518013071	0.00316079264296	0.000215730386862	
0.943970155249	0.00269078992675	0.00291159531639	0.000220886467651	
0.958596988078	0.0024720323524	0.00269821895546	0.000226241498695	
0.973450463919	0.00228164953385	0.00251342133716	0.000231808012534	
0.988534094609	0.00211421246566	0.00235178914268	0.000237599606358	
1.0038514464	0.00196557758754	0.0022091950343	0.000243631071008	
1.01940614081	0.00183252602746	0.0020824372669	0.000249918534284	
1.03520185545	0.00171251765745	0.00196899404578	0.000256479622237	
1.05124232495	0.00160351945378	0.00186685216011	0.000263333642282	
1.06753134179	0.00150388319595	0.00177438495025	0.000270501792383	
1.0840727572	0.00141225667895	0.00169026379955	0.000278007401257	
1.10087048212	0.00132751815295	0.00161339287754	0.000285876205412	
1.11792848805	0.00124872715231	0.00154286030773	0.000294136670045	
1.13525080806	0.00117508707459	0.00147790113168	0.000302820362261	
1.1528415377	0.00110591630189	0.00141786887375	0.000311962386988	
1.17070483598	0.00104062560757	0.00136221346327	0.000321601898317	
1.18884492636	0.000978700233618	0.0013104639157	0.00033178270201	
1.20726609773	0.000919685463668	0.00126221461733	0.000342553968795	
1.22597270545	0.000863174821895	0.00121711436839	0.000353971082988	
1.24496917235	0.000808800241407	0.00117485755815	0.000366096657449	
1.26425998982	0.000756223695222	0.00113517700336	0.000379001754189	
1.28384971882	0.000705129887093	0.00109783809545	0.000392767361009	
1.30374299099	0.000655219670255	0.00106263398558	0.000407486189112	
1.32394450973	0.00060620390752	0.00102938159914	0.000423264876183	
1.34445905133	0.000557797511383	0.000997918317629	0.000440226705851	
1.36529146609	0.000509713411716	0.000968099200962	0.000458514990583	
1.38644667944	0.000461656195626	0.000939794650421	0.000478297315251	
1.40792969318	0.000413315175653	0.000912888432643	0.000499770892887	
1.42974558655	0.000364356578029	0.000887276001286	0.000523169467687	
1.45189951755	0.0003144149257	0.000862863065316	0.000548772127651	
1.47439672407	0.000263084012561	0.000839564362657	0.000576914894991	
1.49724252516	0.000209910864413	0.000817302605628	0.000608006042664	
1.52044232232	0.00015440943615	0.000796007570749	0.000642546616532	
1.5440016007	9.62062316773e-05	0.000775615310354	0.000681158387147	
1.56792593049	3.70549820631e-05	0.00075606746743	0.000724622555344	
1.59222096815	4.22930330728e-05	0.000737310678235	0.000773934369473	
1.61689245782	0.000113434672808	0.000719296049859	0.000830381845821	
1.64194623261	0.000195305030848	0.000701978701976	0.000895661984422	
1.66738821606	0.000288075811539	0.000685317363783	0.000972057106486	
1.69322442344	0.000394648732788	0.000669274018508	0.00106271100868	
1.71946096328	0.000519438239846	0.000653813589086	0.00117207768423	
1.74610403873	0.000668979808792	0.000638903659526	0.00130668295475	
1.77315994906	0.000853262804925	0.000624514227342	0.00147648681538	
1.80063509117	0.00108832503959	0.000610617483077	0.00169748215958	
1.82853596104	0.00140163646544	0.000597187613526	0.00199706968036	
1.85686915534	0.00184447967429	0.000584200625737	0.00242640772838	
1.88564137295	0.00252479156998	0.000571634189274	0.00309315457779	
1.91485941654	0.00371445711701	0.000559467494576	0.0042683584196	
1.94453019418	0.00634060945295	0.000547681125517	0.00687523599428	
1.974660721	0.0162802334111	0.000536256944549	0.0167422762437	
2.00525812082	0.0207165805518	0.000525177988985	0.0202935088641	
2.03632962785	0.00793304558639	0.000514428377202	0.00743003069869	
2.06788258839	0.00492411401053	0.000503993223651	0.0044238112575	
2.09992446255	0.00362337134764	0.000493858561753	0.00313122093931	
2.13246282608	0.00289677450202	0.000484011273814	0.00241371162887	
2.16550537207	0.00242993203342	0.000474439027246	0.00195608546134	
2.19905991285	0.0021008897305	0.000465130216428	0.00163616966692	
2.23313438179	0.00184984476634	0.000456073909642	0.00139410566143	
2.26773683516	0.00163179815703	0.000447259800574	0.00118509414387	
2.30287545412	0.00164589788865	0.000438678163932	0.00121126868938	
2.33855854654	0.00148204759528	0.000430319814762	0.00105195723781	
2.37479454906	0.00135670515086	0.00042217607114	0.000934643343147	
2.41159202902	0.00125914297685	0.000414238719886	0.000844987770589	
2.44895968654	0.00117499583197	0.000406499985039	0.000768577147975	
2.4869063565	0.00110907484183	0.000398952498827	0.000710602416319	
2.52544101074	0.00106160004446	0.000391589274916	0.000670079135091	
2.56457276006	0.000999244902347	0.000384403683717	0.000614957377022	
2.60431085648	0.000962557292458	0.000377389429584	0.000585214560393	
2.64466469534	0.000914572098225	0.00037054052973	0.000544058220539	
2.68564381758	0.000872701438584	0.00036385129471	0.00050887161256	
2.72725791199	0.000834666050539	0.000357316310342	0.000477368208617	
2.76951681747	0.000799591477487	0.000350930420942	0.000448677445149	
2.81243052537	0.000766944059968	0.000344688713762	0.000422270229119	
2.85600918187	0.000736328859319	0.000338586504539	0.000397756160253	
2.90026309035	0.000707427203158	0.00033261932405	0.00037482096336	
2.94520271386	0.000679968484485	0.00032678290561	0.000353198266119	
2.99083867757	0.000653713589391	0.000321073173421	0.000332653028778	
3.03718177127	0.000628443061944	0.000315486231715	0.00031296972042	
3.08424295196	0.000603947173308	0.000310018354632	0.000293942406705	
3.13203334641	0.000580016277662	0.000304665976762	0.000275365134459	
3.18056425379	0.00055643010905	0.000299425684314	0.000257021275538	
3.22984714837	0.000532944449646	0.000294294206859	0.000238670279619	
3.27989368219	0.000509272886505	0.00028926840961	0.000220029598284	
3.33071568787	0.000485059891562	0.000284345286184	0.000200748130438	
3.38232518135	0.000459838500317	0.000279521951831	0.000180364788455	
3.43473436476	0.000432959780468	0.000274795637083	0.000158240413434	
3.48795562932	0.00040346808235	0.000270163681795	0.000133440985957	
3.54200155823	0.000369865412593	0.000265623529551	0.000104534923178	
3.59688492969	0.00032963136042	0.000261172722416	6.93175180529e-05	
3.65261871987	0.000278158194048	0.000256808895997	2.71440825636e-05	
3.70921610604	0.000206257431391	0.000252529774798	5.55503149194e-05	
3.76669046962	9.9557819145e-05	0.00024833316786	0.000171841736966	
3.8250553994	0.000215575589335	0.00024421696464	0.000432259849712	
3.8843246947	0.00129636077807	0.000240179131144	0.00147782501684	
3.9445123687	0.00201628561938	0.000236217706274	0.00180703711566	
4.00563265168	0.00105638677889	0.000232330798387	0.000826442579735	
4.06769999443	0.000801151305136	0.000228516582042	0.000573247547189	
4.13072907166	0.000682329318271	0.000224773294943	0.000457793235247	
4.19473478546	0.000611292339388	0.000221099235033	0.000390308104676	
4.25973226884	0.000562445462963	0.000217492757766	0.000345017262866	
4.32573688927	0.000525711553968	0.000213952273515	0.000311799575119	
4.39276425236	0.000496320247452	0.00021047624513	0.000285871320934	
4.46083020553	0.000471714151677	0.000207063185618	0.000264670803443	
4.52995084174	0.000450389946905	0.000203711655954	0.000246693592081	
4.60014250333	0.000431395577612	0.000200420263004	0.000230987797745	
4.67142178586	0.000414086358889	0.000197187657561	0.000216909461794	
4.74380554202	0.00039799480284	0.000194012532474	0.000203992089405	
4.81731088565	0.000382753751702	0.000190893620886	0.000191869662815	
4.89195519577	0.000368044168796	0.000187829694552	0.000180224401926	
4.96775612068	0.000353550912836	0.000184819562246	0.000168742587752	
5.04473158215	0.000338912081445	0.000181862068252	0.000157064101155	
5.12289977965	0.000323640752809	0.000178956090925	0.000144704782559	
5.20227919463	0.000306972984297	0.000176100541326	0.000130906642223	
5.28288859492	0.000287514994115	0.000173294361922	0.000114295162521	
5.36474703918	0.000262265040042	0.000170536525354	9.19705584114e-05	
5.44787388136	0.000223255397983	0.000167826033263	5.72063196991e-05	
5.5322887753	0.00014655941351	0.000165161915167	5.97685073433e-05	
5.61801167939	0.000592571075996	0.0001625432274	0.000584185180182	
5.70506286127	0.00050559577092	0.000159969052099	0.000348290431635	
5.79346290261	0.000391185249459	0.000157438496234	0.000234083777473	
5.88323270403	0.000344169140099	0.000154950690689	0.000189341723746	
5.97439348998	0.000311457983589	0.000152504789383	0.000159091007943	
6.06696681377	0.000274193309554	0.00015009996843	0.000127373728893	
6.16097456272	0.00033051123679	0.000147735425344	0.000183243049069	
6.25643896326	0.000300378361101	0.00014541037827	0.000155010169309	
6.35338258623	0.000283872608472	0.000143124065259	0.00014076486223	
6.4518283522	0.00027128512214	0.00014087574357	0.000130419436427	
6.55179953692	0.000260435392619	0.000138664689004	0.000121778389149	
6.65331977675	0.000250536228194	0.000136490195267	0.000114052720371	
6.75641307435	0.000241197405781	0.000134351573367	0.000106852233506	
6.86110380426	0.000232175930335	0.000132248151023	9.99344223853e-05	
6.96741671873	0.000223286549038	0.000130179272116	9.31147226302e-05	
7.07537695352	0.000214356418694	0.000128144296153	8.62211711606e-05	
7.1850100339	0.000205188592834	0.000126142597754	7.90580689651e-05	
7.29634188063	0.000195512752329	0.000124173566167	7.13573291657e-05	
7.40939881613	0.000184888441996	0.0001222366048	6.26840792514e-05	
7.52420757068	0.000172461631538	0.000120331130765	5.2205456843e-05	
7.64079528873	0.000156192668665	0.000118456574458	3.80275836146e-05	
7.75918953537	0.000129639049146	0.000116612379135	1.76119891865e-05	
7.87941830277	0.000100654068201	0.000114798000526	9.57137728456e-05	
8.00151001686	0.000259529656125	0.000113012906446	0.00015183766947	
8.12549354404	0.000198202351618	0.000111256576436	8.91890548108e-05	
8.25139819799	0.000171043491258	0.000109528501409	6.18285693025e-05	
8.37925374658	0.000147920564578	0.000107828183317	4.04154283273e-05	
8.50909041896	0.000126297337562	0.000106155134823	2.09988196108e-05	
8.64093891269	0.000101220668682	0.00010450887899	9.16425025921e-06	
8.77483040096	6.76103312594e-05	0.000102888948988	3.88317586418e-05	
8.91079654	2.71248917427e-05	0.000101294887797	9.55449765747e-05	
9.04886947657	0.00013986932948	9.97262479394e-05	0.00023015438712	
9.18908185553	0.000825695975717	9.81825912061e-05	0.00087927946324	
9.33146682757	0.000650305175391	9.66634884044e-05	0.000559523876387	
9.47605805705	0.000377991844331	9.51685191092e-05	0.000283689191967	
9.62288972997	0.000296548352648	9.36972714253e-05	0.000203157609217	
9.77199656204	0.000250171552118	9.22493417581e-05	0.00015805638447	
9.92341380689	0.000219521010344	9.08243345925e-05	0.000128794550516	
10.0771772644	0.000193325988755	8.94218622795e-05	0.000104060628889	
10.2333232892	0.000171069161552	8.80415448307e-05	8.724405171e-05	
10.3918887991	0.000180308150217	8.66830097201e-05	9.40021028358e-05	
10.5529112842	0.000144985639017	8.53458916921e-05	6.06310351368e-05	
10.7164288153	0.000112620430505	8.4029832577e-05	8.44608051095e-05	
10.8824800532	0.000271817219002	8.27344811124e-05	0.000191475613306	
11.0511042577	0.000208581114914	8.14594927706e-05	0.000127283879102	
11.222341297	0.000185542799901	8.0204529592e-05	0.000105381411513	
11.396231657	0.000171922469536	7.89692600241e-05	9.29726730435e-05	
11.5728164509	0.000161962009825	7.77533587656e-05	8.42200957421e-05	
11.7521374291	0.000153866647002	7.65565066157e-05	7.73179881277e-05	
11.9342369887	0.00014688543254	7.53783903286e-05	7.15129834555e-05	
12.1191581839	0.000140641316845	7.42187024723e-05	6.64274349292e-05	
12.3069447361	0.000134919765169	7.3077141292e-05	6.18467441738e-05	
12.4976410439	0.000129586778957	7.1953410578e-05	5.76370407607e-05	
12.6912921941	0.000124551756673	7.08472195378e-05	5.37079324533e-05	
12.887943972	0.000119747207942	6.97582826717e-05	4.99921864723e-05	
13.0876428724	0.00011510875962	6.86863196527e-05	4.64257976731e-05	
13.2904361105	0.000110549409037	6.76310552104e-05	4.29245134438e-05	
13.496371633	0.000106681624193	6.65922190171e-05	4.00934139572e-05	
13.7054981299	0.000102390466941	6.5569545579e-05	3.68243433935e-05	
13.9178650452	9.82527236813e-05	6.45627741295e-05	3.36934827452e-05	
14.1335225892	9.42027649059e-05	6.35716485259e-05	3.06349339909e-05	
14.3525217505	9.02140558503e-05	6.25959171495e-05	2.76223968743e-05	
14.5749143072	8.6267531851e-05	6.16353328081e-05	2.46371009299e-05	
14.8007528402	8.23454696557e-05	6.06896526414e-05	2.16616645394e-05	
15.030090745	7.84288842311e-05	5.97586380297e-05	1.86775332225e-05	
15.2629822443	7.44967881796e-05	5.8842054504e-05	1.56644341883e-05	
15.4994824011	7.05216755452e-05	5.79396716601e-05	1.25956494137e-05	
15.7396471317	6.64588808518e-05	5.70512630734e-05	9.42945337845e-06	
15.9835332187	6.22490052228e-05	5.61766062177e-05	6.1156496333e-06	
16.2311983245	5.77844181607e-05	5.5315482385e-05	2.61619383654e-06	
16.4827010052	5.28565015098e-05	5.44676766081e-05	1.9635520549e-06	
16.738100724	4.69904107329e-05	5.36329775848e-05	6.85502581772e-06	
16.9974578655	3.8836838489e-05	5.28111776049e-05	1.43990017714e-05	
17.2608337502	2.44745072736e-05	5.20020724779e-05	3.17697908672e-05	
17.5282906485	0.000104000694194	5.1205461464e-05	7.73230570022e-05	
17.7998917957	6.49129868719e-05	5.04211472057e-05	1.57803120417e-05	
18.0757014071	5.10861022559e-05	4.96489356617e-05	2.88987685187e-06	
18.3557846928	4.37130616902e-05	4.88886360426e-05	5.51443687702e-06	
18.6402078737	3.7976952823e-05	4.81400607477e-05	1.02484973841e-05	
18.9290381963	3.29564460924e-05	4.74030253041e-05	1.44961531101e-05	
19.2223439494	2.83107021979e-05	4.66773483064e-05	1.84050000443e-05	
19.5201944799	2.38341287526e-05	4.59628513587e-05	2.21639382043e-05	
19.8226602093	1.94080391858e-05	4.52593590178e-05	2.58884535392e-05	
20.12981265	1.49308437157e-05	4.45666987373e-05	2.96817870894e-05	
20.4417244227	1.0247983844e-05	4.38847008135e-05	3.37130364083e-05	
20.7584692734	5.01026296135e-06	4.32131983329e-05	3.85554291579e-05	
21.0801220906	1.00116190787e-05	4.25520271197e-05	4.04976207618e-05	
21.4067589235	2.04944354722e-06	4.19010256861e-05	4.11068113491e-05	
21.7384569994	4.54677357293e-06	4.12600351825e-05	4.55880698929e-05	
22.0752947424	9.59357505816e-06	4.06288993496e-05	5.01650170291e-05	
22.4173517916	1.46028808443e-05	4.00074644712e-05	5.45768456051e-05	
22.7647090203	1.96611791432e-05	3.9395579328e-05	5.90327696546e-05	
23.117448555	2.48425594286e-05	3.87930951531e-05	6.36167096813e-05	
23.4756537944	3.01926565205e-05	3.81998655876e-05	6.8376654314e-05	
23.8394094298	3.5749344376e-05	3.76157466376e-05	7.33512517984e-05	
24.2088014646	4.15499922466e-05	3.70405966323e-05	7.85781432444e-05	
24.583917235	4.76357790907e-05	3.64742761829e-05	8.40985760879e-05	
24.9648454304	5.40561666135e-05	3.59166481421e-05	8.99619791629e-05	
25.3516761143	6.08766666704e-05	3.53675775646e-05	9.62337596116e-05	
25.7445007459	6.81980574561e-05	3.48269316692e-05	0.000103014485303	
26.1434122015	7.622128936e-05	3.42945798001e-05	0.000110504529944	
26.5485047966	8.55737221179e-05	3.37703933908e-05	0.000119327733077	
26.959874308	9.6778756834e-05	3.32542459271e-05	0.000129842268569	
27.3776179966	9.60528316848e-05	3.27460129124e-05	0.00012877353333	
27.8018346305	0.000108067669573	3.22455718326e-05	0.000140301094587	
28.2326245079	0.000119689347517	3.17528021221e-05	0.000151431486419	
28.6700894815	0.000132013578596	3.12675851305e-05	0.000163270680625	
29.1143329819	0.000145455722418	3.07898040901e-05	0.000176234796467	
29.5654600425	0.00016035417287	3.03193440837e-05	0.000190662242255	
30.0235773243	0.000177094315835	2.98560920133e-05	0.000206937767836	
30.4887931407	0.000195759131493	2.93999365696e-05	0.00022514534686	
30.9612174838	0.000217306126674	2.89507682014e-05	0.000246242555955	
31.4409620497	0.000242562023126	2.85084790865e-05	0.000271054525136	
31.9281402654	0.00027245680009	2.80729631026e-05	0.000300511397426	
32.4228673154	0.000308703128972	2.76441157987e-05	0.000336325397786	
32.9252601691	0.000354050266217	2.72218343675e-05	0.000381244145826	
33.4354376082	0.000413250323296	2.68060176178e-05	0.000440018333213	
33.9535202549	0.000498626894867	2.63965659481e-05	0.000524960676319	
34.4796306006	0.000655813617528	2.59933813197e-05	0.000681574629573	
35.0138930347	0.00057314529298	2.55963672315e-05	0.000591790462464	
35.5564338738	0.000638700789949	2.52054286943e-05	0.00066364491249	
36.107381392	0.000929180338132	2.48204722059e-05	0.000953822255265	
36.6668658509	0.00139723335494	2.44414057271e-05	0.00142139155376	
37.2350195306	0.0025047484965	2.40681386572e-05	0.00252804691149	
37.8119767607	0.00778805432348	2.3700581811e-05	0.00780395372347	
38.3978739524	0.0045262872203	2.33386473955e-05	0.00450506009752	
38.9928496306	0.00205388574064	2.29822489869e-05	0.00203129786544	
39.5970444666	0.00132832752105	2.26313015092e-05	0.00130584939029	
40.2106013113	0.000985731879946	2.22857212115e-05	0.000963528070775	
40.8336652293	0.000785012422294	2.1945425647e-05	0.000763115359695	
41.4663835327	0.000652708935558	2.16103336516e-05	0.000631132177837	
42.1089058165	0.000562518344965	2.12803653238e-05	0.000541263428397	
42.7613839935	0.000491368681044	2.09554420037e-05	0.000470430968141	
43.4239723304	0.000435835829463	2.06354862533e-05	0.000415214502086	
44.0968274843	0.000390428222136	2.03204218369e-05	0.00037012037013	
44.7801085397	0.000351388679004	2.00101737019e-05	0.000331390441308	
45.4739770461	0.000316058753316	1.97046679597e-05	0.00029637018138	
46.1785970562	0.000278598202627	1.94038318671e-05	0.000259226038578	
46.8941351648	0.000261137803875	1.91075938081e-05	0.000242333569489	
47.6207605479	0.000199359102022	1.88158832758e-05	0.000182992466821	
48.3586450032	0.000378580828156	1.85286308549e-05	0.000360370797339	
49.10796299	0.000300336184935	1.82457682042e-05	0.000282113121695	
49.8688916711	0.000268161018392	1.79672280396e-05	0.000250201800524	
50.6416109545	0.000247468445823	1.76929441173e-05	0.000229781625064	
51.4263035356	0.000232286252245	1.74228512173e-05	0.000214866902826	
52.223154941	0.000218610793386	1.71568851272e-05	0.000201457056819	
53.0323535718	0.000207661011127	1.68949826264e-05	0.000190769250153	
53.8540907485	0.000196297012673	1.663708147e-05	0.000179662691851	
54.6885607561	0.000184579119125	1.6383120374e-05	0.000168200359574	
55.5359608899	0.000167488223177	1.61330389998e-05	0.000151394943609	
56.3964915025	0.000201928193916	1.58867779392e-05	0.000186152858319	
57.2703560509	0.00018183671869	1.56442787001e-05	0.000166197508136	
58.1577611445	0.000171673015729	1.54054836918e-05	0.000156269269117	
59.0589165945	0.000164177300669	1.51703362109e-05	0.000149008069282	
59.9740354628	0.000157877553776	1.49387804275e-05	0.000142939633596	
60.9033341127	0.00015222133099	1.47107613716e-05	0.000137511395529	
61.8470322602	0.000147505451608	1.44862249191e-05	0.000133019922608	
62.8053530258	0.000142740849118	1.42651177792e-05	0.000128476270646	
63.7785229872	0.000138358869099	1.40473874808e-05	0.000124311954039	
64.7667722329	0.00013426561662	1.38329823603e-05	0.000120433056549	
65.7703344166	0.000130416492191	1.36218515482e-05	0.000116795021672	
66.7894468126	0.000126781564168	1.34139449576e-05	0.000113367965104	
67.8243503716	0.000123337889152	1.32092132712e-05	0.000110128991294	
68.8752897781	0.000120066850504	1.30076079298e-05	0.00010705953122	
69.9425135077	0.000116952857837	1.28090811202e-05	0.000104144041649	
71.0262738862	0.000113982585069	1.26135857637e-05	0.000101369243085	
72.1268271493	0.00011114447456	1.24210755049e-05	9.87236238636e-05	
73.244433503	0.000108428391735	1.22315046999e-05	9.6197094752e-05	
74.3793571853	0.000105825372719	1.20448284058e-05	9.3780736573e-05	
75.5318665284	0.000103327433208	1.18610023694e-05	9.14666090722e-05	
76.7022340224	0.000100927419633	1.16799830169e-05	8.92476020856e-05	
77.8907363797	9.86188906621e-05	1.15017274429e-05	8.71173170433e-05	
79.0976546002	9.63960211357e-05	1.13261934002e-05	8.50699709091e-05	
80.3232740381	9.42535230172e-05	1.115333929e-05	8.310031714e-05	
81.567884469	9.21865795358e-05	1.09831241511e-05	8.12035798347e-05	
82.8317801587	9.01907897335e-05	1.08155076507e-05	7.9375398288e-05	
84.1152599326	8.82621213506e-05	1.06504500742e-05	7.76117798847e-05	
85.4186272463	8.63968704823e-05	1.0487912316e-05	7.5909059764e-05	
86.7421902576	8.45916267967e-05	1.03278558697e-05	7.42638660457e-05	
88.0862618992	8.28432433671e-05	1.01702428194e-05	7.2673089671e-05	
89.4511599526	8.11488103665e-05	1.00150358298e-05	7.11338581048e-05	
90.8372071234	7.95056320193e-05	9.86219813783e-06	6.9643512296e-05	
92.2447311176	7.79112063207e-05	9.7116935437e-06	6.81995864054e-05	
93.6740647189	7.63632071203e-05	9.56348640202e-06	6.67997898968e-05	
95.1255458674	7.48594682383e-05	9.4175416134e-06	6.54419916622e-05	
96.5995177398	7.33979693369e-05	9.27382461596e-06	6.41242059004e-05	
98.0963288303	7.19768233147e-05	9.13230137708e-06	6.28445795201e-05	
99.6163330327	7.05942650284e-05	8.99293838519e-06	6.1601380869e-05	
101.159889725	6.92486411752e-05	8.8557026418e-06	6.03929896238e-05	
102.727363853	6.79384011937e-05	8.72056165354e-06	5.92178876999e-05	
104.319126018	6.66620890628e-05	8.58748342442e-06	5.80746510566e-05	
105.935552564	6.54183358932e-05	8.45643644813e-06	5.69619422969e-05	
107.577025665	6.42058532206e-05	8.32738970054e-06	5.58785039677e-05	
109.243933418	6.30234269236e-05	8.20031263225e-06	5.48231524852e-05	
110.936669934	6.18699116966e-05	8.07517516131e-06	5.37947726151e-05	
112.65563543	6.07442260187e-05	7.95194766601e-06	5.27923124484e-05	
114.401236324	5.96453475667e-05	7.83060097778e-06	5.18147788211e-05	
116.173885332	5.85723090253e-05	7.7111063743e-06	5.08612331322e-05	
117.974001565	5.75241942556e-05	7.59343557255e-06	4.99307875179e-05	
119.802010628	5.65001347843e-05	7.4775607221e-06	4.90226013485e-05	
121.658344721	5.54993065843e-05	7.36345439849e-06	4.81358780145e-05	
123.543442741	5.4520927116e-05	7.25108959662e-06	4.72698619756e-05	
125.457750385	5.35642526072e-05	7.14043972437e-06	4.64238360462e-05	
127.401720257	5.26285755471e-05	7.03147859623e-06	4.55971188958e-05	
129.375811974	5.17132223761e-05	6.92418042705e-06	4.4789062745e-05	
131.380492274	5.08175513525e-05	6.81851982591e-06	4.39990512388e-05	
133.416235128	4.99409505812e-05	6.71447179007e-06	4.32264974808e-05	
135.48352185	4.90828361901e-05	6.612011699e-06	4.24708422152e-05	
137.582841213	4.82426506396e-05	6.51111530852e-06	4.17315521435e-05	
139.714689564	4.7419861157e-05	6.41175874506e-06	4.10081183631e-05	
141.879570939	4.66139582822e-05	6.31391849989e-06	4.03000549195e-05	
144.077997187	4.58244545166e-05	6.21757142364e-06	3.96068974606e-05	
146.310488085	4.50508830671e-05	6.1226947207e-06	3.89282019864e-05	
148.577571465	4.42927966772e-05	6.02926594383e-06	3.8263543685e-05	
150.879783339	4.35497665371e-05	5.93726298882e-06	3.76125158485e-05	
153.217668023	4.28213812684e-05	5.84666408924e-06	3.69747288628e-05	
155.591778268	4.2107245976e-05	5.75744781124e-06	3.63498092647e-05	
158.00267539	4.14069813632e-05	5.66959304848e-06	3.57373988618e-05	
160.450929402	4.07202229035e-05	5.5830790171e-06	3.51371539098e-05	
162.937119149	4.00466200669e-05	5.49788525077e-06	3.45487443434e-05	
165.461832447	3.93858355952e-05	5.41399159585e-06	3.39718530562e-05	
168.025666218	3.87375448225e-05	5.33137820657e-06	3.3406175227e-05	
170.629226635	3.81014350389e-05	5.25002554037e-06	3.28514176868e-05	
173.273129262	3.74772048932e-05	5.16991435319e-06	3.23072983273e-05	
175.957999204	3.68645638316e-05	5.09102569495e-06	3.17735455436e-05	
178.684471249	3.62632315714e-05	5.01334090501e-06	3.12498977124e-05	
181.453190022	3.56729376051e-05	4.93684160778e-06	3.07361027008e-05	
184.264810137	3.50934207344e-05	4.86150970833e-06	3.02319174045e-05	
187.119996352	3.45244286316e-05	4.78732738812e-06	2.97371073132e-05	
190.019423723	3.39657174261e-05	4.71427710072e-06	2.92514461021e-05	
192.963777768	3.34170513152e-05	4.64234156771e-06	2.87747152458e-05	
195.953754627	3.28782021961e-05	4.57150377453e-06	2.83067036555e-05	
198.990061226	3.23489493198e-05	4.50174696648e-06	2.78472073361e-05	
202.073415444	3.18290789634e-05	4.43305464471e-06	2.73960290628e-05	
205.204546286	3.1318384121e-05	4.36541056233e-06	2.6952978076e-05	
208.384194051	3.08166642114e-05	4.29879872056e-06	2.65178697925e-05	
211.61311051	3.03237248012e-05	4.23320336491e-06	2.6090525533e-05	
214.892059081	2.98393773437e-05	4.16860898147e-06	2.56707722641e-05	
218.221815014	2.9363438931e-05	4.10500029322e-06	2.52584423544e-05	
221.603165568	2.88957320592e-05	4.0423622564e-06	2.48533733432e-05	
225.036910205	2.84360844061e-05	3.98068005696e-06	2.4455407722e-05	
228.52386077	2.79843286205e-05	3.91993910703e-06	2.40643927268e-05	
232.06484169	2.75403021215e-05	3.86012504148e-06	2.36801801417e-05	
235.660690167	2.71038469097e-05	3.80122371451e-06	2.33026261125e-05	
239.312256374	2.66748093856e-05	3.74322119628e-06	2.29315909693e-05	
243.020403659	2.62530401792e-05	3.68610376964e-06	2.2566939059e-05	
246.786008746	2.5838393987e-05	3.62985792685e-06	2.22085385851e-05	
250.609961944	2.54307294167e-05	3.57447036639e-06	2.18562614568e-05	
254.49316736	2.50299088402e-05	3.51992798983e-06	2.15099831442e-05	
258.436543106	2.46357982534e-05	3.46621789867e-06	2.11695825413e-05	
262.441021523	2.42482671427e-05	3.41332739135e-06	2.08349418357e-05	
266.507549398	2.38671883575e-05	3.36124396021e-06	2.05059463843e-05	
270.637088188	2.34924379892e-05	3.3099552885e-06	2.01824845951e-05	
274.830614249	2.31238952558e-05	3.25944924754e-06	1.98644478144e-05	
279.089119064	2.2761442391e-05	3.20971389374e-06	1.95517302194e-05	
283.413609479	2.24049645399e-05	3.16073746589e-06	1.9244228716e-05	
287.805107944	2.20543496575e-05	3.11250838225e-06	1.89418428411e-05	
292.264652749	2.17094884138e-05	3.06501523794e-06	1.8644474669e-05	
296.793298272	2.13702741015e-05	3.01824680211e-06	1.83520287233e-05	
301.392115231	2.10366025484e-05	2.97219201537e-06	1.8064411891e-05	
306.062190933	2.07083720342e-05	2.92683998715e-06	1.77815333422e-05	
310.804629534	2.03854832096e-05	2.88217999309e-06	1.75033044517e-05	
315.620552298	2.00678390202e-05	2.83820147255e-06	1.72296387258e-05	
320.511097863	1.97553446329e-05	2.79489402606e-06	1.69604517306e-05	
325.47742251	1.94479073656e-05	2.7522474129e-06	1.66956610245e-05	
330.520700438	1.91454366197e-05	2.71025154865e-06	1.64351860935e-05	
335.64212404	1.88478438159e-05	2.66889650281e-06	1.61789482884e-05	
340.842904183	1.8555042332e-05	2.62817249645e-06	1.5926870766e-05	
346.124270498	1.82669474438e-05	2.58806989991e-06	1.56788784314e-05	
351.48747167	1.79834762677e-05	2.54857923048e-06	1.5434897884e-05	
356.933775731	1.77045477068e-05	2.5096911502e-06	1.51948573645e-05	
362.464470361	1.74300823975e-05	2.47139646363e-06	1.49586867046e-05	
368.080863194	1.71600026598e-05	2.43368611567e-06	1.47263172795e-05	
373.784282125	1.68942324485e-05	2.39655118942e-06	1.44976819607e-05	
379.576075625	1.66326973066e-05	2.35998290407e-06	1.4272715072e-05	
385.457613059	1.63753243209e-05	2.32397261284e-06	1.40513523468e-05	
391.43028501	1.61220420783e-05	2.2885118009e-06	1.38335308869e-05	
397.49550361	1.58727806251e-05	2.25359208337e-06	1.36191891233e-05	
403.65470287	1.56274714263e-05	2.21920520335e-06	1.34082667779e-05	
409.909339022	1.5386047328e-05	2.18534302996e-06	1.32007048276e-05	
416.260890863	1.51484425196e-05	2.15199755639e-06	1.29964454686e-05	
422.710860102	1.49145924988e-05	2.11916089804e-06	1.2795432083e-05	
429.260771719	1.46844340368e-05	2.08682529064e-06	1.25976092064e-05	
435.912174323	1.44579051454e-05	2.0549830884e-06	1.24029224962e-05	
442.666640518	1.42349450448e-05	2.02362676223e-06	1.22113187017e-05	
449.525767275	1.4015494133e-05	1.99274889793e-06	1.20227456351e-05	
456.491176313	1.37994939559e-05	1.96234219447e-06	1.18371521432e-05	
463.564514476	1.35868871785e-05	1.93239946222e-06	1.16544880806e-05	
470.747454129	1.33776175572e-05	1.90291362127e-06	1.14747042837e-05	
478.041693547	1.3171629913e-05	1.87387769977e-06	1.12977525451e-05	
485.448957324	1.29688701055e-05	1.84528483226e-06	1.112358559e-05	
492.970996772	1.27692850079e-05	1.81712825805e-06	1.09521570522e-05	
500.609590344	1.25728224827e-05	1.78940131961e-06	1.07834214517e-05	
508.366544047	1.23794313583e-05	1.76209746105e-06	1.06173341727e-05	
516.243691872	1.21890614062e-05	1.73521022647e-06	1.04538514427e-05	
524.242896231	1.20016633193e-05	1.70873325853e-06	1.02929303118e-05	
532.366048391	1.18171886902e-05	1.68266029689e-06	1.01345286329e-05	
540.615068925	1.1635589991e-05	1.65698517675e-06	9.97860504294e-06	
548.991908165	1.14568205531e-05	1.63170182739e-06	9.82511894394e-06	
557.498546665	1.12808345478e-05	1.60680427073e-06	9.67403048542e-06	
566.136995667	1.11075869679e-05	1.5822866199e-06	9.52530054687e-06	
574.909297575	1.09370336091e-05	1.55814307788e-06	9.37889072105e-06	
583.817526443	1.07691310525e-05	1.53436793612e-06	9.23476329766e-06	
592.863788462	1.06038366478e-05	1.51095557317e-06	9.0928812476e-06	
602.050222458	1.04411084959e-05	1.48790045336e-06	8.95320820765e-06	
611.379000396	1.02809054335e-05	1.46519712551e-06	8.81570846568e-06	
620.8523279	1.01231870173e-05	1.44284022162e-06	8.68034694624e-06	
630.472444766	9.96791350851e-06	1.42082445559e-06	8.5470891966e-06	
640.2416255	9.81504585808e-06	1.39914462201e-06	8.41590137324e-06	
650.162179846	9.66454569263e-06	1.37779559488e-06	8.2867502287e-06	
660.236453343	9.51637530019e-06	1.35677232643e-06	8.15960309877e-06	
670.466827871	9.37049761675e-06	1.33606984592e-06	8.03442789017e-06	
680.855722217	9.22687621295e-06	1.31568325847e-06	7.91119306841e-06	
691.40559265	9.08547528127e-06	1.29560774388e-06	7.78986764616e-06	
702.118933495	8.94625962351e-06	1.27583855551e-06	7.67042117184e-06	
712.998277731	8.80919463857e-06	1.25637101916e-06	7.55282371854e-06	
724.046197581	8.67424631058e-06	1.23720053194e-06	7.43704587329e-06	
735.265305128	8.5413811974e-06	1.2183225612e-06	7.32305872655e-06	
746.658252928	8.41056641928e-06	1.19973264348e-06	7.21083386207e-06	
758.227734639	8.28176964796e-06	1.18142638341e-06	7.10034334692e-06	
769.976485655	8.15495909592e-06	1.16339945268e-06	6.99155972188e-06	
781.907283759	8.03010350599e-06	1.14564758905e-06	6.88445599202e-06	
794.022949773	7.90717214115e-06	1.12816659531e-06	6.77900561752e-06	
806.326348228	7.78613477465e-06	1.1109523383e-06	6.67518250479e-06	
818.82038804	7.66696168033e-06	1.09400074792e-06	6.57296099775e-06	
831.508023202	7.54962362316e-06	1.07730781619e-06	6.47231586936e-06	
844.392253476	7.43409185007e-06	1.06086959628e-06	6.37322231334e-06	
857.476125107	7.32033808089e-06	1.0446822016e-06	6.27565593616e-06	
870.76273154	7.20833449966e-06	1.02874180484e-06	6.17959274911e-06	
884.255214155	7.09805374598e-06	1.01304463711e-06	6.08500916071e-06	
897.956763006	6.98946890669e-06	9.97586987035e-07	5.99188196915e-06	
911.870617578	6.88255350766e-06	9.8236519986e-07	5.90018835506e-06	
926.000067552	6.77728150581e-06	9.67375676605e-07	5.80990587433e-06	
940.348453582	6.67362728129e-06	9.52614873206e-07	5.72101245117e-06	
954.919168086	6.57156562985e-06	9.3807929968e-07	5.6334863713e-06	
969.715656047	6.47107175536e-06	9.23765519296e-07	5.54730627534e-06	
984.741415828	6.37212126255e-06	9.09670147765e-07	5.46245115228e-06	
1000.0	6.27469014982e-06	8.95789852441e-07	5.37890033319e-06	


==> data/fig_history_bode_2.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000170060450522	6.59420907869e-09	
0.101549501618	0.000172784664151	0.000172778360911	6.66978657853e-09	
0.103123012789	0.000175548773681	0.000175542387132	6.74607060845e-09	
0.104720905541	0.000178359910652	0.000178353440174	6.82304086531e-09	
0.106343557666	0.000181219010041	0.000181212455033	6.90067538404e-09	
0.107991352813	0.000184127031717	0.000184120391602	6.97895045711e-09	
0.109664680572	0.000187084961382	0.000187078235607	7.05784054461e-09	
0.111363936572	0.000190093811542	0.000190086999581	7.13731818457e-09	
0.113089522571	0.000193154622538	0.000193147723895	7.21735389759e-09	
0.114841846554	0.000196268463622	0.000196261477829	7.29791608608e-09	
0.116621322824	0.000199436434081	0.000199429360707	7.37897093375e-09	
0.118428372108	0.00020265966443	0.000202652503077	7.46048229291e-09	
0.12026342165	0.000205939317654	0.000205932067961	7.54241157535e-09	
0.122126905315	0.000209276590516	0.000209269252164	7.62471763222e-09	
0.124019263689	0.000212672714933	0.000212665287645	7.70735663304e-09	
0.125940944186	0.000216128959423	0.000216121442969	7.79028193573e-09	
0.127892401154	0.000219646630627	0.000219639024825	7.87344395568e-09	
0.12987409598	0.000223227074908	0.000223219379628	7.95679002447e-09	
0.131886497198	0.00022687168004	0.000226863895208	8.04026424769e-09	
0.133930080606	0.000230581876982	0.000230574002581	8.12380735312e-09	
0.136005329372	0.000234359141747	0.000234351177824	8.2073565349e-09	
0.138112734152	0.000238204997382	0.000238196944047	8.29084529103e-09	
0.140252793202	0.000242121016039	0.000242112873474	8.37420325428e-09	
0.142426012502	0.000246108821177	0.000246100589636	8.45735601654e-09	
0.14463290587	0.000250170089876	0.000250161769694	8.54022494687e-09	
0.146873995087	0.000254306555289	0.000254298146879	8.62272700283e-09	
0.149149810018	0.000258520009221	0.000258511513086	8.70477453272e-09	
0.151460888737	0.000262812304868	0.000262803721602	8.78627507487e-09	
0.153807777659	0.000267185359708	0.000267176690002	8.86713114429e-09	
0.156191031662	0.000271641158559	0.000271632403205	8.94724001698e-09	
0.158611214225	0.000276181756817	0.000276172916717	9.02649350261e-09	
0.161068897556	0.000280809283893	0.00028080036006	9.10477771191e-09	
0.16356466273	0.000285525946841	0.000285516940408	9.18197281648e-09	
0.166099099826	0.000290334034223	0.000290324946449	9.25795279837e-09	
0.168672808065	0.000295235920192	0.000295226752468	9.33258519471e-09	
0.171286395955	0.000300234068842	0.000300224822696	9.40573083321e-09	
0.173940481432	0.000305331038814	0.000305321715923	9.47724355937e-09	
0.176635692006	0.000310529488206	0.000310520090398	9.54696995807e-09	
0.179372664912	0.000315832179782	0.000315822709046	9.61474906361e-09	
0.182152047257	0.000321241986518	0.000321232445012	9.68041206743e-09	
0.184974496177	0.000326761897515	0.000326752287573	9.74378201514e-09	
0.187840678988	0.000332395024283	0.000332385348426	9.80467349671e-09	
0.190751273348	0.000338144607458	0.000338134868401	9.86289233203e-09	
0.193706967416	0.000344014023953	0.000344004224612	9.91823524957e-09	
0.19670846001	0.0003500067946	0.000349996938107	9.97048955815e-09	
0.199756460781	0.000356126592311	0.00035611668202	1.00194328165e-08	
0.202851690373	0.000362377250802	0.000362367290299	1.00648324961e-08	
0.205994880597	0.000368762773927	0.000368752767043	1.01064456422e-08	
0.209186774605	0.000375287345669	0.000375277296489	1.01440185344e-08	
0.212428127063	0.000381955340846	0.00038194525372	1.01772863415e-08	
0.215719704329	0.000388771336588	0.000388761216146	1.0205972783e-08	
0.219062284638	0.000395740124658	0.000395729975818	1.02297897893e-08	
0.222456658283	0.000402866724678	0.000402856552659	1.02484371661e-08	
0.225903627802	0.000410156398345	0.000410146208683	1.02616022686e-08	
0.22940400817	0.000417614664736	0.000417604463294	1.02689596813e-08	
0.232958626989	0.00042524731677	0.000425237109752	1.02701709125e-08	
0.236568324684	0.000433060438965	0.000433050232929	1.02648841048e-08	
0.240233954702	0.000441060426581	0.000441050228457	1.02527337629e-08	
0.243956383718	0.000449254006301	0.000449243823401	1.023334051e-08	
0.247736491831	0.000457648258574	0.000457638098609	1.02063108717e-08	
0.25157517278	0.000466250641793	0.000466240512888	1.0171237097e-08	
0.255473334153	0.000475069018481	0.000475058929187	1.01276970241e-08	
0.2594318976	0.000484111683675	0.000484101642992	1.00752539986e-08	
0.263451799051	0.000493387395748	0.000493377413133	1.00134568539e-08	
0.26753398894	0.00050290540988	0.000502895495267	9.94183996823e-09	
0.271679432427	0.00051267551449	0.000512665678303	9.85992341155e-09	
0.275889109629	0.000522708070901	0.000522698324074	9.76721319882e-09	
0.280164015847	0.000533014056605	0.000533004410594	9.66320167116e-09	
0.284505161805	0.000543605112497	0.0005435955793	9.54736803579e-09	
0.288913573891	0.000554493594524	0.000554484186691	9.41917908979e-09	
0.293390294393	0.000565692630221	0.000565683360875	9.27809017087e-09	
0.297936381752	0.000577216180699	0.000577207063548	9.12354639237e-09	
0.302552910808	0.000589079108701	0.000589070158051	8.95498421868e-09	
0.307240973057	0.000601297253421	0.000601288484195	8.77183348122e-09	
0.312001676906	0.000613887512907	0.000613878940653	8.57351994074e-09	
0.316836147938	0.00062686793494	0.000626859575843	8.35946856142e-09	
0.321745529177	0.000640257817426	0.000640249688322	8.12910771665e-09	
0.326730981357	0.000654077819497	0.000654069937882	7.88187463395e-09	
0.3317936832	0.000668350084671	0.000668342468706	7.61722253483e-09	
0.33693483169	0.000683098377619	0.000683091046137	7.33463012196e-09	
0.342155642359	0.00069834823634	0.00069834120885	7.03361443366e-09	
0.347457349574	0.000714127141803	0.00071412043849	6.71374860445e-09	
0.352841206827	0.000730464707444	0.000730458349169	6.37468703512e-09	
0.358308487036	0.000747392891278	0.000747386899568	6.01620205422e-09	
0.363860482841	0.000764946233854	0.000764940630897	5.63823902693e-09	
0.36949850691	0.000783162125791	0.00078315693442	5.24100218188e-09	
0.375223892253	0.000802081109289	0.000802076352962	4.82509364158e-09	
0.381037992535	0.000821747218756	0.000821742921533	4.39174878473e-09	
0.386942182395	0.000842208366604	0.000842204553113	3.94325451022e-09	
0.392937857772	0.000863516781373	0.000863513476774	3.48373273132e-09	
0.399026436236	0.000885729506649	0.000885726736585	3.02068908417e-09	
0.405209357322	0.000908908970864	0.000908906761405	2.56821393232e-09	
0.41148808287	0.000933123640017	0.000933122017592	2.15361373077e-09	
0.417864097373	0.000958448767747	0.000958447759068	1.82914673313e-09	
0.424338908323	0.000984967260151	0.000984966892118	1.67894826182e-09	
0.430914046573	0.00101277067635	0.00101277097595	1.77835538023e-09	
0.437591066698	0.00104196039039	0.00104196138455	2.11816506389e-09	
0.444371547357	0.00107264894556	0.00107265066105	2.62765113782e-09	
0.451257091673	0.0011049616396	0.00110496410282	3.24534078367e-09	
0.45824932761	0.00113903838778	0.0011390416246	3.93529040024e-09	
0.465349908356	0.00117503592269	0.00117503995824	4.67795015664e-09	
0.472560512716	0.00121313040378	0.0012131352622	5.46213233479e-09	
0.479882845507	0.00125352052867	0.00125352623283	6.28075836861e-09	
0.487318637963	0.00129643126245	0.00129643783365	7.12876073619e-09	
0.494869648143	0.00134211833323	0.00134212579085	8.00201473493e-09	
0.502537661349	0.00139087368413	0.0013908820452	8.89675734713e-09	
0.510324490543	0.00144303212773	0.00144304140653	9.8092432375e-09	
0.518231976781	0.00149897952457	0.00149898973207	1.07355199822e-08	
0.526261989647	0.00155916290869	0.00155917405204	1.16712643286e-08	
0.534416427692	0.00162410312384	0.00162411520567	1.2611649215e-08	
0.542697218886	0.00169441072761	0.00169442374535	1.35512248871e-08	
0.551106321074	0.0017708061941	0.00177082013914	1.44838043052e-08	
0.559645722436	0.00185414583452	0.0018541606913	1.5402346638e-08	
0.568317441961	0.00194545541701	0.00194547116201	1.62988345218e-08	
0.57712352992	0.00204597429277	0.00204599089335	1.71641417726e-08	
0.586066068354	0.0021572140689	0.00215723148199	1.79878886885e-08	
0.595147171566	0.00228103774727	0.00228105591791	1.87582820861e-08	
0.604368986619	0.00241976817096	0.00241978703068	1.94619363531e-08	
0.613733693846	0.002576339271	0.00257635873591	2.00836640227e-08	
0.623243507363	0.00275451120312	0.00275453117203	2.06063533633e-08	
0.632900675594	0.00295918323737	0.00295920358919	2.10107290766e-08	
0.642707481803	0.00319686044494	0.00319688103589	2.12744407724e-08	
0.652666244633	0.00347637021044	0.00347639087138	2.13729289282e-08	
0.662779318655	0.00380999979493	0.00381002032764	2.12782067884e-08	
0.673049094921	0.00421537475093	0.00421539492413	2.09587283454e-08	
0.683478001538	0.00471870913552	0.00471872868008	2.0378949074e-08	
0.694068504231	0.00536075690742	0.00536077551064	1.94988464046e-08	
0.704823106934	0.00620850039624	0.0062085176946	1.82733992085e-08	
0.715744352381	0.00738024773307	0.0073802633024	1.66520475109e-08	
0.726834822702	0.00910625970907	0.00910627304946	1.45782129793e-08	
0.73809714004	0.0119012953746	0.0119013058825	1.19891931285e-08	
0.749533967168	0.0171932447113	0.0171932516124	8.81796005179e-09	
0.761148008118	0.0308256468657	0.0308256490174	5.00916814389e-09	
0.772942008819	0.101021079708	0.101021079601	1.07298820779e-09	
0.784918757753	0.0424930607882	0.04249306256	5.39463162317e-09	
0.797081086605	0.0201645670398	0.0201645772729	1.18193434523e-08	
0.809431870939	0.0130631835528	0.0130632020828	1.94144157619e-08	
0.821974030876	0.00961896561484	0.00961899336329	2.82948359046e-08	
0.834710531785	0.007589169548	0.00758920782004	3.86233080208e-08	
0.847644384981	0.00625105262679	0.0062511029896	5.05896095502e-08	
0.860778648442	0.00530208745778	0.0053021517251	6.44102145815e-08	
0.874116427528	0.00459355709016	0.00459363733616	8.03309817215e-08	
0.887660875716	0.00404388666774	0.00404398525341	9.86309652446e-08	
0.901415195348	0.00360461214456	0.00360473175219	1.19627038502e-07	
0.915382638386	0.00324513366946	0.003245277344	1.43679331238e-07	
0.929566507179	0.00294518013071	0.00294535132828	1.71197577576e-07	
0.943970155249	0.00269078992675	0.00269099257095	2.02648520083e-07	
0.958596988078	0.0024720323524	0.00247227089941	2.38564555692e-07	
0.973450463919	0.00228164953385	0.00228192904778	2.79553851713e-07	
0.988534094609	0.00211421246566	0.00211453870589	3.26312209995e-07	
1.0038514464	0.00196557758754	0.00196595710992	3.79637017835e-07	
1.01940614081	0.00183252602746	0.00183296630198	4.40443698551e-07	
1.03520185545	0.00171251765745	0.00171302720536	5.09785167159e-07	
1.05124232495	0.00160351945378	0.00160410800773	5.88874911927e-07	
1.06753134179	0.00150388319595	0.00150456188747	6.79114467498e-07	
1.0840727572	0.00141225667895	0.00141303825866	7.82126228124e-07	
1.10087048212	0.00132751815295	0.00132841724992	8.9979278136e-07	
1.11792848805	0.00124872715231	0.00124976058055	1.03430423832e-06	
1.13525080806	0.00117508707459	0.00117627419645	1.18821541564e-06	
1.1528415377	0.00110591630189	0.00110727946037	1.36451521337e-06	
1.17070483598	0.00104062560757	0.00104219064275	1.56671116754e-06	
1.18884492636	0.000978700233618	0.0009804971018	1.7989329851e-06	
1.20726609773	0.000919685463668	0.000921748982933	2.06605995898e-06	
1.22597270545	0.000863174821895	0.000865545573818	2.37387860499e-06	
1.24496917235	0.000808800241407	0.000811525666764	2.72927878976e-06	
1.26425998982	0.000756223695222	0.000759359432015	3.14049921229e-06	
1.28384971882	0.000705129887093	0.000708741413013	3.61743662155e-06	
1.30374299099	0.000655219670255	0.000659384329871	4.17203797378e-06	
1.32394450973	0.00060620390752	0.000611013428532	4.81880140136e-06	
1.34445905133	0.000557797511383	0.000563361146076	5.57542118948e-06	
1.36529146609	0.000509713411716	0.000516161881599	6.46362516916e-06	
1.38644667944	0.000461656195626	0.000469146671237	7.51027215355e-06	
1.40792969318	0.000413315175653	0.000422037572613	8.74878912207e-06	
1.42974558655	0.000364356578029	0.000374541586492	1.02211492724e-05	
1.45189951755	0.0003144149257	0.000326344037393	1.19804503112e-05	
1.47439672407	0.000263084012561	0.000277101687616	1.40945135858e-05	
1.49724252516	0.000209910864413	0.000226437196444	1.66508717006e-05	
1.52044232232	0.00015440943615	0.000173942296554	1.97637693223e-05	
1.5440016007	9.62062316773e-05	0.000119229640853	2.35841937504e-05	
1.56792593049	3.70549820631e-05	6.23946050396e-05	2.83144934438e-05	
1.59222096815	4.22930330728e-05	1.94148724257e-05	3.42301183696e-05	
1.61689245782	0.000113434672808	7.24296366216e-05	4.17126921221e-05	
1.64194623261	0.000195305030848	0.000144174766678	5.13016248017e-05	
1.66738821606	0.000288075811539	0.000224350262662	6.37770390264e-05	
1.69322442344	0.000394648732788	0.000314362497354	8.02975369375e-05	
1.71946096328	0.000519438239846	0.000416800142094	0.00010263814318	
1.74610403873	0.000668979808792	0.000535367824978	0.000133620498964	
1.77315994906	0.000853262804925	0.000675370904558	0.000177934372785	
1.80063509117	0.00108832503959	0.000844634877487	0.000243814671051	
1.82853596104	0.00140163646544	0.00105518933258	0.000346762672696	
1.85686915534	0.00184447967429	0.00132652746046	0.000518742823032	
1.88564137295	0.00252479156998	0.00169245647092	0.000834477168224	
1.91485941654	0.00371445711701	0.00221716745003	0.00150426549162	
1.94453019418	0.00634060945295	0.00303909294883	0.00333491539067	
1.974660721	0.0162802334111	0.00452055815228	0.0122031902364	
2.00525812082	0.0207165805518	0.0079874446293	0.0265450679042	
2.03632962785	0.00793304558639	0.0231397621334	0.0287384116796	
2.06788258839	0.00492411401053	0.0185384214548	0.0140576993739	
2.09992446255	0.00362337134764	0.00802296042961	0.00443678362311	
2.13246282608	0.00289677450202	0.00517139536683	0.00228302554749	
2.16550537207	0.00242993203342	0.00387024817143	0.00144306912508	
2.19905991285	0.0021008897305	0.00312545096246	0.00102558847541	
2.23313438179	0.00184984476634	0.00264190285793	0.000792349400493	
2.26773683516	0.00163179815703	0.00230168448369	0.000670053234236	
2.30287545412	0.00164589788865	0.00204854608621	0.000433638502925	
2.33855854654	0.00148204759528	0.00185227851356	0.000370268026237	
2.37479454906	0.00135670515086	0.00169521356432	0.000338516742381	
2.41159202902	0.00125914297685	0.00156632977794	0.000307195720539	
2.44895968654	0.00117499583197	0.00145839574874	0.000283400182178	
2.4869063565	0.00110907484183	0.00136646973886	0.000259261750111	
2.52544101074	0.00106160004446	0.00128705961155	0.000225476283836	
2.56457276006	0.000999244902347	0.00121762728937	0.000218564578818	
2.60431085648	0.000962557292458	0.00115628347111	0.000193739827835	
2.64466469534	0.000914572098225	0.00110159252337	0.000187020463973	
2.68564381758	0.000872701438584	0.00105244379636	0.00017974235788	
2.72725791199	0.000834666050539	0.00100796439979	0.000173298379769	
2.76951681747	0.000799591477487	0.000967458649839	0.000167867379029	
2.81243052537	0.000766944059968	0.000930365134121	0.000163421660967	
2.85600918187	0.000736328859319	0.000896225690616	0.000159898024589	
2.90026309035	0.000707427203158	0.000864662613875	0.000157237459114	
2.94520271386	0.000679968484485	0.000835361650196	0.000155396354824	
2.99083867757	0.000653713589391	0.000808059135826	0.000154350222787	
3.03718177127	0.000628443061944	0.000782532146196	0.00015409568965	
3.08424295196	0.000603947173308	0.000758590864397	0.000154652812799	
3.13203334641	0.000580016277662	0.000736072606469	0.00015606877576	
3.18056425379	0.00055643010905	0.000714837098285	0.00015842391267	
3.22984714837	0.000532944449646	0.000694762708267	0.000161841351264	
3.27989368219	0.000509272886505	0.000675743417473	0.000166502370612	
3.33071568787	0.000485059891562	0.000657686363833	0.000172671144394	
3.38232518135	0.000459838500317	0.000640509837363	0.000180735629852	
3.43473436476	0.000432959780468	0.000624141632507	0.000191277715314	
3.48795562932	0.00040346808235	0.000608517685422	0.000205199666173	
3.54200155823	0.000369865412593	0.00059358094024	0.000223966957311	
3.59688492969	0.00032963136042	0.000579280400582	0.000250114112941	
3.65261871987	0.000278158194048	0.000565570331862	0.000288417151187	
3.70921610604	0.000206257431391	0.000552409587106	0.000349039034005	
3.76669046962	9.9557819145e-05	0.000539761034458	0.000457982729596	
3.8250553994	0.000215575589335	0.000527591068896	0.000706384642104	
3.8843246947	0.00129636077807	0.000515869194005	0.00170366196354	
3.9445123687	0.00201628561938	0.000504567662329	0.00157813478445	
4.00563265168	0.00105638677889	0.000493661164907	0.000569939236141	
4.06769999443	0.000801151305136	0.00048312656231	0.000320243338494	
4.13072907166	0.000682329318271	0.000472942650811	0.000210396618143	
4.19473478546	0.000611292339388	0.000463089958439	0.000148772365484	
4.25973226884	0.000562445462963	0.000453550566534	0.000109266396136	
4.32573688927	0.000525711553968	0.000444307953134	8.16741753662e-05	
4.39276425236	0.000496320247452	0.000435346855144	6.1190462926e-05	
4.46083020553	0.000471714151677	0.000426653146678	4.52524526213e-05	
4.52995084174	0.000450389946905	0.00041821373141	3.23638415963e-05	
4.60014250333	0.000431395577612	0.000410016447064	2.15900586775e-05	
4.67142178586	0.000414086358889	0.000402049980474	1.23334262288e-05	
4.74380554202	0.00039799480284	0.000394303791865	4.45008828855e-06	
4.81731088565	0.000382753751702	0.000386768047198	4.66668445968e-06	
4.89195519577	0.000368044168796	0.000379433557592	1.16331842866e-05	
4.96775612068	0.000353550912836	0.000372291724972	1.89023405066e-05	
5.04473158215	0.000338912081445	0.000365334493186	2.6560378985e-05	
5.12289977965	0.000323640752809	0.000358554303988	3.50559800969e-05	
5.20227919463	0.000306972984297	0.000351944057286	4.51476986411e-05	
5.28288859492	0.000287514994115	0.000345497075221	5.82523908845e-05	
5.36474703918	0.000262265040042	0.000339207069607	7.74903427519e-05	
5.44787388136	0.000223255397983	0.000333068112404	0.000111574999294	
5.5322887753	0.00014655941351	0.000327074608873	0.000197365246678	
5.61801167939	0.000592571075996	0.000321221273141	0.000618370685291	
5.70506286127	0.00050559577092	0.000315503105926	0.000199380549438	
5.79346290261	0.000391185249459	0.000309915374195	8.31159087152e-05	
5.88323270403	0.000344169140099	0.000304453592561	4.08124517904e-05	
5.97439348998	0.000311457983589	0.000299113506258	1.53422897382e-05	
6.06696681377	0.000274193309554	0.000293891075517	4.46265696307e-05	
6.16097456272	0.00033051123679	0.000288782461235	4.54974893016e-05	
6.25643896326	0.000300378361101	0.000283784011786	1.73060994215e-05	
6.35338258623	0.000283872608472	0.00027889225089	5.74393827931e-06	
6.4518283522	0.00027128512214	0.000274103866435	3.53720510831e-06	
6.55179953692	0.000260435392619	0.000269415700152	9.15733908323e-06	
6.65331977675	0.000250536228194	0.00026482473809	1.43791390443e-05	
6.75641307435	0.000241197405781	0.000260328101802	1.91914398865e-05	
6.86110380426	0.000232175930335	0.000255923040183	2.37948399927e-05	
6.96741671873	0.000223286549038	0.00025160692191	2.83625380421e-05	
7.07537695352	0.000214356418694	0.000247377228428	3.30619916459e-05	
7.1850100339	0.000205188592834	0.000243231547439	3.80873141851e-05	
7.29634188063	0.000195512752329	0.000239167566839	4.37080727927e-05	
7.40939881613	0.000184888441996	0.000235183069094	5.03679712527e-05	
7.52420757068	0.000172461631538	0.000231275925988	5.89376190368e-05	
7.64079528873	0.000156192668665	0.000227444093737	7.15428600483e-05	
7.75918953537	0.000129639049146	0.000223685608424	9.54593648801e-05	
7.87941830277	0.000100654068201	0.000219998581743	0.000177215721538	
8.00151001686	0.000259529656125	0.000216381197014	6.99546294953e-05	
8.12549354404	0.000198202351618	0.000212831705468	3.10905550158e-05	
8.25139819799	0.000171043491258	0.000209348422754	3.92464428411e-05	
8.37925374658	0.000147920564578	0.000205929725681	5.84299669915e-05	
8.50909041896	0.000126297337562	0.000202574049158	7.67117386e-05	
8.64093891269	0.000101220668682	0.00019927988332	9.87636777579e-05	
8.77483040096	6.76103312594e-05	0.000196045770837	0.000130369108453	
8.91079654	2.71248917427e-05	0.000192870304379	0.000185408573336	
9.04886947657	0.00013986932948	0.00018975212424	0.000316551389653	
9.18908185553	0.000825695975717	0.000186689916093	0.000933782094989	
9.33146682757	0.000650305175391	0.000183682408889	0.000479751782907	
9.47605805705	0.000377991844331	0.000180728372865	0.000199601712301	
9.62288972997	0.000296548352648	0.000177826617675	0.000119705937108	
9.77199656204	0.000250171552118	0.000174975990624	7.57231228945e-05	
9.92341380689	0.000219521010344	0.000172175375002	4.78416888005e-05	
10.0771772644	0.000193325988755	0.000169423688509	2.51477541168e-05	
10.2333232892	0.000171069161552	0.000166719881769	3.70943052858e-05	
10.3918887991	0.000180308150217	0.000164062936924	1.99249359056e-05	
10.5529112842	0.000144985639017	0.000161451866304	2.22667098313e-05	
10.7164288153	0.000112620430505	0.000158885711167	0.000118652326702	
10.8824800532	0.000271817219002	0.000156363540508	0.000122668292708	
11.0511042577	0.000208581114914	0.000153884449929	5.53998756975e-05	
11.222341297	0.000185542799901	0.000151447560566	3.43425600273e-05	
11.396231657	0.000171922469536	0.000149052018075	2.30162319597e-05	
11.5728164509	0.000161962009825	0.000146696991667	1.53805351889e-05	
11.7521374291	0.000153866647002	0.000144381673192	9.60108201532e-06	
11.9342369887	0.00014688543254	0.000142105276269	4.93905950526e-06	
12.1191581839	0.000140641316845	0.000139867035457	1.32627431038e-06	
12.3069447361	0.000134919765169	0.000137666205474	2.90909588445e-06	
12.4976410439	0.000129586778957	0.000135502060444	5.97937344298e-06	
12.6912921941	0.000124551756673	0.000133373893185	8.85922546589e-06	
12.887943972	0.000119747207942	0.000131281014533	1.15591777688e-05	
13.0876428724	0.00011510875962	0.000129222752696	1.41338418492e-05	
13.2904361105	0.000110549409037	0.000127198452635	1.66779189626e-05	
13.496371633	0.000106681624193	0.000125207475478	1.85415113662e-05	
13.7054981299	0.000102390466941	0.000123249197962	2.08696007959e-05	
13.9178650452	9.82527236813e-05	0.000121323011895	2.30795784949e-05	
14.1335225892	9.42027649059e-05	0.000119428323644	2.52339178435e-05	
14.3525217505	9.02140558503e-05	0.000117564553654	2.73582658265e-05	
14.5749143072	8.6267531851e-05	0.000115731135972	2.94710237626e-05	
14.8007528402	8.23454696557e-05	0.000113927517811	3.15893253675e-05	
15.030090745	7.84288842311e-05	0.000112153159114	3.37316162878e-05	
15.2629822443	7.44967881796e-05	0.000110407532153	3.59184631307e-05	
15.4994824011	7.05216755452e-05	0.000108690121136	3.8176681648e-05	
15.7396471317	6.64588808518e-05	0.000107000421833	4.05508535246e-05	
15.9835332187	6.22490052228e-05	0.000105337941216	4.31002030603e-05	
16.2311983245	5.77844181607e-05	0.000103702197118	4.59328516559e-05	
16.4827010052	5.28565015098e-05	0.000102092717901	4.92599491069e-05	
16.738100724	4.69904107329e-05	0.000100509042142	5.35685117062e-05	
16.9974578655	3.8836838489e-05	9.8950718331e-05	6.0300874812e-05	
17.2608337502	2.44745072736e-05	9.74173045752e-05	7.61031572345e-05	
17.5282906485	0.000104000694194	9.59083683245e-05	7.77293731935e-05	
17.7998917957	6.49129868719e-05	9.44234861002e-05	3.07211139293e-05	
18.0757014071	5.10861022559e-05	9.29622432378e-05	4.20159120009e-05	
18.3557846928	4.37130616902e-05	9.15242336389e-05	4.78817249449e-05	
18.6402078737	3.7976952823e-05	9.01090595325e-05	5.2163205526e-05	
18.9290381963	3.29564460924e-05	8.87163312455e-05	5.57838187976e-05	
19.2223439494	2.83107021979e-05	8.73456669816e-05	5.90571941244e-05	
19.5201944799	2.38341287526e-05	8.59966926088e-05	6.21859272873e-05	
19.8226602093	1.94080391858e-05	8.46690414545e-05	6.52884355376e-05	
20.12981265	1.49308437157e-05	8.33623541078e-05	6.84686415397e-05	
20.4417244227	1.0247983844e-05	8.20762782296e-05	7.18950814186e-05	
20.7584692734	5.01026296135e-06	8.08104683689e-05	7.61330820617e-05	
21.0801220906	1.00116190787e-05	7.9564585786e-05	7.69688055262e-05	
21.4067589235	2.04944354722e-06	7.83382982816e-05	7.75239219488e-05	
21.7384569994	4.54677357293e-06	7.71312800323e-05	8.14488502315e-05	
22.0752947424	9.59357505816e-06	7.59432114311e-05	8.54736639507e-05	
22.4173517916	1.46028808443e-05	7.47737789343e-05	8.93383368843e-05	
22.7647090203	1.96611791432e-05	7.36226749125e-05	9.32554067704e-05	
23.117448555	2.48425594286e-05	7.24895975072e-05	9.7308947463e-05	
23.4756537944	3.01926565205e-05	7.13742504924e-05	0.000101546879441	
23.8394094298	3.5749344376e-05	7.02763431402e-05	0.000106007734269	
24.2088014646	4.15499922466e-05	6.9195590091e-05	0.000110729021353	
24.583917235	4.76357790907e-05	6.81317112279e-05	0.000115751850031	
24.9648454304	5.40561666135e-05	6.70844315551e-05	0.00012112550537	
25.3516761143	6.08766666704e-05	6.60534810803e-05	0.000126915238525	
25.7445007459	6.81980574561e-05	6.50385947004e-05	0.000133221421452	
26.1434122015	7.622128936e-05	6.40395120912e-05	0.000140244051309	
26.5485047966	8.55737221179e-05	6.30559776002e-05	0.000148605056644	
26.959874308	9.6778756834e-05	6.20877401427e-05	0.000158574684543	
27.3776179966	9.60528316848e-05	6.1134553101e-05	0.00015714856431	
27.8018346305	0.000108067669573	6.01961742269e-05	0.000168244865001	
28.2326245079	0.000119689347517	5.92723655467e-05	0.000178944803509	
28.6700894815	0.000132013578596	5.83628932694e-05	0.000190359624394	
29.1143329819	0.000145455722418	5.74675276967e-05	0.000202905790251	
29.5654600425	0.00016035417287	5.6586043137e-05	0.000216921654236	
30.0235773243	0.000177094315835	5.57182178206e-05	0.000232791494074	
30.4887931407	0.000195759131493	5.48638338177e-05	0.000250599887999	
30.9612174838	0.000217306126674	5.40226769588e-05	0.000271304444743	
31.4409620497	0.000242562023126	5.31945367575e-05	0.000295729158019	
31.9281402654	0.00027245680009	5.23792063349e-05	0.000324804219932	
32.4228673154	0.000308703128972	5.15764823461e-05	0.000360241468148	
32.9252601691	0.000354050266217	5.07861649094e-05	0.00040478721193	
33.4354376082	0.000413250323296	5.00080575363e-05	0.000463190909048	
33.9535202549	0.000498626894867	4.92419670646e-05	0.000547756471295	
34.4796306006	0.000655813617528	4.84877035918e-05	0.000703881372451	
35.0138930347	0.00057314529298	4.77450804115e-05	0.000608330966635	
35.5564338738	0.000638700789949	4.70139139509e-05	0.000685242455824	
36.107381392	0.000929180338132	4.62940237095e-05	0.000975148403437	
36.6668658509	0.00139723335494	4.55852322005e-05	0.00144229779203	
37.2350195306	0.0025047484965	4.48873648922e-05	0.00254821139016	
37.8119767607	0.00778805432348	4.42002501519e-05	0.00781773632506	
38.3978739524	0.0045262872203	4.35237191909e-05	0.00448671740713	
38.9928496306	0.00205388574064	4.28576060108e-05	0.00201177044937	
39.5970444666	0.00132832752105	4.22017473509e-05	0.00128641553137	
40.2106013113	0.000985731879946	4.15559826373e-05	0.000944331606282	
40.8336652293	0.000785012422294	4.09201539327e-05	0.000744184636446	
41.4663835327	0.000652708935558	4.0294105888e-05	0.00061247925425	
42.1089058165	0.000562518344965	3.96776856943e-05	0.000522889701635	
42.7613839935	0.000491368681044	3.90707430365e-05	0.00045233225433	
43.4239723304	0.000435835829463	3.84731300479e-05	0.000397390227232	
44.0968274843	0.000390428222136	3.78847012659e-05	0.000352568072014	
44.7801085397	0.000351388679004	3.73053135882e-05	0.000314106794152	
45.4739770461	0.000316058753316	3.67348262308e-05	0.000279355707343	
46.1785970562	0.000278598202627	3.61731006861e-05	0.000242488140076	
46.8941351648	0.000261137803875	3.56200006825e-05	0.000226124058574	
47.6207605479	0.000199359102022	3.5075392145e-05	0.000169259354833	
48.3586450032	0.000378580828156	3.45391431555e-05	0.00034466271857	
49.10796299	0.000300336184935	3.40111239159e-05	0.000266369829119	
49.8688916711	0.000268161018392	3.349120671e-05	0.000234685695871	
50.6416109545	0.000247468445823	3.29792658676e-05	0.000214501377479	
51.4263035356	0.000232286252245	3.24751777286e-05	0.000199818071361	
52.223154941	0.000218610793386	3.19788206083e-05	0.000186638286972	
53.0323535718	0.000207661011127	3.14900747633e-05	0.00017617741822	
53.8540907485	0.000196297012673	3.10088223578e-05	0.0001652937646	
54.6885607561	0.000184579119125	3.05349474308e-05	0.00015405302315	
55.5359608899	0.000167488223177	3.00683358644e-05	0.000137501422766	
56.3964915025	0.000201928193916	2.9608875352e-05	0.000172543371369	
57.2703560509	0.00018183671869	2.91564553673e-05	0.000152690521816	
58.1577611445	0.000171673015729	2.87109671348e-05	0.000142965574111	
59.0589165945	0.000164177300669	2.82723035994e-05	0.000135907244297	
59.9740354628	0.000157877553776	2.78403593979e-05	0.000130038947725	
60.9033341127	0.00015222133099	2.74150308303e-05	0.000124807987461	
61.8470322602	0.000147505451608	2.6996215832e-05	0.000120510659624	
62.8053530258	0.000142740849118	2.65838139463e-05	0.00011615814016	
63.7785229872	0.000138358869099	2.61777262979e-05	0.000112182112294	
64.7667722329	0.00013426561662	2.5777855566e-05	0.000108488629013	
65.7703344166	0.000130416492191	2.53841059593e-05	0.000105033170559	
66.7894468126	0.000126781564168	2.49963831897e-05	0.000101785894005	
67.8243503716	0.000123337889152	2.46145944485e-05	9.87239457963e-05	
68.8752897781	0.000120066850504	2.42386483811e-05	9.5828798756e-05	
69.9425135077	0.000116952857837	2.38684550634e-05	9.30849510936e-05	
71.0262738862	0.000113982585069	2.35039259787e-05	9.04791642564e-05	
72.1268271493	0.00011114447456	2.3144973994e-05	8.79999669758e-05	
73.244433503	0.000108428391735	2.27915133379e-05	8.56373098438e-05	
74.3793571853	0.000105825372719	2.2443459578e-05	8.33823129258e-05	
75.5318665284	0.000103327433208	2.21007295992e-05	8.1227074626e-05	
76.7022340224	0.000100927419633	2.17632415826e-05	7.91645228548e-05	
77.8907363797	9.86188906621e-05	2.14309149839e-05	7.71882965365e-05	
79.0976546002	9.63960211357e-05	2.11036705133e-05	7.52926495541e-05	
80.3232740381	9.42535230172e-05	2.07814301149e-05	7.34723717148e-05	
81.567884469	9.21865795358e-05	2.04641169468e-05	7.17227229056e-05	
82.8317801587	9.01907897335e-05	2.01516553617e-05	7.00393776548e-05	
84.1152599326	8.82621213506e-05	1.98439708874e-05	6.84183780338e-05	
85.4186272463	8.63968704823e-05	1.95409902082e-05	6.6856093329e-05	
86.7421902576	8.45916267967e-05	1.92426411462e-05	6.53491852764e-05	
88.0862618992	8.28432433671e-05	1.89488526432e-05	6.38945779099e-05	
89.4511599526	8.11488103665e-05	1.86595547425e-05	6.24894312719e-05	
90.8372071234	7.95056320193e-05	1.83746785718e-05	6.11311183813e-05	
92.2447311176	7.79112063207e-05	1.80941563253e-05	5.98172049693e-05	
93.6740647189	7.63632071203e-05	1.78179212471e-05	5.85454315786e-05	
95.1255458674	7.48594682383e-05	1.75459076144e-05	5.73136976955e-05	
96.5995177398	7.33979693369e-05	1.72780507213e-05	5.61200476374e-05	
98.0963288303	7.19768233147e-05	1.7014286862e-05	5.49626579623e-05	
99.6163330327	7.05942650284e-05	1.67545533159e-05	5.38398262059e-05	
101.159889725	6.92486411752e-05	1.64987883309e-05	5.2749960779e-05	
102.727363853	6.79384011937e-05	1.62469311092e-05	5.16915718837e-05	
104.319126018	6.66620890628e-05	1.59989217914e-05	5.06632633268e-05	
105.935552564	6.54183358932e-05	1.5754701442e-05	4.96637251255e-05	
107.577025665	6.42058532206e-05	1.55142120347e-05	4.86917268156e-05	
109.243933418	6.30234269236e-05	1.52773964384e-05	4.77461113827e-05	
110.936669934	6.18699116966e-05	1.50441984027e-05	4.68257897496e-05	
112.65563543	6.07442260187e-05	1.48145625441e-05	4.59297357583e-05	
114.401236324	5.96453475667e-05	1.45884343328e-05	4.50569815969e-05	
116.173885332	5.85723090253e-05	1.43657600789e-05	4.42066136231e-05	
117.974001565	5.75241942556e-05	1.41464869191e-05	4.33777685451e-05	
119.802010628	5.65001347843e-05	1.39305628042e-05	4.25696299245e-05	
121.658344721	5.54993065843e-05	1.37179364861e-05	4.17814249685e-05	
123.543442741	5.4520927116e-05	1.35085575053e-05	4.10124215849e-05	
125.457750385	5.35642526072e-05	1.33023761783e-05	4.02619256733e-05	
127.401720257	5.26285755471e-05	1.30993435861e-05	3.95292786313e-05	
129.375811974	5.17132223761e-05	1.28994115617e-05	3.88138550564e-05	
131.380492274	5.08175513525e-05	1.27025326784e-05	3.81150606243e-05	
133.416235128	4.99409505812e-05	1.25086602386e-05	3.74323301291e-05	
135.48352185	4.90828361901e-05	1.23177482624e-05	3.67651256706e-05	
137.582841213	4.82426506396e-05	1.21297514759e-05	3.61129349759e-05	
139.714689564	4.7419861157e-05	1.19446253008e-05	3.54752698435e-05	
141.879570939	4.66139582822e-05	1.17623258435e-05	3.48516647008e-05	
144.077997187	4.58244545166e-05	1.15828098839e-05	3.4241675263e-05	
146.310488085	4.50508830671e-05	1.14060348657e-05	3.36448772881e-05	
148.577571465	4.42927966772e-05	1.12319588857e-05	3.30608654173e-05	
150.879783339	4.35497665371e-05	1.10605406836e-05	3.24892520964e-05	
153.217668023	4.28213812684e-05	1.08917396322e-05	3.19296665696e-05	
155.591778268	4.2107245976e-05	1.07255157276e-05	3.13817539417e-05	
158.00267539	4.14069813632e-05	1.05618295793e-05	3.08451743022e-05	
160.450929402	4.07202229035e-05	1.04006424008e-05	3.03196019075e-05	
162.937119149	4.00466200669e-05	1.02419160007e-05	2.98047244157e-05	
165.461832447	3.93858355952e-05	1.00856127726e-05	2.93002421715e-05	
168.025666218	3.87375448225e-05	9.9316956869e-06	2.88058675357e-05	
170.629226635	3.81014350389e-05	9.78012828135e-06	2.83213242576e-05	
173.273129262	3.74772048932e-05	9.6308746525e-06	2.78463468869e-05	
175.957999204	3.68645638316e-05	9.48389944703e-06	2.73806802206e-05	
178.684471249	3.62632315714e-05	9.33916785324e-06	2.69240787852e-05	
181.453190022	3.56729376051e-05	9.19664559268e-06	2.64763063495e-05	
184.264810137	3.50934207344e-05	9.05629891193e-06	2.60371354665e-05	
187.119996352	3.45244286316e-05	8.91809457452e-06	2.56063470429e-05	
190.019423723	3.39657174261e-05	8.78199985292e-06	2.5183729934e-05	
192.963777768	3.34170513152e-05	8.64798252069e-06	2.47690805614e-05	
195.953754627	3.28782021961e-05	8.51601084481e-06	2.4362202554e-05	
198.990061226	3.23489493198e-05	8.38605357801e-06	2.39629064083e-05	
202.073415444	3.18290789634e-05	8.25807995133e-06	2.35710091691e-05	
205.204546286	3.1318384121e-05	8.13205966674e-06	2.3186334127e-05	
208.384194051	3.08166642114e-05	8.00796288989e-06	2.28087105337e-05	
211.61311051	3.03237248012e-05	7.88576024298e-06	2.24379733326e-05	
214.892059081	2.98393773437e-05	7.7654227977e-06	2.2073962904e-05	
218.221815014	2.9363438931e-05	7.64692206839e-06	2.17165248247e-05	
221.603165568	2.88957320592e-05	7.53023000513e-06	2.13655096395e-05	
225.036910205	2.84360844061e-05	7.41531898713e-06	2.10207726462e-05	
228.52386077	2.79843286205e-05	7.30216181609e-06	2.06821736906e-05	
232.06484169	2.75403021215e-05	7.1907317097e-06	2.03495769738e-05	
235.660690167	2.71038469097e-05	7.08100229528e-06	2.00228508676e-05	
239.312256374	2.66748093856e-05	6.97294760345e-06	1.97018677416e-05	
243.020403659	2.62530401792e-05	6.86654206197e-06	1.93865037971e-05	
246.786008746	2.5838393987e-05	6.7617604896e-06	1.90766389111e-05	
250.609961944	2.54307294167e-05	6.65857809014e-06	1.87721564868e-05	
254.49316736	2.50299088402e-05	6.5569704465e-06	1.84729433127e-05	
258.436543106	2.46357982534e-05	6.45691351487e-06	1.81788894278e-05	
262.441021523	2.42482671427e-05	6.358383619e-06	1.78898879942e-05	
266.507549398	2.38671883575e-05	6.26135744458e-06	1.76058351751e-05	
270.637088188	2.34924379892e-05	6.16581203365e-06	1.73266300193e-05	
274.830614249	2.31238952558e-05	6.07172477918e-06	1.70521743514e-05	
279.089119064	2.2761442391e-05	5.97907341965e-06	1.67823726661e-05	
283.413609479	2.24049645399e-05	5.88783603375e-06	1.65171320293e-05	
287.805107944	2.20543496575e-05	5.79799103521e-06	1.62563619821e-05	
292.264652749	2.17094884138e-05	5.70951716761e-06	1.59999744503e-05	
296.793298272	2.13702741015e-05	5.62239349936e-06	1.57478836578e-05	
301.392115231	2.10366025484e-05	5.53659941871e-06	1.55000060441e-05	
306.062190933	2.07083720342e-05	5.45211462885e-06	1.5256260185e-05	
310.804629534	2.03854832096e-05	5.36891914309e-06	1.50165667177e-05	
315.620552298	2.00678390202e-05	5.28699328008e-06	1.4780848269e-05	
320.511097863	1.97553446329e-05	5.20631765919e-06	1.45490293859e-05	
325.47742251	1.94479073656e-05	5.12687319585e-06	1.43210364707e-05	
330.520700438	1.91454366197e-05	5.04864109704e-06	1.40967977176e-05	
335.64212404	1.88478438159e-05	4.97160285684e-06	1.3876243053e-05	
340.842904183	1.8555042332e-05	4.89574025199e-06	1.36593040776e-05	
346.124270498	1.82669474438e-05	4.82103533762e-06	1.34459140119e-05	
351.48747167	1.79834762677e-05	4.74747044295e-06	1.3236007643e-05	
356.933775731	1.77045477068e-05	4.67502816709e-06	1.30295212745e-05	
362.464470361	1.74300823975e-05	4.60369137494e-06	1.28263926777e-05	
368.080863194	1.71600026598e-05	4.53344319311e-06	1.26265610459e-05	
373.784282125	1.68942324485e-05	4.46426700589e-06	1.24299669494e-05	
379.576075625	1.66326973066e-05	4.39614645135e-06	1.2236552293e-05	
385.457613059	1.63753243209e-05	4.32906541744e-06	1.20462602753e-05	
391.43028501	1.61220420783e-05	4.26300803815e-06	1.18590353493e-05	
397.49550361	1.58727806251e-05	4.19795868976e-06	1.16748231845e-05	
403.65470287	1.56274714263e-05	4.13390198714e-06	1.14935706312e-05	
409.909339022	1.5386047328e-05	4.07082278011e-06	1.13152256854e-05	
416.260890863	1.51484425196e-05	4.00870614981e-06	1.11397374554e-05	
422.710860102	1.49145924988e-05	3.9475374052e-06	1.09670561296e-05	
429.260771719	1.46844340368e-05	3.88730207956e-06	1.07971329459e-05	
435.912174323	1.44579051454e-05	3.82798592705e-06	1.06299201619e-05	
442.666640518	1.42349450448e-05	3.76957491935e-06	1.0465371026e-05	
449.525767275	1.4015494133e-05	3.71205524235e-06	1.03034397501e-05	
456.491176313	1.37994939559e-05	3.65541329282e-06	1.01440814833e-05	
463.564514476	1.35868871785e-05	3.59963567524e-06	9.98725228611e-06	
470.747454129	1.33776175572e-05	3.54470919861e-06	9.83290910576e-06	
478.041693547	1.3171629913e-05	3.49062087331e-06	9.68100975282e-06	
485.448957324	1.29688701055e-05	3.43735790804e-06	9.53151287812e-06	
492.970996772	1.27692850079e-05	3.38490770677e-06	9.38437795081e-06	
500.609590344	1.25728224827e-05	3.33325786577e-06	9.23956523705e-06	
508.366544047	1.23794313583e-05	3.28239617068e-06	9.09703577954e-06	
516.243691872	1.21890614062e-05	3.2323105936e-06	8.95675137767e-06	
524.242896231	1.20016633193e-05	3.18298929022e-06	8.81867456844e-06	
532.366048391	1.18171886902e-05	3.13442059707e-06	8.68276860798e-06	
540.615068925	1.1635589991e-05	3.08659302872e-06	8.54899745371e-06	
548.991908165	1.14568205531e-05	3.03949527507e-06	8.41732574708e-06	
557.498546665	1.12808345478e-05	2.99311619864e-06	8.28771879692e-06	
566.136995667	1.11075869679e-05	2.947444832e-06	8.16014256332e-06	
574.909297575	1.09370336091e-05	2.90247037511e-06	8.034563642e-06	
583.817526443	1.07691310525e-05	2.85818219279e-06	7.91094924927e-06	
592.863788462	1.06038366478e-05	2.81456981219e-06	7.7892672074e-06	
602.050222458	1.04411084959e-05	2.77162292034e-06	7.66948593049e-06	
611.379000396	1.02809054335e-05	2.72933136166e-06	7.55157441074e-06	
620.8523279	1.01231870173e-05	2.6876851356e-06	7.43550220525e-06	
630.472444766	9.96791350851e-06	2.64667439424e-06	7.32123942309e-06	
640.2416255	9.81504585808e-06	2.60628943999e-06	7.20875671292e-06	
650.162179846	9.66454569263e-06	2.56652072325e-06	7.09802525083e-06	
660.236453343	9.51637530019e-06	2.52735884022e-06	6.98901672868e-06	
670.466827871	9.37049761675e-06	2.48879453057e-06	6.8817033427e-06	
680.855722217	9.22687621295e-06	2.45081867537e-06	6.77605778248e-06	
691.40559265	9.08547528127e-06	2.41342229483e-06	6.67205322025e-06	
702.118933495	8.94625962351e-06	2.37659654622e-06	6.5696633005e-06	
712.998277731	8.80919463857e-06	2.34033272179e-06	6.46886212988e-06	
724.046197581	8.67424631058e-06	2.30462224667e-06	6.36962426736e-06	
735.265305128	8.5413811974e-06	2.26945667688e-06	6.27192471476e-06	
746.658252928	8.41056641928e-06	2.23482769729e-06	6.17573890744e-06	
758.227734639	8.28176964796e-06	2.2007271197e-06	6.08104270532e-06	
769.976485655	8.15495909592e-06	2.16714688087e-06	5.9878123841e-06	
781.907283759	8.03010350599e-06	2.1340790406e-06	5.89602462678e-06	
794.022949773	7.90717214115e-06	2.1015157799e-06	5.80565651534e-06	
806.326348228	7.78613477465e-06	2.06944939909e-06	5.71668552267e-06	
818.82038804	7.66696168033e-06	2.03787231602e-06	5.62908950477e-06	
831.508023202	7.54962362316e-06	2.00677706423e-06	5.54284669305e-06	
844.392253476	7.43409185007e-06	1.97615629122e-06	5.45793568689e-06	
857.476125107	7.32033808089e-06	1.9460027567e-06	5.37433544644e-06	
870.76273154	7.20833449966e-06	1.91630933087e-06	5.29202528551e-06	
884.255214155	7.09805374598e-06	1.88706899275e-06	5.21098486467e-06	
897.956763006	6.98946890669e-06	1.8582748285e-06	5.1311941846e-06	
911.870617578	6.88255350766e-06	1.82992002978e-06	5.05263357948e-06	
926.000067552	6.77728150581e-06	1.80199789216e-06	4.97528371065e-06	
940.348453582	6.67362728129e-06	1.77450181355e-06	4.89912556036e-06	
954.919168086	6.57156562985e-06	1.74742529257e-06	4.82414042571e-06	
969.715656047	6.47107175536e-06	1.72076192708e-06	4.75030991272e-06	
984.741415828	6.37212126255e-06	1.69450541264e-06	4.67761593053e-06	
1000.0	6.27469014982e-06	1.66864954101e-06	4.60604068579e-06	


==> data/fig_history_bode_3.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000169899461322	2.07662120626e-07	
0.101549501618	0.000172784664151	0.00017261495088	2.09643720335e-07	
0.103123012789	0.000175548773681	0.000175376522354	2.11663285679e-07	
0.104720905541	0.000178359910652	0.000178185086378	2.13721208621e-07	
0.106343557666	0.000181219010041	0.000181041577597	2.15817873937e-07	
0.107991352813	0.000184127031717	0.000183946955555	2.17953658675e-07	
0.109664680572	0.000187084961382	0.000186902205632	2.20128931593e-07	
0.111363936572	0.000190093811542	0.00018990834002	2.22344052561e-07	
0.113089522571	0.000193154622538	0.000192966398752	2.24599371942e-07	
0.114841846554	0.000196268463622	0.000196077450779	2.26895229938e-07	
0.116621322824	0.000199436434081	0.000199242595097	2.29231955895e-07	
0.118428372108	0.00020265966443	0.000202462961938	2.31609867586e-07	
0.12026342165	0.000205939317654	0.00020573971401	2.3402927044e-07	
0.122126905315	0.000209276590516	0.000209074047814	2.36490456745e-07	
0.124019263689	0.000212672714933	0.000212467195014	2.38993704795e-07	
0.125940944186	0.000216128959423	0.00021592042389	2.41539278001e-07	
0.127892401154	0.000219646630627	0.000219435040853	2.44127423949e-07	
0.12987409598	0.000223227074908	0.000223012392056	2.46758373407e-07	
0.131886497198	0.00022687168004	0.000226653865073	2.49432339278e-07	
0.133930080606	0.000230581876982	0.000230360890683	2.52149515496e-07	
0.136005329372	0.000234359141747	0.000234134944738	2.54910075863e-07	
0.138112734152	0.000238204997382	0.000237977550135	2.57714172814e-07	
0.140252793202	0.000242121016039	0.000241890278906	2.60561936127e-07	
0.142426012502	0.000246108821177	0.000245874754406	2.63453471551e-07	
0.14463290587	0.000250170089876	0.000249932653636	2.66388859359e-07	
0.146873995087	0.000254306555289	0.000254065709693	2.69368152828e-07	
0.149149810018	0.000258520009221	0.000258275714355	2.72391376624e-07	
0.151460888737	0.000262812304868	0.000262564520817	2.7545852511e-07	
0.153807777659	0.000267185359708	0.000266934046586	2.78569560552e-07	
0.156191031662	0.000271641158559	0.000271386276542	2.81724411222e-07	
0.158611214225	0.000276181756817	0.000275923266178	2.84922969411e-07	
0.161068897556	0.000280809283893	0.000280547145033	2.88165089314e-07	
0.16356466273	0.000285525946841	0.000285260120335	2.91450584814e-07	
0.166099099826	0.000290334034223	0.000290064480854	2.9477922713e-07	
0.168672808065	0.000295235920192	0.000294962600998	2.98150742345e-07	
0.171286395955	0.000300234068842	0.000299956945159	3.01564808797e-07	
0.173940481432	0.000305331038814	0.000305050072331	3.05021054317e-07	
0.176635692006	0.000310529488206	0.000310244641008	3.08519053325e-07	
0.179372664912	0.000315832179782	0.000315543414411	3.12058323764e-07	
0.182152047257	0.000321241986518	0.000320949266031	3.1563832386e-07	
0.184974496177	0.000326761897515	0.00032646518554	3.1925844871e-07	
0.187840678988	0.000332395024283	0.000332094285091	3.22918026679e-07	
0.190751273348	0.000338144607458	0.000337839806029	3.26616315602e-07	
0.193706967416	0.000344014023953	0.000343705126047	3.3035249877e-07	
0.19670846001	0.0003500067946	0.000349693766839	3.34125680707e-07	
0.199756460781	0.000356126592311	0.000355809402257	3.37934882704e-07	
0.202851690373	0.000362377250802	0.000362055867045	3.41779038114e-07	
0.205994880597	0.000368762773927	0.000368437166176	3.45656987386e-07	
0.209186774605	0.000375287345669	0.000374957484851	3.49567472824e-07	
0.212428127063	0.000381955340846	0.000381621199205	3.53509133063e-07	
0.215719704329	0.000388771336588	0.000388432887796	3.57480497234e-07	
0.219062284638	0.000395740124658	0.000395397343929	3.6147997881e-07	
0.222456658283	0.000402866724678	0.000402519588886	3.65505869117e-07	
0.225903627802	0.000410156398345	0.000409804886157	3.69556330474e-07	
0.22940400817	0.000417614664736	0.000417258756743	3.73629388971e-07	
0.232958626989	0.00042524731677	0.00042488699563	3.77722926827e-07	
0.236568324684	0.000433060438965	0.000432695689556	3.8183467434e-07	
0.240233954702	0.000441060426581	0.00044069123616	3.85962201382e-07	
0.243956383718	0.000449254006301	0.000448880364669	3.90102908417e-07	
0.247736491831	0.000457648258574	0.000457270158257	3.94254017024e-07	
0.25157517278	0.000466250641793	0.000465868078229	3.98412559889e-07	
0.255473334153	0.000475069018481	0.000474681990216	4.02575370228e-07	
0.2594318976	0.000484111683675	0.000483720192579	4.06739070624e-07	
0.263451799051	0.000493387395748	0.000492991447227	4.10900061231e-07	
0.26753398894	0.00050290540988	0.000502505013118	4.15054507311e-07	
0.271679432427	0.00051267551449	0.000512270682689	4.19198326061e-07	
0.275889109629	0.000522708070901	0.000522298821547	4.23327172698e-07	
0.280164015847	0.000533014056605	0.000532600411741	4.27436425744e-07	
0.284505161805	0.000543605112497	0.000543187099015	4.31521171471e-07	
0.288913573891	0.000554493594524	0.00055407124447	4.3557618745e-07	
0.293390294393	0.000565692630221	0.000565265981123	4.39595925155e-07	
0.297936381752	0.000577216180699	0.000576785275908	4.43574491559e-07	
0.302552910808	0.000589079108701	0.000588643997752	4.47505629659e-07	
0.307240973057	0.000601297253421	0.000600857992419	4.51382697867e-07	
0.312001676906	0.000613887512907	0.000613444164932	4.55198648197e-07	
0.316836147938	0.00062686793494	0.000626420570471	4.58946003163e-07	
0.321745529177	0.000640257817426	0.000639806514795	4.6261683132e-07	
0.326730981357	0.000654077819497	0.00065362266537	4.66202721353e-07	
0.3317936832	0.000668350084671	0.000667891174549	4.69694754616e-07	
0.33693483169	0.000683098377619	0.000682635816373	4.73083476044e-07	
0.342155642359	0.00069834823634	0.000697882138779	4.763588633e-07	
0.347457349574	0.000714127141803	0.000713657633269	4.79510294071e-07	
0.352841206827	0.000730464707444	0.000729991924445	4.82526511378e-07	
0.358308487036	0.000747392891278	0.000746916982156	4.85395586773e-07	
0.363860482841	0.000764946233854	0.000764467359494	4.88104881281e-07	
0.36949850691	0.000783162125791	0.00078268046037	4.90641003951e-07	
0.375223892253	0.000802081109289	0.000801596841068	4.92989767835e-07	
0.381037992535	0.000821747218756	0.00082126055092	4.95136143248e-07	
0.386942182395	0.000842208366604	0.000841719518152	4.97064208115e-07	
0.392937857772	0.000863516781373	0.000863025988058	4.98757095209e-07	
0.399026436236	0.000885729506649	0.000885237021976	5.0019693609e-07	
0.405209357322	0.000908908970864	0.000908415067149	5.01364801503e-07	
0.41148808287	0.000933123640017	0.000932628609503	5.02240638026e-07	
0.417864097373	0.000958448767747	0.000957952923796	5.02803200703e-07	
0.424338908323	0.000984967260151	0.000984470938501	5.03029981418e-07	
0.430914046573	0.00101277067635	0.00101227423645	5.02897132724e-07	
0.437591066698	0.00104196039039	0.00104146421681	5.02379386862e-07	
0.444371547357	0.00107264894556	0.00107215344952	5.01449969668e-07	
0.451257091673	0.0011049616396	0.00110446726052	5.00080509074e-07	
0.45824932761	0.00113903838778	0.00113854559501	4.98240937919e-07	
0.465349908356	0.00117503592269	0.00117454521728	4.95899390787e-07	
0.472560512716	0.00121313040378	0.00121264232042	4.93022094608e-07	
0.479882845507	0.00125352052867	0.00125303563767	4.89573252824e-07	
0.487318637963	0.00129643126245	0.00129595017193	4.85514922979e-07	
0.494869648143	0.00134211833323	0.00134164169138	4.80806887709e-07	
0.502537661349	0.00139087368413	0.00139040218163	4.75406519307e-07	
0.510324490543	0.00144303212773	0.00144256650033	4.69268638283e-07	
0.518231976781	0.00149897952457	0.0014985205558	4.62345366796e-07	
0.526261989647	0.00155916290869	0.00155871143278	4.54585978411e-07	
0.534416427692	0.00162410312384	0.00162366002877	4.45936746654e-07	
0.542697218886	0.00169441072761	0.00169397695834	4.36340796257e-07	
0.551106321074	0.0017708061941	0.001770382756	4.25737963314e-07	
0.559645722436	0.00185414583452	0.00185373379699	4.14064674155e-07	
0.568317441961	0.00194545541701	0.00194505591725	4.01253858577e-07	
0.57712352992	0.00204597429277	0.00204558853977	3.87234922661e-07	
0.586066068354	0.0021572140689	0.0021568433475	3.71933822518e-07	
0.595147171566	0.00228103774727	0.00228068342242	3.55273308602e-07	
0.604368986619	0.00241976817096	0.00241943169196	3.37173461416e-07	
0.613733693846	0.002576339271	0.00257602217568	3.17552740317e-07	
0.623243507363	0.00275451120312	0.00275421512195	2.96329778359e-07	
0.632900675594	0.00295918323737	0.00295890989662	2.73427269579e-07	
0.642707481803	0.00319686044494	0.00319661166888	2.4877901141e-07	
0.652666244633	0.00347637021044	0.00347614792206	2.22343113042e-07	
0.662779318655	0.00380999979493	0.00380980601255	1.94132282732e-07	
0.673049094921	0.00421537475093	0.00421521157863	1.64282898302e-07	
0.683478001538	0.00471870913552	0.00471857874131	1.33237345673e-07	
0.694068504231	0.00536075690742	0.00536066147752	1.02298490165e-07	
0.704823106934	0.00620850039624	0.00620844203844	7.55229956058e-08	
0.715744352381	0.00738024773307	0.00738022826201	6.44042368691e-08	
0.726834822702	0.00910625970907	0.00910628011855	8.12191234496e-08	
0.73809714004	0.0119012953746	0.0119013543134	1.18269575115e-07	
0.749533967168	0.0171932447113	0.0171933327458	1.65601358604e-07	
0.761148008118	0.0308256468657	0.0308257117711	2.19627493636e-07	
0.772942008819	0.101021079708	0.101020825534	2.8205428287e-07	
0.784918757753	0.0424930607882	0.0424928186609	3.44476516487e-07	
0.797081086605	0.0201645670398	0.0201641633581	4.1358464259e-07	
0.809431870939	0.0130631835528	0.0130626957288	4.88646210135e-07	
0.821974030876	0.00961896561484	0.0096183961423	5.69511498774e-07	
0.834710531785	0.007589169548	0.00758851383308	6.56473071863e-07	
0.847644384981	0.00625105262679	0.00625030449941	7.49918729032e-07	
0.860778648442	0.00530208745778	0.00530124003244	8.50293852537e-07	
0.874116427528	0.00459355709016	0.00459260292346	9.58094356061e-07	
0.887660875716	0.00404388666774	0.00404281776311	1.07386658868e-06	
0.901415195348	0.00360461214456	0.00360341991453	1.1982099129e-06	
0.915382638386	0.00324513366946	0.0032438088822	1.33178079891e-06	
0.929566507179	0.00294518013071	0.00294371284801	1.47529806077e-06	
0.943970155249	0.00269078992675	0.00268916943486	1.62954912944e-06	
0.958596988078	0.0024720323524	0.00247024708556	1.7953973775e-06	
0.973450463919	0.00228164953385	0.00227968698964	1.97379057936e-06	
0.988534094609	0.00211421246566	0.00211205911092	2.16577064028e-06	
1.0038514464	0.00196557758754	0.0019632187535	2.3724847722e-06	
1.01940614081	0.00183252602746	0.00182994579229	2.59519833992e-06	
1.03520185545	0.00171251765745	0.0017096987145	2.83530965208e-06	
1.05124232495	0.00160351945378	0.00160044296308	3.09436703126e-06	
1.06753134179	0.00150388319595	0.00150052861641	3.37408856919e-06	
1.0840727572	0.00141225667895	0.00140860157825	3.67638506116e-06	
1.10087048212	0.00132751815295	0.00132353799126	4.00338672212e-06	
1.11792848805	0.00124872715231	0.0012443950357	4.35747442221e-06	
1.13525080806	0.00117508707459	0.00117037347277	4.7413163494e-06	
1.1528415377	0.00110591630189	0.0011007887241	5.15791122105e-06	
1.17070483598	0.00104062560757	0.00103504822914	5.61063943896e-06	
1.18884492636	0.000978700233618	0.000972633464032	6.10332393167e-06	
1.20726609773	0.000919685463668	0.000913085445133	6.64030287735e-06	
1.22597270545	0.000863174821895	0.00085599284506	7.22651708553e-06	
1.24496917235	0.000808800241407	0.000800982061807	7.86761558031e-06	
1.26425998982	0.000756223695222	0.000747708730524	8.57008393732e-06	
1.28384971882	0.000705129887093	0.000695850270876	9.34140127006e-06	
1.30374299099	0.000655219670255	0.000645099133037	1.01902335655e-05	
1.32394450973	0.00060620390752	0.000595156450314	1.11266735158e-05	
1.34445905133	0.000557797511383	0.000545725832291	1.2162540342e-05	
1.36529146609	0.000509713411716	0.000496507044955	1.33117577067e-05	
1.38644667944	0.000461656195626	0.000447189333184	1.45908339209e-05	
1.40792969318	0.000413315175653	0.000397444170564	1.60194926047e-05	
1.42974558655	0.000364356578029	0.000346917345066	1.76214393227e-05	
1.45189951755	0.0003144149257	0.000295220754772	1.94254502761e-05	
1.47439672407	0.000263084012561	0.000241926054948	2.14667695655e-05	
1.49724252516	0.000209910864413	0.000186569889313	2.37889847787e-05	
1.52044232232	0.00015440943615	0.000128722997136	2.644662257e-05	
1.5440016007	9.62062316773e-05	6.85840433155e-05	2.95087525751e-05	
1.56792593049	3.70549820631e-05	2.33469528847e-05	3.30641025091e-05	
1.59222096815	4.22930330728e-05	7.78714382117e-05	3.72284720513e-05	
1.61689245782	0.000113434672808	0.000155476788416	4.21557370485e-05	
1.64194623261	0.000195305030848	0.000243358601323	4.80546301573e-05	
1.66738821606	0.000288075811539	0.000343270619898	5.52151357058e-05	
1.69322442344	0.000394648732788	0.000458623048969	6.40515249983e-05	
1.71946096328	0.000519438239846	0.00059445006963	7.51755397626e-05	
1.74610403873	0.000668979808792	0.000758214653116	8.95272315096e-05	
1.77315994906	0.000853262804925	0.000961392457512	0.000108623476481	
1.80063509117	0.00108832503959	0.00122255872224	0.000135066645851	
1.82853596104	0.00140163646544	0.00157386699269	0.000173689306621	
1.85686915534	0.00184447967429	0.00207618851622	0.00023447204607	
1.88564137295	0.00252479156998	0.0028601598599	0.000341375440454	
1.91485941654	0.00371445711701	0.00426454212085	0.000566842811923	
1.94453019418	0.00634060945295	0.00750002034144	0.00123851674921	
1.974660721	0.0162802334111	0.0203707244305	0.00582496910118	
2.00525812082	0.0207165805518	0.0173366545426	0.00360057632316	
2.03632962785	0.00793304558639	0.00774214669368	0.000215497798379	
2.06788258839	0.00492411401053	0.00501480732161	0.000110280905008	
2.09992446255	0.00362337134764	0.00376287706773	0.000144429196799	
2.13246282608	0.00289677450202	0.00304495794482	0.000150069575875	
2.16550537207	0.00242993203342	0.00257842191027	0.000149289061945	
2.19905991285	0.0021008897305	0.00224993363941	0.000149332018274	
2.23313438179	0.00184984476634	0.00200535288369	0.000155521636427	
2.26773683516	0.00163179815703	0.00181558462988	0.0001852323127	
2.30287545412	0.00164589788865	0.00166360704912	0.000152462135592	
2.33855854654	0.00148204759528	0.00153880029104	5.7420139547e-05	
2.37479454906	0.00135670515086	0.0014341959284	7.74913331438e-05	
2.41159202902	0.00125914297685	0.00134503173489	8.58910540473e-05	
2.44895968654	0.00117499583197	0.00126794232339	9.29554020228e-05	
2.4869063565	0.00110907484183	0.00120048165847	9.60873419787e-05	
2.52544101074	0.00106160004446	0.00114082887842	7.92790065815e-05	
2.56457276006	0.000999244902347	0.00108760028018	8.87607538512e-05	
2.60431085648	0.000962557292458	0.00103972531398	7.71962579856e-05	
2.64466469534	0.000914572098225	0.000996362531951	8.17904638688e-05	
2.68564381758	0.000872701438584	0.000956841239148	8.41401808227e-05	
2.72725791199	0.000834666050539	0.0009206201223	8.59542828327e-05	
2.76951681747	0.000799591477487	0.000887257359543	8.76659047187e-05	
2.81243052537	0.000766944059968	0.000856388658031	8.94446425467e-05	
2.85600918187	0.000736328859319	0.00082771086974	9.13823659339e-05	
2.90026309035	0.000707427203158	0.000800969599329	9.3543392095e-05	
2.94520271386	0.000679968484485	0.000775949713192	9.59832363194e-05	
2.99083867757	0.000653713589391	0.000752467986754	9.87578505402e-05	
3.03718177127	0.000628443061944	0.000730367348043	0.000101929716837	
3.08424295196	0.000603947173308	0.000709512327103	0.000105573246099	
3.13203334641	0.000580016277662	0.00068978542629	0.000109780820676	
3.18056425379	0.00055643010905	0.000671084200933	0.000114670625454	
3.22984714837	0.000532944449646	0.000653318893131	0.000120397696182	
3.27989368219	0.000509272886505	0.000636410500025	0.000127170382431	
3.33071568787	0.000485059891562	0.000620289186099	0.000135275971127	
3.38232518135	0.000459838500317	0.000604892969994	0.000145122289193	
3.43473436476	0.000432959780468	0.000590166631915	0.000157308448302	
3.48795562932	0.00040346808235	0.000576060799505	0.000172751825046	
3.54200155823	0.000369865412593	0.00056253117899	0.000192931445963	
3.59688492969	0.00032963136042	0.000549537905316	0.000220394580114	
3.65261871987	0.000278158194048	0.00053704499026	0.000259930679434	
3.70921610604	0.000206257431391	0.000525019851676	0.000321721146326	
3.76669046962	9.9557819145e-05	0.000513432910238	0.000431810258435	
3.8250553994	0.000215575589335	0.000502257242623	0.000681519098792	
3.8843246947	0.00129636077807	0.000491468282094	0.00168294584806	
3.9445123687	0.00201628561938	0.000481043559071	0.00159758390565	
4.00563265168	0.00105638677889	0.000470962475561	0.000592002570701	
4.06769999443	0.000801151305136	0.000461206108387	0.000341902162358	
4.13072907166	0.000682329318271	0.000451757036998	0.000231430302273	
4.19473478546	0.000611292339388	0.00044259919232	0.000169157292056	
4.25973226884	0.000562445462963	0.000433717723712	0.000129016019735	
4.32573688927	0.000525711553968	0.000425098881522	0.00010081127011	
4.39276425236	0.000496320247452	0.000416729913133	7.9739496086e-05	
4.46083020553	0.000471714151677	0.000408598970734	6.32364516564e-05	
4.52995084174	0.000450389946905	0.000400695029264	4.98016688239e-05	
4.60014250333	0.000431395577612	0.000393007813269	3.84902797903e-05	
4.67142178586	0.000414086358889	0.000385527731518	2.86679411897e-05	
4.74380554202	0.00039799480284	0.000378245818462	1.98833183355e-05	
4.81731088565	0.000382753751702	0.000371153681687	1.18086560069e-05	
4.89195519577	0.000368044168796	0.000364243454657	4.39413733836e-06	
4.96775612068	0.000353550912836	0.000357507754133	4.57963393652e-06	
5.04473158215	0.000338912081445	0.00035093964174	1.22937518917e-05	
5.12289977965	0.000323640752809	0.000344532589193	2.11053086637e-05	
5.20227919463	0.000306972984297	0.000338280446803	3.15392076572e-05	
5.28288859492	0.000287514994115	0.000332177414888	4.49884754369e-05	
5.36474703918	0.000262265040042	0.000326218017787	6.45749279733e-05	
5.44787388136	0.000223255397983	0.000320397080196	9.90399859843e-05	
5.5322887753	0.00014655941351	0.000314709705594	0.000185450864366	
5.61801167939	0.000592571075996	0.000309151256529	0.000614312360319	
5.70506286127	0.00050559577092	0.0003037173366	0.000210297210798	
5.79346290261	0.000391185249459	0.000298403773946	9.432683593e-05	
5.88323270403	0.000344169140099	0.000293206606105	5.17759772354e-05	
5.97439348998	0.000311457983589	0.000288122066107	2.49633730572e-05	
6.06696681377	0.000274193309554	0.00028314656969	4.02449466361e-05	
6.16097456272	0.00033051123679	0.000278276703528	5.51597256029e-05	
6.25643896326	0.000300378361101	0.000273509214377	2.7286423992e-05	
6.35338258623	0.000283872608472	0.000268840999059	1.52801147067e-05	
6.4518283522	0.00027128512214	0.000264269095211	7.30555679344e-06	
6.55179953692	0.000260435392619	0.000259790672722	1.81856536895e-06	
6.65331977675	0.000250536228194	0.00025540302581	5.10054232269e-06	
6.75641307435	0.000241197405781	0.000251103565673	1.00109006869e-05	
6.86110380426	0.000232175930335	0.000246889813671	1.47829965919e-05	
6.96741671873	0.000223286549038	0.000242759394993	1.95281820366e-05	
7.07537695352	0.000214356418694	0.000238710032771	2.44043767523e-05	
7.1850100339	0.000205188592834	0.000234739542602	2.96033279101e-05	
7.29634188063	0.000195512752329	0.000230845827438	3.53940247118e-05	
7.40939881613	0.000184888441996	0.000227026872836	4.22203575701e-05	
7.52420757068	0.000172461631538	0.000223280742512	5.09540578925e-05	
7.64079528873	0.000156192668665	0.000219605574193	6.37254082578e-05	
7.75918953537	0.000129639049146	0.000215999575749	8.78388346303e-05	
7.87941830277	0.000100654068201	0.000212461021555	0.000170495735803	
8.00151001686	0.000259529656125	0.000208988249107	7.4014394078e-05	
8.12549354404	0.000198202351618	0.000205579655834	2.79183201453e-05	
8.25139819799	0.000171043491258	0.000202233696118	3.22925907296e-05	
8.37925374658	0.000147920564578	0.000198948878497	5.14860778776e-05	
8.50909041896	0.000126297337562	0.000195723763031	6.98849139914e-05	
8.64093891269	0.000101220668682	0.000192556958839	9.20638441213e-05	
8.77483040096	6.76103312594e-05	0.000189447121774	0.000123802185289	
8.91079654	2.71248917427e-05	0.000186392952235	0.000178990703183	
9.04886947657	0.00013986932948	0.000183393193111	0.00031037349986	
9.18908185553	0.000825695975717	0.000180446627845	0.000929742956362	
9.33146682757	0.000650305175391	0.0001775520786	0.00048527762346	
9.47605805705	0.000377991844331	0.000174708404539	0.000205472303971	
9.62288972997	0.000296548352648	0.000171914500194	0.000125536592931	
9.77199656204	0.000250171552118	0.000169169293928	8.14727549416e-05	
9.92341380689	0.000219521010344	0.000166471746482	5.34743228734e-05	
10.0771772644	0.000193325988755	0.000163820849603	3.04833022168e-05	
10.2333232892	0.000171069161552	0.000161215624737	3.75190015681e-05	
10.3918887991	0.000180308150217	0.000158655121802	2.44342288186e-05	
10.5529112842	0.000144985639017	0.000156138418021	1.84677103838e-05	
10.7164288153	0.000112620430505	0.000153664616814	0.000115007705364	
10.8824800532	0.000271817219002	0.000151232846751	0.0001272792465	
11.0511042577	0.000208581114914	0.000148842260558	6.03590855969e-05	
11.222341297	0.000185542799901	0.00014649203417	3.92576657045e-05	
11.396231657	0.000171922469536	0.000144181365835	2.78556847019e-05	
11.5728164509	0.000161962009825	0.000141909475263	2.01360254041e-05	
11.7521374291	0.000153866647002	0.000139675602813	1.42645545901e-05	
11.9342369887	0.00014688543254	0.000137479008726	9.48332952387e-06	
12.1191581839	0.000140641316845	0.000135318972386	5.42354899267e-06	
12.3069447361	0.000134919765169	0.000133194791627	1.95867151645e-06	
12.4976410439	0.000129586778957	0.000131105782064	1.73769658519e-06	
12.6912921941	0.000124551756673	0.00012905127646	4.56701889129e-06	
12.887943972	0.000119747207942	0.000127030624124	7.32083839206e-06	
13.0876428724	0.00011510875962	0.000125043190331	9.96074038704e-06	
13.2904361105	0.000110549409037	0.000123088355774	1.25750703326e-05	
13.496371633	0.000106681624193	0.000121165516036	1.45026545318e-05	
13.7054981299	0.000102390466941	0.000119274081092	1.68961613635e-05	
13.9178650452	9.82527236813e-05	0.00011741347483	1.91712091593e-05	
14.1335225892	9.42027649059e-05	0.000115583134588	2.13896023627e-05	
14.3525217505	9.02140558503e-05	0.00011378251072	2.35769076593e-05	
14.5749143072	8.6267531851e-05	0.000112011066176	2.57515120613e-05	
14.8007528402	8.23454696557e-05	0.000110268276099	2.79305553644e-05	
15.030090745	7.84288842311e-05	0.000108553627445	3.0132498413e-05	
15.2629822443	7.44967881796e-05	0.000106866618609	3.23779320768e-05	
15.4994824011	7.05216755452e-05	0.00010520675908	3.46936792897e-05	
15.7396471317	6.64588808518e-05	0.000103573569094	3.71243628452e-05	
15.9835332187	6.22490052228e-05	0.000101966579319	3.97292338813e-05	
16.2311983245	5.77844181607e-05	0.000100385330536	4.26164581011e-05	
16.4827010052	5.28565015098e-05	9.88293733454e-05	4.59972728422e-05	
16.738100724	4.69904107329e-05	9.72982678804e-05	5.03589648657e-05	
16.9974578655	3.8836838489e-05	9.57915835287e-05	5.71453720591e-05	
17.2608337502	2.44745072736e-05	9.43088986703e-05	7.30252465805e-05	
17.5282906485	0.000104000694194	9.28498004227e-05	7.68700651458e-05	
17.7998917957	6.49129868719e-05	9.14138843961e-05	2.77990604383e-05	
18.0757014071	5.10861022559e-05	9.00007544588e-05	3.9059780884e-05	
18.3557846928	4.37130616902e-05	8.86100225103e-05	4.49694228241e-05	
18.6402078737	3.7976952823e-05	8.72413082638e-05	4.92960592958e-05	
18.9290381963	3.29564460924e-05	8.58942390364e-05	5.29620794226e-05	
19.2223439494	2.83107021979e-05	8.45684495467e-05	5.62802300605e-05	
19.5201944799	2.38341287526e-05	8.32635817204e-05	5.94530228361e-05	
19.8226602093	1.94080391858e-05	8.19792845022e-05	6.25988639067e-05	
20.12981265	1.49308437157e-05	8.07152136749e-05	6.58216860195e-05	
20.4417244227	1.0247983844e-05	7.94710316847e-05	6.9290060587e-05	
20.7584692734	5.01026296135e-06	7.82464074729e-05	7.35695901852e-05	
21.0801220906	1.00116190787e-05	7.70410163124e-05	7.44644906955e-05	
21.4067589235	2.04944354722e-06	7.58545396514e-05	7.50407855457e-05	
21.7384569994	4.54677357293e-06	7.46866649611e-05	7.90045525813e-05	
22.0752947424	9.59357505816e-06	7.35370855892e-05	8.30677021916e-05	
22.4173517916	1.46028808443e-05	7.24055006178e-05	8.69702013858e-05	
22.7647090203	1.96611791432e-05	7.12916147267e-05	9.09244832307e-05	
23.117448555	2.48425594286e-05	7.01951380605e-05	9.50146237706e-05	
23.4756537944	3.01926565205e-05	6.91157861001e-05	9.92885526841e-05	
23.8394094298	3.5749344376e-05	6.8053279539e-05	0.000103784812113	
24.2088014646	4.15499922466e-05	6.70073441623e-05	0.000108540922352	
24.583917235	4.76357790907e-05	6.59777107309e-05	0.000113598003697	
24.9648454304	5.40561666135e-05	6.4964114868e-05	0.000119005352269	
25.3516761143	6.08766666704e-05	6.39662969503e-05	0.000124828230749	
25.7445007459	6.81980574561e-05	6.29840020015e-05	0.000131167024498	
26.1434122015	7.622128936e-05	6.20169795898e-05	0.000138221753135	
26.5485047966	8.55737221179e-05	6.10649837278e-05	0.000146614446974	
26.959874308	9.6778756834e-05	6.01277727762e-05	0.000156620159687	
27.3776179966	9.60528316848e-05	5.92051093494e-05	0.000155219792429	
27.8018346305	0.000108067669573	5.82967602246e-05	0.000166345779717	
28.2326245079	0.000119689347517	5.74024962531e-05	0.000177075238058	
28.6700894815	0.000132013578596	5.65220922742e-05	0.000188519139219	
29.1143329819	0.000145455722418	5.5655327032e-05	0.000201093930958	
29.5654600425	0.00016035417287	5.48019830935e-05	0.000215137972244	
30.0235773243	0.000177094315835	5.39618467702e-05	0.000231035570078	
30.4887931407	0.000195759131493	5.31347080409e-05	0.000248871270782	
30.9612174838	0.000217306126674	5.23203604772e-05	0.0002696026824	
31.4409620497	0.000242562023126	5.15186011707e-05	0.000294053866925	
31.9281402654	0.00027245680009	5.07292306622e-05	0.000323155016511	
32.4228673154	0.000308703128972	4.99520528727e-05	0.000358617995004	
32.9252601691	0.000354050266217	4.91868750368e-05	0.000403189195897	
33.4354376082	0.000413250323296	4.84335076368e-05	0.000461618160237	
33.9535202549	0.000498626894867	4.76917643393e-05	0.000546209370189	
34.4796306006	0.000655813617528	4.69614619332e-05	0.000702367225467	
35.0138930347	0.00057314529298	4.62424202694e-05	0.000607196216408	
35.5564338738	0.000638700789949	4.55344622013e-05	0.000683776633304	
36.107381392	0.000929180338132	4.48374135281e-05	0.000973701375943	
36.6668658509	0.00139723335494	4.41511029381e-05	0.00144087929591	
37.2350195306	0.0025047484965	4.34753619545e-05	0.00254684303539	
37.8119767607	0.00778805432348	4.28100248815e-05	0.00781679947003	
38.3978739524	0.0045262872203	4.21549287529e-05	0.00448796008804	
38.9928496306	0.00205388574064	4.15099132807e-05	0.00201309404153	
39.5970444666	0.00132832752105	4.08748208057e-05	0.0012877328863	
40.2106013113	0.000985731879946	4.0249496249e-05	0.000945632864889	
40.8336652293	0.000785012422294	3.96337870648e-05	0.000745467851279	
41.4663835327	0.000652708935558	3.90275431938e-05	0.000613743586016	
42.1089058165	0.000562518344965	3.84306170182e-05	0.000524135049849	
42.7613839935	0.000491368681044	3.78428633175e-05	0.000453558911358	
43.4239723304	0.000435835829463	3.72641392255e-05	0.000398598224448	
44.0968274843	0.000390428222136	3.66943041877e-05	0.000353757573426	
44.7801085397	0.000351388679004	3.61332199202e-05	0.000315278024951	
45.4739770461	0.000316058753316	3.55807503694e-05	0.000280508609657	
46.1785970562	0.000278598202627	3.50367616724e-05	0.000243622146998	
46.8941351648	0.000261137803875	3.45011221183e-05	0.000227220823237	
47.6207605479	0.000199359102022	3.39737021106e-05	0.000170175223239	
48.3586450032	0.000378580828156	3.34543741299e-05	0.000345725920239	
49.10796299	0.000300336184935	3.29430126976e-05	0.000267436310097	
49.8688916711	0.000268161018392	3.2439494341e-05	0.000235736810801	
50.6416109545	0.000247468445823	3.19436975578e-05	0.000215536480215	
51.4263035356	0.000232286252245	3.14555027829e-05	0.000200837473044	
52.223154941	0.000218610793386	3.09747923542e-05	0.000187642066405	
53.0323535718	0.000207661011127	3.05014504806e-05	0.000177165786246	
53.8540907485	0.000196297012673	3.00353632099e-05	0.000166267001025	
54.6885607561	0.000184579119125	2.95764183974e-05	0.000155011201383	
55.5359608899	0.000167488223177	2.91245056751e-05	0.000138442096348	
56.3964915025	0.000201928193916	2.86795164217e-05	0.000173464444853	
57.2703560509	0.00018183671869	2.82413437334e-05	0.000153605232318	
58.1577611445	0.000171673015729	2.78098823943e-05	0.000143866515338	
59.0589165945	0.000164177300669	2.73850288487e-05	0.000136794425425	
59.9740354628	0.000157877553776	2.6966681173e-05	0.000130912551825	
60.9033341127	0.00015222133099	2.65547390485e-05	0.000125668207645	
61.8470322602	0.000147505451608	2.61491037346e-05	0.000121357710707	
62.8053530258	0.000142740849118	2.57496780427e-05	0.000116992227976	
63.7785229872	0.000138358869099	2.53563663102e-05	0.000113003429734	
64.7667722329	0.00013426561662	2.49690743757e-05	0.000109297371839	
65.7703344166	0.000130416492191	2.45877095538e-05	0.000105829532071	
66.7894468126	0.000126781564168	2.42121806109e-05	0.000102570064671	
67.8243503716	0.000123337889152	2.38423977415e-05	9.94961131973e-05	
68.8752897781	0.000120066850504	2.34782725447e-05	9.65891475933e-05	
69.9425135077	0.000116952857837	2.31197180012e-05	9.3833663216e-05	
71.0262738862	0.000113982585069	2.27666484506e-05	9.12164186953e-05	
72.1268271493	0.00011114447456	2.24189795696e-05	8.87259399829e-05	
73.244433503	0.000108428391735	2.20766283497e-05	8.63521749312e-05	
74.3793571853	0.000105825372719	2.17395130767e-05	8.40862409074e-05	
75.5318665284	0.000103327433208	2.14075533087e-05	8.19202336583e-05	
76.7022340224	0.000100927419633	2.10806698562e-05	7.98470784784e-05	
77.8907363797	9.86188906621e-05	2.07587847618e-05	7.78604117167e-05	
79.0976546002	9.63960211357e-05	2.04418212801e-05	7.59544847216e-05	
80.3232740381	9.42535230172e-05	2.01297038583e-05	7.41240848057e-05	
81.567884469	9.21865795358e-05	1.98223581169e-05	7.23644694009e-05	
82.8317801587	9.01907897335e-05	1.95197108314e-05	7.06713106194e-05	
84.1152599326	8.82621213506e-05	1.92216899128e-05	6.90406481549e-05	
85.4186272463	8.63968704823e-05	1.89282243905e-05	6.74688489541e-05	
86.7421902576	8.45916267967e-05	1.86392443937e-05	6.59525724503e-05	
88.0862618992	8.28432433671e-05	1.8354681134e-05	6.44887404114e-05	
89.4511599526	8.11488103665e-05	1.80744668884e-05	6.307451065e-05	
90.8372071234	7.95056320193e-05	1.7798534982e-05	6.17072539906e-05	
92.2447311176	7.79112063207e-05	1.75268197717e-05	6.03845340048e-05	
93.6740647189	7.63632071203e-05	1.72592566293e-05	5.910408911e-05	
95.1255458674	7.48594682383e-05	1.69957819259e-05	5.78638167014e-05	
96.5995177398	7.33979693369e-05	1.67363330159e-05	5.66617590378e-05	
98.0963288303	7.19768233147e-05	1.64808482212e-05	5.54960906516e-05	
99.6163330327	7.05942650284e-05	1.62292668164e-05	5.43651070851e-05	
101.159889725	6.92486411752e-05	1.59815290132e-05	5.32672147871e-05	
102.727363853	6.79384011937e-05	1.5737575946e-05	5.22009220287e-05	
104.319126018	6.66620890628e-05	1.54973496573e-05	5.11648307164e-05	
105.935552564	6.54183358932e-05	1.52607930831e-05	5.0157628997e-05	
107.577025665	6.42058532206e-05	1.50278500393e-05	4.91780845654e-05	
109.243933418	6.30234269236e-05	1.47984652075e-05	4.82250385953e-05	
110.936669934	6.18699116966e-05	1.45725841217e-05	4.72974002262e-05	
112.65563543	6.07442260187e-05	1.43501531546e-05	4.63941415449e-05	
114.401236324	5.96453475667e-05	1.41311195047e-05	4.55142930119e-05	
116.173885332	5.85723090253e-05	1.39154311834e-05	4.46569392844e-05	
117.974001565	5.75241942556e-05	1.3703037002e-05	4.38212153967e-05	
119.802010628	5.65001347843e-05	1.34938865593e-05	4.3006303263e-05	
121.658344721	5.54993065843e-05	1.32879302296e-05	4.22114284689e-05	
123.543442741	5.4520927116e-05	1.30851191501e-05	4.14358573258e-05	
125.457750385	5.35642526072e-05	1.28854052093e-05	4.06788941619e-05	
127.401720257	5.26285755471e-05	1.26887410351e-05	3.99398788284e-05	
129.375811974	5.17132223761e-05	1.24950799836e-05	3.92181844002e-05	
131.380492274	5.08175513525e-05	1.23043761274e-05	3.85132150541e-05	
133.416235128	4.99409505812e-05	1.21165842445e-05	3.78244041091e-05	
135.48352185	4.90828361901e-05	1.19316598076e-05	3.71512122125e-05	
137.582841213	4.82426506396e-05	1.17495589729e-05	3.64931256618e-05	
139.714689564	4.7419861157e-05	1.15702385697e-05	3.58496548483e-05	
141.879570939	4.66139582822e-05	1.13936560902e-05	3.52203328136e-05	
144.077997187	4.58244545166e-05	1.12197696786e-05	3.46047139093e-05	
146.310488085	4.50508830671e-05	1.10485381214e-05	3.40023725504e-05	
148.577571465	4.42927966772e-05	1.08799208374e-05	3.34129020567e-05	
150.879783339	4.35497665371e-05	1.0713877868e-05	3.28359135724e-05	
153.217668023	4.28213812684e-05	1.05503698671e-05	3.22710350608e-05	
155.591778268	4.2107245976e-05	1.03893580922e-05	3.17179103655e-05	
158.00267539	4.14069813632e-05	1.02308043945e-05	3.11761983345e-05	
160.450929402	4.07202229035e-05	1.00746712103e-05	3.06455720016e-05	
162.937119149	4.00466200669e-05	9.92092155141e-06	3.01257178218e-05	
165.461832447	3.93858355952e-05	9.76951899662e-06	2.96163349548e-05	
168.025666218	3.87375448225e-05	9.62042768274e-06	2.91171345951e-05	
170.629226635	3.81014350389e-05	9.47361229604e-06	2.86278393438e-05	
173.273129262	3.74772048932e-05	9.3290380638e-06	2.81481826197e-05	
175.957999204	3.68645638316e-05	9.1866707459e-06	2.7677908107e-05	
178.684471249	3.62632315714e-05	9.04647662664e-06	2.72167692361e-05	
181.453190022	3.56729376051e-05	8.90842250663e-06	2.67645286969e-05	
184.264810137	3.50934207344e-05	8.77247569484e-06	2.63209579802e-05	
187.119996352	3.45244286316e-05	8.63860400076e-06	2.58858369469e-05	
190.019423723	3.39657174261e-05	8.50677572668e-06	2.54589534223e-05	
192.963777768	3.34170513152e-05	8.37695966009e-06	2.50401028144e-05	
195.953754627	3.28782021961e-05	8.24912506625e-06	2.46290877537e-05	
198.990061226	3.23489493198e-05	8.12324168076e-06	2.42257177542e-05	
202.073415444	3.18290789634e-05	7.9992797024e-06	2.38298088927e-05	
205.204546286	3.1318384121e-05	7.87720978592e-06	2.34411835073e-05	
208.384194051	3.08166642114e-05	7.75700303511e-06	2.30596699115e-05	
211.61311051	3.03237248012e-05	7.63863099583e-06	2.26851021252e-05	
214.892059081	2.98393773437e-05	7.52206564922e-06	2.23173196194e-05	
218.221815014	2.9363438931e-05	7.40727940504e-06	2.19561670753e-05	
221.603165568	2.88957320592e-05	7.29424509505e-06	2.16014941562e-05	
225.036910205	2.84360844061e-05	7.18293596653e-06	2.12531552918e-05	
228.52386077	2.79843286205e-05	7.07332567592e-06	2.09110094734e-05	
232.06484169	2.75403021215e-05	6.96538828249e-06	2.05749200602e-05	
235.660690167	2.71038469097e-05	6.8590982422e-06	2.02447545959e-05	
239.312256374	2.66748093856e-05	6.75443040158e-06	1.99203846338e-05	
243.020403659	2.62530401792e-05	6.65135999174e-06	1.96016855721e-05	
246.786008746	2.5838393987e-05	6.54986262247e-06	1.92885364967e-05	
250.609961944	2.54307294167e-05	6.44991427642e-06	1.89808200321e-05	
254.49316736	2.50299088402e-05	6.35149130341e-06	1.86784221998e-05	
258.436543106	2.46357982534e-05	6.25457041475e-06	1.83812322839e-05	
262.441021523	2.42482671427e-05	6.15912867771e-06	1.80891427027e-05	
266.507549398	2.38671883575e-05	6.0651435101e-06	1.78020488876e-05	
270.637088188	2.34924379892e-05	5.97259267484e-06	1.75198491664e-05	
274.830614249	2.31238952558e-05	5.8814542747e-06	1.72424446539e-05	
279.089119064	2.2761442391e-05	5.79170674707e-06	1.69697391461e-05	
283.413609479	2.24049645399e-05	5.70332885887e-06	1.67016390205e-05	
287.805107944	2.20543496575e-05	5.61629970145e-06	1.64380531406e-05	
292.264652749	2.17094884138e-05	5.53059868566e-06	1.61788927651e-05	
296.793298272	2.13702741015e-05	5.44620553691e-06	1.59240714609e-05	
301.392115231	2.10366025484e-05	5.3631002904e-06	1.56735050203e-05	
306.062190933	2.07083720342e-05	5.28126328635e-06	1.54271113824e-05	
310.804629534	2.03854832096e-05	5.20067516534e-06	1.51848105571e-05	
315.620552298	2.00678390202e-05	5.12131686367e-06	1.49465245533e-05	
320.511097863	1.97553446329e-05	5.04316960889e-06	1.47121773102e-05	
325.47742251	1.94479073656e-05	4.9662149153e-06	1.44816946311e-05	
330.520700438	1.91454366197e-05	4.8904345796e-06	1.42550041204e-05	
335.64212404	1.88478438159e-05	4.81581067649e-06	1.40320351239e-05	
340.842904183	1.8555042332e-05	4.74232555453e-06	1.38127186707e-05	
346.124270498	1.82669474438e-05	4.66996183182e-06	1.35969874181e-05	
351.48747167	1.79834762677e-05	4.59870239198e-06	1.33847755989e-05	
356.933775731	1.77045477068e-05	4.52853038005e-06	1.31760189708e-05	
362.464470361	1.74300823975e-05	4.45942919845e-06	1.29706547676e-05	
368.080863194	1.71600026598e-05	4.39138250312e-06	1.27686216533e-05	
373.784282125	1.68942324485e-05	4.32437419956e-06	1.25698596769e-05	
379.576075625	1.66326973066e-05	4.2583884391e-06	1.237431023e-05	
385.457613059	1.63753243209e-05	4.19340961504e-06	1.21819160059e-05	
391.43028501	1.61220420783e-05	4.12942235905e-06	1.19926209599e-05	
397.49550361	1.58727806251e-05	4.06641153744e-06	1.18063702714e-05	
403.65470287	1.56274714263e-05	4.00436224763e-06	1.16231103083e-05	
409.909339022	1.5386047328e-05	3.94325981458e-06	1.14427885914e-05	
416.260890863	1.51484425196e-05	3.88308978734e-06	1.1265353761e-05	
422.710860102	1.49145924988e-05	3.82383793558e-06	1.1090755545e-05	
429.260771719	1.46844340368e-05	3.76549024628e-06	1.09189447274e-05	
435.912174323	1.44579051454e-05	3.70803292035e-06	1.07498731192e-05	
442.666640518	1.42349450448e-05	3.65145236939e-06	1.05834935287e-05	
449.525767275	1.4015494133e-05	3.59573521247e-06	1.0419759735e-05	
456.491176313	1.37994939559e-05	3.54086827293e-06	1.02586264602e-05	
463.564514476	1.35868871785e-05	3.4868385753e-06	1.0100049345e-05	
470.747454129	1.33776175572e-05	3.43363334219e-06	9.94398492302e-06	
478.041693547	1.3171629913e-05	3.38123999128e-06	9.79039059746e-06	
485.448957324	1.29688701055e-05	3.32964613235e-06	9.63922461812e-06	
492.970996772	1.27692850079e-05	3.27883956431e-06	9.4904460592e-06	
500.609590344	1.25728224827e-05	3.22880827234e-06	9.34401479797e-06	
508.366544047	1.23794313583e-05	3.17954042503e-06	9.19989149415e-06	
516.243691872	1.21890614062e-05	3.13102437158e-06	9.05803757005e-06	
524.242896231	1.20016633193e-05	3.08324863906e-06	8.91841519132e-06	
532.366048391	1.18171886902e-05	3.03620192964e-06	8.78098724842e-06	
540.615068925	1.1635589991e-05	2.98987311797e-06	8.64571733868e-06	
548.991908165	1.14568205531e-05	2.94425124854e-06	8.512569749e-06	
557.498546665	1.12808345478e-05	2.89932553304e-06	8.38150943903e-06	
566.136995667	1.11075869679e-05	2.85508534785e-06	8.25250202504e-06	
574.909297575	1.09370336091e-05	2.81152023152e-06	8.12551376418e-06	
583.817526443	1.07691310525e-05	2.76861988225e-06	8.00051153937e-06	
592.863788462	1.06038366478e-05	2.72637415551e-06	7.87746284457e-06	
602.050222458	1.04411084959e-05	2.68477306163e-06	7.75633577057e-06	
611.379000396	1.02809054335e-05	2.64380676336e-06	7.63709899125e-06	
620.8523279	1.01231870173e-05	2.60346557366e-06	7.5197217502e-06	
630.472444766	9.96791350851e-06	2.56373995331e-06	7.40417384781e-06	
640.2416255	9.81504585808e-06	2.5246205087e-06	7.29042562873e-06	
650.162179846	9.66454569263e-06	2.48609798958e-06	7.17844796973e-06	
660.236453343	9.51637530019e-06	2.4481632869e-06	7.06821226789e-06	
670.466827871	9.37049761675e-06	2.41080743062e-06	6.95969042918e-06	
680.855722217	9.22687621295e-06	2.37402158764e-06	6.85285485735e-06	
691.40559265	9.08547528127e-06	2.33779705963e-06	6.74767844317e-06	
702.118933495	8.94625962351e-06	2.30212528105e-06	6.64413455396e-06	
712.998277731	8.80919463857e-06	2.26699781707e-06	6.54219702341e-06	
724.046197581	8.67424631058e-06	2.23240636161e-06	6.44184014175e-06	
735.265305128	8.5413811974e-06	2.19834273533e-06	6.34303864611e-06	
746.658252928	8.41056641928e-06	2.16479888374e-06	6.24576771125e-06	
758.227734639	8.28176964796e-06	2.13176687529e-06	6.15000294043e-06	
769.976485655	8.15495909592e-06	2.09923889945e-06	6.05572035664e-06	
781.907283759	8.03010350599e-06	2.0672072649e-06	5.962896394e-06	
794.022949773	7.90717214115e-06	2.03566439772e-06	5.87150788942e-06	
806.326348228	7.78613477465e-06	2.00460283954e-06	5.7815320745e-06	
818.82038804	7.66696168033e-06	1.97401524586e-06	5.69294656756e-06	
831.508023202	7.54962362316e-06	1.94389438423e-06	5.605729366e-06	
844.392253476	7.43409185007e-06	1.91423313258e-06	5.5198588388e-06	
857.476125107	7.32033808089e-06	1.88502447756e-06	5.43531371916e-06	
870.76273154	7.20833449966e-06	1.85626151282e-06	5.35207309743e-06	
884.255214155	7.09805374598e-06	1.82793743741e-06	5.27011641416e-06	
897.956763006	6.98946890669e-06	1.80004555418e-06	5.18942345333e-06	
911.870617578	6.88255350766e-06	1.77257926818e-06	5.10997433574e-06	
926.000067552	6.77728150581e-06	1.7455320851e-06	5.03174951262e-06	
940.348453582	6.67362728129e-06	1.71889760974e-06	4.9547297593e-06	
954.919168086	6.57156562985e-06	1.6926695445e-06	4.87889616913e-06	
969.715656047	6.47107175536e-06	1.66684168787e-06	4.80423014749e-06	
984.741415828	6.37212126255e-06	1.64140793299e-06	4.73071340595e-06	
1000.0	6.27469014982e-06	1.61636226619e-06	4.65832795657e-06	


==> data/fig_history_bode_4.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000168492011577	2.95963639205e-06	
0.101549501618	0.000172784664151	0.000171185008244	2.97333541986e-06	
0.103123012789	0.000175548773681	0.000173923741547	2.98739764493e-06	
0.104720905541	0.000178359910652	0.000176709116379	3.00183127668e-06	
0.106343557666	0.000181219010041	0.000179542061544	3.01664465067e-06	
0.107991352813	0.000184127031717	0.000182423530645	3.03184622856e-06	
0.109664680572	0.000187084961382	0.000185354503018	3.04744459802e-06	
0.111363936572	0.000190093811542	0.000188335984705	3.06344847267e-06	
0.113089522571	0.000193154622538	0.00019136900948	3.07986669193e-06	
0.114841846554	0.000196268463622	0.000194454639925	3.09670822089e-06	
0.116621322824	0.000199436434081	0.000197593968553	3.11398215016e-06	
0.118428372108	0.00020265966443	0.000200788118997	3.13169769567e-06	
0.12026342165	0.000205939317654	0.000204038247252	3.14986419852e-06	
0.122126905315	0.000209276590516	0.000207345542979	3.16849112477e-06	
0.124019263689	0.000212672714933	0.000210711230883	3.1875880653e-06	
0.125940944186	0.000216128959423	0.000214136572155	3.20716473562e-06	
0.127892401154	0.000219646630627	0.00021762286599	3.22723097571e-06	
0.12987409598	0.000223227074908	0.000221171451189	3.24779674994e-06	
0.131886497198	0.00022687168004	0.000224783707843	3.26887214695e-06	
0.133930080606	0.000230581876982	0.000228461059105	3.29046737959e-06	
0.136005329372	0.000234359141747	0.000232204973058	3.31259278491e-06	
0.138112734152	0.000238204997382	0.000236016964689	3.33525882424e-06	
0.140252793202	0.000242121016039	0.000239898597964	3.35847608322e-06	
0.142426012502	0.000246108821177	0.000243851488024	3.38225527206e-06	
0.14463290587	0.000250170089876	0.000247877303497	3.4066072257e-06	
0.146873995087	0.000254306555289	0.000251977768944	3.43154290418e-06	
0.149149810018	0.000258520009221	0.000256154667445	3.45707339306e-06	
0.151460888737	0.000262812304868	0.000260409843326	3.4832099039e-06	
0.153807777659	0.000267185359708	0.000264745205052	3.50996377494e-06	
0.156191031662	0.000271641158559	0.000269162728282	3.53734647174e-06	
0.158611214225	0.000276181756817	0.000273664459104	3.56536958811e-06	
0.161068897556	0.000280809283893	0.000278252517468	3.59404484708e-06	
0.16356466273	0.000285525946841	0.000282929100816	3.62338410197e-06	
0.166099099826	0.000290334034223	0.000287696487935	3.65339933768e-06	
0.168672808065	0.000295235920192	0.000292557043048	3.6841026721e-06	
0.171286395955	0.000300234068842	0.000297513220153	3.71550635764e-06	
0.173940481432	0.000305331038814	0.000302567567631	3.74762278297e-06	
0.176635692006	0.000310529488206	0.00030772273315	3.78046447495e-06	
0.179372664912	0.000315832179782	0.000312981468868	3.81404410062e-06	
0.182152047257	0.000321241986518	0.000318346636988	3.84837446952e-06	
0.184974496177	0.000326761897515	0.000323821215649	3.88346853607e-06	
0.187840678988	0.000332395024283	0.000329408305226	3.91933940226e-06	
0.190751273348	0.000338144607458	0.000335111135029	3.95600032041e-06	
0.193706967416	0.000344014023953	0.000340933070457	3.99346469627e-06	
0.19670846001	0.0003500067946	0.000346877620638	4.03174609221e-06	
0.199756460781	0.000356126592311	0.000352948446582	4.07085823069e-06	
0.202851690373	0.000362377250802	0.000359149369903	4.11081499796e-06	
0.205994880597	0.000368762773927	0.00036548438215	4.15163044793e-06	
0.209186774605	0.000375287345669	0.000371957654794	4.19331880631e-06	
0.212428127063	0.000381955340846	0.000378573549929	4.23589447498e-06	
0.215719704329	0.000388771336588	0.000385336631748	4.27937203657e-06	
0.219062284638	0.000395740124658	0.000392251678854	4.32376625935e-06	
0.222456658283	0.000402866724678	0.00039932369749	4.36909210225e-06	
0.225903627802	0.000410156398345	0.000406557935744	4.41536472026e-06	
0.22940400817	0.000417614664736	0.000413959898851	4.46259947003e-06	
0.232958626989	0.00042524731677	0.000421535365655	4.51081191569e-06	
0.236568324684	0.000433060438965	0.000429290406355	4.56001783501e-06	
0.240233954702	0.000441060426581	0.000437231401652	4.61023322582e-06	
0.243956383718	0.000449254006301	0.000445365063415	4.66147431262e-06	
0.247736491831	0.000457648258574	0.000453698457027	4.71375755361e-06	
0.25157517278	0.000466250641793	0.000462239025557	4.76709964792e-06	
0.255473334153	0.000475069018481	0.000470994615939	4.82151754311e-06	
0.2594318976	0.000484111683675	0.000479973507357	4.87702844309e-06	
0.263451799051	0.000493387395748	0.00048918444205	4.93364981621e-06	
0.26753398894	0.00050290540988	0.000498636658795	4.99139940377e-06	
0.271679432427	0.00051267551449	0.000508339929319	5.05029522879e-06	
0.275889109629	0.000522708070901	0.000518304597969	5.11035560515e-06	
0.280164015847	0.000533014056605	0.000528541624969	5.17159914709e-06	
0.284505161805	0.000543605112497	0.000539062633649	5.23404477897e-06	
0.288913573891	0.000554493594524	0.000549879962089	5.29771174554e-06	
0.293390294393	0.000565692630221	0.000561006719652	5.36261962244e-06	
0.297936381752	0.000577216180699	0.000572456848968	5.42878832718e-06	
0.302552910808	0.000589079108701	0.000584245193981	5.49623813052e-06	
0.307240973057	0.000601297253421	0.000596387574774	5.5649896682e-06	
0.312001676906	0.000613887512907	0.000608900869959	5.63506395321e-06	
0.316836147938	0.00062686793494	0.000621803107553	5.70648238838e-06	
0.321745529177	0.000640257817426	0.000635113565377	5.77926677955e-06	
0.326730981357	0.000654077819497	0.000648852882143	5.85343934921e-06	
0.3317936832	0.000668350084671	0.00066304318062	5.92902275057e-06	
0.33693483169	0.000683098377619	0.000677708204395	6.00604008228e-06	
0.342155642359	0.00069834823634	0.000692873470054	6.08451490359e-06	
0.347457349574	0.000714127141803	0.000708566436818	6.16447125023e-06	
0.352841206827	0.000730464707444	0.000724816696049	6.24593365074e-06	
0.358308487036	0.000747392891278	0.000741656183361	6.32892714359e-06	
0.363860482841	0.000764946233854	0.000759119416583	6.41347729492e-06	
0.36949850691	0.000783162125791	0.000777243763304	6.49961021691e-06	
0.375223892253	0.000802081109289	0.000796069742389	6.58735258706e-06	
0.381037992535	0.000821747218756	0.000815641364628	6.67673166812e-06	
0.386942182395	0.000842208366604	0.00083600651854	6.7677753289e-06	
0.392937857772	0.000863516781373	0.000857217408526	6.86051206596e-06	
0.399026436236	0.000885729506649	0.000879331053806	6.95497102623e-06	
0.405209357322	0.000908908970864	0.000902409858259	7.0511820306e-06	
0.41148808287	0.000933123640017	0.000926522263174	7.1491755985e-06	
0.417864097373	0.000958448767747	0.000951743497382	7.24898297368e-06	
0.424338908323	0.000984967260151	0.000978156442124	7.35063615106e-06	
0.430914046573	0.00101277067635	0.0010058526317	7.45416790484e-06	
0.437591066698	0.00104196039039	0.00103493341542	7.55961181792e-06	
0.444371547357	0.00107264894556	0.00106551131209	7.66700231272e-06	
0.451257091673	0.0011049616396	0.00109771159529	7.77637468345e-06	
0.45824932761	0.00113903838778	0.00113167415664	7.88776512999e-06	
0.465349908356	0.00117503592269	0.00116755570575	8.00121079339e-06	
0.472560512716	0.00121313040378	0.00120553238003	8.11674979323e-06	
0.479882845507	0.00125352052867	0.00124580285623	8.23442126682e-06	
0.487318637963	0.00129643126245	0.00128859208015	8.35426541051e-06	
0.494869648143	0.00134211833323	0.00133415576256	8.4763235231e-06	
0.502537661349	0.00139087368413	0.00138278583174	8.6006380517e-06	
0.510324490543	0.00144303212773	0.00143481708861	8.72725264006e-06	
0.518231976781	0.00149897952457	0.00149063538604	8.85621217964e-06	
0.526261989647	0.00155916290869	0.00155068775547	8.98756286368e-06	
0.534416427692	0.00162410312384	0.00161549504442	9.12135224442e-06	
0.542697218886	0.00169441072761	0.00168566782234	9.25762929394e-06	
0.551106321074	0.0017708061941	0.00176192658556	9.39644446884e-06	
0.559645722436	0.00185414583452	0.00184512768074	9.53784977937e-06	
0.568317441961	0.00194545541701	0.00193629692857	9.68189886334e-06	
0.57712352992	0.00204597429277	0.0020366737551	9.82864706595e-06	
0.586066068354	0.0021572140689	0.00214776987153	9.97815152626e-06	
0.595147171566	0.00228103774727	0.0022714484228	1.01304712722e-05	
0.604368986619	0.00241976817096	0.0024100324476	1.02856673274e-05	
0.613733693846	0.002576339271	0.00256645614453	1.04438028423e-05	
0.623243507363	0.00275451120312	0.00274448003739	1.06049431531e-05	
0.632900675594	0.00295918323737	0.00294900390692	1.07691558364e-05	
0.642707481803	0.00319686044494	0.00318653354319	1.09365117504e-05	
0.652666244633	0.00347637021044	0.00346589736241	1.11070839528e-05	
0.662779318655	0.00380999979493	0.00379938414135	1.12809490528e-05	
0.673049094921	0.00421537475093	0.0042046217292	1.14581875799e-05	
0.683478001538	0.00471870913552	0.00470782780048	1.1638885094e-05	
0.694068504231	0.00536075690742	0.00534976229953	1.18231343208e-05	
0.704823106934	0.00620850039624	0.00619741811106	1.20110397569e-05	
0.715744352381	0.00738024773307	0.0073691236148	1.22027289286e-05	
0.726834822702	0.00910625970907	0.00909518320605	1.23983844694e-05	
0.73809714004	0.0119012953746	0.011890466953	1.25983563596e-05	
0.749533967168	0.0171932447113	0.0171832329658	1.28036974664e-05	
0.761148008118	0.0308256468657	0.0308189911552	1.30206208173e-05	
0.772942008819	0.101021079708	0.101033953676	1.3376128436e-05	
0.784918757753	0.0424930607882	0.0425012169967	1.34654845125e-05	
0.797081086605	0.0201645670398	0.0201775508817	1.36624614925e-05	
0.809431870939	0.0130631835528	0.0130769466115	1.38832010402e-05	
0.821974030876	0.00961896561484	0.00963306349516	1.41113476197e-05	
0.834710531785	0.007589169548	0.00760351428619	1.43451025246e-05	
0.847644384981	0.00625105262679	0.00626562518428	1.45841469416e-05	
0.860778648442	0.00530208745778	0.00531688699921	1.48284762921e-05	
0.874116427528	0.00459355709016	0.00460858841178	1.50781853856e-05	
0.887660875716	0.00404388666774	0.00405915642487	1.53334114512e-05	
0.901415195348	0.00360461214456	0.00362012759478	1.55943154379e-05	
0.915382638386	0.00324513366946	0.00326090224132	1.5861075104e-05	
0.929566507179	0.00294518013071	0.00296120928791	1.61338824251e-05	
0.943970155249	0.00269078992675	0.00270708714326	1.64129428231e-05	
0.958596988078	0.0024720323524	0.00248860512911	1.66984752728e-05	
0.973450463919	0.00228164953385	0.00229850542987	1.69907128945e-05	
0.988534094609	0.00211421246566	0.00213135913363	1.72899038668e-05	
1.0038514464	0.00196557758754	0.00198302280885	1.75963125848e-05	
1.01940614081	0.00183252602746	0.00185027774622	1.79102210388e-05	
1.03520185545	0.00171251765745	0.00173058401304	1.82319304119e-05	
1.05124232495	0.00160351945378	0.00162190881242	1.85617629117e-05	
1.06753134179	0.00150388319595	0.00152260418157	1.89000638586e-05	
1.0840727572	0.00141225667895	0.00143131820409	1.92472040679e-05	
1.10087048212	0.00132751815295	0.00134692945006	1.96035825688e-05	
1.11792848805	0.00124872715231	0.00126849780595	1.99696297154e-05	
1.13525080806	0.00117508707459	0.001195227055	2.03458107564e-05	
1.1528415377	0.00110591630189	0.00112643600027	2.07326299475e-05	
1.17070483598	0.00104062560757	0.00106153587348	2.11306353061e-05	
1.18884492636	0.000978700233618	0.00100001241467	2.15404241329e-05	
1.20726609773	0.000919685463668	0.000941411447789	2.19626494538e-05	
1.22597270545	0.000863174821895	0.000885327082064	2.23980275733e-05	
1.24496917235	0.000808800241407	0.000831391882552	2.28473469765e-05	
1.26425998982	0.000756223695222	0.000779268502371	2.33114788813e-05	
1.28384971882	0.000705129887093	0.000728642372904	2.37913898209e-05	
1.30374299099	0.000655219670255	0.000679215118308	2.42881567444e-05	
1.32394450973	0.00060620390752	0.000630698404567	2.48029852675e-05	
1.34445905133	0.000557797511383	0.000582807955806	2.53372319017e-05	
1.36529146609	0.000509713411716	0.000535257473965	2.58924314074e-05	
1.38644667944	0.000461656195626	0.000487752183345	2.64703312188e-05	
1.40792969318	0.000413315175653	0.000439981690259	2.70729211764e-05	
1.42974558655	0.000364356578029	0.000391611805738	2.77025189251e-05	
1.45189951755	0.0003144149257	0.000342274951068	2.83618086963e-05	
1.47439672407	0.000263084012561	0.000291558852865	2.90539261043e-05	
1.49724252516	0.000209910864413	0.000238993863833	2.97825889696e-05	
1.52044232232	0.00015440943615	0.000184042536113	3.05522395343e-05	
1.5440016007	9.62062316773e-05	0.000126115261287	3.13682467764e-05	
1.56792593049	3.70549820631e-05	6.48477235966e-05	3.22371823983e-05	
1.59222096815	4.22930330728e-05	1.60710270678e-05	3.31672051219e-05	
1.61689245782	0.000113434672808	7.92886025078e-05	3.41686073692e-05	
1.64194623261	0.000195305030848	0.000160104632524	3.52546118411e-05	
1.66738821606	0.000288075811539	0.000251800484328	3.64425643706e-05	
1.69322442344	0.000394648732788	0.000357171850452	3.7755777214e-05	
1.71946096328	0.000519438239846	0.000480607436891	3.92264834981e-05	
1.74610403873	0.000668979808792	0.000628609694238	4.09007811207e-05	
1.77315994906	0.000853262804925	0.000811117284753	4.28473437386e-05	
1.80063509117	0.00108832503959	0.00104408954536	4.51737629733e-05	
1.82853596104	0.00140163646544	0.00135487179485	4.80597377966e-05	
1.85686915534	0.00184447967429	0.00179454080779	5.18316282585e-05	
1.88564137295	0.00252479156998	0.00247068341196	5.71546659729e-05	
1.91485941654	0.00371445711701	0.00365464690504	6.56369385061e-05	
1.94453019418	0.00634060945295	0.00627416189479	8.24512538667e-05	
1.974660721	0.0162802334111	0.0162658074632	0.000140759004514	
2.00525812082	0.0207165805518	0.0206220552172	0.000156873206453	
2.03632962785	0.00793304558639	0.0079153935538	1.84367300953e-05	
2.06788258839	0.00492411401053	0.00493547960656	1.4673739616e-05	
2.09992446255	0.00362337134764	0.0036482796633	2.61200076644e-05	
2.13246282608	0.00289677450202	0.0029307931519	3.45619524288e-05	
2.16550537207	0.00242993203342	0.00247205921685	4.23456008362e-05	
2.19905991285	0.0021008897305	0.00215240675842	5.15551136299e-05	
2.23313438179	0.00184984476634	0.00191609071407	6.63032705742e-05	
2.26773683516	0.00163179815703	0.00173366144388	0.000105077979633	
2.30287545412	0.00164589788865	0.00158810193122	0.00016100675382	
2.33855854654	0.00148204759528	0.00146889480663	1.65791855032e-05	
2.37479454906	0.00135670515086	0.00136918973586	1.25541218858e-05	
2.41159202902	0.00125914297685	0.00128433302838	2.51900805765e-05	
2.44895968654	0.00117499583197	0.00121105209561	3.60930992756e-05	
2.4869063565	0.00110907484183	0.00114697809526	4.77989275666e-05	
2.52544101074	0.00106160004446	0.00109035375732	2.88865875571e-05	
2.56457276006	0.000999244902347	0.00103984768309	4.14183087222e-05	
2.60431085648	0.000962557292458	0.000994432446787	3.19285448961e-05	
2.64466469534	0.000914572098225	0.00095330231224	3.87316286124e-05	
2.68564381758	0.000872701438584	0.000915816316866	4.31185058215e-05	
2.72725791199	0.000834666050539	0.00088145804476	4.6795048628e-05	
2.76951681747	0.000799591477487	0.000849806645286	5.0217062347e-05	
2.81243052537	0.000766944059968	0.000820515592348	5.35724030706e-05	
2.85600918187	0.000736328859319	0.000793296874636	5.69682264651e-05	
2.90026309035	0.000707427203158	0.000767909062554	6.04818604213e-05	
2.94520271386	0.000679968484485	0.000744148185984	6.41799934471e-05	
2.99083867757	0.000653713589391	0.000721840679258	6.81282343703e-05	
3.03718177127	0.000628443061944	0.000700837866416	7.23974566569e-05	
3.08424295196	0.000603947173308	0.000681011607929	7.70693985736e-05	
3.13203334641	0.000580016277662	0.000662250832956	8.22428703563e-05	
3.18056425379	0.00055643010905	0.000644458753675	8.804172133e-05	
3.22984714837	0.000532944449646	0.000627550609974	9.46260022744e-05	
3.27989368219	0.000509272886505	0.000611451830164	0.000102208525878	
3.33071568787	0.000485059891562	0.000596096520748	0.000111080576428	
3.38232518135	0.000459838500317	0.000581426218428	0.000121653593527	
3.43473436476	0.000432959780468	0.00056738885263	0.000134530002464	
3.48795562932	0.00040346808235	0.00055393787817	0.000150630303469	
3.54200155823	0.000369865412593	0.0005410315463	0.000171436633969	
3.59688492969	0.00032963136042	0.000528632288984	0.000199499729109	
3.65261871987	0.000278158194048	0.000516706196343	0.000239613814382	
3.70921610604	0.000206257431391	0.000505222571184	0.000301969449269	
3.76669046962	9.9557819145e-05	0.000494153547618	0.000412637648802	
3.8250553994	0.000215575589335	0.00048347376323	0.000663073848283	
3.8843246947	0.00129636077807	0.00047316007619	0.0016673874721	
3.9445123687	0.00201628561938	0.000463191320259	0.00161233801466	
4.00563265168	0.00105638677889	0.000453548091863	0.000608931386089	
4.06769999443	0.000801151305136	0.000444212564425	0.000358696952316	
4.13072907166	0.000682329318271	0.000435168325951	0.000247905539608	
4.19473478546	0.000611292339388	0.000426400236514	0.000185279409313	
4.25973226884	0.000562445462963	0.000417894302853	0.000144781450232	
4.32573688927	0.000525711553968	0.000409637567704	0.000116225156367	
4.39276425236	0.000496320247452	0.000401618011876	9.48098840373e-05	
4.46083020553	0.000471714151677	0.000393824467389	7.79721916579e-05	
4.52995084174	0.000450389946905	0.00038624654022	6.42113854854e-05	
4.60014250333	0.000431395577612	0.000378874541446	5.25814961828e-05	
4.67142178586	0.000414086358889	0.000371699425719	4.24455490071e-05	
4.74380554202	0.00039799480284	0.000364712736173	3.33450742443e-05	
4.81731088565	0.000382753751702	0.000357906554994	2.49245243709e-05	
4.89195519577	0.000368044168796	0.000351273458966	1.68855455942e-05	
4.96775612068	0.000353550912836	0.000344806479434	8.98678065429e-06	
5.04473158215	0.000338912081445	0.000338499066148	2.35207288588e-06	
5.12289977965	0.000323640752809	0.000332345054584	9.13304789986e-06	
5.20227919463	0.000306972984297	0.000326338636322	1.96940244249e-05	
5.28288859492	0.000287514994115	0.000320474332181	3.33596340501e-05	
5.36474703918	0.000262265040042	0.000314746967787	5.31874813121e-05	
5.44787388136	0.000223255397983	0.000309151651338	8.79345051072e-05	
5.5322887753	0.00014655941351	0.000303683753319	0.000174857918538	
5.61801167939	0.000592571075996	0.000298338887986	0.000610790342263	
5.70506286127	0.00050559577092	0.000293112896428	0.000220173177176	
5.79346290261	0.000391185249459	0.000288001831051	0.000104501335332	
5.88323270403	0.000344169140099	0.000283001941354	6.18017457058e-05	
5.97439348998	0.000311457983589	0.000278109660861	3.44326523997e-05	
6.06696681377	0.000274193309554	0.000273321595107	3.84337117412e-05	
6.16097456272	0.00033051123679	0.000268634510576	6.42440503229e-05	
6.25643896326	0.000300378361101	0.000264045324505	3.661615576e-05	
6.35338258623	0.000283872608472	0.000259551095471	2.44576378121e-05	
6.4518283522	0.00027128512214	0.000255149014697	1.6245985144e-05	
6.55179953692	0.000260435392619	0.00025083639801	9.72511694208e-06	
6.65331977675	0.000250536228194	0.000246610678389	4.16593896932e-06	
6.75641307435	0.000241197405781	0.000242469399062	1.83198123973e-06	
6.86110380426	0.000232175930335	0.000238410207101	6.36966852532e-06	
6.96741671873	0.000223286549038	0.000234430847467	1.12258785827e-05	
7.07537695352	0.000214356418694	0.000230529157478	1.62382579863e-05	
7.1850100339	0.000205188592834	0.00022670306166	2.15772586496e-05	
7.29634188063	0.000195512752329	0.000222950566945	2.7507689086e-05	
7.40939881613	0.000184888441996	0.000219269758202	3.44725693752e-05	
7.52420757068	0.000172461631538	0.000215658794062	4.33443865657e-05	
7.64079528873	0.000156192668665	0.000212115903018	5.62578997152e-05	
7.75918953537	0.000129639049146	0.000208639379777	8.05475304294e-05	
7.87941830277	0.000100654068201	0.000205227581857	0.000164096838851	
8.00151001686	0.000259529656125	0.000201878926388	7.83534599269e-05	
8.12549354404	0.000198202351618	0.000198591887123	2.63979583518e-05	
8.25139819799	0.000171043491258	0.000195364991632	2.56536174397e-05	
8.37925374658	0.000147920564578	0.000192196818668	4.47767012403e-05	
8.50909041896	0.000126297337562	0.000189085995696	6.32717299202e-05	
8.64093891269	0.000101220668682	0.000186031196566	8.55611575454e-05	
8.77483040096	6.76103312594e-05	0.000183031139331	0.000117417361294	
8.91079654	2.71248917427e-05	0.000180084584187	0.000172740537358	
9.04886947657	0.00013986932948	0.000177190331538	0.000304347890218	
9.18908185553	0.000825695975717	0.00017434722017	0.000925800944958	
9.33146682757	0.000650305175391	0.000171554125526	0.000490687657634	
9.47605805705	0.000377991844331	0.000168809958088	0.000211227594268	
9.62288972997	0.000296548352648	0.00016611366184	0.000131261126693	
9.77199656204	0.000250171552118	0.000163464212818	8.71264282127e-05	
9.92341380689	0.000219521010344	0.000160860617743	5.90260977585e-05	
10.0771772644	0.000193325988755	0.000158301912723	3.58139852441e-05	
10.2333232892	0.000171069161552	0.000155787162031	3.86880038401e-05	
10.3918887991	0.000180308150217	0.000153315456939	2.91796440765e-05	
10.5529112842	0.000144985639017	0.000150885914624	1.55896304278e-05	
10.7164288153	0.000112620430505	0.00014849767712	0.000111510317441	
10.8824800532	0.000271817219002	0.000146149910333	0.000131877716216	
11.0511042577	0.000208581114914	0.0001438418031	6.52870867589e-05	
11.222341297	0.000185542799901	0.0001415725663	4.41442307586e-05	
11.396231657	0.000171922469536	0.000139341432008	3.26724434841e-05	
11.5728164509	0.000161962009825	0.000137147652688	2.4876963288e-05	
11.7521374291	0.000153866647002	0.000134990500431	1.8927007623e-05	
11.9342369887	0.00014688543254	0.000132869266223	1.40633701445e-05	
12.1191581839	0.000140641316845	0.000130783259261	9.90795056398e-06	
12.3069447361	0.000134919765169	0.000128731806283	6.25041239136e-06	
12.4976410439	0.000129586778957	0.000126714250947	2.98190245605e-06	
12.6912921941	0.000124551756673	0.000124729953229	7.61977974285e-07	
12.887943972	0.000119747207942	0.000122778288854	3.11080145437e-06	
13.0876428724	0.00011510875962	0.000120858648748	5.79059080409e-06	
13.2904361105	0.000110549409037	0.000118970438521	8.47022567252e-06	
13.496371633	0.000106681624193	0.00011711307797	1.04549948759e-05	
13.7054981299	0.000102390466941	0.000115286000602	1.29102973114e-05	
13.9178650452	9.82527236813e-05	0.000113488653184	1.52477642375e-05	
14.1335225892	9.42027649059e-05	0.000111720495308	1.75278972548e-05	
14.3525217505	9.02140558503e-05	0.000109980998976	1.97760671707e-05	
14.5749143072	8.6267531851e-05	0.000108269648206	2.20106000921e-05	
14.8007528402	8.23454696557e-05	0.000106585938647	2.42486172361e-05	
15.030090745	7.84288842311e-05	0.000104929377223	2.65085791347e-05	
15.2629822443	7.44967881796e-05	0.000103299481775	2.88110899936e-05	
15.4994824011	7.05216755452e-05	0.000101695780735	3.11829703381e-05	
15.7396471317	6.64588808518e-05	0.000100117812803	3.36688774238e-05	
15.9835332187	6.22490052228e-05	9.85651266391e-05	3.63280824963e-05	
16.2311983245	5.77844181607e-05	9.70372805687e-05	3.92687900638e-05	
16.4827010052	5.28565015098e-05	9.55338423009e-05	4.27023219178e-05	
16.738100724	4.69904107329e-05	9.40543886557e-05	4.71162436006e-05	
16.9974578655	3.8836838489e-05	9.25985053029e-05	5.39559936018e-05	
17.2608337502	2.44745072736e-05	9.11657865117e-05	6.99146328321e-05	
17.5282906485	0.000104000694194	8.97558349091e-05	7.61093327337e-05	
17.7998917957	6.49129868719e-05	8.83682612479e-05	2.48614044326e-05	
18.0757014071	5.10861022559e-05	8.70026841832e-05	3.60675752363e-05	
18.3557846928	4.37130616902e-05	8.56587300582e-05	4.20200660839e-05	
18.6402078737	3.7976952823e-05	8.43360326964e-05	4.63913203954e-05	
18.9290381963	3.29564460924e-05	8.30342332028e-05	5.01023550559e-05	
19.2223439494	2.83107021979e-05	8.17529797719e-05	5.34649457546e-05	
19.5201944799	2.38341287526e-05	8.04919275024e-05	5.66815107691e-05	
19.8226602093	1.94080391858e-05	7.92507382185e-05	5.98704413859e-05	
20.12981265	1.49308437157e-05	7.80290802982e-05	6.31356773516e-05	
20.4417244227	1.0247983844e-05	7.68266285068e-05	6.66458214723e-05	
20.7584692734	5.01026296135e-06	7.56430638366e-05	7.09667455152e-05	
21.0801220906	1.00116190787e-05	7.44780733521e-05	7.19218505194e-05	
21.4067589235	2.04944354722e-06	7.33313500404e-05	7.25181522788e-05	
21.7384569994	4.54677357293e-06	7.22025926665e-05	7.65207376321e-05	
22.0752947424	9.59357505816e-06	7.1091505634e-05	8.06222360034e-05	
22.4173517916	1.46028808443e-05	6.99977988496e-05	8.45625951732e-05	
22.7647090203	1.96611791432e-05	6.89211875928e-05	8.8554147236e-05	
23.117448555	2.48425594286e-05	6.78613923892e-05	9.26809695812e-05	
23.4756537944	3.01926565205e-05	6.68181388882e-05	9.69909997838e-05	
23.8394094298	3.5749344376e-05	6.57911577449e-05	0.000101522789195	
24.2088014646	4.15499922466e-05	6.47801845051e-05	0.000106313867654	
24.583917235	4.76357790907e-05	6.37849594939e-05	0.000111405365109	
24.9648454304	5.40561666135e-05	6.28052277089e-05	0.000116846587484	
25.3516761143	6.08766666704e-05	6.18407387147e-05	0.000122702807747	
25.7445007459	6.81980574561e-05	6.08912465427e-05	0.00012907442338	
26.1434122015	7.622128936e-05	5.99565095922e-05	0.000136161474823	
26.5485047966	8.55737221179e-05	5.90362905355e-05	0.000144586090236	
26.959874308	9.6778756834e-05	5.81303562255e-05	0.000154628204921	
27.3776179966	9.60528316848e-05	5.72384776056e-05	0.000153253781824	
27.8018346305	0.000108067669573	5.63604296231e-05	0.00016440973525	
28.2326245079	0.000119689347517	5.5495991144e-05	0.000175168996044	
28.6700894815	0.000132013578596	5.4644944871e-05	0.000186642267356	
29.1143329819	0.000145455722418	5.38070772638e-05	0.000199245982303	
29.5654600425	0.00016035417287	5.29821784609e-05	0.000213318505161	
30.0235773243	0.000177094315835	5.21700422043e-05	0.000229244171134	
30.4887931407	0.000195759131493	5.13704657661e-05	0.000247107495186	
30.9612174838	0.000217306126674	5.05832498767e-05	0.000267866084079	
31.4409620497	0.000242562023126	4.98081986556e-05	0.000292344066481	
31.9281402654	0.00027245680009	4.90451195432e-05	0.000321471634536	
32.4228673154	0.000308703128972	4.82938232349e-05	0.000356960677919	
32.9252601691	0.000354050266217	4.75541236174e-05	0.000401557674098	
33.4354376082	0.000413250323296	4.68258377054e-05	0.000460012248171	
33.9535202549	0.000498626894867	4.61087855808e-05	0.000544629457553	
34.4796306006	0.000655813617528	4.54027903338e-05	0.000700820732672	
35.0138930347	0.00057314529298	4.47076780041e-05	0.000606037754554	
35.5564338738	0.000638700789949	4.4023277525e-05	0.000682279201116	
36.107381392	0.000929180338132	4.33494206681e-05	0.000972223013205	
36.6668658509	0.00139723335494	4.26859419896e-05	0.00143942990406	
37.2350195306	0.0025047484965	4.20326787777e-05	0.00254544461904	
37.8119767607	0.00778805432348	4.13894710015e-05	0.00781584122089	
38.3978739524	0.0045262872203	4.07561612611e-05	0.00448922945986	
38.9928496306	0.00205388574064	4.01325947386e-05	0.00201444650256	
39.5970444666	0.00132832752105	3.95186191509e-05	0.00128907916548	
40.2106013113	0.000985731879946	3.89140847024e-05	0.000946962832608	
40.8336652293	0.000785012422294	3.83188440404e-05	0.000746779496376	
41.4663835327	0.000652708935558	3.77327522099e-05	0.000615036034471	
42.1089058165	0.000562518344965	3.71556666107e-05	0.00052540818868	
42.7613839935	0.000491368681044	3.65874469548e-05	0.000454813034307	
43.4239723304	0.000435835829463	3.60279552248e-05	0.000399833354664	
44.0968274843	0.000390428222136	3.54770556335e-05	0.000354973871515	
44.7801085397	0.000351388679004	3.49346145841e-05	0.000316475715384	
45.4739770461	0.000316058753316	3.44005006312e-05	0.000281687624407	
46.1785970562	0.000278598202627	3.38745844433e-05	0.000244781899422	
46.8941351648	0.000261137803875	3.33567387652e-05	0.000228342622555	
47.6207605479	0.000199359102022	3.28468383818e-05	0.000171113772324	
48.3586450032	0.000378580828156	3.23447600825e-05	0.000346813433339	
49.10796299	0.000300336184935	3.18503826262e-05	0.000268527238611	
49.8688916711	0.000268161018392	3.13635867073e-05	0.000236812085083	
50.6416109545	0.000247468445823	3.08842549226e-05	0.000216595427377	
51.4263035356	0.000232286252245	3.04122717377e-05	0.00020188040974	
52.223154941	0.000218610793386	2.99475234558e-05	0.000188669067048	
53.0323535718	0.000207661011127	2.9489898186e-05	0.000178177062985	
53.8540907485	0.000196297012673	2.90392858122e-05	0.000167262838394	
54.6885607561	0.000184579119125	2.85955779635e-05	0.000155991668979	
55.5359608899	0.000167488223177	2.81586679841e-05	0.000139404693121	
56.3964915025	0.000201928193916	2.77284509048e-05	0.000174407035066	
57.2703560509	0.00018183671869	2.73048234141e-05	0.000154541328659	
58.1577611445	0.000171673015729	2.68876838309e-05	0.000144788558334	
59.0589165945	0.000164177300669	2.64769320766e-05	0.000137702419395	
59.9740354628	0.000157877553776	2.6072469649e-05	0.000131806681386	
60.9033341127	0.00015222133099	2.56741995952e-05	0.00012654866799	
61.8470322602	0.000147505451608	2.52820264866e-05	0.000122224720239	
62.8053530258	0.000142740849118	2.48958563933e-05	0.000117845995819	
63.7785229872	0.000138358869099	2.45155968591e-05	0.000113844151422	
64.7667722329	0.00013426561662	2.41411568776e-05	0.000110125246163	
65.7703344166	0.000130416492191	2.37724468679e-05	0.000106644755406	
66.7894468126	0.000126781564168	2.34093786514e-05	0.000103372830572	
67.8243503716	0.000123337889152	2.3051865429e-05	0.000100286612339	
68.8752897781	0.000120066850504	2.26998217581e-05	9.73675677709e-05	
69.9425135077	0.000116952857837	2.23531635304e-05	9.46001893699e-05	
71.0262738862	0.000113982585069	2.20118079509e-05	9.19712329421e-05	
72.1268271493	0.00011114447456	2.16756735155e-05	8.94692216522e-05	
73.244433503	0.000108428391735	2.13446799908e-05	8.70841006035e-05	
74.3793571853	0.000105825372719	2.10187483933e-05	8.48069844531e-05	
75.5318665284	0.000103327433208	2.06978009688e-05	8.26299662776e-05	
76.7022340224	0.000100927419633	2.03817611731e-05	8.0545968741e-05	
77.8907363797	9.86188906621e-05	2.00705536521e-05	7.85486256014e-05	
79.0976546002	9.63960211357e-05	1.97641042229e-05	7.66321856553e-05	
80.3232740381	9.42535230172e-05	1.94623398546e-05	7.47914337029e-05	
81.567884469	9.21865795358e-05	1.91651886502e-05	7.30216247016e-05	
82.8317801587	9.01907897335e-05	1.88725798283e-05	7.13184283276e-05	
84.1152599326	8.82621213506e-05	1.85844437049e-05	6.96778818761e-05	
85.4186272463	8.63968704823e-05	1.83007116765e-05	6.8096349932e-05	
86.7421902576	8.45916267967e-05	1.80213162023e-05	6.65704896038e-05	
88.0862618992	8.28432433671e-05	1.77461907874e-05	6.50972203702e-05	
89.4511599526	8.11488103665e-05	1.74752699663e-05	6.36736977901e-05	
90.8372071234	7.95056320193e-05	1.72084892865e-05	6.22972904696e-05	
92.2447311176	7.79112063207e-05	1.69457852922e-05	6.09655597957e-05	
93.6740647189	7.63632071203e-05	1.66870955087e-05	5.96762420357e-05	
95.1255458674	7.48594682383e-05	1.64323584267e-05	5.84272324675e-05	
96.5995177398	7.33979693369e-05	1.61815134871e-05	5.72165712659e-05	
98.0963288303	7.19768233147e-05	1.59345010662e-05	5.60424309113e-05	
99.6163330327	7.05942650284e-05	1.56912624604e-05	5.49031049259e-05	
101.159889725	6.92486411752e-05	1.54517398721e-05	5.37969977697e-05	
102.727363853	6.79384011937e-05	1.52158763953e-05	5.27226157559e-05	
104.319126018	6.66620890628e-05	1.49836160016e-05	5.16785588633e-05	
105.935552564	6.54183358932e-05	1.47549035261e-05	5.06635133412e-05	
107.577025665	6.42058532206e-05	1.45296846543e-05	4.96762450158e-05	
109.243933418	6.30234269236e-05	1.43079059086e-05	4.87155932218e-05	
110.936669934	6.18699116966e-05	1.40895146348e-05	4.77804652875e-05	
112.65563543	6.07442260187e-05	1.38744589896e-05	4.68698315168e-05	
114.401236324	5.96453475667e-05	1.36626879278e-05	4.5982720615e-05	
116.173885332	5.85723090253e-05	1.34541511898e-05	4.51182155109e-05	
117.974001565	5.75241942556e-05	1.32487992891e-05	4.42754495377e-05	
119.802010628	5.65001347843e-05	1.30465835005e-05	4.3453602934e-05	
121.658344721	5.54993065843e-05	1.28474558481e-05	4.26518996364e-05	
123.543442741	5.4520927116e-05	1.26513690937e-05	4.18696043325e-05	
125.457750385	5.35642526072e-05	1.24582767251e-05	4.11060197517e-05	
127.401720257	5.26285755471e-05	1.22681329448e-05	4.03604841711e-05	
129.375811974	5.17132223761e-05	1.20808926591e-05	3.96323691159e-05	
131.380492274	5.08175513525e-05	1.18965114669e-05	3.89210772371e-05	
133.416235128	4.99409505812e-05	1.17149456491e-05	3.82260403513e-05	
135.48352185	4.90828361901e-05	1.15361521577e-05	3.75467176268e-05	
137.582841213	4.82426506396e-05	1.13600886059e-05	3.68825939045e-05	
139.714689564	4.7419861157e-05	1.11867132573e-05	3.6233178142e-05	
141.879570939	4.66139582822e-05	1.10159850159e-05	3.55980019691e-05	
144.077997187	4.58244545166e-05	1.08478634166e-05	3.49766183472e-05	
146.310488085	4.50508830671e-05	1.06823086147e-05	3.43686003228e-05	
148.577571465	4.42927966772e-05	1.0519281377e-05	3.37735398679e-05	
150.879783339	4.35497665371e-05	1.03587430718e-05	3.31910468001e-05	
153.217668023	4.28213812684e-05	1.02006556599e-05	3.26207477761e-05	
155.591778268	4.2107245976e-05	1.00449816852e-05	3.20622853533e-05	
158.00267539	4.14069813632e-05	9.89168426579e-06	3.15153171129e-05	
160.450929402	4.07202229035e-05	9.74072708515e-06	3.0979514842e-05	
162.937119149	4.00466200669e-05	9.59207438326e-06	3.04545637673e-05	
165.461832447	3.93858355952e-05	9.44569094806e-06	2.99401618397e-05	
168.025666218	3.87375448225e-05	9.301542107e-06	2.94360190632e-05	
170.629226635	3.81014350389e-05	9.15959371869e-06	2.89418568668e-05	
173.273129262	3.74772048932e-05	9.0198121647e-06	2.8457407515e-05	
175.957999204	3.68645638316e-05	8.88216434149e-06	2.79824135556e-05	
178.684471249	3.62632315714e-05	8.74661765248e-06	2.75166273002e-05	
181.453190022	3.56729376051e-05	8.6131400002e-06	2.70598103367e-05	
184.264810137	3.50934207344e-05	8.48169977863e-06	2.6611733071e-05	
187.119996352	3.45244286316e-05	8.35226586563e-06	2.61721742958e-05	
190.019423723	3.39657174261e-05	8.22480761543e-06	2.57409207846e-05	
192.963777768	3.34170513152e-05	8.09929485135e-06	2.53177669097e-05	
195.953754627	3.28782021961e-05	7.97569785856e-06	2.49025142817e-05	
198.990061226	3.23489493198e-05	7.85398737695e-06	2.44949714104e-05	
202.073415444	3.18290789634e-05	7.73413459415e-06	2.40949533839e-05	
205.204546286	3.1318384121e-05	7.61611113865e-06	2.37022815665e-05	
208.384194051	3.08166642114e-05	7.499889073e-06	2.33167833133e-05	
211.61311051	3.03237248012e-05	7.38544088713e-06	2.29382916999e-05	
214.892059081	2.98393773437e-05	7.27273949181e-06	2.25666452679e-05	
218.221815014	2.9363438931e-05	7.16175821214e-06	2.22016877831e-05	
221.603165568	2.88957320592e-05	7.05247078122e-06	2.18432680076e-05	
225.036910205	2.84360844061e-05	6.94485133386e-06	2.14912394837e-05	
228.52386077	2.79843286205e-05	6.83887440042e-06	2.11454603287e-05	
232.06484169	2.75403021215e-05	6.7345149007e-06	2.08057930414e-05	
235.660690167	2.71038469097e-05	6.63174813802e-06	2.04721043181e-05	
239.312256374	2.66748093856e-05	6.5305497933e-06	2.01442648779e-05	
243.020403659	2.62530401792e-05	6.43089591923e-06	1.98221492974e-05	
246.786008746	2.5838393987e-05	6.33276293464e-06	1.95056358534e-05	
250.609961944	2.54307294167e-05	6.23612761882e-06	1.9194606374e-05	
254.49316736	2.50299088402e-05	6.14096710601e-06	1.88889460961e-05	
258.436543106	2.46357982534e-05	6.04725887996e-06	1.85885435315e-05	
262.441021523	2.42482671427e-05	5.95498076856e-06	1.8293290338e-05	
266.507549398	2.38671883575e-05	5.86411093858e-06	1.80030811979e-05	
270.637088188	2.34924379892e-05	5.77462789044e-06	1.77178137017e-05	
274.830614249	2.31238952558e-05	5.68651045315e-06	1.74373882379e-05	
279.089119064	2.2761442391e-05	5.59973777921e-06	1.71617078873e-05	
283.413609479	2.24049645399e-05	5.51428933971e-06	1.68906783235e-05	
287.805107944	2.20543496575e-05	5.43014491939e-06	1.66242077165e-05	
292.264652749	2.17094884138e-05	5.34728461189e-06	1.63622066421e-05	
296.793298272	2.13702741015e-05	5.26568881498e-06	1.61045879951e-05	
301.392115231	2.10366025484e-05	5.18533822593e-06	1.58512669057e-05	
306.062190933	2.07083720342e-05	5.1062138369e-06	1.5602160661e-05	
310.804629534	2.03854832096e-05	5.02829693042e-06	1.5357188629e-05	
315.620552298	2.00678390202e-05	4.95156907497e-06	1.51162721865e-05	
320.511097863	1.97553446329e-05	4.87601212058e-06	1.48793346502e-05	
325.47742251	1.94479073656e-05	4.80160819453e-06	1.46463012103e-05	
330.520700438	1.91454366197e-05	4.7283396971e-06	1.44170988678e-05	
335.64212404	1.88478438159e-05	4.65618929738e-06	1.41916563741e-05	
340.842904183	1.8555042332e-05	4.58513992921e-06	1.3969904173e-05	
346.124270498	1.82669474438e-05	4.51517478703e-06	1.37517743455e-05	
351.48747167	1.79834762677e-05	4.44627732201e-06	1.35372005569e-05	
356.933775731	1.77045477068e-05	4.37843123801e-06	1.33261180059e-05	
362.464470361	1.74300823975e-05	4.31162048781e-06	1.31184633763e-05	
368.080863194	1.71600026598e-05	4.24582926922e-06	1.29141747899e-05	
373.784282125	1.68942324485e-05	4.18104202139e-06	1.27131917622e-05	
379.576075625	1.66326973066e-05	4.11724342109e-06	1.25154551594e-05	
385.457613059	1.63753243209e-05	4.0544183791e-06	1.23209071573e-05	
391.43028501	1.61220420783e-05	3.9925520366e-06	1.21294912016e-05	
397.49550361	1.58727806251e-05	3.93162976165e-06	1.19411519702e-05	
403.65470287	1.56274714263e-05	3.87163714576e-06	1.17558353367e-05	
409.909339022	1.5386047328e-05	3.81256000042e-06	1.15734883354e-05	
416.260890863	1.51484425196e-05	3.75438435377e-06	1.13940591276e-05	
422.710860102	1.49145924988e-05	3.6970964473e-06	1.12174969693e-05	
429.260771719	1.46844340368e-05	3.64068273253e-06	1.10437521802e-05	
435.912174323	1.44579051454e-05	3.58512986787e-06	1.08727761134e-05	
442.666640518	1.42349450448e-05	3.53042471539e-06	1.07045211271e-05	
449.525767275	1.4015494133e-05	3.47655433779e-06	1.05389405566e-05	
456.491176313	1.37994939559e-05	3.42350599523e-06	1.03759886873e-05	
463.564514476	1.35868871785e-05	3.37126714241e-06	1.02156207296e-05	
470.747454129	1.33776175572e-05	3.31982542554e-06	1.00577927935e-05	
478.041693547	1.3171629913e-05	3.26916867941e-06	9.90246186528e-06	
485.448957324	1.29688701055e-05	3.21928492455e-06	9.74958578387e-06	
492.970996772	1.27692850079e-05	3.17016236436e-06	9.59912321901e-06	
500.609590344	1.25728224827e-05	3.12178938232e-06	9.45103364967e-06	
508.366544047	1.23794313583e-05	3.07415453923e-06	9.30527734337e-06	
516.243691872	1.21890614062e-05	3.02724657053e-06	9.16181533618e-06	
524.242896231	1.20016633193e-05	2.98105438361e-06	9.02060941342e-06	
532.366048391	1.18171886902e-05	2.93556705518e-06	8.88162209104e-06	
540.615068925	1.1635589991e-05	2.89077382871e-06	8.74481659757e-06	
548.991908165	1.14568205531e-05	2.84666411182e-06	8.61015685672e-06	
557.498546665	1.12808345478e-05	2.80322747386e-06	8.47760747053e-06	
566.136995667	1.11075869679e-05	2.76045364337e-06	8.34713370308e-06	
574.909297575	1.09370336091e-05	2.71833250569e-06	8.21870146477e-06	
583.817526443	1.07691310525e-05	2.67685410053e-06	8.092277297e-06	
592.863788462	1.06038366478e-05	2.63600861964e-06	7.96782835745e-06	
602.050222458	1.04411084959e-05	2.59578640447e-06	7.84532240577e-06	
611.379000396	1.02809054335e-05	2.5561779439e-06	7.72472778975e-06	
620.8523279	1.01231870173e-05	2.51717387199e-06	7.60601343186e-06	
630.472444766	9.96791350851e-06	2.47876496572e-06	7.48914881629e-06	
640.2416255	9.81504585808e-06	2.44094214288e-06	7.37410397631e-06	
650.162179846	9.66454569263e-06	2.40369645984e-06	7.26084948205e-06	
660.236453343	9.51637530019e-06	2.36701910951e-06	7.14935642865e-06	
670.466827871	9.37049761675e-06	2.3309014192e-06	7.03959642473e-06	
680.855722217	9.22687621295e-06	2.29533484858e-06	6.93154158126e-06	
691.40559265	9.08547528127e-06	2.26031098767e-06	6.82516450066e-06	
702.118933495	8.94625962351e-06	2.22582155487e-06	6.72043826633e-06	
712.998277731	8.80919463857e-06	2.19185839493e-06	6.61733643237e-06	
724.046197581	8.67424631058e-06	2.15841347709e-06	6.51583301367e-06	
735.265305128	8.5413811974e-06	2.12547889316e-06	6.41590247626e-06	
746.658252928	8.41056641928e-06	2.09304685563e-06	6.31751972788e-06	
758.227734639	8.28176964796e-06	2.06110969585e-06	6.22066010891e-06	
769.976485655	8.15495909592e-06	2.02965986219e-06	6.12529938343e-06	
781.907283759	8.03010350599e-06	1.99868991829e-06	6.03141373062e-06	
794.022949773	7.90717214115e-06	1.96819254127e-06	5.93897973633e-06	
806.326348228	7.78613477465e-06	1.93816051999e-06	5.84797438494e-06	
818.82038804	7.66696168033e-06	1.9085867534e-06	5.75837505132e-06	
831.508023202	7.54962362316e-06	1.87946424877e-06	5.67015949315e-06	
844.392253476	7.43409185007e-06	1.85078612014e-06	5.58330584332e-06	
857.476125107	7.32033808089e-06	1.82254558659e-06	5.49779260256e-06	
870.76273154	7.20833449966e-06	1.79473597071e-06	5.41359863231e-06	
884.255214155	7.09805374598e-06	1.76735069699e-06	5.33070314768e-06	
897.956763006	6.98946890669e-06	1.74038329025e-06	5.24908571067e-06	
911.870617578	6.88255350766e-06	1.71382737415e-06	5.16872622348e-06	
926.000067552	6.77728150581e-06	1.68767666965e-06	5.08960492206e-06	
940.348453582	6.67362728129e-06	1.66192499352e-06	5.01170236979e-06	
954.919168086	6.57156562985e-06	1.6365662569e-06	4.93499945125e-06	
969.715656047	6.47107175536e-06	1.61159446385e-06	4.85947736628e-06	
984.741415828	6.37212126255e-06	1.58700370992e-06	4.78511762402e-06	
1000.0	6.27469014982e-06	1.56278818077e-06	4.71190203722e-06	


==> data/fig_history_bode_5.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000168609259137	2.58541155413e-06	
0.101549501618	0.000172784664151	0.000171304237828	2.59872888126e-06	
0.103123012789	0.000175548773681	0.000174044981899	2.61239186872e-06	
0.104720905541	0.000178359910652	0.000176832396746	2.62640802186e-06	
0.106343557666	0.000181219010041	0.000179667411682	2.64078495107e-06	
0.107991352813	0.000184127031717	0.000182550980829	2.65553037158e-06	
0.109664680572	0.000187084961382	0.00018548408405	2.6706521032e-06	
0.111363936572	0.000190093811542	0.00018846772792	2.68615807003e-06	
0.113089522571	0.000193154622538	0.00019150294676	2.70205630023e-06	
0.114841846554	0.000196268463622	0.000194590803703	2.71835492575e-06	
0.116621322824	0.000199436434081	0.000197732391827	2.73506218204e-06	
0.118428372108	0.00020265966443	0.000200928835335	2.75218640782e-06	
0.12026342165	0.000205939317654	0.000204181290805	2.76973604482e-06	
0.122126905315	0.000209276590516	0.00020749094849	2.7877196376e-06	
0.124019263689	0.000212672714933	0.000210859033696	2.80614583332e-06	
0.125940944186	0.000216128959423	0.000214286808227	2.82502338158e-06	
0.127892401154	0.000219646630627	0.000217775571902	2.84436113433e-06	
0.12987409598	0.000223227074908	0.000221326664156	2.86416804577e-06	
0.131886497198	0.00022687168004	0.000224941465724	2.88445317231e-06	
0.133930080606	0.000230581876982	0.000228621400415	2.90522567261e-06	
0.136005329372	0.000234359141747	0.000232367936983	2.92649480766e-06	
0.138112734152	0.000238204997382	0.000236182591094	2.94826994095e-06	
0.140252793202	0.000242121016039	0.000240066927406	2.97056053868e-06	
0.142426012502	0.000246108821177	0.000244022561767	2.99337617009e-06	
0.14463290587	0.000250170089876	0.000248051163521	3.01672650781e-06	
0.146873995087	0.000254306555289	0.000252154457962	3.04062132842e-06	
0.149149810018	0.000258520009221	0.000256334228914	3.06507051297e-06	
0.151460888737	0.000262812304868	0.000260592321462	3.09008404766e-06	
0.153807777659	0.000267185359708	0.000264930644845	3.11567202469e-06	
0.156191031662	0.000271641158559	0.000269351175507	3.14184464312e-06	
0.158611214225	0.000276181756817	0.000273855960342	3.16861220992e-06	
0.161068897556	0.000280809283893	0.000278447120116	3.19598514107e-06	
0.16356466273	0.000285525946841	0.000283126853103	3.2239739629e-06	
0.166099099826	0.000290334034223	0.000287897438944	3.25258931346e-06	
0.168672808065	0.000295235920192	0.000292761242725	3.28184194406e-06	
0.171286395955	0.000300234068842	0.000297720719329	3.31174272098e-06	
0.173940481432	0.000305331038814	0.000302778418037	3.34230262725e-06	
0.176635692006	0.000310529488206	0.000307936987436	3.3735327647e-06	
0.179372664912	0.000315832179782	0.000313199180624	3.40544435601e-06	
0.182152047257	0.000321241986518	0.000318567860756	3.43804874706e-06	
0.184974496177	0.000326761897515	0.00032404600695	3.47135740931e-06	
0.187840678988	0.000332395024283	0.000329636720575	3.50538194246e-06	
0.190751273348	0.000338144607458	0.000335343231958	3.54013407716e-06	
0.193706967416	0.000344014023953	0.000341168907537	3.57562567798e-06	
0.19670846001	0.0003500067946	0.000347117257497	3.61186874649e-06	
0.199756460781	0.000356126592311	0.00035319194393	3.64887542452e-06	
0.202851690373	0.000362377250802	0.000359396789556	3.68665799765e-06	
0.205994880597	0.000368762773927	0.000365735787052	3.72522889873e-06	
0.209186774605	0.000375287345669	0.000372213109041	3.76460071179e-06	
0.212428127063	0.000381955340846	0.000378833118796	3.8047861759e-06	
0.215719704329	0.000388771336588	0.000385600381714	3.84579818939e-06	
0.219062284638	0.000395740124658	0.000392519677628	3.88764981417e-06	
0.222456658283	0.000402866724678	0.000399596014037	3.93035428022e-06	
0.225903627802	0.000410156398345	0.000406834640318	3.97392499031e-06	
0.22940400817	0.000417614664736	0.00041424106302	4.0183755249e-06	
0.232958626989	0.00042524731677	0.000421821062333	4.0637196472e-06	
0.236568324684	0.000433060438965	0.000429580709831	4.10997130842e-06	
0.240233954702	0.000441060426581	0.000437526387623	4.15714465329e-06	
0.243956383718	0.000449254006301	0.00044566480902	4.20525402567e-06	
0.247736491831	0.000457648258574	0.00045400304088	4.25431397445e-06	
0.25157517278	0.000466250641793	0.000462548527782	4.30433925958e-06	
0.255473334153	0.000475069018481	0.000471309118205	4.35534485834e-06	
0.2594318976	0.000484111683675	0.000480293092915	4.40734597185e-06	
0.263451799051	0.000493387395748	0.000489509195776	4.46035803172e-06	
0.26753398894	0.00050290540988	0.000498966667223	4.514396707e-06	
0.271679432427	0.00051267551449	0.000508675280686	4.56947791125e-06	
0.275889109629	0.000522708070901	0.000518645382257	4.62561780996e-06	
0.280164015847	0.000533014056605	0.000528887933947	4.68283282808e-06	
0.284505161805	0.000543605112497	0.000539414560919	4.74113965791e-06	
0.288913573891	0.000554493594524	0.000550237603131	4.8005552671e-06	
0.293390294393	0.000565692630221	0.000561370171873	4.86109690702e-06	
0.297936381752	0.000577216180699	0.000572826211751	4.92278212132e-06	
0.302552910808	0.000589079108701	0.000584620568737	4.98562875479e-06	
0.307240973057	0.000601297253421	0.00059676906499	5.04965496248e-06	
0.312001676906	0.000613887512907	0.000609288581257	5.11487921909e-06	
0.316836147938	0.00062686793494	0.000622197147745	5.18132032872e-06	
0.321745529177	0.000640257817426	0.000635514044517	5.24899743482e-06	
0.326730981357	0.000654077819497	0.000649259912593	5.31793003058e-06	
0.3317936832	0.000668350084671	0.000663456877106	5.38813796955e-06	
0.33693483169	0.000683098377619	0.00067812868407	5.45964147667e-06	
0.342155642359	0.00069834823634	0.000693300852563	5.53246115962e-06	
0.347457349574	0.000714127141803	0.000709000844363	5.60661802057e-06	
0.352841206827	0.000730464707444	0.000725258253455	5.68213346829e-06	
0.358308487036	0.000747392891278	0.000742105018145	5.75902933071e-06	
0.363860482841	0.000764946233854	0.000759575659024	5.83732786786e-06	
0.36949850691	0.000783162125791	0.000777707546514	5.91705178532e-06	
0.375223892253	0.000802081109289	0.000796541202387	5.99822424805e-06	
0.381037992535	0.000821747218756	0.000816120640407	6.08086889478e-06	
0.386942182395	0.000842208366604	0.000836493752149	6.16500985292e-06	
0.392937857772	0.000863516781373	0.000857712745135	6.25067175391e-06	
0.399026436236	0.000885729506649	0.000879834641784	6.33787974928e-06	
0.405209357322	0.000908908970864	0.000902921849244	6.42665952719e-06	
0.41148808287	0.000933123640017	0.000927042812145	6.51703732964e-06	
0.417864097373	0.000958448767747	0.000952272762726	6.60903997032e-06	
0.424338908323	0.000984967260151	0.0009786945857	6.70269485318e-06	
0.430914046573	0.00101277067635	0.00100639981889	6.7980299917e-06	
0.437591066698	0.00104196039039	0.00103548981521	6.89507402888e-06	
0.444371547357	0.00107264894556	0.00106607709708	6.99385625817e-06	
0.451257091673	0.0011049616396	0.00109828694172	7.09440664504e-06	
0.45824932761	0.00113903838778	0.00113225924444	7.19675584964e-06	
0.465349908356	0.00117503592269	0.00116815071853	7.30093525025e-06	
0.472560512716	0.00121313040378	0.00120613750504	7.40697696781e-06	
0.479882845507	0.00125352052867	0.00124641828431	7.5149138914e-06	
0.487318637963	0.00129643126245	0.00128921800562	7.62477970487e-06	
0.494869648143	0.00134211833323	0.00133479238311	7.73660891462e-06	
0.502537661349	0.00139087368413	0.0013834333482	7.85043687851e-06	
0.510324490543	0.00144303212773	0.00143547570468	7.96629983614e-06	
0.518231976781	0.00149897952457	0.0014913053079	8.08423494038e-06	
0.526261989647	0.00155916290869	0.00155136919127	8.20428029032e-06	
0.534416427692	0.00162410312384	0.00161618820362	8.3264749657e-06	
0.542697218886	0.00169441072761	0.00168637291483	8.45085906287e-06	
0.551106321074	0.0017708061941	0.00176264382049	8.57747373234e-06	
0.559645722436	0.00185414583452	0.001845857265	8.70636121811e-06	
0.568317441961	0.00194545541701	0.00193703906483	8.83756489869e-06	
0.57712352992	0.00204597429277	0.00203742863913	8.9711293302e-06	
0.586066068354	0.0021572140689	0.00214853768869	9.10710029157e-06	
0.595147171566	0.00228103774727	0.00227222934335	9.24552483245e-06	
0.604368986619	0.00241976817096	0.00241082662031	9.38645132538e-06	
0.613733693846	0.002576339271	0.00256726368783	9.52992953213e-06	
0.623243507363	0.00275451120312	0.00274530102716	9.67601057964e-06	
0.632900675594	0.00295918323737	0.00294983835898	9.82474693977e-06	
0.642707481803	0.00319686044494	0.00318738138793	9.9761932962e-06	
0.652666244633	0.00347637021044	0.00346675840698	1.01304053291e-05	
0.662779318655	0.00380999979493	0.0038002580113	1.0287440796e-05	
0.673049094921	0.00421537475093	0.00420550777548	1.0447359514e-05	
0.683478001538	0.00471870913552	0.00470872494384	1.06102238343e-05	
0.694068504231	0.00536075690742	0.0053506687556	1.07760996463e-05	
0.704823106934	0.00620850039624	0.00619833086877	1.09450587943e-05	
0.715744352381	0.00738024773307	0.00737003735234	1.11171856261e-05	
0.726834822702	0.00910625970907	0.00909608774228	1.12925975016e-05	
0.73809714004	0.0119012953746	0.0118913401113	1.14715230719e-05	
0.749533967168	0.0171932447113	0.0171840144199	1.16547077719e-05	
0.761148008118	0.0308256468657	0.0308194291065	1.18470861658e-05	
0.772942008819	0.101021079708	0.101032836686	1.21662114812e-05	
0.784918757753	0.0424930607882	0.0425003305855	1.22554662439e-05	
0.797081086605	0.0201645670398	0.0201763152368	1.24271236253e-05	
0.809431870939	0.0130631835528	0.0130756695837	1.26222665063e-05	
0.821974030876	0.00961896561484	0.00963176767587	1.28243126387e-05	
0.834710531785	0.007589169548	0.00760220038192	1.3031242701e-05	
0.847644384981	0.00625105262679	0.0062642911098	1.32426195393e-05	
0.860778648442	0.00530208745778	0.00531553045536	1.34583559875e-05	
0.874116427528	0.00459355709016	0.00460720727495	1.36784768673e-05	
0.887660875716	0.00404388666774	0.00405774875873	1.39030530579e-05	
0.901415195348	0.00360461214456	0.00361869159952	1.41321787292e-05	
0.915382638386	0.00324513366946	0.00325943620202	1.43659622586e-05	
0.929566507179	0.00294518013071	0.00295971153256	1.46045222603e-05	
0.943970155249	0.00269078992675	0.00270555600975	1.48479857798e-05	
0.958596988078	0.0024720323524	0.00248703893908	1.50964875037e-05	
0.973450463919	0.00228164953385	0.00229690246721	1.535016949e-05	
0.988534094609	0.00211421246566	0.00212971762609	1.56091811901e-05	
1.0038514464	0.00196557758754	0.0019813409115	1.58736796514e-05	
1.01940614081	0.00183252602746	0.00184855352596	1.61438298407e-05	
1.03520185545	0.00171251765745	0.00172881543349	1.64198050613e-05	
1.05124232495	0.00160351945378	0.00162009371852	1.67017874471e-05	
1.06753134179	0.00150388319595	0.00152074028371	1.6989968528e-05	
1.0840727572	0.00141225667895	0.00142940306114	1.72845498648e-05	
1.10087048212	0.00132751815295	0.00134496045096	1.75857437556e-05	
1.11792848805	0.00124872715231	0.00126647214965	1.78937740174e-05	
1.13525080806	0.00117508707459	0.00119314172809	1.82088768491e-05	
1.1528415377	0.00110591630189	0.00112428775199	1.85313017841e-05	
1.17070483598	0.00104062560757	0.00105932118762	1.88613127404e-05	
1.18884492636	0.000978700233618	0.000997727477733	1.91991891803e-05	
1.20726609773	0.000919685463668	0.000939052112719	1.9545227391e-05	
1.22597270545	0.000863174821895	0.000882888826842	1.98997419011e-05	
1.24496917235	0.000808800241407	0.000828869762696	2.02630670483e-05	
1.26425998982	0.000756223695222	0.000776657096311	2.06355587164e-05	
1.28384971882	0.000705129887093	0.000725935719065	2.10175962619e-05	
1.30374299099	0.000655219670255	0.000676406642616	2.14095846532e-05	
1.32394450973	0.00060620390752	0.000627780837099	2.18119568485e-05	
1.34445905133	0.000557797511383	0.000579773235587	2.22251764521e-05	
1.36529146609	0.000509713411716	0.000532096641763	2.26497407435e-05	
1.38644667944	0.000461656195626	0.000484455264668	2.30861846205e-05	
1.40792969318	0.000413315175653	0.000436537576432	2.3535071679e-05	
1.42974558655	0.000364356578029	0.000388008155211	2.39970312328e-05	
1.45189951755	0.0003144149257	0.00033849817037	2.44727321124e-05	
1.47439672407	0.000263084012561	0.000287594323653	2.49628863685e-05	
1.49724252516	0.000209910864413	0.00023482693548	2.54682702248e-05	
1.52044232232	0.00015440943615	0.000179662246304	2.59897203441e-05	
1.5440016007	9.62062316773e-05	0.000121531128421	2.65281377089e-05	
1.56792593049	3.70549820631e-05	6.02286469081e-05	2.70844895052e-05	
1.59222096815	4.22930330728e-05	1.92120302904e-05	2.76598077139e-05	
1.61689245782	0.000113434672808	8.52114659157e-05	2.82551816475e-05	
1.64194623261	0.000195305030848	0.000166459644893	2.88717394263e-05	
1.66738821606	0.000288075811539	0.000258667614695	2.95106092741e-05	
1.69322442344	0.000394648732788	0.000364656631117	3.01728436049e-05	
1.71946096328	0.000519438239846	0.000488841362413	3.0859273067e-05	
1.74610403873	0.000668979808792	0.000637764895566	3.15702245376e-05	
1.77315994906	0.000853262804925	0.000821428627175	3.23049633446e-05	
1.80063509117	0.00108832503959	0.00105589120941	3.30605401729e-05	
1.82853596104	0.00140163646544	0.00136866297469	3.38292777159e-05	
1.85686915534	0.00184447967429	0.00181111358095	3.45927273841e-05	
1.88564137295	0.00252479156998	0.00249139478534	3.5305323203e-05	
1.91485941654	0.00371445711701	0.00368204306451	3.58410080599e-05	
1.94453019418	0.00634060945295	0.00631302159245	3.57610502478e-05	
1.974660721	0.0162802334111	0.016285900567	3.31108691745e-05	
2.00525812082	0.0207165805518	0.020708199518	5.09793337249e-05	
2.03632962785	0.00793304558639	0.00797318233553	4.79413215224e-05	
2.06788258839	0.00492411401053	0.00497025193554	4.8553804566e-05	
2.09992446255	0.00362337134764	0.00367282014557	5.04554020285e-05	
2.13246282608	0.00289677450202	0.00294968556252	5.33650453104e-05	
2.16550537207	0.00242993203342	0.00248739367163	5.76421820732e-05	
2.19905991285	0.0021008897305	0.00216530033075	6.44404237158e-05	
2.23313438179	0.00184984476634	0.00192720771706	7.74185121747e-05	
2.26773683516	0.00163179815703	0.00174342816336	0.000114641564179	
2.30287545412	0.00164589788865	0.00159680789589	0.000158757321081	
2.33855854654	0.00148204759528	0.00147674549971	1.16952740399e-05	
2.37479454906	0.00135670515086	0.00137633619086	1.96985922852e-05	
2.41159202902	0.00125914297685	0.00129088947305	3.17483401899e-05	
2.44895968654	0.00117499583197	0.00121710699508	4.21554025935e-05	
2.4869063565	0.00110907484183	0.00115260134773	5.25706951569e-05	
2.52544101074	0.00106160004446	0.0010956015444	3.41383124823e-05	
2.56457276006	0.000999244902347	0.00104476583497	4.63013173887e-05	
2.60431085648	0.000962557292458	0.000999058836065	3.65623294749e-05	
2.64466469534	0.000914572098225	0.000957668594179	4.30965816786e-05	
2.68564381758	0.000872701438584	0.000919949218987	4.72489039792e-05	
2.72725791199	0.000834666050539	0.000885380338811	5.07152469227e-05	
2.76951681747	0.000799591477487	0.000853537891009	5.39468762389e-05	
2.81243052537	0.000766944059968	0.000824072714415	5.71287459366e-05	
2.85600918187	0.000736328859319	0.000796694615698	6.03657689552e-05	
2.90026309035	0.000707427203158	0.000771160343014	6.37334428407e-05	
2.94520271386	0.000679968484485	0.000747264392592	6.72969291701e-05	
2.99083867757	0.000653713589391	0.000724831898799	7.11205471865e-05	
3.03718177127	0.000628443061944	0.000703713076545	7.5274071706e-05	
3.08424295196	0.000603947173308	0.000683778834256	7.98382984136e-05	
3.13203334641	0.000580016277662	0.000664917279289	8.49112239231e-05	
3.18056425379	0.00055643010905	0.000647030910745	9.06159913819e-05	
3.22984714837	0.000532944449646	0.000630034346764	9.7112035494e-05	
3.27989368219	0.000509272886505	0.000613852471089	0.000104611628785	
3.33071568787	0.000485059891562	0.000598418911224	0.000113405579455	
3.38232518135	0.000459838500317	0.000583674780871	0.000123904904865	
3.43473436476	0.000432959780468	0.000569567634508	0.000136711652418	
3.48795562932	0.00040346808235	0.00055605059343	0.000152745978598	
3.54200155823	0.000369865412593	0.000543081611232	0.000173489696999	
3.59688492969	0.00032963136042	0.000530622853393	0.000201493211514	
3.65261871987	0.000278158194048	0.00051864017075	0.000241550338293	
3.70921610604	0.000206257431391	0.000507102650647	0.000303850912662	
3.76669046962	9.9557819145e-05	0.000495982232661	0.000414463845066	
3.8250553994	0.000215575589335	0.000485253378298	0.000664833434678	
3.8843246947	0.00129636077807	0.000474892785965	0.00166888957147	
3.9445123687	0.00201628561938	0.000464879144132	0.00161097127794	
4.00563265168	0.00105638677889	0.000455192916806	0.000607342922078	
4.06769999443	0.000801151305136	0.000445816156471	0.000357118242327	
4.13072907166	0.000682329318271	0.000436732340451	0.000246356441284	
4.19473478546	0.000611292339388	0.000427926227342	0.000183763817242	
4.25973226884	0.000562445462963	0.000419383730666	0.000143299975965	
4.32573688927	0.000525711553968	0.000411091807377	0.000114777418633	
4.39276425236	0.000496320247452	0.000403038359219	9.33951498821e-05	
4.46083020553	0.000471714151677	0.000395212145214	7.65896100352e-05	
4.52995084174	0.000450389946905	0.000387602703841	6.28600946138e-05	
4.60014250333	0.000431395577612	0.000380200283665	5.12606941109e-05	
4.67142178586	0.000414086358889	0.000372995781367	4.11545769172e-05	
4.74380554202	0.00039799480284	0.000365980686241	3.20835891665e-05	
4.81731088565	0.000382753751702	0.000359147030405	2.36930231297e-05	
4.89195519577	0.000368044168796	0.000352487344022	1.56876903743e-05	
4.96775612068	0.000353550912836	0.000345994614971	7.8499268893e-06	
5.04473158215	0.000338912081445	0.000339662252427	2.48359159671e-06	
5.12289977965	0.000323640752809	0.000333484053946	1.02381813799e-05	
5.20227919463	0.000306972984297	0.000327454175632	2.08005549171e-05	
5.28288859492	0.000287514994115	0.000321567105074	3.44471949466e-05	
5.36474703918	0.000262265040042	0.000315817636739	5.42526685525e-05	
5.44787388136	0.000223255397983	0.000310200849578	8.89737128217e-05	
5.5322887753	0.00014655941351	0.0003047120866	0.000175850911354	
5.61801167939	0.000592571075996	0.000299346936216	0.000611133968453	
5.70506286127	0.00050559577092	0.000294101215188	0.00021925773246	
5.79346290261	0.000391185249459	0.000288970952998	0.000103555590286	
5.88323270403	0.000344169140099	0.000283952377527	6.08688584107e-05	
5.97439348998	0.000311457983589	0.000279041901892	3.35432108097e-05	
6.06696681377	0.000274193309554	0.00027423611235	3.85199835812e-05	
6.16097456272	0.00033051123679	0.000269531757156	6.33975511669e-05	
6.25643896326	0.000300378361101	0.000264925736299	3.57477535245e-05	
6.35338258623	0.000283872608472	0.000260415092019	2.36024184044e-05	
6.4518283522	0.00027128512214	0.000255997000059	1.54079956411e-05	
6.55179953692	0.000260435392619	0.000251668761559	8.90988537911e-06	
6.65331977675	0.000250536228194	0.000247427795561	3.4188143647e-06	
6.75641307435	0.000241197405781	0.000243271632054	2.47258792662e-06	
6.86110380426	0.000232175930335	0.000239197905524	7.14731451716e-06	
6.96741671873	0.000223286549038	0.000235204348961	1.19970038058e-05	
7.07537695352	0.000214356418694	0.00023128878829	1.6997081184e-05	
7.1850100339	0.000205188592834	0.000227449137183	2.23230046582e-05	
7.29634188063	0.000195512752329	0.000223683392228	2.82403308676e-05	
7.40939881613	0.000184888441996	0.000219989628432	3.51922345152e-05	
7.52420757068	0.000172461631538	0.000216365995009	4.40511639314e-05	
7.64079528873	0.000156192668665	0.000212810711463	5.69515105161e-05	
7.75918953537	0.000129639049146	0.000209322063914	8.12250644579e-05	
7.87941830277	0.000100654068201	0.000205898401667	0.000164692768479	
8.00151001686	0.000259529656125	0.000202538133999	7.79423184729e-05	
8.12549354404	0.000198202351618	0.000199239727145	2.64755162794e-05	
8.25139819799	0.000171043491258	0.000196001701474	2.62670118767e-05	
8.37925374658	0.000147920564578	0.000192822628842	4.53992895186e-05	
8.50909041896	0.000126297337562	0.000189701130099	6.38853204074e-05	
8.64093891269	0.000101220668682	0.000186635872754	8.61644391673e-05	
8.77483040096	6.76103312594e-05	0.000183625568769	0.000118009746902	
8.91079654	2.71248917427e-05	0.000180668972496	0.000173320626573	
9.04886947657	0.00013986932948	0.000177764878722	0.000304907796369	
9.18908185553	0.000825695975717	0.000174912120835	0.000926171285488	
9.33146682757	0.000650305175391	0.000172109569088	0.000490189386163	
9.47605805705	0.000377991844331	0.00016935612897	0.000210695922811	
9.62288972997	0.000296548352648	0.000166650739655	0.000130731933646	
9.77199656204	0.000250171552118	0.000163992372551	8.66036106193e-05	
9.92341380689	0.000219521010344	0.000161380029919	5.85126052814e-05	
10.0771772644	0.000193325988755	0.000158812743569	3.53197100016e-05	
10.2333232892	0.000171069161552	0.000156289573628	3.85554138941e-05	
10.3918887991	0.000180308150217	0.000153809607369	2.87343448824e-05	
10.5529112842	0.000144985639017	0.00015137195811	1.58101663671e-05	
10.7164288153	0.000112620430505	0.000148975764156	0.000111832899028	
10.8824800532	0.000271817219002	0.000146620187816	0.00013145311094	
11.0511042577	0.000208581114914	0.000144304414447	6.48315753795e-05	
11.222341297	0.000185542799901	0.000142027651565	4.36924258935e-05	
11.396231657	0.000171922469536	0.000139789127993	3.22270339384e-05	
11.5728164509	0.000161962009825	0.000137588093048	2.44385054967e-05	
11.7521374291	0.000153866647002	0.000135423815776	1.84956937217e-05	
11.9342369887	0.00014688543254	0.000133295584215	1.3639374824e-05	
12.1191581839	0.000140641316845	0.000131202704704	9.49169620267e-06	
12.3069447361	0.000134919765169	0.000129144501215	5.84347426845e-06	
12.4976410439	0.000129586778957	0.000127120314724	2.59563186122e-06	
12.6912921941	0.000124551756673	0.000125129502606	9.45825884582e-07	
12.887943972	0.000119747207942	0.000123171438062	3.4965362125e-06	
13.0876428724	0.00011510875962	0.000121245509572	6.17572347208e-06	
13.2904361105	0.000110549409037	0.000119351120369	8.84956236534e-06	
13.496371633	0.000106681624193	0.000117487687942	1.08292378987e-05	
13.7054981299	0.000102390466941	0.000115654643559	1.32788338467e-05	
13.9178650452	9.82527236813e-05	0.000113851431809	1.56105087777e-05	
14.1335225892	9.42027649059e-05	0.00011207751017	1.7884910244e-05	
14.3525217505	9.02140558503e-05	0.000110332348587	2.01274307848e-05	
14.5749143072	8.6267531851e-05	0.000108615429076	2.23564029407e-05	
14.8007528402	8.23454696557e-05	0.000106926245343	2.45889497255e-05	
15.030090745	7.84288842311e-05	0.000105264302415	2.68435316023e-05	
15.2629822443	7.44967881796e-05	0.000103629116295	2.91407516632e-05	
15.4994824011	7.05216755452e-05	0.000102020213618	3.1507429777e-05	
15.7396471317	6.64588808518e-05	0.000100437131339	3.39882208515e-05	
15.9835332187	6.22490052228e-05	9.88794164138e-05	3.66423942812e-05	
16.2311983245	5.77844181607e-05	9.73466255117e-05	3.95781515952e-05	
16.4827010052	5.28565015098e-05	9.58383247249e-05	4.30068083308e-05	
16.738100724	4.69904107329e-05	9.4354089298e-05	4.74159084624e-05	
16.9974578655	3.8836838489e-05	9.28935033646e-05	5.42507561814e-05	
17.2608337502	2.44745072736e-05	9.14561596957e-05	7.02022164945e-05	
17.5282906485	0.000104000694194	9.00416594562e-05	7.61767503098e-05	
17.7998917957	6.49129868719e-05	8.86496119725e-05	2.51322872591e-05	
18.0757014071	5.10861022559e-05	8.72796345077e-05	3.63440832954e-05	
18.3557846928	4.37130616902e-05	8.59313520455e-05	4.22925803697e-05	
18.6402078737	3.7976952823e-05	8.46043970824e-05	4.66596794748e-05	
18.9290381963	3.29564460924e-05	8.32984094272e-05	5.03665399426e-05	
19.2223439494	2.83107021979e-05	8.2013036008e-05	5.37250143703e-05	
19.5201944799	2.38341287526e-05	8.07479306861e-05	5.69375272558e-05	
19.8226602093	1.94080391858e-05	7.95027540769e-05	6.01224704135e-05	
20.12981265	1.49308437157e-05	7.82771733762e-05	6.33837827753e-05	
20.4417244227	1.0247983844e-05	7.70708621939e-05	6.68900650964e-05	
20.7584692734	5.01026296135e-06	7.58835003923e-05	7.12071717324e-05	
21.0801220906	1.00116190787e-05	7.4714773931e-05	7.21568101292e-05	
21.4067589235	2.04944354722e-06	7.35643747159e-05	7.27511607776e-05	
21.7384569994	4.54677357293e-06	7.24320004545e-05	7.67501474666e-05	
22.0752947424	9.59357505816e-06	7.13173545155e-05	8.08480935277e-05	
22.4173517916	1.46028808443e-05	7.02201457928e-05	8.47849508959e-05	
22.7647090203	1.96611791432e-05	6.91400885741e-05	8.877305661e-05	
23.117448555	2.48425594286e-05	6.80769024146e-05	9.28964874536e-05	
23.4756537944	3.01926565205e-05	6.70303120132e-05	9.72031801283e-05	
23.8394094298	3.5749344376e-05	6.60000470941e-05	0.000101731685074	
24.2088014646	4.15499922466e-05	6.49858422913e-05	0.000106519531216	
24.583917235	4.76357790907e-05	6.39874370371e-05	0.000111607847598	
24.9648454304	5.40561666135e-05	6.30045754537e-05	0.000117045939234	
25.3516761143	6.08766666704e-05	6.20370062485e-05	0.000122899078166	
25.7445007459	6.81980574561e-05	6.10844826124e-05	0.00012926766084	
26.1434122015	7.622128936e-05	6.01467621213e-05	0.000136351726108	
26.5485047966	8.55737221179e-05	5.92236066399e-05	0.000144773395187	
26.959874308	9.6778756834e-05	5.83147822296e-05	0.000154812190541	
27.3776179966	9.60528316848e-05	5.74200590578e-05	0.000153435330245	
27.8018346305	0.000108067669573	5.65392113104e-05	0.000164588507732	
28.2326245079	0.000119689347517	5.56720171071e-05	0.00017534501392	
28.6700894815	0.000132013578596	5.48182584185e-05	0.000186815571536	
29.1143329819	0.000145455722418	5.39777209859e-05	0.000199416614453	
29.5654600425	0.00016035417287	5.31501942431e-05	0.000213486506353	
30.0235773243	0.000177094315835	5.2335471241e-05	0.000229409580171	
30.4887931407	0.000195759131493	5.1533348573e-05	0.00024727035297	
30.9612174838	0.000217306126674	5.07436263039e-05	0.000268026431552	
31.4409620497	0.000242562023126	4.99661078995e-05	0.000292501939342	
31.9281402654	0.00027245680009	4.92006001589e-05	0.000321627068235	
32.4228673154	0.000308703128972	4.8446913148e-05	0.000357113705609	
32.9252601691	0.000354050266217	4.77048601351e-05	0.000401708321735	
33.4354376082	0.000413250323296	4.6974257528e-05	0.000460160534098	
33.9535202549	0.000498626894867	4.62549248129e-05	0.000544775349727	
34.4796306006	0.000655813617528	4.55466844946e-05	0.000700963570196	
35.0138930347	0.00057314529298	4.48493620382e-05	0.000606144981598	
35.5564338738	0.000638700789949	4.41627858125e-05	0.000682417508079	
36.107381392	0.000929180338132	4.34867870347e-05	0.000972359547419	
36.6668658509	0.00139723335494	4.28211997164e-05	0.0014395637769	
37.2350195306	0.0025047484965	4.21658606108e-05	0.00254557382906	
37.8119767607	0.00778805432348	4.15206091616e-05	0.00781593001311	
38.3978739524	0.0045262872203	4.08852874523e-05	0.00448911246041	
38.9928496306	0.00205388574064	4.02597401578e-05	0.00201432173058	
39.5970444666	0.00132832752105	3.96438144962e-05	0.00128895493453	
40.2106013113	0.000985731879946	3.90373601823e-05	0.000946840094514	
40.8336652293	0.000785012422294	3.84402293817e-05	0.000746658441822	
41.4663835327	0.000652708935558	3.78522766663e-05	0.000614916747838	
42.1089058165	0.000562518344965	3.72733589708e-05	0.000525290682005	
42.7613839935	0.000491368681044	3.67033355501e-05	0.000454697280256	
43.4239723304	0.000435835829463	3.61420679375e-05	0.000399719352526	
44.0968274843	0.000390428222136	3.55894199039e-05	0.000354861607285	
44.7801085397	0.000351388679004	3.50452574184e-05	0.000316365168771	
45.4739770461	0.000316058753316	3.45094486088e-05	0.000281578803792	
46.1785970562	0.000278598202627	3.39818637237e-05	0.000244674862131	
46.8941351648	0.000261137803875	3.34623750953e-05	0.000228239119453	
47.6207605479	0.000199359102022	3.29508571027e-05	0.00017102719954	
48.3586450032	0.000378580828156	3.24471861363e-05	0.000346713096278	
49.10796299	0.000300336184935	3.19512405628e-05	0.000268426551734	
49.8688916711	0.000268161018392	3.14629006908e-05	0.000236712837843	
50.6416109545	0.000247468445823	3.09820487375e-05	0.00021649768642	
51.4263035356	0.000232286252245	3.05085687955e-05	0.000201784145158	
52.223154941	0.000218610793386	3.00423468009e-05	0.000188574273401	
53.0323535718	0.000207661011127	2.95832705019e-05	0.000178083720996	
53.8540907485	0.000196297012673	2.91312294275e-05	0.00016717092138	
54.6885607561	0.000184579119125	2.86861148574e-05	0.000155901171953	
55.5359608899	0.000167488223177	2.82478197925e-05	0.000139315855494	
56.3964915025	0.000201928193916	2.78162389255e-05	0.000174320052403	
57.2703560509	0.00018183671869	2.73912686128e-05	0.000154454928043	
58.1577611445	0.000171673015729	2.69728068462e-05	0.000144703452843	
59.0589165945	0.000164177300669	2.65607532255e-05	0.000137618610216	
59.9740354628	0.000157877553776	2.61550089319e-05	0.000131724151815	
60.9033341127	0.00015222133099	2.57554767015e-05	0.000126467400246	
61.8470322602	0.000147505451608	2.53620607991e-05	0.00012214469403	
62.8053530258	0.000142740849118	2.49746669935e-05	0.000117767191784	
63.7785229872	0.000138358869099	2.45932025321e-05	0.000113766551622	
64.7667722329	0.00013426561662	2.42175761167e-05	0.000110048832265	
65.7703344166	0.000130416492191	2.38476978794e-05	0.000106569509288	
66.7894468126	0.000126781564168	2.34834793592e-05	0.000103298734369	
67.8243503716	0.000123337889152	2.31248334789e-05	0.00010021364845	
68.8752897781	0.000120066850504	2.27716745224e-05	9.72957188614e-05	
69.9425135077	0.000116952857837	2.24239181125e-05	9.45294383669e-05	
71.0262738862	0.000113982585069	2.20814811891e-05	9.19015630334e-05	
72.1268271493	0.00011114447456	2.17442819877e-05	8.94006162824e-05	
73.244433503	0.000108428391735	2.14122400183e-05	8.70165434711e-05	
74.3793571853	0.000105825372719	2.1085276045e-05	8.47404595066e-05	
75.5318665284	0.000103327433208	2.07633120652e-05	8.25644577119e-05	
76.7022340224	0.000100927419633	2.04462712903e-05	8.04814609938e-05	
77.8907363797	9.86188906621e-05	2.01340781256e-05	7.84851033496e-05	
79.0976546002	9.63960211357e-05	1.98266581513e-05	7.65696338115e-05	
80.3232740381	9.42535230172e-05	1.95239381036e-05	7.47298374114e-05	
81.567884469	9.21865795358e-05	1.9225845856e-05	7.29609693355e-05	
82.8317801587	9.01907897335e-05	1.89323104013e-05	7.12586994848e-05	
84.1152599326	8.82621213506e-05	1.86432618334e-05	6.96190653758e-05	
85.4186272463	8.63968704823e-05	1.83586313301e-05	6.80384318117e-05	
86.7421902576	8.45916267967e-05	1.80783511352e-05	6.65134561155e-05	
88.0862618992	8.28432433671e-05	1.7802354542e-05	6.50410579776e-05	
89.4511599526	8.11488103665e-05	1.75305758765e-05	6.36183931647e-05	
90.8372071234	7.95056320193e-05	1.72629504807e-05	6.22428304878e-05	
92.2447311176	7.79112063207e-05	1.69994146969e-05	6.09119315358e-05	
93.6740647189	7.63632071203e-05	1.67399058514e-05	5.96234327744e-05	
95.1255458674	7.48594682383e-05	1.64843622391e-05	5.83752296771e-05	
96.5995177398	7.33979693369e-05	1.62327231082e-05	5.7165362611e-05	
98.0963288303	7.19768233147e-05	1.59849286452e-05	5.59920042461e-05	
99.6163330327	7.05942650284e-05	1.57409199597e-05	5.48534482911e-05	
101.159889725	6.92486411752e-05	1.55006390703e-05	5.37480993897e-05	
102.727363853	6.79384011937e-05	1.52640288899e-05	5.26744640359e-05	
104.319126018	6.66620890628e-05	1.5031033212e-05	5.16311423865e-05	
105.935552564	6.54183358932e-05	1.48015966963e-05	5.06168208659e-05	
107.577025665	6.42058532206e-05	1.45756648557e-05	4.9630265473e-05	
109.243933418	6.30234269236e-05	1.43531840425e-05	4.86703157122e-05	
110.936669934	6.18699116966e-05	1.41341014351e-05	4.77358790791e-05	
112.65563543	6.07442260187e-05	1.39183650256e-05	4.68259260422e-05	
114.401236324	5.96453475667e-05	1.37059236064e-05	4.59394854689e-05	
116.173885332	5.85723090253e-05	1.34967267584e-05	4.50756404476e-05	
117.974001565	5.75241942556e-05	1.32907248378e-05	4.42335244684e-05	
119.802010628	5.65001347843e-05	1.30878689648e-05	4.34123179249e-05	
121.658344721	5.54993065843e-05	1.2888111011e-05	4.26112449057e-05	
123.543442741	5.4520927116e-05	1.26914035882e-05	4.18295702484e-05	
125.457750385	5.35642526072e-05	1.24977000364e-05	4.10665968302e-05	
127.401720257	5.26285755471e-05	1.23069544129e-05	4.03216630733e-05	
129.375811974	5.17132223761e-05	1.21191214808e-05	3.9594140646e-05	
131.380492274	5.08175513525e-05	1.19341566981e-05	3.88834323403e-05	
133.416235128	4.99409505812e-05	1.17520162067e-05	3.81889701115e-05	
135.48352185	4.90828361901e-05	1.15726568223e-05	3.75102132643e-05	
137.582841213	4.82426506396e-05	1.13960360234e-05	3.68466467743e-05	
139.714689564	4.7419861157e-05	1.12221119412e-05	3.61977797313e-05	
141.879570939	4.66139582822e-05	1.10508433494e-05	3.55631438954e-05	
144.077997187	4.58244545166e-05	1.08821896543e-05	3.49422923566e-05	
146.310488085	4.50508830671e-05	1.07161108851e-05	3.43347982875e-05	
148.577571465	4.42927966772e-05	1.05525676839e-05	3.37402537846e-05	
150.879783339	4.35497665371e-05	1.03915212967e-05	3.31582687881e-05	
153.217668023	4.28213812684e-05	1.02329335634e-05	3.25884700751e-05	
155.591778268	4.2107245976e-05	1.00767669093e-05	3.20305003219e-05	
158.00267539	4.14069813632e-05	9.92298433555e-06	3.14840172266e-05	
160.450929402	4.07202229035e-05	9.77154941038e-06	3.09486926914e-05	
162.937119149	4.00466200669e-05	9.6224262604e-06	3.04242120565e-05	
165.461832447	3.93858355952e-05	9.47557956194e-06	2.99102733842e-05	
168.025666218	3.87375448225e-05	9.33097453253e-06	2.94065867885e-05	
170.629226635	3.81014350389e-05	9.18857692253e-06	2.89128738065e-05	
173.273129262	3.74772048932e-05	9.04835300695e-06	2.84288668095e-05	
175.957999204	3.68645638316e-05	8.91026957733e-06	2.795430845e-05	
178.684471249	3.62632315714e-05	8.77429393376e-06	2.7488951143e-05	
181.453190022	3.56729376051e-05	8.64039387705e-06	2.7032556578e-05	
184.264810137	3.50934207344e-05	8.50853770102e-06	2.65848952612e-05	
187.119996352	3.45244286316e-05	8.37869418489e-06	2.61457460838e-05	
190.019423723	3.39657174261e-05	8.25083258579e-06	2.57148959165e-05	
192.963777768	3.34170513152e-05	8.1249226314e-06	2.5292139227e-05	
195.953754627	3.28782021961e-05	8.00093451274e-06	2.48772777204e-05	
198.990061226	3.23489493198e-05	7.878838877e-06	2.44701199988e-05	
202.073415444	3.18290789634e-05	7.75860682052e-06	2.40704812419e-05	
205.204546286	3.1318384121e-05	7.6402098819e-06	2.36781829037e-05	
208.384194051	3.08166642114e-05	7.52362003517e-06	2.32930524277e-05	
211.61311051	3.03237248012e-05	7.40880968313e-06	2.2914922977e-05	
214.892059081	2.98393773437e-05	7.29575165073e-06	2.25436331786e-05	
218.221815014	2.9363438931e-05	7.18441917856e-06	2.2179026883e-05	
221.603165568	2.88957320592e-05	7.07478591653e-06	2.18209529356e-05	
225.036910205	2.84360844061e-05	6.96682591752e-06	2.14692649603e-05	
228.52386077	2.79843286205e-05	6.8605136312e-06	2.11238211554e-05	
232.06484169	2.75403021215e-05	6.75582389796e-06	2.0784484099e-05	
235.660690167	2.71038469097e-05	6.65273194288e-06	2.04511205656e-05	
239.312256374	2.66748093856e-05	6.55121336986e-06	2.01236013512e-05	
243.020403659	2.62530401792e-05	6.45124415577e-06	1.98018011084e-05	
246.786008746	2.5838393987e-05	6.35280064474e-06	1.94855981887e-05	
250.609961944	2.54307294167e-05	6.25585954253e-06	1.91748744935e-05	
254.49316736	2.50299088402e-05	6.16039791097e-06	1.88695153324e-05	
258.436543106	2.46357982534e-05	6.06639316251e-06	1.85694092883e-05	
262.441021523	2.42482671427e-05	5.97382305482e-06	1.82744480893e-05	
266.507549398	2.38671883575e-05	5.88266568555e-06	1.79845264868e-05	
270.637088188	2.34924379892e-05	5.79289948704e-06	1.76995421393e-05	
274.830614249	2.31238952558e-05	5.70450322125e-06	1.74193955024e-05	
279.089119064	2.2761442391e-05	5.61745597469e-06	1.71439897229e-05	
283.413609479	2.24049645399e-05	5.53173715343e-06	1.68732305394e-05	
287.805107944	2.20543496575e-05	5.44732647823e-06	1.66070261859e-05	
292.264652749	2.17094884138e-05	5.36420397969e-06	1.63452873014e-05	
296.793298272	2.13702741015e-05	5.28234999352e-06	1.60879268423e-05	
301.392115231	2.10366025484e-05	5.20174515589e-06	1.58348600004e-05	
306.062190933	2.07083720342e-05	5.12237039875e-06	1.55860041226e-05	
310.804629534	2.03854832096e-05	5.04420694541e-06	1.53412786364e-05	
315.620552298	2.00678390202e-05	4.96723630599e-06	1.51006049769e-05	
320.511097863	1.97553446329e-05	4.89144027304e-06	1.48639065181e-05	
325.47742251	1.94479073656e-05	4.81680091729e-06	1.4631108507e-05	
330.520700438	1.91454366197e-05	4.74330058328e-06	1.44021380002e-05	
335.64212404	1.88478438159e-05	4.67092188527e-06	1.4176923804e-05	
340.842904183	1.8555042332e-05	4.59964770304e-06	1.39553964161e-05	
346.124270498	1.82669474438e-05	4.52946117786e-06	1.37374879708e-05	
351.48747167	1.79834762677e-05	4.46034570849e-06	1.35231321858e-05	
356.933775731	1.77045477068e-05	4.39228494723e-06	1.33122643114e-05	
362.464470361	1.74300823975e-05	4.32526279605e-06	1.31048210821e-05	
368.080863194	1.71600026598e-05	4.25926340275e-06	1.29007406697e-05	
373.784282125	1.68942324485e-05	4.19427115721e-06	1.26999626391e-05	
379.576075625	1.66326973066e-05	4.13027068773e-06	1.2502427905e-05	
385.457613059	1.63753243209e-05	4.06724685729e-06	1.23080786907e-05	
391.43028501	1.61220420783e-05	4.00518476006e-06	1.21168584892e-05	
397.49550361	1.58727806251e-05	3.94406971779e-06	1.19287120246e-05	
403.65470287	1.56274714263e-05	3.88388727637e-06	1.17435852162e-05	
409.909339022	1.5386047328e-05	3.8246232024e-06	1.1561425143e-05	
416.260890863	1.51484425196e-05	3.7662634798e-06	1.13821800108e-05	
422.710860102	1.49145924988e-05	3.70879430649e-06	1.12057991189e-05	
429.260771719	1.46844340368e-05	3.65220209113e-06	1.103223283e-05	
435.912174323	1.44579051454e-05	3.5964734499e-06	1.08614325394e-05	
442.666640518	1.42349450448e-05	3.54159520329e-06	1.06933506469e-05	
449.525767275	1.4015494133e-05	3.48755437304e-06	1.05279405286e-05	
456.491176313	1.37994939559e-05	3.43433817902e-06	1.03651565105e-05	
463.564514476	1.35868871785e-05	3.38193403621e-06	1.02049538424e-05	
470.747454129	1.33776175572e-05	3.33032955171e-06	1.00472886737e-05	
478.041693547	1.3171629913e-05	3.27951252182e-06	9.89211802893e-06	
485.448957324	1.29688701055e-05	3.22947092917e-06	9.73939978504e-06	
492.970996772	1.27692850079e-05	3.1801929398e-06	9.58909264909e-06	
500.609590344	1.25728224827e-05	3.13166690045e-06	9.44115613682e-06	
508.366544047	1.23794313583e-05	3.08388133571e-06	9.29555055193e-06	
516.243691872	1.21890614062e-05	3.03682494537e-06	9.15223696614e-06	
524.242896231	1.20016633193e-05	2.99048660172e-06	9.0111771999e-06	
532.366048391	1.18171886902e-05	2.9448553469e-06	8.87233380371e-06	
540.615068925	1.1635589991e-05	2.89992039033e-06	8.73567004013e-06	
548.991908165	1.14568205531e-05	2.85567110612e-06	8.60114986641e-06	
557.498546665	1.12808345478e-05	2.81209703061e-06	8.46873791759e-06	
566.136995667	1.11075869679e-05	2.76918785984e-06	8.33839949026e-06	
574.909297575	1.09370336091e-05	2.72693344712e-06	8.21010052681e-06	
583.817526443	1.07691310525e-05	2.68532380067e-06	8.08380760018e-06	
592.863788462	1.06038366478e-05	2.64434908117e-06	7.95948789908e-06	
602.050222458	1.04411084959e-05	2.60399959953e-06	7.83710921373e-06	
611.379000396	1.02809054335e-05	2.56426581453e-06	7.71663992201e-06	
620.8523279	1.01231870173e-05	2.52513833058e-06	7.59804897603e-06	
630.472444766	9.96791350851e-06	2.48660789548e-06	7.48130588917e-06	
640.2416255	9.81504585808e-06	2.44866539828e-06	7.36638072343e-06	
650.162179846	9.66454569263e-06	2.41130186705e-06	7.25324407725e-06	
660.236453343	9.51637530019e-06	2.37450846682e-06	7.14186707363e-06	
670.466827871	9.37049761675e-06	2.33827649747e-06	7.03222134865e-06	
680.855722217	9.22687621295e-06	2.30259739163e-06	6.92427904029e-06	
691.40559265	9.08547528127e-06	2.26746271273e-06	6.81801277759e-06	
702.118933495	8.94625962351e-06	2.23286415294e-06	6.71339567015e-06	
712.998277731	8.80919463857e-06	2.19879353122e-06	6.61040129789e-06	
724.046197581	8.67424631058e-06	2.16524279139e-06	6.5090037011e-06	
735.265305128	8.5413811974e-06	2.13220400024e-06	6.40917737083e-06	
746.658252928	8.41056641928e-06	2.09966934561e-06	6.31089723948e-06	
758.227734639	8.28176964796e-06	2.06763113459e-06	6.21413867168e-06	
769.976485655	8.15495909592e-06	2.03608179166e-06	6.11887745541e-06	
781.907283759	8.03010350599e-06	2.00501385691e-06	6.02508979337e-06	
794.022949773	7.90717214115e-06	1.9744199843e-06	5.93275229461e-06	
806.326348228	7.78613477465e-06	1.94429293989e-06	5.8418419663e-06	
818.82038804	7.66696168033e-06	1.91462560012e-06	5.7523362058e-06	
831.508023202	7.54962362316e-06	1.88541095017e-06	5.6642127929e-06	
844.392253476	7.43409185007e-06	1.85664208226e-06	5.57744988229e-06	
857.476125107	7.32033808089e-06	1.82831219404e-06	5.49202599616e-06	
870.76273154	7.20833449966e-06	1.80041458696e-06	5.40792001706e-06	
884.255214155	7.09805374598e-06	1.77294266469e-06	5.32511118093e-06	
897.956763006	6.98946890669e-06	1.7458899316e-06	5.24357907023e-06	
911.870617578	6.88255350766e-06	1.71924999113e-06	5.16330360737e-06	
926.000067552	6.77728150581e-06	1.69301654439e-06	5.08426504815e-06	
940.348453582	6.67362728129e-06	1.66718338859e-06	5.00644397551e-06	
954.919168086	6.57156562985e-06	1.6417444156e-06	4.92982129331e-06	
969.715656047	6.47107175536e-06	1.6166936105e-06	4.85437822036e-06	
984.741415828	6.37212126255e-06	1.59202505016e-06	4.78009628447e-06	
1000.0	6.27469014982e-06	1.56773290185e-06	4.7069573168e-06	


==> data/fig_history_bode_6.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000168600995582	2.61151654087e-06	
0.101549501618	0.000172784664151	0.000171295835469	2.62485882953e-06	
0.103123012789	0.000175548773681	0.000174036438712	2.6385480209e-06	
0.104720905541	0.000178359910652	0.000176823710671	2.65259167156e-06	
0.106343557666	0.000181219010041	0.000179658580623	2.66699744467e-06	
0.107991352813	0.000184127031717	0.000182542002654	2.68177310972e-06	
0.109664680572	0.000187084961382	0.000185474956588	2.69692654229e-06	
0.111363936572	0.000190093811542	0.000188458448966	2.71246572381e-06	
0.113089522571	0.000193154622538	0.000191493514069	2.72839874128e-06	
0.114841846554	0.000196268463622	0.000194581214991	2.74473378702e-06	
0.116621322824	0.000199436434081	0.000197722644771	2.76147915843e-06	
0.118428372108	0.00020265966443	0.000200918927573	2.77864325769e-06	
0.12026342165	0.000205939317654	0.000204171219932	2.79623459155e-06	
0.122126905315	0.000209276590516	0.000207480712062	2.8142617711e-06	
0.124019263689	0.000212672714933	0.000210848629225	2.83273351161e-06	
0.125940944186	0.000216128959423	0.000214276233183	2.85165863231e-06	
0.127892401154	0.000219646630627	0.000217764823711	2.87104605627e-06	
0.12987409598	0.000223227074908	0.000221315740199	2.89090481036e-06	
0.131886497198	0.00022687168004	0.000224930363338	2.91124402515e-06	
0.133930080606	0.000230581876982	0.000228610116891	2.93207293498e-06	
0.136005329372	0.000234359141747	0.000232356469564	2.95340087799e-06	
0.138112734152	0.000238204997382	0.000236170936975	2.97523729629e-06	
0.140252793202	0.000242121016039	0.000240055083736	2.99759173616e-06	
0.142426012502	0.000246108821177	0.000244010525643	3.02047384836e-06	
0.14463290587	0.000250170089876	0.000248038931991	3.04389338852e-06	
0.146873995087	0.000254306555289	0.000252142028023	3.06786021755e-06	
0.149149810018	0.000258520009221	0.00025632159751	3.09238430229e-06	
0.151460888737	0.000262812304868	0.000260579485484	3.11747571611e-06	
0.153807777659	0.000267185359708	0.00026491760113	3.14314463975e-06	
0.156191031662	0.000271641158559	0.000269337920837	3.16940136213e-06	
0.158611214225	0.000276181756817	0.000273842491443	3.19625628144e-06	
0.161068897556	0.000280809283893	0.000278433433655	3.22371990624e-06	
0.16356466273	0.000285525946841	0.000283112945691	3.2518028567e-06	
0.166099099826	0.000290334034223	0.00028788330713	3.28051586602e-06	
0.168672808065	0.000295235920192	0.000292746883	3.30986978197e-06	
0.171286395955	0.000300234068842	0.00029770612812	3.33987556853e-06	
0.173940481432	0.000305331038814	0.00030276359171	3.37054430775e-06	
0.176635692006	0.000310529488206	0.00030792192229	3.4018872017e-06	
0.179372664912	0.000315832179782	0.000313183872894	3.43391557456e-06	
0.182152047257	0.000321241986518	0.000318552306609	3.46664087499e-06	
0.184974496177	0.000326761897515	0.000324030202486	3.50007467846e-06	
0.187840678988	0.000332395024283	0.000329620661824	3.53422868994e-06	
0.190751273348	0.000338144607458	0.000335326914878	3.56911474664e-06	
0.193706967416	0.000344014023953	0.000341152328013	3.60474482091e-06	
0.19670846001	0.0003500067946	0.000347100411342	3.64113102342e-06	
0.199756460781	0.000356126592311	0.00035317482688	3.67828560639e-06	
0.202851690373	0.000362377250802	0.000359379397268	3.71622096707e-06	
0.205994880597	0.000368762773927	0.000365718115107	3.75494965136e-06	
0.209186774605	0.000375287345669	0.000372195152938	3.79448435767e-06	
0.212428127063	0.000381955340846	0.000378814873951	3.83483794084e-06	
0.215719704329	0.000388771336588	0.000385581843458	3.87602341642e-06	
0.219062284638	0.000395740124658	0.000392500841209	3.91805396496e-06	
0.222456658283	0.000402866724678	0.000399576874613	3.96094293661e-06	
0.225903627802	0.000410156398345	0.000406815192957	4.00470385585e-06	
0.22940400817	0.000417614664736	0.000414221302698	4.04935042645e-06	
0.232958626989	0.00042524731677	0.000421800983932	4.09489653659e-06	
0.236568324684	0.000433060438965	0.000429560308138	4.14135626418e-06	
0.240233954702	0.000441060426581	0.000437505657325	4.18874388242e-06	
0.243956383718	0.000449254006301	0.000445643744704	4.23707386552e-06	
0.247736491831	0.000457648258574	0.000453981637029	4.28636089464e-06	
0.25157517278	0.000466250641793	0.000462526778775	4.33661986403e-06	
0.255473334153	0.000475069018481	0.000471287018311	4.3878658874e-06	
0.2594318976	0.000484111683675	0.000480270636296	4.44011430448e-06	
0.263451799051	0.000493387395748	0.000489486376477	4.49338068784e-06	
0.26753398894	0.00050290540988	0.000498943479175	4.54768084987e-06	
0.271679432427	0.00051267551449	0.000508651717702	4.60303085006e-06	
0.275889109629	0.000522708070901	0.000518621438027	4.65944700244e-06	
0.280164015847	0.000533014056605	0.000528863602035	4.71694588335e-06	
0.284505161805	0.000543605112497	0.000539389834764	4.77554433936e-06	
0.288913573891	0.000554493594524	0.00055021247604	4.8352594955e-06	
0.293390294393	0.000565692630221	0.000561344637019	4.89610876375e-06	
0.297936381752	0.000577216180699	0.000572800262169	4.95810985174e-06	
0.302552910808	0.000589079108701	0.00058459419732	5.02128077185e-06	
0.307240973057	0.000601297253421	0.000596742264489	5.08563985041e-06	
0.312001676906	0.000613887512907	0.000609261344273	5.15120573739e-06	
0.316836147938	0.00062686793494	0.000622169466726	5.21799741625e-06	
0.321745529177	0.000640257817426	0.000635485911758	5.28603421418e-06	
0.326730981357	0.000654077819497	0.000649231320226	5.35533581265e-06	
0.3317936832	0.000668350084671	0.0006634278171	5.42592225829e-06	
0.33693483169	0.000683098377619	0.000678099148228	5.49781397414e-06	
0.342155642359	0.00069834823634	0.000693270832511	5.57103177129e-06	
0.347457349574	0.000714127141803	0.000708970331554	5.64559686087e-06	
0.352841206827	0.000730464707444	0.000725227239158	5.72153086643e-06	
0.358308487036	0.000747392891278	0.000742073493446	5.79885583682e-06	
0.363860482841	0.000764946233854	0.000759543614816	5.87759425943e-06	
0.36949850691	0.000783162125791	0.000777674973495	5.95776907393e-06	
0.375223892253	0.000802081109289	0.000796508091057	6.03940368647e-06	
0.381037992535	0.000821747218756	0.00081608698106	6.12252198441e-06	
0.386942182395	0.000842208366604	0.000836459534869	6.2071483516e-06	
0.392937857772	0.000863516781373	0.000857677959794	6.29330768411e-06	
0.399026436236	0.000885729506649	0.000879799278035	6.3810254067e-06	
0.405209357322	0.000908908970864	0.000902885896516	6.47032748976e-06	
0.41148808287	0.000933123640017	0.000927006259642	6.56124046697e-06	
0.417864097373	0.000958448767747	0.000952235599419	6.65379145362e-06	
0.424338908323	0.000984967260151	0.000978656800326	6.74800816562e-06	
0.430914046573	0.00101277067635	0.00100636139995	6.84391893927e-06	
0.437591066698	0.00104196039039	0.00103545075096	6.94155275182e-06	
0.444371547357	0.00107264894556	0.00106603737554	7.04093924276e-06	
0.451257091673	0.0011049616396	0.00109824655067	7.14210873612e-06	
0.45824932761	0.00113903838778	0.00113221817141	7.24509226355e-06	
0.465349908356	0.00117503592269	0.00116810895082	7.34992158837e-06	
0.472560512716	0.00121313040378	0.0012060950297	7.45662923062e-06	
0.479882845507	0.00125352052867	0.00124637508818	7.56524849312e-06	
0.487318637963	0.00129643126245	0.00128917407532	7.67581348864e-06	
0.494869648143	0.00134211833323	0.00133474770504	7.78835916814e-06	
0.502537661349	0.00139087368413	0.00138338790859	7.90292135017e-06	
0.510324490543	0.00144303212773	0.00143542948959	8.01953675152e-06	
0.518231976781	0.00149897952457	0.00149125830327	8.13824301899e-06	
0.526261989647	0.00155916290869	0.00155132138297	8.25907876253e-06	
0.534416427692	0.00162410312384	0.00161613957747	8.38208358951e-06	
0.542697218886	0.00169441072761	0.00168632345671	8.50729814032e-06	
0.551106321074	0.0017708061941	0.00176259351643	8.63476412511e-06	
0.559645722436	0.00185414583452	0.0018458061013	8.76452436166e-06	
0.568317441961	0.00194545541701	0.00193698702821	8.89662281429e-06	
0.57712352992	0.00204597429277	0.00203737571696	9.03110463354e-06	
0.586066068354	0.0021572140689	0.00214848386927	9.16801619635e-06	
0.595147171566	0.00228103774727	0.00227217461629	9.30740514667e-06	
0.604368986619	0.00241976817096	0.00241077097702	9.44932043692e-06	
0.613733693846	0.002576339271	0.00256720712227	9.59381237851e-06	
0.623243507363	0.00275451120312	0.00274524353674	9.74093259487e-06	
0.632900675594	0.00295918323737	0.002949779946	9.89073396436e-06	
0.642707481803	0.00319686044494	0.00318732206157	1.00432714374e-05	
0.652666244633	0.00347637021044	0.00346669818622	1.01986007349e-05	
0.662779318655	0.00380999979493	0.00380019692952	1.03567792968e-05	
0.673049094921	0.00421537475093	0.00420544588768	1.05178660433e-05	
0.683478001538	0.00471870913552	0.00470866233871	1.06819214653e-05	
0.694068504231	0.00536075690742	0.00535060557669	1.08490079299e-05	
0.704823106934	0.00620850039624	0.00619826735453	1.10191907324e-05	
0.715744352381	0.00738024773307	0.00736997391871	1.11925417556e-05	
0.726834822702	0.00910625970907	0.00909602517541	1.13691531437e-05	
0.73809714004	0.0119012953746	0.0118912801016	1.15491968145e-05	
0.749533967168	0.0171932447113	0.0171839614919	1.17332662413e-05	
0.761148008118	0.0308256468657	0.0308194016444	1.19257607339e-05	
0.772942008819	0.101021079708	0.10103290741	1.22465905674e-05	
0.784918757753	0.0424930607882	0.0425003973823	1.23463980578e-05	
0.797081086605	0.0201645670398	0.0201764049161	1.25168741662e-05	
0.809431870939	0.0130631835528	0.0130757613301	1.2712833104e-05	
0.821974030876	0.00961896561484	0.00963186030881	1.29162405782e-05	
0.834710531785	0.007589169548	0.00760229402754	1.31247817256e-05	
0.847644384981	0.00625105262679	0.00626438600427	1.33379263504e-05	
0.860778648442	0.00530208745778	0.00531562681188	1.35555506147e-05	
0.874116427528	0.00459355709016	0.00460730527522	1.37776634118e-05	
0.887660875716	0.00404388666774	0.00405784856066	1.40043288828e-05	
0.901415195348	0.00360461214456	0.00361879334506	1.42356391473e-05	
0.915382638386	0.00324513366946	0.00325954002313	1.44717032273e-05	
0.929566507179	0.00294518013071	0.00295981755554	1.47126421153e-05	
0.943970155249	0.00269078992675	0.0027056643584	1.49585864771e-05	
0.958596988078	0.0024720323524	0.00248714973707	1.52096756057e-05	
0.973450463919	0.00228164953385	0.00229701583999	1.54660570226e-05	
0.988534094609	0.00211421246566	0.00212983370238	1.57278864458e-05	
1.0038514464	0.00196557758754	0.00198145982469	1.59953279834e-05	
1.01940614081	0.00183252602746	0.0018486754153	1.62685544835e-05	
1.03520185545	0.00171251765745	0.00172894044527	1.65477480004e-05	
1.05124232495	0.00160351945378	0.00162022200723	1.6833100361e-05	
1.06753134179	0.00150388319595	0.00152087201324	1.71248138225e-05	
1.0840727572	0.00141225667895	0.00142953840599	1.74231018198e-05	
1.10087048212	0.00132751815295	0.00134509959766	1.77281898074e-05	
1.11792848805	0.00124872715231	0.00126661529815	1.80403162016e-05	
1.13525080806	0.00117508707459	0.0011932890934	1.83597334326e-05	
1.1528415377	0.00110591630189	0.00112443956602	1.86867091204e-05	
1.17070483598	0.00104062560757	0.00105947770118	1.9021527388e-05	
1.18884492636	0.000978700233618	0.000997888962828	1.93644903328e-05	
1.20726609773	0.000919685463668	0.000939218865176	1.97159196774e-05	
1.22597270545	0.000863174821895	0.00088306116929	2.00761586263e-05	
1.24496917235	0.000808800241407	0.000829048047988	2.04455739618e-05	
1.26425998982	0.000756223695222	0.000776841711463	2.08245584164e-05	
1.28384971882	0.000705129887093	0.000726127089798	2.12135333683e-05	
1.30374299099	0.000655219670255	0.000676605238584	2.16129519178e-05	
1.32394450973	0.00060620390752	0.00062798717791	2.20233024135e-05	
1.34445905133	0.000557797511383	0.00057998789768	2.2445112527e-05	
1.36529146609	0.000509713411716	0.000532320266157	2.28789540463e-05	
1.38644667944	0.000461656195626	0.000484688565412	2.33254490335e-05	
1.40792969318	0.000413315175653	0.000436781349178	2.37852637168e-05	
1.42974558655	0.000364356578029	0.000388263284247	2.42591490313e-05	
1.45189951755	0.0003144149257	0.000338765629686	2.47479191659e-05	
1.47439672407	0.000263084012561	0.000287875159504	2.52524611878e-05	
1.49724252516	0.000209910864413	0.000235122191086	2.57737640441e-05	
1.52044232232	0.00015440943615	0.000179972678259	2.63129255373e-05	
1.5440016007	9.62062316773e-05	0.000121855906899	2.68711707995e-05	
1.56792593049	3.70549820631e-05	6.05541713157e-05	2.74498743868e-05	
1.59222096815	4.22930330728e-05	1.89550423074e-05	2.80505873875e-05	
1.61689245782	0.000113434672808	8.47909069484e-05	2.86750710575e-05	
1.64194623261	0.000195305030848	0.000166007663864	2.93253389626e-05	
1.66738821606	0.000288075811539	0.00025817856518	3.00037102993e-05	
1.69322442344	0.000394648732788	0.000364122852493	3.07128780435e-05	
1.71946096328	0.000519438239846	0.000488253202412	3.14559969453e-05	
1.74610403873	0.000668979808792	0.00063710962253	3.22367982745e-05	
1.77315994906	0.000853262804925	0.000820688733795	3.30597408055e-05	
1.80063509117	0.00108832503959	0.00105504154716	3.39302070474e-05	
1.82853596104	0.00140163646544	0.00136766549378	3.48547719163e-05	
1.85686915534	0.00184447967429	0.00180990677162	3.58415179542e-05	
1.88564137295	0.00252479156998	0.00248987002505	3.69003836459e-05	
1.91485941654	0.00371445711701	0.00367998399752	3.80431638881e-05	
1.94453019418	0.00634060945295	0.00630993664656	3.92809259179e-05	
1.974660721	0.0162802334111	0.0162823792647	4.06048623453e-05	
2.00525812082	0.0207165805518	0.0207040407373	4.24801059729e-05	
2.03632962785	0.00793304558639	0.00796949510639	4.41784390949e-05	
2.06788258839	0.00492411401053	0.00496794845902	4.62583024112e-05	
2.09992446255	0.00362337134764	0.0036711678892	4.88120368705e-05	
2.13246282608	0.00289677450202	0.00294840191743	5.20868703201e-05	
2.16550537207	0.00242993203342	0.00248634564708	5.65968335196e-05	
2.19905991285	0.0021008897305	0.00216441552079	6.35562898909e-05	
2.23313438179	0.00184984476634	0.00192644252443	7.66532115179e-05	
2.26773683516	0.00163179815703	0.00174275435944	0.000113979717984	
2.30287545412	0.00164589788865	0.00159620617663	0.000158895195924	
2.33855854654	0.00148204759528	0.00147620209075	1.19290932486e-05	
2.37479454906	0.00135670515086	0.00137584092357	1.9203065918e-05	
2.41159202902	0.00125914297685	0.00129043462902	3.12932803946e-05	
2.44895968654	0.00117499583197	0.00121668657853	4.17343991034e-05	
2.4869063565	0.00110907484183	0.00115221060898	5.22328022088e-05	
2.52544101074	0.00106160004446	0.00109523665728	3.3773006743e-05	
2.56457276006	0.000999244902347	0.00104442367218	4.59611106346e-05	
2.60431085648	0.000962557292458	0.00099873680885	3.62397350953e-05	
2.64466469534	0.000914572098225	0.000957364535471	4.27925632026e-05	
2.68564381758	0.000872701438584	0.000919661296563	4.6961109309e-05	
2.72725791199	0.000834666050539	0.000885106989711	5.04420055448e-05	
2.76951681747	0.000799591477487	0.000853277771243	5.36868250363e-05	
2.81243052537	0.000766944059968	0.000823824659882	5.6880720094e-05	
2.85600918187	0.000736328859319	0.000796457611449	6.01287573122e-05	
2.90026309035	0.000707427203158	0.000770933498802	6.35065597809e-05	
2.94520271386	0.000679968484485	0.000747046923235	6.70793938925e-05	
2.99083867757	0.000653713589391	0.000724623108257	7.09116674729e-05	
3.03718177127	0.000628443061944	0.000703512344905	7.50732308544e-05	
3.08424295196	0.000603947173308	0.000683585607004	7.96449445504e-05	
3.13203334641	0.000580016277662	0.000664731058406	8.47248611665e-05	
3.18056425379	0.00055643010905	0.000646851247269	9.04361724742e-05	
3.22984714837	0.000532944449646	0.000629860834537	9.69383556194e-05	
3.27989368219	0.000509272886505	0.000613684741468	0.000104443720357	
3.33071568787	0.000485059891562	0.00059825662858	0.00011324310771	
3.38232518135	0.000459838500317	0.000583517638749	0.000123747564162	
3.43473436476	0.000432959780468	0.000569415352326	0.00013655916318	
3.48795562932	0.00040346808235	0.000555902913631	0.000152598084956	
3.54200155823	0.000369865412593	0.000542938296818	0.000173346165409	
3.59688492969	0.00032963136042	0.00053048368578	0.000201353831255	
3.65261871987	0.000278158194048	0.000518504947896	0.000241414926842	
3.70921610604	0.000206257431391	0.000506971185412	0.000303719337457	
3.76669046962	9.9557819145e-05	0.000495854351362	0.000414336119255	
3.8250553994	0.000215575589335	0.000485128919439	0.00066471034544	
3.8843246947	0.00129636077807	0.00047477159911	0.00166878443102	
3.9445123687	0.00201628561938	0.000464761088908	0.0016110667892	
4.00563265168	0.00105638677889	0.000455077862014	0.000607453999522	
4.06769999443	0.000801151305136	0.000445703979292	0.00035722865638	
4.13072907166	0.000682329318271	0.000436622925738	0.000246464795217	
4.19473478546	0.000611292339388	0.000427819466986	0.000183869835549	
4.25973226884	0.000562445462963	0.00041927952302	0.000143403614135	
4.32573688927	0.000525711553968	0.000410990056748	0.00011487870213	
4.39276425236	0.000496320247452	0.000402938975399	9.3494129004e-05	
4.46083020553	0.000471714151677	0.000395115043061	7.66863434155e-05	
4.52995084174	0.000450389946905	0.000387507802899	6.29546415831e-05	
4.60014250333	0.000431395577612	0.00038010750782	5.13531095726e-05	
4.67142178586	0.000414086358889	0.00037290505853	4.12449051205e-05	
4.74380554202	0.00039799480284	0.000365891948063	3.21718505137e-05	
4.81731088565	0.000382753751702	0.000359060212015	2.37791734411e-05	
4.89195519577	0.000368044168796	0.00035240238379	1.57714353511e-05	
4.96775612068	0.000353550912836	0.000345911454287	7.9289829611e-06	
5.04473158215	0.000338912081445	0.000339580835504	2.45667032232e-06	
5.12289977965	0.000323640752809	0.000333404327631	1.01605611247e-05	
5.20227919463	0.000306972984297	0.00032737608924	2.07230562224e-05	
5.28288859492	0.000287514994115	0.00032149061023	3.43710457186e-05	
5.36474703918	0.000262265040042	0.000315742687238	5.41780881453e-05	
5.44787388136	0.000223255397983	0.000310127401248	8.8900947841e-05	
5.5322887753	0.00014655941351	0.00030464009718	0.000175781369976	
5.61801167939	0.000592571075996	0.000299276365246	0.000611109825433	
5.70506286127	0.00050559577092	0.000294032023899	0.000219321787513	
5.79346290261	0.000391185249459	0.000288903104218	0.000103621780851	
5.88323270403	0.000344169140099	0.000283885835589	6.09341475229e-05	
5.97439348998	0.000311457983589	0.00027897663255	3.36053975292e-05	
6.06696681377	0.000274193309554	0.000274172082699	3.85132085554e-05	
6.16097456272	0.00033051123679	0.000269468935563	6.34567639546e-05	
6.25643896326	0.000300378361101	0.00026486409233	3.58085324105e-05	
6.35338258623	0.000283872608472	0.00026035459638	2.36622740597e-05	
6.4518283522	0.00027128512214	0.000255937624533	1.54666304094e-05	
6.55179953692	0.000260435392619	0.000251610478954	8.96685820988e-06	
6.65331977675	0.000250536228194	0.000247370579655	3.47008476155e-06	
6.75641307435	0.000241197405781	0.000243215457547	2.42457874846e-06	
6.86110380426	0.000232175930335	0.000239142747995	7.09278146018e-06	
6.96741671873	0.000223286549038	0.000235150184823	1.19429919578e-05	
7.07537695352	0.000214356418694	0.000231235594749	1.69439389906e-05	
7.1850100339	0.000205188592834	0.000227396892202	2.22707798259e-05	
7.29634188063	0.000195512752329	0.000223632074494	2.81890238185e-05	
7.40939881613	0.000184888441996	0.000219939217316	3.51418358076e-05	
7.52420757068	0.000172461631538	0.000216316470541	4.40016670127e-05	
7.64079528873	0.000156192668665	0.000212762054298	5.69029343573e-05	
7.75918953537	0.000129639049146	0.000209274255309	8.11776108325e-05	
7.87941830277	0.000100654068201	0.000205851423449	0.000164651007605	
8.00151001686	0.000259529656125	0.000202491968544	7.79709873325e-05	
8.12549354404	0.000198202351618	0.000199194357354	2.64695591087e-05	
8.25139819799	0.000171043491258	0.00019595711075	2.62240128902e-05	
8.37925374658	0.000147920564578	0.000192778801069	4.5355682378e-05	
8.50909041896	0.000126297337562	0.000189658049623	6.38423455313e-05	
8.64093891269	0.000101220668682	0.000186593524363	8.61221863797e-05	
8.77483040096	6.76103312594e-05	0.000183583937677	0.000117968256736	
8.91079654	2.71248917427e-05	0.000180628044324	0.000173279996591	
9.04886947657	0.00013986932948	0.000177724639484	0.000304868577582	
9.18908185553	0.000825695975717	0.000174872556921	0.000926145332021	
9.33146682757	0.000650305175391	0.000172070667252	0.000490224274711	
9.47605805705	0.000377991844331	0.000169317876312	0.000210733155079	
9.62288972997	0.000296548352648	0.000166613123612	0.000130768993609	
9.77199656204	0.000250171552118	0.000163955380885	8.66402246176e-05	
9.92341380689	0.000219521010344	0.000161343650701	5.85485650171e-05	
10.0771772644	0.000193325988755	0.000158776965171	3.53543110177e-05	
10.2333232892	0.000171069161552	0.000156254384712	3.85644926755e-05	
10.3918887991	0.000180308150217	0.000153774996876	2.87654777592e-05	
10.5529112842	0.000144985639017	0.000151337915249	1.57943246433e-05	
10.7164288153	0.000112620430505	0.0001489422784	0.000111810262121	
10.8824800532	0.000271817219002	0.000146587248886	0.000131482837222	
11.0511042577	0.000208581114914	0.000144272012309	6.48634755904e-05	
11.222341297	0.000185542799901	0.00014199577642	4.37240681576e-05	
11.396231657	0.000171922469536	0.000139757770268	3.22582287093e-05	
11.5728164509	0.000161962009825	0.000137557243391	2.4469213273e-05	
11.7521374291	0.000153866647002	0.000135393465047	1.85259005103e-05	
11.9342369887	0.00014688543254	0.00013326572348	1.36690673816e-05	
12.1191581839	0.000140641316845	0.00013117332523	9.52084209231e-06	
12.3069447361	0.000134919765169	0.000129115594461	5.87195029705e-06	
12.4976410439	0.000129586778957	0.000127091872336	2.62249048301e-06	
12.6912921941	0.000124551756673	0.000125101516414	9.28538349119e-07	
12.887943972	0.000119747207942	0.000123143900071	3.46946175294e-06	
13.0876428724	0.00011510875962	0.000121218411957	6.14873899835e-06	
13.2904361105	0.000110549409037	0.000119324455473	8.82298722473e-06	
13.496371633	0.000106681624193	0.000117461448269	1.08030226629e-05	
13.7054981299	0.000102390466941	0.000115628821769	1.32530190119e-05	
13.9178650452	9.82527236813e-05	0.000113826020715	1.55850997773e-05	
14.1335225892	9.42027649059e-05	0.000112052502731	1.78599027354e-05	
14.3525217505	9.02140558503e-05	0.000110307737908	2.01028189732e-05	
14.5749143072	8.6267531851e-05	0.0001085912084	2.23321806037e-05	
14.8007528402	8.23454696557e-05	0.000106902408051	2.45651105239e-05	
15.030090745	7.84288842311e-05	0.00010524084202	2.6820069206e-05	
15.2629822443	7.44967881796e-05	0.000103606026438	2.91176598213e-05	
15.4994824011	7.05216755452e-05	0.000101997488066	3.14847022874e-05	
15.7396471317	6.64588808518e-05	0.00010041476398	3.39658516746e-05	
15.9835332187	6.22490052228e-05	9.88574012569e-05	3.66203775074e-05	
16.2311983245	5.77844181607e-05	9.73249566805e-05	3.95564815217e-05	
16.4827010052	5.28565015098e-05	9.58169964567e-05	4.2985479688e-05	
16.738100724	4.69904107329e-05	9.433309594e-05	4.73949174764e-05	
16.9974578655	3.8836838489e-05	9.28728393716e-05	5.42301084137e-05	
17.2608337502	2.44745072736e-05	9.14358196273e-05	7.01820705874e-05	
17.5282906485	0.000104000694194	9.00216379742e-05	7.61719917808e-05	
17.7998917957	6.49129868719e-05	8.86299038387e-05	2.51133040203e-05	
18.0757014071	5.10861022559e-05	8.7260234581e-05	3.63247139183e-05	
18.3557846928	4.37130616902e-05	8.59122552802e-05	4.22734909787e-05	
18.6402078737	3.7976952823e-05	8.45855985255e-05	4.66408812156e-05	
18.9290381963	3.29564460924e-05	8.32799042163e-05	5.03480340729e-05	
19.2223439494	2.83107021979e-05	8.19948193696e-05	5.37067968224e-05	
19.5201944799	2.38341287526e-05	8.07299979331e-05	5.69195935339e-05	
19.8226602093	1.94080391858e-05	7.94851006067e-05	6.01048159868e-05	
20.12981265	1.49308437157e-05	7.82597946691e-05	6.33664031704e-05	
20.4417244227	1.0247983844e-05	7.7053753811e-05	6.68729559819e-05	
20.7584692734	5.01026296135e-06	7.58666579738e-05	7.11903299813e-05	
21.0801220906	1.00116190787e-05	7.46981931943e-05	7.21403506927e-05	
21.4067589235	2.04944354722e-06	7.35480514543e-05	7.27348385922e-05	
21.7384569994	4.54677357293e-06	7.24159305352e-05	7.67340773659e-05	
22.0752947424	9.59357505816e-06	7.13015338781e-05	8.08322722583e-05	
22.4173517916	1.46028808443e-05	7.02045704477e-05	8.47693749118e-05	
22.7647090203	1.96611791432e-05	6.91247546013e-05	8.87577220264e-05	
23.117448555	2.48425594286e-05	6.80618059619e-05	9.2881390429e-05	
23.4756537944	3.01926565205e-05	6.70154492951e-05	9.71883168827e-05	
23.8394094298	3.5749344376e-05	6.598541439e-05	0.000101717051891	
24.2088014646	4.15499922466e-05	6.49714359447e-05	0.000106505124444	
24.583917235	4.76357790907e-05	6.39732534538e-05	0.000111593663647	
24.9648454304	5.40561666135e-05	6.29906111009e-05	0.00011703197458	
25.3516761143	6.08766666704e-05	6.20232576533e-05	0.000122885329347	
25.7445007459	6.81980574561e-05	6.10709463609e-05	0.000129254124469	
26.1434122015	7.622128936e-05	6.01334348569e-05	0.000136338398907	
26.5485047966	8.55737221179e-05	5.9210485063e-05	0.000144760274362	
26.959874308	9.6778756834e-05	5.83018630957e-05	0.000154799302122	
27.3776179966	9.60528316848e-05	5.74073391768e-05	0.00015342261264	
27.8018346305	0.000108067669573	5.65266875455e-05	0.000164575984587	
28.2326245079	0.000119689347517	5.56596863738e-05	0.000175332683729	
28.6700894815	0.000132013578596	5.48061176835e-05	0.000186803431434	
29.1143329819	0.000145455722418	5.39657672662e-05	0.00019940466152	
29.5654600425	0.00016035417287	5.31384246052e-05	0.000213474737713	
30.0235773243	0.000177094315835	5.23238827996e-05	0.000229397993105	
30.4887931407	0.000195759131493	5.15219384904e-05	0.000247258944614	
30.9612174838	0.000217306126674	5.07323917889e-05	0.000268015199037	
31.4409620497	0.000242562023126	4.99550462068e-05	0.000292490880169	
31.9281402654	0.00027245680009	4.9189708588e-05	0.00032161617992	
32.4228673154	0.000308703128972	4.84361890425e-05	0.000357102985829	
32.9252601691	0.000354050266217	4.7694300882e-05	0.00040169776867	
33.4354376082	0.000413250323296	4.69638605568e-05	0.000460150146462	
33.9535202549	0.000498626894867	4.62446875947e-05	0.000544765129759	
34.4796306006	0.000655813617528	4.55366045415e-05	0.000700953564147	
35.0138930347	0.00057314529298	4.48394369025e-05	0.000606137469249	
35.5564338738	0.000638700789949	4.41530130862e-05	0.000682407819389	
36.107381392	0.000929180338132	4.34771643486e-05	0.000972349982935	
36.6668658509	0.00139723335494	4.28117247393e-05	0.00143955439882	
37.2350195306	0.0025047484965	4.2156531049e-05	0.00254556477755	
37.8119767607	0.00778805432348	4.15114227582e-05	0.00781592379257	
38.3978739524	0.0045262872203	4.08762419866e-05	0.00448912065609	
38.9928496306	0.00205388574064	4.02508334447e-05	0.00201433047091	
39.5970444666	0.00132832752105	3.96350443855e-05	0.00128896363701	
40.2106013113	0.000985731879946	3.90287245579e-05	0.000946848692437	
40.8336652293	0.000785012422294	3.84317261614e-05	0.000746666921828	
41.4663835327	0.000652708935558	3.7843903801e-05	0.000614925104008	
42.1089058165	0.000562518344965	3.72651144441e-05	0.000525298913494	
42.7613839935	0.000491368681044	3.66952173774e-05	0.000454705388979	
43.4239723304	0.000435835829463	3.61340741657e-05	0.00039972733853	
44.0968274843	0.000390428222136	3.5581548611e-05	0.000354869471549	
44.7801085397	0.000351388679004	3.50375067127e-05	0.000316372912717	
45.4739770461	0.000316058753316	3.45018166284e-05	0.000281586426827	
46.1785970562	0.000278598202627	3.39743486363e-05	0.000244682360232	
46.8941351648	0.000261137803875	3.34549750974e-05	0.000228246369868	
47.6207605479	0.000199359102022	3.29435704192e-05	0.000171033263246	
48.3586450032	0.000378580828156	3.24400110201e-05	0.000346720124938	
49.10796299	0.000300336184935	3.19441752942e-05	0.000268433604994	
49.8688916711	0.000268161018392	3.14559435772e-05	0.000236719790267	
50.6416109545	0.000247468445823	3.09751981128e-05	0.000216504533329	
51.4263035356	0.000232286252245	3.05018230198e-05	0.00020179088865	
52.223154941	0.000218610793386	3.00357042601e-05	0.000188580913853	
53.0323535718	0.000207661011127	2.95767296069e-05	0.000178090259758	
53.8540907485	0.000196297012673	2.91247886143e-05	0.000167177360322	
54.6885607561	0.000184579119125	2.86797725863e-05	0.000155907511422	
55.5359608899	0.000167488223177	2.8241574548e-05	0.000139322078692	
56.3964915025	0.000201928193916	2.78100892158e-05	0.000174326145631	
57.2703560509	0.00018183671869	2.73852129692e-05	0.000154460980554	
58.1577611445	0.000171673015729	2.69668438229e-05	0.000144709414633	
59.0589165945	0.000164177300669	2.65548813995e-05	0.000137624481199	
59.9740354628	0.000157877553776	2.61492269021e-05	0.000131729933161	
60.9033341127	0.00015222133099	2.57497830886e-05	0.0001264730932	
61.8470322602	0.000147505451608	2.53564542454e-05	0.000122150300012	
62.8053530258	0.000142740849118	2.49691461624e-05	0.000117772712152	
63.7785229872	0.000138358869099	2.45877661077e-05	0.000113771987632	
64.7667722329	0.00013426561662	2.42122228036e-05	0.000110054185202	
65.7703344166	0.000130416492191	2.38424264021e-05	0.00010657478042	
66.7894468126	0.000126781564168	2.34782884623e-05	0.000103303924948	
67.8243503716	0.000123337889152	2.31197219262e-05	0.00010021875971	
68.8752897781	0.000120066850504	2.2766641097e-05	9.73007520149e-05	
69.9425135077	0.000116952857837	2.24189616164e-05	9.45343946106e-05	
71.0262738862	0.000113982585069	2.20766004427e-05	9.1906443545e-05	
72.1268271493	0.00011114447456	2.17394758297e-05	8.94054222216e-05	
73.244433503	0.000108428391735	2.14075073055e-05	8.70212759797e-05	
74.3793571853	0.000105825372719	2.10806156516e-05	8.47451197091e-05	
75.5318665284	0.000103327433208	2.07587228831e-05	8.25690467155e-05	
76.7022340224	0.000100927419633	2.04417522284e-05	8.04859798886e-05	
77.8907363797	9.86188906621e-05	2.01296281096e-05	7.84895532089e-05	
79.0976546002	9.63960211357e-05	1.98222761235e-05	7.65740156922e-05	
80.3232740381	9.42535230172e-05	1.95196230227e-05	7.47341523542e-05	
81.567884469	9.21865795358e-05	1.92215966967e-05	7.29652183649e-05	
82.8317801587	9.01907897335e-05	1.89281261542e-05	7.12628836098e-05	
84.1152599326	8.82621213506e-05	1.86391415046e-05	6.96231855897e-05	
85.4186272463	8.63968704823e-05	1.83545739409e-05	6.80424890927e-05	
86.7421902576	8.45916267967e-05	1.80743557222e-05	6.65174514266e-05	
88.0862618992	8.28432433671e-05	1.77984201565e-05	6.50449922669e-05	
89.4511599526	8.11488103665e-05	1.75267015845e-05	6.3622267366e-05	
90.8372071234	7.95056320193e-05	1.72591353626e-05	6.22466455204e-05	
92.2447311176	7.79112063207e-05	1.69956578471e-05	6.09156883048e-05	
93.6740647189	7.63632071203e-05	1.67362063783e-05	5.96271321712e-05	
95.1255458674	7.48594682383e-05	1.64807192649e-05	5.83788725791e-05	
96.5995177398	7.33979693369e-05	1.62291357685e-05	5.71689498824e-05	
98.0963288303	7.19768233147e-05	1.5981396089e-05	5.59955367378e-05	
99.6163330327	7.05942650284e-05	1.57374413489e-05	5.48569268408e-05	
101.159889725	6.92486411752e-05	1.54972135799e-05	5.37515248223e-05	
102.727363853	6.79384011937e-05	1.52606557075e-05	5.26778371636e-05	
104.319126018	6.66620890628e-05	1.50277115376e-05	5.16344640091e-05	
105.935552564	6.54183358932e-05	1.47983257423e-05	5.06200917708e-05	
107.577025665	6.42058532206e-05	1.45724438465e-05	4.96334864357e-05	
109.243933418	6.30234269236e-05	1.43500122144e-05	4.86734874962e-05	
110.936669934	6.18699116966e-05	1.41309780363e-05	4.77390024361e-05	
112.65563543	6.07442260187e-05	1.39152893156e-05	4.68290017126e-05	
114.401236324	5.96453475667e-05	1.37028948563e-05	4.59425141815e-05	
116.173885332	5.85723090253e-05	1.34937442502e-05	4.50786229201e-05	
117.974001565	5.75241942556e-05	1.32877878648e-05	4.42364614076e-05	
119.802010628	5.65001347843e-05	1.30849768309e-05	4.34152100266e-05	
121.658344721	5.54993065843e-05	1.28852630309e-05	4.26140928552e-05	
123.543442741	5.4520927116e-05	1.26885990871e-05	4.18323747205e-05	
125.457750385	5.35642526072e-05	1.249493835e-05	4.10693584891e-05	
127.401720257	5.26285755471e-05	1.23042348868e-05	4.03243825733e-05	
129.375811974	5.17132223761e-05	1.21164434707e-05	3.95968186313e-05	
131.380492274	5.08175513525e-05	1.19315195696e-05	3.88860694452e-05	
133.416235128	4.99409505812e-05	1.17494193353e-05	3.81915669604e-05	
135.48352185	4.90828361901e-05	1.15700995929e-05	3.75127704724e-05	
137.582841213	4.82426506396e-05	1.13935178302e-05	3.68491649472e-05	
139.714689564	4.7419861157e-05	1.12196321879e-05	3.62002594653e-05	
141.879570939	4.66139582822e-05	1.10484014487e-05	3.55655857778e-05	
144.077997187	4.58244545166e-05	1.0879785028e-05	3.49446969654e-05	
146.310488085	4.50508830671e-05	1.07137429637e-05	3.43371661922e-05	
148.577571465	4.42927966772e-05	1.05502359069e-05	3.37425855459e-05	
150.879783339	4.35497665371e-05	1.03892251118e-05	3.31605649579e-05	
153.217668023	4.28213812684e-05	1.02306724271e-05	3.25907311972e-05	
155.591778268	4.2107245976e-05	1.00745402862e-05	3.20327269314e-05	
158.00267539	4.14069813632e-05	9.92079169848e-06	3.14862098507e-05	
160.450929402	4.07202229035e-05	9.76939024028e-06	3.09508518492e-05	
162.937119149	4.00466200669e-05	9.62030004617e-06	3.0426338259e-05	
165.461832447	3.93858355952e-05	9.47348580025e-06	2.99123671347e-05	
168.025666218	3.87375448225e-05	9.32891272777e-06	2.94086485826e-05	
170.629226635	3.81014350389e-05	9.18654658668e-06	2.89149041322e-05	
173.273129262	3.74772048932e-05	9.04635365945e-06	2.84308661473e-05	
175.957999204	3.68645638316e-05	8.90830074496e-06	2.79562772732e-05	
178.684471249	3.62632315714e-05	8.77235515055e-06	2.74908899174e-05	
181.453190022	3.56729376051e-05	8.63848468415e-06	2.70344657626e-05	
184.264810137	3.50934207344e-05	8.5066576466e-06	2.65867753077e-05	
187.119996352	3.45244286316e-05	8.37684282402e-06	2.61475974371e-05	
190.019423723	3.39657174261e-05	8.24900948035e-06	2.57167190147e-05	
192.963777768	3.34170513152e-05	8.12312734998e-06	2.52939345016e-05	
195.953754627	3.28782021961e-05	7.99916663051e-06	2.48790455961e-05	
198.990061226	3.23489493198e-05	7.87709797562e-06	2.4471860894e-05	
202.073415444	3.18290789634e-05	7.75689248806e-06	2.40721955684e-05	
205.204546286	3.1318384121e-05	7.63852171272e-06	2.36798710672e-05	
208.384194051	3.08166642114e-05	7.52195762984e-06	2.32947148277e-05	
211.61311051	3.03237248012e-05	7.4071726483e-06	2.29165600066e-05	
214.892059081	2.98393773437e-05	7.29413959908e-06	2.25452452253e-05	
218.221815014	2.9363438931e-05	7.18283172869e-06	2.21806143282e-05	
221.603165568	2.88957320592e-05	7.07322269286e-06	2.18225161548e-05	
225.036910205	2.84360844061e-05	6.96528655022e-06	2.14708043234e-05	
228.52386077	2.79843286205e-05	6.85899775608e-06	2.11253370265e-05	
232.06484169	2.75403021215e-05	6.7543311564e-06	2.07859768367e-05	
235.660690167	2.71038469097e-05	6.65126198174e-06	2.0452590523e-05	
239.312256374	2.66748093856e-05	6.5497658414e-06	2.01250488762e-05	
243.020403659	2.62530401792e-05	6.44981871755e-06	1.98032265433e-05	
246.786008746	2.5838393987e-05	6.35139695956e-06	1.94870018707e-05	
250.609961944	2.54307294167e-05	6.25447727834e-06	1.91762567547e-05	
254.49316736	2.50299088402e-05	6.15903674079e-06	1.88708764997e-05	
258.436543106	2.46357982534e-05	6.06505276435e-06	1.85707496837e-05	
262.441021523	2.42482671427e-05	5.97250311163e-06	1.82757680299e-05	
266.507549398	2.38671883575e-05	5.8813658851e-06	1.79858262847e-05	
270.637088188	2.34924379892e-05	5.79161952188e-06	1.7700822102e-05	
274.830614249	2.31238952558e-05	5.70324278863e-06	1.74206559327e-05	
279.089119064	2.2761442391e-05	5.61621477647e-06	1.7145230919e-05	
283.413609479	2.24049645399e-05	5.53051489604e-06	1.68744527947e-05	
287.805107944	2.20543496575e-05	5.44612287256e-06	1.66082297896e-05	
292.264652749	2.17094884138e-05	5.36301874107e-06	1.63464725381e-05	
296.793298272	2.13702741015e-05	5.28118284162e-06	1.60890939924e-05	
301.392115231	2.10366025484e-05	5.20059581464e-06	1.58360093399e-05	
306.062190933	2.07083720342e-05	5.12123859633e-06	1.55871359234e-05	
310.804629534	2.03854832096e-05	5.04309241413e-06	1.53423931661e-05	
315.620552298	2.00678390202e-05	4.96613878225e-06	1.51017024991e-05	
320.511097863	1.97553446329e-05	4.89035949727e-06	1.48649872924e-05	
325.47742251	1.94479073656e-05	4.81573663388e-06	1.4632172789e-05	
330.520700438	1.91454366197e-05	4.74225254052e-06	1.44031860417e-05	
335.64212404	1.88478438159e-05	4.6698898353e-06	1.41779558527e-05	
340.842904183	1.8555042332e-05	4.59863140178e-06	1.39564127162e-05	
346.124270498	1.82669474438e-05	4.52846038496e-06	1.37384887626e-05	
351.48747167	1.79834762677e-05	4.45936018727e-06	1.3524117706e-05	
356.933775731	1.77045477068e-05	4.39131446462e-06	1.3313234793e-05	
362.464470361	1.74300823975e-05	4.32430712253e-06	1.31057767546e-05	
368.080863194	1.71600026598e-05	4.25832231232e-06	1.29016817592e-05	
373.784282125	1.68942324485e-05	4.19334442732e-06	1.27008893681e-05	
379.576075625	1.66326973066e-05	4.12935809921e-06	1.25033404926e-05	
385.457613059	1.63753243209e-05	4.06634819433e-06	1.23089773529e-05	
391.43028501	1.61220420783e-05	4.00429981014e-06	1.21177434384e-05	
397.49550361	1.58727806251e-05	3.94319827164e-06	1.192958347e-05	
403.65470287	1.56274714263e-05	3.88302912791e-06	1.17444433639e-05	
409.909339022	1.5386047328e-05	3.8237781487e-06	1.15622701961e-05	
416.260890863	1.51484425196e-05	3.76543132102e-06	1.13830121689e-05	
422.710860102	1.49145924988e-05	3.70797484585e-06	1.12066185789e-05	
429.260771719	1.46844340368e-05	3.65139513485e-06	1.10330397856e-05	
435.912174323	1.44579051454e-05	3.59567880714e-06	1.08622271816e-05	
442.666640518	1.42349450448e-05	3.54081268616e-06	1.06941331635e-05	
449.525767275	1.4015494133e-05	3.48678379649e-06	1.05287111047e-05	
456.491176313	1.37994939559e-05	3.43357936083e-06	1.03659153282e-05	
463.564514476	1.35868871785e-05	3.38118679694e-06	1.02057010812e-05	
470.747454129	1.33776175572e-05	3.32959371466e-06	1.00480245103e-05	
478.041693547	1.3171629913e-05	3.27878791301e-06	9.89284263732e-06	
485.448957324	1.29688701055e-05	3.22875737723e-06	9.74011333657e-06	
492.970996772	1.27692850079e-05	3.17949027602e-06	9.58979531248e-06	
500.609590344	1.25728224827e-05	3.13097495866e-06	9.44184807823e-06	
508.366544047	1.23794313583e-05	3.08319995231e-06	9.29623193497e-06	
516.243691872	1.21890614062e-05	3.03615395923e-06	9.15290795195e-06	
524.242896231	1.20016633193e-05	2.98982585418e-06	9.01183794712e-06	
532.366048391	1.18171886902e-05	2.94420468171e-06	8.87298446859e-06	
540.615068925	1.1635589991e-05	2.89927965364e-06	8.73631077652e-06	
548.991908165	1.14568205531e-05	2.85504014643e-06	8.60178082582e-06	
557.498546665	1.12808345478e-05	2.81147569872e-06	8.46935924921e-06	
566.136995667	1.11075869679e-05	2.76857600883e-06	8.33901134101e-06	
574.909297575	1.09370336091e-05	2.72633093232e-06	8.21070304137e-06	
583.817526443	1.07691310525e-05	2.6847304796e-06	8.08440092101e-06	
592.863788462	1.06038366478e-05	2.64376481356e-06	7.96007216647e-06	
602.050222458	1.04411084959e-05	2.60342424721e-06	7.83768456584e-06	
611.379000396	1.02809054335e-05	2.56369924146e-06	7.71720649487e-06	
620.8523279	1.01231870173e-05	2.52458040279e-06	7.59860690362e-06	
630.472444766	9.96791350851e-06	2.48605848106e-06	7.48185530341e-06	
640.2416255	9.81504585808e-06	2.4481243673e-06	7.36692175422e-06	
650.162179846	9.66454569263e-06	2.4107690916e-06	7.25377685253e-06	
660.236453343	9.51637530019e-06	2.37398382092e-06	7.14239171937e-06	
670.466827871	9.37049761675e-06	2.33775985706e-06	7.0327379889e-06	
680.855722217	9.22687621295e-06	2.30208863457e-06	6.92478779721e-06	
691.40559265	9.08547528127e-06	2.26696171871e-06	6.81851377148e-06	
702.118933495	8.94625962351e-06	2.2323708035e-06	6.71388901946e-06	
712.998277731	8.80919463857e-06	2.19830770971e-06	6.61088711927e-06	
724.046197581	8.67424631058e-06	2.16476438295e-06	6.50948210942e-06	
735.265305128	8.5413811974e-06	2.13173289174e-06	6.40964847922e-06	
746.658252928	8.41056641928e-06	2.09920542566e-06	6.31136115932e-06	
758.227734639	8.28176964796e-06	2.0671742935e-06	6.21459551266e-06	
769.976485655	8.15495909592e-06	2.03563192141e-06	6.11932732555e-06	
781.907283759	8.03010350599e-06	2.00457085114e-06	6.02553279905e-06	
794.022949773	7.90717214115e-06	1.97398373826e-06	5.93318854057e-06	
806.326348228	7.78613477465e-06	1.94386335042e-06	5.84227155568e-06	
818.82038804	7.66696168033e-06	1.91420256566e-06	5.75275924018e-06	
831.508023202	7.54962362316e-06	1.88499437069e-06	5.6646293723e-06	
844.392253476	7.43409185007e-06	1.85623185926e-06	5.57786010521e-06	
857.476125107	7.32033808089e-06	1.82790823053e-06	5.49242995959e-06	
870.76273154	7.20833449966e-06	1.80001678743e-06	5.40831781652e-06	
884.255214155	7.09805374598e-06	1.77255093509e-06	5.32550291047e-06	
897.956763006	6.98946890669e-06	1.74550417929e-06	5.24396482248e-06	
911.870617578	6.88255350766e-06	1.71887012491e-06	5.16368347352e-06	
926.000067552	6.77728150581e-06	1.69264247445e-06	5.08463911803e-06	
940.348453582	6.67362728129e-06	1.66681502648e-06	5.00681233756e-06	
954.919168086	6.57156562985e-06	1.64138167422e-06	4.93018403464e-06	
969.715656047	6.47107175536e-06	1.61633640408e-06	4.85473542672e-06	
984.741415828	6.37212126255e-06	1.59167329426e-06	4.78044804033e-06	
1000.0	6.27469014982e-06	1.56738651329e-06	4.70730370531e-06	


==> data/fig_history_bode_7.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000168600870219	2.61000616287e-06	
0.101549501618	0.000172784664151	0.000171295708849	2.6233568878e-06	
0.103123012789	0.000175548773681	0.0001740363108	2.63705465077e-06	
0.104720905541	0.000178359910652	0.000176823581432	2.65110700796e-06	
0.106343557666	0.000181219010041	0.000179658450024	2.66552162199e-06	
0.107991352813	0.000184127031717	0.000182541870659	2.6803062617e-06	
0.109664680572	0.000187084961382	0.000185474823162	2.69546880192e-06	
0.111363936572	0.000190093811542	0.000188458314073	2.71101722322e-06	
0.113089522571	0.000193154622538	0.000191493377672	2.72695961162e-06	
0.114841846554	0.000196268463622	0.000194581077052	2.74330415836e-06	
0.116621322824	0.000199436434081	0.000197722505253	2.76005915962e-06	
0.118428372108	0.00020265966443	0.000200918786436	2.77723301628e-06	
0.12026342165	0.000205939317654	0.000204171077138	2.79483423368e-06	
0.122126905315	0.000209276590516	0.00020748056757	2.81287142138e-06	
0.124019263689	0.000212672714933	0.000210848482996	2.831353293e-06	
0.125940944186	0.000216128959423	0.000214276085174	2.85028866603e-06	
0.127892401154	0.000219646630627	0.00021776467388	2.86968646172e-06	
0.12987409598	0.000223227074908	0.000221315588504	2.88955570498e-06	
0.131886497198	0.00022687168004	0.000224930209735	2.90990552435e-06	
0.133930080606	0.000230581876982	0.000228609961334	2.93074515202e-06	
0.136005329372	0.000234359141747	0.000232356312009	2.95208392392e-06	
0.138112734152	0.000238204997382	0.000236170777375	2.97393127984e-06	
0.140252793202	0.000242121016039	0.000240054922044	2.99629676366e-06	
0.142426012502	0.000246108821177	0.000244010361811	3.01919002369e-06	
0.14463290587	0.000250170089876	0.000248038765969	3.04262081298e-06	
0.146873995087	0.000254306555289	0.00025214185976	3.06659898985e-06	
0.149149810018	0.000258520009221	0.000256321426955	3.09113451844e-06	
0.151460888737	0.000262812304868	0.000260579312585	3.11623746939e-06	
0.153807777659	0.000267185359708	0.000264917425832	3.14191802062e-06	
0.156191031662	0.000271641158559	0.000269337743086	3.16818645825e-06	
0.158611214225	0.000276181756817	0.000273842311181	3.19505317756e-06	
0.161068897556	0.000280809283893	0.000278433250826	3.22252868418e-06	
0.16356466273	0.000285525946841	0.000283112760236	3.25062359535e-06	
0.166099099826	0.000290334034223	0.000287883118987	3.27934864129e-06	
0.168672808065	0.000295235920192	0.000292746692108	3.30871466677e-06	
0.171286395955	0.000300234068842	0.000297705934415	3.33873263279e-06	
0.173940481432	0.000305331038814	0.000302763395127	3.36941361838e-06	
0.176635692006	0.000310529488206	0.000307921722762	3.4007688226e-06	
0.179372664912	0.000315832179782	0.000313183670352	3.43280956667e-06	
0.182152047257	0.000321241986518	0.000318552100983	3.46554729625e-06	
0.184974496177	0.000326761897515	0.000324029993703	3.49899358389e-06	
0.187840678988	0.000332395024283	0.00032962044981	3.53316013161e-06	
0.190751273348	0.000338144607458	0.000335326699556	3.56805877375e-06	
0.193706967416	0.000344014023953	0.000341152109305	3.60370147985e-06	
0.19670846001	0.0003500067946	0.000347100189166	3.64010035777e-06	
0.199756460781	0.000356126592311	0.000353174601152	3.67726765702e-06	
0.202851690373	0.000362377250802	0.000359379167904	3.71521577219e-06	
0.205994880597	0.000368762773927	0.000365717882016	3.75395724661e-06	
0.209186774605	0.000375287345669	0.00037219491603	3.79350477616e-06	
0.212428127063	0.000381955340846	0.000378814633131	3.83387121332e-06	
0.215719704329	0.000388771336588	0.000385581598629	3.87506957127e-06	
0.219062284638	0.000395740124658	0.00039250059227	3.91711302837e-06	
0.222456658283	0.000402866724678	0.00039957662146	3.96001493266e-06	
0.225903627802	0.000410156398345	0.000406814935483	4.00378880664e-06	
0.22940400817	0.000417614664736	0.000414221040791	4.04844835219e-06	
0.232958626989	0.00042524731677	0.000421800717478	4.09400745577e-06	
0.236568324684	0.000433060438965	0.000429560037016	4.1404801937e-06	
0.240233954702	0.000441060426581	0.000437505381413	4.18788083771e-06	
0.243956383718	0.000449254006301	0.000445643463873	4.23622386073e-06	
0.247736491831	0.000457648258574	0.000453981351146	4.28552394277e-06	
0.25157517278	0.000466250641793	0.000462526487702	4.33579597711e-06	
0.255473334153	0.000475069018481	0.000471286721906	4.38705507668e-06	
0.2594318976	0.000484111683675	0.000480270334408	4.4393165806e-06	
0.263451799051	0.000493387395748	0.000489486068951	4.49259606103e-06	
0.26753398894	0.00050290540988	0.00049894316585	4.54690933015e-06	
0.271679432427	0.00051267551449	0.000508651398409	4.60227244746e-06	
0.275889109629	0.000522708070901	0.00051862111259	4.65870172723e-06	
0.280164015847	0.000533014056605	0.000528863270273	4.71621374625e-06	
0.284505161805	0.000543605112497	0.000539389496484	4.77482535182e-06	
0.288913573891	0.000554493594524	0.000550212131042	4.83455366993e-06	
0.293390294393	0.000565692630221	0.000561344285094	4.89541611381e-06	
0.297936381752	0.000577216180699	0.000572799903098	4.95743039264e-06	
0.302552910808	0.000589079108701	0.000584593830874	5.0206145206e-06	
0.307240973057	0.000601297253421	0.000596741890427	5.08498682621e-06	
0.312001676906	0.000613887512907	0.000609260962343	5.15056596192e-06	
0.316836147938	0.00062686793494	0.000622169076662	5.21737091404e-06	
0.321745529177	0.000640257817426	0.00063548551328	5.28542101301e-06	
0.326730981357	0.000654077819497	0.000649230913042	5.35473594393e-06	
0.3317936832	0.000668350084671	0.000663427400899	5.42533575751e-06	
0.33693483169	0.000683098377619	0.000678098722683	5.49724088133e-06	
0.342155642359	0.00069834823634	0.000693270397278	5.57047213153e-06	
0.347457349574	0.000714127141803	0.000708969886268	5.64505072479e-06	
0.352841206827	0.000730464707444	0.000725226783432	5.72099829083e-06	
0.358308487036	0.000747392891278	0.00074207302687	5.79833688526e-06	
0.363860482841	0.000764946233854	0.000759543136956	5.8770890029e-06	
0.36949850691	0.000783162125791	0.000777674483889	5.9572775916e-06	
0.375223892253	0.000802081109289	0.000796507589213	6.03892606648e-06	
0.381037992535	0.000821747218756	0.000816086466454	6.12205832476e-06	
0.386942182395	0.000842208366604	0.000836459006943	6.20669876103e-06	
0.392937857772	0.000863516781373	0.000857677417948	6.29287228323e-06	
0.399026436236	0.000885729506649	0.00087979872163	6.38060432908e-06	
0.405209357322	0.000908908970864	0.000902885324865	6.46992088323e-06	
0.41148808287	0.000933123640017	0.000927005672008	6.56084849501e-06	
0.417864097373	0.000958448767747	0.000952234995007	6.65341429691e-06	
0.424338908323	0.000984967260151	0.000978656178281	6.74764602381e-06	
0.430914046573	0.00101277067635	0.00100636075935	6.84357203289e-06	
0.437591066698	0.00104196039039	0.00103545009079	6.94122132445e-06	
0.444371547357	0.00107264894556	0.00106603669472	7.04062356352e-06	
0.451257091673	0.0011049616396	0.00109824584802	7.14180910238e-06	
0.45824932761	0.00113903838778	0.00113221744564	7.24480900409e-06	
0.465349908356	0.00117503592269	0.0011681082005	7.34965506689e-06	
0.472560512716	0.00121313040378	0.0012060942533	7.45637984982e-06	
0.479882845507	0.00125352052867	0.00124637428399	7.56501669932e-06	
0.487318637963	0.00129643126245	0.00128917324145	7.6755997771e-06	
0.494869648143	0.00134211833323	0.00133474683942	7.78816408919e-06	
0.502537661349	0.00139087368413	0.0013833870089	7.90274551631e-06	
0.510324490543	0.00144303212773	0.00143542855326	8.0193808457e-06	
0.518231976781	0.00149897952457	0.0014912573274	8.13810780428e-06	
0.526261989647	0.00155916290869	0.0015513203643	8.25896509345e-06	
0.534416427692	0.00162410312384	0.00161613851233	8.38199242541e-06	
0.542697218886	0.00169441072761	0.00168632234093	8.50723056129e-06	
0.551106321074	0.0017708061941	0.00176259234522	8.63472135089e-06	
0.559645722436	0.00185414583452	0.00184580486917	8.7645077744e-06	
0.568317441961	0.00194545541701	0.00193698572879	8.8966339859e-06	
0.57712352992	0.00204597429277	0.00203737434284	9.03114535892e-06	
0.586066068354	0.0021572140689	0.00214848241171	9.16808853393e-06	
0.595147171566	0.00228103774727	0.00227217306494	9.30751146815e-06	
0.604368986619	0.00241976817096	0.00241076931945	9.44946348847e-06	
0.613733693846	0.002576339271	0.0025672053434	9.59399535666e-06	
0.623243507363	0.00275451120312	0.00274524161805	9.74115924019e-06	
0.632900675594	0.00295918323737	0.00294977786438	9.89100867822e-06	
0.642707481803	0.00319686044494	0.00318731978768	1.00435994231e-05	
0.652666244633	0.00347637021044	0.00346669568208	1.01989881671e-05	
0.662779318655	0.00380999979493	0.00380019414479	1.03572335101e-05	
0.673049094921	0.00421537475093	0.00420544275369	1.05183957071e-05	
0.683478001538	0.00471870913552	0.00470865875854	1.06825366392e-05	
0.694068504231	0.00536075690742	0.00535060140755	1.08497196854e-05	
0.704823106934	0.00620850039624	0.00619826237419	1.10200093896e-05	
0.715744352381	0.00738024773307	0.00736996775541	1.11934706555e-05	
0.726834822702	0.00910625970907	0.00909601714207	1.13701667039e-05	
0.73809714004	0.0119012953746	0.0118912687285	1.15501532743e-05	
0.749533967168	0.0171932447113	0.0171839428033	1.17334585763e-05	
0.761148008118	0.0308256468657	0.0308193590971	1.19199909944e-05	
0.772942008819	0.101021079708	0.10103280382	1.21105155696e-05	
0.784918757753	0.0424930607882	0.0425004239741	1.23075545359e-05	
0.797081086605	0.0201645670398	0.0201764037069	1.25046110214e-05	
0.809431870939	0.0130631835528	0.0130757577063	1.27060999189e-05	
0.821974030876	0.00961896561484	0.00963185662696	1.29116681997e-05	
0.834710531785	0.007589169548	0.00760229064524	1.31213226542e-05	
0.847644384981	0.00625105262679	0.00626438295249	1.33351364934e-05	
0.860778648442	0.00530208745778	0.00531562405754	1.35532044614e-05	
0.874116427528	0.00459355709016	0.00460730277647	1.37756320556e-05	
0.887660875716	0.00404388666774	0.00405784627953	1.40025322058e-05	
0.901415195348	0.00360461214456	0.00361879124968	1.42340241538e-05	
0.915382638386	0.00324513366946	0.00325953808734	1.44702331326e-05	
0.929566507179	0.00294518013071	0.00295981575794	1.47112903889e-05	
0.943970155249	0.00269078992675	0.00270566268138	1.49573333771e-05	
0.958596988078	0.0024720323524	0.00248714816607	1.52085060556e-05	
0.973450463919	0.00228164953385	0.00229701436283	1.54649592541e-05	
0.988534094609	0.00211421246566	0.00212983230885	1.57268510991e-05	
1.0038514464	0.00196557758754	0.0019814585061	1.59943474932e-05	
1.01940614081	0.00183252602746	0.00184867416425	1.62676226473e-05	
1.03520185545	0.00171251765745	0.00172893925537	1.65468596697e-05	
1.05124232495	0.00160351945378	0.00162022087296	1.68322512143e-05	
1.06753134179	0.00150388319595	0.00152087092975	1.71240001963e-05	
1.0840727572	0.00141225667895	0.00142953736907	1.74223205807e-05	
1.10087048212	0.00132751815295	0.00134509860357	1.77274382537e-05	
1.11792848805	0.00124872715231	0.00126661434357	1.80395919865e-05	
1.13525080806	0.00117508707459	0.00119328817539	1.8359034504e-05	
1.1528415377	0.00110591630189	0.00112443868193	1.86860336724e-05	
1.17070483598	0.00104062560757	0.00105947684862	1.90208738229e-05	
1.18884492636	0.000978700233618	0.000997888139647	1.93638572293e-05	
1.20726609773	0.000919685463668	0.000939218069417	1.97153057648e-05	
1.22597270545	0.000863174821895	0.000883060399163	2.00755627638e-05	
1.24496917235	0.000808800241407	0.00082904730185	2.04449951204e-05	
1.26425998982	0.000756223695222	0.000776840987797	2.08239956644e-05	
1.28384971882	0.000705129887093	0.00072612638719	2.12129858593e-05	
1.30374299099	0.000655219670255	0.000676604555709	2.16124188795e-05	
1.32394450973	0.00060620390752	0.000627986513512	2.20227831395e-05	
1.34445905133	0.000557797511383	0.000579987250552	2.24446063687e-05	
1.36529146609	0.000509713411716	0.000532319635118	2.28784604067e-05	
1.38644667944	0.000461656195626	0.000484687949279	2.33249673614e-05	
1.40792969318	0.000413315175653	0.000436780746721	2.37847935022e-05	
1.42974558655	0.000364356578029	0.000388262694127	2.42586897992e-05	
1.45189951755	0.0003144149257	0.000338765050339	2.47474704758e-05	
1.47439672407	0.000263084012561	0.000287874588923	2.5252022628e-05	
1.49724252516	0.000209910864413	0.000235121626334	2.57733352295e-05	
1.52044232232	0.00015440943615	0.00017997211419	2.63125061065e-05	
1.5440016007	9.62062316773e-05	0.000121855331785	2.68707604127e-05	
1.56792593049	3.70549820631e-05	6.05535428162e-05	2.74494727232e-05	
1.59222096815	4.22930330728e-05	1.89547810743e-05	2.80501941433e-05	
1.61689245782	0.000113434672808	8.47912589661e-05	2.8674685944e-05	
1.64194623261	0.000195305030848	0.000166008068161	2.9324961704e-05	
1.66738821606	0.000288075811539	0.000258178983018	3.00033406302e-05	
1.69322442344	0.000394648732788	0.000364123274137	3.07125157068e-05	
1.71946096328	0.000519438239846	0.000488253624469	3.14556416883e-05	
1.74610403873	0.000668979808792	0.000637110043901	3.22364498451e-05	
1.77315994906	0.000853262804925	0.000820689154569	3.30593989455e-05	
1.80063509117	0.00108832503959	0.00105504196831	3.39298714826e-05	
1.82853596104	0.00140163646544	0.00136766591723	3.48544423394e-05	
1.85686915534	0.00184447967429	0.00180990720071	3.58411939947e-05	
1.88564137295	0.00252479156998	0.00248987046562	3.69000648146e-05	
1.91485941654	0.00371445711701	0.0036799844605	3.80428494935e-05	
1.94453019418	0.00634060945295	0.00630993715252	3.92806153373e-05	
1.974660721	0.0162802334111	0.0162823797154	4.06045722232e-05	
2.00525812082	0.0207165805518	0.0207040410842	4.24799245035e-05	
2.03632962785	0.00793304558639	0.00796949507359	4.41781856789e-05	
2.06788258839	0.00492411401053	0.00496794831206	4.62580420871e-05	
2.09992446255	0.00362337134764	0.00367116769814	4.88117780972e-05	
2.13246282608	0.00289677450202	0.00294840170519	5.20866159887e-05	
2.16550537207	0.00242993203342	0.00248634542373	5.65965856868e-05	
2.19905991285	0.0021008897305	0.00216441529154	6.3556051542e-05	
2.23313438179	0.00184984476634	0.0019264422923	7.66529902828e-05	
2.26773683516	0.00163179815703	0.00174275412631	0.000113979551666	
2.30287545412	0.00164589788865	0.00159620594375	0.000158895512908	
2.33855854654	0.00148204759528	0.00147620185894	1.19294277309e-05	
2.37479454906	0.00135670515086	0.00137584069342	1.92028568225e-05	
2.41159202902	0.00125914297685	0.00129043440095	3.12930547049e-05	
2.44895968654	0.00117499583197	0.00121668635284	4.17341837934e-05	
2.4869063565	0.00110907484183	0.00115221038589	5.22327366844e-05	
2.52544101074	0.00106160004446	0.00109523643695	3.37728057991e-05	
2.56457276006	0.000999244902347	0.00104442345471	4.59609330197e-05	
2.60431085648	0.000962557292458	0.000998736594324	3.62395319383e-05	
2.64466469534	0.000914572098225	0.000957364323938	4.27923512243e-05	
2.68564381758	0.000872701438584	0.000919661088055	4.69608995152e-05	
2.72725791199	0.000834666050539	0.000885106784242	5.04417989743e-05	
2.76951681747	0.000799591477487	0.000853277568818	5.36866218847e-05	
2.81243052537	0.000766944059968	0.000823824460494	5.68805203828e-05	
2.85600918187	0.000736328859319	0.000796457415085	6.01285610111e-05	
2.90026309035	0.000707427203158	0.000770933305441	6.35063668425e-05	
2.94520271386	0.000679968484485	0.000747046732853	6.70792042635e-05	
2.99083867757	0.000653713589391	0.000724622920826	7.09114810998e-05	
3.03718177127	0.000628443061944	0.000703512160393	7.5073047685e-05	
3.08424295196	0.000603947173308	0.000683585425376	7.96447645356e-05	
3.13203334641	0.000580016277662	0.000664730879627	8.4724684261e-05	
3.18056425379	0.00055643010905	0.000646851071303	9.04359986377e-05	
3.22984714837	0.000532944449646	0.000629860661345	9.69381848172e-05	
3.27989368219	0.000509272886505	0.00061368457101	0.000104443552562	
3.33071568787	0.000485059891562	0.000598256460818	0.000113242942905	
3.38232518135	0.000459838500317	0.000583517473642	0.000123747402343	
3.43473436476	0.000432959780468	0.000569415189835	0.000136559004363	
3.48795562932	0.00040346808235	0.000555902753716	0.000152597929184	
3.54200155823	0.000369865412593	0.000542938139439	0.000173346012772	
3.59688492969	0.00032963136042	0.000530483530897	0.000201353681922	
3.65261871987	0.000278158194048	0.000518504795471	0.000241414781138	
3.70921610604	0.000206257431391	0.000506971035404	0.000303719196041	
3.76669046962	9.9557819145e-05	0.000495854203733	0.0004143359837	
3.8250553994	0.000215575589335	0.00048512877415	0.000664710220868	
3.8843246947	0.00129636077807	0.000474771456124	0.00166878435519	
3.9445123687	0.00201628561938	0.000464760948188	0.00161106694999	
4.00563265168	0.00105638677889	0.000455077723522	0.000607454151169	
4.06769999443	0.000801151305136	0.000445703842992	0.000357228801305	
4.13072907166	0.000682329318271	0.000436622791595	0.000246464935705	
4.19473478546	0.000611292339388	0.000427819334963	0.000183869972588	
4.25973226884	0.000562445462963	0.000419279393083	0.000143403748242	
4.32573688927	0.000525711553968	0.000410989928863	0.000114878833624	
4.39276425236	0.000496320247452	0.000402938849532	9.34942581043e-05	
4.46083020553	0.000471714151677	0.000395114919179	7.66864702954e-05	
4.52995084174	0.000450389946905	0.00038750768097	6.2954766394e-05	
4.60014250333	0.000431395577612	0.000380107387811	5.13532324653e-05	
4.67142178586	0.000414086358889	0.000372904940409	4.12450262694e-05	
4.74380554202	0.00039799480284	0.0003658918318	3.21719701572e-05	
4.81731088565	0.000382753751702	0.000359060097579	2.37792919739e-05	
4.89195519577	0.000368044168796	0.000352402271153	1.5771553587e-05	
4.96775612068	0.000353550912836	0.000345911343418	7.92910285798e-06	
5.04473158215	0.000338912081445	0.000339580726373	2.45668554978e-06	
5.12289977965	0.000323640752809	0.000333404220211	1.01604702269e-05	
5.20227919463	0.000306972984297	0.000327375983503	2.07229595126e-05	
5.28288859492	0.000287514994115	0.000321490506149	3.43709488368e-05	
5.36474703918	0.000262265040042	0.000315742584784	5.41779928558e-05	
5.44787388136	0.000223255397983	0.000310127300396	8.8900855886e-05	
5.5322887753	0.00014655941351	0.000304639997904	0.000175781286848	
5.61801167939	0.000592571075996	0.00029927626752	0.00061110983151	
5.70506286127	0.00050559577092	0.000294031927698	0.000219321890437	
5.79346290261	0.000391185249459	0.000288903009518	0.000103621880505	
5.88323270403	0.000344169140099	0.000283885742365	6.09342450554e-05	
5.97439348998	0.000311457983589	0.000278976540778	3.36054948945e-05	
6.06696681377	0.000274193309554	0.000274171992357	3.85132344676e-05	
6.16097456272	0.00033051123679	0.000269468846627	6.34568581892e-05	
6.25643896326	0.000300378361101	0.000264864004777	3.58086232786e-05	
6.35338258623	0.000283872608472	0.000260354510188	2.3662363062e-05	
6.4518283522	0.00027128512214	0.000255937539681	1.54667182019e-05	
6.55179953692	0.000260435392619	0.000251610395419	8.9669453532e-06	
6.65331977675	0.000250536228194	0.000247370497417	3.47017071694e-06	
6.75641307435	0.000241197405781	0.000243215376585	2.424525552e-06	
6.86110380426	0.000232175930335	0.000239142668288	7.09270777429e-06	
6.96741671873	0.000223286549038	0.000235150106352	1.19429167138e-05	
7.07537695352	0.000214356418694	0.000231235517494	1.6943863995e-05	
7.1850100339	0.000205188592834	0.000227396816144	2.22707055872e-05	
7.29634188063	0.000195512752329	0.000223631999613	2.8188950557e-05	
7.40939881613	0.000184888441996	0.000219939143593	3.51417636642e-05	
7.52420757068	0.000172461631538	0.000216316397959	4.40015961429e-05	
7.64079528873	0.000156192668665	0.000212761982839	5.69028650763e-05	
7.75918953537	0.000129639049146	0.000209274184953	8.1177544288e-05	
7.87941830277	0.000100654068201	0.000205851354181	0.000164650956127	
8.00151001686	0.000259529656125	0.000202491900346	7.79710452283e-05	
8.12549354404	0.000198202351618	0.000199194290209	2.64695698827e-05	
8.25139819799	0.000171043491258	0.000195957044641	2.62239546966e-05	
8.37925374658	0.000147920564578	0.00019277873598	4.53556200049e-05	
8.50909041896	0.000126297337562	0.000189657985538	6.38422833935e-05	
8.64093891269	0.000101220668682	0.000186593461266	8.61221251061e-05	
8.77483040096	6.76103312594e-05	0.000183583875553	0.000117968196682	
8.91079654	2.71248917427e-05	0.000180627983158	0.000173279938271	
9.04886947657	0.00013986932948	0.00017772457926	0.000304868522813	
9.18908185553	0.000825695975717	0.000174872497625	0.00092614530493	
9.33146682757	0.000650305175391	0.000172070608869	0.000490224333338	
9.47605805705	0.000377991844331	0.000169317818827	0.000210733214027	
9.62288972997	0.000296548352648	0.000166613067012	0.000130769051472	
9.77199656204	0.000250171552118	0.000163955325156	8.66402814306e-05	
9.92341380689	0.000219521010344	0.000161343595829	5.85486209782e-05	
10.0771772644	0.000193325988755	0.000158776911143	3.53543662497e-05	
10.2333232892	0.000171069161552	0.000156254331514	3.85645182744e-05	
10.3918887991	0.000180308150217	0.000153774944496	2.87655298835e-05	
10.5529112842	0.000144985639017	0.000151337863675	1.57943110705e-05	
10.7164288153	0.000112620430505	0.000148942227618	0.00011181023624	
10.8824800532	0.000271817219002	0.000146587198884	0.000131482886851	
11.0511042577	0.000208581114914	0.000144271963075	6.48635257204e-05	
11.222341297	0.000185542799901	0.000141995727942	4.37241173352e-05	
11.396231657	0.000171922469536	0.000139757722535	3.22582770342e-05	
11.5728164509	0.000161962009825	0.00013755719639	2.44692608166e-05	
11.7521374291	0.000153866647002	0.000135393418767	1.85259473219e-05	
11.9342369887	0.00014688543254	0.000133265677911	1.36691135027e-05	
12.1191581839	0.000140641316845	0.000131173280359	9.52088756422e-06	
12.3069447361	0.000134919765169	0.000129115550279	5.87199514321e-06	
12.4976410439	0.000129586778957	0.000127091828832	2.62253416012e-06	
12.6912921941	0.000124551756673	0.000125101473576	9.28518727185e-07	
12.887943972	0.000119747207942	0.00012314385789	3.46942184802e-06	
13.0876428724	0.00011510875962	0.000121218370423	6.14869846459e-06	
13.2904361105	0.000110549409037	0.000119324414576	8.82294719707e-06	
13.496371633	0.000106681624193	0.000117461407998	1.08029828719e-05	
13.7054981299	0.000102390466941	0.000115628782115	1.3252979673e-05	
13.9178650452	9.82527236813e-05	0.000113825981669	1.55850609754e-05	
14.1335225892	9.42027649059e-05	0.000112052464283	1.78598644874e-05	
14.3525217505	9.02140558503e-05	0.000110307700049	2.01027812835e-05	
14.5749143072	8.6267531851e-05	0.000108591171122	2.23321434717e-05	
14.8007528402	8.23454696557e-05	0.000106902371343	2.45650739464e-05	
15.030090745	7.84288842311e-05	0.000105240805875	2.68200331784e-05	
15.2629822443	7.44967881796e-05	0.000103605990845	2.91176243388e-05	
15.4994824011	7.05216755452e-05	0.000101997453019	3.14846673431e-05	
15.7396471317	6.64588808518e-05	0.000100414729469	3.39658172636e-05	
15.9835332187	6.22490052228e-05	9.88573672744e-05	3.66203436248e-05	
16.2311983245	5.77844181607e-05	9.73249232182e-05	3.95564481643e-05	
16.4827010052	5.28565015098e-05	9.58169635064e-05	4.29854468572e-05	
16.738100724	4.69904107329e-05	9.4333063494e-05	4.73948851863e-05	
16.9974578655	3.8836838489e-05	9.28728074221e-05	5.42300767328e-05	
17.2608337502	2.44745072736e-05	9.14357881666e-05	7.01820400799e-05	
17.5282906485	0.000104000694194	9.00216069949e-05	7.61719885047e-05	
17.7998917957	6.49129868719e-05	8.86298733332e-05	2.51132757795e-05	
18.0757014071	5.10861022559e-05	8.72602045422e-05	3.6324684201e-05	
18.3557846928	4.37130616902e-05	8.59122257008e-05	4.22734615723e-05	
18.6402078737	3.7976952823e-05	8.45855693985e-05	4.66408521814e-05	
18.9290381963	3.29564460924e-05	8.32798755348e-05	5.03480054609e-05	
19.2223439494	2.83107021979e-05	8.19947911266e-05	5.37067686376e-05	
19.5201944799	2.38341287526e-05	8.0729970122e-05	5.69195657744e-05	
19.8226602093	1.94080391858e-05	7.94850732209e-05	6.01047886486e-05	
20.12981265	1.49308437157e-05	7.8259767702e-05	6.33663762496e-05	
20.4417244227	1.0247983844e-05	7.70537272561e-05	6.68729294763e-05	
20.7584692734	5.01026296135e-06	7.58666318249e-05	7.11903039066e-05	
21.0801220906	1.00116190787e-05	7.46981674452e-05	7.2140325513e-05	
21.4067589235	2.04944354722e-06	7.35480260987e-05	7.27348133105e-05	
21.7384569994	4.54677357293e-06	7.24159055672e-05	7.67340524496e-05	
22.0752947424	9.59357505816e-06	7.13015092917e-05	8.08322477091e-05	
22.4173517916	1.46028808443e-05	7.02045462371e-05	8.47693507351e-05	
22.7647090203	1.96611791432e-05	6.91247307607e-05	8.87576982182e-05	
23.117448555	2.48425594286e-05	6.80617824857e-05	9.28813669842e-05	
23.4756537944	3.01926565205e-05	6.70154261775e-05	9.7188293796e-05	
23.8394094298	3.5749344376e-05	6.59853916258e-05	0.000101717029157	
24.2088014646	4.15499922466e-05	6.49714135283e-05	0.000106505102057	
24.583917235	4.76357790907e-05	6.39732313799e-05	0.000111593641603	
24.9648454304	5.40561666135e-05	6.29905893642e-05	0.000117031952873	
25.3516761143	6.08766666704e-05	6.20232362487e-05	0.000122885307972	
25.7445007459	6.81980574561e-05	6.10709252833e-05	0.000129254103422	
26.1434122015	7.622128936e-05	6.01334141014e-05	0.000136338378184	
26.5485047966	8.55737221179e-05	5.92104646245e-05	0.000144760253964	
26.959874308	9.6778756834e-05	5.83018429694e-05	0.000154799282181	
27.3776179966	9.60528316848e-05	5.74073193579e-05	0.000153422592873	
27.8018346305	0.000108067669573	5.65266680294e-05	0.000164575965106	
28.2326245079	0.000119689347517	5.56596671558e-05	0.000175332664544	
28.6700894815	0.000132013578596	5.4806098759e-05	0.000186803412542	
29.1143329819	0.000145455722418	5.39657486308e-05	0.000199404642919	
29.5654600425	0.00016035417287	5.31384062544e-05	0.000213474719396	
30.0235773243	0.000177094315835	5.2323864729e-05	0.000229397975072	
30.4887931407	0.000195759131493	5.15219206957e-05	0.000247258926858	
30.9612174838	0.000217306126674	5.0732374266e-05	0.000268015181554	
31.4409620497	0.000242562023126	4.99550289515e-05	0.000292490862956	
31.9281402654	0.00027245680009	4.91896915962e-05	0.000321616162974	
32.4228673154	0.000308703128972	4.84361723102e-05	0.000357102969148	
32.9252601691	0.000354050266217	4.76942844052e-05	0.000401697752252	
33.4354376082	0.000413250323296	4.69638443316e-05	0.000460150130309	
33.9535202549	0.000498626894867	4.62446716172e-05	0.00054476511388	
34.4796306006	0.000655813617528	4.5536588808e-05	0.000700953548667	
35.0138930347	0.00057314529298	4.48394214093e-05	0.000606137458213	
35.5564338738	0.000638700789949	4.41529978295e-05	0.000682407804403	
36.107381392	0.000929180338132	4.34771493248e-05	0.000972349968117	
36.6668658509	0.00139723335494	4.28117099449e-05	0.00143955438432	
37.2350195306	0.0025047484965	4.21565164805e-05	0.00254556476364	
37.8119767607	0.00778805432348	4.15114084121e-05	0.00781592378352	
38.3978739524	0.0045262872203	4.08762278596e-05	0.00448912066925	
38.9928496306	0.00205388574064	4.02508195333e-05	0.00201433048472	
39.5970444666	0.00132832752105	3.96350306865e-05	0.0012889636507	
40.2106013113	0.000985731879946	3.90287110681e-05	0.000946848705938	
40.8336652293	0.000785012422294	3.84317128775e-05	0.000746666935129	
41.4663835327	0.000652708935558	3.78438907199e-05	0.000614925117107	
42.1089058165	0.000562518344965	3.72651015626e-05	0.000525298926392	
42.7613839935	0.000491368681044	3.66952046926e-05	0.00045470540168	
43.4239723304	0.000435835829463	3.61340616745e-05	0.000399727351036	
44.0968274843	0.000390428222136	3.55815363105e-05	0.000354869483864	
44.7801085397	0.000351388679004	3.50374945999e-05	0.000316372924843	
45.4739770461	0.000316058753316	3.45018047006e-05	0.000281586438768	
46.1785970562	0.000278598202627	3.39743368905e-05	0.000244682371989	
46.8941351648	0.000261137803875	3.34549635309e-05	0.000228246381314	
47.6207605479	0.000199359102022	3.29435590293e-05	0.000171033273036	
48.3586450032	0.000378580828156	3.2439999804e-05	0.000346720136033	
49.10796299	0.000300336184935	3.19441642494e-05	0.000268433616049	
49.8688916711	0.000268161018392	3.14559327009e-05	0.000236719801153	
50.6416109545	0.000247468445823	3.09751874025e-05	0.000216504544048	
51.4263035356	0.000232286252245	3.0501812473e-05	0.000201790899204	
52.223154941	0.000218610793386	3.00356938742e-05	0.000188580924246	
53.0323535718	0.000207661011127	2.95767193796e-05	0.000178090269992	
53.8540907485	0.000196297012673	2.91247785431e-05	0.0001671773704	
54.6885607561	0.000184579119125	2.86797626688e-05	0.000155907521346	
55.5359608899	0.000167488223177	2.82415647819e-05	0.000139322088457	
56.3964915025	0.000201928193916	2.78100795987e-05	0.000174326155213	
57.2703560509	0.00018183671869	2.73852034989e-05	0.000154460990031	
58.1577611445	0.000171673015729	2.69668344972e-05	0.000144709423963	
59.0589165945	0.000164177300669	2.6554872216e-05	0.000137624490387	
59.9740354628	0.000157877553776	2.61492178588e-05	0.000131729942207	
60.9033341127	0.00015222133099	2.57497741833e-05	0.000126473102108	
61.8470322602	0.000147505451608	2.53564454761e-05	0.000122150308785	
62.8053530258	0.000142740849118	2.49691375269e-05	0.00011777272079	
63.7785229872	0.000138358869099	2.4587757604e-05	0.000113771996138	
64.7667722329	0.00013426561662	2.42122144296e-05	0.000110054193578	
65.7703344166	0.000130416492191	2.3842418156e-05	0.000106574788668	
66.7894468126	0.000126781564168	2.3478280342e-05	0.000103303933071	
67.8243503716	0.000123337889152	2.31197139299e-05	0.000100218767708	
68.8752897781	0.000120066850504	2.27666332227e-05	9.73007598909e-05	
69.9425135077	0.000116952857837	2.24189538623e-05	9.45344023663e-05	
71.0262738862	0.000113982585069	2.20765928069e-05	9.19064511822e-05	
72.1268271493	0.00011114447456	2.17394683105e-05	8.94054297422e-05	
73.244433503	0.000108428391735	2.1407499901e-05	8.70212833856e-05	
74.3793571853	0.000105825372719	2.10806083601e-05	8.47451270019e-05	
75.5318665284	0.000103327433208	2.07587157029e-05	8.25690538969e-05	
76.7022340224	0.000100927419633	2.04417451577e-05	8.04859869603e-05	
77.8907363797	9.86188906621e-05	2.01296211468e-05	7.84895601727e-05	
79.0976546002	9.63960211357e-05	1.9822269267e-05	7.65740225497e-05	
80.3232740381	9.42535230172e-05	1.95196162708e-05	7.4734159107e-05	
81.567884469	9.21865795358e-05	1.92215900479e-05	7.29652250147e-05	
82.8317801587	9.01907897335e-05	1.89281196068e-05	7.1262890158e-05	
84.1152599326	8.82621213506e-05	1.86391350571e-05	6.9623192038e-05	
85.4186272463	8.63968704823e-05	1.83545675918e-05	6.80424954425e-05	
86.7421902576	8.45916267967e-05	1.807434947e-05	6.65174576795e-05	
88.0862618992	8.28432433671e-05	1.77984139998e-05	6.50449984243e-05	
89.4511599526	8.11488103665e-05	1.75266955217e-05	6.36222734294e-05	
90.8372071234	7.95056320193e-05	1.72591293923e-05	6.22466514913e-05	
92.2447311176	7.79112063207e-05	1.69956519679e-05	6.09156941846e-05	
93.6740647189	7.63632071203e-05	1.67362005888e-05	5.96271379612e-05	
95.1255458674	7.48594682383e-05	1.64807135637e-05	5.83788782808e-05	
96.5995177398	7.33979693369e-05	1.62291301544e-05	5.71689554971e-05	
98.0963288303	7.19768233147e-05	1.59813905605e-05	5.59955422668e-05	
99.6163330327	7.05942650284e-05	1.57374359048e-05	5.48569322854e-05	
101.159889725	6.92486411752e-05	1.54972082189e-05	5.37515301837e-05	
102.727363853	6.79384011937e-05	1.52606504283e-05	5.26778424432e-05	
104.319126018	6.66620890628e-05	1.50277063389e-05	5.16344692081e-05	
105.935552564	6.54183358932e-05	1.4798320623e-05	5.06200968905e-05	
107.577025665	6.42058532206e-05	1.45724388053e-05	4.96334914773e-05	
109.243933418	6.30234269236e-05	1.43500072501e-05	4.86734924608e-05	
110.936669934	6.18699116966e-05	1.41309731477e-05	4.77390073249e-05	
112.65563543	6.07442260187e-05	1.39152845016e-05	4.68290065268e-05	
114.401236324	5.96453475667e-05	1.37028901158e-05	4.59425189222e-05	
116.173885332	5.85723090253e-05	1.34937395821e-05	4.50786275885e-05	
117.974001565	5.75241942556e-05	1.32877832679e-05	4.42364660047e-05	
119.802010628	5.65001347843e-05	1.30849723041e-05	4.34152145536e-05	
121.658344721	5.54993065843e-05	1.28852585733e-05	4.26140973131e-05	
123.543442741	5.4520927116e-05	1.26885946975e-05	4.18323791103e-05	
125.457750385	5.35642526072e-05	1.24949340273e-05	4.1069362812e-05	
127.401720257	5.26285755471e-05	1.23042306301e-05	4.03243868302e-05	
129.375811974	5.17132223761e-05	1.2116439279e-05	3.95968228232e-05	
131.380492274	5.08175513525e-05	1.19315154418e-05	3.88860735731e-05	
133.416235128	4.99409505812e-05	1.17494152705e-05	3.81915710254e-05	
135.48352185	4.90828361901e-05	1.15700955901e-05	3.75127744754e-05	
137.582841213	4.82426506396e-05	1.13935138885e-05	3.68491688891e-05	
139.714689564	4.7419861157e-05	1.12196283063e-05	3.6200263347e-05	
141.879570939	4.66139582822e-05	1.10483976264e-05	3.55655896002e-05	
144.077997187	4.58244545166e-05	1.0879781264e-05	3.49447007295e-05	
146.310488085	4.50508830671e-05	1.07137392572e-05	3.43371698989e-05	
148.577571465	4.42927966772e-05	1.05502322569e-05	3.3742589196e-05	
150.879783339	4.35497665371e-05	1.03892215175e-05	3.31605685523e-05	
153.217668023	4.28213812684e-05	1.02306688876e-05	3.25907347367e-05	
155.591778268	4.2107245976e-05	1.00745368007e-05	3.2032730417e-05	
158.00267539	4.14069813632e-05	9.92078826621e-06	3.14862132831e-05	
160.450929402	4.07202229035e-05	9.76938686039e-06	3.09508552291e-05	
162.937119149	4.00466200669e-05	9.62029671784e-06	3.04263415874e-05	
165.461832447	3.93858355952e-05	9.47348252272e-06	2.99123704123e-05	
168.025666218	3.87375448225e-05	9.32890950025e-06	2.94086518102e-05	
170.629226635	3.81014350389e-05	9.18654340841e-06	2.89149073106e-05	
173.273129262	3.74772048932e-05	9.04635052967e-06	2.84308692772e-05	
175.957999204	3.68645638316e-05	8.90829766294e-06	2.79562803553e-05	
178.684471249	3.62632315714e-05	8.77235211555e-06	2.74908929525e-05	
181.453190022	3.56729376051e-05	8.63848169547e-06	2.70344687513e-05	
184.264810137	3.50934207344e-05	8.50665470352e-06	2.65867782508e-05	
187.119996352	3.45244286316e-05	8.37683992585e-06	2.61476003353e-05	
190.019423723	3.39657174261e-05	8.24900662641e-06	2.57167218687e-05	
192.963777768	3.34170513152e-05	8.12312453958e-06	2.5293937312e-05	
195.953754627	3.28782021961e-05	7.999163863e-06	2.48790483636e-05	
198.990061226	3.23489493198e-05	7.87709525034e-06	2.44718636193e-05	
202.073415444	3.18290789634e-05	7.75688980436e-06	2.40721982521e-05	
205.204546286	3.1318384121e-05	7.63851906997e-06	2.367987371e-05	
208.384194051	3.08166642114e-05	7.52195502741e-06	2.32947174301e-05	
211.61311051	3.03237248012e-05	7.40717008559e-06	2.29165625694e-05	
214.892059081	2.98393773437e-05	7.29413707547e-06	2.2545247749e-05	
218.221815014	2.9363438931e-05	7.18282924359e-06	2.21806168133e-05	
221.603165568	2.88957320592e-05	7.07322024568e-06	2.1822518602e-05	
225.036910205	2.84360844061e-05	6.96528414037e-06	2.14708067333e-05	
228.52386077	2.79843286205e-05	6.85899538301e-06	2.11253393996e-05	
232.06484169	2.75403021215e-05	6.75432881953e-06	2.07859791736e-05	
235.660690167	2.71038469097e-05	6.65125968054e-06	2.04525928242e-05	
239.312256374	2.66748093856e-05	6.54976357531e-06	2.01250511423e-05	
243.020403659	2.62530401792e-05	6.44981648604e-06	1.98032287748e-05	
246.786008746	2.5838393987e-05	6.3513947621e-06	1.94870040682e-05	
250.609961944	2.54307294167e-05	6.25447511441e-06	1.91762589186e-05	
254.49316736	2.50299088402e-05	6.15903460987e-06	1.88708786306e-05	
258.436543106	2.46357982534e-05	6.06505066595e-06	1.85707517821e-05	
262.441021523	2.42482671427e-05	5.97250104526e-06	1.82757700963e-05	
266.507549398	2.38671883575e-05	5.88136385025e-06	1.79858283196e-05	
270.637088188	2.34924379892e-05	5.79161751809e-06	1.77008241059e-05	
274.830614249	2.31238952558e-05	5.70324081541e-06	1.74206579059e-05	
279.089119064	2.2761442391e-05	5.61621283336e-06	1.71452328621e-05	
283.413609479	2.24049645399e-05	5.53051298257e-06	1.68744547082e-05	
287.805107944	2.20543496575e-05	5.44612098829e-06	1.66082316739e-05	
292.264652749	2.17094884138e-05	5.36301688555e-06	1.63464743936e-05	
296.793298272	2.13702741015e-05	5.28118101441e-06	1.60890958196e-05	
301.392115231	2.10366025484e-05	5.20059401532e-06	1.58360111392e-05	
306.062190933	2.07083720342e-05	5.12123682447e-06	1.55871376953e-05	
310.804629534	2.03854832096e-05	5.0430906693e-06	1.53423949109e-05	
315.620552298	2.00678390202e-05	4.96613706404e-06	1.51017042173e-05	
320.511097863	1.97553446329e-05	4.89035780528e-06	1.48649889844e-05	
325.47742251	1.94479073656e-05	4.81573496771e-06	1.46321744552e-05	
330.520700438	1.91454366197e-05	4.74225089978e-06	1.44031876824e-05	
335.64212404	1.88478438159e-05	4.66988821959e-06	1.41779574684e-05	
340.842904183	1.8555042332e-05	4.59862981072e-06	1.39564143072e-05	
346.124270498	1.82669474438e-05	4.52845881818e-06	1.37384903294e-05	
351.48747167	1.79834762677e-05	4.45935864439e-06	1.35241192488e-05	
356.933775731	1.77045477068e-05	4.39131294529e-06	1.33132363123e-05	
362.464470361	1.74300823975e-05	4.32430562638e-06	1.31057782508e-05	
368.080863194	1.71600026598e-05	4.258320839e-06	1.29016832325e-05	
373.784282125	1.68942324485e-05	4.19334297648e-06	1.2700890819e-05	
379.576075625	1.66326973066e-05	4.12935667051e-06	1.25033419213e-05	
385.457613059	1.63753243209e-05	4.06634678743e-06	1.23089787598e-05	
391.43028501	1.61220420783e-05	4.00429842471e-06	1.21177448238e-05	
397.49550361	1.58727806251e-05	3.94319690735e-06	1.19295848343e-05	
403.65470287	1.56274714263e-05	3.88302778444e-06	1.17444447074e-05	
409.909339022	1.5386047328e-05	3.82377682573e-06	1.1562271519e-05	
416.260890863	1.51484425196e-05	3.76543001823e-06	1.13830134717e-05	
422.710860102	1.49145924988e-05	3.70797356294e-06	1.12066198618e-05	
429.260771719	1.46844340368e-05	3.65139387151e-06	1.1033041049e-05	
435.912174323	1.44579051454e-05	3.59567756308e-06	1.08622284256e-05	
442.666640518	1.42349450448e-05	3.54081146108e-06	1.06941343886e-05	
449.525767275	1.4015494133e-05	3.48678259011e-06	1.0528712311e-05	
456.491176313	1.37994939559e-05	3.43357817285e-06	1.03659165161e-05	
463.564514476	1.35868871785e-05	3.38118562709e-06	1.02057022511e-05	
470.747454129	1.33776175572e-05	3.32959256266e-06	1.00480256623e-05	
478.041693547	1.3171629913e-05	3.27878677859e-06	9.89284377174e-06	
485.448957324	1.29688701055e-05	3.22875626012e-06	9.74011445368e-06	
492.970996772	1.27692850079e-05	3.17948917596e-06	9.58979641255e-06	
500.609590344	1.25728224827e-05	3.13097387538e-06	9.44184916151e-06	
508.366544047	1.23794313583e-05	3.08319888556e-06	9.29623300173e-06	
516.243691872	1.21890614062e-05	3.03615290876e-06	9.15290900243e-06	
524.242896231	1.20016633193e-05	2.98982481973e-06	9.01183898157e-06	
532.366048391	1.18171886902e-05	2.94420366305e-06	8.87298548725e-06	
540.615068925	1.1635589991e-05	2.89927865052e-06	8.73631177964e-06	
548.991908165	1.14568205531e-05	2.85503915862e-06	8.60178181363e-06	
557.498546665	1.12808345478e-05	2.81147472598e-06	8.46936022195e-06	
566.136995667	1.11075869679e-05	2.76857505094e-06	8.33901229891e-06	
574.909297575	1.09370336091e-05	2.72632998905e-06	8.21070398465e-06	
583.817526443	1.07691310525e-05	2.68472955072e-06	8.08440184989e-06	
592.863788462	1.06038366478e-05	2.64376389884e-06	7.96007308118e-06	
602.050222458	1.04411084959e-05	2.60342334646e-06	7.83768546659e-06	
611.379000396	1.02809054335e-05	2.56369835445e-06	7.71720738188e-06	
620.8523279	1.01231870173e-05	2.52457952932e-06	7.5986077771e-06	
630.472444766	9.96791350851e-06	2.48605762091e-06	7.48185616356e-06	
640.2416255	9.81504585808e-06	2.44812352028e-06	7.36692260125e-06	
650.162179846	9.66454569263e-06	2.4107682575e-06	7.25377768663e-06	
660.236453343	9.51637530019e-06	2.37398299955e-06	7.14239254074e-06	
670.466827871	9.37049761675e-06	2.33775904822e-06	7.03273879774e-06	
680.855722217	9.22687621295e-06	2.30208783807e-06	6.92478859371e-06	
691.40559265	9.08547528127e-06	2.26696093437e-06	6.81851455582e-06	
702.118933495	8.94625962351e-06	2.23237003112e-06	6.71388979184e-06	
712.998277731	8.80919463857e-06	2.19830694912e-06	6.61088787986e-06	
724.046197581	8.67424631058e-06	2.16476363396e-06	6.50948285841e-06	
735.265305128	8.5413811974e-06	2.13173215418e-06	6.40964921678e-06	
746.658252928	8.41056641928e-06	2.09920469936e-06	6.31136188562e-06	
758.227734639	8.28176964796e-06	2.06717357828e-06	6.21459622788e-06	
769.976485655	8.15495909592e-06	2.03563121711e-06	6.11932802986e-06	
781.907283759	8.03010350599e-06	2.00457015758e-06	6.02553349261e-06	
794.022949773	7.90717214115e-06	1.97398305528e-06	5.93318922354e-06	
806.326348228	7.78613477465e-06	1.94386267786e-06	5.84227222824e-06	
818.82038804	7.66696168033e-06	1.91420190336e-06	5.75275990247e-06	
831.508023202	7.54962362316e-06	1.8849937185e-06	5.66463002449e-06	
844.392253476	7.43409185007e-06	1.85623121703e-06	5.57786074744e-06	
857.476125107	7.32033808089e-06	1.8279075981e-06	5.49243059202e-06	
870.76273154	7.20833449966e-06	1.80001616464e-06	5.4083184393e-06	
884.255214155	7.09805374598e-06	1.7725503218e-06	5.32550352375e-06	
897.956763006	6.98946890669e-06	1.74550357536e-06	5.2439654264e-06	
911.870617578	6.88255350766e-06	1.7188695302e-06	5.16368406823e-06	
926.000067552	6.77728150581e-06	1.69264188881e-06	5.08463970367e-06	
940.348453582	6.67362728129e-06	1.66681444978e-06	5.00681291427e-06	
954.919168086	6.57156562985e-06	1.64138110632e-06	4.93018460254e-06	
969.715656047	6.47107175536e-06	1.61633584485e-06	4.85473598595e-06	
984.741415828	6.37212126255e-06	1.59167274355e-06	4.78044859103e-06	
1000.0	6.27469014982e-06	1.56738597099e-06	4.70730424761e-06	


==> data/fig_history_bode_8.dat <==
z	Hz	Hrz	diff	
0.1	0.000170066671095	0.000168600798648	2.60974597872e-06	
0.101549501618	0.000172784664151	0.000171295636304	2.62309914599e-06	
0.103123012789	0.000175548773681	0.000174036237265	2.63679939515e-06	
0.104720905541	0.000178359910652	0.00017682350689	2.65085428252e-06	
0.106343557666	0.000181219010041	0.000179658374455	2.66527147088e-06	
0.107991352813	0.000184127031717	0.000182541794045	2.68005872919e-06	
0.109664680572	0.000187084961382	0.000185474745485	2.69522393238e-06	
0.111363936572	0.000190093811542	0.000188458235314	2.71077506109e-06	
0.113089522571	0.000193154622538	0.000191493297811	2.72672020139e-06	
0.114841846554	0.000196268463622	0.000194580996071	2.74306754457e-06	
0.116621322824	0.000199436434081	0.000197722423131	2.7598253868e-06	
0.118428372108	0.00020265966443	0.000200918703154	2.77700212896e-06	
0.12026342165	0.000205939317654	0.000204170992675	2.79460627634e-06	
0.122126905315	0.000209276590516	0.000207480481906	2.81264643846e-06	
0.124019263689	0.000212672714933	0.000210848396109	2.83113132885e-06	
0.125940944186	0.000216128959423	0.000214275997043	2.85006976491e-06	
0.127892401154	0.000219646630627	0.000217764584484	2.86947066775e-06	
0.12987409598	0.000223227074908	0.00022131549782	2.88934306216e-06	
0.131886497198	0.00022687168004	0.00022493011774	2.90969607651e-06	
0.133930080606	0.000230581876982	0.000228609868008	2.93053894282e-06	
0.136005329372	0.000234359141747	0.000232356217326	2.95188099681e-06	
0.138112734152	0.000238204997382	0.000236170681314	2.97373167807e-06	
0.140252793202	0.000242121016039	0.00024005482458	2.99610053026e-06	
0.142426012502	0.000246108821177	0.00024401026292	3.01899720141e-06	
0.14463290587	0.000250170089876	0.000248038665626	3.04243144434e-06	
0.146873995087	0.000254306555289	0.000252141757941	3.06641311709e-06	
0.149149810018	0.000258520009221	0.000256321323634	3.09095218352e-06	
0.151460888737	0.000262812304868	0.000260579207736	3.11605871397e-06	
0.153807777659	0.000267185359708	0.00026491731943	3.14174288606e-06	
0.156191031662	0.000271641158559	0.000269337635103	3.16801498559e-06	
0.158611214225	0.000276181756817	0.000273842201591	3.19488540754e-06	
0.161068897556	0.000280809283893	0.0002784331396	3.2223646572e-06	
0.16356466273	0.000285525946841	0.000283112647347	3.25046335148e-06	
0.166099099826	0.000290334034223	0.000287883004407	3.27919222028e-06	
0.168672808065	0.000295235920192	0.000292746575807	3.30856210805e-06	
0.171286395955	0.000300234068842	0.000297705816364	3.33858397543e-06	
0.173940481432	0.000305331038814	0.000302763275295	3.36926890114e-06	
0.176635692006	0.000310529488206	0.00030792160112	3.40062808391e-06	
0.179372664912	0.000315832179782	0.000313183546868	3.43267284465e-06	
0.182152047257	0.000321241986518	0.000318551975626	3.46541462869e-06	
0.184974496177	0.000326761897515	0.00032402986644	3.49886500828e-06	
0.187840678988	0.000332395024283	0.000329620320609	3.53303568516e-06	
0.190751273348	0.000338144607458	0.000335326568384	3.56793849338e-06	
0.193706967416	0.000344014023953	0.000341151976127	3.6035854022e-06	
0.19670846001	0.0003500067946	0.000347100053948	3.63998851924e-06	
0.199756460781	0.000356126592311	0.000353174463859	3.67716009376e-06	
0.202851690373	0.000362377250802	0.000359379028499	3.71511252014e-06	
0.205994880597	0.000368762773927	0.000365717740464	3.7538583415e-06	
0.209186774605	0.000375287345669	0.000372194772292	3.79341025356e-06	
0.212428127063	0.000381955340846	0.000378814487171	3.8337811086e-06	
0.215719704329	0.000388771336588	0.000385581450408	3.87498391971e-06	
0.219062284638	0.000395740124658	0.000392500441748	3.91703186512e-06	
0.222456658283	0.000402866724678	0.000399576468597	3.95993829279e-06	
0.225903627802	0.000410156398345	0.000406814780238	4.00371672517e-06	
0.22940400817	0.000417614664736	0.000414220883124	4.04838086412e-06	
0.232958626989	0.00042524731677	0.000421800557344	4.0939445961e-06	
0.236568324684	0.000433060438965	0.000429559874373	4.14042199746e-06	
0.240233954702	0.000441060426581	0.000437505216216	4.18782734004e-06	
0.243956383718	0.000449254006301	0.000445643296077	4.23617509685e-06	
0.247736491831	0.000457648258574	0.000453981180706	4.28547994805e-06	
0.25157517278	0.000466250641793	0.00046252631457	4.33575678711e-06	
0.255473334153	0.000475069018481	0.000471286546034	4.38702072718e-06	
0.2594318976	0.000484111683675	0.000480270155747	4.43928710765e-06	
0.263451799051	0.000493387395748	0.000489485887451	4.49257150097e-06	
0.26753398894	0.00050290540988	0.00049894298146	4.54688971968e-06	
0.271679432427	0.00051267551449	0.000508651211077	4.60225782367e-06	
0.275889109629	0.000522708070901	0.000518620922263	4.65869212765e-06	
0.280164015847	0.000533014056605	0.000528863076895	4.7162092089e-06	
0.284505161805	0.000543605112497	0.0005393893	4.77482591523e-06	
0.288913573891	0.000554493594524	0.000550211931395	4.83455937324e-06	
0.293390294393	0.000565692630221	0.000561344082225	4.89542699679e-06	
0.297936381752	0.000577216180699	0.000572799696948	4.95744649573e-06	
0.302552910808	0.000589079108701	0.000584593621382	5.02063588501e-06	
0.307240973057	0.000601297253421	0.00059674167753	5.08501349393e-06	
0.312001676906	0.000613887512907	0.000609260745976	5.15059797579e-06	
0.316836147938	0.00062686793494	0.000622168856761	5.21740831782e-06	
0.321745529177	0.000640257817426	0.000635485289776	5.28546385144e-06	
0.326730981357	0.000654077819497	0.000649230685867	5.35478426278e-06	
0.3317936832	0.000668350084671	0.000663427169982	5.42538960365e-06	
0.33693483169	0.000683098377619	0.000678098487951	5.49730030282e-06	
0.342155642359	0.00069834823634	0.000693270158657	5.57053717763e-06	
0.347457349574	0.000714127141803	0.00070896964368	5.6451214461e-06	
0.352841206827	0.000730464707444	0.0007252265368	5.72107473932e-06	
0.358308487036	0.000747392891278	0.000742072776112	5.79841911437e-06	
0.363860482841	0.000764946233854	0.00075954288199	5.87717706761e-06	
0.36949850691	0.000783162125791	0.000777674224629	5.9573715485e-06	
0.375223892253	0.000802081109289	0.00079650732557	6.03902597389e-06	
0.381037992535	0.000821747218756	0.000816086198339	6.12216424278e-06	
0.386942182395	0.000842208366604	0.00083645873426	6.20681075168e-06	
0.392937857772	0.000863516781373	0.000857677140603	6.29299041051e-06	
0.399026436236	0.000885729506649	0.000879798439523	6.3807286591e-06	
0.405209357322	0.000908908970864	0.000902885037893	6.47005148429e-06	
0.41148808287	0.000933123640017	0.000927005380065	6.56098543775e-06	
0.417864097373	0.000958448767747	0.000952234697983	6.65355765443e-06	
0.424338908323	0.000984967260151	0.000978655876062	6.74779587177e-06	
0.430914046573	0.00101277067635	0.00100636045182	6.84372844968e-06	
0.437591066698	0.00104196039039	0.00103544977783	6.94138439131e-06	
0.444371547357	0.00107264894556	0.00106603637619	7.04079336472e-06	
0.451257091673	0.0011049616396	0.0010982455238	7.14198572539e-06	
0.45824932761	0.00113903838778	0.00113221711558	7.24499253974e-06	
0.465349908356	0.00117503592269	0.00116810786448	7.3498456096e-06	
0.472560512716	0.00121313040378	0.00120609391115	7.45657749779e-06	
0.479882845507	0.00125352052867	0.00124637393556	7.56522155479e-06	
0.487318637963	0.00129643126245	0.00128917288657	7.67581194657e-06	
0.494869648143	0.00134211833323	0.00133474647793	7.78838368372e-06	
0.502537661349	0.00139087368413	0.00138338664061	7.90297265187e-06	
0.510324490543	0.00144303212773	0.00143542817798	8.01961564347e-06	
0.518231976781	0.00149897952457	0.00149125694493	8.13835039107e-06	
0.526261989647	0.00155916290869	0.00155131997442	8.25921560214e-06	
0.534416427692	0.00162410312384	0.00161613811482	8.38225099549e-06	
0.542697218886	0.00169441072761	0.00168632193553	8.50749733938e-06	
0.551106321074	0.0017708061941	0.00176259193168	8.63499649149e-06	
0.559645722436	0.00185414583452	0.0018458044472	8.76479144065e-06	
0.568317441961	0.00194545541701	0.0019369852981	8.89692635054e-06	
0.57712352992	0.00204597429277	0.00203737390307	9.03144660541e-06	
0.586066068354	0.0021572140689	0.00214848196251	9.16839885787e-06	
0.595147171566	0.00228103774727	0.00227217260588	9.30783107892e-06	
0.604368986619	0.00241976817096	0.00241076885009	9.44979261144e-06	
0.613733693846	0.002576339271	0.00256720486321	9.59433423579e-06	
0.623243507363	0.00275451120312	0.00274524112643	9.74150814163e-06	
0.632900675594	0.00295918323737	0.00294977736064	9.89136789488e-06	
0.642707481803	0.00319686044494	0.003187319271	1.00439692809e-05	
0.652666244633	0.00347637021044	0.00346669515148	1.01993690334e-05	
0.662779318655	0.00380999979493	0.00380019359903	1.03576258059e-05	
0.673049094921	0.00421537475093	0.00420544219122	1.05187999248e-05	
0.683478001538	0.00471870913552	0.00470865817732	1.06829533685e-05	
0.694068504231	0.00536075690742	0.00535060080478	1.08501496536e-05	
0.704823106934	0.00620850039624	0.00619826174587	1.10204535263e-05	
0.715744352381	0.00738024773307	0.0073699670954	1.11939301947e-05	
0.726834822702	0.00910625970907	0.0090960164402	1.13706433432e-05	
0.73809714004	0.0119012953746	0.0118912679658	1.15506493247e-05	
0.749533967168	0.0171932447113	0.0171839419383	1.17339760844e-05	
0.761148008118	0.0308256468657	0.0308193580198	1.19205130086e-05	
0.772942008819	0.101021079708	0.101032803829	1.21101065271e-05	
0.784918757753	0.0424930607882	0.0425004239596	1.23076456771e-05	
0.797081086605	0.0201645670398	0.0201764039607	1.25049754817e-05	
0.809431870939	0.0130631835528	0.0130757580897	1.27065404154e-05	
0.821974030876	0.00961896561484	0.00963185708406	1.29121492173e-05	
0.834710531785	0.007589169548	0.00760229115256	1.31218325536e-05	
0.847644384981	0.00625105262679	0.00626438349841	1.33356703142e-05	
0.860778648442	0.00530208745778	0.00531562463563	1.35537598074e-05	
0.874116427528	0.00459355709016	0.00460730338295	1.37762077257e-05	
0.887660875716	0.00404388666774	0.00405784691208	1.4003127637e-05	
0.901415195348	0.00360461214456	0.00361879190689	1.42346391621e-05	
0.915382638386	0.00324513366946	0.00325953876838	1.447086778e-05	
0.929566507179	0.00294518013071	0.00295981646237	1.471194491e-05	
0.943970155249	0.00269078992675	0.00270566340907	1.49580081375e-05	
0.958596988078	0.0024720323524	0.00248714891711	1.52092015265e-05	
0.973450463919	0.00228164953385	0.0022970151375	1.54656759981e-05	
0.988534094609	0.00211421246566	0.00212983310756	1.57275897615e-05	
1.0038514464	0.00196557758754	0.00198145932942	1.59951087979e-05	
1.01940614081	0.00183252602746	0.00184867501284	1.62684073959e-05	
1.03520185545	0.00171251765745	0.00172894013002	1.65476687422e-05	
1.05124232495	0.00160351945378	0.00162022177457	1.68330855719e-05	
1.06753134179	0.00150388319595	0.00152087185934	1.7124860886e-05	
1.0840727572	0.00141225667895	0.00142953832776	1.74232087409e-05	
1.10087048212	0.00132751815295	0.0013450995926	1.77283551214e-05	
1.11792848805	0.00124872715231	0.00126661536432	1.8040538906e-05	
1.13525080806	0.00117508707459	0.00119328922937	1.8360012937e-05	
1.1528415377	0.00110591630189	0.00112443977081	1.86870452101e-05	
1.17070483598	0.00104062560757	0.00105947797422	1.90219201995e-05	
1.18884492636	0.000978700233618	0.000997889303982	1.93649403386e-05	
1.20726609773	0.000919685463668	0.000939219274695	1.97164276787e-05	
1.22597270545	0.000863174821895	0.000883061647823	2.00767257542e-05	
1.24496917235	0.000808800241407	0.000829048596588	2.04462016847e-05	
1.26425998982	0.000756223695222	0.0007768423316	2.08252485555e-05	
1.28384971882	0.000705129887093	0.000726127783381	2.12142881205e-05	
1.30374299099	0.000655219670255	0.000676606007996	2.16137738864e-05	
1.32394450973	0.00060620390752	0.00062798802605	2.2024194649e-05	
1.34445905133	0.000557797511383	0.000579988828019	2.24460785785e-05	
1.36529146609	0.000509713411716	0.000532321282814	2.28799980259e-05	
1.38644667944	0.000461656195626	0.000484689673245	2.33265756968e-05	
1.40792969318	0.000413315175653	0.000436782553902	2.37864785628e-05	
1.42974558655	0.000364356578029	0.000388264592593	2.42604584274e-05	
1.45189951755	0.0003144149257	0.000338767049598	2.47493305043e-05	
1.47439672407	0.000263084012561	0.000287876700408	2.52539830833e-05	
1.49724252516	0.000209910864413	0.000235123864256	2.57754065859e-05	
1.52044232232	0.00015440943615	0.00017997449724	2.63147006126e-05	
1.5440016007	9.62062316773e-05	0.000121857887251	2.68730925152e-05	
1.56792593049	3.70549820631e-05	6.05563105089e-05	2.74519596261e-05	
1.59222096815	4.22930330728e-05	1.89542029184e-05	2.80528565557e-05	
1.61689245782	0.000113434672808	8.47884744006e-05	2.8677549101e-05	
1.64194623261	0.000195305030848	0.000166004906695	2.93280567871e-05	
1.66738821606	0.000288075811539	0.000258175488708	3.00067067933e-05	
1.69322442344	0.000394648732788	0.00036411941252	3.07162030425e-05	
1.71946096328	0.000519438239846	0.000488249330616	3.14597157159e-05	
1.74610403873	0.000668979808792	0.000637105222855	3.22409985561e-05	
1.77315994906	0.000853262804925	0.000820683670006	3.30645443823e-05	
1.80063509117	0.00108832503959	0.00105503561918	3.39357898483e-05	
1.82853596104	0.00140163646544	0.00136765839219	3.48614014469e-05	
1.85686915534	0.00184447967429	0.00180989798253	3.58496295692e-05	
1.88564137295	0.00252479156998	0.0024898586047	3.69107558972e-05	
1.91485941654	0.00371445711701	0.00367996793489	3.80573958719e-05	
1.94453019418	0.00634060945295	0.0063099105625	3.93030882248e-05	
1.974660721	0.0162802334111	0.0162823314891	4.06460286566e-05	
2.00525812082	0.0207165805518	0.0207040422968	4.24039888247e-05	
2.03632962785	0.00793304558639	0.00796947352436	4.41493784738e-05	
2.06788258839	0.00492411401053	0.00496793349479	4.62411028812e-05	
2.09992446255	0.00362337134764	0.00367115667153	4.8799852879e-05	
2.13246282608	0.00289677450202	0.0029483929672	5.20774392742e-05	
2.16550537207	0.00242993203342	0.00248633819991	5.65891488089e-05	
2.19905991285	0.0021008897305	0.00216440913962	6.35498303784e-05	
2.23313438179	0.00184984476634	0.00192643693789	7.66477122528e-05	
2.26773683516	0.00163179815703	0.00174274938802	0.000113975295519	
2.30287545412	0.00164589788865	0.00159620169562	0.000158898016762	
2.33855854654	0.00148204759528	0.00147619801004	1.19323846239e-05	
2.37479454906	0.00135670515086	0.00137583717598	1.91994426376e-05	
2.41159202902	0.00125914297685	0.00129043116313	3.12898269385e-05	
2.44895968654	0.00117499583197	0.00121668335412	4.17312277294e-05	
2.4869063565	0.00110907484183	0.001152207594	5.22308530615e-05	
2.52544101074	0.00106160004446	0.00109523382576	3.37702692704e-05	
2.56457276006	0.000999244902347	0.00104442100278	4.59586410813e-05	
2.60431085648	0.000962557292458	0.000998734283854	3.62372599776e-05	
2.64466469534	0.000914572098225	0.000957362139969	4.27901659189e-05	
2.68564381758	0.000872701438584	0.000919659017906	4.6958825673e-05	
2.72725791199	0.000834666050539	0.000885104817069	5.0439828746e-05	
2.76951681747	0.000799591477487	0.000853275695274	5.36847463899e-05	
2.81243052537	0.000766944059968	0.000823822672467	5.68787315121e-05	
2.85600918187	0.000736328859319	0.000796455705487	6.01268515755e-05	
2.90026309035	0.000707427203158	0.000770931668045	6.35047304963e-05	
2.94520271386	0.000679968484485	0.000747045162158	6.70776353968e-05	
2.99083867757	0.000653713589391	0.000724621411947	7.0909974737e-05	
3.03718177127	0.000628443061944	0.000703510708975	7.50715993975e-05	
3.08424295196	0.000603947173308	0.000683584027517	7.96433703673e-05	
3.13203334641	0.000580016277662	0.000664729531819	8.47233406667e-05	
3.18056425379	0.00055643010905	0.000646849770378	9.04347024316e-05	
3.22984714837	0.000532944449646	0.000629859404435	9.69369331306e-05	
3.27989368219	0.000509272886505	0.00061368335551	0.000104442342808	
3.33071568787	0.000485059891562	0.000598255284354	0.000113241772754	
3.38232518135	0.000459838500317	0.000583516334043	0.000123746269699	
3.43473436476	0.000432959780468	0.000569414085112	0.000136557907356	
3.48795562932	0.00040346808235	0.000555901682041	0.000152596866172	
3.54200155823	0.000369865412593	0.00054293709913	0.000173344982367	
3.59688492969	0.00032963136042	0.000530482520402	0.00020135268306	
3.65261871987	0.000278158194048	0.000518503813352	0.000241413813254	
3.70921610604	0.000206257431391	0.000506970080329	0.000303718259568	
3.76669046962	9.9557819145e-05	0.000495853274467	0.000414335081751	
3.8250553994	0.000215575589335	0.000485127869541	0.000664709367875	
3.8843246947	0.00129636077807	0.000474770575099	0.00166878369487	
3.9445123687	0.00201628561938	0.000464760089746	0.00161106774486	
4.00563265168	0.00105638677889	0.000455076886727	0.000607454997048	
4.06769999443	0.000801151305136	0.000445703026965	0.000357229627119	
4.13072907166	0.000682329318271	0.000436621995515	0.000246465739991	
4.19473478546	0.000611292339388	0.000427818558056	0.000183870756356	
4.25973226884	0.000562445462963	0.000419278634623	0.000143404512567	
4.32573688927	0.000525711553968	0.000410989188163	0.000114879579465	
4.39276425236	0.000496320247452	0.000402938125947	9.34949863163e-05	
4.46083020553	0.000471714151677	0.000395114212099	7.66871816558e-05	
4.52995084174	0.000450389946905	0.000387506989818	6.29554616245e-05	
4.60014250333	0.000431395577612	0.000380106712042	5.13539122522e-05	
4.67142178586	0.000414086358889	0.000372904279505	4.12456912818e-05	
4.74380554202	0.00039799480284	0.000365891185271	3.21726210652e-05	
4.81731088565	0.000382753751702	0.000359059464959	2.37799294348e-05	
4.89195519577	0.000368044168796	0.000352401651998	1.57721778831e-05	
4.96775612068	0.000353550912836	0.000345910737308	7.92970719546e-06	
5.04473158215	0.000338912081445	0.000339580132907	2.456593482e-06	
5.12289977965	0.000323640752809	0.000333403639007	1.01599305731e-05	
5.20227919463	0.000306972984297	0.000327375414195	2.07224101381e-05	
5.28288859492	0.000287514994115	0.00032148994839	3.43704063288e-05	
5.36474703918	0.000262265040042	0.000315742038242	5.41774615463e-05	
5.44787388136	0.000223255397983	0.000310126764751	8.89003401498e-05	
5.5322887753	0.00014655941351	0.000304639472853	0.000175780803508	
5.61801167939	0.000592571075996	0.00029927575277	0.000611109728929	
5.70506286127	0.00050559577092	0.000294031422971	0.000219322383402	
5.79346290261	0.000391185249459	0.000288902514545	0.000103622376809	
5.88323270403	0.000344169140099	0.000283885256888	6.09347325585e-05	
5.97439348998	0.000311457983589	0.000278976064551	3.36059668685e-05	
6.06696681377	0.000274193309554	0.000274171525142	3.85132501347e-05	
6.16097456272	0.00033051123679	0.000269468388195	6.34573092703e-05	
6.25643896326	0.000300378361101	0.000264863554909	3.58090750964e-05	
6.35338258623	0.000283872608472	0.000260354068673	2.36628066585e-05	
6.4518283522	0.00027128512214	0.000255937106313	1.54671534002e-05	
6.55179953692	0.000260435392619	0.000251609970004	8.96737113305e-06	
6.65331977675	0.000250536228194	0.000247370079763	3.47056745097e-06	
6.75641307435	0.000241197405781	0.000243214966511	2.42420460889e-06	
6.86110380426	0.000232175930335	0.000239142265616	7.09231883805e-06	
6.96741671873	0.000223286549038	0.000235149710911	1.19425277525e-05	
7.07537695352	0.000214356418694	0.00023123512912	1.69434798862e-05	
7.1850100339	0.000205188592834	0.000227396434677	2.22703274481e-05	
7.29634188063	0.000195512752329	0.000223631624899	2.8188578764e-05	
7.40939881613	0.000184888441996	0.000219938775483	3.51413984047e-05	
7.52420757068	0.000172461631538	0.000216316036307	4.40012376429e-05	
7.64079528873	0.000156192668665	0.000212761627505	5.69025139629e-05	
7.75918953537	0.000129639049146	0.000209273835803	8.11772035116e-05	
7.87941830277	0.000100654068201	0.000205851011081	0.000164650668857	
8.00151001686	0.000259529656125	0.000202491563169	7.79712818867e-05	
8.12549354404	0.000198202351618	0.000199193958831	2.64695608145e-05	
8.25139819799	0.000171043491258	0.000195956718942	2.6223650336e-05	
8.37925374658	0.000147920564578	0.000192778415842	4.53553056427e-05	
8.50909041896	0.000126297337562	0.000189657670849	6.3841972591e-05	
8.64093891269	0.000101220668682	0.000186593151914	8.61218193735e-05	
8.77483040096	6.76103312594e-05	0.000183583571431	0.000117967896819	
8.91079654	2.71248917427e-05	0.000180627684162	0.000173279645613	
9.04886947657	0.00013986932948	0.000177724285289	0.000304868243095	
9.18908185553	0.000825695975717	0.000174872208579	0.000926145135727	
9.33146682757	0.000650305175391	0.000172070324652	0.000490224599053	
9.47605805705	0.000377991844331	0.000169317539346	0.000210733491221	
9.62288972997	0.000296548352648	0.000166612792175	0.000130769325863	
9.77199656204	0.000250171552118	0.000163955054874	8.66405517967e-05	
9.92341380689	0.000219521010344	0.000161343330016	5.85488866861e-05	
10.0771772644	0.000193325988755	0.000158776649714	3.53546241993e-05	
10.2333232892	0.000171069161552	0.000156254074386	3.85646050429e-05	
10.3918887991	0.000180308150217	0.000153774691589	2.87657659745e-05	
10.5529112842	0.000144985639017	0.00015133761491	1.57942132887e-05	
10.7164288153	0.000112620430505	0.00014894198292	0.000111810085276	
10.8824800532	0.000271817219002	0.000146586958177	0.000131483111776	
11.0511042577	0.000208581114914	0.000144271726286	6.48637616728e-05	
11.222341297	0.000185542799901	0.000141995495	4.37243503729e-05	
11.396231657	0.000171922469536	0.00013975749337	3.22585064387e-05	
11.5728164509	0.000161962009825	0.000137556970934	2.44694865282e-05	
11.7521374291	0.000153866647002	0.000135393196953	1.85261693625e-05	
11.9342369887	0.00014688543254	0.000133265459675	1.3669331885e-05	
12.1191581839	0.000140641316845	0.000131173065637	9.52110221004e-06	
12.3069447361	0.000134919765169	0.000129115339008	5.87220551994e-06	
12.4976410439	0.000129586778957	0.000127091620952	2.62273494506e-06	
12.6912921941	0.000124551756673	0.000125101269028	9.28405216881e-07	
12.887943972	0.000119747207942	0.000123143656615	3.46922662998e-06	
13.0876428724	0.00011510875962	0.000121218172364	6.14850263393e-06	
13.2904361105	0.000110549409037	0.000119324219676	8.82275419338e-06	
13.496371633	0.000106681624193	0.000117461216205	1.08027920044e-05	
13.7054981299	0.000102390466941	0.000115628593374	1.32527914957e-05	
13.9178650452	9.82527236813e-05	0.000113825795927	1.55848756553e-05	
14.1335225892	9.42027649059e-05	0.00011205228149	1.78596820304e-05	
14.3525217505	9.02140558503e-05	0.000110307520154	2.01026016677e-05	
14.5749143072	8.6267531851e-05	0.000108590994075	2.23319666647e-05	
14.8007528402	8.23454696557e-05	0.000106902197098	2.45648999111e-05	
15.030090745	7.84288842311e-05	0.000105240634382	2.68198618753e-05	
15.2629822443	7.44967881796e-05	0.00010360582206	2.91174557287e-05	
15.4994824011	7.05216755452e-05	0.000101997286895	3.14845013831e-05	
15.7396471317	6.64588808518e-05	0.000100414565962	3.39656539155e-05	
15.9835332187	6.22490052228e-05	9.88572063403e-05	3.6620182851e-05	
16.2311983245	5.77844181607e-05	9.73247648144e-05	3.95562899313e-05	
16.4827010052	5.28565015098e-05	9.5816807591e-05	4.29852911407e-05	
16.738100724	4.69904107329e-05	9.43329100255e-05	4.73947319909e-05	
16.9974578655	3.8836838489e-05	9.28726563603e-05	5.42299261983e-05	
17.2608337502	2.44745072736e-05	9.14356394716e-05	7.01818939004e-05	
17.5282906485	0.000104000694194	9.00214606278e-05	7.61719605858e-05	
17.7998917957	6.49129868719e-05	8.86297292558e-05	2.51131389206e-05	
18.0757014071	5.10861022559e-05	8.7260062717e-05	3.63245430589e-05	
18.3557846928	4.37130616902e-05	8.5912086091e-05	4.2273322287e-05	
18.6402078737	3.7976952823e-05	8.45854319678e-05	4.66407149075e-05	
18.9290381963	3.29564460924e-05	8.32797402479e-05	5.03478702874e-05	
19.2223439494	2.83107021979e-05	8.19946579485e-05	5.37066355524e-05	
19.5201944799	2.38341287526e-05	8.07298390185e-05	5.69194347525e-05	
19.8226602093	1.94080391858e-05	7.94849441584e-05	6.01046596615e-05	
20.12981265	1.49308437157e-05	7.82596406476e-05	6.33662492684e-05	
20.4417244227	1.0247983844e-05	7.70536021774e-05	6.68728044762e-05	
20.7584692734	5.01026296135e-06	7.586650869e-05	7.11901808987e-05	
21.0801220906	1.00116190787e-05	7.46980462228e-05	7.21402058146e-05	
21.4067589235	2.04944354722e-06	7.35479067581e-05	7.27346940985e-05	
21.7384569994	4.54677357293e-06	7.24157880782e-05	7.67339350462e-05	
22.0752947424	9.59357505816e-06	7.13013936247e-05	8.08321321012e-05	
22.4173517916	1.46028808443e-05	7.02044323629e-05	8.47692369148e-05	
22.7647090203	1.96611791432e-05	6.91246186508e-05	8.87575861596e-05	
23.117448555	2.48425594286e-05	6.80616721118e-05	9.28812566602e-05	
23.4756537944	3.01926565205e-05	6.70153175122e-05	9.71881851795e-05	
23.8394094298	3.5749344376e-05	6.59852846417e-05	0.000101716922221	
24.2088014646	4.15499922466e-05	6.49713081987e-05	0.000106504996776	
24.583917235	4.76357790907e-05	6.39731276786e-05	0.00011159353795	
24.9648454304	5.40561666135e-05	6.29904872654e-05	0.000117031850823	
25.3516761143	6.08766666704e-05	6.20231357271e-05	0.0001228852075	
25.7445007459	6.81980574561e-05	6.10708263139e-05	0.000129254004504	
26.1434122015	7.622128936e-05	6.01333166596e-05	0.000136338280798	
26.5485047966	8.55737221179e-05	5.92103686863e-05	0.000144760158098	
26.959874308	9.6778756834e-05	5.83017485111e-05	0.000154799188176	
27.3776179966	9.60528316848e-05	5.74072263562e-05	0.00015342249997	
27.8018346305	0.000108067669573	5.65265764613e-05	0.0001645758736	
28.2326245079	0.000119689347517	5.56595769988e-05	0.000175332574445	
28.6700894815	0.000132013578596	5.4806009991e-05	0.000186803323832	
29.1143329819	0.000145455722418	5.39656612299e-05	0.000199404555577	
29.5654600425	0.00016035417287	5.31383201992e-05	0.000213474633404	
30.0235773243	0.000177094315835	5.23237799984e-05	0.000229397890409	
30.4887931407	0.000195759131493	5.1521837269e-05	0.000247258843504	
30.9612174838	0.000217306126674	5.07322921228e-05	0.000268015099487	
31.4409620497	0.000242562023126	4.99549480717e-05	0.000292490782159	
31.9281402654	0.00027245680009	4.91896119602e-05	0.000321616083429	
32.4228673154	0.000308703128972	4.84360938985e-05	0.000357102890841	
32.9252601691	0.000354050266217	4.76942071986e-05	0.000401697675173	
33.4354376082	0.000413250323296	4.69637683114e-05	0.000460150054451	
33.9535202549	0.000498626894867	4.6244596765e-05	0.000544765039275	
34.4796306006	0.000655813617528	4.55365151055e-05	0.000700953475734	
35.0138930347	0.00057314529298	4.48393488386e-05	0.000606137404433	
35.5564338738	0.000638700789949	4.41529263732e-05	0.000682407733793	
36.107381392	0.000929180338132	4.34770789654e-05	0.000972349898374	
36.6668658509	0.00139723335494	4.28116406654e-05	0.00143955431599	
37.2350195306	0.0025047484965	4.21564482641e-05	0.00254556469784	
37.8119767607	0.00778805432348	4.15113412424e-05	0.00781592373915	
38.3978739524	0.0045262872203	4.08761617203e-05	0.00448912072979	
38.9928496306	0.00205388574064	4.02507544085e-05	0.00201433054889	
39.5970444666	0.00132832752105	3.96349665603e-05	0.00128896371449	
40.2106013113	0.000985731879946	3.90286479252e-05	0.000946848768922	
40.8336652293	0.000785012422294	3.84316507026e-05	0.000746666997222	
41.4663835327	0.000652708935558	3.78438294981e-05	0.000614925178279	
42.1089058165	0.000562518344965	3.72650412792e-05	0.000525298986642	
42.7613839935	0.000491368681044	3.66951453329e-05	0.000454705461021	
43.4239723304	0.000435835829463	3.61340032244e-05	0.000399727409473	
44.0968274843	0.000390428222136	3.55814787559e-05	0.000354869541408	
44.7801085397	0.000351388679004	3.5037437927e-05	0.000316372981506	
45.4739770461	0.000316058753316	3.45017488957e-05	0.000281586494552	
46.1785970562	0.000278598202627	3.39742819403e-05	0.000244682426878	
46.8941351648	0.000261137803875	3.34549094221e-05	0.000228246434519	
47.6207605479	0.000199359102022	3.2943505749e-05	0.000171033317893	
48.3586450032	0.000378580828156	3.24399473395e-05	0.000346720187606	
49.10796299	0.000300336184935	3.1944112588e-05	0.00026843366767	
49.8688916711	0.000268161018392	3.14558818304e-05	0.000236719852017	
50.6416109545	0.000247468445823	3.09751373106e-05	0.000216504594137	
51.4263035356	0.000232286252245	3.05017631477e-05	0.00020179094853	
52.223154941	0.000218610793386	3.00356453037e-05	0.000188580972817	
53.0323535718	0.000207661011127	2.95766715523e-05	0.000178090317821	
53.8540907485	0.000196297012673	2.91247314475e-05	0.000167177417496	
54.6885607561	0.000184579119125	2.86797162938e-05	0.000155907567719	
55.5359608899	0.000167488223177	2.82415191163e-05	0.000139322134017	
56.3964915025	0.000201928193916	2.78100346316e-05	0.000174326199855	
57.2703560509	0.00018183671869	2.73851592196e-05	0.000154461034306	
58.1577611445	0.000171673015729	2.69667908951e-05	0.000144709467567	
59.0589165945	0.000164177300669	2.65548292808e-05	0.000137624533324	
59.9740354628	0.000157877553776	2.61491755801e-05	0.000131729984488	
60.9033341127	0.00015222133099	2.57497325511e-05	0.000126473143742	
61.8470322602	0.000147505451608	2.53564044804e-05	0.000122150349782	
62.8053530258	0.000142740849118	2.49690971581e-05	0.000117772761161	
63.7785229872	0.000138358869099	2.45877178523e-05	0.000113772035892	
64.7667722329	0.00013426561662	2.42121752856e-05	0.000110054232723	
65.7703344166	0.000130416492191	2.38423796104e-05	0.000106574827216	
66.7894468126	0.000126781564168	2.34782423856e-05	0.000103303971029	
67.8243503716	0.000123337889152	2.31196765536e-05	0.000100218805086	
68.8752897781	0.000120066850504	2.27665964177e-05	9.73007966974e-05	
69.9425135077	0.000116952857837	2.24189176197e-05	9.45344386102e-05	
71.0262738862	0.000113982585069	2.20765571183e-05	9.19064868722e-05	
72.1268271493	0.00011114447456	2.17394331672e-05	8.94054648867e-05	
73.244433503	0.000108428391735	2.14074652947e-05	8.7021317993e-05	
74.3793571853	0.000105825372719	2.10805742827e-05	8.47451610804e-05	
75.5318665284	0.000103327433208	2.07586821461e-05	8.25690874547e-05	
76.7022340224	0.000100927419633	2.04417121137e-05	8.04860200054e-05	
77.8907363797	9.86188906621e-05	2.01295886077e-05	7.84895927128e-05	
79.0976546002	9.63960211357e-05	1.9822237225e-05	7.65740545926e-05	
80.3232740381	9.42535230172e-05	1.95195847183e-05	7.47341906604e-05	
81.567884469	9.21865795358e-05	1.92215589774e-05	7.2965256086e-05	
82.8317801587	9.01907897335e-05	1.89280890109e-05	7.12629207547e-05	
84.1152599326	8.82621213506e-05	1.86391049286e-05	6.96232221672e-05	
85.4186272463	8.63968704823e-05	1.83545379236e-05	6.80425251115e-05	
86.7421902576	8.45916267967e-05	1.80743202549e-05	6.65174868953e-05	
88.0862618992	8.28432433671e-05	1.77983852309e-05	6.50450271939e-05	
89.4511599526	8.11488103665e-05	1.75266671922e-05	6.36223017595e-05	
90.8372071234	7.95056320193e-05	1.72591014955e-05	6.22466793886e-05	
92.2447311176	7.79112063207e-05	1.69956244971e-05	6.09157216559e-05	
93.6740647189	7.63632071203e-05	1.67361735376e-05	5.96271650129e-05	
95.1255458674	7.48594682383e-05	1.64806869257e-05	5.83789049193e-05	
96.5995177398	7.33979693369e-05	1.62291039231e-05	5.71689817288e-05	
98.0963288303	7.19768233147e-05	1.59813647298e-05	5.59955680979e-05	
99.6163330327	7.05942650284e-05	1.57374104686e-05	5.4856957722e-05	
101.159889725	6.92486411752e-05	1.54971831711e-05	5.3751555232e-05	
102.727363853	6.79384011937e-05	1.5260625763e-05	5.2677867109e-05	
104.319126018	6.66620890628e-05	1.50276820503e-05	5.16344934972e-05	
105.935552564	6.54183358932e-05	1.47982967052e-05	5.06201208087e-05	
107.577025665	6.42058532206e-05	1.45724152527e-05	4.96335150303e-05	
109.243933418	6.30234269236e-05	1.43499840571e-05	4.86735156541e-05	
110.936669934	6.18699116966e-05	1.41309503088e-05	4.77390301641e-05	
112.65563543	6.07442260187e-05	1.39152620115e-05	4.68290290173e-05	
114.401236324	5.96453475667e-05	1.3702867969e-05	4.59425410693e-05	
116.173885332	5.85723090253e-05	1.34937177734e-05	4.50786493974e-05	
117.974001565	5.75241942556e-05	1.32877617922e-05	4.42364874807e-05	
119.802010628	5.65001347843e-05	1.30849511563e-05	4.34152357017e-05	
121.658344721	5.54993065843e-05	1.28852377483e-05	4.26141181384e-05	
123.543442741	5.4520927116e-05	1.26885741904e-05	4.18323996176e-05	
125.457750385	5.35642526072e-05	1.24949138333e-05	4.10693830062e-05	
127.401720257	5.26285755471e-05	1.23042107444e-05	4.03244067161e-05	
129.375811974	5.17132223761e-05	1.21164196968e-05	3.95968424055e-05	
131.380492274	5.08175513525e-05	1.19314961586e-05	3.88860928565e-05	
133.416235128	4.99409505812e-05	1.17493962816e-05	3.81915900144e-05	
135.48352185	4.90828361901e-05	1.15700768911e-05	3.75127931745e-05	
137.582841213	4.82426506396e-05	1.1393495475e-05	3.68491873028e-05	
139.714689564	4.7419861157e-05	1.12196101738e-05	3.62002814796e-05	
141.879570939	4.66139582822e-05	1.10483797707e-05	3.55656074561e-05	
144.077997187	4.58244545166e-05	1.08797636809e-05	3.49447183128e-05	
146.310488085	4.50508830671e-05	1.07137219424e-05	3.43371872138e-05	
148.577571465	4.42927966772e-05	1.05502152064e-05	3.37426062466e-05	
150.879783339	4.35497665371e-05	1.03892047273e-05	3.31605853426e-05	
153.217668023	4.28213812684e-05	1.02306523537e-05	3.25907512708e-05	
155.591778268	4.2107245976e-05	1.00745205192e-05	3.20327466986e-05	
158.00267539	4.14069813632e-05	9.92077223318e-06	3.14862293162e-05	
160.450929402	4.07202229035e-05	9.76937107208e-06	3.09508710176e-05	
162.937119149	4.00466200669e-05	9.62028117051e-06	3.04263571348e-05	
165.461832447	3.93858355952e-05	9.47346721268e-06	2.99123857224e-05	
168.025666218	3.87375448225e-05	9.32889442389e-06	2.94086668866e-05	
170.629226635	3.81014350389e-05	9.18652856215e-06	2.89149221569e-05	
173.273129262	3.74772048932e-05	9.04633591001e-06	2.84308838969e-05	
175.957999204	3.68645638316e-05	8.90828326641e-06	2.79562947519e-05	
178.684471249	3.62632315714e-05	8.77233793875e-06	2.74909071293e-05	
181.453190022	3.56729376051e-05	8.63846773503e-06	2.70344827118e-05	
184.264810137	3.50934207344e-05	8.50664095616e-06	2.65867919982e-05	
187.119996352	3.45244286316e-05	8.3768263883e-06	2.61476138729e-05	
190.019423723	3.39657174261e-05	8.24899329546e-06	2.57167351997e-05	
192.963777768	3.34170513152e-05	8.12311141209e-06	2.52939504396e-05	
195.953754627	3.28782021961e-05	7.99915093585e-06	2.48790612908e-05	
198.990061226	3.23489493198e-05	7.87708252048e-06	2.44718763492e-05	
202.073415444	3.18290789634e-05	7.75687726879e-06	2.40722107877e-05	
205.204546286	3.1318384121e-05	7.6385067257e-06	2.36798860543e-05	
208.384194051	3.08166642114e-05	7.52194287153e-06	2.32947295861e-05	
211.61311051	3.03237248012e-05	7.40715811523e-06	2.29165745398e-05	
214.892059081	2.98393773437e-05	7.29412528779e-06	2.25452595367e-05	
218.221815014	2.9363438931e-05	7.1828176358e-06	2.21806284212e-05	
221.603165568	2.88957320592e-05	7.07320881504e-06	2.18225300327e-05	
225.036910205	2.84360844061e-05	6.96527288418e-06	2.14708179895e-05	
228.52386077	2.79843286205e-05	6.85898429859e-06	2.1125350484e-05	
232.06484169	2.75403021215e-05	6.75431790427e-06	2.07859900889e-05	
235.660690167	2.71038469097e-05	6.65124893185e-06	2.0452603573e-05	
239.312256374	2.66748093856e-05	6.54975299065e-06	2.0125061727e-05	
243.020403659	2.62530401792e-05	6.44980606291e-06	1.9803239198e-05	
246.786008746	2.5838393987e-05	6.35138449804e-06	1.94870143323e-05	
250.609961944	2.54307294167e-05	6.25446500698e-06	1.91762690261e-05	
254.49316736	2.50299088402e-05	6.15902465669e-06	1.88708885839e-05	
258.436543106	2.46357982534e-05	6.06504086466e-06	1.85707615834e-05	
262.441021523	2.42482671427e-05	5.97249139353e-06	1.8275779748e-05	
266.507549398	2.38671883575e-05	5.88135434582e-06	1.7985837824e-05	
270.637088188	2.34924379892e-05	5.79160815869e-06	1.77008334653e-05	
274.830614249	2.31238952558e-05	5.70323159884e-06	1.74206671225e-05	
279.089119064	2.2761442391e-05	5.61620375744e-06	1.7145241938e-05	
283.413609479	2.24049645399e-05	5.53050404515e-06	1.68744636456e-05	
287.805107944	2.20543496575e-05	5.44611218725e-06	1.66082404749e-05	
292.264652749	2.17094884138e-05	5.36300821882e-06	1.63464830603e-05	
296.793298272	2.13702741015e-05	5.28117247993e-06	1.60891043541e-05	
301.392115231	2.10366025484e-05	5.20058561107e-06	1.58360195435e-05	
306.062190933	2.07083720342e-05	5.12122854847e-06	1.55871459713e-05	
310.804629534	2.03854832096e-05	5.04308251959e-06	1.53424030607e-05	
315.620552298	2.00678390202e-05	4.96612903869e-06	1.51017122427e-05	
320.511097863	1.97553446329e-05	4.8903499024e-06	1.48649968873e-05	
325.47742251	1.94479073656e-05	4.81572718542e-06	1.46321822375e-05	
330.520700438	1.91454366197e-05	4.74224323625e-06	1.44031953459e-05	
335.64212404	1.88478438159e-05	4.669880673e-06	1.4177965015e-05	
340.842904183	1.8555042332e-05	4.59862237929e-06	1.39564217387e-05	
346.124270498	1.82669474438e-05	4.52845150015e-06	1.37384976474e-05	
351.48747167	1.79834762677e-05	4.45935143804e-06	1.35241264552e-05	
356.933775731	1.77045477068e-05	4.3913058489e-06	1.33132434087e-05	
362.464470361	1.74300823975e-05	4.32429863828e-06	1.31057852389e-05	
368.080863194	1.71600026598e-05	4.25831395753e-06	1.2901690114e-05	
373.784282125	1.68942324485e-05	4.19333620002e-06	1.27008975954e-05	
379.576075625	1.66326973066e-05	4.12934999745e-06	1.25033485944e-05	
385.457613059	1.63753243209e-05	4.0663402162e-06	1.2308985331e-05	
391.43028501	1.61220420783e-05	4.00429195375e-06	1.21177512948e-05	
397.49550361	1.58727806251e-05	3.94319053513e-06	1.19295912066e-05	
403.65470287	1.56274714263e-05	3.88302150946e-06	1.17444509824e-05	
409.909339022	1.5386047328e-05	3.8237706465e-06	1.15622776983e-05	
416.260890863	1.51484425196e-05	3.7654239333e-06	1.13830195566e-05	
422.710860102	1.49145924988e-05	3.70796757085e-06	1.12066258539e-05	
429.260771719	1.46844340368e-05	3.65138797086e-06	1.10330469496e-05	
435.912174323	1.44579051454e-05	3.59567175247e-06	1.08622342363e-05	
442.666640518	1.42349450448e-05	3.54080573914e-06	1.06941401105e-05	
449.525767275	1.4015494133e-05	3.48677695547e-06	1.05287179457e-05	
456.491176313	1.37994939559e-05	3.4335726242e-06	1.03659220648e-05	
463.564514476	1.35868871785e-05	3.3811801631e-06	1.02057077151e-05	
470.747454129	1.33776175572e-05	3.32958718205e-06	1.00480310429e-05	
478.041693547	1.3171629913e-05	3.27878148008e-06	9.89284907025e-06	
485.448957324	1.29688701055e-05	3.22875104247e-06	9.74011967134e-06	
492.970996772	1.27692850079e-05	3.17948403792e-06	9.5898015506e-06	
500.609590344	1.25728224827e-05	3.13096881575e-06	9.44185422115e-06	
508.366544047	1.23794313583e-05	3.08319390312e-06	9.29623798416e-06	
516.243691872	1.21890614062e-05	3.03614800235e-06	9.15291390883e-06	
524.242896231	1.20016633193e-05	2.98981998819e-06	9.01184381311e-06	
532.366048391	1.18171886902e-05	2.94419890524e-06	8.87299024507e-06	
540.615068925	1.1635589991e-05	2.89927396531e-06	8.73631646486e-06	
548.991908165	1.14568205531e-05	2.8550345449e-06	8.60178642736e-06	
557.498546665	1.12808345478e-05	2.81147018266e-06	8.46936476527e-06	
566.136995667	1.11075869679e-05	2.76857057694e-06	8.33901677291e-06	
574.909297575	1.09370336091e-05	2.72632558332e-06	8.21070839038e-06	
583.817526443	1.07691310525e-05	2.68472521222e-06	8.0844061884e-06	
592.863788462	1.06038366478e-05	2.64375962654e-06	7.96007735349e-06	
602.050222458	1.04411084959e-05	2.60341913935e-06	7.8376896737e-06	
611.379000396	1.02809054335e-05	2.56369421154e-06	7.7172115248e-06	
620.8523279	1.01231870173e-05	2.52457544962e-06	7.5986118568e-06	
630.472444766	9.96791350851e-06	2.48605360346e-06	7.481860181e-06	
640.2416255	9.81504585808e-06	2.44811956413e-06	7.36692655739e-06	
650.162179846	9.66454569263e-06	2.41076436172e-06	7.25378158241e-06	
660.236453343	9.51637530019e-06	2.37397916321e-06	7.14239637708e-06	
670.466827871	9.37049761675e-06	2.33775527043e-06	7.03274257554e-06	
680.855722217	9.22687621295e-06	2.30208411792e-06	6.92479231386e-06	
691.40559265	9.08547528127e-06	2.26695727098e-06	6.81851821921e-06	
702.118933495	8.94625962351e-06	2.23236642364e-06	6.71389339932e-06	
712.998277731	8.80919463857e-06	2.19830339668e-06	6.6108914323e-06	
724.046197581	8.67424631058e-06	2.16476013573e-06	6.50948635664e-06	
735.265305128	8.5413811974e-06	2.13172870933e-06	6.40965266163e-06	
746.658252928	8.41056641928e-06	2.09920130707e-06	6.31136527792e-06	
758.227734639	8.28176964796e-06	2.06717023775e-06	6.21459956841e-06	
769.976485655	8.15495909592e-06	2.03562792755e-06	6.11933131942e-06	
781.907283759	8.03010350599e-06	2.00456691822e-06	6.02553673197e-06	
794.022949773	7.90717214115e-06	1.97397986535e-06	5.93319241348e-06	
806.326348228	7.78613477465e-06	1.9438595366e-06	5.84227536949e-06	
818.82038804	7.66696168033e-06	1.91419881004e-06	5.7527629958e-06	
831.508023202	7.54962362316e-06	1.88499067237e-06	5.66463307062e-06	
844.392253476	7.43409185007e-06	1.85622821738e-06	5.57786374709e-06	
857.476125107	7.32033808089e-06	1.82790464422e-06	5.4924335459e-06	
870.76273154	7.20833449966e-06	1.80001325584e-06	5.40832134811e-06	
884.255214155	7.09805374598e-06	1.77254745738e-06	5.32550638817e-06	
897.956763006	6.98946890669e-06	1.74550075465e-06	5.24396824711e-06	
911.870617578	6.88255350766e-06	1.71886675253e-06	5.1636868459e-06	
926.000067552	6.77728150581e-06	1.69263915353e-06	5.08464243896e-06	
940.348453582	6.67362728129e-06	1.66681175623e-06	5.00681560782e-06	
954.919168086	6.57156562985e-06	1.64137845387e-06	4.93018725499e-06	
969.715656047	6.47107175536e-06	1.61633323287e-06	4.85473859793e-06	
984.741415828	6.37212126255e-06	1.59167017143e-06	4.78045116315e-06	
1000.0	6.27469014982e-06	1.56738343812e-06	4.70730678049e-06	


==> data/fig_history_lam_0.dat <==
lam_real	lam_imag	
-0.00447062199674	-0.775097827443	
-0.00447062199674	0.775097827443	


==> data/fig_history_lam_1.dat <==
lam_real	lam_imag	
-0.00387632256561	-0.775067251511	
-0.00387632256561	0.775067251511	


==> data/fig_history_lam_2.dat <==
lam_real	lam_imag	
-0.00387549283668	-0.775088950286	
-0.00387549283668	0.775088950286	
-0.0102955358849	-2.04905626486	
-0.0102955358849	2.04905626486	


==> data/fig_history_lam_3.dat <==
lam_real	lam_imag	
-0.0038754814779	-0.77508898725	
-0.0038754814779	0.77508898725	
-0.0117612913827	-1.9873506426	
-0.0117612913827	1.9873506426	


==> data/fig_history_lam_4.dat <==
lam_real	lam_imag	
-0.00387586632196	-0.775087198412	
-0.00387586632196	0.775087198412	
-0.00981689540588	-1.99191142575	
-0.00981689540588	1.99191142575	


==> data/fig_history_lam_5.dat <==
lam_real	lam_imag	
-0.00387580867255	-0.775087351072	
-0.00387580867255	0.775087351072	
-0.00997370570405	-1.99196594546	
-0.00997370570405	1.99196594546	


==> data/fig_history_lam_6.dat <==
lam_real	lam_imag	
-0.00387581378545	-0.775087340362	
-0.00387581378545	0.775087340362	
-0.00996348547339	-1.99196459703	
-0.00996348547339	1.99196459703	


==> data/fig_history_lam_7.dat <==
lam_real	lam_imag	
-0.00387580880539	-0.775087352849	
-0.00387580880539	0.775087352849	
-0.00996348593357	-1.99196459732	
-0.00996348593357	1.99196459732	


==> data/fig_history_lam_8.dat <==
lam_real	lam_imag	
-0.00387580869033	-0.775087352862	
-0.00387580869033	0.775087352862	
-0.00996341123007	-1.99196461924	
-0.00996341123007	1.99196461924	


==> data/fig_history_mu_0.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	


==> data/fig_history_mu_1.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	
0.00447062199674	0.775097827443	
0.00447062199674	-0.775097827443	


==> data/fig_history_mu_2.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	
0.00447062199674	0.775097827443	
0.00447062199674	-0.775097827443	
0.00387632256561	0.775067251511	
0.00387632256561	-0.775067251511	


==> data/fig_history_mu_3.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	
0.00447062199674	0.775097827443	
0.00447062199674	-0.775097827443	
0.00387632256561	0.775067251511	
0.00387632256561	-0.775067251511	
0.0102955358849	2.04905626486	
0.0102955358849	-2.04905626486	


==> data/fig_history_mu_4.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	
0.00447062199674	0.775097827443	
0.00447062199674	-0.775097827443	
0.00387632256561	0.775067251511	
0.00387632256561	-0.775067251511	
0.0102955358849	2.04905626486	
0.0102955358849	-2.04905626486	
0.0117612913827	1.9873506426	
0.0117612913827	-1.9873506426	


==> data/fig_history_mu_5.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	
0.00447062199674	0.775097827443	
0.00447062199674	-0.775097827443	
0.00387632256561	0.775067251511	
0.00387632256561	-0.775067251511	
0.0102955358849	2.04905626486	
0.0102955358849	-2.04905626486	
0.0117612913827	1.9873506426	
0.0117612913827	-1.9873506426	
0.00981689540588	1.99191142575	
0.00981689540588	-1.99191142575	


==> data/fig_history_mu_6.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	
0.00447062199674	0.775097827443	
0.00447062199674	-0.775097827443	
0.00387632256561	0.775067251511	
0.00387632256561	-0.775067251511	
0.0102955358849	2.04905626486	
0.0102955358849	-2.04905626486	
0.0117612913827	1.9873506426	
0.0117612913827	-1.9873506426	
0.00981689540588	1.99191142575	
0.00981689540588	-1.99191142575	
0.00997370570405	1.99196594546	
0.00997370570405	-1.99196594546	


==> data/fig_history_mu_7.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	
0.00447062199674	0.775097827443	
0.00447062199674	-0.775097827443	
0.00387632256561	0.775067251511	
0.00387632256561	-0.775067251511	
0.0102955358849	2.04905626486	
0.0102955358849	-2.04905626486	
0.0117612913827	1.9873506426	
0.0117612913827	-1.9873506426	
0.00981689540588	1.99191142575	
0.00981689540588	-1.99191142575	
0.00997370570405	1.99196594546	
0.00997370570405	-1.99196594546	
0.00387581378545	0.775087340362	
0.00387581378545	-0.775087340362	


==> data/fig_history_mu_8.dat <==
mu_real	mu_imag	
0.0031172824725	-0.775088950406	
0.0031172824725	-0.465053370244	
0.0031172824725	-0.155017790081	
0.0031172824725	0.155017790081	
0.0031172824725	0.465053370244	
0.0031172824725	0.775088950406	
0.00447062199674	0.775097827443	
0.00447062199674	-0.775097827443	
0.00387632256561	0.775067251511	
0.00387632256561	-0.775067251511	
0.0102955358849	2.04905626486	
0.0102955358849	-2.04905626486	
0.0117612913827	1.9873506426	
0.0117612913827	-1.9873506426	
0.00981689540588	1.99191142575	
0.00981689540588	-1.99191142575	
0.00997370570405	1.99196594546	
0.00997370570405	-1.99196594546	
0.00387581378545	0.775087340362	
0.00387581378545	-0.775087340362	
0.00996348593357	1.99196459732	
0.00996348593357	-1.99196459732	


==> data/fig_iss_irka.dat <==
rom_dim	fom_evals	rel_err	
2.0	8.0	0.624596778189352	
4.0	20.0	0.5066930498720112	
6.0	72.0	0.504626432296043	
8.0	130.0	0.039926970611715934	
10.0	134.0	0.03815708762532693	
12.0	132.0	0.02822695027808071	
14.0	902.0	0.0193996583511891	
16.0	324.0	0.025678565346124164	
18.0	4178.0	0.01542911184850824	
20.0	302.0	0.025073372730154673	
22.0	222.0	0.0246126984755308	
24.0	514.0	0.004435405012127642	
26.0	314.0	0.024424299429379542	
28.0	448.0	0.020611875192758217	
30.0	420.0	0.003194096169942671	
32.0	354.0	0.003041032233972795	
34.0	410.0	0.003028437231480237	
36.0	468.0	0.0014366259333728983	
38.0	610.0	0.0014071114665130465	
40.0	768.0	0.0006479356402607916	
42.0	720.0	0.00043046407548548785	
44.0	1548.0	0.00041684540736726904	
46.0	788.0	0.00028671247509728834	
48.0	1394.0	0.0002467753904281607	
50.0	1554.0	0.000246380058726438	


==> data/fig_iss_irka_28.dat <==
fom_evals	rel_err	cond_M	
28.0	0.532545522027032	58680.41203672097	
56.0	0.39854940452658333	461.5568364379989	
84.0	0.02614980295597751	705.3860555767463	
112.0	0.02447448213042469	24180.61645630185	
140.0	0.023464937106750468	3716.8473993341504	
168.0	0.02398197939799706	1588.2268739189237	
196.0	0.029764622844985995	741.8963293322752	
224.0	0.023561541782264234	170.94654548603364	
252.0	0.020930224126109523	234.37916269060005	
280.0	0.02061823876585694	72.76409629733304	
308.0	0.020612052481168645	78.96351972679597	
336.0	0.020611879877653668	76.46104056819522	
364.0	0.02061187531787947	76.75501338381459	
392.0	0.020611875196091405	76.69035587757338	
420.0	0.020611875192859758	76.69828350433902	
448.0	0.020611875192742928	76.69656849353457	


==> data/fig_iss_irka_bode_28.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00017003624854993924	9.234651565433068e-07	
0.10154950161807173	0.0001727846641511856	0.00017275368961324484	9.234713288065765e-07	
0.10312301278878754	0.00017554877368051514	0.0001755172396786974	9.23477693803367e-07	
0.10472090554055413	0.00017835991065214075	0.00017832780957604256	9.234842575514226e-07	
0.10634355766636439	0.00018121901004083087	0.0001811863341384416	9.234910262555281e-07	
0.10799135281311975	0.00018412703171742393	0.00018409377309291822	9.234980063148893e-07	
0.1096646805723366	0.00018708496138198909	0.00018705111199346638	9.235052043278107e-07	
0.11136393657225817	0.0001900938115420566	0.00019005936319922465	9.235126270992192e-07	
0.11308952257139368	0.0001931546225384728	0.0001931195669002766	9.235202816457814e-07	
0.11484184655350702	0.00019626846362160818	0.00019623279219379923	9.235281752030432e-07	
0.11662132282407707	0.00019943643408081553	0.0001994001382134613	9.235363152333755e-07	
0.11842837210825283	0.00020265966443023005	0.0002026227353151619	9.235447094309437e-07	
0.12026342165032622	0.00020593931765420574	0.00020590174632240276	9.235533657305635e-07	
0.12212690531474645	0.00020927659051590063	0.00020923836783480734	9.235622923148528e-07	
0.12401926368869937	0.00021267271493276106	0.0002126338316035373	9.235714976208005e-07	
0.12594094418627644	0.000216128959422904	0.00021608940597760333	9.235809903498965e-07	
0.12789240115425762	0.00021964663062667495	0.000219606397425351	9.235907794742896e-07	
0.12987409597953362	0.00022322707490794735	0.0002231861521356846	9.236008742468163e-07	
0.13188649719819254	0.0002268716800400495	0.00022683005770391602	9.236112842082006e-07	
0.13393008060629666	0.0002305818769815431	0.0002305395449074612	9.236220191974334e-07	
0.13600532937237603	0.0002343591417474478	0.0002343160895769821	9.236330893601848e-07	
0.13811273415166478	0.00023820499738190403	0.0002381612145689614	9.236445051589896e-07	
0.14025279320210793	0.00024212101603869339	0.0002420764918461329	9.236562773824199e-07	
0.1424260125021654	0.0002461088211765037	0.0002460635446726526	9.236684171560769e-07	
0.1446329058704415	0.0002501700898763241	0.00025012404993139675	9.236809359520382e-07	
0.14687399508716817	0.00025430655528890794	0.0002542597405713218	9.23693845600736e-07	
0.14914981001757044	0.000258520009220819	0.00025847240819340517	9.237071583018299e-07	
0.15146088873714358	0.00026281230486822443	0.00026276390578433106	9.237208866346108e-07	
0.1538077776588715	0.000267185359708297	0.00026713615060777333	9.237350435721054e-07	
0.15619103166241588	0.0002716411585588216	0.0002715911272638865	9.23749642490566e-07	
0.15861121422530794	0.0002761817568174509	0.0002761308909284343	9.237646971844107e-07	
0.16106889755617235	0.00028080928389291734	0.00028075757078387196	9.23780221878113e-07	
0.16356466273001555	0.00028552594684149606	0.0002854733736556735	9.237962312394545e-07	
0.1660990998256107	0.00029033403422306595	0.00029028058786825003	9.238127403939011e-07	
0.16867280806501112	0.00029523592019226774	0.00029518158733595883	9.238297649383683e-07	
0.1712863959552255	0.00030023406884151417	0.00030017883590595726	9.238473209567265e-07	
0.17394048143208848	0.0003053310388139851	0.00030527489197103503	9.238654250335367e-07	
0.17663569200636045	0.0003105294882062412	0.0003104724133720551	9.238840942713914e-07	
0.17937266491209122	0.000315832179781733	0.00031577416261128333	9.23903346305212e-07	
0.18215204725728248	0.00032124198651828	0.00032118301239967873	9.239231993201552e-07	
0.18497449617688488	0.0003267618975145803	0.0003267019515632025	9.239436720686808e-07	
0.18784067898816573	0.0003323950242829551	0.0003323340913353554	9.239647838866021e-07	
0.1907512733484843	0.000338144607457942	0.00033808267206554744	9.239865547145088e-07	
0.19370696741551147	0.00034401402395293725	0.0003439510703755095	9.240090051125019e-07	
0.1967084600099325	0.0003500067945999911	0.00034994280679884215	9.240321562822624e-07	
0.19975646078067044	0.00035612659231101784	0.0003560615539419674	9.240560300869932e-07	
0.20285169037266976	0.00036237725080219595	0.0003623111452082519	9.240806490701457e-07	
0.2059948805972802	0.00036876277392718467	0.0003686955841309379	9.241060364781149e-07	
0.20918677460527996	0.00037528734566907293	0.0003752190543647799	9.241322162816323e-07	
0.21242812706258082	0.0003819553408456891	0.00038188593039103054	9.241592131990084e-07	
0.215719704328655	0.0003887713365881551	0.00038870078899564965	9.241870527169898e-07	
0.21906228463772706	0.0003957401246583699	0.00039566842158641807	9.242157611178224e-07	
0.22245665828277353	0.00040286672467757537	0.00040279384742111465	9.242453655019313e-07	
0.22590362780237347	0.0004101563983453271	0.0004100823278260686	9.242758938140683e-07	
0.22940400817045398	0.0004176146647361966	0.0004175393814924192	9.243073748688981e-07	
0.23295862698897662	0.0004252473167704454	0.0004251708009463151	9.243398383791825e-07	
0.2365683246836085	0.0004330604389648584	0.0004329826702992457	9.243733149825113e-07	
0.2402339547024262	0.000441060426581069	0.0004409813843958192	9.244078362700412e-07	
0.243956383717698	0.0004492540063011426	0.0004491736694887716	9.244434348173207e-07	
0.24773649183079302	0.00045764825857417813	0.0004575666055849458	9.244801442131221e-07	
0.2515751727802653	0.0004662506417933637	0.00046616765062167933	9.245179990935106e-07	
0.2554733341531623	0.00047506901848055286	0.00047498466665066617	9.245570351702287e-07	
0.2594318975996074	0.00048411168367532074	0.00048402594822624114	9.24597289268558e-07	
0.26345179905070754	0.0004933873957478425	0.0004933002532174269	9.246387993583195e-07	
0.2675339889398373	0.0005029054098802919	0.0005028168362884377	9.246816045912354e-07	
0.27167943242735193	0.0005126755144901122	0.0005125854853209814	9.247257453374565e-07	
0.2758891096287819	0.0005227080709010217	0.0005226165610842156	9.247712632225497e-07	
0.28016401584656353	0.0005330140566045367	0.0005329210404951395	9.24818201166799e-07	
0.2845051618053608	0.000543605112496829	0.0005435105638542156	9.248666034254572e-07	
0.28891357389103245	0.0005544935945236229	0.0005543974864889302	9.249165156301425e-07	
0.2933902943933029	0.000565692630220581	0.0005655949352927235	9.249679848306594e-07	
0.29793638175219256	0.0005772161806992727	0.0005771168707093644	9.25021059540035e-07	
0.30255291080826724	0.00058907910870066	0.0005889781547847114	9.250757897787226e-07	
0.30724097305676445	0.0006012972534206605	0.0006011946259903722	9.251322271220774e-07	
0.31200167690565833	0.000613887512907474	0.0006137831816189511	9.251904247480245e-07	
0.3168361479377224	0.0006268679349402303	0.0006267618686604265	9.252504374860618e-07	
0.3217455291766536	0.0006402578174256677	0.0006401499841963097	9.253123218698487e-07	
0.32673098135731937	0.0006540778194970591	0.0006539681864958156	9.253761361883943e-07	
0.33179368320019265	0.0006683500846711393	0.0006682386181697461	9.254419405402162e-07	
0.33693483169003946	0.0006830983776188622	0.0006829850429378643	9.255097968902969e-07	
0.3421556423589239	0.0006983482363396444	0.000698232997799417	9.255797691268854e-07	
0.3474573495735992	0.0007141271418030046	0.0007140099626706176	9.25651923120737e-07	
0.35284120682735126	0.0007304647074438646	0.0007303455498753357	9.257263267870455e-07	
0.3583084870363649	0.0007473928912780078	0.0007472717162554066	9.258030501477076e-07	
0.3638604828406817	0.0007649462338539022	0.0007648230011167032	9.258821653953943e-07	
0.3694985069098218	0.0007831621257908659	0.0007830367937608505	9.259637469625654e-07	
0.37522389225314035	0.0008020811092890041	0.0008019536349879184	9.260478715886247e-07	
0.3810379925349945	0.0008217472187556886	0.0008216175577147483	9.261346183915669e-07	
0.3869421823947922	0.0008422083666038154	0.000842076472763993	9.262240689404688e-07	
0.39293785777200174	0.000863516781373009	0.0008633826069748924	9.263163073318025e-07	
0.39902643623619527	0.0008857295066491422	0.0008855930021109456	9.264114202664393e-07	
0.4052093573222091	0.0009089089708642655	0.0009087700846463404	9.265094971298958e-07	
0.41148808287049476	0.0009331236400166404	0.0009329823184705735	9.266106300731642e-07	
0.41786409737274555	0.0009584487677466579	0.0009583049549466873	9.267149141001432e-07	
0.4243389083228771	0.0009849672601505038	0.0009848208977046016	9.268224471527306e-07	
0.43091404657344795	0.0010127706763538374	0.0010126217031913164	9.269333302023584e-07	
0.4375910666976019	0.0010419603903888584	0.0010418087425207788	9.270476673410987e-07	
0.4443715473566186	0.0010726489455634956	0.0010724945558114362	9.271655658777899e-07	
0.45125709167315986	0.0011049616396003271	0.0011048044372881916	9.272871364372688e-07	
0.4582493276102989	0.0011390383877773766	0.001138878298379849	9.274124930597217e-07	
0.4653499083564233	0.0011750359226852165	0.0011748728674251267	9.275417533056173e-07	
0.4725605127161014	0.001213130403778721	0.0012129642991639091	9.276750383639946e-07	
0.4798828455070056	0.0012535205286672473	0.0012533512859554362	9.278124731603776e-07	
0.4873186379629853	0.0012964312624453246	0.0012962587870228423	9.279541864726328e-07	
0.49486964814338685	0.0013421183332324232	0.0013419425238892677	9.281003110471372e-07	
0.5025376613487146	0.0013908736841277268	0.001390694432207133	9.282509837185146e-07	
0.5103244905427329	0.0014430321277332334	0.0014428493161283394	9.284063455350856e-07	
0.5182319767811088	0.0014989795245651844	0.0014987930265281213	9.28566541883615e-07	
0.5262619896466971	0.0015591629086860457	0.0015589725864051925	9.287317226224977e-07	
0.5344164276915693	0.0016241031238394114	0.0016239088267278987	9.289020422165682e-07	
0.5426972188858914	0.0016944107276093542	0.0016942122902308303	9.290776598752198e-07	
0.5511063210737586	0.001770806194104523	0.001770603433639075	9.292587396935242e-07	
0.559645722436092	0.0018541458345202038	0.001853938547641538	9.294454508030852e-07	
0.5683174419607084	0.0019454554170076303	0.0019452433759983886	9.296379675170362e-07	
0.5771235299196736	0.0020459742927716215	0.0020457572406411373	9.298364694894745e-07	
0.5860660683540517	0.0021572140689021186	0.0021569917131812623	9.300411418629152e-07	
0.595147171566167	0.0022810377472719016	0.0022808097520285128	9.302521753690127e-07	
0.604368986619493	0.0024197681709622514	0.00241953414638495	9.304697660133312e-07	
0.6137336938462858	0.0025763392709970447	0.002576098759592407	9.306941086764499e-07	
0.6232435073630855	0.0027545112031236154	0.002754263661285744	9.309251520756389e-07	
0.6329006755942035	0.0029591832373654756	0.0029589280097133477	9.31163878220113e-07	
0.6427074818033226	0.003196860444935177	0.0031965967283844677	9.314098187469948e-07	
0.6526662446333333	0.0034763702104425804	0.003476097003179327	9.316633680739721e-07	
0.6627793186545348	0.003809999794928154	0.0038097158201272057	9.319247800193034e-07	
0.6730490949213316	0.0042153747509317595	0.0042150783403627065	9.321942988968812e-07	
0.6834780015375548	0.004718709135520043	0.0047183980442237015	9.324721732630579e-07	
0.6940685042305437	0.005360756907417575	0.005360428004191971	9.327586571109615e-07	
0.7048231069341222	0.006208500396235852	0.006208149115430474	9.330540090187096e-07	
0.7157443523806098	0.007380247733066346	0.0073798670293411615	9.333584891772662e-07	
0.7268348227020044	0.009106259709070155	0.00910583786650295	9.336723509895181e-07	
0.7380971400404808	0.01190129537461891	0.011900810807877695	9.339958138175881e-07	
0.7495339671683494	0.017193244711326154	0.017192651542795156	9.343289466887654e-07	
0.7611480081176202	0.03082564686567289	0.03082483433664887	9.34670834816795e-07	
0.7729420088193235	0.10102107970750837	0.10102135393221823	9.3500403514641e-07	
0.784918757752735	0.042493060788188784	0.042492341149674415	9.353940174227243e-07	
0.7970810866046624	0.020164567039759117	0.020164317297333437	9.357729494574067e-07	
0.8094318709389453	0.013063183552754942	0.013063109128284177	9.361618186438695e-07	
0.8219740308763326	0.009618965614840217	0.009618979287579876	9.36562594918931e-07	
0.8347105317848907	0.007589169548000094	0.007589236818702322	9.369757635249658e-07	
0.847644384981113	0.006251052626794043	0.006251156615091496	9.374017177304366e-07	
0.8607786484418896	0.005302087457779245	0.005302218717631065	9.37840848634146e-07	
0.8741164275275125	0.0045935570901604736	0.004593709834272924	9.382935570750501e-07	
0.8876608757158821	0.004043886667738732	0.004044057114216188	9.387602558806997e-07	
0.9014151953480897	0.003604612144558273	0.003604797701727172	9.39241370490904e-07	
0.9153826383855528	0.0032451336694588454	0.0032453324967433943	9.397373392652306e-07	
0.9295665071788846	0.0029451801307070133	0.002945390885292115	9.402486137585893e-07	
0.9439701552486742	0.002690789926750863	0.002691011609227639	9.407756590024357e-07	
0.9585969880783669	0.002472032352404344	0.0024722642084558607	9.413189538290634e-07	
0.9734504639194281	0.0022816495338461276	0.00228189098929126	9.418789911926828e-07	
0.9885340946089864	0.0021142124656571212	0.002114463082205839	9.424562785141039e-07	
1.0038514464001433	0.001965577587540084	0.0019658370318812735	9.43051338035791e-07	
1.01940614080515	0.0018325260274634411	0.0018327940492110237	9.436647071890492e-07	
1.0352018554516484	0.0017125176574517896	0.0017127940731455505	9.442969389690898e-07	
1.051242324952181	0.0016035194537826483	0.0016038041351373001	9.449486023049387e-07	
1.0675313417871697	0.0015038831959453178	0.0015041760611566408	9.456202824479986e-07	
1.0840727572015847	0.0014122566789496122	0.001412557686257779	9.463125813488665e-07	
1.1008704821154982	0.0013275181529499146	0.0013278272959167286	9.470261180476641e-07	
1.117928488048752	0.0012487271523091896	0.0012490444564395907	9.477615290592186e-07	
1.1352508080599522	0.001175087074592386	0.0011754125950527569	9.485194687513754e-07	
1.1528415377000134	0.00110591630188751	0.0011062501221638197	9.493006097316416e-07	
1.1707048359804781	0.0010406256075657719	0.0010409678389767044	9.501056432187119e-07	
1.1888449263568397	0.0009787002336175017	0.0009790510156614687	9.509352794258834e-07	
1.2072660977271032	0.0009196854636680787	0.0009200449652467652	9.517902479279201e-07	
1.225972705445816	0.0008631748218945677	0.0008635432435288551	9.526712980601169e-07	
1.2449691723538168	0.0008088002414071968	0.0008091778186553857	9.535791993135079e-07	
1.2642599898239333	0.0007562236952224855	0.0007566107036438628	9.545147418318955e-07	
1.2838497188228888	0.0007051298870933379	0.0007055266493008211	9.554787370364388e-07	
1.3037429909896587	0.0006552196702545609	0.0006556265659201803	9.564720186013887e-07	
1.3239445097305402	0.0006062039075199521	0.0006066213877309222	9.57495444095704e-07	
1.3444590513311867	0.0005577975113834274	0.0005582261196826455	9.585498972940859e-07	
1.3652914660858761	0.0005097134117160871	0.0005101538159069805	9.596362805379688e-07	
1.386446679444272	0.00046165619562603394	0.0004621092380862405	9.607551958217301e-07	
1.4079296931759626	0.00041331517565331035	0.0004137819411161601	9.618917783268688e-07	
1.4297455865530366	0.00036435657802903087	0.0003648385657608352	9.63091229080375e-07	
1.451899517550985	0.00031441492570046713	0.00031491429201057296	9.643160590104142e-07	
1.4743967240682132	0.00026308401256072293	0.0002636041193063955	9.655762248716063e-07	
1.4972425251644468	0.0002099108644127515	0.00021045758200584726	9.66873703889921e-07	
1.5204423223183279	0.00015440943614965314	0.00015499487222386826	9.682096900839222e-07	
1.5440016007044985	9.620623167730513e-05	9.686340509991291e-05	9.69585260950367e-07	
1.5679259304904682	3.7054982063058405e-05	3.7932359412152596e-05	9.71001466484707e-07	
1.5922209681535842	4.229303307276403e-05	4.224861718028233e-05	9.724593465254475e-07	
1.6168924578184014	0.00011343467280847865	0.00011306426249707449	9.739599318795248e-07	
1.6419462326147771	0.00019530503084761247	0.00019485009299463087	9.755042394583143e-07	
1.667388216057011	0.0002880758115390169	0.0002875746901410339	9.77093263739622e-07	
1.6932244234443516	0.00039464873278774926	0.00039411329503208055	9.787279649228926e-07	
1.7194609632832076	0.0005194382398463766	0.0005188728252090389	9.804092536371051e-07	
1.7461040387313935	0.0006689798087916006	0.0006683855630425507	9.82137972251444e-07	
1.7731599490647525	0.0008532628049250072	0.000852638982674028	9.839147640916676e-07	
1.8006350911665105	0.001088325039585499	0.0010876693191378614	9.857391880100024e-07	
1.828535961039703	0.0014016364654441122	0.0014009447146863354	9.876142788476322e-07	
1.8568691553430368	0.0018444796742921662	0.0018437451510862613	9.895379511136758e-07	
1.885641372950552	0.0025247915699753445	0.002524003121746316	9.91510052991748e-07	
1.9148594165354507	0.003714457117013977	0.003713595567049663	9.93529033817727e-07	
1.9445301941784663	0.006340609452953636	0.006339647058721732	9.955901961705565e-07	
1.974660721001155	0.01628023341113	0.016279479443382733	9.976673000946923e-07	
2.0052581208244957	0.0207165805518259	0.020715656562269924	9.998865766411505e-07	
2.036329627853186	0.007933045586390797	0.00793317686881114	1.0020798847605538e-06	
2.067882588386045	0.00492411401052956	0.0049245500841048106	1.0042862886432236e-06	
2.0999244625529108	0.0036233713476390658	0.0036239571609023103	1.0064991997116385e-06	
2.132462826078452	0.00289677450201515	0.002897467713832462	1.0086855082300575e-06	
2.1655053720733157	0.002429932033423465	0.0024307227112595497	1.0107823027022624e-06	
2.199059912853022	0.002100889730502846	0.002101782909807335	1.0126468937630706e-06	
2.2331343817850464	0.0018498447663448255	0.0018508419183135055	1.013847634334081e-06	
2.267736835164523	0.0016317981570314996	0.001632580804236489	1.0120678533990308e-06	
2.302875454119006	0.0016458978886482168	0.0016461339073900996	1.0160538814012702e-06	
2.3385585465427567	0.0014820475952822133	0.0014819211722011316	1.0254361005178533e-06	
2.3747945490609914	0.0013567051508588976	0.0013571977059893333	1.0247857660608497e-06	
2.411592029024571	0.0012591429768533762	0.0012599682304281633	1.0214662481615606e-06	
2.4489596865355954	0.0011749958319738926	0.0011759962212730148	1.0057481131317116e-06	
2.4869063565043885	0.001109074841833218	0.0011093244510821528	9.395263683441842e-07	
2.5254410107383527	0.0010616000444637129	0.0010615284911169585	1.069729051164843e-06	
2.564572760063192	0.0009992449023474971	0.0009997140640357273	9.674878963056954e-07	
2.604310856476998	0.0009625572924581051	0.0009615553586533654	1.0078161863382706e-06	
2.6446646953377266	0.0009145720982246913	0.000914086658197095	1.0507406971657655e-06	
2.6856438175845567	0.0008727014385837744	0.000872533678558124	1.0610085918709483e-06	
2.727257911993673	0.0008346660505394094	0.0008346823618260794	1.0670945919223557e-06	
2.769516817469004	0.0007995914774873951	0.0007997308774455602	1.0721591094679259e-06	
2.812430525368455	0.0007669440599680035	0.0007671741212403119	1.0769395423104485e-06	
2.8560091818661824	0.0007363288593187953	0.000736630341919923	1.081678180561811e-06	
2.9002630903514777	0.0007074272031575277	0.0007077878113276457	1.0864729137664335e-06	
2.945202713864811	0.0006799684844847821	0.000680379954817936	1.0913697144333267e-06	
2.9908386775716385	0.0006537135893911686	0.0006541701855552793	1.0963931384247973e-06	
3.0371817712745264	0.0006284430619440523	0.0006289407356210714	1.101558026799953e-06	
3.0842429519642045	0.0006039471733078972	0.0006044830712607928	1.106874516035071e-06	
3.1320333464101533	0.0005800162776618049	0.0005805884437628525	1.1123503695057947e-06	
3.180564253791325	0.0005564301090500046	0.0005570373054933045	1.1179921353945923e-06	
3.2298471483676323	0.0005329444496464478	0.0005335860587504014	1.1238057519050409e-06	
3.2798936821928324	0.0005092728865050595	0.0005099488753357357	1.1297968756160102e-06	
3.3307156878694446	0.0004850598915615501	0.0004857708360563296	1.1359710623268044e-06	
3.3823251813463506	0.00045983850031718987	0.00046058567972800095	1.142333862365719e-06	
3.43473436475976	0.00043295978046829553	0.0004337453731068568	1.148890857419991e-06	
3.487955629318178	0.0004034680823497473	0.0004042955312126721	1.1556476424118518e-06	
3.542001558232087	0.00036986541259295815	0.0003707401121925992	1.1626097287393408e-06	
3.5968849296890193	0.00032963136041977295	0.0003305620226655078	1.1697822895403367e-06	
3.6526187198747286	0.00027815819404826175	0.00027915981840919243	1.1771695080837197e-06	
3.7092161060411786	0.00020625743139050516	0.0002073578560399099	1.1847727137092142e-06	
3.7666904696220658	9.955781914504011e-05	0.00010072576327903181	1.1925837727443398e-06	
3.8250553993966134	0.0002155755893352545	0.00021465080490169967	1.2005509827290282e-06	
3.884324694702404	0.0012963607780698107	0.001295447200683871	1.2082131364357387e-06	
3.9445123686979775	0.002016285619377133	0.0020152121185627557	1.2180643981091119e-06	
4.005632651675993	0.0010563867788939963	0.001056457489159085	1.2269864667146041e-06	
4.067699994427721	0.0008011513051355176	0.0008015731955894228	1.2360928077192656e-06	
4.130729071659682	0.0006823293182708863	0.0006829163340647332	1.2455154657868674e-06	
4.194734785463209	0.0006112923393883981	0.0006119817990219645	1.2552499122143075e-06	
4.259732268837781	0.0005624454629628694	0.000563209428175097	1.2653002385364605e-06	
4.325736889268946	0.000525711553968427	0.0005265354551326439	1.2756746782831787e-06	
4.392764252361694	0.0004963202474520868	0.0004971957590513281	1.2863835370726718e-06	
4.460830205530115	0.00047171415167670465	0.0004726362842549684	1.2974384177106843e-06	
4.5299508417442365	0.00045038994690453236	0.00045135568820406347	1.3088519045974455e-06	
4.600142503334918	0.00043139557761228927	0.00043240319632853073	1.3206374189654385e-06	
4.671421785857698	0.000414086358888842	0.0004151350267157641	1.3328091342734939e-06	
4.743805542016518	0.000397994802839676	0.0003990843850607223	1.3453818980820295e-06	
4.817310885648243	0.0003827537517015429	0.0003838846954297182	1.3583711225810922e-06	
4.891955195768907	0.00036804416879609574	0.0003692174524354077	1.3717926045858698e-06	
4.967756120682691	0.0003535509128359569	0.00035476803403123263	1.3856622281814066e-06	
5.044731582154526	0.0003389120814449664	0.0003401750576749767	1.399995516207632e-06	
5.122899779647386	0.00032364075280865324	0.0003249520718555669	1.4148071862783278e-06	
5.202279194625215	0.0003069729842967753	0.0003083352890314717	1.4301123061367901e-06	
5.282888594922542	0.0002875149941152772	0.00028892962931473574	1.4459426702374263e-06	
5.364747039181794	0.0002622650400417443	0.00026372476613636817	1.4621512579599211e-06	
5.447873881359371	0.0002232553979831567	0.00022469786024699917	1.4777382434383622e-06	
5.532288775301544	0.00014655941351006884	0.00014725362613504458	1.49355204850719e-06	
5.618011679391243	0.0005925710759962695	0.0005940384083970243	1.5071496295816203e-06	
5.705062861266868	0.0005055957709204421	0.0005056704239511178	1.5379346634345776e-06	
5.793462902614208	0.0003911852494594695	0.0003922650438379688	1.5545742989949603e-06	
5.883232704032601	0.0003441691400986005	0.0003456074042952869	1.5705254827476605e-06	
5.974393489976511	0.00031145798358905066	0.00031303062861739913	1.581112004827395e-06	
6.06696681377367	0.00027419330955395316	0.0002731747521321958	1.5463251994644137e-06	
6.160974562720967	0.0003305112367897378	0.00032924609909414565	1.6830716943840554e-06	
6.25643896325932	0.0003003783611008769	0.0003007542381625298	1.700386818223877e-06	
6.353382586228693	0.00028387260847163853	0.00028477204273621125	1.7230096173719524e-06	
6.451828352204593	0.00027128512214002137	0.0002724439728011955	1.749991360509116e-06	
6.551799536917215	0.00026043539261923275	0.000261764582946633	1.7801218733852058e-06	
6.653319776754563	0.00025053622819436183	0.00025199732791708667	1.8131747796813806e-06	
6.756413074350862	0.00024119740578091537	0.0002427718709632848	1.8493292288171968e-06	
6.861103804261538	0.00023217593033531746	0.00023385479466839462	1.8890280257567733e-06	
6.9674167187261515	0.00022328654903768546	0.00022506619636373924	1.932983809778671e-06	
7.075376953520617	0.0002143564186939156	0.00021623649648724617	1.9822740672426734e-06	
7.1850100339000935	0.00020518859283380424	0.0002071705525641583	2.0385460604250816e-06	
7.2963418806339915	0.00019551275232912254	0.0001975978394279429	2.1044222199685974e-06	
7.40939881613446	0.00018488844199556967	0.00018707265963310664	2.1843369080274647e-06	
7.5242075706798515	0.00017246163153842033	0.0001747186983315436	2.286415936661398e-06	
7.640795288734611	0.00015619266866535885	0.00015839986893400479	2.427213184986483e-06	
7.759189535367103	0.00012963904914599042	0.00013109282936914768	2.6455768909191993e-06	
7.879418302766868	0.00010065406820092084	9.814467372276596e-05	3.0651319101120595e-06	
8.001510016862884	0.0002595296561245416	0.00026108098794002375	4.6974741567533115e-06	
8.125493544044346	0.0001982023516183389	0.0001965114410701206	1.0382114241858613e-05	
8.251398197985628	0.00017104349125812138	0.00016883001449680734	2.9805329721629215e-06	
8.379253746576957	0.00014792056457752056	0.00014796893617623333	2.1704463872976696e-06	
8.509090418962503	0.00012629733756230213	0.00012721186697835292	2.052695630422602e-06	
8.640938912687513	0.0001012206686816856	0.00010271933753926644	2.1434683733898273e-06	
8.774830400956196	6.761033125941149e-05	6.95702884168822e-05	2.197520882079907e-06	
8.910796540002062	2.712489174269026e-05	2.87993946439344e-05	2.224701688033613e-06	
9.048869476572474	0.00013986932948006572	0.00013831068569808116	2.3687410268225586e-06	
9.189081855529167	0.0008256959757169456	0.0008209425063933651	7.551977217654728e-06	
9.331466827566528	0.0006503051753907277	0.0006498702527621647	7.518873490751763e-06	
9.476058057049498	0.0003779918443308297	0.00038370503380382164	6.523538139945215e-06	
9.622889729972897	0.00029654835264754473	0.0002983565656006918	2.7219995488689592e-06	
9.771996562044086	0.00025017155211769725	0.0002547114792746409	5.319058770853347e-06	
9.923413806890872	0.00021952101034425678	0.00022653248746471773	7.3262738599668735e-06	
10.0771772643966	0.00019332598875540846	0.00020525275010504688	1.1928715206113697e-05	
10.233323289164382	0.00017106916155184922	0.00018674285137282087	3.473281017210717e-05	
10.391888799112495	0.00018030815021704313	0.0001675154784674671	1.2874467796882545e-05	
10.552911284202958	0.00014498563901714837	0.0001408062229346055	5.252465487712509e-06	
10.716428815305356	0.0001126204305045474	0.00011548394331918216	2.9093235912297636e-06	
10.882480053198018	0.0002718172190019803	0.0002719835648128062	1.751526778301418e-06	
11.051104257708666	0.0002085811149136102	0.0002073454175051972	1.2570046987485572e-06	
11.222341296996655	0.00018554279990087754	0.00018462831109132663	1.0518754188015983e-06	
11.39623165697915	0.0001719224695355204	0.00017138246257671674	1.0249475557474292e-06	
11.572816450903245	0.00016196200982530694	0.00016174343989438947	1.085841978835349e-06	
11.752137429066462	0.00015386664700213232	0.00015391868786045716	1.1807564854708442e-06	
11.93423698868786	0.00014688543253964017	0.00014716882838740103	1.2853237726347924e-06	
12.119158183932093	0.00014064131684517615	0.00014112683429008598	1.3901172065752825e-06	
12.306944736088793	0.00013491976516873922	0.00013558593865976447	1.4921039056002098e-06	
12.497641043909683	0.00012958677895743689	0.0001304184051058777	1.590979471211387e-06	
12.691292194105861	0.00012455175667321406	0.000125539560165262	1.6879007284749624e-06	
12.887943972007742	0.00011974720794151246	0.00012089004066653793	1.785644941765836e-06	
13.08764287239018	0.0001151087596199028	0.00011642625191858015	1.8904208686404412e-06	
13.290436110465315	0.00011054940903671493	0.0001121148677216074	1.9193474364106226e-06	
13.496371633045765	0.00010668162419316786	0.00010792946229269854	1.801150102447148e-06	
13.705498129880782	0.00010239046694064708	0.00010384832706089735	1.994570318674828e-06	
13.917865045168076	9.825272368134942e-05	9.985296763228821e-05	2.101214799557691e-06	
14.133522589243995	9.420276490587076e-05	9.592699026331043e-05	2.1910770876348805e-06	
14.35252175045488	9.021405585029142e-05	9.205519161121012e-05	2.2751926899858327e-06	
14.574914307212275	8.626753185096528e-05	8.822270994795333e-05	2.3569621387119305e-06	
14.800752840235097	8.234546965572044e-05	8.441409804302301e-05	2.4379113585218548e-06	
15.030090744981337	7.84288842311273e-05	8.061213430818413e-05	2.518976548717634e-06	
15.262982244272472	7.449678817961673e-05	7.6796071055751e-05	2.5983247589553515e-06	
15.499482401113475	7.052167554515164e-05	7.293874675778728e-05	2.6801620493909972e-06	
15.739647131711472	6.645888085175656e-05	6.9001348202964e-05	2.763952012178799e-06	
15.98353321869612	6.22490052227552e-05	6.492297957447146e-05	2.848421351642964e-06	
16.23119832454485	5.778441816070849e-05	6.0597576064685384e-05	2.9336818643791064e-06	
16.482701005216104	5.285650150983254e-05	5.581551633035658e-05	3.0189152111376838e-06	
16.738100723993853	4.699041073285581e-05	5.0086200401826936e-05	3.1014178076894623e-06	
16.997457865546615	3.883683848901283e-05	4.193068482023042e-05	3.1717424867570563e-06	
17.26083375020432	2.4474507273579906e-05	2.5314459063017768e-05	3.181198471323885e-06	
17.528290648456405	0.00010400069419405423	0.00010206785484941345	3.524598152463704e-06	
17.799891795674554	6.491298687189538e-05	6.561768557052296e-05	3.736015462991735e-06	
18.075701407063548	5.108610225592946e-05	5.336976820610334e-05	3.820721267422315e-06	
18.35578469284383	4.3713061690163286e-05	4.6409310180308436e-05	3.6319667776481058e-06	
18.64020787366921	3.797695282299326e-05	4.105923541844965e-05	3.9517826153211595e-06	
18.929038196283646	3.2956446092386643e-05	3.63856190206887e-05	4.14065751559916e-06	
19.222343949420477	2.8310702197937348e-05	3.204431183744231e-05	4.326456207905038e-06	
19.52019447994806	2.3834128752637786e-05	2.7877881753468696e-05	4.535889691460483e-06	
19.822660209265607	1.940803918582639e-05	2.380357872701023e-05	4.789379786649686e-06	
20.12981264995304	1.4930843715651405e-05	1.977458739071241e-05	5.125788208583903e-06	
20.441724422678867	1.0247983844040272e-05	1.5766419392505328e-05	5.6510026474204195e-06	
20.75846927337004	5.0102629613484184e-06	1.1778493937700653e-05	6.797311685393804e-06	
21.08012209064783	1.0011619078732942e-05	7.868289674003532e-06	7.455309133441941e-06	
21.406758923533914	2.0494435472248914e-06	4.3881256794680645e-06	2.5274845099700767e-06	
21.738456999430788	4.546773572931042e-06	3.5430799016565673e-06	3.4718182565539537e-06	
22.075294742380795	9.59357505815824e-06	6.648698117941011e-06	4.345959381013349e-06	
22.417351791608088	1.4602880844338972e-05	1.0828509864273674e-05	4.823760746009927e-06	
22.764709020347887	1.9661179143152546e-05	1.5344670557226188e-05	5.200130442244588e-06	
23.1174485549675	2.48425594285502e-05	2.008392638497249e-05	5.543107221961144e-06	
23.47565379438362	3.019265652051889e-05	2.5029095960281866e-05	5.880002606703941e-06	
23.839409429780538	3.574934437603063e-05	3.018806525262979e-05	6.226516833398366e-06	
24.20880146463373	4.154999224664671e-05	3.557896335171862e-05	6.594824237014699e-06	
24.583917235044	4.763577909070269e-05	4.122615580113379e-05	6.997507238229663e-06	
24.964845430386426	5.405616661348532e-05	4.7159209751392674e-05	7.451190614262449e-06	
25.351676114279368	6.0876666670392886e-05	5.341294643575767e-05	7.98286843242359e-06	
25.744500745878433	6.819805745612537e-05	6.002803544183934e-05	8.64608227727691e-06	
26.143412201500308	7.622128936004679e-05	6.70519722265347e-05	9.576454728923982e-06	
26.548504796581717	8.557372211790862e-05	7.454042209746772e-05	1.1271600048636817e-05	
26.959874307978602	9.677875683395574e-05	8.255898497329064e-05	1.5255003308078155e-05	
27.377617996610834	9.605283168475108e-05	9.118548906884338e-05	5.043795758665369e-06	
27.801834630457815	0.00010806766957332621	0.00010051297993914689	8.03124560323458e-06	
28.232624507910387	0.00011968934751740999	0.0001106536480992915	9.534869736156161e-06	
28.670089481484574	0.00013201357859633333	0.000121744048789096	1.0761196984027745e-05	
29.114332981902788	0.00014545572241775635	0.0001339521330213181	1.198154672323587e-05	
29.565460042548164	0.00016035417287002028	0.00014748686476350164	1.3326509414641267e-05	
30.0235773242978	0.0001770943158345641	0.00016261160432427975	1.4890080778347046e-05	
30.488793140740842	0.00019575913149332357	0.000179663097370345	1.648386191660296e-05	
30.961217483787163	0.00021730612667421125	0.0001990790132585526	1.8626556502279667e-05	
31.440962049673153	0.00024256202312647124	0.0002214388862938534	2.1495055338902067e-05	
31.928140265370157	0.00027245680008964923	0.0002475267397750087	2.5259057669062705e-05	
32.42286731540228	0.00030870312897178043	0.00027843008169151936	3.0539994778208985e-05	
32.925260169079685	0.00035405026621657305	0.00031570254498429907	3.850771180690421e-05	
33.435437608153904	0.0004132503232962005	0.00036164360200913176	5.1654088770660104e-05	
33.95352025490161	0.0004986268948671153	0.0004198069739080261	7.886372812563293e-05	
34.479630600643624	0.0006558136175277642	0.00049598997046055	0.00016410164127434528	
35.01389303470575	0.0005731452929799903	0.0006003326844641074	0.00039768632552138384	
35.556433873828425	0.0006387007899493393	0.0007523084765822966	0.00011953604624503362	
36.107381392031996	0.0009291803381320088	0.0009946060727275055	6.57158535040413e-05	
36.666865850944866	0.0013972333549421656	0.0014419218576195993	4.488052956027858e-05	
37.23501953060145	0.0025047484965040954	0.002535372668362141	3.3851659676227e-05	
37.81197676071744	0.007788054323484861	0.007772118663123354	2.7026413974663853e-05	
38.397873952449665	0.004526287220295342	0.004526487292428508	2.2000630700168947e-05	
38.99284963064802	0.002053885740643779	0.002042019780198679	1.9477443454975008e-05	
39.59704446660722	0.0013283275210519687	0.0013136877151232254	1.722084372162703e-05	
40.21060131132589	0.0009857318799460345	0.0009713759268351215	1.6130091141360558e-05	
40.83366522928125	0.0007850124222940559	0.0007726142557603963	1.3174049013430453e-05	
41.46638353272696	0.0006527089355577543	0.0006424838234154919	1.0925249897873056e-05	
42.108905816522395	0.0005625183449648098	0.0005503392766991348	1.2649342982229749e-05	
42.76138399350171	0.0004913686810436121	0.0004812997812974435	1.0168387818757023e-05	
43.42397233039088	0.00043583582946316615	0.0004272127268706575	8.642568294239258e-06	
44.096827484281306	0.0003904282221362396	0.0003831392015559669	7.289031598862097e-06	
44.78010853966855	0.0003513886790038285	0.0003457292680525595	5.726694332825952e-06	
45.47397704606499	0.0003160587533162713	0.0003122453163536428	3.928173350075678e-06	
46.17859705619533	0.0002785982026267682	0.0002794968154031751	1.3379429708494565e-06	
46.894135164783904	0.00026113780387490516	0.00024141006061527222	2.4135255590079986e-05	
47.62076054794297	0.00019935910202200242	0.00021019097191508774	1.3192695291686401e-05	
48.35864500317141	0.00037858082815646034	0.00038679761785512235	8.221720951365047e-06	
49.10796298997312	0.00030033618493525527	0.00030086181183945355	7.179056981358297e-06	
49.86889167110482	0.0002681610183924603	0.0002663237859428356	6.310306429732187e-06	
50.641610954463076	0.0002474684458232636	0.0002452274367887623	6.204502294878578e-06	
51.42630353562007	0.00023228625224509385	0.00022954925415589284	5.148402067969771e-06	
52.22315494101898	0.00021861079338643342	0.0002168028169527555	4.433601052536204e-06	
53.03235357183818	0.00020766101112718404	0.00020594025152180788	4.330195010450754e-06	
53.854090748535334	0.00019629701267256933	0.00019642281867969112	3.5550410389784106e-06	
54.688560756081706	0.00018457911912467267	0.00018793289079494858	5.411484874070675e-06	
55.53596088989733	0.00016748822317748518	0.00018026396304372713	1.7355493535735936e-05	
56.39649150249797	0.000201928193916165	0.00017327185665023625	3.579121143761522e-05	
57.27035605086487	0.0001818367186897276	0.0001668504533062395	1.562214154833207e-05	
58.15776114454846	0.00017167301572877102	0.0001609184875335619	1.1053980663397902e-05	
59.05891659451753	0.00016417730066893964	0.00015541181056762503	8.99340104075784e-06	
59.974035462765215	0.0001578775537760986	0.00015027857637644928	7.79760606059377e-06	
60.90333411268367	0.00015222133099032599	0.00014547609124715343	6.950038641638365e-06	
61.847032260219336	0.0001475054516080973	0.00014096866323174342	6.710759050619563e-06	
62.80535302582078	0.0001427408491178554	0.00013672608114031004	6.159517470286291e-06	
63.778522987191536	0.00013835886909939146	0.0001327225061317231	5.768419954433864e-06	
64.76677223286032	0.000134265616620163	0.0001289356432612427	5.45176026971222e-06	
65.77033441658139	0.00013041649219132956	0.00012534610879064544	5.183151016774156e-06	
66.78944681257751	0.00012678156416818097	0.0001219369380180975	4.949296173647779e-06	
67.82435037163955	0.00012333788915199148	0.00011869319630213387	4.742023716812939e-06	
68.87528977809474	0.00012006685050393335	0.00011560166739503346	4.555826369922607e-06	
69.94251350765792	0.00011695285783746426	0.0001126506007148702	4.386784151377681e-06	
71.02627388617911	0.0001139825850694479	0.00010982950424706626	4.231998491230712e-06	
72.12682714930152	0.00011114447455996478	0.00010712897325461822	4.0892625693965275e-06	
73.24443350304374	0.00010842839173488688	0.00010454054743041792	3.956856027311763e-06	
74.37935718532088	0.00010582537271901068	0.00010205659088431041	3.833410921549586e-06	
75.53186652841877	0.00010332743320767173	9.967019064004254e-05	3.717820955527785e-06	
76.7022340224364	0.00010092741963258093	9.737507026664406e-05	3.6091781844723972e-06	
77.89073637971123	9.861889066207195e-05	9.516551598142393e-05	3.5067277783633026e-06	
79.09765460024283	9.639602113567115e-05	9.303631310347436e-05	3.409834999625333e-06	
80.32327403813038	9.425352301716455e-05	9.09826911531439e-05	3.3179606467017465e-06	
81.5678844690394	9.218657953579746e-05	8.900027621663654e-05	3.2306424904688592e-06	
82.83178015871405	9.019078973351247e-05	8.708504944886704e-05	3.147481032616703e-06	
84.11525993255103	8.826212135061265e-05	8.523331078873072e-05	3.068128433238658e-06	
85.41862724625115	8.639687048228817e-05	8.34416471213577e-05	2.9922797974382197e-06	
86.74219025756646	8.459162679667496e-05	8.170690425088864e-05	2.9196662419557225e-06	
88.08626189915832	8.284324336712186e-05	8.002616215171562e-05	2.850049321756493e-06	
89.45115995258467	8.114881036651589e-05	7.83967130511856e-05	2.783216507606729e-06	
90.83720712343391	7.950563201933813e-05	7.681604196648671e-05	2.7189774844827933e-06	
92.24473111762269	7.791120632072683e-05	7.52818093758881e-05	2.657161097368136e-06	
93.67406471887617	7.636320712030745e-05	7.379183575210603e-05	2.5976128123060646e-06	
95.1255458674087	7.48594682382854e-05	7.234408772519244e-05	2.540192591037042e-06	
96.59951773982377	7.339796933685601e-05	7.093666567547903e-05	2.4847731002521902e-06	
98.09632883025184	7.197682331468073e-05	6.956779258493741e-05	2.4312381935909262e-06	
99.61633303274554	7.059426502844859e-05	6.82358039987874e-05	2.379481617500307e-06	
101.15988972495167	6.924864117521837e-05	6.693913896904485e-05	2.329405902046986e-06	
102.72736385307937	6.793840119368698e-05	6.567633186858318e-05	2.2809214054739286e-06	
104.31912601818526	6.666208906281563e-05	6.444600497866216e-05	2.2339454873091673e-06	
105.93555256379533	6.541833589317607e-05	6.324686176518648e-05	2.1884017895514503e-06	
107.57702566488457	6.420585322058815e-05	6.207768076950889e-05	2.144219609191446e-06	
109.24393341823551	6.302342692360832e-05	6.093731004867789e-05	2.101333348298679e-06	
110.93666993419627	6.1869911696593e-05	5.9824662107863655e-05	2.059682030291881e-06	
112.65563542986153	6.074422601870906e-05	5.8738709274480375e-05	2.0192088729228933e-06	
114.40123632369622	5.964534756666777e-05	5.767847946940187e-05	1.979860910071886e-06	
116.17388533162597	5.8572309025301206e-05	5.664305233578544e-05	1.9415886557115934e-06	
117.9740015646163	5.752419425557332e-05	5.563155569047553e-05	1.9043458044463894e-06	
119.802010627764	5.6500134784341644e-05	5.464316226685517e-05	1.8680889638854995e-06	
121.65834472092367	5.549930658428448e-05	5.367708672142444e-05	1.8327774148204243e-06	
123.54344274089367	5.452092711596975e-05	5.273258287937853e-05	1.7983728957648528e-06	
125.45775038518534	5.356425260715042e-05	5.180894119708868e-05	1.7648394089101778e-06	
127.40172025740017	5.262857554708621e-05	5.090548642170885e-05	1.7321430449603392e-06	
129.3758119742398	5.171322237607393e-05	5.002157543017798e-05	1.7002518246584123e-06	
131.3804922741741	5.081755135245919e-05	4.9156595231696284e-05	1.6691355551105649e-06	
133.41623512779302	4.994095058124671e-05	4.8309961119358594e-05	1.6387656992627133e-06	
135.48352184986857	4.9082836190051244e-05	4.748111495805029e-05	1.6091152570966242e-06	
137.58284121315285	4.8242650639569284e-05	4.666952359697642e-05	1.5801586572927583e-06	
139.71468956393986	4.741986115702809e-05	4.58746773963204e-05	1.5518716582643742e-06	
141.879570939417	4.6613958282197845e-05	4.509608885853379e-05	1.5242312575977676e-06	
144.07799718683648	4.58244545165611e-05	4.433329135565446e-05	1.4972156090512072e-06	
146.31048808453184	4.505088306713075e-05	4.35858379448545e-05	1.4708039463626657e-06	
148.57757146481032	4.4292796677207544e-05	4.2853300265136476e-05	1.4449765132033616e-06	
150.87978333874923	4.354976653708527e-05	4.213526750874165e-05	1.4197144986894512e-06	
153.2176680229263	4.2821381268351975e-05	4.1431345461413684e-05	1.3949999779281967e-06	
155.5917782681133	4.210724597601156e-05	4.074115560618138e-05	1.3708158571335268e-06	
158.00267538996428	4.140698136316565e-05	4.006433428579294e-05	1.3471458228948752e-06	
160.45092940172842	4.07202229034613e-05	3.940053191935894e-05	1.3239742952270226e-06	
162.9371191490193	4.004662006692789e-05	3.874941226914018e-05	1.3012863840686091e-06	
165.46183244667284	3.9385835595203886e-05	3.811065175376501e-05	1.2790678489287676e-06	
168.02566621772516	3.8737544822496226e-05	3.748393880447096e-05	1.2573050614137403e-06	
170.6292266345446	3.8101435038921784e-05	3.686897326124931e-05	1.2359849703903842e-06	
173.27312926215015	3.747720489316083e-05	3.626546580602812e-05	1.2150950695682302e-06	
175.9579992037507	3.6864563831604606e-05	3.567313743026262e-05	1.1946233673014092e-06	
178.68447124853947	3.626323157140936e-05	3.5091718934512915e-05	1.1745583584323636e-06	
181.45319002177868	3.567293760507693e-05	3.45209504577826e-05	1.1548889980142732e-06	
184.2648101372089	3.509342073437312e-05	3.396058103456786e-05	1.135604676764843e-06	
187.11999635182175	3.4524428631566035e-05	3.341036817772525e-05	1.1166951981175336e-06	
190.019423723029	3.396571742612631e-05	3.287007748541472e-05	1.098150756748214e-06	
192.9637777682679	3.3417051315172504e-05	3.2339482270506153e-05	1.0799619184654837e-06	
195.95375462707955	3.287820219607813e-05	3.18183632109609e-05	1.0621196013636349e-06	
198.99006122569847	3.234894931977545e-05	3.130650801981102e-05	1.0446150581448514e-06	
202.0734154441926	3.1829078963401935e-05	3.08037111334617e-05	1.027439859526128e-06	
205.20454628619316	3.131838412103502e-05	3.030977341713602e-05	1.0105858786523383e-06	
208.38419405125447	3.081666421135391e-05	2.982450188636733e-05	9.940452764449424e-07	
211.6131105098844	3.0323724801150665e-05	2.9347709443523844e-05	9.778104878196776e-07	
214.892059081287	2.9839377343691914e-05	2.887921462842256e-05	9.618742087139233e-07	
218.22181501385919	2.936343893100255e-05	2.8418841382156666e-05	9.462293838674656e-07	
221.60316556848443	2.8895732059209466e-05	2.7966418823322374e-05	9.308691953057322e-07	
225.03691020466627	2.8436084406143577e-05	2.752178103588723e-05	9.157870514787448e-07	
228.5238607695462	2.7984328620454008e-05	2.7084766867995246e-05	9.009765770117236e-07	
232.06484168985054	2.754030212153983e-05	2.665521974105161e-05	8.864316030274377e-07	
235.66069016681035	2.710384690965235e-05	2.6232987468475135e-05	8.721461580029164e-07	
239.3122563741041	2.6674809385564395e-05	2.58179220835467e-05	8.58114459126633e-07	
243.0204036588648	2.6253040179243875e-05	2.5409879675821857e-05	8.443309041232799e-07	
246.78600874580337	2.5838393987006355e-05	2.5008720235608717e-05	8.30790063517939e-07	
250.60996194449422	2.5430729416655618e-05	2.4614307506047463e-05	8.174866733106804e-07	
254.4931673598731	2.5029908840154028e-05	2.4226508842355558e-05	8.044156280376873e-07	
258.43654310599635	2.4635798253393504e-05	2.3845195077833115e-05	7.915719741939048e-07	
262.4410215231124	2.424826714266615e-05	2.34702403962471e-05	7.789509039961759e-07	
266.507549398097	2.3867188357458788e-05	2.3101522210238486e-05	7.66547749465757e-07	
270.63708818830384	2.349243798921971e-05	2.2738921045418443e-05	7.543579768113783e-07	
274.8306142488838	2.3123895255767816e-05	2.238232042984014e-05	7.423771810952402e-07	
279.08911906362675	2.276144239103519e-05	2.203160678855323e-05	7.30601081164978e-07	
283.4136094793798	2.2404964539852967e-05	2.1686669342965255e-05	7.190255148363263e-07	
287.80510794409827	2.2054349657508367e-05	2.1347400014751226e-05	7.076464343121431e-07	
292.26465274858515	2.1709488413817265e-05	2.101369333406884e-05	6.964599018239539e-07	
296.7932982719762	2.137027410147224e-05	2.068544635185076e-05	6.854620854837859e-07	
301.3921152310292	2.1036602548440223e-05	2.0362558555959557e-05	6.746492553340107e-07	
306.0621909332746	2.0708372034197827e-05	2.0044931791003432e-05	6.640177795846145e-07	
310.80462953409153	2.038548320960407e-05	1.9732470181622505e-05	6.535641210271793e-07	
315.6205522977641	2.006783902022321e-05	1.9425080059067416e-05	6.432848336158555e-07	
320.5110978625849	1.975534463292028e-05	1.912266989090125e-05	6.331765592065532e-07	
325.47742251006514	1.944790736556262e-05	1.8825150213666338e-05	6.232360244454105e-07	
330.52070043831674	1.9145436619670446e-05	1.853243356836646e-05	6.134600377987494e-07	
335.6421240396705	1.8847843815868112e-05	1.824443443862327e-05	6.038454867167154e-07	
340.8429041825955	1.855504233199645e-05	1.796106919137362e-05	5.9438933492406e-07	
346.1242704979875	1.826694744375424e-05	1.768225601998284e-05	5.850886198306392e-07	
351.4874716698928	1.7983476267744393e-05	1.7407914889654664e-05	5.759404500560286e-07	
356.9337757307372	1.770454770680726e-05	1.7137967485026357e-05	5.669420030619689e-07	
362.46447036112943	1.7430082397529986e-05	1.687233715984285e-05	5.580905228872619e-07	
368.08086319431027	1.7160002659827147e-05	1.6610948888610263e-05	5.493833179797626e-07	
373.7842821253185	1.6894232448493174e-05	1.6353729220133775e-05	5.408177591206979e-07	
379.57607562494815	1.6632697306632984e-05	1.6100606232850847e-05	5.323912774364554e-07	
385.45761305857025	1.6375324320881896e-05	1.5851509491874835e-05	5.241013624936602e-07	
391.43028500989345	1.6122042078330938e-05	1.560637000766904e-05	5.15945560473294e-07	
397.49550360974456	1.587278062507789e-05	1.5365120196275394e-05	5.079214724198931e-07	
403.6547028699399	1.5627471426328816e-05	1.5127693841025647e-05	5.000267525623612e-07	
409.9093390223323	1.5386047327978774e-05	1.4894026055667477e-05	4.922591067025914e-07	
416.26089086311043	1.5148442519603944e-05	1.4664053248840501e-05	4.84616290668893e-07	
422.71086010243414	1.4914592498801264e-05	1.4437713089841364e-05	4.770961088310051e-07	
429.2607717194863	1.4684434036814535e-05	1.4214944475619705e-05	4.696964126736509e-07	
435.91217432302693	1.445790514538965e-05	1.3995687498950168e-05	4.624150994260254e-07	
442.6666405175339	1.4234945044803933e-05	1.377988341772803e-05	4.5525011074440345e-07	
449.52576727501685	1.4015494133017895e-05	1.3567474625338964e-05	4.4819943144559323e-07	
456.4911763125926	1.3799493955899952e-05	1.3358404622055955e-05	4.412610882885755e-07	
463.56451447591087	1.3586887178477406e-05	1.315261798741849e-05	4.344331488024102e-07	
470.74745412852144	1.3377617557169135e-05	1.2950060353551717e-05	4.277137201580503e-07	
478.04169354727435	1.3171629912957732e-05	1.2750678379385094e-05	4.211009480821529e-07	
485.4489573238469	1.2968870105460915e-05	1.2554419725732252e-05	4.145930158108743e-07	
492.97099677249224	1.276928500786417e-05	1.2361233031195496e-05	4.0818814308212815e-07	
500.60959034410683	1.2572822482677982e-05	1.2171067888860268e-05	4.0188458516419867e-07	
508.36654404671106	1.2379431358285452e-05	1.1983874823746717e-05	3.956806319192991e-07	
516.2436918724502	1.2189061406247149e-05	1.179960527098663e-05	3.8957460690056193e-07	
524.242896231207	1.2001663319332047e-05	1.1618211554696094e-05	3.835648664809159e-07	
532.3660483909357	1.1817188690244734e-05	1.1439646867515372e-05	3.7764979901240587e-07	
540.6150689248177	1.1635589991020434e-05	1.1263865250788758e-05	3.7182782401469873e-07	
548.9919081653474	1.1456820553060939e-05	1.1090821575358667e-05	3.6609739139158676e-07	
557.4985466654523	1.1280834547785587e-05	1.0920471522949364e-05	3.6045698067404965e-07	
566.1369956667598	1.1107586967872833e-05	1.0752771568116711e-05	3.549051002891058e-07	
574.909297575119	1.0937033609068906e-05	1.058767896074184e-05	3.494402868528972e-07	
583.8175264434902	1.076913105254138e-05	1.0425151709047093e-05	3.4406110448746307e-07	
592.8637884623186	1.060383664775627e-05	1.0265148563114165e-05	3.387661441598487e-07	
602.0502224575035	1.04411084958584e-05	1.0107628998884848e-05	3.3355402304281556e-07	
611.379000396087	1.0280905433535674e-05	9.952553202625944e-06	3.284233838961783e-07	
620.8523278997751	1.012318701734877e-05	9.799882055840611e-06	3.2337289446800876e-07	
630.4724447664181	9.967913508508533e-06	9.649577120609344e-06	3.18401246914699e-07	
640.2416254995708	9.815045858084342e-06	9.501600625344315e-06	3.1350715723940896e-07	
650.1621798462554	9.66454569262729e-06	9.35591545094186e-06	3.0868936474793837e-07	
660.2364533430635	9.516375300192648e-06	9.212485117318211e-06	3.039466315213079e-07	
670.4668278707137	9.370497616747264e-06	9.07127377031452e-06	2.9927774190467685e-07	
680.8557222172046	9.226876212947458e-06	8.93224616895773e-06	2.94681502011525e-07	
691.4055926496942	9.085475281274283e-06	8.795367673064352e-06	2.9015673924289387e-07	
702.1189334952396	8.946259623513101e-06	8.66060423117499e-06	2.857023018208115e-07	
712.9982777305363	8.809194638565329e-06	8.527922368807661e-06	2.813170583355659e-07	
724.0461975807946	8.67424631058052e-06	8.397289177018888e-06	2.7699989730612507e-07	
735.2653051278958	8.541381197397541e-06	8.268672301261568e-06	2.727497267533472e-07	
746.6582529279726	8.410566419284107e-06	8.142039930529485e-06	2.6856547378537654e-07	
758.2277346385576	8.281769647964336e-06	8.01736078677848e-06	2.644460841948497e-07	
769.9764856554507	8.154959095924454e-06	7.894604114614896e-06	2.603905220674127e-07	
781.9072837594538	8.030103505987221e-06	7.77373967124212e-06	2.5639776940126254e-07	
794.0229497731273	7.907172141145955e-06	7.654737716656754e-06	2.524668257370423e-07	
806.3263482277227	7.786134774649526e-06	7.537569004085886e-06	2.485967077980015e-07	
818.82038804045	7.66696168032999e-06	7.422204770657564e-06	2.447864491398992e-07	
831.5080232022387	7.549623623164828e-06	7.3086167282968905e-06	2.410350998102762e-07	
844.3922534761538	7.434091850066235e-06	7.1967770548402925e-06	2.373417260168879e-07	
857.4761251066391	7.3203380808899615e-06	7.086658385360955e-06	2.3370540980484278e-07	
870.7627315397452	7.208334499656868e-06	6.978233803698815e-06	2.3012524874218938e-07	
884.2552141545192	7.098053745980201e-06	6.8714768341883384e-06	2.2660035561370644e-07	
897.9567630057271	6.989468906692322e-06	6.766361433578159e-06	2.231298581225525e-07	
911.8706175780853	6.8825535076644634e-06	6.662861983136431e-06	2.1971289859948588e-07	
926.0000675521785	6.777281505813656e-06	6.56095328093621e-06	2.1634863371946065e-07	
940.3484535822448	6.673627281291036e-06	6.460610534315293e-06	2.1303623422536797e-07	
954.9191680860141	6.571565629845961e-06	6.361809352505339e-06	2.097748846585332e-07	
969.715656046784	6.4710717553606996e-06	6.264525739425034e-06	2.0656378309594726e-07	
984.7414158279239	6.372121262550543e-06	6.168736086632524e-06	2.0340214089383852e-07	
1000.0	6.27469014982442e-06	6.074417166432303e-06	2.0028918243749977e-07	


==> data/fig_iss_ph2.dat <==
rom_dim	fom_evals	rel_err	
2.0	5.0	0.6245967781893401	
4.0	10.0	0.5066930498720132	
6.0	17.0	0.5046264322960491	
8.0	30.0	0.039926970611732164	
10.0	39.0	0.038157087632909724	
12.0	42.0	0.025788566950914853	
14.0	39.0	0.02568168166587311	
16.0	44.0	0.022060526807173773	
18.0	50.0	0.014636459975108615	
20.0	63.0	0.013777853308005635	
22.0	67.0	0.02082501375183034	
24.0	74.0	0.008066207038321766	
26.0	72.0	0.003220647033475316	
28.0	74.0	0.0018028435655052912	
30.0	67.0	0.0031941184117818483	
32.0	79.0	0.0019348897197766146	
34.0	83.0	0.001218864949749406	
36.0	93.0	0.001178859860086836	
38.0	98.0	0.0013577991915039074	
40.0	93.0	0.00047131577902435103	
42.0	101.0	0.0005739568200885486	
44.0	99.0	0.000330610074576828	
46.0	110.0	0.00027033064536730793	
48.0	122.0	0.0002467862218682106	
50.0	104.0	0.00019876321987297605	


==> data/fig_iss_ph2_02.dat <==
fom_evals	rel_err	cond_M	
2.0	0.6384844201551187	1.2795241593479103	
3.0	0.6245969418118965	148.2979743994353	
4.0	0.6245967781899484	16351962.255993098	
5.0	0.6245967781893405	82927733629712.81	


==> data/fig_iss_ph2_04.dat <==
fom_evals	rel_err	cond_M	
2.0	0.6256242003050949	1.2795241593479103	
3.0	0.6245967876023817	1932.623478588961	
4.0	0.624596778189404	307883887.63665473	
5.0	0.7338014824011306	2.2545376550331316e+16	
6.0	0.5176754695347466	2.254814585617576e+16	
7.0	0.5067006980937216	2.2551770099322356e+16	
8.0	0.5066930821529235	2.2554935194363376e+16	
9.0	0.5066930498735535	2.2558253336887984e+16	
10.0	0.506693049872013	2.2561739657088856e+16	


==> data/fig_iss_ph2_04_hist_bode_00.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001589544164753062	1.1788281742114669e-05	
0.10154950161807173	0.0001727846641511856	0.00016150136174236958	1.1949940669187036e-05	
0.10312301278878754	0.00017554877368051514	0.0001640919184683035	1.211423515967005e-05	
0.10472090554055413	0.00017835991065214075	0.00016672696467768294	1.228119711620512e-05	
0.10634355766636439	0.00018121901004083087	0.00016940740221586692	1.2450858615260238e-05	
0.10799135281311975	0.00018412703171742393	0.0001721341576540632	1.262325189379026e-05	
0.1096646805723366	0.00018708496138198909	0.0001749081832383078	1.2798409334612662e-05	
0.11136393657225817	0.0001900938115420566	0.0001777304578848572	1.2976363450408532e-05	
0.11308952257139368	0.0001931546225384728	0.00018060198822463267	1.3157146866264916e-05	
0.11484184655350702	0.00019626846362160818	0.00018352380969954816	1.334079230065589e-05	
0.11662132282407707	0.00019943643408081553	0.000186496987713724	1.3527332544757377e-05	
0.11842837210825283	0.00020265966443023005	0.00018952261884278688	1.3716800439988377e-05	
0.12026342165032622	0.00020593931765420574	0.00019260183210467255	1.3909228853655636e-05	
0.12212690531474645	0.00020927659051590063	0.0001957357902955799	1.4104650652569091e-05	
0.12401926368869937	0.00021267271493276106	0.00019892569139495038	1.4303098674501531e-05	
0.12594094418627644	0.000216128959422904	0.00020217277004363812	1.4504605697330449e-05	
0.12789240115425762	0.00021964663062667495	0.00020547829909969617	1.4709204405712706e-05	
0.12987409597953362	0.00022322707490794735	0.0002088435912765227	1.4916927355116246e-05	
0.13188649719819254	0.0002268716800400495	0.00021227000086843586	1.5127806933026523e-05	
0.13393008060629666	0.0002305818769815431	0.00021575892556910118	1.534187531712996e-05	
0.13600532937237603	0.0002343591417474478	0.00021931180838862218	1.5559164430257856e-05	
0.13811273415166478	0.00023820499738190403	0.000222930139675513	1.5779705891866714e-05	
0.14025279320210793	0.00024212101603869339	0.0002266154592502241	1.6003530965803642e-05	
0.1424260125021654	0.0002461088211765037	0.0002303693586573771	1.6230670504089536e-05	
0.1446329058704415	0.0002501700898763241	0.0002341934835443787	1.64611548864367e-05	
0.14687399508716817	0.00025430655528890794	0.00023808953617466828	1.6695013955185323e-05	
0.14914981001757044	0.000258520009220819	0.00024205927808444976	1.693227694532534e-05	
0.15146088873714358	0.00026281230486822443	0.000246104532892435	1.717297240924159e-05	
0.1538077776588715	0.000267185359708297	0.00025022718927285244	1.741712813579193e-05	
0.15619103166241588	0.0002716411585588216	0.00025442920410275084	1.766477106328592e-05	
0.15861121422530794	0.0002761817568174509	0.00025871260579549084	1.7915927185916928e-05	
0.16106889755617235	0.00028080928389291734	0.00026307949783324104	1.817062145314124e-05	
0.16356466273001555	0.00028552594684149606	0.00026753206251231245	1.842887766146508e-05	
0.1660990998256107	0.00029033403422306595	0.00027207256491626095	1.869071833806035e-05	
0.16867280806501112	0.00029523592019226774	0.000276703357132901	1.895616461556609e-05	
0.1712863959552255	0.00030023406884151417	0.0002814268827326696	1.9225236097393914e-05	
0.17394048143208848	0.0003053310388139851	0.000286245681527235	1.9497950712777854e-05	
0.17663569200636045	0.0003105294882062412	0.0002911623946287943	1.9774324560760192e-05	
0.17937266491209122	0.000315832179781733	0.0002961797698322306	2.005437174222271e-05	
0.18215204725728248	0.00032124198651828	0.0003013006673441769	2.0338104178991853e-05	
0.18497449617688488	0.0003267618975145803	0.0003065280658850987	2.062553141897042e-05	
0.18784067898816573	0.0003323950242829551	0.0003118650691927644	2.0916660426132365e-05	
0.1907512733484843	0.000338144607457942	0.0003173149129579636	2.121149535413978e-05	
0.19370696741551147	0.00034401402395293725	0.00032288097222606615	2.1510037302189094e-05	
0.1967084600099325	0.0003500067945999911	0.00032856676930102075	2.1812284051598866e-05	
0.19975646078067044	0.00035612659231101784	0.0003343759821917122	2.211822978148269e-05	
0.20285169037266976	0.00036237725080219595	0.00034031245364425324	2.2427864761711136e-05	
0.2059948805972802	0.00036876277392718467	0.00034638020080782715	2.2741175021177816e-05	
0.20918677460527996	0.00037528734566907293	0.00035258342558616446	2.3058141989205595e-05	
0.21242812706258082	0.0003819553408456891	0.0003589265257316817	2.3378742107698435e-05	
0.215719704328655	0.0003887713365881551	0.0003654141067447862	2.3702946411423288e-05	
0.21906228463772706	0.0003957401246583699	0.0003720509946469383	2.4030720073522865e-05	
0.22245665828277353	0.00040286672467757537	0.0003788422497028009	2.4362021913084894e-05	
0.22590362780237347	0.0004101563983453271	0.00038579318117433085	2.469680386124641e-05	
0.22940400817045398	0.0004176146647361966	0.00039290936319802145	2.5035010381953987e-05	
0.23295862698897662	0.0004252473167704454	0.0004001966518858328	2.5376577843093384e-05	
0.2365683246836085	0.0004330604389648584	0.0004076612037607621	2.5721433833231437e-05	
0.2402339547024262	0.000441060426581069	0.0004153094956496468	2.6069496418718314e-05	
0.243956383717698	0.0004492540063011426	0.0004231483461688335	2.642067333529588e-05	
0.24773649183079302	0.00045764825857417813	0.00043118493895295904	2.6774861107733348e-05	
0.2515751727802653	0.0004662506417933637	0.0004394268477935075	2.713194409027708e-05	
0.2554733341531623	0.00047506901848055286	0.00044788206387227344	2.7491793419862933e-05	
0.2594318975996074	0.00048411168367532074	0.0004565590252956473	2.785426587314892e-05	
0.26345179905070754	0.0004933873957478425	0.00046546664915911057	2.8219202617339036e-05	
0.2675339889398373	0.0005029054098802919	0.00047461436639783833	2.8586427843617736e-05	
0.27167943242735193	0.0005126755144901122	0.0004840121597093162	2.8955747270656225e-05	
0.2758891096287819	0.0005227080709010217	0.0004936706048679231	2.9326946504129315e-05	
0.28016401584656353	0.0005330140566045367	0.0005036009157900745	2.9699789236447878e-05	
0.2845051618053608	0.000543605112496829	0.0005138149937525415	3.0074015268943804e-05	
0.28891357389103245	0.0005544935945236229	0.0005243254812167045	3.044933833647625e-05	
0.2933902943933029	0.000565692630220581	0.0005351458207688309	3.082544371185856e-05	
0.29793638175219256	0.0005772161806992727	0.0005462903197520642	3.120198556454991e-05	
0.30255291080826724	0.00058907910870066	0.0005577742212410636	3.157858404464479e-05	
0.30724097305676445	0.0006012972534206605	0.0005696137820967541	3.1954822059316905e-05	
0.31200167690565833	0.000613887512907474	0.000581826358938297	3.233024170434123e-05	
0.3168361479377224	0.0006268679349402303	0.0005944305029844632	3.270434030813565e-05	
0.3217455291766536	0.0006402578174256677	0.0006074460648498014	3.307656603970982e-05	
0.32673098135731937	0.0006540778194970591	0.0006208943105354726	3.3446313024945426e-05	
0.33179368320019265	0.0006683500846711393	0.0006347980500343701	3.381291590743718e-05	
0.33693483169003946	0.0006830983776188622	0.0006491817801796854	3.417564378066762e-05	
0.3421556423589239	0.0006983482363396444	0.000664071843611098	3.453369340711984e-05	
0.3474573495735992	0.0007141271418030046	0.0006794966060200521	3.4886181626915227e-05	
0.35284120682735126	0.0007304647074438646	0.0006954866541733277	3.5232136843204876e-05	
0.3583084870363649	0.0007473928912780078	0.000712075017612484	3.557048945343007e-05	
0.3638604828406817	0.0007649462338539022	0.0007292974173979409	3.590006107412387e-05	
0.3694985069098218	0.0007831621257908659	0.0007471925458257027	3.6219552381515176e-05	
0.37522389225314035	0.0008020811092890041	0.0007658023817105638	3.652752935985273e-05	
0.3810379925349945	0.0008217472187556886	0.000785172546625262	3.6822407713170714e-05	
0.3869421823947922	0.0008422083666038154	0.0008053527084390382	3.71024351527749e-05	
0.39293785777200174	0.000863516781373009	0.0008263970396474032	3.7365671220438096e-05	
0.39902643623619527	0.0008857295066491422	0.0008483647393724657	3.760996424411155e-05	
0.4052093573222091	0.0009089089708642655	0.0008713206295967574	3.783292494630258e-05	
0.41148808287049476	0.0009331236400166404	0.0008953358382447922	3.803189613186799e-05	
0.41786409737274555	0.0009584487677466579	0.000920488584237311	3.820391776773489e-05	
0.4243389083228771	0.0009849672601505038	0.0009468650827303011	3.834568662656099e-05	
0.43091404657344795	0.0010127706763538374	0.0009745605925654583	3.845350949294721e-05	
0.4375910666976019	0.0010419603903888584	0.0010036806326963097	3.8523248715496905e-05	
0.4443715473566186	0.0010726489455634956	0.0010343424002697253	3.855025861949587e-05	
0.45125709167315986	0.0011049616396003271	0.0010666764304706397	3.852931095817348e-05	
0.4582493276102989	0.0011390383877773766	0.0011008285476208457	3.84545071556465e-05	
0.4653499083564233	0.0011750359226852165	0.001136962168949443	3.831917455575715e-05	
0.4725605127161014	0.001213130403778721	0.001175261037713041	3.811574320309552e-05	
0.4798828455070056	0.0012535205286672473	0.0012159324820064693	3.783559879905812e-05	
0.4873186379629853	0.0012964312624453246	0.0012592113211272818	3.7468906333957335e-05	
0.49486964814338685	0.0013421183332324232	0.001305364574746377	3.700439741082964e-05	
0.5025376613487146	0.0013908736841277268	0.0013546971741818905	3.642911233239443e-05	
0.5103244905427329	0.0014430321277332334	0.0014075589336913562	3.572808546295759e-05	
0.5182319767811088	0.0014989795245651844	0.0014643531184493355	3.488395899144098e-05	
0.5262619896466971	0.0015591629086860457	0.0015255470527527086	3.3876505732761874e-05	
0.5344164276915693	0.0016241031238394114	0.0015916853586119936	3.268203566661419e-05	
0.5426972188858914	0.0016944107276093542	0.0016634066183697507	3.1272653155433806e-05	
0.5511063210737586	0.001770806194104523	0.0017414645409434338	2.9615322017237098e-05	
0.559645722436092	0.0018541458345202038	0.0018267551186076918	2.767068459567028e-05	
0.5683174419607084	0.0019454554170076303	0.0019203518499621975	2.5391573035546946e-05	
0.5771235299196736	0.0020459742927716215	0.0020235519693098227	2.2721164436889152e-05	
0.5860660683540517	0.0021572140689021186	0.002137937914562225	1.9590843458037786e-05	
0.595147171566167	0.0022810377472719016	0.0022654602332413186	1.5918420199778035e-05	
0.604368986619493	0.0024197681709622514	0.002408551185782927	1.1610814186146467e-05	
0.6137336938462858	0.0025763392709970447	0.0025702831749274237	6.608260827061133e-06	
0.6232435073630855	0.0027545112031236154	0.002754594082430071	2.191774040330422e-06	
0.6329006755942035	0.0029591832373654756	0.002966614961449541	7.602213369760603e-06	
0.6427074818033226	0.003196860444935177	0.003213158744520994	1.6319228002599264e-05	
0.6526662446333333	0.0034763702104425804	0.0035034704520368965	2.7101049312476825e-05	
0.6627793186545348	0.003809999794928154	0.0038504180202593116	4.045071237794292e-05	
0.6730490949213316	0.0042153747509317595	0.00427245817570798	5.719638220695841e-05	
0.6834780015375548	0.004718709135520043	0.004797036836282579	7.859139989023045e-05	
0.6940685042305437	0.005360756907417575	0.005466812655537058	0.00010659239309509055	
0.7048231069341222	0.006208500396235852	0.00635187202143112	0.00014441977518833354	
0.7157443523806098	0.007380247733066346	0.0075759315845480785	0.00019776467702046813	
0.7268348227020044	0.009106259709070155	0.009379536641698397	0.00027770387686878024	
0.7380971400404808	0.01190129537461891	0.01229943378520853	0.00040898410500158706	
0.7495339671683494	0.017193244711326154	0.01781834254635724	0.0006600945066500182	
0.7611480081176202	0.03082564686567289	0.03192384301223878	0.0013087280245854447	
0.7729420088193235	0.10102107970750837	0.09851092322824623	0.0044436991890962445	
0.784918757752735	0.042493060788188784	0.044095287741643806	0.002178054859895395	
0.7970810866046624	0.020164567039759117	0.02124595459878589	0.0011443277852108994	
0.8094318709389453	0.013063183552754942	0.013856998978702961	0.0008108879653378415	
0.8219740308763326	0.009618965614840217	0.010262665481938766	0.000650410909869984	
0.8347105317848907	0.007589169548000094	0.008143343183611667	0.0005573808443020124	
0.847644384981113	0.006251052626794043	0.006746835766738751	0.0004975068568286588	
0.8607786484418896	0.005302087457779245	0.005757472419760171	0.00045638432791804585	
0.8741164275275125	0.0045935570901604736	0.005019868714474645	0.00042692104558965675	
0.8876608757158821	0.004043886667738732	0.004448727841456176	0.00040522544468332434	
0.9014151953480897	0.003604612144558273	0.003993352061976885	0.0003889873022418692	
0.9153826383855528	0.0032451336694588454	0.003621723663268479	0.0003767509004413088	
0.9295665071788846	0.0029451801307070133	0.0033126307651705038	0.00036755535340795913	
0.9439701552486742	0.002690789926750863	0.0030514650454267754	0.0003607426186490021	
0.9585969880783669	0.002472032352404344	0.0028278383948565885	0.00035584861542943986	
0.9734504639194281	0.0022816495338461276	0.0026341620278272095	0.0003525383394496523	
0.9885340946089864	0.0021142124656571212	0.002464763310290991	0.00035056557174350183	
1.0038514464001433	0.001965577587540084	0.002315317033985585	0.0003497469805263909	
1.01940614080515	0.0018325260274634411	0.002182467862992291	0.0003499449833146576	
1.0352018554516484	0.0017125176574517896	0.0020635729716953328	0.0003510561266851151	
1.051242324952181	0.0016035194537826483	0.0019565224910639166	0.0003530030487294273	
1.0675313417871697	0.0015038831959453178	0.001859611639205782	0.00035572883323674943	
1.0840727572015847	0.0014122566789496122	0.0017714479761955758	0.0003591930027656588	
1.1008704821154982	0.0013275181529499146	0.0016908830209843905	0.00036336866390519745	
1.117928488048752	0.0012487271523091896	0.0016169610783996892	0.0003682404843737713	
1.1352508080599522	0.001175087074592386	0.0015488804269814646	0.000373803288460805	
1.1528415377000134	0.00110591630188751	0.0014859635193922585	0.0003800611278846461	
1.1707048359804781	0.0010406256075657719	0.0014276338449670132	0.00038702673318518515	
1.1888449263568397	0.0009787002336175017	0.0013733977793009009	0.0003947212847000534	
1.2072660977271032	0.0009196854636680787	0.0013228302103970768	0.0004031744672983788	
1.225972705445816	0.0008631748218945677	0.001275563055406475	0.00041242479285956825	
1.2449691723538168	0.0008088002414071968	0.0012312760118109954	0.0004225201914242614	
1.2642599898239333	0.0007562236952224855	0.0011896890517644324	0.0004335188878637764	
1.2838497188228888	0.0007051298870933379	0.0011505562879889635	0.0004454905974012907	
1.3037429909896587	0.0006552196702545609	0.0011136609274787065	0.0004585180919387681	
1.3239445097305402	0.0006062039075199521	0.0010788110944208442	0.0004726992116678818	
1.3444590513311867	0.0005577975113834274	0.0010458363525411483	0.0004881494250968404	
1.3652914660858761	0.0005097134117160871	0.0010145847939556922	0.0005050050784398509	
1.386446679444272	0.00046165619562603394	0.0009849205897146597	0.0005234275268258932	
1.4079296931759626	0.00041331517565331035	0.0009567219188155275	0.0005436083949805213	
1.4297455865530366	0.00036435657802903087	0.000929879209176437	0.0005657763994455177	
1.451899517550985	0.00031441492570046713	0.0009042936370904897	0.0005902060921361727	
1.4743967240682132	0.00026308401256072293	0.0008798758419086419	0.0006172293915241791	
1.4972425251644468	0.0002099108644127515	0.0008565448207770361	0.0006472508479961482	
1.5204423223183279	0.00015440943614965314	0.000834226974674214	0.0006807681215887642	
1.5440016007044985	9.620623167730513e-05	0.000812855282124617	0.0007183998948872967	
1.5679259304904682	3.7054982063058405e-05	0.0007923685810882168	0.0007609245442184845	
1.5922209681535842	4.229303307276403e-05	0.0007727109428571729	0.0008093347259547458	
1.6168924578184014	0.00011343467280847865	0.000753831124494727	0.0008649160684052319	
1.6419462326147771	0.00019530503084761247	0.0007356820885574351	0.0009293633601758477	
1.667388216057011	0.0002880758115390169	0.0007182205806493519	0.0010049568593475814	
1.6932244234443516	0.00039464873278774926	0.000701406756844268	0.0010948384155975834	
1.7194609632832076	0.0005194382398463766	0.0006852038542413057	0.0012034601494586956	
1.7461040387313935	0.0006689798087916006	0.000669577898938982	0.001337346020830181	
1.7731599490647525	0.0008532628049250072	0.0006544974465621616	0.0015064540631192552	
1.8006350911665105	0.001088325039585499	0.0006399333511862182	0.0017267748848283605	
1.828535961039703	0.0014016364654441122	0.0006258585590982005	0.0020257060592362257	
1.8568691553430368	0.0018444796742921662	0.0006122479243359555	0.002454400628281664	
1.885641372950552	0.0025247915699753445	0.0005990780433693364	0.003120505066701822	
1.9148594165354507	0.003714457117013977	0.0005863271066460554	0.0042950315248411215	
1.9445301941784663	0.006340609452953636	0.000573974765029262	0.006901022936383073	
1.974660721001155	0.01628023341113	0.0005620020094133813	0.01676472946189341	
2.0052581208244957	0.0207165805518259	0.0005503910620264476	0.02027350374880621	
2.036329627853186	0.007933045586390797	0.0005391252781171025	0.00740598647518778	
2.067882588386045	0.00492411401052956	0.0005281890568875871	0.004399851140001998	
2.0999244625529108	0.0036233713476390658	0.0005175677606745575	0.003107632838173216	
2.132462826078452	0.00289677450201515	0.0005072476415008576	0.0023905494134593076	
2.1655053720733157	0.002429932033423465	0.0004972157742263333	0.0019333594414312808	
2.199059912853022	0.002100889730502846	0.0004874599956168193	0.0016138779550985295	
2.2331343817850464	0.0018498447663448255	0.0004779688487295471	0.0013722435927139163	
2.267736835164523	0.0016317981570314996	0.0004687315320821634	0.0011636742222691672	
2.302875454119006	0.0016458978886482168	0.00045973785313271946	0.0011905155675437963	
2.3385585465427567	0.0014820475952822133	0.0004509781856506172	0.0010313236857337107	
2.3747945490609914	0.0013567051508588976	0.0004424434306046406	0.0009143904557389739	
2.411592029024571	0.0012591429768533762	0.0004341249802346925	0.0008251130141094437	
2.4489596865355954	0.0011749958319738926	0.0004260146850095005	0.0007490738439705456	
2.4869063565043885	0.001109074841833218	0.00041810482320395453	0.000691499632173604	
2.5254410107383527	0.0010616000444637129	0.0004103880728574663	0.0006512904112164983	
2.564572760063192	0.0009992449023474971	0.00040285748589926213	0.0005965190036840153	
2.604310856476998	0.0009625572924581051	0.0003955064642482378	0.0005671051563382804	
2.6446646953377266	0.0009145720982246913	0.0003883287377142748	0.0005262751140157065	
2.6856438175845567	0.0008727014385837744	0.0003813183435450496	0.0004914089552307272	
2.727257911993673	0.0008346660505394094	0.0003744696074776029	0.00046021887234725707	
2.769516817469004	0.0007995914774873951	0.00036777712616752284	0.00043183439094312214	
2.812430525368455	0.0007669440599680035	0.0003612357508807298	0.0004057266119659497	
2.8560091818661824	0.0007363288593187953	0.00035484057234368307	0.00038150534363519417	
2.9002630903514777	0.0007074272031575277	0.0003485869066575409	0.00035885651831581123	
2.945202713864811	0.0006799684844847821	0.0003424702821905007	0.0003375139668017904	
2.9908386775716385	0.0006537135893911686	0.00033648642737035323	0.0003172428476450778	
3.0371817712745264	0.0006284430619440523	0.0003306312593063046	0.000297827824445885	
3.0842429519642045	0.0006039471733078972	0.0003249008731754295	0.0002790631558585719	
3.1320333464101533	0.0005800162776618049	0.00031929153231480967	0.0002607430842901621	
3.180564253791325	0.0005564301090500046	0.0003137996589655426	0.0002426511873427256	
3.2298471483676323	0.0005329444496464478	0.00030842182561943704	0.00022454714544033655	
3.2798936821928324	0.0005092728865050595	0.00030315474692340494	0.0002061486973202155	
3.3307156878694446	0.0004850598915615501	0.00029799527210034606	0.00018710515836284678	
3.3823251813463506	0.00045983850031718987	0.0002929403778487638	0.00016695617661109357	
3.43473436475976	0.00043295978046829553	0.0002879871616864601	0.00014506422141330984	
3.487955629318178	0.0004034680823497473	0.00028313283570649555	0.00012049992071956546	
3.542001558232087	0.00036986541259295815	0.00027837472071616537	9.185014822956329e-05	
3.5968849296890193	0.00032963136041977295	0.0002737102407320903	5.7039213803460986e-05	
3.6526187198747286	0.00027815819404826175	0.0002691369178066456	1.9468909700756338e-05	
3.7092161060411786	0.00020625743139050516	0.00026465236716290326	6.636928551803372e-05	
3.7666904696220658	9.955781914504011e-05	0.0002602542926170291	0.0001832559316110815	
3.8250553993966134	0.0002155755893352545	0.0002559404822687019	0.0004434078420856117	
3.884324694702404	0.0012963607780698107	0.0002517088044415978	0.0014870034666606773	
3.9445123686979775	0.002016285619377133	0.0002475572038573458	0.0017971984726747137	
4.005632651675993	0.0010563867788939963	0.00024348369802759274	0.0008154505545096797	
4.067699994427721	0.0008011513051355176	0.000239486373849961	0.0005623260995004914	
4.130729071659682	0.0006823293182708863	0.00023556338439472254	0.00044702458427571653	
4.194734785463209	0.0006112923393883981	0.0002317129458699729	0.0003797061260507066	
4.259732268837781	0.0005624454629628694	0.0002279333347539676	0.00033458403115898156	
4.325736889268946	0.000525711553968427	0.0002242228850840964	0.0003015340208408456	
4.392764252361694	0.0004963202474520868	0.00022057998589271248	0.0002757713223209377	
4.460830205530115	0.00047171415167670465	0.00021700307878072476	0.00025473384460191227	
4.5299508417442365	0.00045038994690453236	0.0002134906556204905	0.00023691700985802565	
4.600142503334918	0.00043139557761228927	0.00021004125638013075	0.00022136888698250597	
4.671421785857698	0.000414086358888842	0.00020665346706193207	0.00020744552524349822	
4.743805542016518	0.000397994802839676	0.00020332591774799172	0.0001946804644253875	
4.817310885648243	0.0003827537517015429	0.00020005728074672804	0.0001827077389786954	
4.891955195768907	0.00036804416879609574	0.00019684626883430115	0.00017120963808918706	
4.967756120682691	0.0003535509128359569	0.00019369163358538252	0.00015987253833193695	
5.044731582154526	0.0003389120814449664	0.0001905921637880812	0.0001483364725588575	
5.122899779647386	0.00032364075280865324	0.00018754668393816706	0.00013611758393544898	
5.202279194625215	0.0003069729842967753	0.00018455405280805076	0.00012245868247589902	
5.282888594922542	0.0002875149941152772	0.00018161316208626762	0.00010598822780646803	
5.364747039181794	0.0002622650400417443	0.00017872293508348577	8.382463205084394e-05	
5.447873881359371	0.0002232553979831567	0.00017588232550130859	4.955075329509553e-05	
5.532288775301544	0.00014655941351006884	0.00017309031626037622	6.394592779631773e-05	
5.618011679391243	0.0005925710759962695	0.00017034591838448881	0.0005849544759302999	
5.705062861266868	0.0005055957709204421	0.00016764816993767472	0.0003408097608857702	
5.793462902614208	0.0003911852494594695	0.0001649961350113182	0.00022655719474776577	
5.883232704032601	0.0003441691400986005	0.00016238890275863487	0.00018191664285956269	
5.974393489976511	0.00031145798358905066	0.00015982558647394774	0.00015178587660966372	
6.06696681377367	0.00027419330955395316	0.00015730532271436968	0.00012053969110604132	
6.160974562720967	0.0003305112367897378	0.00015482727046164113	0.00017619679907805922	
6.25643896325932	0.0003003783611008769	0.00015239061032200433	0.00014803512068298132	
6.353382586228693	0.00028387260847163853	0.00014999454376212108	0.00013389671549105916	
6.451828352204593	0.00027128512214002137	0.0001476382923791562	0.0001236584725495443	
6.551799536917215	0.00026043539261923275	0.0001453210972032593	0.00011512327298923621	
6.653319776754563	0.00025053622819436183	0.00014304221803077824	0.00010750186995442925	
6.756413074350862	0.00024119740578091537	0.00014080093278663342	0.00010040402471871949	
6.861103804261538	0.00023217593033531746	0.00013859653691437204	9.358724546210082e-05	
6.9674167187261515	0.00022328654903768546	0.0001364283427925041	8.686701119372023e-05	
7.075376953520617	0.0002143564186939156	0.0001342956791758019	8.007143577423804e-05	
7.1850100339000935	0.00020518859283380424	0.00013219789066031782	7.300496654625537e-05	
7.2963418806339915	0.00019551275232912254	0.00013013433717094311	6.539985693049102e-05	
7.40939881613446	0.00018488844199556967	0.0001281043934703981	5.682227508951389e-05	
7.5242075706798515	0.00017246163153842033	0.00012610744868860272	4.644402464071687e-05	
7.640795288734611	0.00015619266866535885	0.00012414290587143493	3.241221743328073e-05	
7.759189535367103	0.00012963904914599042	0.00012221018154793742	1.4244754151552538e-05	
7.879418302766868	0.00010065406820092084	0.0001203087053150851	9.889685729206887e-05	
8.001510016862884	0.0002595296561245416	0.00011843791943927197	0.00014687692159403887	
8.125493544044346	0.0001982023516183389	0.00011659727847372196	8.410961604117394e-05	
8.251398197985628	0.00017104349125812138	0.00011478624889106963	5.661875526941673e-05	
8.379253746576957	0.00014792056457752056	0.00011300430873039778	3.5307273032281604e-05	
8.509090418962503	0.00012629733756230213	0.00011125094725805424	1.623392304009773e-05	
8.640938912687513	0.0001012206686816856	0.00010952566464160795	1.2079910398741402e-05	
8.774830400956196	6.761033125941149e-05	0.00010782797163633611	4.35181276846174e-05	
8.910796540002062	2.712489174269026e-05	0.00010615738928366552	0.00010024316581188649	
9.048869476572474	0.00013986932948006572	0.00010451344862102209	0.00023468540911836963	
9.189081855529167	0.0008256959757169456	0.00010289569040256938	0.0008820560607281737	
9.331466827566528	0.0006503051753907277	0.0001013036648303437	0.0005552211035664267	
9.476058057049498	0.0003779918443308297	9.973693129531798e-05	0.00027917921259473604	
9.622889729972897	0.00029654835264754473	9.819505812795144e-05	0.00019868307760509876	
9.771996562044086	0.00025017155211769725	9.667762235780229e-05	0.0001536394626716866	
9.923413806890872	0.00021952101034425678	9.51842094818034e-05	0.00012444372230574745	
10.0771772643966	0.00019332598875540846	9.371441324082016e-05	9.978362334924974e-05	
10.233323289164382	0.00017106916155184922	9.226783540412828e-05	8.34439512245208e-05	
10.391888799112495	0.00018030815021704313	9.084408556146789e-05	8.987885693372709e-05	
10.552911284202958	0.00014498563901714837	8.944278092234608e-05	5.665913880529431e-05	
10.716428815305356	0.0001126204305045474	8.806354612227712e-05	8.499517042214492e-05	
10.882480053198018	0.0002718172190019803	8.670601303566357e-05	0.00018767416010464838	
11.051104257708666	0.0002085811149136102	8.536982059503675e-05	0.00012338753341218953	
11.222341296996655	0.00018554279990087754	8.405461461638832e-05	0.00010153553738640223	
11.39623165697915	0.0001719224695355204	8.276004763033639e-05	8.918397486661741e-05	
11.572816450903245	0.00016196200982530694	8.148577871888443e-05	8.04890026021831e-05	
11.752137429066462	0.00015386664700213232	8.023147335753978e-05	7.364399143147553e-05	
11.93423698868786	0.00014688543253964017	7.899680326257149e-05	6.789534618945487e-05	
12.119158183932093	0.00014064131684517615	7.778144624319704e-05	6.286535118379685e-05	
12.306944736088793	0.00013491976516873922	7.658508605849677e-05	5.8339387845243116e-05	
12.497641043909683	0.00012958677895743689	7.54074122788656e-05	5.41835838444623e-05	
12.691292194105861	0.00012455175667321406	7.424812015181868e-05	5.03075533598404e-05	
12.887943972007742	0.00011974720794151246	7.310691047197758e-05	4.664407588563811e-05	
13.08764287239018	0.0001151087596199028	7.198348945507076e-05	4.312917487045844e-05	
13.290436110465315	0.00011054940903671493	7.087756861579015e-05	3.967898190336179e-05	
13.496371633045765	0.00010668162419316786	6.978886464935227e-05	3.689745209143462e-05	
13.705498129880782	0.00010239046694064708	6.871709931662009e-05	3.3677407455870005e-05	
13.917865045168076	9.825272368134942e-05	6.766199933264727e-05	3.059492342876017e-05	
14.133522589243995	9.420276490587076e-05	6.662329625851372e-05	2.7584039588626738e-05	
14.35252175045488	9.021405585029142e-05	6.56007263963264e-05	2.4618473621505645e-05	
14.574914307212275	8.626753185096528e-05	6.459403068726565e-05	2.16794899306754e-05	
14.800752840235097	8.234546965572044e-05	6.360295461256148e-05	1.874976550699683e-05	
15.030090744981337	7.84288842311273e-05	6.262724809729127e-05	1.5810857785228945e-05	
15.262982244272472	7.449678817961673e-05	6.166666541689335e-05	1.2842771631257547e-05	
15.499482401113475	7.052167554515164e-05	6.0720965106295934e-05	9.81938814235796e-06	
15.739647131711472	6.645888085175656e-05	5.9789909871566396e-05	6.701707282243077e-06	
15.98353321869612	6.22490052227552e-05	5.887326650398821e-05	3.457624208658064e-06	
16.23119832454485	5.778441816070849e-05	5.7970805796478515e-05	9.096612853266647e-07	
16.482701005216104	5.285650150983254e-05	5.708230246226188e-05	4.380315918749502e-06	
16.738100723993853	4.699041073285581e-05	5.620753505572018e-05	9.379452830263849e-06	
16.997457865546615	3.883683848901283e-05	5.534628589534138e-05	1.68882722979945e-05	
17.26083375020432	2.4474507273579906e-05	5.4498340988693694e-05	3.413419157415578e-05	
17.528290648456405	0.00010400069419405423	5.366348995935451e-05	7.667547276086124e-05	
17.799891795674554	6.491298687189538e-05	5.284152597572649e-05	1.3662000513919103e-05	
18.075701407063548	5.108610225592946e-05	5.203224568167596e-05	2.738852318919046e-06	
18.35578469284383	4.3713061690163286e-05	5.1235449128931616e-05	7.771441420324386e-06	
18.64020787366921	3.797695282299326e-05	5.0450939711184294e-05	1.254730848064567e-05	
18.929038196283646	3.2956446092386643e-05	4.967852409982985e-05	1.676717563416979e-05	
19.222343949420477	2.8310702197937348e-05	4.891801218130167e-05	2.0643284491326972e-05	
19.52019447994806	2.3834128752637786e-05	4.816921699593948e-05	2.4368766476757448e-05	
19.822660209265607	1.940803918582639e-05	4.74319546783444e-05	2.8059914979768814e-05	
20.12981264995304	1.4930843715651405e-05	4.670604439917183e-05	3.182018748164908e-05	
20.441724422678867	1.0247983844040272e-05	4.599130830831599e-05	3.581868619413291e-05	
20.75846927337004	5.0102629613484184e-06	4.528757147944144e-05	4.062790694494626e-05	
21.08012209064783	1.0011619078732942e-05	4.459466185581888e-05	4.248664528338485e-05	
21.406758923533914	2.0494435472248914e-06	4.391241019742424e-05	4.311632097875791e-05	
21.738456999430788	4.546773572931042e-06	4.324065002926154e-05	4.756778233456624e-05	
22.075294742380795	9.59357505815824e-06	4.2579217590871794e-05	5.211488334000189e-05	
22.417351791608088	1.4602880844338972e-05	4.192795178699132e-05	5.649696586810353e-05	
22.764709020347887	1.9661179143152546e-05	4.12866941393247e-05	6.092355760497069e-05	
23.1174485549675	2.48425594285502e-05	4.065528873939858e-05	6.547860035924645e-05	
23.47565379438362	3.019265652051889e-05	4.003358220246403e-05	7.021008348607533e-05	
23.839409429780538	3.574934437603063e-05	3.942142362241618e-05	7.515665130833989e-05	
24.20880146463373	4.154999224664671e-05	3.881866452770171e-05	8.035593946551778e-05	
24.583917235044	4.763577909070269e-05	3.8225158838184305e-05	8.584918921388302e-05	
24.964845430386426	5.405616661348532e-05	3.7640762822941694e-05	9.168582265598426e-05	
25.351676114279368	6.0876666670392886e-05	3.706533505896641e-05	9.793123928446467e-05	
25.744500745878433	6.819805745612537e-05	3.649873639074522e-05	0.00010468599665895875	
26.143412201500308	7.622128936004679e-05	3.5940829890692196e-05	0.0001121504465317934	
26.548504796581717	8.557372211790862e-05	3.539148082041153e-05	0.0001209483078225413	
26.959874307978602	9.677875683395574e-05	3.485055659276719e-05	0.00013143199269277702	
27.377617996610834	9.605283168475108e-05	3.431792673473723e-05	0.00013034460483784003	
27.801834630457815	0.00010806766957332621	3.379346285103123e-05	0.0001418485778560665	
28.232624507910387	0.00011968934751740999	3.327703858845045e-05	0.0001529553561991412	
28.670089481484574	0.00013201357859633333	3.2768529600970604e-05	0.0001647712551240753	
29.114332981902788	0.00014545572241775635	3.226781351552819e-05	0.00017771241750282773	
29.565460042548164	0.00016035417287002028	3.1774769898491786e-05	0.00019211724992107673	
30.0235773242978	0.0001770943158345641	3.128928022280048e-05	0.00020837047544650013	
30.488793140740842	0.00019575913149332357	3.0811227835752e-05	0.00022655610503493931	
30.961217483787163	0.00021730612667421125	3.034049792742425e-05	0.00024763171794852973	
31.440962049673153	0.00024256202312647124	2.987697749971342e-05	0.00027242237838390833	
31.928140265370157	0.00027245680008964923	2.9420555335974027e-05	0.000301858233718825	
32.42286731540228	0.00030870312897178043	2.897112197124503e-05	0.00033765148785979055	
32.925260169079685	0.00035405026621657305	2.8528569663047886e-05	0.00038254968670348096	
33.435437608153904	0.0004132503232962005	2.809279236274234e-05	0.0004413034539575541	
33.95352025490161	0.0004986268948671153	2.766368568742641e-05	0.0005262250092241259	
34.479630600643624	0.0006558136175277642	2.724114689236727e-05	0.0006828118137076558	
35.01389303470575	0.0005731452929799903	2.682507484395034e-05	0.0005926991916136605	
35.556433873828425	0.0006387007899493393	2.6415369993134357e-05	0.0006648429376697777	
36.107381392031996	0.0009291803381320088	2.601193434940024e-05	0.0009550054859229608	
36.666865850944866	0.0013972333549421656	2.5614671455182334e-05	0.001422551600354165	
37.23501953060145	0.0025047484965040954	2.5223486360770863e-05	0.0025291658856207233	
37.81197676071744	0.007788054323484861	2.4838285599674503e-05	0.00780471855425941	
38.397873952449665	0.004526287220295342	2.4458977164432793e-05	0.004504041987669198	
38.99284963064802	0.002053885740643779	2.4085470482868004e-05	0.002030213942252693	
39.59704446660722	0.0013283275210519687	2.3717676394766613e-05	0.0013047705897811983	
40.21060131132589	0.0009857318799460345	2.335550712898085e-05	0.0009624623756251103	
40.83366522928125	0.0007850124222940559	2.2998876280940807e-05	0.0007620643484642881	
41.46638353272696	0.0006527089355577543	2.2647698790568208e-05	0.0006300965214069594	
42.108905816522395	0.0005625183449648098	2.230189092058314e-05	0.0005402432081550366	
42.76138399350171	0.0004913686810436121	2.196137023519495e-05	0.0004694259580278977	
43.42397233039088	0.00043583582946316615	2.1626055579169298e-05	0.00041422467178168175	
44.096827484281306	0.0003904282221362396	2.1295867057263127e-05	0.0003691455851463165	
44.78010853966855	0.0003513886790038285	2.0970726014019832e-05	0.0003304305193678914	
45.47397704606499	0.0003160587533162713	2.0650555013917082e-05	0.0002954251449374478	
46.17859705619533	0.0002785982026267682	2.033527782185968e-05	0.0002582962653376982	
46.894135164783904	0.00026113780387490516	2.002481938401058e-05	0.00024143220387440754	
47.62076054794297	0.00019935910202200242	1.9719105808952863e-05	0.00018221898129150828	
48.35864500317141	0.00037858082815646034	1.9418064349175903e-05	0.00035949757264351466	
49.10796298997312	0.00030033618493525527	1.9121623382879265e-05	0.000281238455817415	
49.86889167110482	0.0002681610183924603	1.882971239608763e-05	0.0002493397444763299	
50.641610954463076	0.0002474684458232636	1.854226196507073e-05	0.00022893263760885528	
51.42630353562007	0.00023228625224509385	1.8259203739062126e-05	0.00021403074210911755	
52.22315494101898	0.00021861079338643342	1.79804704232707e-05	0.00020063364490646013	
53.03235357183818	0.00020766101112718404	1.7705995762179385e-05	0.00018995841469368662	
53.854090748535334	0.00019629701267256933	1.743571452312522e-05	0.00017886421204233021	
54.688560756081706	0.00018457911912467267	1.716956248015544e-05	0.000167414157878445	
55.53596088989733	0.00016748822317748518	1.6907476398154055e-05	0.00015062265722590992	
56.39649150249797	0.000201928193916165	1.6649394017233828e-05	0.00018539611656313002	
57.27035605086487	0.0001818367186897276	1.6395254037388498e-05	0.0001654468098431081	
58.15776114454846	0.00017167301572877102	1.614499610340033e-05	0.00015552985428243552	
59.05891659451753	0.00016417730066893964	1.589856078999801e-05	0.0001482799077460769	
59.974035462765215	0.0001578775537760986	1.565588958726034e-05	0.00014222257400911572	
60.90333411268367	0.00015222133099032599	1.5416924886260965e-05	0.000136805279707074	
61.847032260219336	0.0001475054516080973	1.5181609964949695e-05	0.00013232457801373525	
62.80535302582078	0.0001427408491178554	1.4949888974266003e-05	0.0001277915311348175	
63.778522987191536	0.00013835886909939146	1.4721706924480373e-05	0.00012363766250693905	
64.76677223286032	0.000134265616620163	1.4497009671759369e-05	0.00011976905430485599	
65.77033441658139	0.00013041649219132956	1.4275743904950203e-05	0.00011614115203137336	
66.78944681257751	0.00012678156416818097	1.4057857132580999e-05	0.00011272407363272428	
67.82435037163955	0.00012333788915199148	1.3843297670072513e-05	0.00010949492584452459	
68.87528977809474	0.00012006685050393335	1.3632014627157822e-05	0.00010643514192584273	
69.94251350765792	0.00011695285783746426	1.342395789550603e-05	0.00010352918090122344	
71.02627388617911	0.0001139825850694479	1.3219078136546387e-05	0.00010076376550758104	
72.12682714930152	0.00011114447455996478	1.3017326769489222e-05	9.812738628496928e-05	
73.24443350304374	0.00010842839173488688	1.2818655959540242e-05	9.56099561753645e-05	
74.37935718532088	0.00010582537271901068	1.2623018606304673e-05	9.320255814507023e-05	
75.53186652841877	0.00010332743320767173	1.2430368332378034e-05	9.08972540529462e-05	
76.7022340224364	0.00010092741963258093	1.2240659472120082e-05	8.868693581723784e-05	
77.89073637971123	9.861889066207195e-05	1.2053847060608885e-05	8.65652069195425e-05	
79.09765460024283	9.639602113567115e-05	1.1869886822771802e-05	8.452628634484947e-05	
80.32327403813038	9.425352301716455e-05	1.1688735162690248e-05	8.25649295412271e-05	
81.5678844690394	9.218657953579746e-05	1.1510349153075347e-05	8.067636256840744e-05	
82.83178015871405	9.019078973351247e-05	1.1334686524911412e-05	7.885622665291966e-05	
84.11525993255103	8.826212135061265e-05	1.116170565726443e-05	7.710053108198608e-05	
85.41862724625115	8.639687048228817e-05	1.0991365567252715e-05	7.540561286849902e-05	
86.74219025756646	8.459162679667496e-05	1.0823625900176856e-05	7.37681019776618e-05	
88.08626189915832	8.284324336712186e-05	1.0658446919806424e-05	7.218489116790852e-05	
89.45115995258467	8.114881036651589e-05	1.0495789498820625e-05	7.06531096939076e-05	
90.83720712343391	7.950563201933813e-05	1.0335615109400322e-05	6.917010026728764e-05	
92.24473111762269	7.791120632072683e-05	1.0177885813968922e-05	6.773339878433767e-05	
93.67406471887617	7.636320712030745e-05	1.002256425607954e-05	6.634071641842231e-05	
95.1255458674087	7.48594682382854e-05	9.869613651446043e-06	6.498992374459304e-05	
96.59951773982377	7.339796933685601e-05	9.718997779115538e-06	6.367903661943978e-05	
98.09632883025184	7.197682331468073e-05	9.57068097277991e-06	6.240620358392286e-05	
99.61633303274554	7.059426502844859e-05	9.424628112224162e-06	6.116969459319855e-05	
101.15988972495167	6.924864117521837e-05	9.280804614909196e-06	5.9967890907128496e-05	
102.72736385307937	6.793840119368698e-05	9.139176427686877e-06	5.879927599961543e-05	
104.31912601818526	6.666208906281563e-05	8.999710018645137e-06	5.76624273651937e-05	
105.93555256379533	6.541833589317607e-05	8.862372369080998e-06	5.655600911823556e-05	
107.57702566488457	6.420585322058815e-05	8.727130965599401e-06	5.5478765294342945e-05	
109.24393341823551	6.302342692360832e-05	8.593953792335745e-06	5.4429513775483864e-05	
110.93666993419627	6.1869911696593e-05	8.462809323300193e-06	5.340714077059681e-05	
112.65563542986153	6.074422601870906e-05	8.333666514841579e-06	5.241059579203579e-05	
114.40123632369622	5.964534756666777e-05	8.206494798229162e-06	5.143888707563228e-05	
116.17388533162597	5.8572309025301206e-05	8.08126407235018e-06	5.049107739849363e-05	
117.9740015646163	5.752419425557332e-05	7.957944696521323e-06	4.956628025413104e-05	
119.802010627764	5.6500134784341644e-05	7.836507483412328e-06	4.866365634923354e-05	
121.65834472092367	5.549930658428448e-05	7.716923692079839e-06	4.77824103905039e-05	
123.54344274089367	5.452092711596975e-05	7.599165021109728e-06	4.6921788133533656e-05	
125.45775038518534	5.356425260715042e-05	7.483203601866206e-06	4.6081073668803176e-05	
127.40172025740017	5.262857554708621e-05	7.369011991845867e-06	4.5259586922607596e-05	
129.3758119742398	5.171322237607393e-05	7.256563168135112e-06	4.445668135309216e-05	
131.3804922741741	5.081755135245919e-05	7.145830520969199e-06	4.367174182367101e-05	
133.41623512779302	4.994095058124671e-05	7.036787847391307e-06	4.290418263794771e-05	
135.48352184986857	4.9082836190051244e-05	6.929409345010036e-06	4.215344572188088e-05	
137.58284121315285	4.8242650639569284e-05	6.823669605853733e-06	4.141899894037641e-05	
139.71468956393986	4.741986115702809e-05	6.719543610320102e-06	4.070033453676399e-05	
141.879570939417	4.6613958282197845e-05	6.6170067212196175e-06	3.999696768474505e-05	
144.07799718683648	4.58244545165611e-05	6.516034677911146e-06	3.9308435143407645e-05	
146.31048808453184	4.505088306713075e-05	6.416603590528426e-06	3.8634294006800727e-05	
148.57757146481032	4.4292796677207544e-05	6.31868993429588e-06	3.797412054036009e-05	
150.87978333874923	4.354976653708527e-05	6.222270543932372e-06	3.7327509097195414e-05	
153.2176680229263	4.2821381268351975e-05	6.1273226081414795e-06	3.669407110788806e-05	
155.5917782681133	4.210724597601156e-05	6.03382366418698e-06	3.6073434138025203e-05	
158.00267538996428	4.140698136316565e-05	5.941751592552104e-06	3.5465241008211326e-05	
160.45092940172842	4.07202229034613e-05	5.851084611681314e-06	3.4869148971764125e-05	
162.9371191490193	4.004662006692789e-05	5.76180127280327e-06	3.428482894571909e-05	
165.46183244667284	3.9385835595203886e-05	5.67388045483368e-06	3.371196479114494e-05	
168.02566621772516	3.8737544822496226e-05	5.587301359356824e-06	3.315025263911357e-05	
170.6292266345446	3.8101435038921784e-05	5.5020435056844625e-06	3.259940025897543e-05	
173.27312926215015	3.747720489316083e-05	5.41808672599095e-06	3.205912646587122e-05	
175.9579992037507	3.6864563831604606e-05	5.335411160523323e-06	3.152916056466322e-05	
178.68447124853947	3.626323157140936e-05	5.253997252885218e-06	3.100924182769971e-05	
181.45319002177868	3.567293760507693e-05	5.173825745393419e-06	3.0499119004033848e-05	
184.2648101372089	3.509342073437312e-05	5.094877674505952e-06	2.999854985790901e-05	
187.11999635182175	3.4524428631566035e-05	5.017134366320521e-06	2.9507300734494328e-05	
190.019423723029	3.396571742612631e-05	4.9405774321422796e-06	2.9025146151012917e-05	
192.9637777682679	3.3417051315172504e-05	4.865188764119791e-06	2.855186841154748e-05	
195.95375462707955	3.287820219607813e-05	4.790950530948117e-06	2.8087257243940725e-05	
198.99006122569847	3.234894931977545e-05	4.7178451736380075e-06	2.7631109457326632e-05	
202.0734154441926	3.1829078963401935e-05	4.645855401350149e-06	2.7183228618939613e-05	
205.20454628619316	3.131838412103502e-05	4.57496418729344e-06	2.674342474894815e-05	
208.38419405125447	3.081666421135391e-05	4.505154764686326e-06	2.6311514032152553e-05	
211.6131105098844	3.0323724801150665e-05	4.436410622780181e-06	2.5887318545470286e-05	
214.892059081287	2.9839377343691914e-05	4.368715502943801e-06	2.5470666000210854e-05	
218.22181501385919	2.936343893100255e-05	4.302053394808016e-06	2.506138949821272e-05	
221.60316556848443	2.8895732059209466e-05	4.236408532469528e-06	2.4659327300981252e-05	
225.03691020466627	2.8436084406143577e-05	4.171765390753034e-06	2.4264322611026733e-05	
228.5238607695462	2.7984328620454008e-05	4.108108681530716e-06	2.387622336465734e-05	
232.06484168985054	2.754030212153983e-05	4.045423350098235e-06	2.349488203553327e-05	
235.66069016681035	2.710384690965235e-05	3.983694571606348e-06	2.312015544833588e-05	
239.3122563741041	2.6674809385564395e-05	3.922907747547228e-06	2.275190460194927e-05	
243.0204036588648	2.6253040179243875e-05	3.863048502294747e-06	2.2389994501592194e-05	
246.78600874580337	2.5838393987006355e-05	3.804102679697783e-06	2.2034293999376127e-05	
250.60996194449422	2.5430729416655618e-05	3.7460563397257854e-06	2.1684675642799095e-05	
254.4931673598731	2.5029908840154028e-05	3.688895755165771e-06	2.1341015530717945e-05	
258.43654310599635	2.4635798253393504e-05	3.632607408369962e-06	2.1003193176370664e-05	
262.4410215231124	2.424826714266615e-05	3.577177988053277e-06	2.0671091377048593e-05	
266.507549398097	2.3867188357458788e-05	3.522594386139905e-06	2.0344596090043445e-05	
270.63708818830384	2.349243798921971e-05	3.4688436946582056e-06	2.002359631451836e-05	
274.8306142488838	2.3123895255767816e-05	3.4159132026831893e-06	1.9707983978973767e-05	
279.08911906362675	2.276144239103519e-05	3.3637903933258367e-06	1.9397653833999862e-05	
283.4136094793798	2.2404964539852967e-05	3.312462940768544e-06	1.90925033500264e-05	
287.80510794409827	2.2054349657508367e-05	3.2619187073459734e-06	1.8792432619798166e-05	
292.26465274858515	2.1709488413817265e-05	3.2121457406706087e-06	1.8497344265321406e-05	
296.7932982719762	2.137027410147224e-05	3.163132270802331e-06	1.8207143349041727e-05	
301.3921152310292	2.1036602548440223e-05	3.114866707461337e-06	1.7921737289028265e-05	
306.0621909332746	2.0708372034197827e-05	3.067337637283729e-06	1.7641035777952903e-05	
310.80462953409153	2.038548320960407e-05	3.0205338211191e-06	1.7364950705664982e-05	
315.6205522977641	2.006783902022321e-05	2.9744441913695157e-06	1.7093396085174618e-05	
320.5110978625849	1.975534463292028e-05	2.9290578493692004e-06	1.6826287981868195e-05	
325.47742251006514	1.944790736556262e-05	2.8843640628043354e-06	1.656354444578965e-05	
330.52070043831674	1.9145436619670446e-05	2.8403522631723434e-06	1.6305085446831408e-05	
335.6421240396705	1.8847843815868112e-05	2.797012043280043e-06	1.605083281268711e-05	
340.8429041825955	1.855504233199645e-05	2.7543331547800884e-06	1.5800710169427166e-05	
346.1242704979875	1.826694744375424e-05	2.7123055057450966e-06	1.5554642884565814e-05	
351.4874716698928	1.7983476267744393e-05	2.6709191582788864e-06	1.531255801249573e-05	
356.9337757307372	1.770454770680726e-05	2.630164326164255e-06	1.5074384242173278e-05	
362.46447036112943	1.7430082397529986e-05	2.590031372546734e-06	1.4840051846943853e-05	
368.08086319431027	1.7160002659827147e-05	2.5505108076537713e-06	1.460949263640307e-05	
373.7842821253185	1.6894232448493174e-05	2.5115932865487954e-06	1.438263991019489e-05	
379.57607562494815	1.6632697306632984e-05	2.473269606919622e-06	1.415942841365361e-05	
385.45761305857025	1.6375324320881896e-05	2.43553070690068e-06	1.3939794295201343e-05	
391.43028500989345	1.6122042078330938e-05	2.3983676629285404e-06	1.3723675065417586e-05	
397.49550360974456	1.587278062507789e-05	2.361771687630222e-06	1.3511009557701767e-05	
403.6547028699399	1.5627471426328816e-05	2.3257341277437896e-06	1.3301737890454002e-05	
409.9093390223323	1.5386047327978774e-05	2.290246462070743e-06	1.3095801430703237e-05	
416.26089086311043	1.5148442519603944e-05	2.255300299459698e-06	1.289314275911553e-05	
422.71086010243414	1.4914592498801264e-05	2.2208873768208966e-06	1.269370563631903e-05	
429.2607717194863	1.4684434036814535e-05	2.18699955717106e-06	1.2497434970485065e-05	
435.91217432302693	1.445790514538965e-05	2.153628827708126e-06	1.230427678610852e-05	
442.6666405175339	1.4234945044803933e-05	2.1207672979154126e-06	1.2114178193932853e-05	
449.52576727501685	1.4015494133017895e-05	2.0884071976947516e-06	1.1927087361968616e-05	
456.4911763125926	1.3799493955899952e-05	2.056540875528153e-06	1.1742953487556375e-05	
463.56451447591087	1.3586887178477406e-05	2.0251607966675604e-06	1.1561726770427822e-05	
470.74745412852144	1.3377617557169135e-05	1.9942595413522706e-06	1.1383358386720953e-05	
478.04169354727435	1.3171629912957732e-05	1.963829803053588e-06	1.1207800463907436e-05	
485.4489573238469	1.2968870105460915e-05	1.9338643867462953e-06	1.1035006056592465e-05	
492.97099677249224	1.276928500786417e-05	1.9043562072065473e-06	1.0864929123149408e-05	
500.60959034410683	1.2572822482677982e-05	1.8752982873357485e-06	1.0697524503153083e-05	
508.36654404671106	1.2379431358285452e-05	1.8466837565100608e-06	1.0532747895577781e-05	
516.2436918724502	1.2189061406247149e-05	1.8185058489551043e-06	1.0370555837727335e-05	
524.242896231207	1.2001663319332047e-05	1.7907579021455002e-06	1.0210905684866454e-05	
532.3660483909357	1.1817188690244734e-05	1.7634333552288553e-06	1.005375559052386e-05	
540.6150689248177	1.1635589991020434e-05	1.7365257474738253e-06	9.899064487439182e-06	
548.9919081653474	1.1456820553060939e-05	1.7100287167418777e-06	9.74679206912708e-06	
557.4985466654523	1.1280834547785587e-05	1.6839359979824018e-06	9.596898772033029e-06	
566.1369956667598	1.1107586967872833e-05	1.6582414217508016e-06	9.449345758256755e-06	
574.909297575119	1.0937033609068906e-05	1.6329389127492233e-06	9.304094898820106e-06	
583.8175264434902	1.076913105254138e-05	1.6080224883895707e-06	9.161108757457542e-06	
592.8637884623186	1.060383664775627e-05	1.583486257378463e-06	9.02035057490825e-06	
602.0502224575035	1.04411084958584e-05	1.5593244183238085e-06	8.88178425368988e-06	
611.379000396087	1.0280905433535674e-05	1.5355312583626536e-06	8.745374343334903e-06	
620.8523278997751	1.012318701734877e-05	1.5121011518099898e-06	8.611086026071492e-06	
630.4724447664181	9.967913508508533e-06	1.4890285588281897e-06	8.478885102931403e-06	
640.2416254995708	9.815045858084342e-06	1.4663080241167658e-06	8.348737980268572e-06	
650.1621798462554	9.66454569262729e-06	1.443934175622139e-06	8.220611656672474e-06	
660.2364533430635	9.516375300192648e-06	1.4219017232670967e-06	8.094473710261102e-06	
670.4668278707137	9.370497616747264e-06	1.4002054576996646e-06	7.970292286339456e-06	
680.8557222172046	9.226876212947458e-06	1.3788402490610756e-06	7.848036085409438e-06	
691.4055926496942	9.085475281274283e-06	1.3578010457725508e-06	7.727674351518303e-06	
702.1189334952396	8.946259623513101e-06	1.337082873340606e-06	7.609176860932912e-06	
712.9982777305363	8.809194638565329e-06	1.3166808331805964e-06	7.49251391112788e-06	
724.0461975807946	8.67424631058052e-06	1.2965901014582262e-06	7.377656310076146e-06	
735.2653051278958	8.541381197397541e-06	1.2768059279487428e-06	7.264575365830915e-06	
746.6582529279726	8.410566419284107e-06	1.2573236349135496e-06	7.153242876388571e-06	
758.2277346385576	8.281769647964336e-06	1.2381386159939703e-06	7.043631119822433e-06	
769.9764856554507	8.154959095924454e-06	1.2192463351218988e-06	6.9357128446777966e-06	
781.9072837594538	8.030103505987221e-06	1.2006423254470825e-06	6.829461260619047e-06	
794.0229497731273	7.907172141145955e-06	1.1823221882807816e-06	6.724850029320017e-06	
806.3263482277227	7.786134774649526e-06	1.1642815920555537e-06	6.621853255589171e-06	
818.82038804045	7.66696168032999e-06	1.1465162713009178e-06	6.520445478721553e-06	
831.5080232022387	7.549623623164828e-06	1.1290220256346558e-06	6.420601664069718e-06	
844.3922534761538	7.434091850066235e-06	1.1117947187695167e-06	6.322297194826293e-06	
857.4761251066391	7.3203380808899615e-06	1.0948302775350727e-06	6.225507864010949e-06	
870.7627315397452	7.208334499656868e-06	1.0781246909145174e-06	6.130209866655145e-06	
884.2552141545192	7.098053745980201e-06	1.0616740090961626e-06	6.036379792177893e-06	
897.9567630057271	6.989468906692322e-06	1.0454743425394135e-06	5.943994616946493e-06	
911.8706175780853	6.8825535076644634e-06	1.0295218610550013e-06	5.853031697016053e-06	
926.0000675521785	6.777281505813656e-06	1.0138127928992578e-06	5.7634687610421226e-06	
940.3484535822448	6.673627281291036e-06	9.983434238822106e-07	5.6752839033609015e-06	
954.9191680860141	6.571565629845961e-06	9.831100964892955e-07	5.588455577231616e-06	
969.715656046784	6.4710717553606996e-06	9.681092090164754e-07	5.502962588236102e-06	
984.7414158279239	6.372121262550543e-06	9.533372147185577e-07	5.418784087830569e-06	
1000.0	6.27469014982442e-06	9.387906209705128e-07	5.3358995670449044e-06	


==> data/fig_iss_ph2_04_hist_bode_01.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00015179818871709748	1.9683612490372952e-05	
0.10154950161807173	0.0001727846641511856	0.00015422696049513404	1.9953540275256398e-05	
0.10312301278878754	0.00017554877368051514	0.00015669737586823074	2.0228207568453535e-05	
0.10472090554055413	0.00017835991065214075	0.00015921027233754335	2.0507686018288975e-05	
0.10634355766636439	0.00018121901004083087	0.000161766510142578	2.079204851166016e-05	
0.10799135281311975	0.00018412703171742393	0.00016436697312484957	2.1081369203582824e-05	
0.1096646805723366	0.00018708496138198909	0.0001670125696334506	2.1375723547441292e-05	
0.11136393657225817	0.0001900938115420566	0.0001697042334749162	2.1675188325966297e-05	
0.11308952257139368	0.0001931546225384728	0.0001724429249099029	2.1979841682976392e-05	
0.11484184655350702	0.00019626846362160818	0.00017522963169938296	2.2289763155910627e-05	
0.11662132282407707	0.00019943643408081553	0.00017806537020322155	2.260503370918245e-05	
0.11842837210825283	0.00020265966443023005	0.00018095118653418753	2.29257357683966e-05	
0.12026342165032622	0.00020593931765420574	0.00018388815777066616	2.3251953255456285e-05	
0.12212690531474645	0.00020927659051590063	0.00018687739323154266	2.3583771624605087e-05	
0.12401926368869937	0.00021267271493276106	0.0001899200358169701	2.3921277899441814e-05	
0.12594094418627644	0.000216128959422904	0.00019301726341898202	2.4264560710949154e-05	
0.12789240115425762	0.00021964663062667495	0.00019617029040618474	2.461371033657982e-05	
0.12987409597953362	0.00022322707490794735	0.00019938036918704907	2.4968818740448897e-05	
0.13188649719819254	0.0002268716800400495	0.00020264879185664364	2.532997961467868e-05	
0.13393008060629666	0.0002305818769815431	0.00020597689193198288	2.5697288421949286e-05	
0.13600532937237603	0.0002343591417474478	0.00020936604618153958	2.6070842439302917e-05	
0.13811273415166478	0.00023820499738190403	0.00021281767655485141	2.6450740803266555e-05	
0.14025279320210793	0.00024212101603869339	0.00021633325221859456	2.6837084556344115e-05	
0.1424260125021654	0.0002461088211765037	0.00021991429170594768	2.722997669494394e-05	
0.1446329058704415	0.0002501700898763241	0.00022356236518657373	2.7629522218804125e-05	
0.14687399508716817	0.00025430655528890794	0.00022727909686509005	2.8035828181986574e-05	
0.14914981001757044	0.000258520009220819	0.000231066167516478	2.844900374550853e-05	
0.15146088873714358	0.00026281230486822443	0.00023492531716752738	2.8869160231684733e-05	
0.1538077776588715	0.000267185359708297	0.00023885834793409435	2.929641118026766e-05	
0.15619103166241588	0.0002716411585588216	0.00024286712702470734	2.973087240645323e-05	
0.15861121422530794	0.0002761817568174509	0.0002469535899218669	3.0172662060854285e-05	
0.16106889755617235	0.00028080928389291734	0.0002511197437532733	3.062190069152391e-05	
0.16356466273001555	0.00028552594684149606	0.00025536767086618416	3.1078711308124174e-05	
0.1660990998256107	0.00029033403422306595	0.0002596995326191551	3.1543219448343394e-05	
0.16867280806501112	0.00029523592019226774	0.0002641175734065608	3.2015553246669564e-05	
0.1712863959552255	0.00030023406884151417	0.00026862412493255526	3.249584350562431e-05	
0.17394048143208848	0.0003053310388139851	0.0002732216107524894	3.298422376957993e-05	
0.17663569200636045	0.0003105294882062412	0.00027791255110130896	3.3480830401279116e-05	
0.17937266491209122	0.000315832179781733	0.0002826995680300885	3.3985802661188485e-05	
0.18215204725728248	0.00032124198651828	0.0002875853908736518	3.4499282789818786e-05	
0.18497449617688488	0.0003267618975145803	0.00029257286207420304	3.5021416093161556e-05	
0.18784067898816573	0.0003323950242829551	0.00029766494338804477	3.555235103137904e-05	
0.1907512733484843	0.000338144607457942	0.0003028647225048342	3.609223931092625e-05	
0.19370696741551147	0.00034401402395293725	0.00030817542011144026	3.664123598025312e-05	
0.1967084600099325	0.0003500067945999911	0.0003136003974353368	3.7199499529273835e-05	
0.19975646078067044	0.00035612659231101784	0.00031914316430562675	3.776719199278479e-05	
0.20285169037266976	0.00036237725080219595	0.0003248073877732905	3.8344479058030886e-05	
0.2059948805972802	0.00036876277392718467	0.00033059690133610526	3.893153017662064e-05	
0.20918677460527996	0.00037528734566907293	0.0003365157148179459	3.952851868101581e-05	
0.21242812706258082	0.0003819553408456891	0.0003425680249568959	4.013562190581871e-05	
0.215719704328655	0.0003887713365881551	0.0003487582267618307	4.075302131410439e-05	
0.21906228463772706	0.0003957401246583699	0.0003550909257029317	4.138090262905304e-05	
0.22245665828277353	0.00040286672467757537	0.0003615709508080395	4.2019455971156e-05	
0.22590362780237347	0.0004101563983453271	0.00036820336874392325	4.266887600127802e-05	
0.22940400817045398	0.0004176146647361966	0.0003749934989695185	4.3329362069884347e-05	
0.23295862698897662	0.0004252473167704454	0.00038194693005710087	4.400111837275008e-05	
0.2365683246836085	0.0004330604389648584	0.00038906953728729015	4.468435411348872e-05	
0.2402339547024262	0.000441060426581069	0.0003963675016348958	4.537928367327355e-05	
0.243956383717698	0.0004492540063011426	0.0004038473302750692	4.60861267881093e-05	
0.24773649183079302	0.00045764825857417813	0.0004115158787531582	4.6805108734081746e-05	
0.2515751727802653	0.0004662506417933637	0.00041938037497735886	4.753646052099692e-05	
0.2554733341531623	0.00047506901848055286	0.0004274484452108505	4.828041909486841e-05	
0.2594318975996074	0.00048411168367532074	0.00043572814225997477	4.90372275497405e-05	
0.26345179905070754	0.0004933873957478425	0.00044422797607740185	4.980713534934317e-05	
0.2675339889398373	0.0005029054098802919	0.0004529569470245359	5.059039855913876e-05	
0.27167943242735193	0.0005126755144901122	0.000461924582066069	5.138728008932296e-05	
0.2758891096287819	0.0005227080709010217	0.0004711409742020719	5.219804994940045e-05	
0.28016401584656353	0.0005330140566045367	0.00048061682547991186	5.302298551498046e-05	
0.2845051618053608	0.000543605112496829	0.0004903634939702992	5.3862371807492265e-05	
0.28891357389103245	0.0005544935945236229	0.0005003930451396363	5.4716501787550445e-05	
0.2933902943933029	0.000565692630220581	0.0005107183081055649	5.558567666275739e-05	
0.29793638175219256	0.0005772161806992727	0.0005213529373252234	5.647020621078752e-05	
0.30255291080826724	0.00058907910870066	0.0005323114803375735	5.737040911862599e-05	
0.30724097305676445	0.0006012972534206605	0.0005436094522637291	5.828661333893377e-05	
0.31200167690565833	0.000613887512907474	0.0005552634178643595	5.921915646454315e-05	
0.3168361479377224	0.0006268679349402303	0.0005672910820630941	6.016838612216678e-05	
0.3217455291766536	0.0006402578174256677	0.0005797113899719932	6.113466038648069e-05	
0.32673098135731937	0.0006540778194970591	0.0005925446376026596	6.211834821582207e-05	
0.33179368320019265	0.0006683500846711393	0.0006058125946181193	6.311982991081859e-05	
0.33693483169003946	0.0006830983776188622	0.0006195386406806706	6.413949759737891e-05	
0.3421556423589239	0.0006983482363396444	0.000633747917184787	6.517775573554656e-05	
0.3474573495735992	0.0007141271418030046	0.0006484674964384228	6.623502165586535e-05	
0.35284120682735126	0.0007304647074438646	0.0006637265706785268	6.731172612498373e-05	
0.3583084870363649	0.0007473928912780078	0.0006795566636868511	6.840831394239754e-05	
0.3638604828406817	0.0007649462338539022	0.0006959918682220263	6.952524457031749e-05	
0.3694985069098218	0.0007831621257908659	0.0007130691130177484	7.066299279886044e-05	
0.37522389225314035	0.0008020811092890041	0.0007308284637326371	7.182204944888049e-05	
0.3810379925349945	0.0008217472187556886	0.0007493134629969224	7.300292211496364e-05	
0.3869421823947922	0.0008422083666038154	0.0007685715156119449	7.42061359512996e-05	
0.39293785777200174	0.000863516781373009	0.0007886543260548514	7.543223450337038e-05	
0.39902643623619527	0.0008857295066491422	0.0008096183967656857	7.668178058861422e-05	
0.4052093573222091	0.0009089089708642655	0.0008315255973015173	7.795535722952989e-05	
0.41148808287049476	0.0009331236400166404	0.0008544438164009058	7.925356864291289e-05	
0.41786409737274555	0.0009584487677466579	0.0008784477113992791	8.057704128930971e-05	
0.4243389083228771	0.0009849672601505038	0.0009036195723835484	8.192642498708016e-05	
0.43091404657344795	0.0010127706763538374	0.0009300503221167551	8.330239409589234e-05	
0.4375910666976019	0.0010419603903888584	0.0009578406772873521	8.470564877490836e-05	
0.4443715473566186	0.0010726489455634956	0.0009871025022865723	8.61369163214292e-05	
0.45125709167315986	0.0011049616396003271	0.0010179603938107133	8.759695259636273e-05	
0.4582493276102989	0.0011390383877773766	0.0010505535435456654	8.908654354350414e-05	
0.4653499083564233	0.0011750359226852165	0.0010850379375810077	9.060650681041275e-05	
0.4725605127161014	0.001213130403778721	0.0011215889657751673	9.215769347953772e-05	
0.4798828455070056	0.0012535205286672473	0.0011604045330721791	9.374098991927072e-05	
0.4873186379629853	0.0012964312624453246	0.0012017087891470213	9.535731976587138e-05	
0.49486964814338685	0.0013421183332324232	0.0012457566246475123	9.700764604866314e-05	
0.5025376613487146	0.0013908736841277268	0.0012928391243713043	9.869297347274958e-05	
0.5103244905427329	0.0014430321277332334	0.001343290223709502	0.00010041435087572231	
0.5182319767811088	0.0014989795245651844	0.0013974948899181064	0.00010217287387770007	
0.5262619896466971	0.0015591629086860457	0.0014558992518787872	0.00010396968774773458	
0.5344164276915693	0.0016241031238394114	0.0015190232420852952	0.00010580599051437168	
0.5426972188858914	0.0016944107276093542	0.0015874765090093063	0.00010768303635468305	
0.5511063210737586	0.001770806194104523	0.001661978631237179	0.0001096021393048824	
0.559645722436092	0.0018541458345202038	0.0017433850540031718	0.00011156467734806993	
0.5683174419607084	0.0019454554170076303	0.001832720731391072	0.00011357209695237795	
0.5771235299196736	0.0020459742927716215	0.0019312242838361207	0.0001156259181589844	
0.5860660683540517	0.0021572140689021186	0.0020404067154909545	0.00011772774035865526	
0.595147171566167	0.0022810377472719016	0.0021621306169805968	0.00011987924895645366	
0.604368986619493	0.0024197681709622514	0.0022987187046624837	0.00012208222322137907	
0.6137336938462858	0.0025763392709970447	0.0024531052045810727	0.00012433854578191734	
0.6232435073630855	0.0027545112031236154	0.00262905119630907	0.00012665021433958272	
0.6329006755942035	0.0029591832373654756	0.002831457821490949	0.00012901935718255894	
0.6427074818033226	0.003196860444935177	0.0030668334771499967	0.000131448254453479	
0.6526662446333333	0.0034763702104425804	0.003344011157737278	0.00013393936732475036	
0.6627793186545348	0.003809999794928154	0.0036752874279607933	0.00013649538469215342	
0.6730490949213316	0.0042153747509317595	0.004078303347031999	0.00013911929803815337	
0.6834780015375548	0.004718709135520043	0.004579299392607903	0.0001418145336344652	
0.6940685042305437	0.005360756907417575	0.005219076305937749	0.00014458520519993723	
0.7048231069341222	0.006208500396235852	0.006064704130543428	0.00014743664463850477	
0.7157443523806098	0.007380247733066346	0.007234669385931122	0.00015037665119435332	
0.7268348227020044	0.009106259709070155	0.008959640245041572	0.00015341889143698497	
0.7380971400404808	0.01190129537461891	0.011755479950820933	0.00015659420195162553	
0.7495339671683494	0.017193244711326154	0.01705401187609627	0.00016000150626914488	
0.7611480081176202	0.03082564686567289	0.030721908008074908	0.00016420272551026077	
0.7729420088193235	0.10102107970750837	0.101198219373058	0.0001789004212061982	
0.784918757752735	0.042493060788188784	0.04256907420693032	0.00017134624027651964	
0.7970810866046624	0.020164567039759117	0.020317329164720878	0.00017337136957062905	
0.8094318709389453	0.013063183552754942	0.013232033975093859	0.00017681493852500567	
0.8219740308763326	0.009618965614840217	0.009795560356511536	0.00018053574018851004	
0.8347105317848907	0.007589169548000094	0.007771362566147078	0.00018441838524662203	
0.847644384981113	0.006251052626794043	0.006438134098349429	0.0001884429040824711	
0.8607786484418896	0.005302087457779245	0.005493818050645948	0.00019260802100045887	
0.8741164275275125	0.0045935570901604736	0.004789889493198409	0.00019691797703758965	
0.8876608757158821	0.004043886667738732	0.004244865966661443	0.00020137927738845957	
0.9014151953480897	0.003604612144558273	0.003810334652789002	0.0002059997085526654	
0.9153826383855528	0.0032451336694588454	0.0034557281559875336	0.0002107880171529549	
0.9295665071788846	0.0029451801307070133	0.0031607987156533515	0.0002157538196443115	
0.9439701552486742	0.002690789926750863	0.002911603567555524	0.00022090760649944415	
0.9585969880783669	0.002472032352404344	0.0026982286963786505	0.00022626079235314769	
0.9734504639194281	0.0022816495338461276	0.0025134320887325316	0.00023182579365370898	
0.9885340946089864	0.0021142124656571212	0.002351800565851714	0.0002376161268892078	
1.0038514464001433	0.001965577587540084	0.0022092068857515433	0.00024364652538037043	
1.01940614080515	0.0018325260274634411	0.0020824493701061164	0.00024993307502421637	
1.0352018554516484	0.0017125176574517896	0.0019690062715933066	0.00025649337075482793	
1.051242324952181	0.0016035194537826483	0.0018668644135495867	0.00026334669647988697	
1.0675313417871697	0.0015038831959453178	0.0017743971612348183	0.000270514232134528	
1.0840727572015847	0.0014122566789496122	0.001690275916391589	0.000278019292412489	
1.1008704821154982	0.0013275181529499146	0.0016134048622436807	0.00028588760278150713	
1.117928488048752	0.0012487271523091896	0.001542872132585098	0.0002941476196411179	
1.1352508080599522	0.001175087074592386	0.0014779127767559823	0.00030283090301436177	
1.1528415377000134	0.00110591630188751	0.0014178803250195443	0.00031197255207124477	
1.1707048359804781	0.0010406256075657719	0.0013622247112404233	0.00032161171617559536	
1.1888449263568397	0.0009787002336175017	0.0013104749543102151	0.00033179219717694667	
1.2072660977271032	0.0009196854636680787	0.0012622254431901383	0.0003425631625326874	
1.225972705445816	0.0008631748218945677	0.0012171249801333002	0.0003539799938079811	
1.2449691723538168	0.0008088002414071968	0.001174867955967596	0.0003661053015220499	
1.2642599898239333	0.0007562236952224855	0.0011351871886463617	0.0003790101456824901	
1.2838497188228888	0.0007051298870933379	0.0010978480704832306	0.0003927755123577548	
1.3037429909896587	0.0006552196702545609	0.0010626437533213845	0.00040749411123718656	
1.3239445097305402	0.0006062039075199521	0.0010293911630637868	0.0004232725786696414	
1.3444590513311867	0.0005577975113834274	0.0009979276815529916	0.0004402341970920616	
1.3652914660858761	0.0005097134117160871	0.0009681083689751672	0.00045852227788699	
1.386446679444272	0.00046165619562603394	0.000939803626779557	0.00047830440493288825	
1.4079296931759626	0.00041331517565331035	0.0009128972217066109	0.0004997777903236262	
1.4297455865530366	0.00036435657802903087	0.0008872846074655514	0.0005231761773673946	
1.451899517550985	0.00031441492570046713	0.0008628714930347946	0.0005487786531778747	
1.4743967240682132	0.00026308401256072293	0.0008395726163167159	0.0005769212390801065	
1.4972425251644468	0.0002099108644127515	0.0008173106895860368	0.0006080122071079364	
1.5204423223183279	0.00015440943614965314	0.0007960154892963209	0.0006425526021331839	
1.5440016007044985	9.620623167730513e-05	0.0007756230677047192	0.000681164193608859	
1.5679259304904682	3.7054982063058405e-05	0.0007560750677094378	0.000724628181110314	
1.5922209681535842	4.229303307276403e-05	0.0007373181254726412	0.000773939811496552	
1.6168924578184014	0.00011343467280847865	0.0007193033479817777	0.0008303870992318889	
1.6419462326147771	0.00019530503084761247	0.0007019858548070196	0.0008956670420492462	
1.667388216057011	0.0002880758115390169	0.0006853243750370818	0.0009720619581597343	
1.6932244234443516	0.00039464873278774926	0.0006692808917949461	0.0010627156401936343	
1.7194609632832076	0.0005194382398463766	0.000653820327907809	0.001172082075747337	
1.7461040387313935	0.0006689798087916006	0.000638910267278595	0.0013066870782546456	
1.7731599490647525	0.0008532628049250072	0.0006245207073167208	0.0014764906304854544	
1.8006350911665105	0.001088325039585499	0.0006106238384631129	0.0016974856060945325	
1.828535961039703	0.0014016364654441122	0.0005971938474126396	0.001997072664171884	
1.8568691553430368	0.0018444796742921662	0.0005842067411152793	0.0024264100920632628	
1.885641372950552	0.0025247915699753445	0.0005716401890411013	0.0030931560303984625	
1.9148594165354507	0.003714457117013977	0.0005594733815361228	0.004268358332568094	
1.9445301941784663	0.006340609452953636	0.0005476869023866502	0.0068752325787926755	
1.974660721001155	0.01628023341113	0.0005362626139572641	0.016742260163127274	
2.0052581208244957	0.0207165805518259	0.0005251835534791308	0.02029348020050014	
2.036329627853186	0.007933045586390797	0.0005144338392465498	0.007430016924727247	
2.067882588386045	0.00492411401052956	0.0005039985856353024	0.0044238011449543755	
2.0999244625529108	0.0036233713476390658	0.000493863825990444	0.003131212451664367	
2.132462826078452	0.00289677450201515	0.00048401644254689874	0.002413704071611844	
2.1655053720733157	0.002429932033423465	0.0004744441026463616	0.001956078511702879	
2.199059912853022	0.002100889730502846	0.00046513520060087693	0.0016361631361245564	
2.2331343817850464	0.0018498447663448255	0.00045607880462895516	0.0013940993811032284	
2.267736835164523	0.0016317981570314996	0.00044726460835585853	0.001185087564947174	
2.302875454119006	0.0016458978886482168	0.0004386828864271038	0.0012112593810951345	
2.3385585465427567	0.0014820475952822133	0.0004303244538344377	0.0010519515024432658	
2.3747945490609914	0.0013567051508588976	0.00042218062859756476	0.0009346380194310073	
2.411592029024571	0.0012591429768533762	0.0004142431974835466	0.0008449826455540062	
2.4489596865355954	0.0011749958319738926	0.00040650438447979004	0.0007685721173872472	
2.4869063565043885	0.001109074841833218	0.00039895682176651075	0.0007105965852261313	
2.5254410107383527	0.0010616000444637129	0.00039159352296100656	0.0006700743263315877	
2.564572760063192	0.0009992449023474971	0.00038440785842947303	0.0006149524803370119	
2.604310856476998	0.0009625572924581051	0.0003773935324828163	0.0005852100080422478	
2.6446646953377266	0.0009145720982246913	0.0003705445622913036	0.0005440538531395902	
2.6856438175845567	0.0008727014385837744	0.00036385525836923535	0.0005088673527646289	
2.727257911993673	0.0008346660505394094	0.00035732020649536513	0.0004773640418693969	
2.769516817469004	0.0007995914774873951	0.0003509342509477514	0.00044867336403585064	
2.812430525368455	0.0007669440599680035	0.0003446924789433047	0.00042226622820098987	
2.8560091818661824	0.0007363288593187953	0.00033859020618263124	0.0003977522349155026	
2.9002630903514777	0.0007074272031575277	0.0003326229634100347	0.0003748171093959895	
2.945202713864811	0.0006799684844847821	0.0003267864839068406	0.00035319447950852445	
2.9908386775716385	0.0006537135893911686	0.0003210766918436499	0.00033264930552324854	
3.0371817712745264	0.0006284430619440523	0.0003154896914238322	0.00031296605638286786	
3.0842429519642045	0.0006039471733078972	0.0003100217567565869	0.00029393879741581496	
3.1320333464101533	0.0005800162776618049	0.000304669322403327	0.0002753615748571444	
3.180564253791325	0.0005564301090500046	0.00029942897454604236	0.0002570177595872799	
3.2298471483676323	0.0005329444496464478	0.0002942974427307126	0.00023866679969251968	
3.2798936821928324	0.0005092728865050595	0.00028927159214284324	0.00022002614412804767	
3.3307156878694446	0.0004850598915615501	0.00028434841637581113	0.0002007446872765065	
3.3823251813463506	0.00045983850031718987	0.00027952503065598993	0.00018036133326207817	
3.43473436475976	0.00043295978046829553	0.0002747986654915919	0.0001582369067699787	
3.487955629318178	0.0004034680823497473	0.00027016666071487134	0.00013343735136933557	
3.542001558232087	0.00036986541259295815	0.00026562645988978346	0.00010453098295524966	
3.5968849296890193	0.00032963136041977295	0.00026117560505942763	6.931270552184212e-05	
3.6526187198747286	0.00027815819404826175	0.00025681173180963884	2.713493708646585e-05	
3.7092161060411786	0.00020625743139050516	0.0002525325646269461	5.5547489489663865e-05	
3.7666904696220658	9.955781914504011e-05	0.00024833591253080626	0.000171841248874854	
3.8250553993966134	0.0002155755893352545	0.0002442196649615713	0.0004322592520517861	
3.884324694702404	0.0012963607780698107	0.00024018178790705713	0.0014778212688793875	
3.9445123686979775	0.002016285619377133	0.000236220320251877	0.0018070303073553363	
4.005632651675993	0.0010563867788939963	0.00023233337033488747	0.000826438594656078	
4.067699994427721	0.0008011513051355176	0.0002285191127011775	0.0005732442758949562	
4.130729071659682	0.0006823293182708863	0.00022477578503603133	0.00045779027825303137	
4.194734785463209	0.0006112923393883981	0.00022110168526920737	0.000390305328260244	
4.259732268837781	0.0005624454629628694	0.00021749516883871653	0.0003450146079936789	
4.325736889268946	0.000525711553968427	0.00021395464610405706	0.00031179701108975644	
4.392764252361694	0.0004963202474520868	0.00021047857989957232	0.0002858688298814766	
4.460830205530115	0.00047171415167670465	0.00020706548321925583	0.000264668374027726	
4.5299508417442365	0.00045038994690453236	0.00020371391702492933	0.0002466912165600485	
4.600142503334918	0.00043139557761228927	0.00020042248817027787	0.00023098547045568383	
4.671421785857698	0.000414086358888842	0.00019718984743374035	0.00021690717829031756	
4.743805542016518	0.000397994802839676	0.00019401468765372812	0.00020398984590896445	
4.817310885648243	0.0003827537517015429	0.00019089574196008471	0.0001918674557991279	
4.891955195768907	0.00036804416879609574	0.00018783178209610547	0.0001802222277049004	
4.967756120682691	0.0003535509128359569	0.00018482161682581005	0.00016874044194216633	
5.044731582154526	0.0003389120814449664	0.00018186409042151398	0.0001570619777481883	
5.122899779647386	0.00032364075280865324	0.00017895808122706251	0.0001447026719992162	
5.202279194625215	0.0003069729842967753	0.00017610250029239418	0.00013090452662394315	
5.282888594922542	0.0002875149941152772	0.0001732962900753769	0.00011429300111416949	
5.364747039181794	0.0002622650400417443	0.0001705384232071187	9.19682272414414e-05	
5.447873881359371	0.0002232553979831567	0.00016782790131719466	5.7203173700300706e-05	
5.532288775301544	0.00014655941351006884	0.00016516375391545466	5.9765323491310956e-05	
5.618011679391243	0.0005925710759962695	0.0001625450373272854	0.0005841808882229876	
5.705062861266868	0.0005055957709204421	0.00015997083367939004	0.00034828774604556443	
5.793462902614208	0.0003911852494594695	0.00015744024993333343	0.00023408167551255033	
5.883232704032601	0.0003441691400986005	0.00015495241696426433	0.00018933978144980483	
5.974393489976511	0.00031145798358905066	0.0001525064886823854	0.00015908907740946968	
6.06696681377367	0.00027419330955395316	0.0001501016411948856	0.00012737097425459545	
6.160974562720967	0.0003305112367897378	0.00014773707200618725	0.0001832410168937373	
6.25643896325932	0.0003003783611008769	0.00014541199925448655	0.0001550084290167472	
6.353382586228693	0.00028387260847163853	0.00014312566098268557	0.00014076319237978793	
6.451828352204593	0.00027128512214002137	0.00014087731444192383	0.00013041780777774665	
6.551799536917215	0.00026043539261923275	0.00013866623542602347	0.00012177679268499929	
6.653319776754563	0.00025053622819436183	0.00013649171763525795	0.00011405115178206461	
6.756413074350862	0.00024119740578091537	0.000134353072067944	0.00010685069002187866	
6.861103804261538	0.00023217593033531746	0.00013224962643844642	9.993290175802081e-05	
6.9674167187261515	0.00022328654903768546	0.0001301807246202589	9.311322262903102e-05	
7.075376953520617	0.0002143564186939156	0.0001281457261129048	8.621968913599101e-05	
7.1850100339000935	0.00020518859283380424	0.00012614400553146896	7.905660119958776e-05	
7.2963418806339915	0.00019551275232912254	0.0001241749521176377	7.135586950694227e-05	
7.40939881613446	0.00018488844199556967	0.00012223796927118792	6.268261546701895e-05	
7.5242075706798515	0.00017246163153842033	0.00012033247410092243	5.220395802455758e-05	
7.640795288734611	0.00015619266866535885	0.0001184578969941047	3.8025934960483914e-05	
7.759189535367103	0.00012963904914599042	0.00011661368120349651	1.760942620500939e-05	
7.879418302766868	0.00010065406820092084	0.00011479928245115143	9.571261482190481e-05	
8.001510016862884	0.0002595296561245416	0.00011301416854816158	0.00015183564880422043	
8.125493544044346	0.0001982023516183389	0.00011125781902959863	8.918724084802234e-05	
8.251398197985628	0.00017104349125812138	0.00010952972480392941	6.18270981307047e-05	
8.379253746576957	0.00014792056457752056	0.00010782938781622576	4.0413943554215596e-05	
8.509090418962503	0.00012629733756230213	0.00010615632072452238	2.0997097819046638e-05	
8.640938912687513	0.0001012206686816856	0.00010451004658871178	9.163000243339969e-06	
8.774830400956196	6.761033125941149e-05	0.00010289009857139559	3.883223066381808e-05	
8.910796540002062	2.712489174269026e-05	0.00010129601965014313	9.554559877242904e-05	
9.048869476572474	0.00013986932948006572	9.972736234063448e-05	0.00023015488018115191	
9.189081855529167	0.0008256959757169456	9.81836884301941e-05	0.0008792787671911667	
9.331466827566528	0.0006503051753907277	9.666456872124433e-05	0.0005595222808149043	
9.476058057049498	0.0003779918443308297	9.516958278423303e-05	0.0002836879003918496	
9.622889729972897	0.00029654835264754473	9.369831871961177e-05	0.0002031564201761388	
9.771996562044086	0.00025017155211769725	9.225037292846226e-05	0.00015805525684488414	
9.923413806890872	0.00021952101034425678	9.082534989138854e-05	0.0001287934514907245	
10.0771772643966	0.00019332598875540846	8.94228619553118e-05	0.00010405952207819921	
10.233323289164382	0.00017106916155184922	8.804252912782231e-05	8.724259578206824e-05	
10.391888799112495	0.00018030815021704313	8.668397887876057e-05	9.400097571722649e-05	
10.552911284202958	0.00014498563901714837	8.534684594871455e-05	6.062981478161517e-05	
10.716428815305356	0.0001126204305045474	8.403077216413667e-05	8.445970149584005e-05	
10.882480053198018	0.0002718172190019803	8.273540625879777e-05	0.00019147439274387382	
11.051104257708666	0.0002085811149136102	8.146040370130852e-05	0.00012728287927089074	
11.222341296996655	0.00018554279990087754	8.020542652845323e-05	0.00010538046742857478	
11.39623165697915	0.0001719224695355204	7.89701431840906e-05	9.297175800379774e-05	
11.572816450903245	0.00016196200982530694	7.775422836339108e-05	8.42192017256421e-05	
11.752137429066462	0.00015386664700213232	7.655736286218829e-05	7.73171117559613e-05	
11.93423698868786	0.00014688543253964017	7.537923343123427e-05	7.15121229567873e-05	
12.119158183932093	0.00014064131684517615	7.421953263515762e-05	6.642658921421326e-05	
12.306944736088793	0.00013491976516873922	7.307795871593306e-05	6.184591248521559e-05	
12.497641043909683	0.00012958677895743689	7.19542154606799e-05	5.763622251767712e-05	
12.691292194105861	0.00012455175667321406	7.084801207361538e-05	5.3707127169078124e-05	
12.887943972007742	0.00011974720794151246	6.975906305199671e-05	4.9991393686118545e-05	
13.08764287239018	0.0001151087596199028	6.868708806589376e-05	4.642501675024567e-05	
13.290436110465315	0.00011054940903671493	6.763181184164075e-05	4.292373998669721e-05	
13.496371633045765	0.00010668162419316786	6.659296404882314e-05	4.009265542272026e-05	
13.705498129880782	0.00010239046694064708	6.557027919066189e-05	3.682359731744528e-05	
13.917865045168076	9.825272368134942e-05	6.456349649766346e-05	3.3692747709938854e-05	
14.133522589243995	9.420276490587076e-05	6.357235982441005e-05	3.063420949086364e-05	
14.35252175045488	9.021405585029142e-05	6.25966175493703e-05	2.7621682449237338e-05	
14.574914307212275	8.626753185096528e-05	6.163602247761602e-05	2.4636396057623874e-05	
14.800752840235097	8.234546965572044e-05	6.069033174633436e-05	2.166096856315466e-05	
15.030090744981337	7.84288842311273e-05	5.9759306733032455e-05	1.867684523349232e-05	
15.262982244272472	7.449678817961673e-05	5.8842712966333165e-05	1.5663752691531897e-05	
15.499482401113475	7.052167554515164e-05	5.794032003926673e-05	1.259497227600356e-05	
15.739647131711472	6.645888085175656e-05	5.705190152496695e-05	9.428775588428803e-06	
15.98353321869612	6.22490052227552e-05	5.617723489468401e-05	6.114958097167016e-06	
16.23119832454485	5.778441816070849e-05	5.531610143803061e-05	2.615433387299166e-06	
16.482701005216104	5.285650150983254e-05	5.4468286185381e-05	1.963768736194511e-06	
16.738100723993853	4.699041073285581e-05	5.36335778323463e-05	6.855495460869525e-06	
16.997457865546615	3.883683848901283e-05	5.281176866625269e-05	1.4399481005804662e-05	
17.26083375020432	2.4474507273579906e-05	5.2002654494552136e-05	3.177018417262457e-05	
17.528290648456405	0.00010400069419405423	5.120603457509833e-05	7.732246368810397e-05	
17.799891795674554	6.491298687189538e-05	5.0421711548223294e-05	1.577961152812785e-05	
18.075701407063548	5.108610225592946e-05	4.964949137055293e-05	2.8892396225559604e-06	
18.35578469284383	4.3713061690163286e-05	4.888918325050207e-05	5.514819998300771e-06	
18.64020787366921	3.797695282299326e-05	4.814059958539275e-05	1.024898707995382e-05	
18.929038196283646	3.2956446092386643e-05	4.740355590014032e-05	1.449665581645518e-05	
19.222343949420477	2.8310702197937348e-05	4.667787078745637e-05	1.84055030325406e-05	
19.52019447994806	2.3834128752637786e-05	4.5963365849517504e-05	2.216443752584653e-05	
19.822660209265607	1.940803918582639e-05	4.525986564105231e-05	2.5888947497297686e-05	
20.12981264995304	1.4930843715651405e-05	4.4567197613800366e-05	2.968227471247112e-05	
20.441724422678867	1.0247983844040272e-05	4.388519206229901e-05	3.3713516643654074e-05	
20.75846927337004	5.0102629613484184e-06	4.321368207095548e-05	3.855589787053213e-05	
21.08012209064783	1.0011619078732942e-05	4.2552503462363517e-05	4.0498010792061144e-05	
21.406758923533914	2.0494435472248914e-06	4.190149474682551e-05	4.1107266171361574e-05	
21.738456999430788	4.546773572931042e-06	4.1260497073042207e-05	4.5588522132861217e-05	
22.075294742380795	9.59357505815824e-06	4.0629354179934154e-05	5.016546513882914e-05	
22.417351791608088	1.4602880844338972e-05	4.000791234956004e-05	5.4577287554549626e-05	
22.764709020347887	1.9661179143152546e-05	3.9396020361098394e-05	5.903320521929495e-05	
23.1174485549675	2.48425594285502e-05	3.879352944586083e-05	6.361713883274224e-05	
23.47565379438362	3.019265652051889e-05	3.8200293243305635e-05	6.837707708036953e-05	
23.839409429780538	3.574934437603063e-05	3.761616775802222e-05	7.335166823063483e-05	
24.20880146463373	4.154999224664671e-05	3.7041011317657965e-05	7.857855340365579e-05	
24.583917235044	4.763577909070269e-05	3.647468453175935e-05	8.409898003915551e-05	
24.964845430386426	5.405616661348532e-05	3.591705025150181e-05	8.996237697041874e-05	
25.351676114279368	6.0876666670392886e-05	3.5367973530282067e-05	9.623415133192845e-05	
25.744500745878433	6.819805745612537e-05	3.4827321585148834e-05	0.00010301487096771905	
26.143412201500308	7.622128936004679e-05	3.429496375904796e-05	0.0001105049094899781	
26.548504796581717	8.557372211790862e-05	3.3770771483859446e-05	0.00011932810585923795	
26.959874307978602	9.677875683395574e-05	3.3254618244204316e-05	0.00012984262171482979	
27.377617996610834	9.605283168475108e-05	3.2746379542000104e-05	0.00012877389347861425	
27.801834630457815	0.00010806766957332621	3.2245932861744646e-05	0.000140301451197667	
28.232624507910387	0.00011968934751740999	3.1753157636508473e-05	0.00015143183783866986	
28.670089481484574	0.00013201357859633333	3.126793521461679e-05	0.00016327102669410704	
29.114332981902788	0.00014545572241775635	3.079014882700267e-05	0.0001762351371884468	
29.565460042548164	0.00016035417287002028	3.0319683555214034e-05	0.00019066257766050583	
30.0235773242978	0.0001770943158345641	2.9856426300056965e-05	0.00020693809786881295	
30.488793140740842	0.00019575913149332357	2.9400265750859205e-05	0.00022514567166695277	
30.961217483787163	0.00021730612667421125	2.8951092355337853e-05	0.0002462428756996892	
31.440962049673153	0.00024256202312647124	2.850879829005551e-05	0.00027105483974682417	
31.928140265370157	0.00027245680008964923	2.8073277431450724e-05	0.0003005117068939201	
32.42286731540228	0.00030870312897178043	2.7644425327427695e-05	0.00033632570207786926	
32.925260169079685	0.00035405026621657305	2.7222139169491704e-05	0.0003812444447637592	
33.435437608153904	0.0004132503232962005	2.6806317765416787e-05	0.0004400186265751032	
33.95352025490161	0.0004986268948671153	2.639686151243257e-05	0.0005249609631530165	
34.479630600643624	0.0006558136175277642	2.5993672370917755e-05	0.0006815749028902068	
35.01389303470575	0.0005731452929799903	2.5596653838588154e-05	0.0005917905980619564	
35.556433873828425	0.0006387007899493393	2.520571092516732e-05	0.0006636451764863713	
36.107381392031996	0.0009291803381320088	2.4820750127528577e-05	0.0009538225186982425	
36.666865850944866	0.0013972333549421656	2.444167940529719e-05	0.0014213918088347532	
37.23501953060145	0.0025047484965040954	2.406840815690223e-05	0.0025280471475371625	
37.81197676071744	0.007788054323484861	2.3700847196067453e-05	0.007803953830032336	
38.397873952449665	0.004526287220295342	2.3338908728731436e-05	0.00450505982085334	
38.99284963064802	0.002053885740643779	2.2982506330387023e-05	0.0020312975956866017	
39.59704446660722	0.0013283275210519687	2.2631554923830707e-05	0.0013058491282829333	
40.21060131132589	0.0009857318799460345	2.228597075731288e-05	0.0009635278147543585	
40.83366522928125	0.0007850124222940559	2.1945671383079737e-05	0.0007631151089323151	
41.46638353272696	0.0006527089355577543	2.1610575636298615e-05	0.0006311319316821351	
42.108905816522395	0.0005625183449648098	2.128060361435809e-05	0.0005412631865144883	
42.76138399350171	0.0004913686810436121	2.0955676656534845e-05	0.0004704307305156885	
43.42397233039088	0.00043583582946316615	2.0635717324019304e-05	0.0004152142683978951	
44.096827484281306	0.0003904282221362396	2.0320649380292424e-05	0.0003701201401657542	
44.78010853966855	0.0003513886790038285	2.001039777184621e-05	0.0003313902149267088	
45.47397704606499	0.0003160587533162713	1.9704888609240582e-05	0.00029636995813103127	
46.17859705619533	0.0002785982026267682	1.9404049148489694e-05	0.00025922581783692614	
46.894135164783904	0.00026113780387490516	1.9107807772770736e-05	0.00024233334759737386	
47.62076054794297	0.00019935910202200242	1.8816093974448656e-05	0.00018299225478438726	
48.35864500317141	0.00037858082815646034	1.8528838337410166e-05	0.0003603705824118312	
49.10796298997312	0.00030033618493525527	1.824597251970091e-05	0.0002821129146991717	
49.86889167110482	0.0002681610183924603	1.7967429236459506e-05	0.0002502015977043543	
50.641610954463076	0.0002474684458232636	1.769314224314254e-05	0.0002297814255396166	
51.42630353562007	0.00023228625224509385	1.7423046319034744e-05	0.00021486670667644756	
52.22315494101898	0.00021861079338643342	1.7157077251038488e-05	0.00020145686372124568	
53.03235357183818	0.00020766101112718404	1.689517181773733e-05	0.00019076905999896332	
53.854090748535334	0.00019629701267256933	1.6637267773728108e-05	0.00017966250467269375	
54.688560756081706	0.00018457911912467267	1.638330383421624e-05	0.00016820017505000183	
55.53596088989733	0.00016748822317748518	1.613321965986929e-05	0.0001513947601320564	
56.39649150249797	0.000201928193916165	1.5886955841923715e-05	0.00018615267641475288	
57.27035605086487	0.0001818367186897276	1.5644453887539934e-05	0.00016619733188836296	
58.15776114454846	0.00017167301572877102	1.5405656205401035e-05	0.00015626909598122764	
59.05891659451753	0.00016417730066893964	1.5170506091550387e-05	0.0001490078989123234	
59.974035462765215	0.0001578775537760986	1.4938947715463735e-05	0.00014293946588522742	
60.90333411268367	0.00015222133099032599	1.4710926106351374e-05	0.0001375112303892383	
61.847032260219336	0.0001475054516080973	1.4486387139686e-05	0.00013301976002250493	
62.80535302582078	0.0001427408491178554	1.4265277523952148e-05	0.00012847611058624202	
63.778522987191536	0.00013835886909939146	1.404754478761305e-05	0.0001243117964440754	
64.76677223286032	0.000134265616620163	1.3833137266290937e-05	0.00012043290137577457	
65.77033441658139	0.00013041649219132956	1.362200409015683e-05	0.00011679486888257303	
66.78944681257751	0.00012678156416818097	1.341409517152609e-05	0.0001133678146594516	
67.82435037163955	0.00012333788915199148	1.32093611926558e-05	0.00011012884315647289	
68.87528977809474	0.00012006685050393335	1.3007753593740571e-05	0.00010705938535421248	
69.94251350765792	0.00011695285783746426	1.2809224561102991e-05	0.00010414389801907025	
71.02627388617911	0.0001139825850694479	1.261372701557536e-05	0.0001013691016557245	
72.12682714930152	0.00011114447455996478	1.2421214601069183e-05	9.87234846005521e-05	
73.24443350304374	0.00010842839173488688	1.2231641673329204e-05	9.619695762173282e-05	
74.37935718532088	0.00010582537271901068	1.2044963288868567e-05	9.378060154228862e-05	
75.53186652841877	0.00010332743320767173	1.1861135194082068e-05	9.146647610856125e-05	
76.7022340224364	0.00010092741963258093	1.1680113814534205e-05	8.924747115706041e-05	
77.89073637971123	9.861889066207195e-05	1.1501856244419082e-05	8.711718811830509e-05	
79.09765460024283	9.639602113567115e-05	1.1326320236189134e-05	8.506984395664634e-05	
80.32327403813038	9.425352301716455e-05	1.1153464190349683e-05	8.310019212967632e-05	
81.5678844690394	9.218657953579746e-05	1.0983247145416525e-05	8.120345673649383e-05	
82.83178015871405	9.019078973351247e-05	1.0815628768033713e-05	7.937527707249128e-05	
84.11525993255103	8.826212135061265e-05	1.0650569343248734e-05	7.761166052288572e-05	
85.41862724625115	8.639687048228817e-05	1.048802976494245e-05	7.590894222731844e-05	
86.74219025756646	8.459162679667496e-05	1.0327971526411062e-05	7.426375030611089e-05	
88.08626189915832	8.284324336712186e-05	1.0170356711097598e-05	7.267297570079483e-05	
89.45115995258467	8.114881036651589e-05	1.0015147983470348e-05	7.113374587672404e-05	
90.83720712343391	7.950563201933813e-05	9.862308580045727e-06	6.964340178340788e-05	
92.24473111762269	7.791120632072683e-05	9.711802300553163e-06	6.819947758181982e-05	
93.67406471887617	7.636320712030745e-05	9.56359349923957e-06	6.679968273642307e-05	
95.1255458674087	7.48594682382854e-05	9.417647076311144e-06	6.544188613939464e-05	
96.59951773982377	7.339796933685601e-05	9.273928469510072e-06	6.412410199009288e-05	
98.09632883025184	7.197682331468073e-05	9.132403645823976e-06	6.284447719750917e-05	
99.61633303274554	7.059426502844859e-05	8.993039093325853e-06	6.160128010971679e-05	
101.15988972495167	6.924864117521837e-05	8.855801813142327e-06	6.039289040400825e-05	
102.72736385307937	6.793840119368698e-05	8.720659311548105e-06	5.921778999586304e-05	
104.31912601818526	6.666208906281563e-05	8.587579592184535e-06	5.807455484517473e-05	
105.93555256379533	6.541833589317607e-05	8.456531148400214e-06	5.6961847555098654e-05	
107.57702566488457	6.420585322058815e-05	8.327482955711644e-06	5.587841067308959e-05	
109.24393341823551	6.302342692360832e-05	8.200404464381944e-06	5.4823060615688894e-05	
110.93666993419627	6.1869911696593e-05	8.075265592115727e-06	5.3794682148784453e-05	
112.65563542986153	6.074422601870906e-05	7.952036716868122e-06	5.279222336371607e-05	
114.40123632369622	5.964534756666777e-05	7.830688669766248e-06	5.181469109700247e-05	
116.17388533162597	5.8572309025301206e-05	7.711192728141154e-06	5.0861146747809725e-05	
117.9740015646163	5.752419425557332e-05	7.593520608668514e-06	4.99307024527538e-05	
119.802010627764	5.6500134784341644e-05	7.477644460616257e-06	4.902251758235396e-05	
121.65834472092367	5.549930658428448e-05	7.363536859197443e-06	4.81357955275528e-05	
123.54344274089367	5.452092711596975e-05	7.251170799026633e-06	4.726978074827999e-05	
125.45775038518534	5.356425260715042e-05	7.140519687678126e-06	4.6423756059145736e-05	
127.40172025740017	5.262857554708621e-05	7.031557339344382e-06	4.5597040130064606e-05	
129.3758119742398	5.171322237607393e-05	6.92425796859303e-06	4.478898518199331e-05	
131.3804922741741	5.081755135245919e-05	6.818596184220883e-06	4.399897486005644e-05	
133.41623512779302	4.994095058124671e-05	6.714546983203388e-06	4.322642226817821e-05	
135.48352184986857	4.9082836190051244e-05	6.6120857447379806e-06	4.247076815096382e-05	
137.58284121315285	4.8242650639569284e-05	6.511188224379856e-06	4.173147921001158e-05	
139.71468956393986	4.741986115702809e-05	6.411830548268646e-06	4.100804654311367e-05	
141.879570939417	4.6613958282197845e-05	6.313989207444615e-06	4.0299984195932355e-05	
144.07799718683648	4.58244545165611e-05	6.217641052252822e-06	3.960682781674753e-05	
146.31048808453184	4.505088306713075e-05	6.122763286834005e-06	3.8928133405767394e-05	
148.57757146481032	4.4292796677207544e-05	6.029333463700691e-06	3.826347615129506e-05	
150.87978333874923	4.354976653708527e-05	5.937329478397221e-06	3.761244934576009e-05	
153.2176680229263	4.2821381268351975e-05	5.846729564242349e-06	3.697466337526475e-05	
155.5917782681133	4.210724597601156e-05	5.757512287153121e-06	3.634974477687034e-05	
158.00267538996428	4.140698136316565e-05	5.6696565405487135e-06	3.5737335358364797e-05	
160.45092940172842	4.07202229034613e-05	5.583141540333008e-06	3.513709137571835e-05	
162.9371191490193	4.004662006692789e-05	5.4979468199546206e-06	3.454868276385156e-05	
165.46183244667284	3.9385835595203886e-05	5.414052225543183e-06	3.3971792416717744e-05	
168.02566621772516	3.8737544822496226e-05	5.331437911120681e-06	3.340611551304369e-05	
170.6292266345446	3.8101435038921784e-05	5.250084333886632e-06	3.285135888437903e-05	
173.27312926215015	3.747720489316083e-05	5.169972249575976e-06	3.2307240422385635e-05	
175.9579992037507	3.6864563831604606e-05	5.091082707888528e-06	3.177348852254987e-05	
178.68447124853947	3.626323157140936e-05	5.01339704798884e-06	3.124984156173143e-05	
181.45319002177868	3.567293760507693e-05	4.936896894075414e-06	3.073604740716983e-05	
184.2648101372089	3.509342073437312e-05	4.861564151018145e-06	3.023186295476068e-05	
187.11999635182175	3.4524428631566035e-05	4.787381000062915e-06	2.9737053694585345e-05	
190.019423723029	3.396571742612631e-05	4.7143298946023185e-06	2.92513933018364e-05	
192.9637777682679	3.3417051315172504e-05	4.6423935560114796e-06	2.877466325142366e-05	
195.95375462707955	3.287820219607813e-05	4.5715549695479075e-06	2.8306652454677996e-05	
198.99006122569847	3.234894931977545e-05	4.501797380314439e-06	2.7847156916689054e-05	
202.0734154441926	3.1829078963401935e-05	4.433104289284241e-06	2.7395979412923834e-05	
205.20454628619316	3.131838412103502e-05	4.365459449386931e-06	2.695292918387266e-05	
208.38419405125447	3.081666421135391e-05	4.2988468616548495e-06	2.6517821646562146e-05	
211.6131105098844	3.0323724801150665e-05	4.233250771428557e-06	2.6090478121858537e-05	
214.892059081287	2.9839377343691914e-05	4.1686556646206165e-06	2.5670725576563462e-05	
218.22181501385919	2.936343893100255e-05	4.105046264036777e-06	2.5258396379374403e-05	
221.60316556848443	2.8895732059209466e-05	4.04240752575364e-06	2.4853328069848903e-05	
225.03691020466627	2.8436084406143577e-05	3.980724635551959e-06	2.4455363139571546e-05	
228.5238607695462	2.7984328620454008e-05	3.919983005404675e-06	2.4064348824778475e-05	
232.06484168985054	2.754030212153983e-05	3.860168270018863e-06	2.3680136909745653e-05	
235.66069016681035	2.710384690965235e-05	3.8012662834307617e-06	2.3302583540294686e-05	
239.3122563741041	2.6674809385564395e-05	3.7432631156530047e-06	2.2931549046813583e-05	
243.0204036588648	2.6253040179243875e-05	3.686145049373327e-06	2.256689777623032e-05	
246.78600874580337	2.5838393987006355e-05	3.62989857670388e-06	2.2208497932414967e-05	
250.60996194449422	2.5430729416655618e-05	3.574510395980412e-06	2.1856221424519974e-05	
254.4931673598731	2.5029908840154028e-05	3.519967408610524e-06	2.150994372280124e-05	
258.43654310599635	2.4635798253393504e-05	3.466256715970237e-06	2.116954372149158e-05	
262.4410215231124	2.424826714266615e-05	3.4133656163481462e-06	2.083490360832632e-05	
266.507549398097	2.3867188357458788e-05	3.361281601936398e-06	2.0505908740345974e-05	
270.63708818830384	2.349243798921971e-05	3.3099923558677857e-06	2.018244752562512e-05	
274.8306142488838	2.3123895255767816e-05	3.2594857492982477e-06	1.986441131059834e-05	
279.08911906362675	2.276144239103519e-05	3.2097498385340523e-06	1.9551694272674862e-05	
283.4136094793798	2.2404964539852967e-05	3.160772862203008e-06	1.92441933178526e-05	
287.80510794409827	2.2054349657508367e-05	3.112543238468983e-06	1.8941807983060033e-05	
292.26465274858515	2.1709488413817265e-05	3.065049562289104e-06	1.8644440342971003e-05	
296.7932982719762	2.137027410147224e-05	3.018280602712941e-06	1.8351994921053056e-05	
301.3921152310292	2.1036602548440223e-05	2.972225300223055e-06	1.8064378604624002e-05	
306.0621909332746	2.0708372034197827e-05	2.926872764116273e-06	1.7781500563705504e-05	
310.80462953409153	2.038548320960407e-05	2.882212269925019e-06	1.7503272173474027e-05	
315.6205522977641	2.006783902022321e-05	2.8382332568781556e-06	1.7229606940122378e-05	
320.5110978625849	1.975534463292028e-05	2.7949253254006677e-06	1.6960420429955177e-05	
325.47742251006514	1.944790736556262e-05	2.752278234651616e-06	1.6695630201552037e-05	
330.52070043831674	1.9145436619670446e-05	2.7102819000997687e-06	1.6435155740842177e-05	
335.6421240396705	1.8847843815868112e-05	2.668926391136327e-06	1.617891839894259e-05	
340.8429041825955	1.855504233199645e-05	2.628201928724181e-06	1.5926841332620813e-05	
346.1242704979875	1.826694744375424e-05	2.5880988830831245e-06	1.5678849447250903e-05	
351.4874716698928	1.7983476267744393e-05	2.5486077714104882e-06	1.543486934213867e-05	
356.9337757307372	1.770454770680726e-05	2.509719255636626e-06	1.5194829258099262e-05	
362.46447036112943	1.7430082397529986e-05	2.4714241402147513e-06	1.4958659027176413e-05	
368.08086319431027	1.7160002659827147e-05	2.4337133699445576e-06	1.4726290024399222e-05	
373.7842821253185	1.6894232448493174e-05	2.3965780278291356e-06	1.4497655121477446e-05	
379.57607562494815	1.6632697306632984e-05	2.3600093329646585e-06	1.427268864234221e-05	
385.45761305857025	1.6375324320881896e-05	2.3239986384623322e-06	1.4051326320443792e-05	
391.43028500989345	1.6122042078330938e-05	2.2885374294021343e-06	1.3833505257722982e-05	
397.49550360974456	1.587278062507789e-05	2.253617320817814e-06	1.361916388517696e-05	
403.6547028699399	1.5627471426328816e-05	2.2192300557127237e-06	1.3408241924944817e-05	
409.9093390223323	1.5386047327978774e-05	2.185367503105964e-06	1.320068035384195e-05	
416.26089086311043	1.5148442519603944e-05	2.1520216561084127e-06	1.2996421368276025e-05	
422.71086010243414	1.4914592498801264e-05	2.119184630028145e-06	1.2795408350481034e-05	
429.2607717194863	1.4684434036814535e-05	2.0868486605048325e-06	1.2597585836008861e-05	
435.91217432302693	1.445790514538965e-05	2.0550061016726354e-06	1.2402899482421506e-05	
442.6666405175339	1.4234945044803933e-05	2.023649424351189e-06	1.2211296039129299e-05	
449.52576727501685	1.4015494133017895e-05	1.992771214264226e-06	1.2022723318323906e-05	
456.4911763125926	1.3799493955899952e-05	1.962364170285428e-06	1.1837130166957115e-05	
463.56451447591087	1.3586887178477406e-05	1.932421102711077e-06	1.1654466439719028e-05	
470.74745412852144	1.3377617557169135e-05	1.9029349315591042e-06	1.147468297297163e-05	
478.04169354727435	1.3171629912957732e-05	1.8738986848941295e-06	1.1297731559595766e-05	
485.4489573238469	1.2968870105460915e-05	1.845305497178093e-06	1.1123564924711851e-05	
492.97099677249224	1.276928500786417e-05	1.817148607646085e-06	1.0952136702236585e-05	
500.60959034410683	1.2572822482677982e-05	1.7894213587069883e-06	1.0783401412239472e-05	
508.36654404671106	1.2379431358285452e-05	1.7621171943685643e-06	1.0617314439065258e-05	
516.2436918724502	1.2189061406247149e-05	1.7352296586865813e-06	1.0453832010189599e-05	
524.242896231207	1.2001663319332047e-05	1.7087523942376505e-06	1.0292911175777075e-05	
532.3660483909357	1.1817188690244734e-05	1.6826791406153825e-06	1.0134509788912191e-05	
540.6150689248177	1.1635589991020434e-05	1.6570037329495178e-06	9.978586486475196e-06	
548.9919081653474	1.1456820553060939e-05	1.6317201004476733e-06	9.825100670636219e-06	
557.4985466654523	1.1280834547785587e-05	1.6068222649593697e-06	9.674012490942148e-06	
566.1369956667598	1.1107586967872833e-05	1.582304339561984e-06	9.525282826972213e-06	
574.909297575119	1.0937033609068906e-05	1.5581605271683025e-06	9.37887327153902e-06	
583.8175264434902	1.076913105254138e-05	1.534385119155342e-06	9.234746114413267e-06	
592.8637884623186	1.060383664775627e-05	1.5109724940141077e-06	9.092864326551026e-06	
602.0502224575035	1.04411084958584e-05	1.4879171160199775e-06	8.953191544803694e-06	
611.379000396087	1.0280905433535674e-05	1.465213533923386e-06	8.815692057091522e-06	
620.8523278997751	1.012318701734877e-05	1.4428563796605072e-06	8.6803307880226e-06	
630.4724447664181	9.967913508508533e-06	1.4208403670836244e-06	8.547073284939841e-06	
640.2416254995708	9.815045858084342e-06	1.3991602907108873e-06	8.415885704379544e-06	
650.1621798462554	9.66454569262729e-06	1.3778110244951663e-06	8.286734798925702e-06	
660.2364533430635	9.516375300192648e-06	1.356787520611694e-06	8.159587904444773e-06	
670.4668278707137	9.370497616747264e-06	1.3360848082642291e-06	8.034412927686903e-06	
680.8557222172046	9.226876212947458e-06	1.3156979925094464e-06	7.911178334239387e-06	
691.4055926496942	9.085475281274283e-06	1.295622253099275e-06	7.789853136819568e-06	
702.1189334952396	8.946259623513101e-06	1.2758528433409137e-06	7.670406883894383e-06	
712.9982777305363	8.809194638565329e-06	1.2563850889742514e-06	7.552809648614637e-06	
724.0461975807946	8.67424631058052e-06	1.2372143870664262e-06	7.437032018052527e-06	
735.2653051278958	8.541381197397541e-06	1.2183362049232637e-06	7.32304508273134e-06	
746.6582529279726	8.410566419284107e-06	1.1997460790173334e-06	7.210820426436922e-06	
758.2277346385576	8.281769647964336e-06	1.1814396139323688e-06	7.100330116300785e-06	
769.9764856554507	8.154959095924454e-06	1.1634124813238076e-06	6.991546693145249e-06	
781.9072837594538	8.030103505987221e-06	1.1456604188951945e-06	6.884443162081453e-06	
794.0229497731273	7.907172141145955e-06	1.1281792293902175e-06	6.778992983351321e-06	
806.3263482277227	7.786134774649526e-06	1.1109647796001248e-06	6.6751700634051236e-06	
818.82038804045	7.66696168032999e-06	1.0940129993862992e-06	6.572948746206518e-06	
831.5080232022387	7.549623623164828e-06	1.0773198807177524e-06	6.472303804757282e-06	
844.3922534761538	7.434091850066235e-06	1.060881476723312e-06	6.373210432834397e-06	
857.4761251066391	7.3203380808899615e-06	1.0446939007582745e-06	6.2756442369322195e-06	
870.7627315397452	7.208334499656868e-06	1.0287533254853111e-06	6.179581228403128e-06	
884.2552141545192	7.098053745980201e-06	1.0130559819693987e-06	6.084997815789843e-06	
897.9567630057271	6.989468906692322e-06	9.975981587865689e-07	5.991870797343397e-06	
911.8706175780853	6.8825535076644634e-06	9.823762011462602e-07	5.900177353720533e-06	
926.0000675521785	6.777281505813656e-06	9.673865100270672e-07	5.809895040854866e-06	
940.3484535822448	6.673627281291036e-06	9.526255413256832e-07	5.72100178299624e-06	
954.9191680860141	6.571565629845961e-06	9.38089805018829e-07	5.6334758659128935e-06	
969.715656046784	6.4710717553606996e-06	9.2377586433798e-07	5.547295930251435e-06	
984.7414158279239	6.372121262550543e-06	9.096803349566841e-07	5.4624409650496055e-06	
1000.0	6.27469014982442e-06	8.957998841902886e-07	5.37889030139717e-06	


==> data/fig_iss_ph2_04_hist_bode_02.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00015179217051235796	1.9625813378320446e-05	
0.10154950161807173	0.0001727846641511856	0.00015422107123606987	1.9896431332848583e-05	
0.10312301278878754	0.00017554877368051514	0.0001566916142018646	2.017178054204767e-05	
0.10472090554055413	0.00017835991065214075	0.0001592046369417228	2.0451932608235437e-05	
0.10634355766636439	0.00018121901004083087	0.00016176099972575042	2.0736960376630092e-05	
0.10799135281311975	0.00018412703171742393	0.00016436158642584486	2.1026937964725815e-05	
0.1096646805723366	0.00018708496138198909	0.00016700730542127654	2.132194079236843e-05	
0.11136393657225817	0.0001900938115420566	0.00016969909054855858	2.16220456125645e-05	
0.11308952257139368	0.0001931546225384728	0.00017243790209813938	2.1927330543045827e-05	
0.11484184655350702	0.00019626846362160818	0.0001752247278606041	2.2237875098631116e-05	
0.11662132282407707	0.00019943643408081553	0.00017806058422526204	2.2553760224405894e-05	
0.11842837210825283	0.00020265966443023005	0.00018094651733416872	2.2875068329765173e-05	
0.12026342165032622	0.00020593931765420574	0.00018388360429484762	2.3201883323348433e-05	
0.12212690531474645	0.00020927659051590063	0.00018687295445518457	2.353429064890876e-05	
0.12401926368869937	0.00021267271493276106	0.0001899157107442066	2.387237732215545e-05	
0.12594094418627644	0.000216128959422904	0.00019301305108270538	2.4216231968611176e-05	
0.12789240115425762	0.00021964663062667495	0.0001961661898679406	2.456594486252774e-05	
0.12987409597953362	0.00022322707490794735	0.00019937637953694416	2.4921607966907365e-05	
0.13188649719819254	0.0002268716800400495	0.00020264491221326324	2.5283314974680315e-05	
0.13393008060629666	0.0002305818769815431	0.00020597312144232286	2.5651161351084758e-05	
0.13600532937237603	0.0002343591417474478	0.00020936238402094898	2.602524437730489e-05	
0.13811273415166478	0.00023820499738190403	0.00021281412192698885	2.640566319542587e-05	
0.14025279320210793	0.00024212101603869339	0.00021632980435539706	2.6792518854759904e-05	
0.1424260125021654	0.0002461088211765037	0.0002199109498676139	2.7185914359607043e-05	
0.1446329058704415	0.0002501700898763241	0.0002235591286615603	2.7585954718515854e-05	
0.14687399508716817	0.00025430655528890794	0.0002272759649701221	2.7992746995112107e-05	
0.14914981001757044	0.000258520009220819	0.00023106313959657537	2.8406400360564395e-05	
0.15146088873714358	0.00026281230486822443	0.0002349223925960452	2.8827026147761643e-05	
0.1538077776588715	0.000267185359708297	0.00023885552611278035	2.9254737907286857e-05	
0.15619103166241588	0.0002716411585588216	0.000242864407383774	2.9689651465257756e-05	
0.15861121422530794	0.0002761817568174509	0.00024695097192008197	3.013188498313198e-05	
0.16106889755617235	0.00028080928389291734	0.0002511172268780668	3.0581559019562836e-05	
0.16356466273001555	0.00028552594684149606	0.00025536525463377405	3.1038796594397863e-05	
0.1660990998256107	0.00029033403422306595	0.0002596972165746902	3.150372325492556e-05	
0.16867280806501112	0.00029523592019226774	0.0002641153571242856	3.1976467144473224e-05	
0.1712863959552255	0.00030023406884151417	0.0002686220080159925	3.245715907346662e-05	
0.17394048143208848	0.0003053310388139851	0.00027321959283464466	3.29459325930659e-05	
0.17663569200636045	0.0003105294882062412	0.00027791063184489707	3.34429240715028e-05	
0.17937266491209122	0.000315832179781733	0.0002826977471277819	3.39482727732472e-05	
0.18215204725728248	0.00032124198651828	0.00028758366804835286	3.446212094113508e-05	
0.18497449617688488	0.0003267618975145803	0.000292571237079341	3.498461388160715e-05	
0.18784067898816573	0.0003323950242829551	0.00029766341600789674	3.551590005319745e-05	
0.1907512733484843	0.000338144607457942	0.00030286329255487383	3.6056131158443225e-05	
0.19370696741551147	0.00034401402395293725	0.00030817408743871445	3.660546223936976e-05	
0.1967084600099325	0.0003500067945999911	0.00031359916191887	3.7164051776733825e-05	
0.19975646078067044	0.00035612659231101784	0.0003191420258568551	3.773206179320646e-05	
0.20285169037266976	0.00036237725080219595	0.000324806346336528	3.830965796069191e-05	
0.2059948805972802	0.00036876277392718467	0.000330595956889042	3.88970097119858e-05	
0.20918677460527996	0.00037528734566907293	0.00033651486737218037	3.949429035699387e-05	
0.21242812706258082	0.0003819553408456891	0.0003425672745585029	4.010167720373403e-05	
0.215719704328655	0.0003887713365881551	0.000348757573491965	4.0719351684369385e-05	
0.21906228463772706	0.0003957401246583699	0.00035509036967847253	4.13474994865204e-05	
0.22245665828277353	0.00040286672467757537	0.0003615704921822726	4.198631069013657e-05	
0.22590362780237347	0.0004101563983453271	0.00036820300770726576	4.263597991019957e-05	
0.22940400817045398	0.0004176146647361966	0.00037499323575028784	4.3296706445569096e-05	
0.23295862698897662	0.0004252473167704454	0.00038194676492232945	4.396869443428496e-05	
0.2365683246836085	0.0004330604389648584	0.00038906947054358443	4.46521530156637e-05	
0.2402339547024262	0.000441060426581069	0.0003963675336293494	4.534729649954928e-05	
0.243956383717698	0.0004492540063011426	0.0004038474613962213	4.6054344543090676e-05	
0.24773649183079302	0.00045764825857417813	0.00041151610943201034	4.6773522335448095e-05	
0.2515751727802653	0.0004662506417933637	0.00041938070568844216	4.7505060790857056e-05	
0.2554733341531623	0.00047506901848055286	0.0004274488764733525	4.824919675048813e-05	
0.2594318975996074	0.00048411168367532074	0.00043572867463892353	4.9006173193594176e-05	
0.26345179905070754	0.0004933873957478425	0.00044422861018490983	4.977623945843438e-05	
0.2675339889398373	0.0005029054098802919	0.00045295768352110764	5.0559651473523404e-05	
0.27167943242735193	0.0005126755144901122	0.0004619254216619702	5.135667199977074e-05	
0.2758891096287819	0.0005227080709010217	0.00047114191765876284	5.216757088411597e-05	
0.28016401584656353	0.0005330140566045367	0.0004806178736115477	5.2992625325296715e-05	
0.2845051618053608	0.000543605112496829	0.0004903646476452939	5.383212015244574e-05	
0.28891357389103245	0.0005544935945236229	0.0005003943052822923	5.46863481172295e-05	
0.2933902943933029	0.000565692630220581	0.0005107196756977672	5.5555610200307064e-05	
0.29793638175219256	0.0005772161806992727	0.0005213544134081965	5.64402159329384e-05	
0.30255291080826724	0.00058907910870066	0.0005323130660136968	5.7340483734601085e-05	
0.30724097305676445	0.0006012972534206605	0.0005436111486984075	5.82567412675678e-05	
0.31200167690565833	0.000613887512907474	0.0005552652262879443	5.918932580942766e-05	
0.3168361479377224	0.0006268679349402303	0.0005672930037728425	6.013858464461461e-05	
0.3217455291766536	0.0006402578174256677	0.0005797134263340593	6.110487547607274e-05	
0.32673098135731937	0.0006540778194970591	0.0005925467900540989	6.208856685827341e-05	
0.33179368320019265	0.0006683500846711393	0.0006058148646688938	6.309003865285893e-05	
0.33693483169003946	0.0006830983776188622	0.000619541029915625	6.410968250831192e-05	
0.3421556423589239	0.0006983482363396444	0.0006337504272655724	6.514790236509789e-05	
0.3474573495735992	0.0007141271418030046	0.0006484701291053272	6.620511498787853e-05	
0.35284120682735126	0.0007304647074438646	0.0006637293277521683	6.728175052646141e-05	
0.3583084870363649	0.0007473928912780078	0.0006795595470696788	6.837825310730835e-05	
0.3638604828406817	0.0007649462338539022	0.0006959948798995523	6.949508145751048e-05	
0.3694985069098218	0.0007831621257908659	0.0007130722550594259	7.063270956332377e-05	
0.37522389225314035	0.0008020811092890041	0.0007308317382922747	7.179162736546344e-05	
0.3810379925349945	0.0008217472187556886	0.0007493168723124952	7.297234149354638e-05	
0.3869421823947922	0.0008422083666038154	0.0007685750620046338	7.417537604222813e-05	
0.39293785777200174	0.000863516781373009	0.0007886580119270989	7.54012733917794e-05	
0.39902643623619527	0.0008857295066491422	0.0008096222245980013	7.665059507603117e-05	
0.4052093573222091	0.0009089089708642655	0.000831529569647707	7.792392270086903e-05	
0.41148808287049476	0.0009331236400166404	0.0008544479358813124	7.922185891664077e-05	
0.41786409737274555	0.0009584487677466579	0.0008784519806915149	8.054502844815646e-05	
0.4243389083228771	0.0009849672601505038	0.0009036239942100756	8.189407918617965e-05	
0.43091404657344795	0.0010127706763538374	0.0009300548992284935	8.326968334464139e-05	
0.4375910666976019	0.0010419603903888584	0.0009578454124422863	8.46725386880977e-05	
0.4443715473566186	0.0010726489455634956	0.0009871073982220399	8.61033698343112e-05	
0.45125709167315986	0.0011049616396003271	0.001017965453207714	8.756292963719119e-05	
0.4582493276102989	0.0011390383877773766	0.0010505587689830448	8.905200065571142e-05	
0.4653499083564233	0.0011750359226852165	0.001085043331476779	9.057139671483814e-05	
0.4725605127161014	0.001213130403778721	0.001121594530311409	9.212196456494783e-05	
0.4798828455070056	0.0012535205286672473	0.0011604102700989093	9.37045856466141e-05	
0.4873186379629853	0.0012964312624453246	0.0012017147000590047	9.532017796817869e-05	
0.49486964814338685	0.0013421183332324232	0.0012457627102260688	9.696969810391102e-05	
0.5025376613487146	0.0013908736841277268	0.0012928453845805967	9.865414332106951e-05	
0.5103244905427329	0.0014430321277332334	0.0013432966574332581	0.00010037455384454157	
0.5182319767811088	0.0014989795245651844	0.00139750149461786	0.00010213201526810354	
0.5262619896466971	0.0015591629086860457	0.0014559060231479446	0.00010392766112157004	
0.5344164276915693	0.0016241031238394114	0.0015190301730638042	0.00010576267560303487	
0.5426972188858914	0.0016944107276093542	0.001587483589610083	0.00010763829648514933	
0.5511063210737586	0.001770806194104523	0.0016619858471158713	0.00010955581820342902	
0.559645722436092	0.0018541458345202038	0.001743392385174129	0.00011151659513295035	
0.5683174419607084	0.0019454554170076303	0.001832728150349862	0.00011352204505669251	
0.5771235299196736	0.0020459742927716215	0.0019312317529847065	0.00011557365282385888	
0.5860660683540517	0.0021572140689021186	0.0020404141835630783	0.00011767297418804686	
0.595147171566167	0.0022810377472719016	0.002162138014010557	0.00011982163980184764	
0.604368986619493	0.0024197681709622514	0.0022987259347935106	0.00012202135932305387	
0.6137336938462858	0.0025763392709970447	0.0024531121356047357	0.00012427392555785865	
0.6232435073630855	0.0027545112031236154	0.0026290576441457326	0.00012658121835027296	
0.6329006755942035	0.0029591832373654756	0.0028314635266389492	0.0001289452083767338	
0.6427074818033226	0.003196860444935177	0.0030668380680086054	0.0001313679603305663	
0.6526662446333333	0.0034763702104425804	0.0033440140917456213	0.00013385163331599664	
0.6627793186545348	0.003809999794928154	0.0036752878937558954	0.00013639847990522166	
0.6730490949213316	0.0042153747509317595	0.004078300094898734	0.00013901083859527573	
0.6834780015375548	0.004718709135520043	0.00457929042559546	0.00014169111562800426	
0.6940685042305437	0.005360756907417575	0.005219058281614562	0.00014444174481332685	
0.7048231069341222	0.006208500396235852	0.006064671110000686	0.00014726510006734042	
0.7157443523806098	0.007380247733066346	0.007234609945933427	0.00015016329719211082	
0.7268348227020044	0.009106259709070155	0.008959529865488718	0.00015313770418214008	
0.7380971400404808	0.01190129537461891	0.011755256785385576	0.00015618754992761084	
0.7495339671683494	0.017193244711326154	0.017053473495718105	0.0001593050074319282	
0.7611480081176202	0.03082564686567289	0.030719970240430154	0.00016245078992537716	
0.7729420088193235	0.10102107970750837	0.10118570838661128	0.00016566519896042285	
0.784918757752735	0.042493060788188784	0.04257338639052003	0.0001698555018186832	
0.7970810866046624	0.020164567039759117	0.0203184802041386	0.0001732370212466873	
0.8094318709389453	0.013063183552754942	0.01323257176958204	0.00017684405670351667	
0.8219740308763326	0.009618965614840217	0.009795880633512086	0.00018059805458809253	
0.8347105317848907	0.007589169548000094	0.007771580007821123	0.00018448627361399283	
0.847644384981113	0.006251052626794043	0.006438294196943346	0.00018850884044028339	
0.8607786484418896	0.005302087457779245	0.005493942562620306	0.00019266989217146599	
0.8741164275275125	0.0045935570901604736	0.004789990202416311	0.0001969753827338915	
0.8876608757158821	0.004043886667738732	0.004244949849230014	0.00020143239209347827	
0.9014151953480897	0.003604612144558273	0.0038104061238068217	0.0002060488872509289	
0.9153826383855528	0.0032451336694588454	0.003455790158855174	0.00021083365018318947	
0.9295665071788846	0.0029451801307070133	0.0031608532960576623	0.00021579627924614303	
0.9439701552486742	0.002690789926750863	0.0029116521965569368	0.0002209472291059241	
0.9585969880783669	0.002472032352404344	0.0026982724623047867	0.00022629787512296867	
0.9734504639194281	0.0022816495338461276	0.002513471816344663	0.00023186059652543562	
0.9885340946089864	0.0021142124656571212	0.002351836893182241	0.00023764887651880822	
1.0038514464001433	0.001965577587540084	0.002209240315266608	0.00024367741944131827	
1.01940614080515	0.0018325260274634411	0.0020824803037331253	0.00024996228626124995	
1.0352018554516484	0.0017125176574517896	0.0019690350352916317	0.00025652105058027327	
1.051242324952181	0.0016035194537826483	0.0018668912749191507	0.00026337297807312027	
1.0675313417871697	0.0015038831959453178	0.0017744223423774583	0.00027053923307533554	
1.0840727572015847	0.0014122566789496122	0.0016902996034660455	0.00027804311690367474	
1.1008704821154982	0.0013275181529499146	0.001613427212673501	0.00028591034352049987	
1.117928488048752	0.0012487271523091896	0.0015428932805716124	0.00029416935939638423	
1.1352508080599522	0.001175087074592386	0.001477932837548165	0.000302851715955584	
1.1528415377000134	0.00110591630188751	0.0014178993982591323	0.0003119925048948131	
1.1707048359804781	0.0010406256075657719	0.0013622428836101918	0.0003216308690601274	
1.1888449263568397	0.0009787002336175017	0.0013104923016508858	0.00033181060459756324	
1.2072660977271032	0.0009196854636680787	0.0012622420322076476	0.0003425808739577265	
1.225972705445816	0.0008631748218945677	0.0012171408697870666	0.0003539970542976583	
1.2449691723538168	0.0008088002414071968	0.001174883198608046	0.0003661217522451607	
1.2642599898239333	0.0007562236952224855	0.001135201830953644	0.00037902602436446685	
1.2838497188228888	0.0007051298870933379	0.0010978621542470095	0.0003927908536711395	
1.3037429909896587	0.0006552196702545609	0.0010626573160926465	0.0004075089471437727	
1.3239445097305402	0.0006062039075199521	0.00102940423870283	0.00042328693872208274	
1.3444590513311867	0.0005577975113834274	0.0009979403006926523	0.00044024810870159635	
1.3652914660858761	0.0005097134117160871	0.0009681205594144038	0.00045853576656303786	
1.386446679444272	0.00046165619562603394	0.0009398154138194786	0.00047831749449968563	
1.4079296931759626	0.00041331517565331035	0.0009129086284386741	0.0004997905031197587	
1.4297455865530366	0.00036435657802903087	0.0008872956550198037	0.0005231885344224959	
1.451899517550985	0.00031441492570046713	0.0008628822007945713	0.0005487906743982541	
1.4743967240682132	0.00026308401256072293	0.0008395830021050473	0.0005769329434099873	
1.4972425251644468	0.0002099108644127515	0.0008173207698280833	0.0006080236126996276	
1.5204423223183279	0.00015440943614965314	0.000796025279161413	0.0006425637265212946	
1.5440016007044985	9.620623167730513e-05	0.0007756325812309791	0.0006811750538976528	
1.5679259304904682	3.7054982063058405e-05	0.000756084317913462	0.0007246387941843883	
1.5922209681535842	4.229303307276403e-05	0.0007373271244463237	0.0007739501942690682	
1.6168924578184014	0.00011343467280847865	0.0007193121069780327	0.0008303972689512216	
1.6419462326147771	0.00019530503084761247	0.0007019943843158821	0.0008956770166958401	
1.667388216057011	0.0002880758115390169	0.0006853326848534431	0.0009720717569835222	
1.6932244234443516	0.00039464873278774926	0.0006692889910789993	0.0010627252844749612	
1.7194609632832076	0.0005194382398463766	0.0006538282252391142	0.0011720915899240383	
1.7461040387313935	0.0006689798087916006	0.0006389179707045548	0.0013066964916729454	
1.7731599490647525	0.0008532628049250072	0.0006245282243961377	0.0014764999802676423	
1.8006350911665105	0.001088325039585499	0.0006106311763054102	0.001697494942134359	
1.828535961039703	0.0014016364654441122	0.0005972010127132544	0.001997082058518199	
1.8568691553430368	0.0018444796742921662	0.0005842137401876588	0.0024264196583399238	
1.885641372950552	0.0025247915699753445	0.0005716470278456871	0.0030931659696453824	
1.9148594165354507	0.003714457117013977	0.0005594800657066542	0.004268369064354438	
1.9445301941784663	0.006340609452953636	0.0005476934372540748	0.00687524525365799	
1.974660721001155	0.01628023341113	0.0005362690045715124	0.016742280243270975	
2.0052581208244957	0.0207165805518259	0.0005251898046289782	0.020293491970511487	
2.036329627853186	0.007933045586390797	0.0005144399554777596	0.00743001680409649	
2.067882588386045	0.00492411401052956	0.0005040045712672289	0.004423798530882879	
2.0999244625529108	0.0036233713476390658	0.0004938696851312453	0.003131208864553425	
2.132462826078452	0.00289677450201515	0.00048402217910749654	0.0024137000122703292	
2.1655053720733157	0.002429932033423465	0.00047444972035326873	0.0019560742070115203	
2.199059912853022	0.002100889730502846	0.00046514070300800186	0.0016361587156310258	
2.2331343817850464	0.0018498447663448255	0.00045608419512847685	0.0013940949591504353	
2.267736835164523	0.0016317981570314996	0.0004472698901882593	0.001185083525304793	
2.302875454119006	0.0016458978886482168	0.00043868806269043565	0.0012112574895530427	
2.3385585465427567	0.0014820475952822133	0.00043032952749289124	0.0010519471946984658	
2.3747945490609914	0.0013567051508588976	0.00042218560248940266	0.000934633579646413	
2.411592029024571	0.0012591429768533762	0.00041424807432845575	0.0008449782196610412	
2.4489596865355954	0.0011749958319738926	0.000406509166885704	0.000768567774648351	
2.4869063565043885	0.001109074841833218	0.00039896151223594586	0.0007105929544614509	
2.5254410107383527	0.0010616000444637129	0.00039159812389695357	0.0006700701159519532	
2.564572760063192	0.0009992449023474971	0.0003844123721408799	0.0006149484705353307	
2.604310856476998	0.0009625572924581051	0.0003773979611896964	0.0005852058921724504	
2.6446646953377266	0.0009145720982246913	0.00037054890812949863	0.0005440497400726967	
2.6856438175845567	0.0008727014385837744	0.00036385952339486116	0.0005088632935334284	
2.727257911993673	0.0008346660505394094	0.00035732439268896393	0.00047736004368390585	
2.769516817469004	0.0007995914774873951	0.0003509383602181752	0.0004486694292112097	
2.812430525368455	0.0007669440599680035	0.0003446965131313487	0.00042226235776784634	
2.8560091818661824	0.0007363288593187953	0.0003385941670644367	0.00039774842941797054	
2.9002630903514777	0.0007074272031575277	0.00033262685270027886	0.0003748133691783515	
2.945202713864811	0.0006799684844847821	0.00032679030326172853	0.00035319080486625933	
2.9908386775716385	0.0006537135893911686	0.0003210804428637234	0.0003326456968149059	
3.0371817712745264	0.0006284430619440523	0.0003154933756566092	0.0003129625141398556	
3.0842429519642045	0.0006039471733078972	0.00031002537569904215	0.0002939353224740587	
3.1320333464101533	0.0005800162776618049	0.00030467287750422654	0.0002753581685371612	
3.180564253791325	0.0005564301090500046	0.00029943246720814167	0.0002570144239634515	
3.2298471483676323	0.0005329444496464478	0.0002943008743128272	0.00023866353802468466	
3.2798936821928324	0.0005092728865050595	0.0002892749639618011	0.00022002296159917987	
3.3307156878694446	0.0004850598915615501	0.00028435172970829467	0.00020074159234377377	
3.3823251813463506	0.00045983850031718987	0.00027952828674027505	0.00018035834034421902	
3.43473436475976	0.00043295978046829553	0.00027480186552919034	0.0001582340421932655	
3.487955629318178	0.0004034680823497473	0.00027016980587208365	0.00013343466861500408	
3.542001558232087	0.00036986541259295815	0.00026562955129916753	0.00010452861156692255	
3.5968849296890193	0.00032963136041977295	0.0002611786438211884	6.93110834955137e-05	
3.6526187198747286	0.00027815819404826175	0.00025681471899294484	2.7137481867535902e-05	
3.7092161060411786	0.00020625743139050516	0.0002525355012711758	5.555367006018698e-05	
3.7666904696220658	9.955781914504011e-05	0.00024833879964673074	0.00017184614958581752	
3.8250553993966134	0.0002155755893352545	0.0002442225035324758	0.0004322641294294718	
3.884324694702404	0.0012963607780698107	0.0002401845788898047	0.0014778275297279854	
3.9445123686979775	0.002016285619377133	0.00023622306457791987	0.0018070310556276097	
4.005632651675993	0.0010563867788939963	0.00023233606891122672	0.0008264369347877501	
4.067699994427721	0.0008011513051355176	0.0002285217664112764	0.0005732421522082167	
4.130729071659682	0.0006823293182708863	0.00022477839474068312	0.0004577879990624477	
4.194734785463209	0.0006112923393883981	0.0002211042518073615	0.0003903029913159904	
4.259732268837781	0.0005624454629628694	0.00021749769302826507	0.0003450122548330409	
4.325736889268946	0.000525711553968427	0.0002139571287425842	0.0003117946624558093	
4.392764252361694	0.0004963202474520868	0.00021048102176506804	0.00028586649724833947	
4.460830205530115	0.00047171415167670465	0.00020706788507079675	0.00026466606420988984	
4.5299508417442365	0.00045038994690453236	0.0002037162796033281	0.00024668893383343436	
4.600142503334918	0.00043139557761228927	0.00020042481219870276	0.00023098321764467098	
4.671421785857698	0.000414086358888842	0.00019719213361830704	0.00021690495738229356	
4.743805542016518	0.000397994802839676	0.00019401693668406504	0.00020398765844455545	
4.817310885648243	0.0003827537517015429	0.00019089795450987285	0.00019186530316689393	
4.891955195768907	0.00036804416879609574	0.00018783395882359522	0.00018022011142971035	
4.967756120682691	0.0003535509128359569	0.000184823758374315	0.0001687383640676256	
5.044731582154526	0.0003389120814449664	0.0001818661974198836	0.00015705994149578729	
5.122899779647386	0.00032364075280865324	0.00017896015429013463	0.00014470068315394676	
5.202279194625215	0.0003069729842967753	0.00017610454002142873	0.0001309025970145658	
5.282888594922542	0.0002875149941152772	0.00017329829705847087	0.00011429115945021984	
5.364747039181794	0.0002622650400417443	0.00017054039801960458	9.196656617843535e-05	
5.447873881359371	0.0002232553979831567	0.00016782984452202185	5.720225094177827e-05	
5.532288775301544	0.00014655941351006884	0.00016516566606355595	5.976904413717418e-05	
5.618011679391243	0.0005925710759962695	0.00016254691895792846	0.0005841841377487495	
5.705062861266868	0.0005055957709204421	0.00015997268532051486	0.00034828659606152236	
5.793462902614208	0.0003911852494594695	0.00015744207210187649	0.0002340801056893344	
5.883232704032601	0.0003441691400986005	0.00015495421016647023	0.00018933814234599967	
5.974393489976511	0.00031145798358905066	0.00015250825341410628	0.00015908747820677472	
6.06696681377367	0.00027419330955395316	0.00015010337794186897	0.00012737012477690742	
6.160974562720967	0.0003305112367897378	0.00014773878124435316	0.00018323959123695176	
6.25643896325932	0.0003003783611008769	0.00014541368145019412	0.00015500683111169925	
6.353382586228693	0.00028387260847163853	0.00014312731659298983	0.00014076158878753708	
6.451828352204593	0.00027128512214002137	0.00014087894391482276	0.00013041621875523315	
6.551799536917215	0.00026043539261923275	0.00013866783920069643	0.00012177522391047414	
6.653319776754563	0.00025053622819436183	0.00013649329614229494	0.00011404960559258097	
6.756413074350862	0.00024119740578091537	0.0001343546257295674	0.00010684916767602546	
6.861103804261538	0.00023217593033531746	0.00013225115566872425	9.99314041602213e-05	
6.9674167187261515	0.00022328654903768546	0.00013018222982531097	9.311175068819337e-05	
7.075376953520617	0.0002143564186939156	0.0001281472076911015	8.621824407875714e-05	
7.1850100339000935	0.00020518859283380424	0.0001261454638736233	7.905518504343253e-05	
7.2963418806339915	0.00019551275232912254	0.00012417638760719088	7.135448607236813e-05	
7.40939881613446	0.00018488844199556967	0.00012223938228438842	6.268127313930538e-05	
7.5242075706798515	0.00017246163153842033	0.00012033386500699927	5.220267969747481e-05	
7.640795288734611	0.00015619266866535885	0.00011845926615543497	3.802481504765362e-05	
7.759189535367103	0.00012963904914599042	0.00011661502897576728	1.7609615790777247e-05	
7.879418302766868	0.00010065406820092084	0.00011480060918351663	9.571464878119801e-05	
8.001510016862884	0.0002595296561245416	0.00011301547458339362	0.00015183504611629902	
8.125493544044346	0.0001982023516183389	0.00011125910470423535	8.918644813691833e-05	
8.251398197985628	0.00017104349125812138	0.00010953099044841632	6.18260210516567e-05	
8.379253746576957	0.00014792056457752056	0.00010783063375505382	4.041291479923192e-05	
8.509090418962503	0.00012629733756230213	0.00010615754727636165	2.0996342635652256e-05	
8.640938912687513	0.0001012206686816856	0.00010451125406654085	9.16466814025225e-06	
8.774830400956196	6.761033125941149e-05	0.00010289128728262721	3.883377296556647e-05	
8.910796540002062	2.712489174269026e-05	0.00010129718989674593	9.554705146231328e-05	
9.048869476572474	0.00013986932948006572	9.972851441925126e-05	0.0002301563561219116	
9.189081855529167	0.0008256959757169456	9.818482263225644e-05	0.0008792803583946987	
9.331466827566528	0.0006503051753907277	9.666568533308406e-05	0.0005595216540540655	
9.476058057049498	0.0003779918443308297	9.517068208719034e-05	0.0002836869814149214	
9.622889729972897	0.00029654835264754473	9.36994009901403e-05	0.00020315544483566223	
9.771996562044086	0.00025017155211769725	9.225143843823116e-05	0.00015805426231764832	
9.923413806890872	0.00021952101034425678	9.082639890738186e-05	0.000128792463751101	
10.0771772643966	0.00019332598875540846	8.942389473992481e-05	0.00010405856919608397	
10.233323289164382	0.00017106916155184922	8.80435459389555e-05	8.724206756774905e-05	
10.391888799112495	0.00018030815021704313	8.668497996991083e-05	9.400009812991344e-05	
10.552911284202958	0.00014498563901714837	8.534783156906405e-05	6.062905959301453e-05	
10.716428815305356	0.0001126204305045474	8.403174255863937e-05	8.446063950290296e-05	
10.882480053198018	0.0002718172190019803	8.273636166826348e-05	0.0001914737080436236	
11.051104257708666	0.0002085811149136102	8.146134436248499e-05	0.00012728200538918917	
11.222341296996655	0.00018554279990087754	8.020635267410597e-05	0.00010537957544087488	
11.39623165697915	0.0001719224695355204	7.897105504308061e-05	9.297086894357683e-05	
11.572816450903245	0.00016196200982530694	7.775512616075071e-05	8.421832128332324e-05	
11.752137429066462	0.00015386664700213232	7.655824681919515e-05	7.73162420534201e-05	
11.93423698868786	0.00014688543253964017	7.538010376548328e-05	7.151126491856839e-05	
12.119158183932093	0.00014064131684517615	7.422038956063125e-05	6.642574326759568e-05	
12.306944736088793	0.00013491976516873922	7.307880244306986e-05	6.184507882065415e-05	
12.497641043909683	0.00012958677895743689	7.19550461964414e-05	5.7635401203331665e-05	
12.691292194105861	0.00012455175667321406	7.084883002155128e-05	5.3706318210897875e-05	
12.887943972007742	0.00011974720794151246	6.975986841230876e-05	4.9990597076835166e-05	
13.08764287239018	0.0001151087596199028	6.868788103549765e-05	4.642423261361677e-05	
13.290436110465315	0.00011054940903671493	6.76325926142271e-05	4.29229711856454e-05	
13.496371633045765	0.00010668162419316786	6.659373281491668e-05	4.0091896223489044e-05	
13.705498129880782	0.00010239046694064708	6.557103613767937e-05	3.682284919506134e-05	
13.917865045168076	9.825272368134942e-05	6.45642418099703e-05	3.369201137802623e-05	
14.133522589243995	9.420276490587076e-05	6.357309368337564e-05	3.063348501056864e-05	
14.35252175045488	9.021405585029142e-05	6.259734013342216e-05	2.7620969856846272e-05	
14.574914307212275	8.626753185096528e-05	6.16367339622925e-05	2.4635695443980412e-05	
14.800752840235097	8.234546965572044e-05	6.069103230433646e-05	2.1660280130909767e-05	
15.030090744981337	7.84288842311273e-05	5.975999653427431e-05	1.8676169393639048e-05	
15.262982244272472	7.449678817961673e-05	5.8843392177991497e-05	1.566309034051461e-05	
15.499482401113475	7.052167554515164e-05	5.7940988825829206e-05	1.2594324903243463e-05	
15.739647131711472	6.645888085175656e-05	5.7052560048279544e-05	9.428147311131828e-06	
15.98353321869612	6.22490052227552e-05	5.617788331399729e-05	6.114361762669909e-06	
16.23119832454485	5.778441816070849e-05	5.531673991004512e-05	2.61495583948286e-06	
16.482701005216104	5.285650150983254e-05	5.4468914864291584e-05	1.964487508701229e-06	
16.738100723993853	4.699041073285581e-05	5.363419686988558e-05	6.856177022719394e-06	
16.997457865546615	3.883683848901283e-05	5.2812378211733614e-05	1.4400146111367064e-05	
17.26083375020432	2.4474507273579906e-05	5.2003254694909684e-05	3.177085762146539e-05	
17.528290648456405	0.00010400069419405423	5.120662557493026e-05	7.732259861580404e-05	
17.799891795674554	6.491298687189538e-05	5.0422293489830216e-05	1.57792273449941e-05	
18.075701407063548	5.108610225592946e-05	4.965006439397741e-05	2.889226037599969e-06	
18.35578469284383	4.3713061690163286e-05	4.888974749356707e-05	5.515446389715074e-06	
18.64020787366921	3.797695282299326e-05	4.8141155183739264e-05	1.0249570655003936e-05	
18.929038196283646	3.2956446092386643e-05	4.740410298726424e-05	1.4497220069641943e-05	
19.222343949420477	2.8310702197937348e-05	4.667840949474464e-05	1.8406054118925795e-05	
19.52019447994806	2.3834128752637786e-05	4.596389630628356e-05	2.2164977771191402e-05	
19.822660209265607	1.940803918582639e-05	4.526038797457086e-05	2.5889478076581746e-05	
20.12981264995304	1.4930843715651405e-05	4.456771194934148e-05	2.968279640641657e-05	
20.441724422678867	1.0247983844040272e-05	4.3885698523161525e-05	3.371403029562681e-05	
20.75846927337004	5.0102629613484184e-06	4.3214180778499785e-05	3.8556406144493005e-05	
21.08012209064783	1.0011619078732942e-05	4.2552994536043765e-05	4.049853883817511e-05	
21.406758923533914	2.0494435472248914e-06	4.190197830422114e-05	4.110775876447624e-05	
21.738456999430788	4.546773572931042e-06	4.12609732298889e-05	4.558900457098479e-05	
22.075294742380795	9.59357505815824e-06	4.062982305015426e-05	5.0165938458078505e-05	
22.417351791608088	1.4602880844338972e-05	4.000837404529232e-05	5.457775318897805e-05	
22.764709020347887	1.9661179143152546e-05	3.9396474992727375e-05	5.903366348893389e-05	
23.1174485549675	2.48425594285502e-05	3.879397712204548e-05	6.36175899315555e-05	
23.47565379438362	3.019265652051889e-05	3.8200734071007546e-05	6.837752116349598e-05	
23.839409429780538	3.574934437603063e-05	3.761660184253334e-05	7.335210543612447e-05	
24.20880146463373	4.154999224664671e-05	3.704143876262774e-05	7.85789838603835e-05	
24.583917235044	4.763577909070269e-05	3.647510543922142e-05	8.409940387078353e-05	
24.964845430386426	5.405616661348532e-05	3.591746472190021e-05	8.996279429846406e-05	
25.351676114279368	6.0876666670392886e-05	3.5368381662497014e-05	9.623456228014175e-05	
25.744500745878433	6.819805745612537e-05	3.48277234765219e-05	0.00010301527567304997	
26.143412201500308	7.622128936004679e-05	3.429535950540698e-05	0.0001105053081454566	
26.548504796581717	8.557372211790862e-05	3.37711611795429e-05	0.00011932849901130692	
26.959874307978602	9.677875683395574e-05	3.325500198208524e-05	0.00012984301600549647	
27.377617996610834	9.605283168475108e-05	3.2746757413509666e-05	0.00012877427547992266	
27.801834630457815	0.00010806766957332621	3.2246304956895256e-05	0.00014030182617604626	
28.232624507910387	0.00011968934751740999	3.1753524043916496e-05	0.00015143220692307447	
28.670089481484574	0.00013201357859633333	3.1268296021524844e-05	0.00016327139012190162	
29.114332981902788	0.00014545572241775635	3.079050411930162e-05	0.00017623549509409743	
29.565460042548164	0.00016035417287002028	3.0320033417464496e-05	0.00019066293015915104	
30.0235773242978	0.0001770943158345641	2.9856770815510535e-05	0.00020693844512518787	
30.488793140740842	0.00019575913149332357	2.940060500147925e-05	0.00022514601372079524	
30.961217483787163	0.00021730612667421125	2.8951426421819992e-05	0.000246243212579804	
31.440962049673153	0.00024256202312647124	2.8509127251847722e-05	0.0002710551716178098	
31.928140265370157	0.00027245680008964923	2.8073601366773135e-05	0.00030051203387890013	
32.42286731540228	0.00030870312897178043	2.7644744313292e-05	0.0003363260243085926	
32.925260169079685	0.00035405026621657305	2.722245328172032e-05	0.0003812447624412797	
33.435437608153904	0.0004132503232962005	2.6806627078661584e-05	0.00044001893990452945	
33.95352025490161	0.0004986268948671153	2.6397166100193385e-05	0.0005249612726441678	
34.479630600643624	0.0006558136175277642	2.5993972305560555e-05	0.0006815752108075602	
35.01389303470575	0.0005731452929799903	2.5596949191362872e-05	0.0005917908689656496	
35.556433873828425	0.0006387007899493393	2.5206001766225447e-05	0.0006636454751189541	
36.107381392031996	0.0009291803381320088	2.4821036525940406e-05	0.0009538228117866903	
36.666865850944866	0.0013972333549421656	2.444196142906882e-05	0.0014213920983862263	
37.23501953060145	0.0025047484965040954	2.4068685872992262e-05	0.0025280474337353786	
37.81197676071744	0.007788054323484861	2.370112067040342e-05	0.0078039540634322795	
38.397873952449665	0.004526287220295342	2.3339178026225948e-05	0.004505059603150132	
38.99284963064802	0.002053885740643779	2.2982771514953667e-05	0.0020312973468071555	
39.59704446660722	0.0013283275210519687	2.2631816058399686e-05	0.0013058488761137738	
40.21060131132589	0.0009857318799460345	2.2286227903846358e-05	0.0009635275637153414	
40.83366522928125	0.0007850124222940559	2.1945924602587e-05	0.0007631148601587907	
41.46638353272696	0.0006527089355577543	2.1610824988850903e-05	0.0006311316858917166	
42.108905816522395	0.0005625183449648098	2.128084915910328e-05	0.000541262943971351	
42.76138399350171	0.0004913686810436121	2.0955918451711808e-05	0.00047043049113917526	
43.42397233039088	0.00043583582946316615	2.0635955426972077e-05	0.00041521403239681034	
44.096827484281306	0.0003904282221362396	2.0320883847484162e-05	0.0003701199076333406	
44.78010853966855	0.0003513886790038285	2.001062865887286e-05	0.00033138998588680944	
45.47397704606499	0.0003160587533162713	1.9705115970844397e-05	0.00029636973290329957	
46.17859705619533	0.0002785982026267682	1.9404273038572508e-05	0.0002592255970027126	
46.894135164783904	0.00026113780387490516	1.9108028244406994e-05	0.00024233313893645645	
47.62076054794297	0.00019935910202200242	1.881631107989826e-05	0.00018299209043166773	
48.35864500317141	0.00037858082815646034	1.8529052128131145e-05	0.0003603703802474311	
49.10796298997312	0.00030033618493525527	1.8246183046361842e-05	0.00028211270649812877	
49.86889167110482	0.0002681610183924603	1.7967636548951745e-05	0.0002502013916830782	
50.641610954463076	0.0002474684458232636	1.7693346390592284e-05	0.0002297812224893064	
51.42630353562007	0.00023228625224509385	1.7423247349814858e-05	0.00021486650644532545	
52.22315494101898	0.00021861079338643342	1.7157275212780176e-05	0.00020145666650073574	
53.03235357183818	0.00020766101112718404	1.6895366757341643e-05	0.00019076886579462923	
53.854090748535334	0.00019629701267256933	1.663745973737719e-05	0.00017966231337352226	
54.688560756081706	0.00018457911912467267	1.6383492867384467e-05	0.00016819998684709442	
55.53596088989733	0.00016748822317748518	1.6133405807334215e-05	0.00015139457678719202	
56.39649150249797	0.000201928193916165	1.588713914777683e-05	0.00018615249821781485	
57.27035605086487	0.0001818367186897276	1.5644634395197257e-05	0.0001661971522231932	
58.15776114454846	0.00017167301572877102	1.540583395761355e-05	0.00015626891869732382	
59.05891659451753	0.00016417730066893964	1.5170681130414285e-05	0.00014900772423581484	
59.974035462765215	0.0001578775537760986	1.4939120082430557e-05	0.00014293929382992827	
60.90333411268367	0.00015222133099032599	1.4711095842237914e-05	0.00013751106095214583	
61.847032260219336	0.0001475054516080973	1.4486554284684105e-05	0.00013301959314519071	
62.80535302582078	0.0001427408491178554	1.4265442117638357e-05	0.0001284759462222929	
63.778522987191536	0.00013835886909939146	1.4047706868958069e-05	0.0001243116345727693	
64.76677223286032	0.000134265616620163	1.3833296873668972e-05	0.00012043274196243362	
65.77033441658139	0.00013041649219132956	1.3622161261354772e-05	0.00011679471189149151	
66.78944681257751	0.00012678156416818097	1.3414249943752555e-05	0.0001133676600549384	
67.82435037163955	0.00012333788915199148	1.3209513602550036e-05	0.00011012869090310064	
68.87528977809474	0.00012006685050393335	1.3007903677381209e-05	0.00010705923541691415	
69.94251350765792	0.00011695285783746426	1.2809372354016678e-05	0.00010414375036318606	
71.02627388617911	0.0001139825850694479	1.261387255274525e-05	0.0001013689562470274	
72.12682714930152	0.00011114447455996478	1.242135791694328e-05	9.872334140526167e-05	
73.24443350304374	0.00010842839173488688	1.2231782801828594e-05	9.619681660652314e-05	
74.37935718532088	0.00010582537271901068	1.2045102263395528e-05	9.378046267429181e-05	
75.53186652841877	0.00010332743320767173	1.1861272047528028e-05	9.146633935536855e-05	
76.7022340224364	0.00010092741963258093	1.1680248579287595e-05	8.924733648672142e-05	
77.89073637971123	9.861889066207195e-05	1.1501988952373063e-05	8.711705549932569e-05	
79.09765460024283	9.639602113567115e-05	1.13264509187492e-05	8.50697133579859e-05	
80.32327403813038	9.425352301716455e-05	1.1153592878441142e-05	8.310006352074406e-05	
81.5678844690394	9.218657953579746e-05	1.0983373869491885e-05	8.120333008714467e-05	
82.83178015871405	9.019078973351247e-05	1.0815753558079926e-05	7.937515235302155e-05	
84.11525993255103	8.826212135061265e-05	1.0650692228794344e-05	7.761153770402836e-05	
85.41862724625115	8.639687048228817e-05	1.0488150775064627e-05	7.590882128023808e-05	
86.74219025756646	8.459162679667496e-05	1.0328090689742522e-05	7.426363120239882e-05	
88.08626189915832	8.284324336712186e-05	1.0170474055833421e-05	7.267285841246379e-05	
89.45115995258467	8.114881036651589e-05	1.0015263537374701e-05	7.11336303762029e-05	
90.83720712343391	7.950563201933813e-05	9.862422370458446e-06	6.964328804353633e-05	
92.24473111762269	7.791120632072683e-05	9.711914354396279e-06	6.819936557584308e-05	
93.67406471887617	7.636320712030745e-05	9.56370384302371e-06	6.679957243798638e-05	
95.1255458674087	7.48594682382854e-05	9.41775573614183e-06	6.544177752253794e-05	
96.59951773982377	7.339796933685601e-05	9.274035471093928e-06	6.412399502924546e-05	
98.09632883025184	7.197682331468073e-05	9.132509014474848e-06	6.284437186748424e-05	
99.61633303274554	7.059426502844859e-05	8.993142853970827e-06	6.160117638570615e-05	
101.15988972495167	6.924864117521837e-05	8.855903990327633e-06	6.0392788261577045e-05	
102.72736385307937	6.793840119368698e-05	8.72075992944498e-06	5.921768941094437e-05	
104.31912601818526	6.666208906281563e-05	8.587678674594943e-06	5.807445579406452e-05	
105.93555256379533	6.541833589317607e-05	8.456628718762516e-06	5.69617500144504e-05	
107.57702566488457	6.420585322058815e-05	8.327579037106154e-06	5.587831461990926e-05	
109.24393341823551	6.302342692360832e-05	8.20049907953642e-06	5.48229660273298e-05	
110.93666993419627	6.1869911696593e-05	8.075358763410759e-06	5.379458900294225e-05	
112.65563542986153	6.074422601870906e-05	7.952128466342454e-06	5.279213163842373e-05	
114.40123632369622	5.964534756666777e-05	7.830779019121998e-06	5.181460077062541e-05	
116.17388533162597	5.8572309025301206e-05	7.711281698748983e-06	5.086105779904086e-05	
117.9740015646163	5.752419425557332e-05	7.593608221572684e-06	4.9930614860608796e-05	
119.802010627764	5.6500134784341644e-05	7.477730736539634e-06	4.902243132616643e-05	
121.65834472092367	5.549930658428448e-05	7.363621818546405e-06	4.813571058696963e-05	
123.54344274089367	5.452092711596975e-05	7.251254461895925e-06	4.726969710325672e-05	
125.45775038518534	5.356425260715042e-05	7.140602073855614e-06	4.6423673689941946e-05	
127.40172025740017	5.262857554708621e-05	7.031638468315753e-06	4.5596959017239416e-05	
129.3758119742398	5.171322237607393e-05	6.924337859546416e-06	4.478890530640092e-05	
131.3804922741741	5.081755135245919e-05	6.818674856051406e-06	4.399889620284172e-05	
133.41623512779302	4.994095058124671e-05	6.714624454517647e-06	4.32263448107724e-05	
135.48352184986857	4.9082836190051244e-05	6.612162033858461e-06	4.247069187508019e-05	
137.58284121315285	4.8242650639569284e-05	6.511263349349274e-06	4.173140409764125e-05	
139.71468956393986	4.741986115702809e-05	6.4119045268542235e-06	4.1007972576521416e-05	
141.879570939417	4.6613958282197845e-05	6.3140620571422974e-06	4.029991135765257e-05	
144.07799718683648	4.58244545165611e-05	6.21771279029142e-06	3.960675608958008e-05	
146.31048808453184	4.505088306713075e-05	6.1228339301792806e-06	3.892806277277369e-05	
148.57757146481032	4.4292796677207544e-05	6.0294030290593805e-06	3.826340659579412e-05	
150.87978333874923	4.354976653708527e-05	5.93739798222099e-06	3.761238085132465e-05	
153.2176680229263	4.2821381268351975e-05	5.846797022731696e-06	3.697459592571744e-05	
155.5917782681133	4.210724597601156e-05	5.757578716261212e-06	3.634967835627991e-05	
158.00267538996428	4.140698136316565e-05	5.669721955985165e-06	3.573726995104244e-05	
160.45092940172842	4.07202229034613e-05	5.583205957567603e-06	3.5137026966214004e-05	
162.9371191490193	4.004662006692789e-05	5.498010254220984e-06	3.454861933695029e-05	
165.46183244667284	3.9385835595203886e-05	5.4141146918423815e-06	3.397172995743627e-05	
168.02566621772516	3.8737544822496226e-05	5.3314994242247815e-06	3.3406054006626785e-05	
170.6292266345446	3.8101435038921784e-05	5.250144908342197e-06	3.2851298316296126e-05	
173.27312926215015	3.747720489316083e-05	5.1700318997075125e-06	3.230718077832743e-05	
175.9579992037507	3.6864563831604606e-05	5.091141447801875e-06	3.177342978842494e-05	
178.68447124853947	3.626323157140936e-05	5.013454891574517e-06	3.124978372366296e-05	
181.45319002177868	3.567293760507693e-05	4.9369538550119045e-06	3.073599045149235e-05	
184.2648101372089	3.509342073437312e-05	4.86162024277514e-06	3.023180686801688e-05	
187.11999635182175	3.4524428631566035e-05	4.7874362359044935e-06	2.9736998463522895e-05	
190.019423723029	3.396571742612631e-05	4.714384287590101e-06	2.925133891340485e-05	
192.9637777682679	3.3417051315172504e-05	4.642447119007711e-06	2.877460969277139e-05	
195.95375462707955	3.287820219607813e-05	4.571607715218507e-06	2.8306599713149176e-05	
198.99006122569847	3.234894931977545e-05	4.501849321131998e-06	2.7847104979820694e-05	
202.0734154441926	3.1829078963401935e-05	4.433155437530974e-06	2.7395928268442854e-05	
205.20454628619316	3.131838412103502e-05	4.3655098171575866e-06	2.6952878819692998e-05	
208.38419405125447	3.081666421135391e-05	4.298896460859573e-06	2.6517772050781908e-05	
211.6131105098844	3.0323724801150665e-05	4.2332996137957036e-06	2.6090429282757232e-05	
214.892059081287	2.9839377343691914e-05	4.168703761699536e-06	2.567067748259922e-05	
218.22181501385919	2.936343893100255e-05	4.105093627200542e-06	2.5258349019181253e-05	
221.60316556848443	2.8895732059209466e-05	4.042454166201743e-06	2.485328143223414e-05	
225.03691020466627	2.8436084406143577e-05	3.9807705643129546e-06	2.445531721351305e-05	
228.5238607695462	2.7984328620454008e-05	3.9200282333388e-06	2.4064303599422148e-05	
232.06484168985054	2.754030212153983e-05	3.860212807820598e-06	2.368009237440285e-05	
235.66069016681035	2.710384690965235e-05	3.8013101416313705e-06	2.3302539684439707e-05	
239.3122563741041	2.6674809385564395e-05	3.7433063046230192e-06	2.2931505860081188e-05	
243.0204036588648	2.6253040179243875e-05	3.6861875793250035e-06	2.2566855248413292e-05	
246.78600874580337	2.5838393987006355e-05	3.629940457693618e-06	2.220845605346171e-05	
250.60996194449422	2.5430729416655618e-05	3.5745516379111337e-06	2.1856180184532133e-05	
254.4931673598731	2.5029908840154028e-05	3.5200080212340127e-06	2.150990311203139e-05	
258.43654310599635	2.4635798253393504e-05	3.466296708889451e-06	2.1169503730340914e-05	
262.4410215231124	2.424826714266615e-05	3.4134049990194884e-06	2.0834864227342384e-05	
266.507549398097	2.3867188357458788e-05	3.3613203836719515e-06	2.0505869960220444e-05	
270.63708818830384	2.349243798921971e-05	3.3100305458375214e-06	2.018240933719162e-05	
274.8306142488838	2.3123895255767816e-05	3.259523356532189e-06	1.9864373704830256e-05	
279.08911906362675	2.276144239103519e-05	3.2097868719244154e-06	1.955165724068324e-05	
283.4136094793798	2.2404964539852967e-05	3.1608093305063043e-06	1.9244156850884034e-05	
287.80510794409827	2.2054349657508367e-05	3.1125791503080896e-06	1.89417720724946e-05	
292.26465274858515	2.1709488413817265e-05	3.065084926155305e-06	1.8644404980320237e-05	
296.7932982719762	2.137027410147224e-05	3.018315426967937e-06	1.8351960097957948e-05	
301.3921152310292	2.1036602548440223e-05	2.9722595931009407e-06	1.8064344312853018e-05	
306.0621909332746	2.0708372034197827e-05	2.9269065337254835e-06	1.7781466795152646e-05	
310.80462953409153	2.038548320960407e-05	2.88224552425025e-06	1.7503238920156928e-05	
315.6205522977641	2.006783902022321e-05	2.8382660037822523e-06	1.7229574194180413e-05	
320.5110978625849	1.975534463292028e-05	2.794957572626483e-06	1.6960388183647607e-05	
325.47742251006514	1.944790736556262e-05	2.7523099898238433e-06	1.6695598447256186e-05	
330.52070043831674	1.9145436619670446e-05	2.710313170726746e-06	1.6435124471051627e-05	
335.6421240396705	1.8847843815868112e-05	2.668957184611812e-06	1.617888760626542e-05	
340.8429041825955	1.855504233199645e-05	2.6282322523291e-06	1.5926811009777848e-05	
346.1242704979875	1.826694744375424e-05	2.5881287439872965e-06	1.5678819587073987e-05	
351.4874716698928	1.7983476267744393e-05	2.5486371766743172e-06	1.5434839937568992e-05	
356.9337757307372	1.770454770680726e-05	2.5097482122127737e-06	1.5194800302185674e-05	
362.46447036112943	1.7430082397529986e-05	2.4714526549497822e-06	1.4958630513073797e-05	
368.08086319431027	1.7160002659827147e-05	2.4337414495805555e-06	1.4726261945366876e-05	
373.7842821253185	1.6894232448493174e-05	2.3966056790053016e-06	1.4497627470877483e-05	
379.57607562494815	1.6632697306632984e-05	2.3600365622188773e-06	1.4272661413638e-05	
385.45761305857025	1.6375324320881896e-05	2.3240254522327233e-06	1.4051299507198414e-05	
391.43028500989345	1.6122042078330938e-05	2.288563834028571e-06	1.3833478853597705e-05	
397.49550360974456	1.587278062507789e-05	2.253643322543425e-06	1.3619137883929744e-05	
403.6547028699399	1.5627471426328816e-05	2.2192556606853667e-06	1.340821632042884e-05	
409.9093390223323	1.5386047327978774e-05	2.185392717379684e-06	1.3200655140004162e-05	
416.26089086311043	1.5148442519603944e-05	2.1520464856448698e-06	1.2996396539155711e-05	
422.71086010243414	1.4914592498801264e-05	2.119209080698028e-06	1.2795383900208406e-05	
429.2607717194863	1.4684434036814535e-05	2.086872738089243e-06	1.259756175880368e-05	
435.91217432302693	1.445790514538965e-05	2.055029811864459e-06	1.240287577259171e-05	
442.6666405175339	1.4234945044803933e-05	2.0236727727564395e-06	1.2211272691069653e-05	
449.52576727501685	1.4015494133017895e-05	1.9927942064033733e-06	1.202270032651469e-05	
456.4911763125926	1.3799493955899952e-05	1.962386811594701e-06	1.1837107525962815e-05	
463.56451447591087	1.3586887178477406e-05	1.9324433985437494e-06	1.1654444144187053e-05	
470.74745412852144	1.3377617557169135e-05	1.902956887186763e-06	1.1474661017631037e-05	
478.04169354727435	1.3171629912957732e-05	1.8739203055079195e-06	1.1297709939256033e-05	
485.4489573238469	1.2968870105460915e-05	1.8453267878899451e-06	1.1123543634261637e-05	
492.97099677249224	1.276928500786417e-05	1.817169573489925e-06	1.095211573664253e-05	
500.60959034410683	1.2572822482677982e-05	1.789442004639927e-06	1.0783380766545003e-05	
508.36654404671106	1.2379431358285452e-05	1.7621375252720711e-06	1.0617294108389422e-05	
516.2436918724502	1.2189061406247149e-05	1.735249679367637e-06	1.0453811989725903e-05	
524.242896231207	1.2001663319332047e-05	1.7087721094298853e-06	1.0292891460792357e-05	
532.3660483909357	1.1817188690244734e-05	1.6826985549801936e-06	1.0134490374745503e-05	
540.6150689248177	1.1635589991020434e-05	1.6570228510771738e-06	9.978567368536694e-06	
548.9919081653474	1.1456820553060939e-05	1.6317389268583988e-06	9.825081844406088e-06	
557.4985466654523	1.1280834547785587e-05	1.6068408041044133e-06	9.673993951969526e-06	
566.1369956667598	1.1107586967872833e-05	1.5823225958246723e-06	9.525264570874143e-06	
574.909297575119	1.0937033609068906e-05	1.5581785048650761e-06	9.378855293999418e-06	
583.8175264434902	1.076913105254138e-05	1.5344028225367766e-06	9.234728411181892e-06	
592.8637884623186	1.060383664775627e-05	1.5109899272659184e-06	9.092846893442488e-06	
602.0502224575035	1.04411084958584e-05	1.4879342832640087e-06	8.953174377696455e-06	
611.379000396087	1.0280905433535674e-05	1.4652304392185865e-06	8.815675151926927e-06	
620.8523278997751	1.012318701734877e-05	1.44287302700389e-06	8.680314140803917e-06	
630.4724447664181	9.967913508508533e-06	1.4208567604112117e-06	8.547056891731314e-06	
640.2416254995708	9.815045858084342e-06	1.3991764338986419e-06	8.415869561305467e-06	
650.1621798462554	9.66454569262729e-06	1.3778269213599065e-06	8.286718902169499e-06	
660.2364533430635	9.516375300192648e-06	1.3568031749119971e-06	8.1595722502481e-06	
670.4668278707137	9.370497616747264e-06	1.3361002237013211e-06	8.034397512348758e-06	
680.8557222172046	9.226876212947458e-06	1.3157131727280755e-06	7.911163154115233e-06	
691.4055926496942	9.085475281274283e-06	1.2956372016885741e-06	7.789838188320474e-06	
702.1189334952396	8.946259623513101e-06	1.2758675638352493e-06	7.670392163486176e-06	
712.9982777305363	8.809194638565329e-06	1.2563995848540594e-06	7.552795152817067e-06	
724.0461975807946	8.67424631058052e-06	1.2372286617590346e-06	7.43701774343844e-06	
735.2653051278958	8.541381197397541e-06	1.2183502618037027e-06	7.323031025925875e-06	
746.6582529279726	8.410566419284107e-06	1.199759921409134e-06	7.21080658411671e-06	
758.2277346385576	8.281769647964336e-06	1.1814532451083488e-06	7.100316485193157e-06	
769.9764856554507	8.154959095924454e-06	1.1634259045068445e-06	6.991533270027477e-06	
781.9072837594538	8.030103505987221e-06	1.1456736372589889e-06	6.884429943779976e-06	
794.0229497731273	7.907172141145955e-06	1.1281922460600422e-06	6.778979966740998e-06	
806.3263482277227	7.786134774649526e-06	1.1109775976535647e-06	6.675157245408499e-06	
818.82038804045	7.66696168032999e-06	1.094025621853979e-06	6.572936123793088e-06	
831.5080232022387	7.549623623164828e-06	1.0773323105840516e-06	6.4722913749427825e-06	
844.3922534761538	7.434091850066235e-06	1.0608937169270733e-06	6.373198192680097e-06	
857.4761251066391	7.3203380808899615e-06	1.044705954193497e-06	6.275632183544225e-06	
870.7627315397452	7.208334499656868e-06	1.028765195001834e-06	6.1795693589317e-06	
884.2552141545192	7.098053745980201e-06	1.0130676703735766e-06	6.0849861274287236e-06	
897.9567630057271	6.989468906692322e-06	9.976096688419346e-07	5.991859287329146e-06	
911.8706175780853	6.8825535076644634e-06	9.823875355741783e-07	5.900166019331875e-06	
926.0000675521785	6.777281505813656e-06	9.673976715073771e-07	5.809883879412043e-06	
940.3484535822448	6.673627281291036e-06	9.526365324973334e-07	5.720990791860383e-06	
954.9191680860141	6.571565629845961e-06	9.381006284805012e-07	5.633465042485399e-06	
969.715656046784	6.4710717553606996e-06	9.237865226487023e-07	5.547285271973348e-06	
984.7414158279239	6.372121262550543e-06	9.096908306364377e-07	5.462430469401014e-06	
1000.0	6.27469014982442e-06	8.958102197206022e-07	5.378879965896613e-06	


==> data/fig_iss_ph2_04_hist_bode_03.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001700540309844198	1.2967349862415992e-08	
0.10154950161807173	0.0001727846641511856	0.00017277184423497322	1.3141753904062316e-08	
0.10312301278878754	0.00017554877368051514	0.00017553577192323024	1.3318262019170086e-08	
0.10472090554055413	0.00017835991065214075	0.00017834672502170832	1.3496869978802008e-08	
0.10634355766636439	0.00018121901004083087	0.0001812056385101462	1.3677571906872087e-08	
0.10799135281311975	0.00018412703171742393	0.00018411347226609902	1.3860360184336492e-08	
0.1096646805723366	0.00018708496138198909	0.0001870712119982032	1.4045225345369507e-08	
0.11136393657225817	0.0001900938115420566	0.00019007987022451106	1.4232155973441937e-08	
0.11308952257139368	0.0001931546225384728	0.00019314048729845846	1.44211385888715e-08	
0.11484184655350702	0.00019626846362160818	0.00019625413248518952	1.4612157532773754e-08	
0.11662132282407707	0.00019943643408081553	0.0001994219050911366	1.4805194845258716e-08	
0.11842837210825283	0.00020265966443023005	0.0002026449356499482	1.5000230138057575e-08	
0.12026342165032622	0.00020593931765420574	0.00020592438716805913	1.519724046096177e-08	
0.12212690531474645	0.00020927659051590063	0.0002092614564334151	1.5396200162952766e-08	
0.12401926368869937	0.00021267271493276106	0.00021265737539110226	1.559708074673602e-08	
0.12594094418627644	0.000216128959422904	0.00021611341258988227	1.5799850716735964e-08	
0.12789240115425762	0.00021964663062667495	0.00021963087470390995	1.600447541939451e-08	
0.12987409597953362	0.00022322707490794735	0.00022321110813419793	1.6210916878014526e-08	
0.13188649719819254	0.0002268716800400495	0.00022685550069471714	1.641913361958121e-08	
0.13393008060629666	0.0002305818769815431	0.0002305654833883568	1.6629080493643088e-08	
0.13600532937237603	0.0002343591417474478	0.0002343425322783375	1.6840708483693706e-08	
0.13811273415166478	0.00023820499738190403	0.00023818817046107103	1.7053964510579827e-08	
0.14025279320210793	0.00024212101603869339	0.0002421039701468856	1.726879122787284e-08	
0.1424260125021654	0.0002461088211765037	0.0002460915548555061	1.748512680674296e-08	
0.1446329058704415	0.0002501700898763241	0.00025015260173367137	1.7702904714317842e-08	
0.14687399508716817	0.00025430655528890794	0.00025428884400282897	1.792205348145549e-08	
0.14914981001757044	0.000258520009220819	0.0002585020735454234	1.8142496461427574e-08	
0.15146088873714358	0.00026281230486822443	0.00026279414363894265	1.836415157627109e-08	
0.1538077776588715	0.000267185359708297	0.00026716697184757816	1.8586931059265493e-08	
0.15619103166241588	0.0002716411585588216	0.0002716225430821082	1.8810741178482887e-08	
0.15861121422530794	0.0002761817568174509	0.0002761629128394338	1.9035481956352488e-08	
0.16106889755617235	0.00028080928389291734	0.0002807902106340852	1.9261046875920623e-08	
0.16356466273001555	0.00028552594684149606	0.00028550664363499045	1.9487322574811326e-08	
0.1660990998256107	0.00029033403422306595	0.0002903145005218549	1.9714188527268124e-08	
0.16867280806501112	0.00029523592019226774	0.0002952161555766458	1.9941516718027085e-08	
0.1712863959552255	0.00030023406884151417	0.00030021407302694504	2.0169171299919363e-08	
0.17394048143208848	0.0003053310388139851	0.00030531081165929743	2.0397008240674654e-08	
0.17663569200636045	0.0003105294882062412	0.00031050902972219036	2.0624874957311493e-08	
0.17937266491209122	0.000315832179781733	0.0003158114901399419	2.085260993774309e-08	
0.18215204725728248	0.00032124198651828	0.0003212210660605721	2.1080042348196482e-08	
0.18497449617688488	0.0003267618975145803	0.0003267407467627156	2.130699163128551e-08	
0.18784067898816573	0.0003323950242829551	0.00033237364394878845	2.1533267083012207e-08	
0.1907512733484843	0.000338144607457942	0.0003381229984540085	2.1758667427258063e-08	
0.19370696741551147	0.00034401402395293725	0.0003439921874034853	2.1982980367211635e-08	
0.1967084600099325	0.0003500067945999911	0.0003499847318524723	2.2205982129663054e-08	
0.19975646078067044	0.00035612659231101784	0.0003561043049480488	2.242743699350487e-08	
0.20285169037266976	0.00036237725080219595	0.00036235474065400363	2.2647096805934457e-08	
0.2059948805972802	0.00036876277392718467	0.0003687400430845515	2.286470048373008e-08	
0.20918677460527996	0.00037528734566907293	0.0003752643964967873	2.3079973508431553e-08	
0.21242812706258082	0.0003819553408456891	0.00038193217599652137	2.3292627400676405e-08	
0.215719704328655	0.0003887713365881551	0.00038874795901736427	2.35023591904986e-08	
0.21906228463772706	0.0003957401246583699	0.0003957165376387566	2.3708850871640614e-08	
0.22245665828277353	0.00040286672467757537	0.00040284293181508504	2.3911768851469075e-08	
0.22590362780237347	0.0004101563983453271	0.0004101324035952193	2.411076338626397e-08	
0.22940400817045398	0.0004176146647361966	0.0004175904724197831	2.4305468012344124e-08	
0.23295862698897662	0.0004252473167704454	0.0004252229315924051	2.4495498970241366e-08	
0.2365683246836085	0.0004330604389648584	0.0004330358660311375	2.4680454620418728e-08	
0.2402339547024262	0.000441060426581069	0.00044103567141735964	2.485991486527633e-08	
0.243956383717698	0.0004492540063011426	0.0004492290748719529	2.5033440559058882e-08	
0.24773649183079302	0.00045764825857417813	0.000457623157302483	2.5200572927480812e-08	
0.2515751727802653	0.0004662506417933637	0.0004662253775808344	2.5360832990338713e-08	
0.2554733341531623	0.00047506901848055286	0.0004750435987283619	2.5513720987347306e-08	
0.2594318975996074	0.00048411168367532074	0.0004840861163055027	2.5658715822925923e-08	
0.26345179905070754	0.0004933873957478425	0.000493361689225201	2.5795274521538893e-08	
0.2675339889398373	0.0005029054098802919	0.0005028795732348333	2.5922831702519126e-08	
0.27167943242735193	0.0005126755144901122	0.0005126495573399748	2.6040799085207498e-08	
0.2758891096287819	0.0005227080709010217	0.0005226820034758741	2.614856502243364e-08	
0.28016401584656353	0.0005330140566045367	0.000532987889769406	2.6245494070692334e-08	
0.2845051618053608	0.000543605112496829	0.0005435788577763115	2.633092661103946e-08	
0.28891357389103245	0.0005544935945236229	0.0005544672641264243	2.640417852009977e-08	
0.2933902943933029	0.000565692630220581	0.0005656662370643217	2.646454090743392e-08	
0.29793638175219256	0.0005772161806992727	0.0005771897384354836	2.651127992720363e-08	
0.30255291080826724	0.00058907910870066	0.0005890526317398855	2.6543636672827842e-08	
0.30724097305676445	0.0006012972534206605	0.0006012707569575656	2.656082717554747e-08	
0.31200167690565833	0.000613887512907474	0.0006138610129458388	2.656204251906326e-08	
0.3168361479377224	0.0006268679349402303	0.0006268414483177072	2.6546449079724626e-08	
0.3217455291766536	0.0006402578174256677	0.0006402313618381489	2.6513188919573085e-08	
0.32673098135731937	0.0006540778194970591	0.0006540514135224775	2.6461380354605648e-08	
0.33179368320019265	0.0006683500846711393	0.0006683237477925245	2.639011870449748e-08	
0.33693483169003946	0.0006830983776188622	0.0006830721302464115	2.6298477279468454e-08	
0.3421556423589239	0.0006983482363396444	0.0006983220998315804	2.6185508598446776e-08	
0.3474573495735992	0.0007141271418030046	0.0007141011384849274	2.6050245897264516e-08	
0.35284120682735126	0.0007304647074438646	0.0007304388606262894	2.5891704948213623e-08	
0.3583084870363649	0.0007473928912780078	0.000747367225271722	2.5708886244216793e-08	
0.3638604828406817	0.0007649462338539022	0.0007649207739827597	2.5500777566266195e-08	
0.3694985069098218	0.0007831621257908659	0.0007831368984015545	2.526635701512475e-08	
0.37522389225314035	0.0008020811092890041	0.0008020561417572877	2.500459654124851e-08	
0.3810379925349945	0.0008217472187556886	0.0008217225394885602	2.471446604045998e-08	
0.3869421823947922	0.0008422083666038154	0.0008421840050369286	2.439493807980367e-08	
0.39293785777200174	0.000863516781373009	0.0008634927679626745	2.4044993339490487e-08	
0.39902643623619527	0.0008857295066491422	0.0008857058728581038	2.3663626839376222e-08	
0.4052093573222091	0.0009089089708642655	0.0009088857491403576	2.324985506556565e-08	
0.41148808287049476	0.0009331236400166404	0.0009331008637633458	2.2802724076048276e-08	
0.41786409737274555	0.0009584487677466579	0.0009584264712844481	2.23213187288245e-08	
0.4243389083228771	0.0009849672601505038	0.0009849454786677286	2.1804773140867468e-08	
0.43091404657344795	0.0010127706763538374	0.0010127494458457714	2.1252282543834474e-08	
0.4375910666976019	0.0010419603903888584	0.001041939747583361	2.0663116683428684e-08	
0.4443715473566186	0.0010726489455634956	0.0010726289278315622	2.0036634947456944e-08	
0.45125709167315986	0.0011049616396003271	0.0011049422848495873	1.937230343998386e-08	
0.4582493276102989	0.0011390383877773766	0.001139019734326398	1.866971420766302e-08	
0.4653499083564233	0.0011750359226852165	0.0011750180091162005	1.7928606891703825e-08	
0.4725605127161014	0.001213130403778721	0.0012131132687658993	1.7148893090739936e-08	
0.4798828455070056	0.0012535205286672473	0.001253504210777991	1.6330683743420936e-08	
0.4873186379629853	0.0012964312624453246	0.0012964157999106039	1.5474319921495487e-08	
0.49486964814338685	0.0013421183332324232	0.0013421037636828892	1.4580407436986042e-08	
0.5025376613487146	0.0013908736841277268	0.001390860044291225	1.3649855771925669e-08	
0.5103244905427329	0.0014430321277332334	0.0014430194530891086	1.2683921884298581e-08	
0.5182319767811088	0.0014989795245651844	0.001498967848950171	1.1684259624545502e-08	
0.5262619896466971	0.0015591629086860457	0.0015591522638459434	1.0652975688376903e-08	
0.5344164276915693	0.0016241031238394114	0.001624093538920096	9.59269340989812e-09	
0.5426972188858914	0.0016944107276093542	0.0016944022285799174	8.506626514922111e-09	
0.5511063210737586	0.001770806194104523	0.001770798803104566	7.398666681303607e-09	
0.559645722436092	0.0018541458345202038	0.0018541395691223821	6.273493401616167e-09	
0.5683174419607084	0.0019454554170076303	0.0019454502893856613	5.136727996060112e-09	
0.5771235299196736	0.0020459742927716215	0.0020459703087628753	3.99520102001547e-09	
0.5860660683540517	0.0021572140689021186	0.002157211226952926	2.857614051086614e-09	
0.595147171566167	0.0022810377472719016	0.002281036037252449	1.7372833712081876e-09	
0.604368986619493	0.0024197681709622514	0.00241976757283608	6.798852694690035e-10	
0.6137336938462858	0.0025763392709970447	0.0025763397533226117	5.959872328698827e-10	
0.6232435073630855	0.0027545112031236154	0.0027545127215392495	1.5673963576122889e-09	
0.6329006755942035	0.0029591832373654756	0.00295918573258059	2.5337444295282337e-09	
0.6427074818033226	0.003196860444935177	0.0031968638405311524	3.433245670142163e-09	
0.6526662446333333	0.0034763702104425804	0.0034763744110437784	4.242040323367347e-09	
0.6627793186545348	0.003809999794928154	0.003810004683610218	4.938017635126236e-09	
0.6730490949213316	0.0042153747509317595	0.0042153801867340504	5.498039455177037e-09	
0.6834780015375548	0.004718709135520043	0.004718714950982857	5.897765333461826e-09	
0.6940685042305437	0.005360756907417575	0.005360762906485423	6.112665592093997e-09	
0.7048231069341222	0.006208500396235852	0.006208506353307827	6.120868526634203e-09	
0.7157443523806098	0.007380247733066346	0.007380253395149279	5.910284122232301e-09	
0.7268348227020044	0.009106259709070155	0.009106264806520584	5.496990928704876e-09	
0.7380971400404808	0.01190129537461891	0.011901299658715463	4.974585764127027e-09	
0.7495339671683494	0.017193244711326154	0.017193248097327175	4.634578413899379e-09	
0.7611480081176202	0.03082564686567289	0.030825650194674575	5.110133762468695e-09	
0.7729420088193235	0.10102107970750837	0.10102108352660769	7.4337174941973916e-09	
0.784918757752735	0.042493060788188784	0.042493069019640235	9.105692248747618e-09	
0.7970810866046624	0.020164567039759117	0.020164580111665414	1.3075255654173845e-08	
0.8094318709389453	0.013063183552754942	0.013063201582584165	1.8134288114877766e-08	
0.8219740308763326	0.009618965614840217	0.009618989759421647	2.4337751919276886e-08	
0.8347105317848907	0.007589169548000094	0.007589201100376247	3.1809927638625326e-08	
0.847644384981113	0.006251052626794043	0.0062510930260486035	4.070863198286556e-08	
0.8607786484418896	0.005302087457779245	0.005302138323497232	5.1221633359279956e-08	
0.8741164275275125	0.0045935570901604736	0.004593620255954261	6.356704378942575e-08	
0.8876608757158821	0.004043886667738732	0.00404396421556513	7.799567707469801e-08	
0.9014151953480897	0.003604612144558273	0.0036047064418726323	9.479470958732657e-08	
0.9153826383855528	0.0032451336694588454	0.00324524741068026	1.1429240676508671e-07	
0.9295665071788846	0.0029451801307070133	0.002945316384216957	1.3686387667842268e-07	
0.9439701552486742	0.002690789926750863	0.0026909521886143593	1.6293791974911834e-07	
0.9585969880783669	0.002472032352404344	0.0024722246080933173	1.9300511377741696e-07	
0.9734504639194281	0.0022816495338461276	0.002281876329417411	2.2762733122081017e-07	
0.9885340946089864	0.0021142124656571212	0.00211447899007803	2.6744894212479596e-07	
1.0038514464001433	0.001965577587540084	0.0019658897681632476	3.1321001930692387e-07	
1.01940614080515	0.0018325260274634411	0.001832890641037651	3.6576193650212335e-07	
1.0352018554516484	0.0017125176574517896	0.001712942459531818	4.2608584059777404e-07	
1.051242324952181	0.0016035194537826483	0.0016040133299886638	4.953145908557088e-07	
1.0675313417871697	0.0015038831959453178	0.0015044563392491135	5.747588979346478e-07	
1.0840727572015847	0.0014122566789496122	0.0014129207980656665	6.659385715232778e-07	
1.1008704821154982	0.0013275181529499146	0.0013282867180307051	7.706200087048439e-07	
1.117928488048752	0.0012487271523091896	0.0012496156855461027	8.908613397190967e-07	
1.1352508080599522	0.001175087074592386	0.0011761134950846433	1.0290670128744444e-06	
1.1528415377000134	0.00110591630188751	0.0011071013363646957	1.1880540712444377e-06	
1.1707048359804781	0.0010406256075657719	0.0010419932813709282	1.3711329852616718e-06	
1.1888449263568397	0.0009787002336175017	0.000980278459957792	1.5822067042605152e-06	
1.2072660977271032	0.0009196854636680787	0.0009215067537596661	1.8258926412959623e-06	
1.225972705445816	0.0008631748218945677	0.0008652771445906023	2.107673698676168e-06	
1.2449691723538168	0.0008088002414071968	0.0008112280686380852	2.4340863021818404e-06	
1.2642599898239333	0.0007562236952224855	0.0007590292796840786	2.812955916596585e-06	
1.2838497188228888	0.0007051298870933379	0.000708374831886723	3.2536939162856303e-06	
1.3037429909896587	0.0006552196702545609	0.0006589768676813256	3.767674345335924e-06	
1.3239445097305402	0.0006062039075199521	0.0006105599473897815	4.368715552058511e-06	
1.3444590513311867	0.0005577975113834274	0.0005628556898170465	5.073700706877228e-06	
1.3652914660858761	0.0005097134117160871	0.0005155975116707246	5.903384008467563e-06	
1.386446679444272	0.00046165619562603394	0.0004685152623049438	6.883448021758479e-06	
1.4079296931759626	0.00041331517565331035	0.0004213295563423448	8.045888929997069e-06	
1.4297455865530366	0.00036435657802903087	0.0003737456287490729	9.430925673299549e-06	
1.451899517550985	0.00031441492570046713	0.00032544663132817	1.1089489402640978e-05	
1.4743967240682132	0.00026308401256072293	0.0002760866478371015	1.3086700081996497e-05	
1.4972425251644468	0.0002099108644127515	0.00022528507305318016	1.5506690653669028e-05	
1.5204423223183279	0.00015440943614965314	0.00017262994321921203	1.8459381964502827e-05	
1.5440016007044985	9.620623167730513e-05	0.0001177318485000073	2.209019822945956e-05	
1.5679259304904682	3.7054982063058405e-05	6.0715138342948795e-05	2.6594238483096182e-05	
1.5922209681535842	4.229303307276403e-05	1.9669728334190208e-05	3.223737100581111e-05	
1.6168924578184014	0.00011343467280847865	7.46413359597772e-05	3.938835323402988e-05	
1.6419462326147771	0.00019530503084761247	0.00014687023601929217	4.856900892541191e-05	
1.667388216057011	0.0002880758115390169	0.00022757549537077282	6.0534933823255275e-05	
1.6932244234443516	0.00039464873278774926	0.0003182436493106368	7.640972861473764e-05	
1.7194609632832076	0.0005194382398463766	0.00042152203845569004	9.791712854885577e-05	
1.7461040387313935	0.0006689798087916006	0.0005411953207106631	0.00012780126369091609	
1.7731599490647525	0.0008532628049250072	0.0006826919950149528	0.00017063042219891457	
1.8006350911665105	0.001088325039585499	0.0008540384532334044	0.00023444063639186505	
1.828535961039703	0.0014016364654441122	0.0010676112191968725	0.00033438984098245803	
1.8568691553430368	0.0018444796742921662	0.0013435447578400966	0.0005018091712466511	
1.885641372950552	0.0025247915699753445	0.0017169390602310192	0.000810149681990654	
1.9148594165354507	0.003714457117013977	0.002254912385741168	0.0014668645562871962	
1.9445301941784663	0.006340609452953636	0.003103710888950608	0.0032714583152129123	
1.974660721001155	0.01628023341113	0.00465253518573452	0.012084929597745467	
2.0052581208244957	0.0207165805518259	0.008371878636164204	0.026816312480136533	
2.036329627853186	0.007933045586390797	0.025725596795921873	0.030844223337429675	
2.067882588386045	0.00492411401052956	0.01715177597818874	0.012575966841586808	
2.0999244625529108	0.0036233713476390658	0.007733469550770177	0.004141644296961871	
2.132462826078452	0.00289677450201515	0.00505336316171341	0.0021638085963306547	
2.1655053720733157	0.002429932033423465	0.0038062615315053706	0.001378683679978972	
2.199059912853022	0.002100889730502846	0.0030851233429722465	0.0009850955796851804	
2.2331343817850464	0.0018498447663448255	0.0026140185820193217	0.0007644002076059253	
2.267736835164523	0.0016317981570314996	0.0022811581069274453	0.0006495761708567815	
2.302875454119006	0.0016458978886482168	0.00203273910560542	0.00041930917943650903	
2.3385585465427567	0.0014820475952822133	0.0018396850253332283	0.0003576925935364279	
2.3747945490609914	0.0013567051508588976	0.0016849107206527133	0.00032820923384726267	
2.411592029024571	0.0012591429768533762	0.0015577199719431028	0.00029858175111798467	
2.4489596865355954	0.0011749958319738926	0.0014510745662104035	0.0002760802472803055	
2.4869063565043885	0.001109074841833218	0.0013601534752560901	0.0002530371794595476	
2.5254410107383527	0.0010616000444637129	0.0012815431882473468	0.00021996511897401743	
2.564572760063192	0.0009992449023474971	0.0012127586583225293	0.00021371263300459505	
2.604310856476998	0.0009625572924581051	0.0011519474270979765	0.00018940752293016247	
2.6446646953377266	0.0009145720982246913	0.0010977001186787336	0.000183128364925529	
2.6856438175845567	0.0008727014385837744	0.001048925216373514	0.00017622389070458088	
2.727257911993673	0.0008346660505394094	0.0010047640458028739	0.00017009823192651048	
2.769516817469004	0.0007995914774873951	0.0009645316691869186	0.00016494073563886658	
2.812430525368455	0.0007669440599680035	0.0009276749229381615	0.00016073191137876822	
2.8560091818661824	0.0007363288593187953	0.0008937420647904701	0.000157414969734618	
2.9002630903514777	0.0007074272031575277	0.0008623604480311064	0.00015493595935340364	
2.945202713864811	0.0006799684844847821	0.0008332198503846004	0.00015325530491500303	
2.9908386775716385	0.0006537135893911686	0.0008060598539750354	0.0001523517667748271	
3.0371817712745264	0.0006284430619440523	0.0007806601722722295	0.00015222461298287362	
3.0842429519642045	0.0006039471733078972	0.0007568331509498786	0.00015289606677946726	
3.1320333464101533	0.0005800162776618049	0.0007344178929930696	0.00015441510193768857	
3.180564253791325	0.0005564301090500046	0.0007132756117029205	0.0001568635435917929	
3.2298471483676323	0.0005329444496464478	0.0006932859220717636	0.00016036577019323838	
3.2798936821928324	0.0005092728865050595	0.000674343856492753	0.00016510411737168454	
3.3307156878694446	0.0004850598915615501	0.0006563574448131934	0.00017134365778487558	
3.3823251813463506	0.00045983850031718987	0.0006392457379028756	0.00017947311971022384	
3.43473436475976	0.00043295978046829553	0.0006229371826060825	0.0001900750594996244	
3.487955629318178	0.0004034680823497473	0.0006073682771961045	0.00020405233021054305	
3.542001558232087	0.00036986541259295815	0.0005924824523411703	0.0002228709381251418	
3.5968849296890193	0.00032963136041977295	0.0005782291345820394	0.00024906591633261046	
3.6526187198747286	0.00027815819404826175	0.0005645629584487339	0.0002874138364897507	
3.7092161060411786	0.00020625743139050516	0.0005514431003475379	0.0003480784475480089	
3.7666904696220658	9.955781914504011e-05	0.0005388327127645786	0.00045706448704048485	
3.8250553993966134	0.0002155755893352545	0.0005266984415495633	0.0007055159169491147	
3.884324694702404	0.0012963607780698107	0.0005150100123499361	0.001702951315582676	
3.9445123686979775	0.002016285619377133	0.0005037398748752472	0.001578837640085242	
4.005632651675993	0.0010563867788939963	0.0004928628957434334	0.0005707223023638199	
4.067699994427721	0.0008011513051355176	0.0004823560923153676	0.00032100895963554357	
4.130729071659682	0.0006823293182708863	0.0004721984012527699	0.00021113866667012713	
4.194734785463209	0.0006112923393883981	0.0004623704766071867	0.0001494906055702345	
4.259732268837781	0.0005624454629628694	0.0004528545131179716	0.0001099615947361406	
4.325736889268946	0.000525711553968427	0.00044363409110660445	8.234730390708258e-05	
4.392764252361694	0.0004963202474520868	0.0004346940399356215	6.184248444388473e-05	
4.460830205530115	0.00047171415167670465	0.00042602031747827435	4.5884218401028744e-05	
4.5299508417442365	0.00045038994690453236	0.00041759990343969046	3.297594041013289e-05	
4.600142503334918	0.00043139557761228927	0.00040942070469760416	2.2182303394289772e-05	
4.671421785857698	0.000414086358888842	0.00040147147110317923	1.2901789465296154e-05	
4.743805542016518	0.000397994802839676	0.00039374172041009597	4.933569973388527e-06	
4.817310885648243	0.0003827537517015429	0.00038622167119096193	4.213632082984261e-06	
4.891955195768907	0.00036804416879609574	0.0003789021827607176	1.1116204616461648e-05	
4.967756120682691	0.0003535509128359569	0.0003717747012622799	1.839146483101229e-05	
5.044731582154526	0.0003389120814449664	0.00036483121118448855	2.606091074343303e-05	
5.122899779647386	0.00032364075280865324	0.0003580641916799253	3.456880507032061e-05	
5.202279194625215	0.0003069729842967753	0.0003514665771332709	4.467289034602122e-05	
5.282888594922542	0.0002875149941152772	0.0003450317215018269	5.778988946254316e-05	
5.364747039181794	0.0002622650400417443	0.00033875336601064417	7.704031763895706e-05	
5.447873881359371	0.0002232553979831567	0.00033262560983691824	0.00011113875329676148	
5.532288775301544	0.00014655941351006884	0.0003266428834632914	0.00019695188534645983	
5.618011679391243	0.0005925710759962695	0.00032079992441852895	0.0006182375990567681	
5.705062861266868	0.0005055957709204421	0.00031509175515762744	0.00019976459994050798	
5.793462902614208	0.0003911852494594695	0.0003095136628625657	8.350853308635714e-05	
5.883232704032601	0.0003441691400986005	0.00030406118097023603	4.1195170074384597e-05	
5.974393489976511	0.00031145798358905066	0.00029873007225616696	1.5654085073701887e-05	
6.06696681377367	0.00027419330955395316	0.0002935163133219197	4.444648218450342e-05	
6.160974562720967	0.0003305112367897378	0.00028841608035089857	4.583251123191663e-05	
6.25643896325932	0.0003003783611008769	0.00028342573601209526	1.7651224011879234e-05	
6.353382586228693	0.00028387260847163853	0.0002785418174042664	6.052909304666141e-06	
6.451828352204593	0.00027128512214002137	0.000273761024944466	3.2742194172270543e-06	
6.551799536917215	0.00026043539261923275	0.0002690802121149272	8.82969307069862e-06	
6.653319776754563	0.00025053622819436183	0.00026449637599117783	1.4053500741149524e-05	
6.756413074350862	0.00024119740578091537	0.0002600066484821428	1.887142922151219e-05	
6.861103804261538	0.00023217593033531746	0.00025560828821996216	2.3481034480280235e-05	
6.9674167187261515	0.00022328654903768546	0.00025129867304343745	2.805499984652677e-05	
7.075376953520617	0.0002143564186939156	0.00024707529302452666	3.276064570561844e-05	
7.1850100339000935	0.00020518859283380424	0.00024293574399220525	3.779204287895395e-05	
7.2963418806339915	0.00019551275232912254	0.00023887772151237992	4.3418749978686735e-05	
7.40939881613446	0.00018488844199556967	0.00023489901528644738	5.0084483795243596e-05	
7.5242075706798515	0.00017246163153842033	0.00023099750393457857	5.865990248838493e-05	
7.640795288734611	0.00015619266866535885	0.00022717115013293706	7.127102921443434e-05	
7.759189535367103	0.00012963904914599042	0.0002234179960768435	9.519462520000963e-05	
7.879418302766868	0.00010065406820092084	0.00021973615924441865	0.00017698321057839163	
8.001510016862884	0.0002595296561245416	0.00021612382843750157	7.009149849526112e-05	
8.125493544044346	0.0001982023516183389	0.000212579260078679	3.096157824568974e-05	
8.251398197985628	0.00017104349125812138	0.00020910077474510166	3.9004432515035825e-05	
8.379253746576957	0.00014792056457752056	0.00020568675392142527	5.818863671941475e-05	
8.509090418962503	0.00012629733756230213	0.00020233563695570993	7.647447448470207e-05	
8.640938912687513	0.0001012206686816856	0.00019904591820347464	9.853085601827339e-05	
8.774830400956196	6.761033125941149e-05	0.00019581614434633021	0.00013014098007086685	
8.910796540002062	2.712489174269026e-05	0.0001926449118727303	0.00018518577468696983	
9.048869476572474	0.00013986932948006572	0.00018953086470939408	0.00031633730578737077	
9.189081855529167	0.0008256959757169456	0.00018647269199287291	0.0009336442288873124	
9.331466827566528	0.0006503051753907277	0.0001834691259715732	0.00047994546707927853	
9.476058057049498	0.0003779918443308297	0.00018051894002930714	0.0001998066274763881	
9.622889729972897	0.00029654835264754473	0.00017762094682214304	0.00011990924008461097	
9.771996562044086	0.00025017155211769725	0.00017477399652095774	7.592348041179614e-05	
9.923413806890872	0.00021952101034425678	0.0001719769751526753	4.8037887335622095e-05	
10.0771772643966	0.00019332598875540846	0.0001692288030337066	2.53324893230528e-05	
10.233323289164382	0.00017106916155184922	0.0001665284332895888	3.709863527237115e-05	
10.391888799112495	0.00018030815021704313	0.00016387485045526895	2.0076176243679182e-05	
10.552911284202958	0.00014498563901714837	0.0001612670691508832	2.2126027143850764e-05	
10.716428815305356	0.0001126204305045474	0.00015870413282825704	0.00011852563794448754	
10.882480053198018	0.0002718172190019803	0.0001561851125836968	0.0001228291888105324	
11.051104257708666	0.0002085811149136102	0.00015370910603295577	5.557258064009341e-05	
11.222341296996655	0.00018554279990087754	0.00015127523624455306	3.4513629214814725e-05	
11.39623165697915	0.0001719224695355204	0.00014888265072788507	2.318459777692141e-05	
11.572816450903245	0.00016196200982530694	0.00014653052047282304	1.5545873713482922e-05	
11.752137429066462	0.00015386664700213232	0.0001442180390377116	9.762921333221147e-06	
11.93423698868786	0.00014688543253964017	0.00014194442168289568	5.095154585681435e-06	
12.119158183932093	0.00014064131684517615	0.00013970890454709773	1.4251904252538154e-06	
12.306944736088793	0.00013491976516873922	0.00013751074386414406	2.763167606431806e-06	
12.497641043909683	0.00012958677895743689	0.00013534921521770753	5.8283639196848906e-06	
12.691292194105861	0.00012455175667321406	0.00013322361283188484	8.70967827218532e-06	
12.887943972007742	0.00011974720794151246	0.0001311332488955708	1.1411805346511274e-05	
13.08764287239018	0.0001151087596199028	0.00012907745291872183	1.3988797150637684e-05	
13.290436110465315	0.00011054940903671493	0.0001270555711187255	1.6535329974005924e-05	
13.496371633045765	0.00010668162419316786	0.00012506696583520325	1.8401154254312057e-05	
13.705498129880782	0.00010239046694064708	0.00012311101497168236	2.073151598817638e-05	
13.917865045168076	9.825272368134942e-05	0.0001211871114626681	2.294375453517267e-05	
14.133522589243995	9.420276490587076e-05	0.00011929466276473975	2.510031971921082e-05	
14.35252175045488	9.021405585029142e-05	0.00011743309037037824	2.722685575633592e-05	
14.574914307212275	8.626753185096528e-05	0.0001156018293433137	2.9341763454086312e-05	
14.800752840235097	8.234546965572044e-05	0.00011380032787425033	3.1462176706925986e-05	
15.030090744981337	7.84288842311273e-05	0.0001120280468559015	3.360654166488855e-05	
15.262982244272472	7.449678817961673e-05	0.00011028445947632471	3.5795425865511846e-05	
15.499482401113475	7.052167554515164e-05	0.0001085690508296111	3.8055644992585485e-05	
15.739647131711472	6.645888085175656e-05	0.00010688131754303681	4.043178254780905e-05	
15.98353321869612	6.22490052227552e-05	0.00010522076741983699	4.298306381408765e-05	
16.23119832454485	5.778441816070849e-05	0.00010358691909681129	4.581761204206665e-05	
16.482701005216104	5.285650150983254e-05	0.00010197930171601593	4.914658081279311e-05	
16.738100723993853	4.699041073285581e-05	0.00010039745460983894	5.345699782335191e-05	
16.997457865546615	3.883683848901283e-05	9.884092699879612e-05	6.0191257458704014e-05	
17.26083375020432	2.4474507273579906e-05	9.730927770142188e-05	7.599629688767781e-05	
17.528290648456405	0.00010400069419405423	9.580207485566469e-05	7.769863390066293e-05	
17.799891795674554	6.491298687189538e-05	9.431889565122928e-05	3.0619511922077895e-05	
18.075701407063548	5.108610225592946e-05	9.285932607233894e-05	4.1913226875556424e-05	
18.35578469284383	4.3713061690163286e-05	9.142296065041941e-05	4.778054959378727e-05	
18.64020787366921	3.797695282299326e-05	9.000940222623477e-05	5.206358851021737e-05	
18.929038196283646	3.2956446092386643e-05	8.861826172102784e-05	5.568577666349485e-05	
19.222343949420477	2.8310702197937348e-05	8.724915791624645e-05	5.896070679743522e-05	
19.52019447994806	2.3834128752637786e-05	8.590171724145453e-05	6.209097072474455e-05	
19.822660209265607	1.940803918582639e-05	8.457557357005158e-05	6.519498495938425e-05	
20.12981264995304	1.4930843715651405e-05	8.327036802244243e-05	6.837667246106967e-05	
20.441724422678867	1.0247983844040272e-05	8.198574877631846e-05	7.180457098179802e-05	
20.75846927337004	5.0102629613484184e-06	8.072137088372906e-05	7.604402040871182e-05	
21.08012209064783	1.0011619078732942e-05	7.94768960946388e-05	7.688185098413556e-05	
21.406758923533914	2.0494435472248914e-06	7.825199268668136e-05	7.743765384254664e-05	
21.738456999430788	4.546773572931042e-06	7.70463353008362e-05	8.136392815298374e-05	
22.075294742380795	9.59357505815824e-06	7.585960478276784e-05	8.53900716262374e-05	
22.417351791608088	1.4602880844338972e-05	7.469148802958074e-05	8.925605888452173e-05	
22.764709020347887	1.9661179143152546e-05	7.354167784175559e-05	9.317442204775436e-05	
23.1174485549675	2.48425594285502e-05	7.240987278004369e-05	9.722923483630572e-05	
23.47565379438362	3.019265652051889e-05	7.129577702710836e-05	0.0001014684179904487	
23.839409429780538	3.574934437603063e-05	7.019910025371152e-05	0.00010593050342288358	
24.20880146463373	4.154999224664671e-05	6.911955748925523e-05	0.0001106530009090484	
24.583917235044	4.763577909070269e-05	6.805686899649426e-05	0.0001156770201687862	
24.964845430386426	5.405616661348532e-05	6.701076015024921e-05	0.00012105184665656596	
25.351676114279368	6.0876666670392886e-05	6.598096131995325e-05	0.00012684273194453057	
25.744500745878433	6.819805745612537e-05	6.496720775587684e-05	0.0001331500485000706	
26.143412201500308	7.622128936004679e-05	6.396923947888104e-05	0.00014017379442282844	
26.548504796581717	8.557372211790862e-05	6.298680117355668e-05	0.00014853590278177795	
26.959874307978602	9.677875683395574e-05	6.20196420846148e-05	0.0001585068057697312	
27.377617996610834	9.605283168475108e-05	6.10675159163985e-05	0.00015708156177592962	
27.801834630457815	0.00010806766957332621	6.013018073539366e-05	0.00016817889091792548	
28.232624507910387	0.00011968934751740999	5.920739887562111e-05	0.0001788798549212532	
28.670089481484574	0.00013201357859633333	5.8298936846798336e-05	0.0001902956864208363	
29.114332981902788	0.00014545572241775635	5.740456524516419e-05	0.00020284284722096562	
29.565460042548164	0.00016035417287002028	5.6524058666864365e-05	0.0002168596906350053	
30.0235773242978	0.0001770943158345641	5.565719562380116e-05	0.00023273049556682708	
30.488793140740842	0.00019575913149332357	5.4803758461854036e-05	0.000250539838769345	
30.961217483787163	0.00021730612667421125	5.3963533281383054e-05	0.0002712453289171365	
31.440962049673153	0.00024256202312647124	5.313630985992976e-05	0.0002956709625284844	
31.928140265370157	0.00027245680008964923	5.232188157703563e-05	0.000324746931596686	
32.42286731540228	0.00030870312897178043	5.152004534110016e-05	0.0003601850747422675	
32.925260169079685	0.00035405026621657305	5.0730601518204845e-05	0.0004047317044184325	
33.435437608153904	0.0004132503232962005	4.995335386283286e-05	0.00046313628136559256	
33.95352025490161	0.0004986268948671153	4.9188109450416236e-05	0.0005477027384902035	
34.479630600643624	0.0006558136175277642	4.8434678611646644e-05	0.0007038287998771238	
35.01389303470575	0.0005731452929799903	4.769287486848741e-05	0.0006082916822689102	
35.556433873828425	0.0006387007899493393	4.696251487182806e-05	0.0006851915627574649	
36.107381392031996	0.0009291803381320088	4.6243418340724445e-05	0.0009750981580149179	
36.666865850944866	0.0013972333549421656	4.553540800317034e-05	0.0014422485446451412	
37.23501953060145	0.0025047484965040954	4.4838309538348715e-05	0.00254816390581717	
37.81197676071744	0.007788054323484861	4.415195152031269e-05	0.007817703935276211	
38.397873952449665	0.004526287220295342	4.347616536304865e-05	0.0044867606664043104	
38.99284963064802	0.002053885740643779	4.2810785266875734e-05	0.002011816470439678	
39.59704446660722	0.0013283275210519687	4.215564816613805e-05	0.001286461321177641	
40.21060131132589	0.0009857318799460345	4.151059367814745e-05	0.0009443768303042568	
40.83366522928125	0.0007850124222940559	4.0875464053336445e-05	0.0007442292294458456	
41.46638353272696	0.0006527089355577543	4.025010412658285e-05	0.0006125231888578666	
42.108905816522395	0.0005625183449648098	3.963436126966906e-05	0.0005229329751514066	
42.76138399350171	0.0004913686810436121	3.902808534484e-05	0.0004523748768251744	
43.42397233039088	0.00043583582946316615	3.8431128659425885e-05	0.00039743220050042017	
44.096827484281306	0.0003904282221362396	3.7843345921496746e-05	0.0003526094021673499	
44.78010853966855	0.0003513886790038285	3.7264594196517227e-05	0.00031414748924123235	
45.47397704606499	0.0003160587533162713	3.6694732864971317e-05	0.00027939576639340923	
46.17859705619533	0.0002785982026267682	3.6133623580927916e-05	0.00024252754497055667	
46.894135164783904	0.00026113780387490516	3.558113023151908e-05	0.00022616218490426626	
47.62076054794297	0.00019935910202200242	3.50371188973041e-05	0.00016929121129893236	
48.35864500317141	0.00037858082815646034	3.450145781349348e-05	0.00034469967855818345	
49.10796298997312	0.00030033618493525527	3.397401733200785e-05	0.00026640688583096095	
49.86889167110482	0.0002681610183924603	3.3454669884347796e-05	0.000234722215942797	
50.641610954463076	0.0002474684458232636	3.294328994525147e-05	0.00021453734067221393	
51.42630353562007	0.00023228625224509385	3.243975399711799e-05	0.0001998534881680028	
52.22315494101898	0.00021861079338643342	3.194394049517457e-05	0.00018667316083258563	
53.03235357183818	0.00020766101112718404	3.145572983336751e-05	0.0001762117566191832	
53.854090748535334	0.00019629701267256933	3.0975004310956717e-05	0.00016532757706604073	
54.688560756081706	0.00018457911912467267	3.050164809979443e-05	0.00015408631294286412	
55.53596088989733	0.00016748822317748518	3.0035547212270095e-05	0.0001375341091664989	
56.39649150249797	0.000201928193916165	2.9576589469903258e-05	0.000172575380825089	
57.27035605086487	0.0001818367186897276	2.9124664472567275e-05	0.00015272230142019365	
58.15776114454846	0.00017167301572877102	2.8679663568327403e-05	0.00014299687422955092	
59.05891659451753	0.00016417730066893964	2.824147982387709e-05	0.0001359380660263263	
59.974035462765215	0.0001578775537760986	2.7810007995557083e-05	0.0001300692975967259	
60.90333411268367	0.00015222133099032599	2.7385144500942383e-05	0.00012483787230587812	
61.847032260219336	0.0001475054516080973	2.6966787390982638e-05	0.0001205400868476304	
62.80535302582078	0.0001427408491178554	2.655483632268197e-05	0.00011618711689264897	
63.778522987191536	0.00013835886909939146	2.614919253230488e-05	0.0001122106452966644	
64.76677223286032	0.000134265616620163	2.5749758809095077e-05	0.00010851672509919343	
65.77033441658139	0.00013041649219132956	2.5356439469494696e-05	0.00010506083645212108	
66.78944681257751	0.00012678156416818097	2.4969140331851826e-05	0.00010181313632872387	
67.82435037163955	0.00012333788915199148	2.4587768691604222e-05	9.875077107269938e-05	
68.87528977809474	0.00012006685050393335	2.421223329692826e-05	9.585521340582331e-05	
69.94251350765792	0.00011695285783746426	2.3842444324841707e-05	9.311096143814399e-05	
71.02627388617911	0.0001139825850694479	2.3478313357749885e-05	9.050477651892381e-05	
72.12682714930152	0.00011114447455996478	2.311975336042459e-05	8.802518728251061e-05	
73.24443350304374	0.00010842839173488688	2.276667865740608e-05	8.566214422546022e-05	
74.37935718532088	0.00010582537271901068	2.2419004910818066e-05	8.340676731923579e-05	
75.53186652841877	0.00010332743320767173	2.2076649098586584e-05	8.125115487540913e-05	
76.7022340224364	0.00010092741963258093	2.173952949305335e-05	7.918823471341467e-05	
77.89073637971123	9.861889066207195e-05	2.140756563997495e-05	7.721164566787757e-05	
79.09765460024283	9.639602113567115e-05	2.108067833789916e-05	7.531564153356392e-05	
80.32327403813038	9.425352301716455e-05	2.0758789617910066e-05	7.349501203097966e-05	
81.5678844690394	9.218657953579746e-05	2.04418227237339e-05	7.174501696152028e-05	
82.83178015871405	9.019078973351247e-05	2.0129702092197802e-05	7.006133076959411e-05	
84.11525993255103	8.826212135061265e-05	1.982235333403371e-05	6.843999544377819e-05	
85.41862724625115	8.639687048228817e-05	1.951970321502026e-05	6.687738018921895e-05	
86.74219025756646	8.459162679667496e-05	1.922167963745506e-05	6.537014666178559e-05	
88.08626189915832	8.284324336712186e-05	1.8928211621950817e-05	6.39152188165377e-05	
89.45115995258467	8.114881036651589e-05	1.8639229289548223e-05	6.25097566182736e-05	
90.83720712343391	7.950563201933813e-05	1.8354663844139043e-05	6.115113300976927e-05	
92.24473111762269	7.791120632072683e-05	1.807444755519304e-05	5.983691364693948e-05	
93.67406471887617	7.636320712030745e-05	1.779851374078242e-05	5.8564838998646264e-05	
95.1255458674087	7.48594682382854e-05	1.7526796750897725e-05	5.733280847862475e-05	
96.59951773982377	7.339796933685601e-05	1.725923195104931e-05	5.613886633256179e-05	
98.09632883025184	7.197682331468073e-05	1.6995755706148577e-05	5.498118904806188e-05	
99.61633303274554	7.059426502844859e-05	1.6736305364663342e-05	5.385807409150894e-05	
101.15988972495167	6.924864117521837e-05	1.6480819243041957e-05	5.276792980551131e-05	
102.72736385307937	6.793840119368698e-05	1.6229236610400784e-05	5.1709266325070296e-05	
104.31912601818526	6.666208906281563e-05	1.5981497673469867e-05	5.068068739089976e-05	
105.93555256379533	6.541833589317607e-05	1.5737543561791743e-05	4.9680882955256834e-05	
107.57702566488457	6.420585322058815e-05	1.549731631316849e-05	4.8708622489853726e-05	
109.24393341823551	6.302342692360832e-05	1.5260758859352157e-05	4.776274891740963e-05	
110.93666993419627	6.1869911696593e-05	1.5027815011973995e-05	4.68421730985672e-05	
112.65563542986153	6.074422601870906e-05	1.4798429448707723e-05	4.594586881454656e-05	
114.40123632369622	5.964534756666777e-05	1.4572547699662643e-05	4.507286819331452e-05	
116.17388533162597	5.8572309025301206e-05	1.435011613400204e-05	4.422225753338943e-05	
117.9740015646163	5.752419425557332e-05	1.4131081946782755e-05	4.339317348487622e-05	
119.802010627764	5.6500134784341644e-05	1.3915393146011654e-05	4.258479955204931e-05	
121.65834472092367	5.549930658428448e-05	1.3702998539915152e-05	4.179636288590082e-05	
123.54344274089367	5.452092711596975e-05	1.34938477244176e-05	4.1027131338632656e-05	
125.45775038518534	5.356425260715042e-05	1.3287891070824913e-05	4.0276410755179895e-05	
127.40172025740017	5.262857554708621e-05	1.3085079713709492e-05	3.954354247956785e-05	
129.3758119742398	5.171322237607393e-05	1.2885365538992866e-05	3.8827901056287844e-05	
131.3804922741741	5.081755135245919e-05	1.2688701172222398e-05	3.8128892108967365e-05	
133.41623512779302	4.994095058124671e-05	1.2495039967038598e-05	3.744595038045414e-05	
135.48352184986857	4.9082836190051244e-05	1.2304335993829521e-05	3.677853792005945e-05	
137.58284121315285	4.8242650639569284e-05	1.2116544028569007e-05	3.612614240514321e-05	
139.71468956393986	4.741986115702809e-05	1.193161954183532e-05	3.548827558550047e-05	
141.879570939417	4.6613958282197845e-05	1.1749518688007183e-05	3.486447184013749e-05	
144.07799718683648	4.58244545165611e-05	1.1570198294633798e-05	3.4254286837034865e-05	
146.31048808453184	4.505088306713075e-05	1.1393615851976033e-05	3.3657296287390984e-05	
148.57757146481032	4.4292796677207544e-05	1.1219729502715609e-05	3.307309478664012e-05	
150.87978333874923	4.354976653708527e-05	1.1048498031829398e-05	3.250129473525557e-05	
153.2176680229263	4.2821381268351975e-05	1.0879880856625888e-05	3.1941525332989076e-05	
155.5917782681133	4.210724597601156e-05	1.0713838016941113e-05	3.139343164077323e-05	
158.00267538996428	4.140698136316565e-05	1.0550330165491137e-05	3.085667370502957e-05	
160.45092940172842	4.07202229034613e-05	1.0389318558378496e-05	3.033092573959033e-05	
162.9371191490193	4.004662006692789e-05	1.0230765045749889e-05	2.9815875360859626e-05	
165.46183244667284	3.9385835595203886e-05	1.007463206260253e-05	2.9311222872217383e-05	
168.02566621772516	3.8737544822496226e-05	9.920882619736653e-06	2.881668059401101e-05	
170.6292266345446	3.8101435038921784e-05	9.769480294851597e-06	2.8331972235786745e-05	
173.27312926215015	3.747720489316083e-05	9.620389223783123e-06	2.7856832307692943e-05	
175.9579992037507	3.6864563831604606e-05	9.473574091879498e-06	2.7391005568239598e-05	
178.68447124853947	3.626323157140936e-05	9.329000125514008e-06	2.6934246505828848e-05	
181.45319002177868	3.567293760507693e-05	9.186633083731648e-06	2.6486318851678764e-05	
184.2648101372089	3.509342073437312e-05	9.046439250027694e-06	2.6046995121953638e-05	
187.11999635182175	3.4524428631566035e-05	8.908385424255898e-06	2.5616056187085526e-05	
190.019423723029	3.396571742612631e-05	8.77243891466423e-06	2.5193290866430558e-05	
192.9637777682679	3.3417051315172504e-05	8.638567530056014e-06	2.4778495546545766e-05	
195.95375462707955	3.287820219607813e-05	8.5067395720743e-06	2.4371473821504792e-05	
198.99006122569847	3.234894931977545e-05	8.376923827607521e-06	2.397203615378955e-05	
202.0734154441926	3.1829078963401935e-05	8.249089561314362e-06	2.3579999554405878e-05	
205.20454628619316	3.131838412103502e-05	8.123206508265888e-06	2.3195187280970538e-05	
208.38419405125447	3.081666421135391e-05	7.999244866703026e-06	2.2817428552610372e-05	
211.6131105098844	3.0323724801150665e-05	7.87717529090744e-06	2.244655828059772e-05	
214.892059081287	2.9839377343691914e-05	7.756968884184015e-06	2.2082416813725133e-05	
218.22181501385919	2.936343893100255e-05	7.638597191953041e-06	2.172484969749268e-05	
221.60316556848443	2.8895732059209466e-05	7.522032194950373e-06	2.1373707446247647e-05	
225.03691020466627	2.8436084406143577e-05	7.407246302533756e-06	2.102884532747657e-05	
228.5238607695462	2.7984328620454008e-05	7.294212346093618e-06	2.0690123157505238e-05	
232.06484168985054	2.754030212153983e-05	7.182903572566587e-06	2.035740510791372e-05	
235.66069016681035	2.710384690965235e-05	7.073293638050166e-06	2.003055952202102e-05	
239.3122563741041	2.6674809385564395e-05	6.9653566015167475e-06	1.9709458740837567e-05	
243.0204036588648	2.6253040179243875e-05	6.85906691862558e-06	1.9393978937924184e-05	
246.78600874580337	2.5838393987006355e-05	6.754399435630922e-06	1.9083999962634116e-05	
250.60996194449422	2.5430729416655618e-05	6.651329383384935e-06	1.877940519124839e-05	
254.4931673598731	2.5029908840154028e-05	6.549832371433762e-06	1.848008138554796e-05	
258.43654310599635	2.4635798253393504e-05	6.449884382205278e-06	1.8185918558394945e-05	
262.4410215231124	2.424826714266615e-05	6.3514617652870775e-06	1.7896809845923384e-05	
266.507549398097	2.3867188357458788e-05	6.254541231793208e-06	1.7612651385965264e-05	
270.63708818830384	2.349243798921971e-05	6.159099848818274e-06	1.733334220236151e-05	
274.8306142488838	2.3123895255767816e-05	6.065115033977487e-06	1.7058784094829556e-05	
279.08911906362675	2.276144239103519e-05	5.972564550031296e-06	1.6788881534079775e-05	
283.4136094793798	2.2404964539852967e-05	5.881426499593258e-06	1.6523541561892144e-05	
287.80510794409827	2.2054349657508367e-05	5.791679319919812e-06	1.6262673695882176e-05	
292.26465274858515	2.1709488413817265e-05	5.703301777780664e-06	1.6006189838701923e-05	
296.7932982719762	2.137027410147224e-05	5.61627296440851e-06	1.575400419143715e-05	
301.3921152310292	2.1036602548440223e-05	5.530572290526797e-06	1.5506033170976132e-05	
306.0621909332746	2.0708372034197827e-05	5.446179481454371e-06	1.5262195331139325e-05	
310.80462953409153	2.038548320960407e-05	5.363074572285678e-06	1.5022411287370956e-05	
315.6205522977641	2.006783902022321e-05	5.281237903145431e-06	1.4786603644806262e-05	
320.5110978625849	1.975534463292028e-05	5.200650114516512e-06	1.4554696929538282e-05	
325.47742251006514	1.944790736556262e-05	5.121292142639961e-06	1.4326617522918601e-05	
330.52070043831674	1.9145436619670446e-05	5.0431452149859285e-06	1.4102293598736221e-05	
335.6421240396705	1.8847843815868112e-05	4.966190845794446e-06	1.388165506312733e-05	
340.8429041825955	1.855504233199645e-05	4.890410831684966e-06	1.3664633497077419e-05	
346.1242704979875	1.826694744375424e-05	4.815787247333527e-06	1.3451162101384975e-05	
351.4874716698928	1.7983476267744393e-05	4.742302441216548e-06	1.3241175643963249e-05	
356.9337757307372	1.770454770680726e-05	4.669939031420147e-06	1.3034610409363684e-05	
362.46447036112943	1.7430082397529986e-05	4.598679901513998e-06	1.2831404150410884e-05	
368.08086319431027	1.7160002659827147e-05	4.528508196488693e-06	1.2631496041845374e-05	
373.7842821253185	1.6894232448493174e-05	4.45940731875564e-06	1.2434826635875654e-05	
379.57607562494815	1.6632697306632984e-05	4.391360924208476e-06	1.2241337819546947e-05	
385.45761305857025	1.6375324320881896e-05	4.324352918345077e-06	1.2050972773838701e-05	
391.43028500989345	1.6122042078330938e-05	4.2583674524492085e-06	1.1863675934407819e-05	
397.49550360974456	1.587278062507789e-05	4.193388919830847e-06	1.1679392953898996e-05	
403.6547028699399	1.5627471426328816e-05	4.129401952124327e-06	1.1498070665747763e-05	
409.9093390223323	1.5386047327978774e-05	4.0663914156433415e-06	1.1319657049405826e-05	
416.26089086311043	1.5148442519603944e-05	4.004342407791973e-06	1.114410119692184e-05	
422.71086010243414	1.4914592498801264e-05	3.943240253530828e-06	1.097135328081463e-05	
429.2607717194863	1.4684434036814535e-05	3.883070501897449e-06	1.0801364523178542e-05	
435.91217432302693	1.445790514538965e-05	3.8238189225801654e-06	1.0634087165964583e-05	
442.6666405175339	1.4234945044803933e-05	3.7654715025445286e-06	1.046947444238305e-05	
449.52576727501685	1.4015494133017895e-05	3.7080144427115263e-06	1.0307480549376814e-05	
456.4911763125926	1.3799493955899952e-05	3.6514341546867806e-06	1.014806062111661e-05	
463.56451447591087	1.3586887178477406e-05	3.5957172575399276e-06	9.991170703472411e-06	
470.74745412852144	1.3377617557169135e-05	3.5408505746334027e-06	9.83676772941712e-06	
478.04169354727435	1.3171629912957732e-05	3.486821130499867e-06	9.684809495321088e-06	
485.4489573238469	1.2968870105460915e-05	3.4336161477675256e-06	9.535254638097997e-06	
492.97099677249224	1.276928500786417e-05	3.3812230441325836e-06	9.388062613164876e-06	
500.60959034410683	1.2572822482677982e-05	3.329629429378124e-06	9.243193673180278e-06	
508.36654404671106	1.2379431358285452e-05	3.2788231024386902e-06	9.100608847527155e-06	
516.2436918724502	1.2189061406247149e-05	3.228792048509838e-06	8.960269922507992e-06	
524.242896231207	1.2001663319332047e-05	3.1795244362020054e-06	8.822139422221736e-06	
532.3660483909357	1.1817188690244734e-05	3.131008614737984e-06	8.686180590093384e-06	
540.6150689248177	1.1635589991020434e-05	3.083233111193329e-06	8.552357371028461e-06	
548.9919081653474	1.1456820553060939e-05	3.036186627779041e-06	8.420634394166157e-06	
557.4985466654523	1.1280834547785587e-05	2.989858039165874e-06	8.290976956205858e-06	
566.1369956667598	1.1107586967872833e-05	2.944236389849622e-06	8.163351005283324e-06	
574.909297575119	1.0937033609068906e-05	2.8993108915567477e-06	8.03772312537361e-06	
583.8175264434902	1.076913105254138e-05	2.8550709206897423e-06	7.91406052119916e-06	
592.8637884623186	1.060383664775627e-05	2.811506015811599e-06	7.792331003622358e-06	
602.0502224575035	1.04411084958584e-05	2.768605875168787e-06	7.672502975502795e-06	
611.379000396087	1.0280905433535674e-05	2.7263603542521556e-06	7.554545418000566e-06	
620.8523278997751	1.012318701734877e-05	2.6847594633951575e-06	7.438427877307657e-06	
630.4724447664181	9.967913508508533e-06	2.6437933654088433e-06	7.324120451790249e-06	
640.2416254995708	9.815045858084342e-06	2.603452373253031e-06	7.211593779525855e-06	
650.1621798462554	9.66454569262729e-06	2.563726947743136e-06	7.100819026219583e-06	
660.2364533430635	9.516375300192648e-06	2.524607695292055e-06	6.99176787348465e-06	
670.4668278707137	9.370497616747264e-06	2.4860853656866256e-06	6.8844125074732604e-06	
680.8557222172046	9.226876212947458e-06	2.4481508498980845e-06	6.778725607843975e-06	
691.4055926496942	9.085475281274283e-06	2.410795177926028e-06	6.674680337052947e-06	
702.1189334952396	8.946259623513101e-06	2.3740095166753456e-06	6.572250329956523e-06	
712.9982777305363	8.809194638565329e-06	2.3377851678656215e-06	6.471409683713511e-06	
724.0461975807946	8.67424631058052e-06	2.3021135659725195e-06	6.37213294797584e-06	
735.2653051278958	8.541381197397541e-06	2.266986276200638e-06	6.2743951153568285e-06	
746.6582529279726	8.410566419284107e-06	2.2323949924873654e-06	6.178171612166818e-06	
758.2277346385576	8.281769647964336e-06	2.1983315355372628e-06	6.0834382894063e-06	
769.9764856554507	8.154959095924454e-06	2.1647878508864913e-06	5.990171414007146e-06	
781.9072837594538	8.030103505987221e-06	2.1317560069968374e-06	5.898347660312976e-06	
794.0229497731273	7.907172141145955e-06	2.0992281933788756e-06	5.807944101789969e-06	
806.3263482277227	7.786134774649526e-06	2.067196718743814e-06	5.718938202959993e-06	
818.82038804045	7.66696168032999e-06	2.035654009183602e-06	5.6313078115480755e-06	
831.5080232022387	7.549623623164828e-06	2.0045926063788464e-06	5.545031150836707e-06	
844.3922534761538	7.434091850066235e-06	1.9740051658341242e-06	5.460086812219779e-06	
857.4761251066391	7.3203380808899615e-06	1.9438844551402574e-06	5.376453747949123e-06	
870.7627315397452	7.208334499656868e-06	1.914223352263152e-06	5.294111264067192e-06	
884.2552141545192	7.098053745980201e-06	1.8850148438587867e-06	5.213039013519331e-06	
897.9567630057271	6.989468906692322e-06	1.856252023613946e-06	5.133216989439733e-06	
911.8706175780853	6.8825535076644634e-06	1.827928090612313e-06	5.054625518605087e-06	
926.0000675521785	6.777281505813656e-06	1.8000363477255224e-06	4.977245255050423e-06	
940.3484535822448	6.673627281291036e-06	1.7725702000288026e-06	4.901057173841758e-06	
954.9191680860141	6.571565629845961e-06	1.7455231532408207e-06	4.826042565000339e-06	
969.715656046784	6.4710717553606996e-06	1.718888812187366e-06	4.752183027573639e-06	
984.7414158279239	6.372121262550543e-06	1.6926608792885017e-06	4.679460463848285e-06	
1000.0	6.27469014982442e-06	1.6668331530688313e-06	4.607857073700396e-06	


==> data/fig_iss_ph2_04_hist_bode_04.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001698864667516295	2.9781826817453555e-07	
0.10154950161807173	0.0001727846641511856	0.0001726017500561903	2.994224986617633e-07	
0.10312301278878754	0.00017554877368051514	0.00017536311208741725	3.010644979862525e-07	
0.10472090554055413	0.00017835991065214075	0.00017817146342634176	3.027448784125364e-07	
0.10634355766636439	0.00018121901004083087	0.00018102773866303325	3.0446424923143055e-07	
0.10799135281311975	0.00018412703171742393	0.00018393289728760884	3.062232160275667e-07	
0.1096646805723366	0.00018708496138198909	0.000186887924623933	3.080223799161353e-07	
0.11136393657225817	0.0001900938115420566	0.00018989383280842146	3.098623367446311e-07	
0.11308952257139368	0.0001931546225384728	0.00019295166181649998	3.117436762625298e-07	
0.11484184655350702	0.00019626846362160818	0.0001960624805394526	3.1366698125465303e-07	
0.11662132282407707	0.00019943643408081553	0.00019922738791455942	3.1563282663623584e-07	
0.11842837210825283	0.00020265966443023005	0.00020244751411161184	3.1764177851236316e-07	
0.12026342165032622	0.00020593931765420574	0.000205724021779106	3.196943931968855e-07	
0.12212690531474645	0.00020927659051590063	0.00020905810735363185	3.217912161883743e-07	
0.12401926368869937	0.00021267271493276106	0.00021245100243619974	3.2393278110708857e-07	
0.12594094418627644	0.000216128959422904	0.00021590397523952042	3.261196085830715e-07	
0.12789240115425762	0.00021964663062667495	0.00021941833211050523	3.2835220510078385e-07	
0.12987409597953362	0.00022322707490794735	0.00022299541913256495	3.3063106179272657e-07	
0.13188649719819254	0.0002268716800400495	0.0002266366238125894	3.329566531830729e-07	
0.13393008060629666	0.0002305818769815431	0.00023034337685783645	3.3532943587943353e-07	
0.13600532937237603	0.0002343591417474478	0.00023411715404833387	3.3774984720425876e-07	
0.13811273415166478	0.00023820499738190403	0.0002379594782107781	3.4021830377223607e-07	
0.14025279320210793	0.00024212101603869339	0.0002418719213003637	3.427352000027109e-07	
0.1424260125021654	0.0002461088211765037	0.0002458561065974283	3.453009065676898e-07	
0.1446329058704415	0.0002501700898763241	0.00024991371102630114	3.479157687733275e-07	
0.14687399508716817	0.00025430655528890794	0.0002540464676043044	3.5058010486563587e-07	
0.14914981001757044	0.000258520009220819	0.000258256168029416	3.532942042640873e-07	
0.15146088873714358	0.00026281230486822443	0.00026254466541577307	3.5605832571194817e-07	
0.1538077776588715	0.000267185359708297	0.00026691387718687335	3.5887269534483835e-07	
0.15619103166241588	0.0002716411585588216	0.0002713657881370837	3.617375046668441e-07	
0.15861121422530794	0.0002761817568174509	0.00027590245367289826	3.64652908434081e-07	
0.16106889755617235	0.00028080928389291734	0.0002805260032462607	3.6761902244037413e-07	
0.16356466273001555	0.00028552594684149606	0.0002852386439932572	3.706359211927306e-07	
0.1660990998256107	0.00029033403422306595	0.00029004266459252377	3.7370363547968563e-07	
0.16867280806501112	0.00029523592019226774	0.0002949404393588803	3.768221498196891e-07	
0.1712863959552255	0.00030023406884151417	0.00029993443258895063	3.799913997856642e-07	
0.17394048143208848	0.0003053310388139851	0.0003050272031769088	3.8321126919700626e-07	
0.17663569200636045	0.0003105294882062412	0.000310221409519994	3.8648158717205313e-07	
0.17937266491209122	0.000315832179781733	0.00031551981473507677	3.8980212503339463e-07	
0.18215204725728248	0.00032124198651828	0.00032092529220936386	3.931725930552718e-07	
0.18497449617688488	0.0003267618975145803	0.0003264408315103029	3.965926370492324e-07	
0.18784067898816573	0.0003323950242829551	0.0003320695446819158	4.0006183476716497e-07	
0.1907512733484843	0.000338144607457942	0.0003378146729571641	4.03579692128903e-07	
0.19370696741551147	0.00034401402395293725	0.0003436795939185772	4.0714563924527215e-07	
0.1967084600099325	0.0003500067945999911	0.00034966782914224695	4.1075902623699264e-07	
0.19975646078067044	0.00035612659231101784	0.00035578305236346613	4.1441911883272826e-07	
0.20285169037266976	0.00036237725080219595	0.000362029098205796	4.181250937357836e-07	
0.2059948805972802	0.00036876277392718467	0.00036840997151920985	4.218760337410786e-07	
0.20918677460527996	0.00037528734566907293	0.00037492985737723174	4.2567092259539696e-07	
0.21242812706258082	0.0003819553408456891	0.00038159313178772527	4.295086395774369e-07	
0.215719704328655	0.0003887713365881551	0.0003884043731772227	4.3338795378842433e-07	
0.21906228463772706	0.0003957401246583699	0.0003953683747145038	4.3730751813059934e-07	
0.22245665828277353	0.00040286672467757537	0.0004024901575455873	4.4126586296102654e-07	
0.22590362780237347	0.0004101563983453271	0.0004097749850194875	4.452613893941506e-07	
0.22940400817045398	0.0004176146647361966	0.00041722837799206935	4.4929236224130805e-07	
0.23295862698897662	0.0004252473167704454	0.0004248561313042779	4.533569025565782e-07	
0.2365683246836085	0.0004330604389648584	0.0004326643315409409	4.5745297977346466e-07	
0.2402339547024262	0.000441060426581069	0.00044065937618750615	4.6157840340500966e-07	
0.243956383717698	0.0004492540063011426	0.0004488479943145086	4.657308142790483e-07	
0.24773649183079302	0.00045764825857417813	0.0004572372689335507	4.699076752835547e-07	
0.2515751727802653	0.0004662506417933637	0.0004658346611842571	4.7410626159766734e-07	
0.2554733341531623	0.00047506901848055286	0.00047464803652931667	4.783236503625213e-07	
0.2594318975996074	0.00048411168367532074	0.0004836856931545807	4.825567097802087e-07	
0.26345179905070754	0.0004933873957478425	0.0004929563927936176	4.868020875858788e-07	
0.2675339889398373	0.0005029054098802919	0.0005024693942214489	4.910561988648863e-07	
0.27167943242735193	0.0005126755144901122	0.0005122344896908534	4.953152131781601e-07	
0.2758891096287819	0.0005227080709010217	0.0005222620446171548	4.995750409482776e-07	
0.28016401584656353	0.0005330140566045367	0.0005325630408543199	5.038313190570399e-07	
0.2845051618053608	0.000543605112496829	0.0005431491239472242	5.080793956196792e-07	
0.28891357389103245	0.0005544935945236229	0.0005540326547928507	5.123143138707486e-07	
0.2933902943933029	0.000565692630220581	0.0005652267661979258	5.165307951126651e-07	
0.29793638175219256	0.0005772161806992727	0.0005767454248831352	5.207232206755734e-07	
0.30255291080826724	0.00058907910870066	0.0005886034995559387	5.248856128060623e-07	
0.30724097305676445	0.0006012972534206605	0.0006008168357565871	5.290116144425836e-07	
0.31200167690565833	0.000613887512907474	0.000613402338277118	5.330944677892028e-07	
0.3168361479377224	0.0006268679349402303	0.0006263780620629585	5.371269916174611e-07	
0.3217455291766536	0.0006402578174256677	0.0006397633126339317	5.411015572132495e-07	
0.32673098135731937	0.0006540778194970591	0.0006535787572089655	5.450100628851735e-07	
0.33179368320019265	0.0006683500846711393	0.0006678465478903674	5.488439069334107e-07	
0.33693483169003946	0.0006830983776188622	0.0006825904584635805	5.525939589878053e-07	
0.3421556423589239	0.0006983482363396444	0.0006978360366022024	5.562505296002399e-07	
0.3474573495735992	0.0007141271418030046	0.0007136107735422889	5.598033379787952e-07	
0.35284120682735126	0.0007304647074438646	0.0007299442936123365	5.632414777426719e-07	
0.3583084870363649	0.0007473928912780078	0.0007468685663855797	5.665533805623655e-07	
0.3638604828406817	0.0007649462338539022	0.0007644181446709638	5.697267775368304e-07	
0.3694985069098218	0.0007831621257908659	0.0007826304320929182	5.727486581722131e-07	
0.37522389225314035	0.0008020811092890041	0.0008015459846455545	5.75605226772015e-07	
0.3810379925349945	0.0008217472187556886	0.0008212088513662262	5.782818560866472e-07	
0.3869421823947922	0.0008422083666038154	0.0008416669601839071	5.807630380124046e-07	
0.39293785777200174	0.000863516781373009	0.0008629725560937618	5.830323311493519e-07	
0.39902643623619527	0.0008857295066491422	0.000885182700133535	5.850723049829391e-07	
0.4052093573222091	0.0009089089708642655	0.0009083598392440845	5.868644804742592e-07	
0.41148808287049476	0.0009331236400166404	0.0009325724590540701	5.883892667720837e-07	
0.41786409737274555	0.0009584487677466579	0.0009578958340248527	5.896258938043106e-07	
0.4243389083228771	0.0009849672601505038	0.000984412892337822	5.905523404271669e-07	
0.43091404657344795	0.0010127706763538374	0.0010122152165467694	5.911452578338535e-07	
0.4375910666976019	0.0010419603903888584	0.0010414042055390906	5.91379887864707e-07	
0.4443715473566186	0.0010726489455634956	0.0010720924289949862	5.91229975858573e-07	
0.45125709167315986	0.0011049616396003271	0.0011044052126227377	5.906676776581732e-07	
0.4582493276102989	0.0011390383877773766	0.00113848250140275	5.896634603319371e-07	
0.4653499083564233	0.0011750359226852165	0.0011744810594553608	5.88185996177632e-07	
0.4725605127161014	0.001213130403778721	0.001212577079711401	5.862020495272122e-07	
0.4798828455070056	0.0012535205286672473	0.0012529692953300187	5.836763558319297e-07	
0.4873186379629853	0.0012964312624453246	0.001295882709166619	5.805714925206196e-07	
0.49486964814338685	0.0013421183332324232	0.001341573089460409	5.768477410538521e-07	
0.5025376613487146	0.0013908736841277268	0.0013903324219484497	5.724629396357551e-07	
0.5103244905427329	0.0014430321277332334	0.0014424955645607035	5.673723259924412e-07	
0.5182319767811088	0.0014989795245651844	0.0014984484260173701	5.615283696761007e-07	
0.5262619896466971	0.0015591629086860457	0.0015586380916621978	5.548805934218828e-07	
0.5344164276915693	0.0016241031238394114	0.0016235854598159166	5.47375383124828e-07	
0.5426972188858914	0.0016944107276093542	0.001693901146173309	5.389557862434414e-07	
0.5511063210737586	0.001770806194104523	0.0017703056867466502	5.295612986863923e-07	
0.559645722436092	0.0018541458345202038	0.0018536554587116158	5.19127640743412e-07	
0.5683174419607084	0.0019454554170076303	0.0019449763005885174	5.075865233579585e-07	
0.5771235299196736	0.0020459742927716215	0.0020455076386842936	4.94865407370832e-07	
0.5860660683540517	0.0021572140689021186	0.002156761160306462	4.808872603065725e-07	
0.595147171566167	0.0022810377472719016	0.002280599953088334	4.6557031890307407e-07	
0.604368986619493	0.0024197681709622514	0.002419346951895881	4.488278720771236e-07	
0.6137336938462858	0.0025763392709970447	0.002575936186102877	4.305680967398312e-07	
0.6232435073630855	0.0027545112031236154	0.002754127917164526	4.106938943628678e-07	
0.6329006755942035	0.0029591832373654756	0.00295882152861066	3.8910279085007916e-07	
0.6427074818033226	0.003196860444935177	0.0031965222138608447	3.65688200545237e-07	
0.6526662446333333	0.0034763702104425804	0.003476057490099946	3.4033885780900564e-07	
0.6627793186545348	0.003809999794928154	0.0038097147621131647	3.129416998638505e-07	
0.6730490949213316	0.0042153747509317595	0.004215119739369121	2.833855907728371e-07	
0.6834780015375548	0.004718709135520043	0.004718486651398467	2.515698839366972e-07	
0.6940685042305437	0.005360756907417575	0.005360569647976971	2.17423872404588e-07	
0.7048231069341222	0.006208500396235852	0.00620835127184684	1.8095558204807895e-07	
0.7157443523806098	0.007380247733066346	0.007380139890813726	1.4239377969732238e-07	
0.7268348227020044	0.009106259709070155	0.009106196541893714	1.0270228974549866e-07	
0.7380971400404808	0.01190129537461891	0.011901280417100788	6.608762196535001e-08	
0.7495339671683494	0.017193244711326154	0.0171932806957993	5.185728198397729e-08	
0.7611480081176202	0.03082564686567289	0.030825725203938722	8.14610790450854e-08	
0.7729420088193235	0.10102107970750837	0.10102095001479627	1.3238098777449866e-07	
0.784918757752735	0.042493060788188784	0.042493001340495	1.922387528346016e-07	
0.7970810866046624	0.020164567039759117	0.02016435170062363	2.5823882462533275e-07	
0.8094318709389453	0.013063183552754942	0.013062874289660187	3.299807192383933e-07	
0.8219740308763326	0.009618965614840217	0.009618569614980607	4.0750209484437055e-07	
0.8347105317848907	0.007589169548000094	0.007588685194748821	4.910489400112767e-07	
0.847644384981113	0.006251052626794043	0.0062504755450037445	5.809721673320871e-07	
0.8607786484418896	0.005302087457779245	0.005301411929307359	6.776923912216684e-07	
0.8741164275275125	0.0045935570901604736	0.004592776493379831	7.816873863162477e-07	
0.8876608757158821	0.004043886667738732	0.004042993627364365	8.934885621121121e-07	
0.9014151953480897	0.003604612144558273	0.003603598573165696	1.0136816584292266e-06	
0.9153826383855528	0.0032451336694588454	0.0032439907601779982	1.1429097837075702e-06	
0.9295665071788846	0.0029451801307070133	0.002943898323599777	1.2818780185271224e-06	
0.9439701552486742	0.002690789926750863	0.002689358858151913	1.4313592715935528e-06	
0.9585969880783669	0.002472032352404344	0.0024704407911134273	1.5922012954499555e-06	
0.9734504639194281	0.0022816495338461276	0.0022798853055925384	1.765334887273739e-06	
0.9885340946089864	0.0021142124656571212	0.0021122623659843975	1.95178337514553e-06	
1.0038514464001433	0.001965577587540084	0.00196342728250394	2.1526735470615353e-06	
1.01940614080515	0.0018325260274634411	0.0018301599410075538	2.3692482319726825e-06	
1.0352018554516484	0.0017125176574517896	0.0017099188438873753	2.602880796047424e-06	
1.051242324952181	0.0016035194537826483	0.0016006694533770146	2.855091878084833e-06	
1.0675313417871697	0.0015038831959453178	0.001500761871178349	3.1275687595965206e-06	
1.0840727572015847	0.0014122566789496122	0.00140884202849389	3.422187851856348e-06	
1.1008704821154982	0.0013275181529499146	0.0013237860998422243	3.741040888787323e-06	
1.117928488048752	0.0012487271523091896	0.0012446513020798766	4.0864655471523256e-06	
1.1352508080599522	0.001175087074592386	0.001170638438272131	4.461081381525398e-06	
1.1528415377000134	0.00110591630188751	0.001101062977779679	4.8678321712166635e-06	
1.1707048359804781	0.0010406256075657719	0.0010353324144091176	5.3100360426996755e-06	
1.1888449263568397	0.0009787002336175017	0.0009729282862097374	5.791445072090534e-06	
1.2072660977271032	0.0009196854636680787	0.0009133916801034375	6.31631651160187e-06	
1.225972705445816	0.0008631748218945677	0.000856311349200148	6.889498354518335e-06	
1.2449691723538168	0.0008088002414071968	0.0008013137834420849	7.516532699632623e-06	
1.2642599898239333	0.0007562236952224855	0.00074805472312162	8.203781360924494e-06	
1.2838497188228888	0.0007051298870933379	0.0006962117082040067	8.958579478553734e-06	
1.3037429909896587	0.0006552196702545609	0.0006454773264184759	9.78942464674839e-06	
1.3239445097305402	0.0006062039075199521	0.0005955528679354868	1.0706211459205154e-05	
1.3444590513311867	0.0005577975113834274	0.0005461421200398842	1.1720524635180088e-05	
1.3652914660858761	0.0005097134117160871	0.0004969450471761771	1.2846008372078066e-05	
1.386446679444272	0.00046165619562603394	0.0004476511092706905	1.4098835511080224e-05	
1.4079296931759626	0.00041331517565331035	0.00039793199737549987	1.5498323939213e-05	
1.4297455865530366	0.00036435657802903087	0.0003474336802082038	1.7067683283839412e-05	
1.451899517550985	0.00031441492570046713	0.0002957680942225777	1.8835080162034032e-05	
1.4743967240682132	0.00026308401256072293	0.00024250648620839	2.0834999148772067e-05	
1.4972425251644468	0.0002099108644127515	0.00018718362606618587	2.3110072088273824e-05	
1.5204423223183279	0.00015440943614965314	0.00012936241641861484	2.571360764203276e-05	
1.5440016007044985	9.620623167730513e-05	6.919268682509323e-05	2.8713101572272695e-05	
1.5679259304904682	3.7054982063058405e-05	2.2912723242086063e-05	3.2195216110889064e-05	
1.5922209681535842	4.229303307276403e-05	7.686720167587615e-05	3.627299264289899e-05	
1.6168924578184014	0.00011343467280847865	0.0001543966483857926	4.1096550078657416e-05	
1.6419462326147771	0.00019530503084761247	0.00024216990376744628	4.686938719794963e-05	
1.667388216057011	0.0002880758115390169	0.000341938851233452	5.387400470153541e-05	
1.6932244234443516	0.00039464873278774926	0.0004571060949210322	6.251364386574542e-05	
1.7194609632832076	0.0005194382398463766	0.0005926910000256378	7.338319625142726e-05	
1.7461040387313935	0.0006689798087916006	0.0007561315757435404	8.739584146051997e-05	
1.7731599490647525	0.0008532628049250072	0.0009588609801283521	0.00010602329080417887	
1.8006350911665105	0.001088325039585499	0.0012193781355000772	0.00013178685261391345	
1.828535961039703	0.0014016364654441122	0.0015696882249849912	0.00016936076560804104	
1.8568691553430368	0.0018444796742921662	0.0020703408052377102	0.00022837933032238827	
1.885641372950552	0.0025247915699753445	0.002851158769327712	0.00033191447858163455	
1.9148594165354507	0.003714457117013977	0.0042483078328902244	0.0005494967810892268	
1.9445301941784663	0.006340609452953636	0.007460316946267658	0.0011941264653867166	
1.974660721001155	0.01628023341113	0.02021038018646931	0.005559845080640693	
2.0052581208244957	0.0207165805518259	0.01749149945532443	0.003432648906497751	
2.036329627853186	0.007933045586390797	0.007769682859273595	0.00019270945448821662	
2.067882588386045	0.00492411401052956	0.005024347502655975	0.00011833933126466	
2.0999244625529108	0.0036233713476390658	0.0037672700729861164	0.0001486878641986981	
2.132462826078452	0.00289677450201515	0.003047282342443356	0.00015237594184929078	
2.1655053720733157	0.002429932033423465	0.0025797434447336807	0.00015061331663996887	
2.199059912853022	0.002100889730502846	0.0022507083593350974	0.0001501120647487315	
2.2331343817850464	0.0018498447663448255	0.002005804744235303	0.00015597502582700653	
2.267736835164523	0.0016317981570314996	0.001815834759322374	0.00018546616643891898	
2.302875454119006	0.0016458978886482168	0.001663725804873078	0.00015236032502530722	
2.3385585465427567	0.0014820475952822133	0.0015388308374475405	5.743257666924326e-05	
2.3747945490609914	0.0013567051508588976	0.0014341659126992292	7.746097215061177e-05	
2.411592029024571	0.0012591429768533762	0.00134495948953613	8.581966950346253e-05	
2.4489596865355954	0.0011749958319738926	0.0012678403527562499	9.285206935178997e-05	
2.4869063565043885	0.001109074841833218	0.001200358692675919	9.593959685502953e-05	
2.5254410107383527	0.0010616000444637129	0.0011406911313566782	7.913804008843848e-05	
2.564572760063192	0.0009992449023474971	0.00108745224627862	8.860485120896355e-05	
2.604310856476998	0.0009625572924581051	0.001039570287357198	7.703901667966854e-05	
2.6446646953377266	0.0009145720982246913	0.000996202953288163	8.163099524913723e-05	
2.6856438175845567	0.0008727014385837744	0.0009566789324776795	8.397814217910302e-05	
2.727257911993673	0.0008346660505394094	0.0009204564598316189	8.579081457018382e-05	
2.769516817469004	0.0007995914774873951	0.000887093378332938	8.750200141986179e-05	
2.812430525368455	0.0007669440599680035	0.0008562251438321425	8.928108681569839e-05	
2.8560091818661824	0.0007363288593187953	0.0008275484180953284	9.121976053067763e-05	
2.9002630903514777	0.0007074272031575277	0.0008008086606188592	9.338219695979023e-05	
2.945202713864811	0.0006799684844847821	0.0007757906262273542	9.582379950264984e-05	
2.9908386775716385	0.0006537135893911686	0.0007523110040689735	9.860043254786153e-05	
3.0371817712745264	0.0006284430619440523	0.0007302126551123634	0.00010177450951009352	
3.0842429519642045	0.0006039471733078972	0.0007093600570649722	0.00010542038721414012	
3.1320333464101533	0.0005800162776618049	0.0006896356713019216	0.00010963040523763881	
3.180564253791325	0.0005564301090500046	0.0006709370209931237	0.00011452271443285267	
3.2298471483676323	0.0005329444496464478	0.0006531743229733843	0.00012025232324596266	
3.2798936821928324	0.0005092728865050595	0.0006362685545298779	0.0001270275590855769	
3.3307156878694446	0.0004850598915615501	0.0006201498645657334	0.0001351356905239282	
3.3823251813463506	0.00045983850031718987	0.0006047562595269142	0.0001449845287731853	
3.43473436475976	0.00043295978046829553	0.0005900325101179655	0.00015717317129694078	
3.487955629318178	0.0004034680823497473	0.0005759292366257619	0.00017261898067703606	
3.542001558232087	0.00036986541259295815	0.0005624021396414294	0.00019280096789096833	
3.5968849296890193	0.00032963136041977295	0.000549411349850373	0.0002202663821004716	
3.6526187198747286	0.00027815819404826175	0.0005369208758767754	0.00025980464601093326	
3.7092161060411786	0.00020625743139050516	0.0005248981333071079	0.000321597114184879	
3.7666904696220658	9.955781914504011e-05	0.0005133135412602799	0.00043168798654764337	
3.8250553993966134	0.0002155755893352545	0.000502140175430169	0.000681398360656613	
3.884324694702404	0.0012963607780698107	0.0004913534685564792	0.0016828335455951289	
3.9445123686979775	0.002016285619377133	0.0004809309509005452	0.001597662440676918	
4.005632651675993	0.0010563867788939963	0.0004708520246036123	0.0005921043034551425	
4.067699994427721	0.0008011513051355176	0.0004610977668548996	0.000342005793068811	
4.130729071659682	0.0006823293182708863	0.0004516507576481343	0.0002315333592758712	
4.194734785463209	0.0006112923393883981	0.00044249492859905744	0.00016925907871938062	
4.259732268837781	0.0005624454629628694	0.00043361542986438935	0.00012911626346913459	
4.325736889268946	0.000525711553968427	0.00042499851266978445	0.00010090984526233496	
4.392764252361694	0.0004963202474520868	0.0004166314253399387	7.983633709145379e-05	
4.460830205530115	0.00047171415167670465	0.000408502321043739	6.333151626208135e-05	
4.5299508417442365	0.00045038994690453236	0.000400600175733413	4.9894915456406475e-05	
4.600142503334918	0.00043139557761228927	0.00039291471497891387	3.858164276330289e-05	
4.671421785857698	0.000414086358888842	0.0003854363485851123	2.8757281495518334e-05	
4.743805542016518	0.000397994802839676	0.0003781561120360989	1.9970271691958374e-05	
4.817310885648243	0.0003827537517015429	0.0003710656139431989	1.1891876106976837e-05	
4.891955195768907	0.00036804416879609574	0.0003641569887852961	4.4607381679349765e-06	
4.967756120682691	0.0003535509128359569	0.000357422854325177	4.498149417569014e-06	
5.044731582154526	0.0003389120814449664	0.00035085627316663333	1.220895503407486e-05	
5.122899779647386	0.00032364075280865324	0.0003444507179862527	2.102214492034305e-05	
5.202279194625215	0.0003069729842967753	0.00033820004003310984	3.1457660669447095e-05	
5.282888594922542	0.0002875149941152772	0.00033209844054047657	4.490842551955938e-05	
5.364747039181794	0.0002622650400417443	0.0003261404447375012	6.449626981189632e-05	
5.447873881359371	0.0002232553979831567	0.0003203208781866415	9.896266516068732e-05	
5.532288775301544	0.00014655941351006884	0.0003146348452053751	0.00018537547712521552	
5.618011679391243	0.0005925710759962695	0.0003090777091591046	0.0006142771729382132	
5.705062861266868	0.0005055957709204421	0.0003036450744368466	0.00021036035296653793	
5.793462902614208	0.0003911852494594695	0.0002983327699428028	9.439395359861795e-05	
5.883232704032601	0.0003441691400986005	0.0002931368339556766	5.184235000511402e-05	
5.974393489976511	0.00031145798358905066	0.0002880535002240132	2.5023167938902223e-05	
6.06696681377367	0.00027419330955395316	0.0002830791851802426	4.021554695550715e-05	
6.160974562720967	0.0003305112367897378	0.0002782104761687362	5.521826970173152e-05	
6.25643896325932	0.0003003783611008769	0.00027344412059431716	2.734866515995577e-05	
6.353382586228693	0.00028387260847163853	0.0002687770159074658	1.5341285128661344e-05	
6.451828352204593	0.00027128512214002137	0.0002642062003511207	7.3633814378586856e-06	
6.551799536917215	0.00026043539261923275	0.00025972884440163914	1.8331069258424125e-06	
6.653319776754563	0.00025053622819436183	0.0002553422428432656	5.039987690862748e-06	
6.756413074350862	0.00024119740578091537	0.000251043807421485	9.950582979805504e-06	
6.861103804261538	0.00023217593033531746	0.00024683106002599316	1.4723757955728244e-05	
6.9674167187261515	0.00022328654903768546	0.0002427016263587877	1.9470010046311905e-05	
7.075376953520617	0.0002143564186939156	0.00023865323004713704	2.43472262848102e-05	
7.1850100339000935	0.00020518859283380424	0.00023468368716498379	2.9547159134259206e-05	
7.2963418806339915	0.00019551275232912254	0.00023079090112973773	3.5338802763059876e-05	
7.40939881613446	0.00018488844199556967	0.0002269728579444588	4.216604940738214e-05	
7.5242075706798515	0.00017246163153842033	0.00022322762175815887	5.090062879987647e-05	
7.640795288734611	0.00015619266866535885	0.00021955333071940498	6.367282004599789e-05	
7.759189535367103	0.00012963904914599042	0.00021594819310061093	8.778710366948247e-05	
7.879418302766868	0.00010065406820092084	0.00021241048367239227	0.00017044827588372655	
8.001510016862884	0.0002595296561245416	0.0002089385403091473	7.403901929986895e-05	
8.125493544044346	0.0001982023516183389	0.0002055307608086477	2.7897103896014836e-05	
8.251398197985628	0.00017104349125812138	0.00020218559990987743	3.224459950122525e-05	
8.379253746576957	0.00014792056457752056	0.00019890156649468872	5.143848129382178e-05	
8.509090418962503	0.00012629733756230213	0.00019567722096003383	6.983810583605032e-05	
8.640938912687513	0.0001012206686816856	0.0001925111727486236	9.201780400046509e-05	
8.774830400956196	6.761033125941149e-05	0.00018940207802684735	0.00012375689432285114	
8.910796540002062	2.712489174269026e-05	0.0001863486374996865	0.00017894618847190963	
9.048869476572474	0.00013986932948006572	0.00018334959435316935	0.00031033013698012645	
9.189081855529167	0.0008256959757169456	0.0001804037323156587	0.0009297121502405728	
9.331466827566528	0.0006503051753907277	0.00017750987382994117	0.00048531402774961146	
9.476058057049498	0.0003779918443308297	0.00017466687832870436	0.00020551200963764263	
9.622889729972897	0.00029654835264754473	0.00017187364060655588	0.00012557633218862087	
9.771996562044086	0.00025017155211769725	0.000169129089282252	8.151212324705219e-05	
9.923413806890872	0.00021952101034425678	0.00016643218534527797	5.3512940707032296e-05	
10.0771772643966	0.00019332598875540846	0.0001637819207813561	3.051978818659266e-05	
10.233323289164382	0.00017106916155184922	0.000161177317271853	3.752153583130863e-05	
10.391888799112495	0.00018030815021704313	0.00015861742496242433	2.4465377214055727e-05	
10.552911284202958	0.00014498563901714837	0.00015610132129656844	1.8441457540192008e-05	
10.716428815305356	0.0001126204305045474	0.0001536281099100697	0.00011498047588288307	
10.882480053198018	0.0002718172190019803	0.00015119691958259465	0.00012731044362112657	
11.051104257708666	0.0002085811149136102	0.00014880690324296553	6.0393437100721404e-05	
11.222341296996655	0.00018554279990087754	0.0001464572370248773	3.929190296437106e-05	
11.39623165697915	0.0001719224695355204	0.00014414711937004219	2.788949122535087e-05	
11.572816450903245	0.00016196200982530694	0.00014187577017595694	2.0169312369338095e-05	
11.752137429066462	0.00015386664700213232	0.00013964242998567127	1.4297265047998517e-05	
11.93423698868786	0.00014688543253964017	0.00013744635921711322	9.515369125551144e-06	
12.119158183932093	0.00014064131684517615	0.00013528683742968978	5.454591143390758e-06	
12.306944736088793	0.00013491976516873922	0.00013316316262602907	1.985426043241935e-06	
12.497641043909683	0.00012958677895743689	0.0001310746505868706	1.7093823163513572e-06	
12.691292194105861	0.00012455175667321406	0.00012902063423723753	4.536442462077983e-06	
12.887943972007742	0.00011974720794151246	0.00012700046304214493	7.290612522427619e-06	
13.08764287239018	0.0001151087596199028	0.0001250135024302092	9.930979893486763e-06	
13.290436110465315	0.00011054940903671493	0.0001230591332436254	1.2545778664328404e-05	
13.496371633045765	0.00010668162419316786	0.0001211367512130762	1.4473829370954982e-05	
13.705498129880782	0.00010239046694064708	0.00011924576645622434	1.6867797273485495e-05	
13.917865045168076	9.825272368134942e-05	0.00011738560299852358	1.914329468815301e-05	
14.133522589243995	9.420276490587076e-05	0.00011555569831516053	2.136212863626831e-05	
14.35252175045488	9.021405585029142e-05	0.00011375550289301056	2.354986646861759e-05	
14.574914307212275	8.626753185096528e-05	0.00011198447981155986	2.5724895595456733e-05	
14.800752840235097	8.234546965572044e-05	0.00011024210434180522	2.790435611064468e-05	
15.030090744981337	7.84288842311273e-05	0.00010852786356220554	3.0106709091468376e-05	
15.262982244272472	7.449678817961673e-05	0.00010684125599080954	3.235254550082447e-05	
15.499482401113475	7.052167554515164e-05	0.00010518179123273757	3.466868874396964e-05	
15.739647131711472	6.645888085175656e-05	0.0001035489896422422	3.709976139076514e-05	
15.98353321869612	6.22490052227552e-05	0.00010194238199861667	3.9705014694233135e-05	
16.23119832454485	5.778441816070849e-05	0.0001003615091952624	4.25926142644084e-05	
16.482701005216104	5.285650150983254e-05	9.880592194126537e-05	4.597379710563712e-05	
16.738100723993853	4.699041073285581e-05	9.727518047486793e-05	5.033584929830305e-05	
16.997457865546615	3.883683848901283e-05	9.576885428825692e-05	5.712260999792405e-05	
17.26083375020432	2.4474507273579906e-05	9.428652186312105e-05	7.30029349092656e-05	
17.528290648456405	0.00010400069419405423	9.28277704164604e-05	7.686322710117634e-05	
17.799891795674554	6.491298687189538e-05	9.139219565615993e-05	2.77778010514853e-05	
18.075701407063548	5.108610225592946e-05	8.997940154586454e-05	3.9038402905405485e-05	
18.35578469284383	4.3713061690163286e-05	8.858900007871861e-05	4.4948375378251985e-05	
18.64020787366921	3.797695282299326e-05	8.72206110595573e-05	4.927534387804079e-05	
18.929038196283646	3.2956446092386643e-05	8.58738618951564e-05	5.2941687415269706e-05	
19.222343949420477	2.8310702197937348e-05	8.454838739217187e-05	5.6260154993865615e-05	
19.52019447994806	2.3834128752637786e-05	8.324382956241667e-05	5.943325899263878e-05	
19.822660209265607	1.940803918582639e-05	8.195983743514253e-05	6.257940591820199e-05	
20.12981264995304	1.4930843715651405e-05	8.069606687601089e-05	6.580252864796978e-05	
20.441724422678867	1.0247983844040272e-05	7.945218041245415e-05	6.927119837325502e-05	
20.75846927337004	5.0102629613484184e-06	7.822784706514328e-05	7.355101563620487e-05	
21.08012209064783	1.0011619078732942e-05	7.702274218529258e-05	7.444626471597853e-05	
21.406758923533914	2.0494435472248914e-06	7.583654729754586e-05	7.502277964262838e-05	
21.738456999430788	4.546773572931042e-06	7.466894994820183e-05	7.898682681048734e-05	
22.075294742380795	9.59357505815824e-06	7.351964355854758e-05	8.305025174718545e-05	
22.417351791608088	1.4602880844338972e-05	7.238832728308162e-05	8.695302026396231e-05	
22.764709020347887	1.9661179143152546e-05	7.127470587241835e-05	9.090756693949424e-05	
23.1174485549675	2.48425594285502e-05	7.017848954067604e-05	9.499796805902121e-05	
23.47565379438362	3.019265652051889e-05	6.909939383716032e-05	9.927215341932941e-05	
23.839409429780538	3.574934437603063e-05	6.803713952216407e-05	0.000103768665249263	
24.20880146463373	4.154999224664671e-05	6.699145244671403e-05	0.00010852502391737236	
24.583917235044	4.763577909070269e-05	6.596206343610103e-05	0.0001135823497870653	
24.964845430386426	5.405616661348532e-05	6.494870817704111e-05	0.00011898993904373185	
25.351676114279368	6.0876666670392886e-05	6.395112710831932e-05	0.00012481305442134022	
25.744500745878433	6.819805745612537e-05	6.296906531477717e-05	0.00013115208131872806	
26.143412201500308	7.622128936004679e-05	6.200227242451004e-05	0.0001382070393266984	
26.548504796581717	8.557372211790862e-05	6.105050250914764e-05	0.0001465999583886454	
26.959874307978602	9.677875683395574e-05	6.011351398709658e-05	0.0001566059058119244	
27.377617996610834	9.605283168475108e-05	5.919106952962933e-05	0.0001552057449875087	
27.801834630457815	0.00010806766957332621	5.8282935969709684e-05	0.0001663319490803552	
28.232624507910387	0.00011968934751740999	5.7388884213449624e-05	0.00017706161997634333	
28.670089481484574	0.00013201357859633333	5.6508689154097146e-05	0.00018850573020633133	
29.114332981902788	0.00014545572241775635	5.564212958845975e-05	0.00020108072772203776	
29.565460042548164	0.00016035417287002028	5.478898813567163e-05	0.00021512497157661785	
30.0235773242978	0.0001770943158345641	5.3949051158218213e-05	0.00023102276879995013	
30.488793140740842	0.00019575913149332357	5.312210868513347e-05	0.00024885866588590086	
30.961217483787163	0.00021730612667421125	5.230795433729177e-05	0.0002695902709049623	
31.440962049673153	0.00024256202312647124	5.15063852547168e-05	0.00029404164586230243	
31.928140265370157	0.00027245680008964923	5.071720202583578e-05	0.00032314298303577345	
32.42286731540228	0.00030870312897178043	4.994020861860901e-05	0.00035860614640591905	
32.925260169079685	0.00035405026621657305	4.917521231346809e-05	0.0004031775297837581	
33.435437608153904	0.0004132503232962005	4.842202363799944e-05	0.00046160667473711317	
33.95352025490161	0.0004986268948671153	4.768045630331183e-05	0.0005461980661583412	
34.479630600643624	0.0006558136175277642	4.695032714203003e-05	0.0007023561434945836	
35.01389303470575	0.0005731452929799903	4.623145604785833e-05	0.0006071877639745205	
35.556433873828425	0.0006387007899493393	4.552366591666073e-05	0.0006837659006435289	
36.107381392031996	0.0009291803381320088	4.482678258900653e-05	0.0009736907854514915	
36.666865850944866	0.0013972333549421656	4.414063479413207e-05	0.001440868905190613	
37.23501953060145	0.0025047484965040954	4.3465054095271954e-05	0.002546832986788209	
37.81197676071744	0.007788054323484861	4.279987483631413e-05	0.007816792458264615	
38.397873952449665	0.004526287220295342	4.214493408973628e-05	0.004487969067710747	
38.99284963064802	0.002053885740643779	4.150007160578128e-05	0.002013103666355712	
39.59704446660722	0.0013283275210519687	4.086512976283273e-05	0.0012877424823018024	
40.21060131132589	0.0009857318799460345	4.023995351895185e-05	0.0009456423513279972	
40.83366522928125	0.0007850124222940559	3.9624390364539086e-05	0.0007454772112566816	
41.46638353272696	0.0006527089355577543	3.901829027608574e-05	0.0006137528114040018	
42.108905816522395	0.0005625183449648098	3.842150567098138e-05	0.0005241441390092183	
42.76138399350171	0.0004913686810436121	3.783389136334485e-05	0.000453567866481679	
43.42397233039088	0.00043583582946316615	3.725530452084737e-05	0.0003986070449508695	
44.096827484281306	0.0003904282221362396	3.66856046224983e-05	0.00035376626001383836	
44.78010853966855	0.0003513886790038285	3.612465341736425e-05	0.0003152865789807627	
45.47397704606499	0.0003160587533162713	3.557231488419423e-05	0.00028051702951702753	
46.17859705619533	0.0002785982026267682	3.502845519192394e-05	0.000243630426693296	
46.894135164783904	0.00026113780387490516	3.449294266103364e-05	0.00022722881210827361	
47.62076054794297	0.00019935910202200242	3.396564772573524e-05	0.00017018184600134191	
48.35864500317141	0.00037858082815646034	3.344644289696429e-05	0.00034573366622187024	
49.10796298997312	0.00030033618493525527	3.293520272615468e-05	0.00026744410071811536	
49.86889167110482	0.0002681610183924603	3.24318037697735e-05	0.00023574449264391836	
50.641610954463076	0.0002474684458232636	3.1936124554595215e-05	0.00021554404606386677	
51.42630353562007	0.00023228625224509385	3.144804554369475e-05	0.00020084492549875973	
52.22315494101898	0.00021861079338643342	3.0967449103139284e-05	0.00018764940524143196	
53.03235357183818	0.00020766101112718404	3.0494219469360572e-05	0.00017717301280730608	
53.854090748535334	0.00019629701267256933	3.0028242717188936e-05	0.00016627411754602063	
54.688560756081706	0.00018457911912467267	2.9569406728531406e-05	0.0001550182075925359	
55.53596088989733	0.00016748822317748518	2.9117601161677085e-05	0.00013844896923317216	
56.39649150249797	0.000201928193916165	2.867271742121319e-05	0.00017347116975334966	
57.27035605086487	0.0001818367186897276	2.8234648628536015e-05	0.0001536119215918257	
58.15776114454846	0.00017167301572877102	2.780328959294141e-05	0.00014387310542085432	
59.05891659451753	0.00016417730066893964	2.737853678328001e-05	0.00013680091550067756	
59.974035462765215	0.0001578775537760986	2.696028830016295e-05	0.00013091894302670989	
60.90333411268367	0.00015222133099032599	2.6548443848704288e-05	0.00012567450123620062	
61.847032260219336	0.0001475054516080973	2.6142904711786652e-05	0.00012136390830831537	
62.80535302582078	0.0001427408491178554	2.5743573723837363e-05	0.00011699833110248208	
63.778522987191536	0.00013835886909939146	2.5350355245102492e-05	0.00011300943971713105	
64.76677223286032	0.000134265616620163	2.4963155136406737e-05	0.00010930329008372738	
65.77033441658139	0.00013041649219132956	2.4581880734387473e-05	0.00010583535997115762	
66.78944681257751	0.00012678156416818097	2.4206440827191806e-05	0.00010257580360170609	
67.82435037163955	0.00012333788915199148	2.383674563062528e-05	9.950176451448858e-05	
68.87528977809474	0.00012006685050393335	2.3472706764742175e-05	9.659471263311176e-05	
69.94251350765792	0.00011695285783746426	2.3114237230866688e-05	9.383914329496664e-05	
71.02627388617911	0.0001139825850694479	2.276125138903537e-05	9.122181511006652e-05	
72.12682714930152	0.00011114447455996478	2.2413664935850833e-05	8.873125401061964e-05	
73.24443350304374	0.00010842839173488688	2.2071394882737775e-05	8.635740782994913e-05	
74.37935718532088	0.00010582537271901068	2.1734359534591906e-05	8.409139391601276e-05	
75.53186652841877	0.00010332743320767173	2.1402478468813245e-05	8.192530799688091e-05	
76.7022340224364	0.00010092741963258093	2.107567251471507e-05	7.985207534844612e-05	
77.89073637971123	9.861889066207195e-05	2.0753863733300404e-05	7.786533230150982e-05	
79.09765460024283	9.639602113567115e-05	2.0436975397397873e-05	7.595933018636669e-05	
80.32327403813038	9.425352301716455e-05	2.012493197214922e-05	7.412885629795731e-05	
81.5678844690394	9.218657953579746e-05	1.9817659095840866e-05	7.23691680505202e-05	
82.83178015871405	9.019078973351247e-05	1.951508356107216e-05	7.067593753918383e-05	
84.11525993255103	8.826212135061265e-05	1.921713329625321e-05	6.904520444057078e-05	
85.41862724625115	8.639687048228817e-05	1.8923737347425293e-05	6.747333568463392e-05	
86.74219025756646	8.459162679667496e-05	1.863482586039709e-05	6.595699068823941e-05	
88.08626189915832	8.284324336712186e-05	1.8350330063190225e-05	6.449309120306186e-05	
89.45115995258467	8.114881036651589e-05	1.8070182248787718e-05	6.307879502556099e-05	
90.83720712343391	7.950563201933813e-05	1.7794315758179087e-05	6.171147296465241e-05	
92.24473111762269	7.791120632072683e-05	1.7522664963696095e-05	6.03886885763052e-05	
93.67406471887617	7.636320712030745e-05	1.7255165252633243e-05	5.910818026279305e-05	
95.1255458674087	7.48594682382854e-05	1.6991753011147286e-05	5.7867845404069354e-05	
96.59951773982377	7.339796933685601e-05	1.6732365608430193e-05	5.666572624430289e-05	
98.09632883025184	7.197682331468073e-05	1.647694138115013e-05	5.5499997301308416e-05	
99.61633303274554	7.059426502844859e-05	1.622541961815513e-05	5.436895410288158e-05	
101.15988972495167	6.924864117521837e-05	1.5977740545434348e-05	5.32710030837252e-05	
102.72736385307937	6.793840119368698e-05	1.5733845311331874e-05	5.220465250110791e-05	
104.31912601818526	6.666208906281563e-05	1.5493675972008114e-05	5.116850424768206e-05	
105.93555256379533	6.541833589317607e-05	1.5257175477144091e-05	5.0161246456821744e-05	
107.57702566488457	6.420585322058815e-05	1.5024287655883951e-05	4.918164681005004e-05	
109.24393341823551	6.302342692360832e-05	1.4794957203011053e-05	4.822854646811521e-05	
110.93666993419627	6.1869911696593e-05	1.4569129665353406e-05	4.7300854557439634e-05	
112.65563542986153	6.074422601870906e-05	1.4346751428413856e-05	4.6397543152314666e-05	
114.40123632369622	5.964534756666777e-05	1.4127769703221046e-05	4.551764270061895e-05	
116.17388533162597	5.8572309025301206e-05	1.3912132513396923e-05	4.466023784718041e-05	
117.9740015646163	5.752419425557332e-05	1.3699788682436744e-05	4.382446361437628e-05	
119.802010627764	5.6500134784341644e-05	1.3490687821197672e-05	4.300950190428903e-05	
121.65834472092367	5.549930658428448e-05	1.3284780315592161e-05	4.22145782908351e-05	
123.54344274089367	5.452092711596975e-05	1.3082017314482313e-05	4.143895907384508e-05	
125.45775038518534	5.356425260715042e-05	1.2882350717771612e-05	4.068194857018265e-05	
127.40172025740017	5.262857554708621e-05	1.2685733164690364e-05	3.9942886619704424e-05	
129.3758119742398	5.171322237607393e-05	1.2492118022271455e-05	3.9221146286245625e-05	
131.3804922741741	5.081755135245919e-05	1.230145937401288e-05	3.851613173590704e-05	
133.41623512779302	4.994095058124671e-05	1.2113712008723787e-05	3.782727627676295e-05	
135.48352184986857	4.9082836190051244e-05	1.1928831409550742e-05	3.715404054573471e-05	
137.58284121315285	4.8242650639569284e-05	1.1746773743180972e-05	3.6495910829812955e-05	
139.71468956393986	4.741986115702809e-05	1.1567495849219477e-05	3.5852397510087396e-05	
141.879570939417	4.6613958282197845e-05	1.1390955229737028e-05	3.522303361817274e-05	
144.07799718683648	4.58244545165611e-05	1.1217110038985827e-05	3.460737349562762e-05	
146.31048808453184	4.505088306713075e-05	1.1045919073280177e-05	3.4004991547860056e-05	
148.57757146481032	4.4292796677207544e-05	1.0877341761039054e-05	3.341548108481349e-05	
150.87978333874923	4.354976653708527e-05	1.071133815298794e-05	3.283845324144353e-05	
153.2176680229263	4.2821381268351975e-05	1.0547868912516983e-05	3.227353597163678e-05	
155.5917782681133	4.210724597601156e-05	1.038689530619298e-05	3.172037310979823e-05	
158.00267538996428	4.140698136316565e-05	1.0228379194422352e-05	3.11786234948498e-05	
160.45092940172842	4.07202229034613e-05	1.0072283022262677e-05	3.064796015184778e-05	
162.9371191490193	4.004662006692789e-05	9.918569810380148e-06	3.012806952684516e-05	
165.46183244667284	3.9385835595203886e-05	9.767203146150482e-06	2.9618650771001618e-05	
168.02566621772516	3.8737544822496226e-05	9.618147174900881e-06	2.9119415070286454e-05	
170.6292266345446	3.8101435038921784e-05	9.471366591290628e-06	2.8630085017426088e-05	
173.27312926215015	3.747720489316083e-05	9.326826630827977e-06	2.815039402302826e-05	
175.9579992037507	3.6864563831604606e-05	9.18449306152103e-06	2.7680085763067376e-05	
178.68447124853947	3.626323157140936e-05	9.044332175660405e-06	2.721891366014532e-05	
181.45319002177868	3.567293760507693e-05	8.906310781731395e-06	2.676664039615021e-05	
184.2648101372089	3.509342073437312e-05	8.770396196453592e-06	2.632303745412611e-05	
187.11999635182175	3.4524428631566035e-05	8.636556236945647e-06	2.588788468733834e-05	
190.019423723029	3.396571742612631e-05	8.504759213013309e-06	2.5460969913677934e-05	
192.9637777682679	3.3417051315172504e-05	8.374973919558556e-06	2.504208853369074e-05	
195.95375462707955	3.287820219607813e-05	8.247169629107838e-06	2.4631043170649617e-05	
198.99006122569847	3.234894931977545e-05	8.121316084457525e-06	2.4227643331206605e-05	
202.0734154441926	3.1829078963401935e-05	7.997383491434532e-06	2.3831705085273065e-05	
205.20454628619316	3.131838412103502e-05	7.875342511770312e-06	2.3443050763875107e-05	
208.38419405125447	3.081666421135391e-05	7.755164256086339e-06	2.3061508673824967e-05	
211.6131105098844	3.0323724801150665e-05	7.636820276989199e-06	2.2686912828132428e-05	
214.892059081287	2.9839377343691914e-05	7.520282562273578e-06	2.231910269115927e-05	
218.22181501385919	2.936343893100255e-05	7.40552352823135e-06	2.195792293758983e-05	
221.60316556848443	2.8895732059209466e-05	7.292516013065017e-06	2.160322322435763e-05	
225.03691020466627	2.8436084406143577e-05	7.181233270403854e-06	2.1254857974727746e-05	
228.5238607695462	2.7984328620454008e-05	7.071648962921051e-06	2.091268617379063e-05	
232.06484168985054	2.754030212153983e-05	6.963737156050245e-06	2.0576571174674287e-05	
235.66069016681035	2.710384690965235e-05	6.857472311799833e-06	2.02463805148294e-05	
239.3122563741041	2.6674809385564395e-05	6.752829282663449e-06	1.992198574178552e-05	
243.0204036588648	2.6253040179243875e-05	6.64978330562512e-06	1.9603262247816977e-05	
246.78600874580337	2.5838393987006355e-05	6.548309996257528e-06	1.929008911299486e-05	
250.60996194449422	2.5430729416655618e-05	6.4483853429119245e-06	1.8982348956135542e-05	
254.4931673598731	2.5029908840154028e-05	6.349985700998159e-06	1.8679927793188914e-05	
258.43654310599635	2.4635798253393504e-05	6.253087787353476e-06	1.8382714902638703e-05	
262.4410215231124	2.424826714266615e-05	6.157668674698576e-06	1.809060269751526e-05	
266.507549398097	2.3867188357458788e-05	6.063705786179582e-06	1.7803486603646393e-05	
270.63708818830384	2.349243798921971e-05	5.971176889994556e-06	1.7521264943796086e-05	
274.8306142488838	2.3123895255767816e-05	5.8800600941031814e-06	1.7243838827362447e-05	
279.08911906362675	2.276144239103519e-05	5.7903338410183346e-06	1.697111204532733e-05	
283.4136094793798	2.2404964539852967e-05	5.701976902678193e-06	1.6702990970168785e-05	
287.80510794409827	2.2054349657508367e-05	5.614968375397641e-06	1.6439384460465447e-05	
292.26465274858515	2.1709488413817265e-05	5.529287674897711e-06	1.6180203769938532e-05	
296.7932982719762	2.137027410147224e-05	5.444914531411802e-06	1.592536246069258e-05	
301.3921152310292	2.1036602548440223e-05	5.361828984867479e-06	1.567477632043026e-05	
306.0621909332746	2.0708372034197827e-05	5.2800113801426866e-06	1.5428363283430507e-05	
310.80462953409153	2.038548320960407e-05	5.199442362395108e-06	1.5186043355091052e-05	
315.6205522977641	2.006783902022321e-05	5.120102872463645e-06	1.494773853984884e-05	
320.5110978625849	1.975534463292028e-05	5.041974142340785e-06	1.4713372772302438e-05	
325.47742251006514	1.944790736556262e-05	4.965037690714776e-06	1.4482871851370604e-05	
330.52070043831674	1.9145436619670446e-05	4.889275318580522e-06	1.425616337733127e-05	
335.6421240396705	1.8847843815868112e-05	4.8146691049180766e-06	1.4033176691593618e-05	
340.8429041825955	1.855504233199645e-05	4.7412014024377435e-06	1.3813842819064676e-05	
346.1242704979875	1.826694744375424e-05	4.66885483339066e-06	1.3598094412979619e-05	
351.4874716698928	1.7983476267744393e-05	4.597612285443909e-06	1.3385865702072243e-05	
356.9337757307372	1.770454770680726e-05	4.527456907619086e-06	1.3177092439969192e-05	
362.46447036112943	1.7430082397529986e-05	4.45837210629338e-06	1.2971711856697713e-05	
368.08086319431027	1.7160002659827147e-05	4.390341541262161e-06	1.2769662612203225e-05	
373.7842821253185	1.6894232448493174e-05	4.323349121862127e-06	1.2570884751778144e-05	
379.57607562494815	1.6632697306632984e-05	4.257379003154048e-06	1.237531966330933e-05	
385.45761305857025	1.6375324320881896e-05	4.1924155821642014e-06	1.218291003625617e-05	
391.43028500989345	1.6122042078330938e-05	4.128443494183576e-06	1.1993599822276294e-05	
397.49550360974456	1.587278062507789e-05	4.06544760912391e-06	1.1807334197420213e-05	
403.6547028699399	1.5627471426328816e-05	4.0034130279297385e-06	1.1624059525820455e-05	
409.9093390223323	1.5386047327978774e-05	3.9423250790455386e-06	1.1443723324804814e-05	
416.26089086311043	1.5148442519603944e-05	3.8821693149371235e-06	1.1266274231366765e-05	
422.71086010243414	1.4914592498801264e-05	3.822931508666438e-06	1.1091661969930012e-05	
429.2607717194863	1.4684434036814535e-05	3.7645976505189395e-06	1.0919837321346929e-05	
435.91217432302693	1.445790514538965e-05	3.707153944682738e-06	1.0750752093074404e-05	
442.6666405175339	1.4234945044803933e-05	3.6505868059786883e-06	1.0584359090472815e-05	
449.52576727501685	1.4015494133017895e-05	3.5948828566406578e-06	1.042061208917729e-05	
456.4911763125926	1.3799493955899952e-05	3.540028923145174e-06	1.0259465808492555e-05	
463.56451447591087	1.3586887178477406e-05	3.4860120330897017e-06	1.010087588576542e-05	
470.74745412852144	1.3377617557169135e-05	3.432819412118793e-06	9.944798851691115e-06	
478.04169354727435	1.3171629912957732e-05	3.3804384808973587e-06	9.79119210651198e-06	
485.4489573238469	1.2968870105460915e-05	3.328856852130347e-06	9.640013897068989e-06	
492.97099677249224	1.276928500786417e-05	3.278062327628106e-06	9.49122329466888e-06	
500.60959034410683	1.2572822482677982e-05	3.2280428954167103e-06	9.344780173730894e-06	
508.36654404671106	1.2379431358285452e-05	3.178786726892589e-06	9.200645191179588e-06	
516.2436918724502	1.2189061406247149e-05	3.1302821740207238e-06	9.058779766551358e-06	
524.242896231207	1.2001663319332047e-05	3.0825177665757956e-06	8.919146062784088e-06	
532.3660483909357	1.1817188690244734e-05	3.035482209425577e-06	8.78170696766083e-06	
540.6150689248177	1.1635589991020434e-05	2.989164379855937e-06	8.646426075879687e-06	
548.9919081653474	1.1456820553060939e-05	2.943553324936813e-06	8.513267671723668e-06	
557.4985466654523	1.1280834547785587e-05	2.8986382589285185e-06	8.38219671230523e-06	
566.1369956667598	1.1107586967872833e-05	2.854408560727757e-06	8.253178811361733e-06	
574.909297575119	1.0937033609068906e-05	2.810853771352746e-06	8.126180223578865e-06	
583.8175264434902	1.076913105254138e-05	2.7679635914668335e-06	8.0011678294205e-06	
592.8637884623186	1.060383664775627e-05	2.7257278789400157e-06	7.878109120444185e-06	
602.0502224575035	1.04411084958584e-05	2.684136646447788e-06	7.756972185082571e-06	
611.379000396087	1.0280905433535674e-05	2.643180059106728e-06	7.637725694871998e-06	
620.8523278997751	1.012318701734877e-05	2.6028484321462705e-06	7.520338891110359e-06	
630.4724447664181	9.967913508508533e-06	2.563132228616106e-06	7.404781571926996e-06	
640.2416254995708	9.815045858084342e-06	2.524022057128644e-06	7.2910240797485475e-06	
650.1621798462554	9.66454569262729e-06	2.4855086696360355e-06	7.179037289145027e-06	
660.2364533430635	9.516375300192648e-06	2.447582959241174e-06	7.068792595041215e-06	
670.4668278707137	9.370497616747264e-06	2.410235958042201e-06	6.960261901279506e-06	
680.8557222172046	9.226876212947458e-06	2.3734588350099692e-06	6.853417609520267e-06	
691.4055926496942	9.085475281274283e-06	2.3372428938979726e-06	6.748232608467111e-06	
702.1189334952396	8.946259623513101e-06	2.301579571184238e-06	6.644680263404542e-06	
712.9982777305363	8.809194638565329e-06	2.2664604340446844e-06	6.54273440603627e-06	
724.0461975807946	8.67424631058052e-06	2.2318771783574816e-06	6.442369324612898e-06	
735.2653051278958	8.541381197397541e-06	2.197821626737909e-06	6.3435597543381856e-06	
746.6582529279726	8.410566419284107e-06	2.1642857266032707e-06	6.246280868043636e-06	
758.2277346385576	8.281769647964336e-06	2.1312615482673872e-06	6.150508267121504e-06	
769.9764856554507	8.154959095924454e-06	2.0987412830642172e-06	6.056217972706839e-06	
781.9072837594538	8.030103505987221e-06	2.0667172415001673e-06	5.963386417099576e-06	
794.0229497731273	7.907172141145955e-06	2.035181851434637e-06	5.871990435417961e-06	
806.3263482277227	7.786134774649526e-06	2.0041276562883804e-06	5.782007257475161e-06	
818.82038804045	7.66696168032999e-06	1.9735473132792433e-06	5.69341449987112e-06	
831.5080232022387	7.549623623164828e-06	1.943433591684869e-06	5.606190158292066e-06	
844.3922534761538	7.434091850066235e-06	1.9137793711319597e-06	5.520312600010504e-06	
857.4761251066391	7.3203380808899615e-06	1.8845776399116607e-06	5.435760556578645e-06	
870.7627315397452	7.208334499656868e-06	1.85582149332071e-06	5.352513116708785e-06	
884.2552141545192	7.098053745980201e-06	1.8275041320279197e-06	5.270549719334075e-06	
897.9567630057271	6.989468906692322e-06	1.7996188604656275e-06	5.18985014684377e-06	
911.8706175780853	6.8825535076644634e-06	1.7721590852457144e-06	5.110394518486942e-06	
926.0000675521785	6.777281505813656e-06	1.7451183135998313e-06	5.032163283939166e-06	
940.3484535822448	6.673627281291036e-06	1.7184901518434537e-06	4.955137217026743e-06	
954.9191680860141	6.571565629845961e-06	1.6922683038633982e-06	4.8792974096032825e-06	
969.715656046784	6.4710717553606996e-06	1.6664465696284467e-06	4.804625265573744e-06	
984.7414158279239	6.372121262550543e-06	1.6410188437227214e-06	4.7311024950611614e-06	
1000.0	6.27469014982442e-06	1.6159791139014658e-06	4.658711108711457e-06	


==> data/fig_iss_ph2_04_hist_bode_05.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016849601739715053	2.9350120543742727e-06	
0.10154950161807173	0.0001727846641511856	0.00017118908844626285	2.9487445772609163e-06	
0.10312301278878754	0.00017554877368051514	0.00017392789711183826	2.9628404663847582e-06	
0.10472090554055413	0.00017835991065214075	0.0001767133483057179	2.977307904354872e-06	
0.10634355766636439	0.00018121901004083087	0.0001795463708507816	2.992155198427687e-06	
0.10799135281311975	0.00018412703171742393	0.00018242791836982705	3.0073907804544317e-06	
0.1096646805723366	0.00018708496138198909	0.00018535897021708665	3.02302320679301e-06	
0.11136393657225817	0.0001900938115420566	0.0001883405324547768	3.039061158194942e-06	
0.11308952257139368	0.0001931546225384728	0.00019137363887724516	3.0555134396655133e-06	
0.11484184655350702	0.00019626846362160818	0.00019445935208543493	3.0723889803064598e-06	
0.11662132282407707	0.00019943643408081553	0.00019759876461456974	3.089696833141631e-06	
0.11842837210825283	0.00020265966443023005	0.00020079300011814318	3.1074461749349114e-06	
0.12026342165032622	0.00020593931765420574	0.0002040432146115119	3.1256463060029094e-06	
0.12212690531474645	0.00020927659051590063	0.0002073505977786025	3.1443066500285678e-06	
0.12401926368869937	0.00021267271493276106	0.0002107163743454788	3.1634367538834116e-06	
0.12594094418627644	0.000216128959422904	0.00021414180552477166	3.1830462874626402e-06	
0.12789240115425762	0.00021964663062667495	0.00021762819053524645	3.203145043539437e-06	
0.12987409597953362	0.00022322707490794735	0.00022117686820107176	3.223742937647066e-06	
0.13188649719819254	0.0002268716800400495	0.00022478921863567584	3.2448500079937057e-06	
0.13393008060629666	0.0002305818769815431	0.0002284666650154135	3.2664764154182594e-06	
0.13600532937237603	0.0002343591417474478	0.00023221067544863813	3.2886324433922997e-06	
0.13811273415166478	0.00023820499738190403	0.000236022764946168	3.31132849807772e-06	
0.14025279320210793	0.00024212101603869339	0.0002399044974995642	3.3345751084476723e-06	
0.1424260125021654	0.0002461088211765037	0.00024385748827411235	3.3583829264738688e-06	
0.1446329058704415	0.0002501700898763241	0.0002478834059238839	3.382762727393887e-06	
0.14687399508716817	0.00025430655528890794	0.0002519839750368196	3.407725410061378e-06	
0.14914981001757044	0.000258520009220819	0.00025616097871834765	3.433281997388962e-06	
0.15146088873714358	0.00026281230486822443	0.00026041626132269864	3.459443636889771e-06	
0.1538077776588715	0.000267185359708297	0.00026475173134177753	3.4862216013277912e-06	
0.15619103166241588	0.0002716411585588216	0.00026916936446219153	3.5136272894791842e-06	
0.15861121422530794	0.0002761817568174509	0.0002736712068018688	3.541672227018757e-06	
0.16106889755617235	0.00028080928389291734	0.00027825937833858013	3.570368067534615e-06	
0.16356466273001555	0.00028552594684149606	0.0002829360765436597	3.5997265936756437e-06	
0.1660990998256107	0.00029033403422306595	0.000287703580235261	3.629759718445505e-06	
0.16867280806501112	0.00029523592019226774	0.0002925642536666547	3.660479486644488e-06	
0.1712863959552255	0.00030023406884151417	0.0002975205508663168	3.69189807646862e-06	
0.17394048143208848	0.0003053310388139851	0.00030257502024794267	3.724027801269817e-06	
0.17663569200636045	0.0003105294882062412	0.0003077303095100151	3.756881111486867e-06	
0.17937266491209122	0.000315832179781733	0.0003129891708462051	3.7904705967506622e-06	
0.18215204725728248	0.00032124198651828	0.00031835446648967926	3.82480898816907e-06	
0.18497449617688488	0.0003267618975145803	0.00032382917461636616	3.859909160802638e-06	
0.18784067898816573	0.0003323950242829551	0.0003294163956343978	3.89578413632631e-06	
0.1907512733484843	0.000338144607457942	0.00033511935888932444	3.932447085894784e-06	
0.19370696741551147	0.00034401402395293725	0.0003409414298173117	3.969911333206899e-06	
0.1967084600099325	0.0003500067945999911	0.0003468861175814196	4.008190357779413e-06	
0.19975646078067044	0.00035612659231101784	0.00035295708322922705	4.04729779843089e-06	
0.20285169037266976	0.00036237725080219595	0.0003591581484135662	4.087247456988324e-06	
0.2059948805972802	0.00036876277392718467	0.00036549330472201145	4.128053302208126e-06	
0.20918677460527996	0.00037528734566907293	0.00037196672366501555	4.169729473931269e-06	
0.21242812706258082	0.0003819553408456891	0.00037858276737734036	4.212290287463653e-06	
0.215719704328655	0.0003887713365881551	0.0003853460000926547	4.255750238194092e-06	
0.21906228463772706	0.0003957401246583699	0.00039226120045698617	4.300124006453028e-06	
0.22245665828277353	0.00040286672467757537	0.0003993333747531839	4.345426462613041e-06	
0.22590362780237347	0.0004101563983453271	0.0004065677711157113	4.391672672440294e-06	
0.22940400817045398	0.0004176146647361966	0.0004139698948231009	4.438877902696073e-06	
0.23295862698897662	0.0004252473167704454	0.0004215455247643062	4.487057627000339e-06	
0.2365683246836085	0.0004330604389648584	0.0004293007311851515	4.536227531952271e-06	
0.2402339547024262	0.000441060426581069	0.0004372418948322007	4.5864035235245285e-06	
0.243956383717698	0.0004492540063011426	0.0004453757276238294	4.6376017337247406e-06	
0.24773649183079302	0.00045764825857417813	0.00045370929499225496	4.6898385275375035e-06	
0.2515751727802653	0.0004662506417933637	0.00046225004005596716	4.7431305101523544e-06	
0.2554733341531623	0.00047506901848055286	0.0004710058097996396	4.79749453447678e-06	
0.2594318975996074	0.00048411168367532074	0.0004799848834584776	4.8529477089518215e-06	
0.26345179905070754	0.0004933873957478425	0.0004891960033263663	4.909507405666247e-06	
0.2675339889398373	0.0005029054098802919	0.0004986484082325206	4.967191268784346e-06	
0.27167943242735193	0.0005126755144901122	0.0005083518699600006	5.026017223294565e-06	
0.2758891096287819	0.0005227080709010217	0.0005183167329119819	5.0860034840825455e-06	
0.28016401584656353	0.0005330140566045367	0.0005285539573685687	5.147168565343279e-06	
0.2845051618053608	0.000543605112496829	0.000539075166718997	5.209531290342172e-06	
0.28891357389103245	0.0005544935945236229	0.0005498926991019561	5.2731108015306256e-06	
0.2933902943933029	0.000565692630220581	0.0005610196639415064	5.337926571035194e-06	
0.29793638175219256	0.0005772161806992727	0.0005724700039287225	5.403998411529629e-06	
0.30255291080826724	0.00058907910870066	0.0005842585630710435	5.4713464874964835e-06	
0.30724097305676445	0.0006012972534206605	0.0005964011615139266	5.53999132690742e-06	
0.31200167690565833	0.000613887512907474	0.0006089146779345541	5.609953833326455e-06	
0.3168361479377224	0.0006268679349402303	0.0006218171404172168	5.681255298456044e-06	
0.3217455291766536	0.0006402578174256677	0.0006351278268471593	5.753917415143519e-06	
0.32673098135731937	0.0006540778194970591	0.0006488673760071844	5.82796229087442e-06	
0.33179368320019265	0.0006683500846711393	0.0006630579107328972	5.903412461756126e-06	
0.33693483169003946	0.0006830983776188622	0.0006777231746825075	5.9802909070414965e-06	
0.3421556423589239	0.0006983482363396444	0.0006928886845110295	6.0586210641846355e-06	
0.3474573495735992	0.0007141271418030046	0.0007085818995129231	6.138426844482724e-06	
0.35284120682735126	0.0007304647074438646	0.0007248324111196653	6.219732649313619e-06	
0.3583084870363649	0.0007473928912780078	0.0007416721550189719	6.302563387009178e-06	
0.3638604828406817	0.0007649462338539022	0.0007591356491121625	6.386944490385383e-06	
0.3694985069098218	0.0007831621257908659	0.000777260261059967	6.472901934978723e-06	
0.37522389225314035	0.0008020811092890041	0.0007960865098026066	6.560462258006766e-06	
0.3810379925349945	0.0008217472187556886	0.0008156584061993744	6.649652578109161e-06	
0.3869421823947922	0.0008422083666038154	0.0008360238388435181	6.740500615897157e-06	
0.39293785777200174	0.000863516781373009	0.0008572350122042502	6.833034715365972e-06	
0.39902643623619527	0.0008857295066491422	0.0008793489455720648	6.927283866209327e-06	
0.4052093573222091	0.0009089089708642655	0.0009024280428904033	7.023277727098638e-06	
0.41148808287049476	0.0009331236400166404	0.0009265407455145483	7.121046649963019e-06	
0.41786409737274555	0.0009584487677466579	0.0009517622823349179	7.2206217053523075e-06	
0.4243389083228771	0.0009849672601505038	0.0009781755346483629	7.3220347089213055e-06	
0.43091404657344795	0.0010127706763538374	0.0010058720368018223	7.425318249123941e-06	
0.4375910666976019	0.0010419603903888584	0.001034953138154311	7.530505716172732e-06	
0.4443715473566186	0.0010726489455634956	0.0010655313575491745	7.637631332342895e-06	
0.45125709167315986	0.0011049616396003271	0.001097731968578157	7.746730183718453e-06	
0.4582493276102989	0.0011390383877773766	0.0011316948628744177	7.857838253440774e-06	
0.4653499083564233	0.0011750359226852165	0.0011675767500551098	7.970992456575806e-06	
0.4725605127161014	0.001213130403778721	0.001205553767499705	8.086230676699254e-06	
0.4798828455070056	0.0012535205286672473	0.00124582459191784	8.203591804285618e-06	
0.4873186379629853	0.0012964312624453246	0.0012886141690214969	8.323115777042994e-06	
0.49486964814338685	0.0013421183332324232	0.0013341782094865643	8.444843622293709e-06	
0.5025376613487146	0.0013908736841277268	0.0013828086414310705	8.568817501552921e-06	
0.5103244905427329	0.0014430321277332334	0.0014348402655914765	8.695080757423893e-06	
0.5182319767811088	0.0014989795245651844	0.0014906589345541118	8.82367796295914e-06	
0.5262619896466971	0.0015591629086860457	0.0015507116794235153	8.954654973665067e-06	
0.5344164276915693	0.0016241031238394114	0.0016155193472769834	9.088058982280091e-06	
0.5426972188858914	0.0016944107276093542	0.001685692507018187	9.22393857652142e-06	
0.5511063210737586	0.001770806194104523	0.00176195165425647	9.362343799956046e-06	
0.559645722436092	0.0018541458345202038	0.0018451531347419836	9.503326216191625e-06	
0.5683174419607084	0.0019454554170076303	0.0019363227680374885	9.646938976529904e-06	
0.5771235299196736	0.0020459742927716215	0.0020366999787110977	9.79323689129803e-06	
0.5860660683540517	0.0021572140689021186	0.0021477964760892995	9.942276504988967e-06	
0.595147171566167	0.0022810377472719016	0.0022714754027017225	1.009411617554355e-05	
0.604368986619493	0.0024197681709622514	0.002410059794101222	1.0248816158918658e-05	
0.6137336938462858	0.0025763392709970447	0.002566483844747467	1.0406438707907084e-05	
0.6232435073630855	0.0027545112031236154	0.002744508072943656	1.0567048082650043e-05	
0.6329006755942035	0.0029591832373654756	0.0029490322520156695	1.073071053417589e-05	
0.6427074818033226	0.003196860444935177	0.0031865621618161655	1.0897495223658133e-05	
0.6526662446333333	0.0034763702104425804	0.003465926204234044	1.1067472953861997e-05	
0.6627793186545348	0.003809999794928154	0.0037994131353116176	1.1240717191456321e-05	
0.6730490949213316	0.0042153747509317595	0.0042046507734172095	1.1417303848155738e-05	
0.6834780015375548	0.004718709135520043	0.0047078567452714356	1.1597311276779444e-05	
0.6940685042305437	0.005360756907417575	0.005349790917444532	1.1780820143703363e-05	
0.7048231069341222	0.006208500396235852	0.006197446039875932	1.196791304049374e-05	
0.7157443523806098	0.007380247733066346	0.0073691502387812375	1.2158673483129015e-05	
0.7268348227020044	0.009106259709070155	0.009095207375807176	1.2353183305530206e-05	
0.7380971400404808	0.01190129537461891	0.011890486197971837	1.2551515146037655e-05	
0.7495339671683494	0.017193244711326154	0.01718324059687419	1.2753706239036441e-05	
0.7611480081176202	0.03082564686567289	0.030818959276352823	1.2959636237867816e-05	
0.7729420088193235	0.10102107970750837	0.10103378443506741	1.317019495840933e-05	
0.784918757752735	0.042493060788188784	0.04250121095856492	1.3388967714883386e-05	
0.7970810866046624	0.020164567039759117	0.020177503201842164	1.3607264899272541e-05	
0.8094318709389453	0.013063183552754942	0.013076895110657535	1.3830866758699514e-05	
0.8219740308763326	0.009618965614840217	0.009633011389705114	1.4059337361846408e-05	
0.8347105317848907	0.007589169548000094	0.007603461928960346	1.4292695564158772e-05	
0.847644384981113	0.006251052626794043	0.006265572503138073	1.4531046567677678e-05	
0.8607786484418896	0.005302087457779245	0.005316833857620508	1.4774524941824988e-05	
0.8741164275275125	0.0045935570901604736	0.0046085346764752275	1.5023281047017823e-05	
0.8876608757158821	0.004043886667738732	0.004059101977141379	1.5277477012840502e-05	
0.9014151953480897	0.003604612144558273	0.003620072329658406	1.553728556424311e-05	
0.9153826383855528	0.0032451336694588454	0.003260846064455871	1.5802889907172457e-05	
0.9295665071788846	0.0029451801307070133	0.0029611521126156476	1.607448409381367e-05	
0.9439701552486742	0.002690789926750863	0.0027070288879762028	1.6352273654271663e-05	
0.9585969880783669	0.002472032352404344	0.0024885457154622303	1.663647641129931e-05	
0.9734504639194281	0.0022816495338461276	0.0022984447810981863	1.692732344715839e-05	
0.9885340946089864	0.0021142124656571212	0.0021312971733147917	1.7225060215407766e-05	
1.0038514464001433	0.001965577587540084	0.0019829594598520725	1.7529947803196653e-05	
1.01940614080515	0.0018325260274634411	0.0018502129297701141	1.7842264357469735e-05	
1.0352018554516484	0.0017125176574517896	0.0017305176479394178	1.816230669457689e-05	
1.051242324952181	0.0016035194537826483	0.001621840814229173	1.8490392118370347e-05	
1.0675313417871697	0.0015038831959453178	0.0015225344619119471	1.8826860477779063e-05	
1.0840727572015847	0.0014122566789496122	0.0014312466699103932	1.9172076501361278e-05	
1.1008704821154982	0.0013275181529499146	0.001346856002839728	1.952643245420832e-05	
1.117928488048752	0.0012487271523091896	0.0012684223409410935	1.9890351171874106e-05	
1.1352508080599522	0.001175087074592386	0.0011951494603597544	2.0264289537581283e-05	
1.1528415377000134	0.00110591630188751	0.0011263561561262712	2.0648742483083184e-05	
1.1707048359804781	0.0010406256075657719	0.0010614536509021084	2.1044247611326913e-05	
1.1888449263568397	0.0009787002336175017	0.000999927674555069	2.1451390561301496e-05	
1.2072660977271032	0.0009196854636680787	0.0009413240395560786	2.1870811263613764e-05	
1.225972705445816	0.0008631748218945677	0.0008852368422298264	2.2303211271174305e-05	
1.2449691723538168	0.0008088002414071968	0.0008312986331015426	2.2749362395500658e-05	
1.2642599898239333	0.0007562236952224855	0.0007791720489087707	2.3210116938737322e-05	
1.2838497188228888	0.0007051298870933379	0.0007285425025649117	2.3686419889443883e-05	
1.3037429909896587	0.0006552196702545609	0.000679111597390704	2.4179323553183042e-05	
1.3239445097305402	0.0006062039075199521	0.0006305909758829882	2.4690005227306675e-05	
1.3444590513311867	0.0005577975113834274	0.0005826963357584247	2.5219788722053676e-05	
1.3652914660858761	0.0005097134117160871	0.0005351413494349047	2.577017083358527e-05	
1.386446679444272	0.00046165619562603394	0.0004876312086151538	2.6342854667319616e-05	
1.4079296931759626	0.00041331517565331035	0.0004398554845284619	2.6939777968267028e-05	
1.4297455865530366	0.00036435657802903087	0.0003914799525609689	2.7563196827543417e-05	
1.451899517550985	0.00031441492570046713	0.00034213700297113203	2.8215722027183488e-05	
1.4743967240682132	0.00026308401256072293	0.00029141434976246014	2.8900401029540153e-05	
1.4972425251644468	0.0002099108644127515	0.00023884239090692956	2.962084482385277e-05	
1.5204423223183279	0.00015440943614965314	0.00018388391385595998	3.0381364942879257e-05	
1.5440016007044985	9.620623167730513e-05	0.0001259503291544197	3.118716871860501e-05	
1.5679259304904682	3.7054982063058405e-05	6.468410648139489e-05	3.204462555366893e-05	
1.5922209681535842	4.229303307276403e-05	1.6191943281611253e-05	3.29616375916107e-05	
1.6168924578184014	0.00011343467280847865	7.951071183358713e-05	3.3948166906792106e-05	
1.6419462326147771	0.00019530503084761247	0.00016033909657974101	3.501700355053565e-05	
1.667388216057011	0.0002880758115390169	0.00025205197722140453	3.618491553600152e-05	
1.6932244234443516	0.00039464873278774926	0.00035744452471456786	3.747442576058058e-05	
1.7194609632832076	0.0005194382398463766	0.00048090598003528064	3.891666006881393e-05	
1.7461040387313935	0.0006689798087916006	0.0006289399991290331	4.055611350964239e-05	
1.7731599490647525	0.0008532628049250072	0.0008114871893120583	4.2459049861500536e-05	
1.8006350911665105	0.001088325039585499	0.0010445099369593444	4.472926438494044e-05	
1.828535961039703	0.0014016364654441122	0.0013553584631464872	4.7540112639446065e-05	
1.8568691553430368	0.0018444796742921662	0.0017951177476506668	5.120650920311479e-05	
1.885641372950552	0.0025247915699753445	0.002471388777707853	5.637075532321815e-05	
1.9148594165354507	0.003714457117013977	0.003655541042247356	6.458741786290049e-05	
1.9445301941784663	0.006340609452953636	0.006275282904487055	8.086779085271014e-05	
1.974660721001155	0.01628023341113	0.016264771320592324	0.0001371949629947692	
2.0052581208244957	0.0207165805518259	0.020627514494582486	0.00014739023180599536	
2.036329627853186	0.007933045586390797	0.007917917200212168	1.6264475384409357e-05	
2.067882588386045	0.00492411401052956	0.004936908624823323	1.5869059410558687e-05	
2.0999244625529108	0.0036233713476390658	0.003649261038162044	2.7056053335582925e-05	
2.132462826078452	0.00289677450201515	0.0029315368795046516	3.528796210740341e-05	
2.1655053720733157	0.002429932033423465	0.0024726567119358086	4.293551722583264e-05	
2.199059912853022	0.002100889730502846	0.002152905512168935	5.20517232403486e-05	
2.2331343817850464	0.0018498447663448255	0.001916518423088903	6.673254226323235e-05	
2.267736835164523	0.0016317981570314996	0.001734035626974219	0.0001054520083500091	
2.302875454119006	0.0016458978886482168	0.0015884343555346158	0.0001609421620151591	
2.3385585465427567	0.0014820475952822133	0.001469193749859044	1.6367997645191127e-05	
2.3747945490609914	0.0013567051508588976	0.0013694612383407306	1.282796585750998e-05	
2.411592029024571	0.0012591429768533762	0.0012845816309243622	2.543875632811671e-05	
2.4489596865355954	0.0011749958319738926	0.0012112812969551578	3.632350321155118e-05	
2.4869063565043885	0.001109074841833218	0.0011471906476685798	4.798718005929937e-05	
2.5254410107383527	0.0010616000444637129	0.0010905518645255297	2.9086465055825913e-05	
2.564572760063192	0.0009992449023474971	0.0010400331367542697	4.1605364507975634e-05	
2.604310856476998	0.0009625572924581051	0.0009946067230857914	3.2103954217039654e-05	
2.6446646953377266	0.0009145720982246913	0.0009534666417439463	3.8895764164855145e-05	
2.6856438175845567	0.0008727014385837744	0.0009159717361117794	4.327363962442039e-05	
2.727257911993673	0.0008346660505394094	0.0008816054349728759	4.694220311810439e-05	
2.769516817469004	0.0007995914774873951	0.0008499467619138123	5.0357011974907095e-05	
2.812430525368455	0.0007669440599680035	0.0008206490879004933	5.3705796959962015e-05	
2.8560091818661824	0.0007363288593187953	0.0007934243165663492	5.709562416689913e-05	
2.9002630903514777	0.0007074272031575277	0.0007680309474295525	6.060375040431851e-05	
2.945202713864811	0.0006799684844847821	0.0007442649508191897	6.429680556570073e-05	
2.9908386775716385	0.0006537135893911686	0.0007219527106760324	6.824034925137885e-05	
3.0371817712745264	0.0006284430619440523	0.0007009455081143538	7.250521312190394e-05	
3.0842429519642045	0.0006039471733078972	0.0006811151668136286	7.717309965887631e-05	
3.1320333464101533	0.0005800162776618049	0.0006623505842181757	8.234278827311351e-05	
3.180564253791325	0.0005564301090500046	0.0006445549450225382	8.81381015997789e-05	
3.2298471483676323	0.0005329444496464478	0.0006276434651773583	9.471906720962275e-05	
3.2798936821928324	0.0005092728865050595	0.0006115415520554809	0.00010229847753978875	
3.3307156878694446	0.0004850598915615501	0.0005961832937607153	0.00011116759916336706	
3.3823251813463506	0.00045983850031718987	0.0005815102107624406	0.00012173785616876783	
3.43473436475976	0.00043295978046829553	0.0005674702181123365	0.00013461166025840421	
3.487955629318178	0.0004034680823497473	0.0005540167578515748	0.00015070949977511627	
3.542001558232087	0.00036986541259295815	0.0005411080698412131	0.00017151350172867183	
3.5968849296890193	0.00032963136041977295	0.0005287065758546582	0.00019957439193071694	
3.6526187198747286	0.00027815819404826175	0.0005167783568704143	0.0002396863864496412	
3.7092161060411786	0.00020625743139050516	0.0005052927074683744	0.00030204003037585396	
3.7666904696220658	9.955781914504011e-05	0.0004942217543372645	0.0004127062927621425	
3.8250553993966134	0.0002155755893352545	0.00048354012834723987	0.0006631403080149068	
3.884324694702404	0.0012963607780698107	0.00047322468158146196	0.001667445574711446	
3.9445123686979775	0.002016285619377133	0.0004632542422677167	0.0016122890767886493	
4.005632651675993	0.0010563867788939963	0.00045360940179209927	0.0006088729365430611	
4.067699994427721	0.0008011513051355176	0.00044427232897745157	0.0003586385646936891	
4.130729071659682	0.0006823293182708863	0.0004352266076201892	0.00024784812853521416	
4.194734785463209	0.0006112923393883981	0.0004264570939395821	0.00018522318009393105	
4.259732268837781	0.0005624454629628694	0.0004179497911338395	0.00014472645333356694	
4.325736889268946	0.000525711553968427	0.0004096917386813562	0.00011617139269364779	
4.392764252361694	0.0004963202474520868	0.0004016709143918598	9.475733564596484e-05	
4.460830205530115	0.00047171415167670465	0.00039387614751579595	7.792083337375306e-05	
4.5299508417442365	0.00045038994690453236	0.0003862970414727993	6.416119042049794e-05	
4.600142503334918	0.00043139557761228927	0.0003789239049709398	5.253243938930766e-05	
4.671421785857698	0.000414086358888842	0.0003717476904650909	4.2397611594357746e-05	
4.743805542016518	0.000397994802839676	0.0003647599390512937	3.329825131590583e-05	
4.817310885648243	0.0003827537517015429	0.00035795273101930203	2.4878847460531883e-05	
4.891955195768907	0.00036804416879609574	0.0003513186413915266	1.6841174507960735e-05	
4.967756120682691	0.0003535509128359569	0.00034485069986661367	8.944714870364154e-06	
5.044731582154526	0.0003389120814449664	0.00033854235466254526	2.348761567237928e-06	
5.122899779647386	0.00032364075280865324	0.0003323874398195747	9.174597756384957e-06	
5.202279194625215	0.0003069729842967753	0.0003263801455793603	1.9735508050361733e-05	
5.282888594922542	0.0002875149941152772	0.0003205149915047505	3.3400356301809676e-05	
5.364747039181794	0.0002622650400417443	0.00031478680204609274	5.3227365174660934e-05	
5.447873881359371	0.0002232553979831567	0.0003091906842956559	8.797346745285373e-05	
5.532288775301544	0.00014655941351006884	0.0003037220077026703	0.00017489533730505945	
5.618011679391243	0.0005925710759962695	0.0002983763855482802	0.000610804590978631	
5.705062861266868	0.0005055957709204421	0.00029314965800298563	0.00022013963413128982	
5.793462902614208	0.0003911852494594695	0.0002880378766094364	0.0001044664210276867	
5.883232704032601	0.0003441691400986005	0.00028303729005113365	6.176726239807069e-05	
5.974393489976511	0.00031145798358905066	0.0002781443310830741	3.439989246046625e-05	
6.06696681377367	0.00027419330955395316	0.00027335560451394094	3.8437849818862204e-05	
6.160974562720967	0.0003305112367897378	0.0002686678761413493	6.42129268752285e-05	
6.25643896325932	0.0003003783611008769	0.0002640780625521394	3.658401664005073e-05	
6.353382586228693	0.00028387260847163853	0.00025958322170894057	2.442595753762359e-05	
6.451828352204593	0.00027128512214002137	0.0002551805442523847	1.6214945782825627e-05	
6.551799536917215	0.00026043539261923275	0.00025086734545556134	9.694935537541433e-06	
6.653319776754563	0.00025053622819436183	0.0002466410577736956	4.138050769761191e-06	
6.756413074350862	0.00024119740578091537	0.0002424992239376992	1.8542786778894553e-06	
6.861103804261538	0.00023217593033531746	0.00023843949054528943	6.39873530621329e-06	
6.9674167187261515	0.00022328654903768546	0.00023445960210785586	1.1254652170772243e-05	
7.075376953520617	0.0002143564186939156	0.00023055739551525718	1.6266545394986e-05	
7.1850100339000935	0.00020518859283380424	0.0002267307948843061	2.1605044763199048e-05	
7.2963418806339915	0.00019551275232912254	0.00022297780675989163	2.753498029642043e-05	
7.40939881613446	0.00018488844199556967	0.00021929651564055658	3.449937565155198e-05	
7.5242075706798515	0.00017246163153842033	0.00021568507980290893	4.33707167972334e-05	
7.640795288734611	0.00015619266866535885	0.00021214172740155574	5.6283753396007726e-05	
7.759189535367103	0.00012963904914599042	0.00020866475282331823	8.057282883279743e-05	
7.879418302766868	0.00010065406820092084	0.00020525251327635561	0.00016411933812522848	
8.001510016862884	0.0002595296561245416	0.00020190342559650484	7.833867008019005e-05	
8.125493544044346	0.0001982023516183389	0.00019861596325466778	2.6401256622398885e-05	
8.251398197985628	0.00017104349125812138	0.00019538865355044337	2.5676593506122628e-05	
8.379253746576957	0.00014792056457752056	0.0001922200749784507	4.479992172004017e-05	
8.509090418962503	0.00012629733756230213	0.00018910885475491114	6.329459487337554e-05	
8.640938912687513	0.0001012206686816856	0.0001860536664930774	8.558363502939768e-05	
8.774830400956196	6.761033125941149e-05	0.00018305322801702748	0.00011743943962451682	
8.910796540002062	2.712489174269026e-05	0.0001801062993041794	0.00017276217710901308	
9.048869476572474	0.00013986932948006572	0.00017721168054765258	0.00030436883282146404	
9.189081855529167	0.0008256959757169456	0.0001743682103302969	0.0009258151178024336	
9.331466827566528	0.0006503051753907277	0.0001715747639028487	0.0004906693613168031	
9.476058057049498	0.0003779918443308297	0.00016883025155925218	0.00021120794306157036	
9.622889729972897	0.00029654835264754473	0.0001661336171027169	0.0001312415364825292	
9.771996562044086	0.00025017155211769725	0.000163483836396566	8.710705939794029e-05	
9.923413806890872	0.00021952101034425678	0.0001608799159943732	5.900707718576233e-05	
10.0771772643966	0.00019332598875540846	0.00015832089184429648	3.579571553878033e-05	
10.233323289164382	0.00017106916155184922	0.00015580582806288483	3.868338143842203e-05	
10.391888799112495	0.00018030815021704313	0.00015333381577398153	2.9163243859201405e-05	
10.552911284202958	0.00014498563901714837	0.00015090397200865778	1.5597974637592634e-05	
10.716428815305356	0.0001126204305045474	0.0001485154386624029	0.00011152257647683688	
10.882480053198018	0.0002718172190019803	0.00014616738150606095	0.00013186209233128672	
11.051104257708666	0.0002085811149136102	0.00014385898924725	6.527021975650134e-05	
11.222341296996655	0.00018554279990087754	0.0001415894726392263	4.412748120131666e-05	
11.39623165697915	0.0001719224695355204	0.00013935806363436093	3.2655924283650896e-05	
11.572816450903245	0.00016196200982530694	0.00013716401457959405	2.4860699501750532e-05	
11.752137429066462	0.00015386664700213232	0.00013500659745140388	1.8911008595725933e-05	
11.93423698868786	0.00014688543253964017	0.0001328851031279956	1.4047643959630531e-05	
12.119158183932093	0.00014064131684517615	0.00013079884069656516	9.892514386269449e-06	
12.306944736088793	0.00013491976516873922	0.00012874713679363403	6.2353246656701736e-06	
12.497641043909683	0.00012958677895743689	0.00012672933497658232	2.967536701551778e-06	
12.691292194105861	0.00012455175667321406	0.00012474479512462636	7.661407490114505e-07	
12.887943972007742	0.00011974720794151246	0.00012279289286760116	3.1251560231473337e-06	
13.08764287239018	0.0001151087596199028	0.00012087301904100974	5.804922597059345e-06	
13.290436110465315	0.00011054940903671493	0.0001189845791659004	8.484340181975344e-06	
13.496371633045765	0.00010668162419316786	0.00011712699295222105	1.0468911292019456e-05	
13.705498129880782	0.00010239046694064708	0.0001152996938243838	1.2923997068062933e-05	
13.917865045168076	9.825272368134942e-05	0.00011350212846785116	1.5261246581515543e-05	
14.133522589243995	9.420276490587076e-05	0.0001117337563956268	1.7541165181879192e-05	
14.35252175045488	9.021405585029142e-05	0.00010999404953360209	1.978912414979195e-05	
14.574914307212275	8.626753185096528e-05	0.00010828249182377241	2.20234496847632e-05	
14.800752840235097	8.234546965572044e-05	0.00010659857884439441	2.4261262990836353e-05	
15.030090744981337	7.84288842311273e-05	0.00010494181744621345	2.6521024550968435e-05	
15.262982244272472	7.449678817961673e-05	0.00010331172540393821	2.8823338521510613e-05	
15.499482401113475	7.052167554515164e-05	0.00010170783108218906	3.119502532389289e-05	
15.739647131711472	6.645888085175656e-05	0.00010012967311519148	3.368074219068734e-05	
15.98353321869612	6.22490052227552e-05	9.85768000995268e-05	3.633976029734219e-05	
16.23119832454485	5.778441816070849e-05	9.704877029929257e-05	3.92802840895128e-05	
16.482701005216104	5.285650150983254e-05	9.554515136306104e-05	4.271363525301735e-05	
16.738100723993853	4.699041073285581e-05	9.40655200520587e-05	4.7127378891217525e-05	
16.997457865546615	3.883683848901283e-05	9.260946197902175e-05	5.396694984963447e-05	
17.26083375020432	2.4474507273579906e-05	9.117657135721345e-05	6.992533606537642e-05	
17.528290648456405	0.00010400069419405423	8.976645075911618e-05	7.611195826379457e-05	
17.799891795674554	6.491298687189538e-05	8.837871088433916e-05	2.4871500508218556e-05	
18.075701407063548	5.108610225592946e-05	8.701297033630669e-05	3.607785426294523e-05	
18.35578469284383	4.3713061690163286e-05	8.566885540731557e-05	4.203019294849199e-05	
18.64020787366921	3.797695282299326e-05	8.434599987157308e-05	4.6401290534151396e-05	
18.929038196283646	3.2956446092386643e-05	8.304404478584547e-05	5.0112169379572675e-05	
19.222343949420477	2.8310702197937348e-05	8.176263829736987e-05	5.34746067773072e-05	
19.52019447994806	2.3834128752637786e-05	8.050143545869782e-05	5.669102103400468e-05	
19.822660209265607	1.940803918582639e-05	7.926009804915718e-05	5.987980338920998e-05	
20.12981264995304	1.4930843715651405e-05	7.803829440263548e-05	6.314489354612268e-05	
20.441724422678867	1.0247983844040272e-05	7.68356992414033e-05	6.665489429559912e-05	
20.75846927337004	5.0102629613484184e-06	7.565199351570978e-05	7.097567730703285e-05	
21.08012209064783	1.0011619078732942e-05	7.448686424889725e-05	7.193058957400932e-05	
21.406758923533914	2.0494435472248914e-06	7.334000438779382e-05	7.252680849088664e-05	
21.738456999430788	4.546773572931042e-06	7.221111265815565e-05	7.652925947603151e-05	
22.075294742380795	9.59357505815824e-06	7.109989342494147e-05	8.063062541809836e-05	
22.417351791608088	1.4602880844338972e-05	7.000605655721318e-05	8.457085440177769e-05	
22.764709020347887	1.9661179143152546e-05	6.892931729746665e-05	8.856227839221916e-05	
23.1174485549675	2.48425594285502e-05	6.78693961352057e-05	9.268897472309749e-05	
23.47565379438362	3.019265652051889e-05	6.68260186845828e-05	9.699888092761685e-05	
23.839409429780538	3.574934437603063e-05	6.579891556593694e-05	0.0001015305483195939	
24.20880146463373	4.154999224664671e-05	6.478782229106945e-05	0.0001063215067021025	
24.583917235044	4.763577909070269e-05	6.3792479152103e-05	0.00011141288599067964	
24.964845430386426	5.405616661348532e-05	6.28126311137808e-05	0.00011685399207489706	
25.351676114279368	6.0876666670392886e-05	6.184802770906582e-05	0.00012271009788984385	
25.744500745878433	6.819805745612537e-05	6.089842293790844e-05	0.00012908160088732145	
26.143412201500308	7.622128936004679e-05	5.996357516905734e-05	0.00013616854147061505	
26.548504796581717	8.557372211790862e-05	5.904324704479318e-05	0.000144593047689044	
26.959874307978602	9.677875683395574e-05	5.8137205388471194e-05	0.00015463504238028214	
27.377617996610834	9.605283168475108e-05	5.724522111476374e-05	0.00015326052577613545	
27.801834630457815	0.00010806766957332621	5.636706914249872e-05	0.00016441637559747125	
28.232624507910387	0.00011968934751740999	5.5502528309994925e-05	0.00017517553400905216	
28.670089481484574	0.00013201357859633333	5.465138129279954e-05	0.00018664870451941728	
29.114332981902788	0.00014545572241775635	5.381341452373743e-05	0.00019925232023336115	
29.565460042548164	0.00016035417287002028	5.2988418115186233e-05	0.00021332474539696117	
30.0235773242978	0.0001770943158345641	5.2176185783494454e-05	0.0002292503151541816	
30.488793140740842	0.00019575913149332357	5.137651477546421e-05	0.0002471135444915922	
30.961217483787163	0.00021730612667421125	5.058920579682332e-05	0.00026787204016768504	
31.440962049673153	0.00024256202312647124	4.9814062942614406e-05	0.00029234993071949953	
31.928140265370157	0.00027245680008964923	4.905089362943304e-05	0.00032147740826408907	
32.42286731540228	0.00030870312897178043	4.8299508529448646e-05	0.00035696636239742106	
32.925260169079685	0.00035405026621657305	4.7559721506145306e-05	0.0004015632703595429	
33.435437608153904	0.0004132503232962005	4.683134955172243e-05	0.0004600177569751896	
33.95352025490161	0.0004986268948671153	4.6114212726097756e-05	0.0005446348779773251	
34.479630600643624	0.0006558136175277642	4.540813409745718e-05	0.0007008260418631679	
35.01389303470575	0.0005731452929799903	4.471293968429919e-05	0.0006060417597822322	
35.556433873828425	0.0006387007899493393	4.402845839892277e-05	0.0006822843421002524	
36.107381392031996	0.0009291803381320088	4.3354521992310655e-05	0.0009722280875042815	
36.666865850944866	0.0013972333549421656	4.269096500036142e-05	0.0014394348804616377	
37.23501953060145	0.0025047484965040954	4.203762469142599e-05	0.0025454494252475355	
37.81197676071744	0.007788054323484861	4.1394341015105664e-05	0.007815844540853729	
38.397873952449665	0.004526287220295342	4.0760956552270975e-05	0.004489225127254047	
38.99284963064802	0.002053885740643779	4.013731646626212e-05	0.0020144418743255664	
39.59704446660722	0.0013283275210519687	3.952326845523307e-05	0.0012890745552780252	
40.21060131132589	0.0009857318799460345	3.8918662705603605e-05	0.0009469582769303768	
40.83366522928125	0.0007850124222940559	3.8323351846584066e-05	0.000746775002645079	
41.46638353272696	0.0006527089355577543	3.773719090573996e-05	0.000615031606074793	
42.108905816522395	0.0005625183449648098	3.716003726556433e-05	0.0005254038261769249	
42.76138399350171	0.0004913686810436121	3.659175062102676e-05	0.00045480873666838153	
43.42397233039088	0.00043583582946316615	3.603219293807011e-05	0.0003998291219625325	
44.096827484281306	0.0003904282221362396	3.548122841302599e-05	0.00035496970328967786	
44.78010853966855	0.0003513886790038285	3.4938723432922017e-05	0.00031647161091306756	
45.47397704606499	0.0003160587533162713	3.440454653665452e-05	0.00028168358415091413	
46.17859705619533	0.0002785982026267682	3.387856837700136e-05	0.00024477792574876313	
46.894135164783904	0.00026113780387490516	3.336066168345059e-05	0.00022833878269080493	
47.62076054794297	0.00019935910202200242	3.285070122582175e-05	0.00017111056757441271	
48.35864500317141	0.00037858082815646034	3.234856377865685e-05	0.0003468097108570307	
49.10796298997312	0.00030033618493525527	3.185412808635983e-05	0.00026852350047426354	
49.86889167110482	0.0002681610183924603	3.136727482906327e-05	0.00023680840000819974	
50.641610954463076	0.0002474684458232636	3.088788658920242e-05	0.00021659179816200486	
51.42630353562007	0.00023228625224509385	3.0415847818777154e-05	0.00020187683522724834	
52.22315494101898	0.00021861079338643342	2.995104480728276e-05	0.000188665547136469	
53.03235357183818	0.00020766101112718404	2.9493365650292258e-05	0.00017817359698158285	
53.854090748535334	0.00019629701267256933	2.9042700218672244e-05	0.00016725942527974678	
54.688560756081706	0.00018457911912467267	2.8598940128415725e-05	0.00015598830867159458	
55.53596088989733	0.00016748822317748518	2.8161978711075745e-05	0.00013940139518390935	
56.39649150249797	0.000201928193916165	2.7731710984784206e-05	0.0001744038066761198	
57.27035605086487	0.0001818367186897276	2.730803362584068e-05	0.00015453812048072895	
58.15776114454846	0.00017167301572877102	2.6890844940856805e-05	0.00014478539809100914	
59.05891659451753	0.00016417730066893964	2.648004483944202e-05	0.00013769930724627714	
59.974035462765215	0.0001578775537760986	2.607553480741719e-05	0.00013180361673445585	
60.90333411268367	0.00015222133099032599	2.5677217880542904e-05	0.00012654565019288466	
61.847032260219336	0.0001475054516080973	2.52849986187497e-05	0.00012222174853397988	
62.80535302582078	0.0001427408491178554	2.489878308085802e-05	0.00011784306948440514	
63.778522987191536	0.00013835886909939146	2.451847879977592e-05	0.0001138412697986947	
64.76677223286032	0.000134265616620163	2.4143994758163113e-05	0.00011012240857293856	
65.77033441658139	0.00013041649219132956	2.37752413645501e-05	0.00010664196117684299	
66.78944681257751	0.00012678156416818097	2.3412130429901826e-05	0.0001033700790411037	
67.82435037163955	0.00012333788915199148	2.305457514461505e-05	0.00010028390285273545	
68.87528977809474	0.00012006685050393335	2.270249005593974e-05	9.736489968621108e-05	
69.94251350765792	0.00011695285783746426	2.235579104581449e-05	9.459756205306501e-05	
71.02627388617911	0.0001139825850694479	2.201439530910638e-05	9.19686457692148e-05	
72.12682714930152	0.00011114447455996478	2.1678221332246284e-05	8.946667400858342e-05	
73.24443350304374	0.00010842839173488688	2.1347188872250607e-05	8.708159188405345e-05	
74.37935718532088	0.00010582537271901068	2.10212189361207e-05	8.480451406198432e-05	
75.53186652841877	0.00010332743320767173	2.070023376061182e-05	8.26275336281075e-05	
76.7022340224364	0.00010092741963258093	2.0384156792363174e-05	8.054357325530936e-05	
77.89073637971123	9.861889066207195e-05	2.007291266838137e-05	7.854626671057773e-05	
79.09765460024283	9.639602113567115e-05	1.9766427196869585e-05	7.66298627993094e-05	
80.32327403813038	9.425352301716455e-05	1.9464627338394776e-05	7.4789146330097e-05	
81.5678844690394	9.218657953579746e-05	1.9167441187386047e-05	7.30193722689553e-05	
82.83178015871405	9.019078973351247e-05	1.887479795395682e-05	7.131621030044872e-05	
84.11525993255103	8.826212135061265e-05	1.8586627946044133e-05	6.967569772780411e-05	
85.41862724625115	8.639687048228817e-05	1.8302862551858465e-05	6.809419914423915e-05	
86.74219025756646	8.459162679667496e-05	1.8023434222637407e-05	6.656837166602688e-05	
88.08626189915832	8.284324336712186e-05	1.774827645569714e-05	6.509513477986666e-05	
89.45115995258467	8.114881036651589e-05	1.7477323777775538e-05	6.367164405233416e-05	
90.83720712343391	7.950563201933813e-05	1.72105117286608e-05	6.229526809702577e-05	
92.24473111762269	7.791120632072683e-05	1.6947776845100067e-05	6.096356830863155e-05	
93.67406471887617	7.636320712030745e-05	1.6689056644982157e-05	5.967428096166519e-05	
95.1255458674087	7.48594682382854e-05	1.6434289611789132e-05	5.842530134132224e-05	
96.59951773982377	7.339796933685601e-05	1.6183415179311155e-05	5.7214669629504134e-05	
98.09632883025184	7.197682331468073e-05	1.5936373716619636e-05	5.604055831374279e-05	
99.61633303274554	7.059426502844859e-05	1.5693106513293428e-05	5.490126092303566e-05	
101.15988972495167	6.924864117521837e-05	1.5453555764893216e-05	5.379518192427881e-05	
102.72736385307937	6.793840119368698e-05	1.5217664558679266e-05	5.27208276374388e-05	
104.31912601818526	6.666208906281563e-05	1.4985376859567812e-05	5.167679804789097e-05	
105.93555256379533	6.541833589317607e-05	1.4756637496321549e-05	5.066177941128458e-05	
107.57702566488457	6.420585322058815e-05	1.45313921479697e-05	4.967453756050438e-05	
109.24393341823551	6.302342692360832e-05	1.4309587330453345e-05	4.8713911836288095e-05	
110.93666993419627	6.1869911696593e-05	1.4091170383491791e-05	4.777880957322374e-05	
112.65563542986153	6.074422601870906e-05	1.3876089457665646e-05	4.686820108149993e-05	
114.40123632369622	5.964534756666777e-05	1.3664293501712829e-05	4.598111507218652e-05	
116.17388533162597	5.8572309025301206e-05	1.3455732250033331e-05	4.5116634480165984e-05	
117.9740015646163	5.752419425557332e-05	1.3250356210398977e-05	4.4273892644309775e-05	
119.802010627764	5.6500134784341644e-05	1.3048116651864335e-05	4.345206980921707e-05	
121.65834472092367	5.549930658428448e-05	1.2848965592875168e-05	4.265038991693342e-05	
123.54344274089367	5.452092711596975e-05	1.265285578957074e-05	4.1868117660627246e-05	
125.45775038518534	5.356425260715042e-05	1.2459740724276558e-05	4.1104555775311716e-05	
127.40172025740017	5.262857554708621e-05	1.2269574594183991e-05	4.035904254341395e-05	
129.3758119742398	5.171322237607393e-05	1.208231230021347e-05	3.9630949495376466e-05	
131.3804922741741	5.081755135245919e-05	1.1897909436057984e-05	3.891967928756608e-05	
133.41623512779302	4.994095058124671e-05	1.171632227740361e-05	3.822466374161003e-05	
135.48352184986857	4.9082836190051244e-05	1.1537507771323965e-05	3.754536203090371e-05	
137.58284121315285	4.8242650639569284e-05	1.1361423525845478e-05	3.6881259001473136e-05	
139.71468956393986	4.741986115702809e-05	1.1188027799680457e-05	3.623186361565072e-05	
141.879570939417	4.6613958282197845e-05	1.101727949212511e-05	3.5596707508153046e-05	
144.07799718683648	4.58244545165611e-05	1.0849138133119406e-05	3.497534364515724e-05	
146.31048808453184	4.505088306713075e-05	1.0683563873466187e-05	3.436734507786957e-05	
148.57757146481032	4.4292796677207544e-05	1.0520517475206646e-05	3.377230378287992e-05	
150.87978333874923	4.354976653708527e-05	1.0359960302149473e-05	3.318982958231255e-05	
153.2176680229263	4.2821381268351975e-05	1.0201854310551034e-05	3.261954913742409e-05	
155.5917782681133	4.210724597601156e-05	1.0046162039943953e-05	3.206110500987545e-05	
158.00267538996428	4.140698136316565e-05	9.892846604111595e-06	3.1514154785419796e-05	
160.45092940172842	4.07202229034613e-05	9.741871682205936e-06	3.0978370255214645e-05	
162.9371191490193	4.004662006692789e-05	9.59320151000636e-06	3.0453436650383648e-05	
165.46183244667284	3.9385835595203886e-05	9.446800871316998e-06	2.9939051925830995e-05	
168.02566621772516	3.8737544822496226e-05	9.302635089500292e-06	2.943492608965344e-05	
170.6292266345446	3.8101435038921784e-05	9.160670019144425e-06	2.8940780574801645e-05	
173.27312926215015	3.747720489316083e-05	9.020872037862424e-06	2.8456347649922813e-05	
175.9579992037507	3.6864563831604606e-05	8.88320803822065e-06	2.7981369866568957e-05	
178.68447124853947	3.626323157140936e-05	8.747645419794591e-06	2.7515599540185157e-05	
181.45319002177868	3.567293760507693e-05	8.61415208134977e-06	2.7058798262500047e-05	
184.2648101372089	3.509342073437312e-05	8.482696413145709e-06	2.6610736443131664e-05	
187.11999635182175	3.4524428631566035e-05	8.353247289360863e-06	2.6171192878393017e-05	
190.019423723029	3.396571742612631e-05	8.225774060636589e-06	2.5739954345440966e-05	
192.9637777682679	3.3417051315172504e-05	8.100246546738116e-06	2.5316815220053917e-05	
195.95375462707955	3.287820219607813e-05	7.976635029330611e-06	2.490157711645651e-05	
198.99006122569847	3.234894931977545e-05	7.854910244868437e-06	2.4494048547728293e-05	
202.0734154441926	3.1829078963401935e-05	7.735043377595755e-06	2.4094044605444216e-05	
205.20454628619316	3.131838412103502e-05	7.617006052656613e-06	2.370138665729422e-05	
208.38419405125447	3.081666421135391e-05	7.500770329312771e-06	2.331590206152253e-05	
211.6131105098844	3.0323724801150665e-05	7.386308694267459e-06	2.2937423897110678e-05	
214.892059081287	2.9839377343691914e-05	7.27359405509338e-06	2.256579070870713e-05	
218.22181501385919	2.936343893100255e-05	7.162599733763229e-06	2.220084626537667e-05	
221.60316556848443	2.8895732059209466e-05	7.0532994602810735e-06	2.1842439332309253e-05	
225.03691020466627	2.8436084406143577e-05	6.945667366412969e-06	2.149042345468811e-05	
228.5238607695462	2.7984328620454008e-05	6.839677979515197e-06	2.1144656752972646e-05	
232.06484168985054	2.754030212153983e-05	6.735306216458514e-06	2.0805001728903067e-05	
235.66069016681035	2.710384690965235e-05	6.632527377646972e-06	2.0471325081581128e-05	
239.3122563741041	2.6674809385564395e-05	6.53131714112959e-06	2.014349753302531e-05	
243.0204036588648	2.6253040179243875e-05	6.431651556803608e-06	1.9821393662638737e-05	
246.78600874580337	2.5838393987006355e-05	6.333507040707691e-06	1.950489175006637e-05	
250.60996194449422	2.5430729416655618e-05	6.236860369403707e-06	1.9193873625951753e-05	
254.4931673598731	2.5029908840154028e-05	6.1416886744456505e-06	1.8888224530136504e-05	
258.43654310599635	2.4635798253393504e-05	6.047969436934313e-06	1.8587832976874837e-05	
262.4410215231124	2.424826714266615e-05	5.955680482156336e-06	1.8292590626663456e-05	
266.507549398097	2.3867188357458788e-05	5.864799974306295e-06	1.8002392164312395e-05	
270.63708818830384	2.349243798921971e-05	5.775306411290504e-06	1.7717135182906498e-05	
274.8306142488838	2.3123895255767816e-05	5.687178619611216e-06	1.743672007332896e-05	
279.08911906362675	2.276144239103519e-05	5.600395749329973e-06	1.7161049919039233e-05	
283.4136094793798	2.2404964539852967e-05	5.514937269108829e-06	1.6890030395816438e-05	
287.80510794409827	2.2054349657508367e-05	5.430782961328217e-06	1.662356967619737e-05	
292.26465274858515	2.1709488413817265e-05	5.347912917280237e-06	1.636157833835471e-05	
296.7932982719762	2.137027410147224e-05	5.266307532436199e-06	1.6103969279176495e-05	
301.3921152310292	2.1036602548440223e-05	5.1859475017872045e-06	1.5850657631322207e-05	
306.0621909332746	2.0708372034197827e-05	5.106813815256682e-06	1.560156068404465e-05	
310.80462953409153	2.038548320960407e-05	5.028887753183633e-06	1.535659780757864e-05	
315.6205522977641	2.006783902022321e-05	4.952150881875602e-06	1.5115690380909962e-05	
320.5110978625849	1.975534463292028e-05	4.876585049230176e-06	1.4878761722748727e-05	
325.47742251006514	1.944790736556262e-05	4.80217238042398e-06	1.4645737025541139e-05	
330.52070043831674	1.9145436619670446e-05	4.728895273668113e-06	1.4416543292363989e-05	
335.6421240396705	1.8847843815868112e-05	4.656736396028932e-06	1.4191109276554487e-05	
340.8429041825955	1.855504233199645e-05	4.585678679313232e-06	1.3969365423936788e-05	
346.1242704979875	1.826694744375424e-05	4.515705316016754e-06	1.3751243817514434e-05	
351.4874716698928	1.7983476267744393e-05	4.446799755335062e-06	1.353667812450509e-05	
356.9337757307372	1.770454770680726e-05	4.378945699235788e-06	1.3325603545601099e-05	
362.46447036112943	1.7430082397529986e-05	4.312127098591316e-06	1.3117956766345707e-05	
368.08086319431027	1.7160002659827147e-05	4.246328149370925e-06	1.291367591052106e-05	
373.7842821253185	1.6894232448493174e-05	4.181533288891503e-06	1.2712700495449521e-05	
379.57607562494815	1.6632697306632984e-05	4.117727192125883e-06	1.251497138911554e-05	
385.45761305857025	1.6375324320881896e-05	4.054894768067901e-06	1.2320430769020137e-05	
391.43028500989345	1.6122042078330938e-05	3.9930211561533644e-06	1.2129022082684872e-05	
397.49550360974456	1.587278062507789e-05	3.932091722735917e-06	1.194069000972668e-05	
403.6547028699399	1.5627471426328816e-05	3.87209205761711e-06	1.175538042542902e-05	
409.9093390223323	1.5386047327978774e-05	3.8130079706297127e-06	1.1573040365738952e-05	
416.26089086311043	1.5148442519603944e-05	3.7548254882735054e-06	1.1393617993623187e-05	
422.71086010243414	1.4914592498801264e-05	3.697530850402689e-06	1.1217062566720037e-05	
429.2607717194863	1.4684434036814535e-05	3.6411105069641627e-06	1.1043324406226975e-05	
435.91217432302693	1.445790514538965e-05	3.5855511147858348e-06	1.0872354866967319e-05	
442.6666405175339	1.4234945044803933e-05	3.5308395344142116e-06	1.0704106308581729e-05	
449.52576727501685	1.4015494133017895e-05	3.4769628270005017e-06	1.0538532067793654e-05	
456.4911763125926	1.3799493955899952e-05	3.4239082512344743e-06	1.0375586431699968e-05	
463.56451447591087	1.3586887178477406e-05	3.371663260325342e-06	1.0215224612040874e-05	
470.74745412852144	1.3377617557169135e-05	3.3202154990289253e-06	1.0057402720405232e-05	
478.04169354727435	1.3171629912957732e-05	3.2695528007204078e-06	9.902077744329769e-06	
485.4489573238469	1.2968870105460915e-05	3.219663184511941e-06	9.749207524252717e-06	
492.97099677249224	1.276928500786417e-05	3.170534852414445e-06	9.59875073128448e-06	
500.60959034410683	1.2572822482677982e-05	3.122156186542883e-06	9.45066684575945e-06	
508.36654404671106	1.2379431358285452e-05	3.074515746364383e-06	9.304916136535343e-06	
516.2436918724502	1.2189061406247149e-05	3.0276022659884825e-06	9.161459641007682e-06	
524.242896231207	1.2001663319332047e-05	2.981404651498915e-06	9.020259145808796e-06	
532.3660483909357	1.1817188690244734e-05	2.935911978326248e-06	8.881277168162284e-06	
540.6150689248177	1.1635589991020434e-05	2.8911134886607644e-06	8.744476937865027e-06	
548.9919081653474	1.1456820553060939e-05	2.8469985889049535e-06	8.609822379870518e-06	
557.4985466654523	1.1280834547785587e-05	2.8035568471650194e-06	8.47727809744822e-06	
566.1369956667598	1.1107586967872833e-05	2.7607779907807834e-06	8.34680935589514e-06	
574.909297575119	1.0937033609068906e-05	2.7186519038934042e-06	8.218382066776664e-06	
583.8175264434902	1.076913105254138e-05	2.67716862505033e-06	8.091962772675077e-06	
592.8637884623186	1.060383664775627e-05	2.6363183448469014e-06	7.96751863242498e-06	
602.0502224575035	1.04411084958584e-05	2.5960914036040576e-06	7.845017406815864e-06	
611.379000396087	1.0280905433535674e-05	2.5564782890815645e-06	7.724427444743069e-06	
620.8523278997751	1.012318701734877e-05	2.5174696342262508e-06	7.605717669789171e-06	
630.4724447664181	9.967913508508533e-06	2.4790562149546806e-06	7.488857567218623e-06	
640.2416254995708	9.815045858084342e-06	2.4412289479697554e-06	7.373817171369466e-06	
650.1621798462554	9.66454569262729e-06	2.4039788886107237e-06	7.26056705342642e-06	
660.2364533430635	9.516375300192648e-06	2.3672972287360584e-06	7.1490783095604155e-06	
670.4668278707137	9.370497616747264e-06	2.3311752946387304e-06	7.039322549420657e-06	
680.8557222172046	9.226876212947458e-06	2.2956045449933664e-06	6.931271884965306e-06	
691.4055926496942	9.085475281274283e-06	2.260576568834796e-06	6.824898919618139e-06	
702.1189334952396	8.946259623513101e-06	2.2260830835675065e-06	6.7201767377386265e-06	
712.9982777305363	8.809194638565329e-06	2.1921159330055496e-06	6.6170788943937064e-06	
724.0461975807946	8.67424631058052e-06	2.1586670854423986e-06	6.51557940541998e-06	
735.2653051278958	8.541381197397541e-06	2.125728631750333e-06	6.415652737765449e-06	
746.6582529279726	8.410566419284107e-06	2.0932927835088696e-06	6.317273800100585e-06	
758.2277346385576	8.281769647964336e-06	2.0613518711618048e-06	6.220417933688794e-06	
769.9764856554507	8.154959095924454e-06	2.0298983422024366e-06	6.12506090350687e-06	
781.9072837594538	8.030103505987221e-06	1.9989247593865166e-06	6.031178889606427e-06	
794.0229497731273	7.907172141145955e-06	1.9684237989725224e-06	5.938748478707613e-06	
806.3263482277227	7.786134774649526e-06	1.938388248988826e-06	5.84774665601692e-06	
818.82038804045	7.66696168032999e-06	1.9088110075273424e-06	5.758150797261112e-06	
831.5080232022387	7.549623623164828e-06	1.8796850810632517e-06	5.669938660929734e-06	
844.3922534761538	7.434091850066235e-06	1.851003582800413e-06	5.583088380718948e-06	
857.4761251066391	7.3203380808899615e-06	1.8227597310420413e-06	5.49757845816967e-06	
870.7627315397452	7.208334499656868e-06	1.7949468475862986e-06	5.41338775549352e-06	
884.2552141545192	7.098053745980201e-06	1.7675583561463897e-06	5.33049548857996e-06	
897.9567630057271	6.989468906692322e-06	1.7405877807948026e-06	5.248881220178767e-06	
911.8706175780853	6.8825535076644634e-06	1.7140287444313142e-06	5.168524853251768e-06	
926.0000675521785	6.777281505813656e-06	1.6878749672744038e-06	5.08940662448832e-06	
940.3484535822448	6.673627281291036e-06	1.6621202653757161e-06	5.011507097979146e-06	
954.9191680860141	6.571565629845961e-06	1.6367585491572106e-06	4.934807159043268e-06	
969.715656046784	6.4710717553606996e-06	1.6117838219706644e-06	4.859288008203191e-06	
984.7414158279239	6.372121262550543e-06	1.5871901786791796e-06	4.784931155303477e-06	
1000.0	6.27469014982442e-06	1.5629718042603522e-06	4.7117184137681826e-06	


==> data/fig_iss_ph2_04_hist_bode_06.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016860879341647761	2.5851499090615278e-06	
0.10154950161807173	0.0001727846641511856	0.00017130376505437576	2.5984759575781823e-06	
0.10312301278878754	0.00017554877368051514	0.00017404450195664627	2.6121478408642585e-06	
0.10472090554055413	0.00017835991065214075	0.00017683190951624052	2.6261730659864384e-06	
0.10634355766636439	0.00018121901004083087	0.00017966691704499556	2.6405592450358605e-06	
0.10799135281311975	0.00018412703171742393	0.0001825504786626882	2.655314094891077e-06	
0.1096646805723366	0.00018708496138198909	0.00018548357422872467	2.6704454369670164e-06	
0.11136393657225817	0.0001900938115420566	0.00018846721031887494	2.685961196953632e-06	
0.11308952257139368	0.0001931546225384728	0.00019150242124960388	2.7018694045496684e-06	
0.11484184655350702	0.00019626846362160818	0.00019459027015272988	2.7181781931951522e-06	
0.11662132282407707	0.00019943643408081553	0.00019773185010330384	2.734895799809273e-06	
0.11842837210825283	0.00020265966443023005	0.00020092828530380362	2.7520305645371027e-06	
0.12026342165032622	0.00020593931765420574	0.00020418073232793344	2.7695909305125795e-06	
0.12212690531474645	0.00020927659051590063	0.00020749038142754692	2.7875854436394925e-06	
0.12401926368869937	0.00021267271493276106	0.00021085845790643227	2.8060227524025273e-06	
0.12594094418627644	0.000216128959422904	0.00021428622356497103	2.8249116077069334e-06	
0.12789240115425762	0.00021964663062667495	0.0002177749782199376	2.8442608627574373e-06	
0.12987409597953362	0.00022322707490794735	0.00022132606130400895	2.864079472980803e-06	
0.13188649719819254	0.0002268716800400495	0.00022494085354986766	2.884376495998868e-06	
0.13393008060629666	0.0002305818769815431	0.00022862077876412552	2.9051610916560793e-06	
0.13600532937237603	0.0002343591417474478	0.00023236730569665658	2.9264425221098804e-06	
0.13811273415166478	0.00023820499738190403	0.00023618195001133449	2.948230151988689e-06	
0.14025279320210793	0.00024212101603869339	0.00024006627636459106	2.9705334486242577e-06	
0.1424260125021654	0.0002461088211765037	0.00024402190059868368	2.993361982362988e-06	
0.1446329058704415	0.0002501700898763241	0.00024805049205705606	3.0167254269631548e-06	
0.14687399508716817	0.00025430655528890794	0.00025215377602972585	3.0406335600849997e-06	
0.14914981001757044	0.000258520009220819	0.0002563335363372203	3.0650962638759165e-06	
0.15146088873714358	0.00026281230486822443	0.00026059161806221795	3.0901235256591695e-06	
0.1538077776588715	0.000267185359708297	0.0002649299304387566	3.115725438732239e-06	
0.15619103166241588	0.0002716411585588216	0.00026935044990960996	3.1419122032749336e-06	
0.15861121422530794	0.0002761817568174509	0.0002738552233632655	3.16869412737937e-06	
0.16106889755617235	0.00028080928389291734	0.0002784463715628193	3.196081628201711e-06	
0.16356466273001555	0.00028552594684149606	0.00028312609278007813	3.2240852332414627e-06	
0.1660990998256107	0.00029033403422306595	0.0002878966666492154	3.252715581752616e-06	
0.16867280806501112	0.00029523592019226774	0.0002927604582554771	3.281983426293683e-06	
0.1712863959552255	0.00030023406884151417	0.00029771992247569566	3.3118996344171063e-06	
0.17394048143208848	0.0003053310388139851	0.0003027776085887431	3.3424751905017897e-06	
0.17663569200636045	0.0003105294882062412	0.00030793616517555355	3.3737211977361594e-06	
0.17937266491209122	0.000315832179781733	0.00031319834532999414	3.4056488802515547e-06	
0.18215204725728248	0.00032124198651828	0.00031856701220365813	3.4382695854102908e-06	
0.18497449617688488	0.0003267618975145803	0.0003240451449096374	3.4715947862528176e-06	
0.18784067898816573	0.0003323950242829551	0.0003296358448124834	3.5056360841032452e-06	
0.1907512733484843	0.000338144607457942	0.00033534234223396337	3.5404052113409405e-06	
0.19370696741551147	0.00034401402395293725	0.0003411680036068171	3.5759140343361054e-06	
0.1967084600099325	0.0003500067945999911	0.0003471163391116159	3.6121745565542085e-06	
0.19975646078067044	0.00035612659231101784	0.00035319101083498584	3.6491989218304247e-06	
0.20285169037266976	0.00036237725080219595	0.00035939584149096825	3.6869994178174485e-06	
0.2059948805972802	0.00036876277392718467	0.00036573482375114964	3.7255884796059273e-06	
0.20918677460527996	0.00037528734566907293	0.00037221213023346927	3.764978693524632e-06	
0.21242812706258082	0.0003819553408456891	0.0003788321242043414	3.80518280111511e-06	
0.215719704328655	0.0003887713365881551	0.00038559937105397116	3.846213703289139e-06	
0.21906228463772706	0.0003957401246583699	0.00039251865061055264	3.888084464666986e-06	
0.22245665828277353	0.00040286672467757537	0.00039959497036550206	3.9308083180996945e-06	
0.22590362780237347	0.0004101563983453271	0.00040683357968905056	3.974398669378936e-06	
0.22940400817045398	0.0004176146647361966	0.0004142399851235288	4.018869102130607e-06	
0.23295862698897662	0.0004252473167704454	0.00042181996685057896	4.064233382902867e-06	
0.2365683246836085	0.0004330604389648584	0.00042957959643849595	4.110505466440673e-06	
0.2402339547024262	0.000441060426581069	0.00043752525598701877	4.157699501161703e-06	
0.243956383717698	0.0004492540063011426	0.00044566365879936034	4.205829834822508e-06	
0.24773649183079302	0.00045764825857417813	0.0004540018717252286	4.254911020387502e-06	
0.2515751727802653	0.0004662506417933637	0.0004625473393342843	4.304957822101792e-06	
0.2554733341531623	0.00047506901848055286	0.00047130791009711553	4.355985221765392e-06	
0.2594318975996074	0.00048411168367532074	0.0004802918647706869	4.4080084252217434e-06	
0.26345179905070754	0.0004933873957478425	0.0004895079472076249	4.461042869056033e-06	
0.2675339889398373	0.0005029054098802919	0.0004989653978340454	4.515104227512731e-06	
0.27167943242735193	0.0005126755144901122	0.0005086739900692881	4.570208419634376e-06	
0.2758891096287819	0.0005227080709010217	0.0005186440699934402	4.626371616628917e-06	
0.28016401584656353	0.0005330140566045367	0.0005288865996054479	4.683610249467008e-06	
0.2845051618053608	0.000543605112496829	0.0005394132040566569	4.74194101672088e-06	
0.28891357389103245	0.0005544935945236229	0.0005502362232925085	4.801380892646559e-06	
0.2933902943933029	0.000565692630220581	0.0005613687685898754	4.861947135517682e-06	
0.29793638175219256	0.0005772161806992727	0.0005728247845401549	4.923657296225255e-06	
0.30255291080826724	0.00058907910870066	0.0005846191171001146	4.986529227131575e-06	
0.30724097305676445	0.0006012972534206605	0.0005967675884150641	5.050581091217531e-06	
0.31200167690565833	0.000613887512907474	0.0006092870792141219	5.11583137150497e-06	
0.3168361479377224	0.0006268679349402303	0.0006221956196871788	5.182298880781964e-06	
0.3217455291766536	0.0006402578174256677	0.0006355124898803467	5.250002771632064e-06	
0.32673098135731937	0.0006540778194970591	0.0006492583307941882	5.318962546785997e-06	
0.33179368320019265	0.0006683500846711393	0.0006634552675405825	5.38919806980278e-06	
0.33693483169003946	0.0006830983776188622	0.0006781270461141587	5.460729576103937e-06	
0.3421556423589239	0.0006983482363396444	0.0006932991855681019	5.533577684359507e-06	
0.3474573495735992	0.0007141271418030046	0.0007089991476583807	5.607763408255728e-06	
0.35284120682735126	0.0007304647074438646	0.0007252565263428509	5.683308168654162e-06	
0.3583084870363649	0.0007473928912780078	0.0007421032599019392	5.760233806165269e-06	
0.3638604828406817	0.0007649462338539022	0.0007595738688973761	5.838562594142895e-06	
0.3694985069098218	0.0007831621257908659	0.0007777057237192376	5.918317252137797e-06	
0.37522389225314035	0.0008020811092890041	0.0007965393461070876	5.999520959816201e-06	
0.3810379925349945	0.0008217472187556886	0.000816118749790403	6.082197371376039e-06	
0.3869421823947922	0.0008422083666038154	0.0008364918263040174	6.166370630477309e-06	
0.39293785777200174	0.000863516781373009	0.0008577107831303407	6.252065385720203e-06	
0.39902643623619527	0.0008857295066491422	0.0008798326426444409	6.33930680669024e-06	
0.4052093573222091	0.0009089089708642655	0.0009029198119449247	6.4281206006102225e-06	
0.41148808287049476	0.0009331236400166404	0.0009270407356113614	6.518533029612806e-06	
0.41786409737274555	0.0009584487677466579	0.0009522706458252599	6.610570928687936e-06	
0.4243389083228771	0.0009849672601505038	0.0009786924272380002	6.70426172431839e-06	
0.43091404657344795	0.0010127706763538374	0.0010063976176098266	6.799633453859921e-06	
0.4375910666976019	0.0010419603903888584	0.0010354875697655746	6.896714785688165e-06	
0.4443715473566186	0.0010726489455634956	0.0010660748060586727	6.995535040162373e-06	
0.45125709167315986	0.0011049616396003271	0.0010982846036245123	7.096124211452446e-06	
0.4582493276102989	0.0011390383877773766	0.0011322568576597	7.19851299026495e-06	
0.4653499083564233	0.0011750359226852165	0.0011681482813470736	7.3027327875257584e-06	
0.4725605127161014	0.001213130403778721	0.001206135015611709	7.408815759076681e-06	
0.4798828455070056	0.0012535205286672473	0.0012464157406604894	7.516794831415469e-06	
0.4873186379629853	0.0012964312624453246	0.0012892154056184848	7.626703728570085e-06	
0.49486964814338685	0.0013421183332324232	0.0013347897244452105	7.738577000136404e-06	
0.5025376613487146	0.0013908736841277268	0.0013834306283554353	7.852450050570442e-06	
0.5103244905427329	0.0014430321277332334	0.0014354729209225372	7.968359169776022e-06	
0.5182319767811088	0.0014989795245651844	0.0014913024572169788	8.086341565065686e-06	
0.5262619896466971	0.0015591629086860457	0.0015513662703556838	8.206435394567102e-06	
0.5344164276915693	0.0016241031238394114	0.0016161852088035136	8.328679802138112e-06	
0.5426972188858914	0.0016944107276093542	0.0016863698420287257	8.45311495386e-06	
0.5511063210737586	0.001770806194104523	0.0017626406651238713	8.579782076166978e-06	
0.559645722436092	0.0018541458345202038	0.0018458540219011333	8.708723495686355e-06	
0.5683174419607084	0.0019454554170076303	0.0019370357281130255	8.839982680806749e-06	
0.5771235299196736	0.0020459742927716215	0.002037425202039733	8.973604285053669e-06	
0.5860660683540517	0.0021572140689021186	0.0021485341434195914	9.109634192274686e-06	
0.595147171566167	0.0022810377472719016	0.0022722256807606906	9.248119563795978e-06	
0.604368986619493	0.0024197681709622514	0.00241082282957501	9.389108888586996e-06	
0.6137336938462858	0.0025763392709970447	0.0025672597560023875	9.532652045161803e-06	
0.6232435073630855	0.0027545112031236154	0.0027452969384615966	9.678800268527736e-06	
0.6329006755942035	0.0029591832373654756	0.0029498340939395564	9.827606113635316e-06	
0.6427074818033226	0.003196860444935177	0.0031873769220205736	9.979124288662994e-06	
0.6526662446333333	0.0034763702104425804	0.0034667537086102056	1.0133410378663488e-05	
0.6627793186545348	0.003809999794928154	0.0038002530387850632	1.0290521804216399e-05	
0.6730490949213316	0.0042153747509317595	0.004205502472090146	1.0450517558302161e-05	
0.6834780015375548	0.004718709135520043	0.004708719229521802	1.0613458161590692e-05	
0.6940685042305437	0.005360756907417575	0.00535066251215222	1.0779405508689947e-05	
0.7048231069341222	0.006208500396235852	0.006198323911427336	1.0948422490196478e-05	
0.7157443523806098	0.007380247733066346	0.0073700293697613745	1.112057209400168e-05	
0.7268348227020044	0.009106259709070155	0.009096078152965295	1.1295915147430658e-05	
0.7380971400404808	0.01190129537461891	0.011891327652819023	1.147450390953705e-05	
0.7495339671683494	0.017193244711326154	0.01718399560531217	1.1656359817444184e-05	
0.7611480081176202	0.03082564686567289	0.03081938892575911	1.1841369100549072e-05	
0.7729420088193235	0.10102107970750837	0.10103272946282979	1.2030206854786106e-05	
0.784918757752735	0.042493060788188784	0.04250036422099527	1.2226054349866809e-05	
0.7970810866046624	0.020164567039759117	0.02017632050553741	1.2421435640558526e-05	
0.8094318709389453	0.013063183552754942	0.01307567170699681	1.262122642435609e-05	
0.8219740308763326	0.009618965614840217	0.009631769349198691	1.2825049899262853e-05	
0.8347105317848907	0.007589169548000094	0.0076022021383515305	1.3032904148194812e-05	
0.847644384981113	0.006251052626794043	0.006264293077433962	1.324485726474838e-05	
0.8607786484418896	0.005302087457779245	0.005315532660337895	1.346099980593171e-05	
0.8741164275275125	0.0045935570901604736	0.004607209714595763	1.3681433277060833e-05	
0.8876608757158821	0.004043886667738732	0.004057751422778384	1.3906266542834305e-05	
0.9014151953480897	0.003604612144558273	0.003618694476851434	1.4135614581995319e-05	
0.9153826383855528	0.0032451336694588454	0.0032594392828042855	1.4369598092023021e-05	
0.9295665071788846	0.0029451801307070133	0.0029597148088157496	1.4608343455670888e-05	
0.9439701552486742	0.002690789926750863	0.002705559475361489	1.485198288602636e-05	
0.9585969880783669	0.002472032352404344	0.002487042589649818	1.5100654673829841e-05	
0.9734504639194281	0.0022816495338461276	0.002296906299883163	1.5354503503525588e-05	
0.9885340946089864	0.0021142124656571212	0.0021297216393559777	1.5613680822799194e-05	
1.0038514464001433	0.001965577587540084	0.001981345105066327	1.58783452594492e-05	
1.01940614080515	0.0018325260274634411	0.0018485579006296575	1.6148663083891253e-05	
1.0352018554516484	0.0017125176574517896	0.0017288199910564235	1.642480871827003e-05	
1.051242324952181	0.0016035194537826483	0.0016200984617352307	1.6706965294805828e-05	
1.0675313417871697	0.0015038831959453178	0.0015207452162153746	1.6995325267314065e-05	
1.0840727572015847	0.0014122566789496122	0.0014294081874549611	1.7290091080769563e-05	
1.1008704821154982	0.0013275181529499146	0.001344965776502911	1.7591475904841114e-05	
1.117928488048752	0.0012487271523091896	0.0012664776807038958	1.7899704438217925e-05	
1.1352508080599522	0.001175087074592386	0.0011931474718565888	1.821501379163519e-05	
1.1528415377000134	0.00110591630188751	0.0011242937166437684	1.8537654458592655e-05	
1.1707048359804781	0.0010406256075657719	0.0010593273823403773	1.8867891384020216e-05	
1.1888449263568397	0.0009787002336175017	0.0009977339127934038	1.920600514254044e-05	
1.2072660977271032	0.0009196854636680787	0.0009390587995766099	1.9552293239541998e-05	
1.225972705445816	0.0008631748218945677	0.0008828957782466234	1.9907071549967605e-05	
1.2449691723538168	0.0008088002414071968	0.0008288769928200691	2.0270675911725018e-05	
1.2642599898239333	0.0007562236952224855	0.000776664620905724	2.0643463892698247e-05	
1.2838497188228888	0.0007051298870933379	0.0007259435556437126	2.1025816752792693e-05	
1.3037429909896587	0.0006552196702545609	0.0006764148106627435	2.141814162536996e-05	
1.3239445097305402	0.0006062039075199521	0.0006277893583158415	2.1820873947093013e-05	
1.3444590513311867	0.0005577975113834274	0.0005797821341674693	2.2234480177341222e-05	
1.3652914660858761	0.0005097134117160871	0.0005321059447060821	2.2659460905393466e-05	
1.386446679444272	0.00046165619562603394	0.00048446500210154713	2.3096354891997632e-05	
1.4079296931759626	0.00041331517565331035	0.0004365477819252848	2.3545730273643642e-05	
1.4297455865530366	0.00036435657802903087	0.00038801886597222563	2.4008221734381305e-05	
1.451899517550985	0.00031441492570046713	0.000338509427102021	2.448450452072398e-05	
1.4743967240682132	0.00026308401256072293	0.00028760616940063576	2.497529839906357e-05	
1.4972425251644468	0.0002099108644127515	0.00023483941146068205	2.5481388966035032e-05	
1.5204423223183279	0.00015440943614965314	0.00017967537713253575	2.6003624385635024e-05	
1.5440016007044985	9.620623167730513e-05	0.00012154485672265204	2.6542919911478312e-05	
1.5679259304904682	3.7054982063058405e-05	6.024229054607644e-05	2.710026066047511e-05	
1.5922209681535842	4.229303307276403e-05	1.9200052028577565e-05	2.7676701458556145e-05	
1.6168924578184014	0.00011343467280847865	8.51932033927298e-05	2.8273361185637434e-05	
1.6419462326147771	0.00019530503084761247	0.00016644009218915799	2.889140692169957e-05	
1.667388216057011	0.0002880758115390169	0.00025864646613446373	2.9532019290992863e-05	
1.6932244234443516	0.00039464873278774926	0.00036463353593643494	3.0196322888332198e-05	
1.7194609632832076	0.0005194382398463766	0.0004888158925386373	3.088525061812952e-05	
1.7461040387313935	0.0006689798087916006	0.0006377364919958502	3.1599279148082945e-05	
1.7731599490647525	0.0008532628049250072	0.0008213965243008903	3.233790232236393e-05	
1.8006350911665105	0.001088325039585499	0.0010558543097372928	3.309853744824151e-05	
1.828535961039703	0.0014016364654441122	0.0013686196202095892	3.3874134370386604e-05	
1.8568691553430368	0.0018444796742921662	0.0018110610955862998	3.4647411926321946e-05	
1.885641372950552	0.0025247915699753445	0.002491328453559903	3.5375245859689045e-05	
1.9148594165354507	0.003714457117013977	0.003681953529568027	3.593763704542772e-05	
1.9445301941784663	0.006340609452953636	0.006312887807685809	3.591550837406154e-05	
1.974660721001155	0.01628023341113	0.016285752111504594	3.34288530145095e-05	
2.0052581208244957	0.0207165805518259	0.02070800570039874	5.05955778985106e-05	
2.036329627853186	0.007933045586390797	0.007973018801586988	4.7775699591193965e-05	
2.067882588386045	0.00492411401052956	0.004970150123781782	4.845274289333013e-05	
2.0999244625529108	0.0036233713476390658	0.0036727471773221423	5.0382988811162195e-05	
2.132462826078452	0.00289677450201515	0.0029496288766414787	5.3308674371744955e-05	
2.1655053720733157	0.002429932033423465	0.002487347378996421	5.759603978598326e-05	
2.199059912853022	0.002100889730502846	0.0021652612316028484	6.440136360032264e-05	
2.2331343817850464	0.0018498447663448255	0.0019271738872760065	7.738466880820206e-05	
2.267736835164523	0.0016317981570314996	0.0017433983582232212	0.00011461224623272204	
2.302875454119006	0.0016458978886482168	0.001596781264774585	0.00015876325194376102	
2.3385585465427567	0.0014820475952822133	0.0014767214359646297	1.1705107563132177e-05	
2.3747945490609914	0.0013567051508588976	0.0013763142468064989	1.9676630901568384e-05	
2.411592029024571	0.0012591429768533762	0.0012908693089730512	3.172816584953924e-05	
2.4489596865355954	0.0011749958319738926	0.0012170883471602756	4.213672739917202e-05	
2.4869063565043885	0.001109074841833218	0.0011525840070147112	5.2555676627821535e-05	
2.5254410107383527	0.0010616000444637129	0.0010955853425799876	3.412209185023621e-05	
2.564572760063192	0.0009992449023474971	0.0010447506344961812	4.62862044219112e-05	
2.604310856476998	0.0009625572924581051	0.0009990445230820706	3.65479921761289e-05	
2.6446646953377266	0.0009145720982246913	0.0009576550733841617	4.308306245939346e-05	
2.6856438175845567	0.0008727014385837744	0.0009199364098028925	4.72361001310411e-05	
2.727257911993673	0.0008346660505394094	0.0008853681725022377	5.0703085084512954e-05	
2.769516817469004	0.0007995914774873951	0.000853526308469318	5.3935296502799795e-05	
2.812430525368455	0.0007669440599680035	0.0008240616644462053	5.7117697094300383e-05	
2.8560091818661824	0.0007363288593187953	0.0007966840536604802	6.035520654473103e-05	
2.9002630903514777	0.0007074272031575277	0.000771150229748186	6.372332791379367e-05	
2.945202713864811	0.0006799684844847821	0.0007472546935589041	6.728722738325413e-05	
2.9908386775716385	0.0006537135893911686	0.0007248225833764092	7.111122808829774e-05	
3.0371817712745264	0.0006284430619440523	0.0007037041174580554	7.526510816371975e-05	
3.0842429519642045	0.0006039471733078972	0.0006837702071036312	7.982966614397441e-05	
3.1320333464101533	0.0005800162776618049	0.0006649089621535512	8.490290110448154e-05	
3.180564253791325	0.0005564301090500046	0.0006470228838644663	9.060795833110269e-05	
3.2298471483676323	0.0005329444496464478	0.0006300265922581951	9.710427439513686e-05	
3.2798936821928324	0.0005092728865050595	0.0006138449727268806	0.00010460412346162134	
3.3307156878694446	0.0004850598915615501	0.0005984116542258066	0.0001133983151760541	
3.3823251813463506	0.00045983850031718987	0.0005836677517378944	0.00012389786818572948	
3.43473436475976	0.00043295978046829553	0.0005695608208801398	0.00013670483104848686	
3.487955629318178	0.0004034680823497473	0.0005560439839593949	0.00015273936130174025	
3.542001558232087	0.00036986541259295815	0.0005430751954738536	0.00017348327354203832	
3.5968849296890193	0.00032963136041977295	0.0005306166217121307	0.00020148697270255431	
3.6526187198747286	0.00027815819404826175	0.0005186341142392291	0.0002415442762454644	
3.7092161060411786	0.00020625743139050516	0.0005070967610533232	0.00030384502185360623	
3.7666904696220658	9.955781914504011e-05	0.0004959765023247541	0.00041445812682779066	
3.8250553993966134	0.0002155755893352545	0.00048524780009322725	0.0006648279262072589	
3.884324694702404	0.0012963607780698107	0.000474887353253456	0.0016688848793992254	
3.9445123686979775	0.002016285619377133	0.00046487385071821243	0.0016109755814682112	
4.005632651675993	0.0010563867788939963	0.00045518775689792044	0.0006073479116975673	
4.067699994427721	0.0008011513051355176	0.0004458111246439971	0.0003571231999616206	
4.130729071659682	0.0006823293182708863	0.00043672743162011056	0.0002463613060282983	
4.194734785463209	0.0006112923393883981	0.00042792143673082636	0.00018376857729680084	
4.259732268837781	0.0005624454629628694	0.0004193790537814006	0.0001433046295612548	
4.325736889268946	0.000525711553968427	0.00041108723998975846	0.00011478196701555533	
4.392764252361694	0.0004963202474520868	0.00040303389734078156	9.33995953553674e-05	
4.460830205530115	0.00047171415167670465	0.00039520778507886266	7.659395525347726e-05	
4.5299508417442365	0.00045038994690453236	0.0003875984418890607	6.286434225458805e-05	
4.600142503334918	0.00043139557761228927	0.00038019611652957024	5.12648466573638e-05	
4.671421785857698	0.000414086358888842	0.00037299170585619026	4.1158636392582845e-05	
4.743805542016518	0.000397994802839676	0.0003659766993290808	3.208755656671928e-05	
4.817310885648243	0.0003827537517015429	0.00035914312921833696	2.369689665206281e-05	
4.891955195768907	0.00036804416879609574	0.0003524835258317118	1.569145725684002e-05	
4.967756120682691	0.0003535509128359569	0.00034599087717850405	7.853485639031162e-06	
5.044731582154526	0.0003389120814449664	0.0003396585925608321	2.482355010194668e-06	
5.122899779647386	0.00032364075280865324	0.0003334804696494246	1.0234697899986886e-05	
5.202279194625215	0.0003069729842967753	0.0003274506646575146	2.0797074420610842e-05	
5.282888594922542	0.0002875149941152772	0.00032156366527486907	3.444377406939079e-05	
5.364747039181794	0.0002622650400417443	0.00031581426606569816	5.4249317851687226e-05	
5.447873881359371	0.0002232553979831567	0.00031019754607017943	8.897044410092106e-05	
5.532288775301544	0.00014655941351006884	0.00030470884838045616	0.0001758477897796438	
5.618011679391243	0.0005925710759962695	0.0002993437614889675	0.0006111329025944856	
5.705062861266868	0.0005055957709204421	0.0002940981022304113	0.00021926062145179593	
5.793462902614208	0.0003911852494594695	0.0002889679001590768	0.00010355857224666699	
5.883232704032601	0.0003441691400986005	0.00028394938322110413	6.087179944504151e-05	
5.974393489976511	0.00031145798358905066	0.00027903896459682105	3.354601432123397e-05	
6.06696681377367	0.00027419330955395316	0.0002742332306019697	3.851969495660282e-05	
6.160974562720967	0.0003305112367897378	0.0002695289295486343	6.340022166575487e-05	
6.25643896325932	0.0003003783611008769	0.0002649229614772313	3.5750491737855975e-05	
6.353382586228693	0.00028387260847163853	0.00026041236868023024	2.3605114831058807e-05	
6.451828352204593	0.00027128512214002137	0.0002559943269464789	1.54106374025759e-05	
6.551799536917215	0.00026043539261923275	0.00025166613746227913	8.912453059420011e-06	
6.653319776754563	0.00025053622819436183	0.00024742521931178885	3.4211253862018455e-06	
6.756413074350862	0.00024119740578091537	0.0002432691025250395	2.470426898946085e-06	
6.861103804261538	0.00023217593033531746	0.00023919542162693689	7.144861241516182e-06	
6.9674167187261515	0.00022328654903768546	0.00023520190964513083	1.1994572917898243e-05	
7.075376953520617	0.0002143564186939156	0.00023128639253867066	1.6994688904698526e-05	
7.1850100339000935	0.00020518859283380424	0.00022744678401296408	2.232065335279817e-05	
7.2963418806339915	0.00019551275232912254	0.000223681080689772	2.823802067052105e-05	
7.40939881613446	0.00018488844199556967	0.00021998735760385884	3.518996508528992e-05	
7.5242075706798515	0.00017246163153842033	0.0002163637640005005	4.4048935064227886e-05	
7.640795288734611	0.00015619266866535885	0.000212808519410374	5.694932322295231e-05	
7.759189535367103	0.00012963904914599042	0.0002093199099804414	8.122292828868935e-05	
7.879418302766868	0.00010065406820092084	0.00020589628504132028	0.0001646908923386203	
8.001510016862884	0.0002595296561245416	0.00020253605389332694	7.794361830427896e-05	
8.125493544044346	0.0001982023516183389	0.00019923768279490978	2.6475256831995222e-05	
8.251398197985628	0.00017104349125812138	0.00019599969213857004	2.626507717268209e-05	
8.379253746576957	0.00014792056457752056	0.00019282065380062292	4.539732571171074e-05	
8.509090418962503	0.00012629733756230213	0.00018969918865227922	6.388338469303616e-05	
8.640938912687513	0.0001012206686816856	0.00018663396422056126	8.616253585921546e-05	
8.774830400956196	6.761033125941149e-05	0.00018362369248849472	0.00011800787798841832	
8.910796540002062	2.712489174269026e-05	0.00018066712782487034	0.0001733187966536845	
9.048869476572474	0.00013986932948006572	0.00017776306503463832	0.0003049060308244024	
9.189081855529167	0.0008256959757169456	0.00017491033752170223	0.0009261701221178378	
9.331466827566528	0.0006503051753907277	0.00017210781555651992	0.0004901909622243782	
9.476058057049498	0.0003779918443308297	0.00016935440464150282	0.00021069760278341287	
9.622889729972897	0.00029654835264754473	0.00016664904396774098	0.00013073360541508624	
9.771996562044086	0.00025017155211769725	0.00016399070495706802	8.660526209184801e-05	
9.923413806890872	0.00021952101034425678	0.00016137838988392826	5.851422734433224e-05	
10.0771772643966	0.00019332598875540846	0.00015881113057191767	3.532127151508749e-05	
10.233323289164382	0.00017106916155184922	0.0001562879871602453	3.8555829109278215e-05	
10.391888799112495	0.00018030815021704313	0.0001538080469357083	2.8735751123044834e-05	
10.552911284202958	0.00014498563901714837	0.00015137042322608762	1.5809456618838976e-05	
10.716428815305356	0.0001126204305045474	0.0001489742543511653	0.00011183188293386367	
10.882480053198018	0.0002718172190019803	0.00014661870262783018	0.0001314544537355959	
11.051104257708666	0.0002085811149136102	0.0001443029534259863	6.483301467740847e-05	
11.222341296996655	0.00018554279990087754	0.00014202621427220622	4.369385326326635e-05	
11.39623165697915	0.0001719224695355204	0.00013978771399827844	3.2228441044581496e-05	
11.572816450903245	0.00016196200982530694	0.00013758670193199612	2.443989062923617e-05	
11.752137429066462	0.00015386664700213232	0.0001354224471277088	1.8497056286555162e-05	
11.93423698868786	0.00014688543253964017	0.00013329423763432647	1.3640714254685106e-05	
12.119158183932093	0.00014064131684517615	0.0001312013797986174	9.493011077089834e-06	
12.306944736088793	0.00013491976516873922	0.00012914319760178288	5.84475910377643e-06	
12.497641043909683	0.00012958677895743689	0.0001271190320274237	2.596843851481727e-06	
12.691292194105861	0.00012455175667321406	0.000125128240459133	9.450387231049264e-07	
12.887943972007742	0.00011974720794151246	0.00012317019610606558	3.4953158684240833e-06	
13.08764287239018	0.0001151087596199028	0.00012124428745493577	6.174506895171579e-06	
13.290436110465315	0.00011054940903671493	0.00011934991774699546	8.848364187153856e-06	
13.496371633045765	0.00010668162419316786	0.0001174865044786324	1.0828055781231253e-05	
13.705498129880782	0.00010239046694064708	0.00011565347892431474	1.327766969466106e-05	
13.917865045168076	9.825272368134942e-05	0.00011385028568068416	1.5609362877323085e-05	
14.133522589243995	9.420276490587076e-05	0.00011207638223067509	1.788378241265993e-05	
14.35252175045488	9.021405585029142e-05	0.00011033123852660293	2.0126320768623272e-05	
14.574914307212275	8.626753185096528e-05	0.00010861433659123003	2.2355310464326724e-05	
14.800752840235097	8.234546965572044e-05	0.00010692517013587427	2.458787450688022e-05	
15.030090744981337	7.84288842311273e-05	0.00010526324419468434	2.684247335910903e-05	
15.262982244272472	7.449678817961673e-05	0.00010362807477425259	2.9139710116372053e-05	
15.499482401113475	7.052167554515164e-05	0.00010201918851778842	3.1506404648412664e-05	
15.739647131711472	6.645888085175656e-05	0.00010043612238311784	3.3987211871341894e-05	
15.98353321869612	6.22490052227552e-05	9.887842333381792e-05	3.664140118561835e-05	
16.23119832454485	5.778441816070849e-05	9.734564804283367e-05	3.957717413033473e-05	
16.482701005216104	5.285650150983254e-05	9.583736260796274e-05	4.3005846264315e-05	
16.738100723993853	4.699041073285581e-05	9.435314227862657e-05	4.7414961635383665e-05	
16.997457865546615	3.883683848901283e-05	9.289257119338012e-05	5.424982487847104e-05	
17.26083375020432	2.4474507273579906e-05	9.145524212764242e-05	7.020130804948474e-05	
17.528290648456405	0.00010400069419405423	9.0040756251158e-05	7.61765378302296e-05	
17.799891795674554	6.491298687189538e-05	8.864872289472727e-05	2.5131431499838817e-05	
18.075701407063548	5.108610225592946e-05	8.72787593257682e-05	3.63432096448569e-05	
18.35578469284383	4.3713061690163286e-05	8.593049053229492e-05	4.229171927971398e-05	
18.64020787366921	3.797695282299326e-05	8.460354901492269e-05	4.665883147257605e-05	
18.929038196283646	3.2956446092386643e-05	8.329757458652694e-05	5.0365705111887216e-05	
19.222343949420477	2.8310702197937348e-05	8.20122141792069e-05	5.3724192533926433e-05	
19.52019447994806	2.3834128752637786e-05	8.074712165821991e-05	5.693671821399946e-05	
19.822660209265607	1.940803918582639e-05	7.950195764257179e-05	6.012167396369888e-05	
20.12981264995304	1.4930843715651405e-05	7.827638933196414e-05	6.338299871740767e-05	
20.441724422678867	1.0247983844040272e-05	7.707009033981516e-05	6.688929323760023e-05	
20.75846927337004	5.0102629613484184e-06	7.588274053208528e-05	7.120641194337741e-05	
21.08012209064783	1.0011619078732942e-05	7.471402587165241e-05	7.215606775577402e-05	
21.406758923533914	2.0494435472248914e-06	7.356363826799424e-05	7.275042441894224e-05	
21.738456999430788	4.546773572931042e-06	7.243127543194834e-05	7.674942246512486e-05	
22.075294742380795	9.59357505815824e-06	7.131664073533097e-05	8.084737974042207e-05	
22.417351791608088	1.4602880844338972e-05	7.021944307520725e-05	8.478424816922102e-05	
22.764709020347887	1.9661179143152546e-05	6.913939674261572e-05	8.877236476974715e-05	
23.1174485549675	2.48425594285502e-05	6.807622129555933e-05	9.289580632699264e-05	
23.47565379438362	3.019265652051889e-05	6.702964143608467e-05	9.720250954523978e-05	
23.839409429780538	3.574934437603063e-05	6.599938689128008e-05	0.00010173102486695891	
24.20880146463373	4.154999224664671e-05	6.498519229803096e-05	0.00010651888122087843	
24.583917235044	4.763577909070269e-05	6.398679709137814e-05	0.00011160720765242092	
24.964845430386426	5.405616661348532e-05	6.30039453963343e-05	0.00011704530918055406	
25.351676114279368	6.0876666670392886e-05	6.2036385923018e-05	0.0001228984578471975	
25.744500745878433	6.819805745612537e-05	6.108387186497302e-05	0.00012926705010438776	
26.143412201500308	7.622128936004679e-05	6.014616080054663e-05	0.0001363511248082106	
26.548504796581717	8.557372211790862e-05	5.9223014597206235e-05	0.00014477280320036767	
26.959874307978602	9.677875683395574e-05	5.8314199318679364e-05	0.00015481160909357498	
27.377617996610834	9.605283168475108e-05	5.741948513480772e-05	0.00015343475645213892	
27.801834630457815	0.00010806766957332621	5.653864623401038e-05	0.00016458794270279923	
28.232624507910387	0.00011968934751740999	5.56714607382568e-05	0.00017534445759359178	
28.670089481484574	0.00013201357859633333	5.48177106204543e-05	0.0001868150237842884	
29.114332981902788	0.00014545572241775635	5.397718162415912e-05	0.0001994160751451981	
29.565460042548164	0.00016035417287002028	5.314966318552432e-05	0.0002134859753589073	
30.0235773242978	0.0001770943158345641	5.233494835740184e-05	0.00022940905736957345	
30.488793140740842	0.00019575913149332357	5.1532833735519236e-05	0.0002472698382309717	
30.961217483787163	0.00021730612667421125	5.07431193866559e-05	0.00026802592474523175	
31.440962049673153	0.00024256202312647124	4.99656087787457e-05	0.00029250144035673493	
31.928140265370157	0.00027245680008964923	4.920010871283793e-05	0.00032162657695852955	
32.42286731540228	0.00030870312897178043	4.844642925684957e-05	0.0003571132219382879	
32.925260169079685	0.00035405026621657305	4.770438368104606e-05	0.00040170784558796267	
33.435437608153904	0.0004132503232962005	4.697378839518997e-05	0.00046016006541859295	
33.95352025490161	0.0004986268948671153	4.6254462887299706e-05	0.0005447748886204263	
34.479630600643624	0.0006558136175277642	4.554622966396252e-05	0.0007009631187779152	
35.01389303470575	0.0005731452929799903	4.484891419214931e-05	0.0006061446430115696	
35.556433873828425	0.0006387007899493393	4.4162344842479755e-05	0.0006824170709793277	
36.107381392031996	0.0009291803381320088	4.3486352833889435e-05	0.000972359115909362	
36.666865850944866	0.0013972333549421656	4.282077217965213e-05	0.0014395633538143964	
37.23501953060145	0.0025047484965040954	4.216543963471268e-05	0.002545573420758803	
37.81197676071744	0.007788054323484861	4.1520194644287195e-05	0.007815929732798932	
38.397873952449665	0.004526287220295342	4.0884879293689885e-05	0.004489112830426719	
38.99284963064802	0.002053885740643779	4.025933825934676e-05	0.0020143221250640666	
39.59704446660722	0.0013283275210519687	3.964341876095841e-05	0.0012889553272692738	
40.21060131132589	0.0009857318799460345	3.90369705147757e-05	0.0009468404825196504	
40.83366522928125	0.0007850124222940559	3.843984568795302e-05	0.0007466588244985602	
41.46638353272696	0.0006527089355577543	3.7851898853946224e-05	0.0006149171249215018	
42.108905816522395	0.0005625183449648098	3.727298694892262e-05	0.0005252910534597222	
42.76138399350171	0.0004913686810436121	3.670296922915231e-05	0.00045469764616803515	
43.42397233039088	0.00043583582946316615	3.6141707229351103e-05	0.0003997197128986534	
44.096827484281306	0.0003904282221362396	3.5589064721946465e-05	0.0003548619621639006	
44.78010853966855	0.0003513886790038285	3.5044907677239175e-05	0.0003163655182208838	
45.47397704606499	0.0003160587533162713	3.450910422443402e-05	0.00028157914778772873	
46.17859705619533	0.0002785982026267682	3.398152461351449e-05	0.00024467520049628377	
46.894135164783904	0.00026113780387490516	3.3462041177936724e-05	0.00022823944668507872	
47.62076054794297	0.00019935910202200242	3.2950528298119445e-05	0.00017102747333379872	
48.35864500317141	0.00037858082815646034	3.2446862365707016e-05	0.0003467134135008504	
49.10796298997312	0.00030033618493525527	3.19509217485841e-05	0.0002684268700225791	
49.86889167110482	0.0002681610183924603	3.146258675662057e-05	0.00023671315157555874	
50.641610954463076	0.0002474684458232636	3.0981739608126846e-05	0.0002164979953897967	
51.42630353562007	0.00023228625224509385	3.05082643969999e-05	0.00020178444945980132	
52.22315494101898	0.00021861079338643342	3.004204706054103e-05	0.00018857457305283798	
53.03235357183818	0.00020766101112718404	2.9582975347927748e-05	0.00017808401605977234	
53.854090748535334	0.00019629701267256933	2.9130938789321804e-05	0.00016717121193909337	
54.688560756081706	0.00018457911912467267	2.8685828665596856e-05	0.00015590145802486856	
55.53596088989733	0.00016748822317748518	2.824753797866918e-05	0.00013931613633212021	
56.39649150249797	0.000201928193916165	2.7815961422416133e-05	0.000174320327387328	
57.27035605086487	0.0001818367186897276	2.7390995354166795e-05	0.00015445520116699242	
58.15776114454846	0.00017167301572877102	2.6972537766750454e-05	0.0001447037218704598	
59.05891659451753	0.00016417730066893964	2.6560488261088593e-05	0.00013761887514535567	
59.974035462765215	0.0001578775537760986	2.615474801931691e-05	0.00013172441269931914	
60.90333411268367	0.00015222133099032599	2.57552197784239e-05	0.00012646765714178514	
61.847032260219336	0.0001475054516080973	2.5361807804393553e-05	0.00012214494700055661	
62.80535302582078	0.0001427408491178554	2.4974417866839457e-05	0.00011776744089134826	
63.778522987191536	0.00013835886909939146	2.4592957214118754e-05	0.00011376679692303141	
64.76677223286032	0.000134265616620163	2.4217334548914036e-05	0.00011004907381723415	
65.77033441658139	0.00013041649219132956	2.3847460004272196e-05	0.00010656974714875969	
66.78944681257751	0.00012678156416818097	2.3483245120089474e-05	0.00010329896859514254	
67.82435037163955	0.00012333788915199148	2.3124602820031882e-05	0.00010021387909725422	
68.87528977809474	0.00012006685050393335	2.2771447388881275e-05	9.729594598379821e-05	
69.94251350765792	0.00011695285783746426	2.2423694450296915e-05	9.452966201878388e-05	
71.02627388617911	0.0001139825850694479	2.2081260944983206e-05	9.190178326795291e-05	
72.12682714930152	0.00011114447455996478	2.1744065109254136e-05	8.940083315196917e-05	
73.24443350304374	0.00010842839173488688	2.14120264539857e-05	8.701675702715054e-05	
74.37935718532088	0.00010582537271901068	2.1085065743947452e-05	8.474066979987177e-05	
75.53186652841877	0.00010332743320767173	2.076310497750481e-05	8.256466479240597e-05	
76.7022340224364	0.00010092741963258093	2.044606736668393e-05	8.048166491068981e-05	
77.89073637971123	9.861889066207195e-05	2.0133877317591247e-05	7.848530415127465e-05	
79.09765460024283	9.639602113567115e-05	1.9826460411179874e-05	7.65698315456532e-05	
80.32327403813038	9.425352301716455e-05	1.9523743384355496e-05	7.47300321250747e-05	
81.5678844690394	9.218657953579746e-05	1.922565411141439e-05	7.296116107480656e-05	
82.83178015871405	9.019078973351247e-05	1.893212158580656e-05	7.125888829530049e-05	
84.11525993255103	8.826212135061265e-05	1.8643075902217096e-05	6.961925130234777e-05	
85.41862724625115	8.639687048228817e-05	1.8358448238959177e-05	6.803861489845141e-05	
86.74219025756646	8.459162679667496e-05	1.8078170840671988e-05	6.651363640593604e-05	
88.08626189915832	8.284324336712186e-05	1.7802177001317523e-05	6.504123551436469e-05	
89.45115995258467	8.114881036651589e-05	1.753040104747001e-05	6.361856799003546e-05	
90.83720712343391	7.950563201933813e-05	1.7262778321891934e-05	6.224300264317223e-05	
92.24473111762269	7.791120632072683e-05	1.6999245167390947e-05	6.091210106204425e-05	
93.67406471887617	7.636320712030745e-05	1.6739738910951936e-05	5.962359971174228e-05	
95.1255458674087	7.48594682382854e-05	1.648419784813879e-05	5.8375394065082875e-05	
96.59951773982377	7.339796933685601e-05	1.623256122776043e-05	5.716552448867797e-05	
98.09632883025184	7.197682331468073e-05	1.5984769236795977e-05	5.5992163651904604e-05	
99.61633303274554	7.059426502844859e-05	1.5740762985573896e-05	5.4853605262784545e-05	
101.15988972495167	6.924864117521837e-05	1.5500484493200107e-05	5.374825396446148e-05	
102.72736385307937	6.793840119368698e-05	1.526387667323039e-05	5.2674616250416376e-05	
104.31912601818526	6.666208906281563e-05	1.5030883319582169e-05	5.163129227684868e-05	
105.93555256379533	6.541833589317607e-05	1.4801449092681223e-05	5.061696846758371e-05	
107.57702566488457	6.420585322058815e-05	1.4575519505838772e-05	4.963041082107603e-05	
109.24393341823551	6.302342692360832e-05	1.4353040911854558e-05	4.867045884106787e-05	
110.93666993419627	6.1869911696593e-05	1.4133960489841724e-05	4.7736020022626974e-05	
112.65563542986153	6.074422601870906e-05	1.3918226232269154e-05	4.682606483393672e-05	
114.40123632369622	5.964534756666777e-05	1.3705786932217423e-05	4.593962214161595e-05	
116.17388533162597	5.8572309025301206e-05	1.349659217084423e-05	4.507577503368901e-05	
117.9740015646163	5.752419425557332e-05	1.3290592305055495e-05	4.4233656999799963e-05	
119.802010627764	5.6500134784341644e-05	1.3087738455378291e-05	4.3412448432988886e-05	
121.65834472092367	5.549930658428448e-05	1.2887982494031967e-05	4.261137342144714e-05	
123.54344274089367	5.452092711596975e-05	1.2691277033193802e-05	4.1829696802230155e-05	
125.45775038518534	5.356425260715042e-05	1.2497575413455639e-05	4.10667214520149e-05	
127.40172025740017	5.262857554708621e-05	1.230683169246812e-05	4.0321785792704054e-05	
129.3758119742398	5.171322237607393e-05	1.2119000633769042e-05	3.959426149206199e-05	
131.3804922741741	5.081755135245919e-05	1.193403769579262e-05	3.888355134165754e-05	
133.41623512779302	4.994095058124671e-05	1.1751899021056359e-05	3.8189087296233417e-05	
135.48352184986857	4.9082836190051244e-05	1.1572541425522424e-05	3.75103286602469e-05	
137.58284121315285	4.8242650639569284e-05	1.1395922388130392e-05	3.684676040876437e-05	
139.71468956393986	4.741986115702809e-05	1.122200004049836e-05	3.619789163116901e-05	
141.879570939417	4.6613958282197845e-05	1.1050733156789486e-05	3.5563254087269675e-05	
144.07799718683648	4.58244545165611e-05	1.0882081143740946e-05	3.494240086640807e-05	
146.31048808453184	4.505088306713075e-05	1.071600403085269e-05	3.433490514105754e-05	
148.57757146481032	4.4292796677207544e-05	1.0552462460732979e-05	3.374035900720721e-05	
150.87978333874923	4.354976653708527e-05	1.039141767959817e-05	3.3158372404542076e-05	
153.2176680229263	4.2821381268351975e-05	1.0232831527923956e-05	3.258857211006976e-05	
155.5917782681133	4.210724597601156e-05	1.0076666431245561e-05	3.203060079942063e-05	
158.00267538996428	4.140698136316565e-05	9.922885391104235e-06	3.148411617056369e-05	
160.45092940172842	4.07202229034613e-05	9.771451976137627e-06	3.0948790125146065e-05	
162.9371191490193	4.004662006692789e-05	9.622330313311539e-06	3.0424308003081707e-05	
165.46183244667284	3.9385835595203886e-05	9.475485079290678e-06	2.9910367866392303e-05	
168.02566621772516	3.8737544822496226e-05	9.330881491946026e-06	2.9406679828645404e-05	
170.6292266345446	3.8101435038921784e-05	9.188485301996549e-06	2.8912965426641402e-05	
173.27312926215015	3.747720489316083e-05	9.048262784782955e-06	2.842895703128144e-05	
175.9579992037507	3.6864563831604606e-05	8.910180732171312e-06	2.7954397294800486e-05	
178.68447124853947	3.626323157140936e-05	8.77420644458431e-06	2.7489038631780057e-05	
181.45319002177868	3.567293760507693e-05	8.640307723158057e-06	2.703264273156275e-05	
184.2648101372089	3.509342073437312e-05	8.508452862022356e-06	2.6584980099881724e-05	
187.11999635182175	3.4524428631566035e-05	8.378610640702271e-06	2.614582962768958e-05	
190.019423723029	3.396571742612631e-05	8.250750316639158e-06	2.5714978185330148e-05	
192.9637777682679	3.3417051315172504e-05	8.124841617829051e-06	2.529222024033871e-05	
195.95375462707955	3.287820219607813e-05	8.000854735576492e-06	2.487735749728886e-05	
198.99006122569847	3.234894931977545e-05	7.87876031736192e-06	2.447019855822306e-05	
202.0734154441926	3.1829078963401935e-05	7.75852945982077e-06	2.407055860231454e-05	
205.20454628619316	3.131838412103502e-05	7.640133701832378e-06	2.367825908350807e-05	
208.38419405125447	3.081666421135391e-05	7.523545017716976e-06	2.3293127444980054e-05	
211.6131105098844	3.0323724801150665e-05	7.408735810538951e-06	2.291499684934201e-05	
214.892059081287	2.9839377343691914e-05	7.295678905514665e-06	2.2543705923590353e-05	
218.22181501385919	2.936343893100255e-05	7.184347543523127e-06	2.217909851787559e-05	
221.60316556848443	2.8895732059209466e-05	7.074715374717838e-06	2.1821023477230715e-05	
225.03691020466627	2.8436084406143577e-05	6.966756452238175e-06	2.1469334425458487e-05	
228.5238607695462	2.7984328620454008e-05	6.860445226018704e-06	2.1123889560433254e-05	
232.06484168985054	2.754030212153983e-05	6.7557565366948225e-06	2.078455146012414e-05	
235.66069016681035	2.710384690965235e-05	6.652665609603228e-06	2.0451186898694185e-05	
239.3122563741041	2.6674809385564395e-05	6.551148048875574e-06	2.0123666672073436e-05	
243.0204036588648	2.6253040179243875e-05	6.451179831623959e-06	1.980186543244466e-05	
246.78600874580337	2.5838393987006355e-05	6.35273730221666e-06	1.948566153111801e-05	
250.60996194449422	2.5430729416655618e-05	6.255797166642719e-06	1.91749368693049e-05	
254.4931673598731	2.5029908840154028e-05	6.160336486963931e-06	1.886957675633446e-05	
258.43654310599635	2.4635798253393504e-05	6.066332675852862e-06	1.8569469774884654e-05	
262.4410215231124	2.424826714266615e-05	5.973763491215508e-06	1.8274507652828603e-05	
266.507549398097	2.3867188357458788e-05	5.882607030897219e-06	1.7984585141321545e-05	
270.63708818830384	2.349243798921971e-05	5.792841727470643e-06	1.7699599898778156e-05	
274.8306142488838	2.3123895255767816e-05	5.704446343104269e-06	1.7419452380411767e-05	
279.08911906362675	2.276144239103519e-05	5.617399964510392e-06	1.7144045733027615e-05	
283.4136094793798	2.2404964539852967e-05	5.531681997971185e-06	1.6873285694781423e-05	
287.80510794409827	2.2054349657508367e-05	5.44727216444164e-06	1.660708049963231e-05	
292.26465274858515	2.1709488413817265e-05	5.364150494728198e-06	1.6345340786235636e-05	
296.7932982719762	2.137027410147224e-05	5.282297324741812e-06	1.6087979511036975e-05	
301.3921152310292	2.1036602548440223e-05	5.201693290824321e-06	1.5834911865342388e-05	
306.0621909332746	2.0708372034197827e-05	5.122319325146973e-06	1.5586055196154314e-05	
310.80462953409153	2.038548320960407e-05	5.044156651179885e-06	1.5341328930574006e-05	
315.6205522977641	2.006783902022321e-05	4.967186779231443e-06	1.5100654503584108e-05	
320.5110978625849	1.975534463292028e-05	4.8913915020564405e-06	1.486395528903532e-05	
325.47742251006514	1.944790736556262e-05	4.816752890531923e-06	1.4631156533671334e-05	
330.52070043831674	1.9145436619670446e-05	4.743253289399669e-06	1.4402185294036271e-05	
335.6421240396705	1.8847843815868112e-05	4.670875313074238e-06	1.4176970376117238e-05	
340.8429041825955	1.855504233199645e-05	4.599601841515596e-06	1.3955442277583419e-05	
346.1242704979875	1.826694744375424e-05	4.529416016165269e-06	1.3737533132490844e-05	
351.4874716698928	1.7983476267744393e-05	4.46030123594506e-06	1.3523176658329305e-05	
356.9337757307372	1.770454770680726e-05	4.392241153317319e-06	1.3312308105294879e-05	
362.46447036112943	1.7430082397529986e-05	4.32521967040584e-06	1.3104864207677903e-05	
368.08086319431027	1.7160002659827147e-05	4.259220935176402e-06	1.2900783137262621e-05	
373.7842821253185	1.6894232448493174e-05	4.194229337676051e-06	1.2700004458639894e-05	
379.57607562494815	1.6632697306632984e-05	4.130229506330188e-06	1.250246908634031e-05	
385.45761305857025	1.6375324320881896e-05	4.067206304296567e-06	1.2308119243699758e-05	
391.43028500989345	1.6122042078330938e-05	4.005144825875332e-06	1.2116898423374296e-05	
397.49550360974456	1.587278062507789e-05	3.944030392974175e-06	1.1928751349425703e-05	
403.6547028699399	1.5627471426328816e-05	3.8838485516278255e-06	1.1743623940903205e-05	
409.9093390223323	1.5386047327978774e-05	3.824585068570959e-06	1.1561463276850948e-05	
416.26089086311043	1.5148442519603944e-05	3.766225927863736e-06	1.1382217562674304e-05	
422.71086010243414	1.4914592498801264e-05	3.7087573275691425e-06	1.1205836097801886e-05	
429.2607717194863	1.4684434036814535e-05	3.652165676481322e-06	1.1032269244583055e-05	
435.91217432302693	1.445790514538965e-05	3.5964375909041134e-06	1.086146839836436e-05	
442.6666405175339	1.4234945044803933e-05	3.541559891479016e-06	1.0693385958690688e-05	
449.52576727501685	1.4015494133017895e-05	3.487519600061811e-06	1.0527975301580153e-05	
456.4911763125926	1.3799493955899952e-05	3.4343039366470897e-06	1.0365190752824093e-05	
463.56451447591087	1.3586887178477406e-05	3.3819003163399474e-06	1.0204987562266136e-05	
470.74745412852144	1.3377617557169135e-05	3.3302963463741003e-06	1.0047321879016602e-05	
478.04169354727435	1.3171629912957732e-05	3.2794798231757342e-06	9.892150727560588e-06	
485.4489573238469	1.2968870105460915e-05	3.229438729472337e-06	9.739431984720394e-06	
492.97099677249224	1.276928500786417e-05	3.1801612314458677e-06	9.589124357434824e-06	
500.60959034410683	1.2572822482677982e-05	3.1316356759295222e-06	9.441187361319491e-06	
508.36654404671106	1.2379431358285452e-05	3.083850587647486e-06	9.295581299974546e-06	
516.2436918724502	1.2189061406247149e-05	3.0367946664969396e-06	9.15226724500737e-06	
524.242896231207	1.2001663319332047e-05	2.990456784871721e-06	9.011207016739728e-06	
532.3660483909357	1.1817188690244734e-05	2.9448259850269796e-06	8.872363165570185e-06	
540.6150689248177	1.1635589991020434e-05	2.899891476484182e-06	8.73569895396401e-06	
548.9919081653474	1.1456820553060939e-05	2.855642633475863e-06	8.601178339044251e-06	
557.4985466654523	1.1280834547785587e-05	2.8120689924294956e-06	8.46876595575871e-06	
566.1369956667598	1.1107586967872833e-05	2.769160249489889e-06	8.338427100599039e-06	
574.909297575119	1.0937033609068906e-05	2.726906258079511e-06	8.21012771584896e-06	
583.8175264434902	1.076913105254138e-05	2.685297026496154e-06	8.083834374340079e-06	
592.8637884623186	1.060383664775627e-05	2.6443227155473728e-06	7.959514264694461e-06	
602.0502224575035	1.04411084958584e-05	2.603973636221122e-06	7.837135177034278e-06	
611.379000396087	1.0280905433535674e-05	2.5642402473920407e-06	7.7166654891397e-06	
620.8523278997751	1.012318701734877e-05	2.5251131535628334e-06	7.5980741530371524e-06	
630.4724447664181	9.967913508508533e-06	2.4865831026402095e-06	7.4813306820006784e-06	
640.2416254995708	9.815045858084342e-06	2.4486409837448434e-06	7.36640513795029e-06	
650.1621798462554	9.66454569262729e-06	2.411277825054848e-06	7.253268119231602e-06	
660.2364533430635	9.516375300192648e-06	2.374484791682221e-06	7.141890748761789e-06	
670.4668278707137	9.370497616747264e-06	2.3382531835817755e-06	7.032244662527993e-06	
680.8557222172046	9.226876212947458e-06	2.302574433492064e-06	6.9243019984242404e-06	
691.4055926496942	9.085475281274283e-06	2.2674401049077753e-06	6.818035385414247e-06	
702.1189334952396	8.946259623513101e-06	2.232841890083147e-06	6.713417933007541e-06	
712.9982777305363	8.809194638565329e-06	2.1987716080659055e-06	6.610423221037205e-06	
724.0461975807946	8.67424631058052e-06	2.165221202761268e-06	6.509025289727921e-06	
735.2653051278958	8.541381197397541e-06	2.1321827410255407e-06	6.409198630043499e-06	
746.6582529279726	8.410566419284107e-06	2.099648410788868e-06	6.310918174303622e-06	
758.2277346385576	8.281769647964336e-06	2.067610519206674e-06	6.21415928705992e-06	
769.9764856554507	8.154959095924454e-06	2.0360614908393687e-06	6.118897756221928e-06	
781.9072837594538	8.030103505987221e-06	2.0049938658598684e-06	6.025109784423957e-06	
794.0229497731273	7.907172141145955e-06	1.974400298288524e-06	5.932771980624154e-06	
806.3263482277227	7.786134774649526e-06	1.944273554255022e-06	5.841861351927566e-06	
818.82038804045	7.66696168032999e-06	1.914606510286845e-06	5.7523552956252724e-06	
831.5080232022387	7.549623623164828e-06	1.885392151623898e-06	5.664231591441979e-06	
844.3922534761538	7.434091850066235e-06	1.856623570558884e-06	5.577468393984893e-06	
857.4761251066391	7.3203380808899615e-06	1.828293964803039e-06	5.492044225386809e-06	
870.7627315397452	7.208334499656868e-06	1.8003966358768423e-06	5.4079379681369254e-06	
884.2552141545192	7.098053745980201e-06	1.7729249875253164e-06	5.325128858092794e-06	
897.9567630057271	6.989468906692322e-06	1.7458725241575392e-06	5.24359647766751e-06	
911.8706175780853	6.8825535076644634e-06	1.7192328493099959e-06	5.1633207491861075e-06	
926.0000675521785	6.777281505813656e-06	1.6929996641334087e-06	5.084281928405617e-06	
940.3484535822448	6.673627281291036e-06	1.6671667659026874e-06	5.006460598193417e-06	
954.9191680860141	6.571565629845961e-06	1.6417280465496348e-06	4.929837662358612e-06	
969.715656046784	6.4710717553606996e-06	1.6166774912180738e-06	4.85439433963159e-06	
984.7414158279239	6.372121262550543e-06	1.5920091768410442e-06	4.780112157786905e-06	
1000.0	6.27469014982442e-06	1.5677172707397308e-06	4.70697294790496e-06	


==> data/fig_iss_ph2_04_hist_bode_07.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016860086472685512	2.6100004934981583e-06	
0.10154950161807173	0.0001727846641511856	0.00017129570327492977	2.6233513398867926e-06	
0.10312301278878754	0.00017554877368051514	0.0001740363051436876	2.6370492266971276e-06	
0.10472090554055413	0.00017835991065214075	0.0001768235756923788	2.6511017101145277e-06	
0.10634355766636439	0.00018121901004083087	0.00017965844419858684	2.6655164527776683e-06	
0.10799135281311975	0.00018412703171742393	0.00018254186474727169	2.6803012235508745e-06	
0.1096646805723366	0.00018708496138198909	0.00018547481716244628	2.6954638972822374e-06	
0.11136393657225817	0.0001900938115420566	0.000188458307983898	2.7110124545493805e-06	
0.11308952257139368	0.0001931546225384728	0.00019149337149150774	2.726954981398387e-06	
0.11484184655350702	0.00019626846362160818	0.00019458107077989379	2.7432996690810924e-06	
0.11662132282407707	0.00019943643408081553	0.0001977224988862777	2.7600548137952093e-06	
0.11842837210825283	0.00020265966443023005	0.0002009187799746647	2.7772288164320006e-06	
0.12026342165032622	0.00020593931765420574	0.00020417107057962773	2.7948301823392993e-06	
0.12212690531474645	0.00020927659051590063	0.00020748056091321606	2.812867521100175e-06	
0.12401926368869937	0.00021267271493276106	0.00021084847623872535	2.8313495463405787e-06	
0.12594094418627644	0.000216128959422904	0.00021427607831533922	2.8502850755649263e-06	
0.12789240115425762	0.00021964663062667495	0.00021776466691791413	2.8696830300279757e-06	
0.12987409597953362	0.00022322707490794735	0.00022131558143646997	2.889552434651529e-06	
0.13188649719819254	0.0002268716800400495	0.00022493020256027793	2.909902417987454e-06	
0.13393008060629666	0.0002305818769815431	0.00022860995405176514	2.9307422122363188e-06	
0.13600532937237603	0.0002343591417474478	0.00023235630461582906	2.9520811533273746e-06	
0.13811273415166478	0.00023820499738190403	0.0002361707698705565	2.9739286810645746e-06	
0.14025279320210793	0.00024212101603869339	0.00024005491442576174	2.996294339347064e-06	
0.1424260125021654	0.0002461088211765037	0.0002440103540762349	3.0191877764668913e-06	
0.1446329058704415	0.0002501700898763241	0.00024803875811708095	3.0426187454932764e-06	
0.14687399508716817	0.00025430655528890794	0.00025214185178908506	3.0665971047493337e-06	
0.14914981001757044	0.000258520009220819	0.00025632141886262785	3.0911328183821035e-06	
0.15146088873714358	0.00026281230486822443	0.0002605793043693032	3.116235957037452e-06	
0.1538077776588715	0.000267185359708297	0.00026491741749110244	3.141916698644516e-06	
0.15619103166241588	0.0002716411585588216	0.00026933773461776666	3.1681853293100145e-06	
0.15861121422530794	0.0002761817568174509	0.0002738423025837392	3.195052244334649e-06	
0.16106889755617235	0.00028080928389291734	0.00027843324209703504	3.2225279493518665e-06	
0.16356466273001555	0.00028552594684149606	0.0002831127513733153	3.2506230615950122e-06	
0.1660990998256107	0.00029033403422306595	0.0002878831099895147	3.279348311298411e-06	
0.16867280806501112	0.00029523592019226774	0.0002927466829725198	3.3087145432362486e-06	
0.1712863959552255	0.00030023406884151417	0.0002977059251396529	3.338732718403769e-06	
0.17394048143208848	0.0003053310388139851	0.0003027633857090937	3.3694139158428906e-06	
0.17663569200636045	0.0003105294882062412	0.0003079217131998702	3.400769334619893e-06	
0.17937266491209122	0.000315832179781733	0.0003131836606426966	3.4328102959556e-06	
0.18215204725728248	0.00032124198651828	0.00031855209112473265	3.4655482455113776e-06	
0.18497449617688488	0.0003267618975145803	0.00032402998369331895	3.4989947558387977e-06	
0.18784067898816573	0.0003323950242829551	0.00032962043964590413	3.5331615289864386e-06	
0.1907512733484843	0.000338144607457942	0.0003353266892357609	3.568060399279341e-06	
0.19370696741551147	0.00034401402395293725	0.00034115209882570397	3.603703336263214e-06	
0.1967084600099325	0.0003500067945999911	0.00034710017852490827	3.6401024478206557e-06	
0.19975646078067044	0.00035612659231101784	0.000353174590347091	3.677269983460188e-06	
0.20285169037266976	0.00036237725080219595	0.00035937915693182675	3.7152183377840666e-06	
0.2059948805972802	0.00036876277392718467	0.0003657178708746334	3.7539600541295983e-06	
0.20918677460527996	0.00037528734566907293	0.0003721949047157315	3.7935078283963244e-06	
0.21242812706258082	0.0003819553408456891	0.0003788146216421204	3.8338745130485985e-06	
0.215719704328655	0.0003887713365881551	0.0003855815869628392	3.8750731213099715e-06	
0.21906228463772706	0.0003957401246583699	0.00039250058042311696	3.917116831536665e-06	
0.22245665828277353	0.00040286672467757537	0.00039957660942954926	3.960018991783875e-06	
0.22590362780237347	0.0004101563983453271	0.00040681492326563546	4.003793124562323e-06	
0.22940400817045398	0.0004176146647361966	0.00041422102838500457	4.048452931784065e-06	
0.23295862698897662	0.0004252473167704454	0.00042180070487856823	4.094012299906093e-06	
0.2365683246836085	0.0004330604389648584	0.0004295600242217968	4.140485305268828e-06	
0.2402339547024262	0.000441060426581069	0.00043750536841944863	4.187886219636868e-06	
0.243956383717698	0.0004492540063011426	0.00044564345067753014	4.23622951593981e-06	
0.24773649183079302	0.00045764825857417813	0.00045398133774624943	4.285529874217135e-06	
0.2515751727802653	0.0004662506417933637	0.00046252647409340066	4.3358021877767e-06	
0.2554733341531623	0.00047506901848055286	0.00047128670808526557	4.387061569556775e-06	
0.2594318975996074	0.00048411168367532074	0.00048027032037198093	4.4393233587149765e-06	
0.26345179905070754	0.0004933873957478425	0.0004894860546967505	4.492603127423046e-06	
0.2675339889398373	0.0005029054098802919	0.000498943151373585	4.546916687898114e-06	
0.27167943242735193	0.0005126755144901122	0.0005086513837069529	4.602280099655106e-06	
0.2758891096287819	0.0005227080709010217	0.0005186210976592156	4.658709676998037e-06	
0.28016401584656353	0.0005330140566045367	0.0005288632551086485	4.716221996747544e-06	
0.2845051618053608	0.000543605112496829	0.0005393894810828862	4.774833906217655e-06	
0.28891357389103245	0.0005544935945236229	0.0005502121154005246	4.834562531443374e-06	
0.2933902943933029	0.000565692630220581	0.0005613442692083543	4.895425285670625e-06	
0.29793638175219256	0.0005772161806992727	0.0005727998869643557	4.9574398781153915e-06	
0.30255291080826724	0.00058907910870066	0.0005845938144884359	5.0206243229935745e-06	
0.30724097305676445	0.0006012972534206605	0.0005967418737854984	5.0849969488451804e-06	
0.31200167690565833	0.000613887512907474	0.0006092609454405959	5.150576408152547e-06	
0.3168361479377224	0.0006268679349402303	0.0006221690594957871	5.217381687262424e-06	
0.3217455291766536	0.0006402578174256677	0.0006354854958454738	5.285432116627591e-06	
0.32673098135731937	0.0006540778194970591	0.0006492308953345119	5.354747381385773e-06	
0.33179368320019265	0.0006683500846711393	0.0006634273829149686	5.4253475322724545e-06	
0.33693483169003946	0.0006830983776188622	0.0006780987044174416	5.49725299690173e-06	
0.3421556423589239	0.0006983482363396444	0.000693270378726751	5.570484591416969e-06	
0.3474573495735992	0.0007141271418030046	0.0007089698674260587	5.64506353252933e-06	
0.35284120682735126	0.0007304647074438646	0.0007252267642958634	5.721011449969642e-06	
0.3583084870363649	0.0007473928912780078	0.0007420730074345864	5.798350399363308e-06	
0.3638604828406817	0.0007649462338539022	0.0007595431172172071	5.877102875548578e-06	
0.3694985069098218	0.0007831621257908659	0.0007776744638422208	5.957291826368626e-06	
0.37522389225314035	0.0008020811092890041	0.0007965075688527098	6.038940666945818e-06	
0.3810379925349945	0.0008217472187556886	0.0008160864457767113	6.122073294474948e-06	
0.3869421823947922	0.0008422083666038154	0.0008364589859426235	6.2067141035538065e-06	
0.39293785777200174	0.000863516781373009	0.0008576773966214171	6.292888002077259e-06	
0.39902643623619527	0.0008857295066491422	0.0008797986999717365	6.380620427727374e-06	
0.4052093573222091	0.0009089089708642655	0.00090288530287084	6.469937365095195e-06	
0.41148808287049476	0.0009331236400166404	0.0009270056496721332	6.560865363447964e-06	
0.41786409737274555	0.0009584487677466579	0.0009522349723263187	6.653431555198625e-06	
0.4243389083228771	0.0009849672601505038	0.0009786561552495676	6.747663675100163e-06	
0.43091404657344795	0.0010127706763538374	0.001006360735962855	6.843590080209963e-06	
0.4375910666976019	0.0010419603903888584	0.001035450067048136	6.941239770660785e-06	
0.4443715473566186	0.0010726489455634956	0.0010660366706129406	7.040642411285668e-06	
0.45125709167315986	0.0011049616396003271	0.0010982458235445152	7.141828354143627e-06	
0.4582493276102989	0.0011390383877773766	0.0011322174207900584	7.24482866199124e-06	
0.4653499083564233	0.0011750359226852165	0.0011681081752829966	7.349675132755255e-06	
0.4725605127161014	0.001213130403778721	0.00120609422770059	7.4564003250676115e-06	
0.4798828455070056	0.0012535205286672473	0.0012463742580055177	7.565037584903312e-06	
0.4873186379629853	0.0012964312624453246	0.0012891732150848217	7.675621073401806e-06	
0.49486964814338685	0.0013421183332324232	0.001334746812669395	7.788185795921566e-06	
0.5025376613487146	0.0013908736841277268	0.0013833869817588918	7.902767632411063e-06	
0.5103244905427329	0.0014430321277332334	0.001435428525730281	8.019403369152362e-06	
0.5182319767811088	0.0014989795245651844	0.001491257299482959	8.138130731945964e-06	
0.5262619896466971	0.0015591629086860457	0.0015513203359965961	8.258988420840316e-06	
0.5344164276915693	0.0016241031238394114	0.0016161384836435272	8.382016146446341e-06	
0.5426972188858914	0.0016944107276093542	0.001686322311858326	8.507254667934624e-06	
0.5511063210737586	0.001770806194104523	0.0017625923157771031	8.63474583277588e-06	
0.559645722436092	0.0018541458345202038	0.0018458048393570408	8.764532618301722e-06	
0.5683174419607084	0.0019454554170076303	0.001936985698629201	8.89665917512112e-06	
0.5771235299196736	0.0020459742927716215	0.002037374312328949	9.031170872475166e-06	
0.5860660683540517	0.0021572140689021186	0.002148482380884965	9.168114345539841e-06	
0.595147171566167	0.0022810377472719016	0.0022721730338114456	9.30753754486221e-06	
0.604368986619493	0.0024197681709622514	0.0024107692880550326	9.449489788964698e-06	
0.6137336938462858	0.0025763392709970447	0.002567205311779445	9.594021828860303e-06	
0.6232435073630855	0.0027545112031236154	0.0027452415862501064	9.741185818132722e-06	
0.6329006755942035	0.0029591832373654756	0.0029497778324708572	9.891035277637242e-06	
0.6427074818033226	0.003196860444935177	0.0031873197557442446	1.0043625935242284e-05	
0.6526662446333333	0.0034763702104425804	0.0034666956502324153	1.0199014449734192e-05	
0.6627793186545348	0.003809999794928154	0.0038001941131748755	1.0357259374165074e-05	
0.6730490949213316	0.0042153747509317595	0.0042054427225190275	1.0518420895933439e-05	
0.6834780015375548	0.004718709135520043	0.0047086587280917615	1.0682560795111705e-05	
0.6940685042305437	0.005360756907417575	0.005350601378227493	1.0849742292869223e-05	
0.7048231069341222	0.006208500396235852	0.006198262346594213	1.1020029673428477e-05	
0.7157443523806098	0.007380247733066346	0.007369967730488048	1.1193487379678399e-05	
0.7268348227020044	0.009106259709070155	0.00909601712139806	1.1370177734744095e-05	
0.7380971400404808	0.01190129537461891	0.01189126871493707	1.1550154469304335e-05	
0.7495339671683494	0.017193244711326154	0.017183942802915596	1.1733440245418765e-05	
0.7611480081176202	0.03082564686567289	0.030819359121997975	1.1919921414813844e-05	
0.7729420088193235	0.10102107970750837	0.10103280354124554	1.211029629096599e-05	
0.784918757752735	0.042493060788188784	0.04250042414755052	1.2307747384285949e-05	
0.7970810866046624	0.020164567039759117	0.02017640382956916	1.2504737715581828e-05	
0.8094318709389453	0.013063183552754942	0.01307575780736831	1.2706202789358217e-05	
0.8219740308763326	0.009618965614840217	0.009631856717792072	1.2911759766087301e-05	
0.8347105317848907	0.007589169548000094	0.007602290730523934	1.312140801310011e-05	
0.847644384981113	0.006251052626794043	0.0062643830345883635	1.3335218209812258e-05	
0.8607786484418896	0.005302087457779245	0.005315624137807153	1.3553284015026624e-05	
0.8741164275275125	0.0045935570901604736	0.004607302855780396	1.3775710386403124e-05	
0.8876608757158821	0.004043886667738732	0.0040578463584656915	1.4002609956190554e-05	
0.9014151953480897	0.003604612144558273	0.003618791328672268	1.4234101789614289e-05	
0.9153826383855528	0.0032451336694588454	0.0032595381667212308	1.4470311009057931e-05	
0.9295665071788846	0.0029451801307070133	0.002959815837961171	1.4711368788803278e-05	
0.9439701552486742	0.002690789926750863	0.0027056627622626516	1.495741253464681e-05	
0.9585969880783669	0.002472032352404344	0.002487148247996453	1.520858617160596e-05	
0.9734504639194281	0.0022816495338461276	0.0022970144459798195	1.5465040506321603e-05	
0.9885340946089864	0.0021142124656571212	0.00212983239336815	1.57269336494969e-05	
1.0038514464001433	0.001965577587540084	0.0019814585921404046	1.5994431493046778e-05	
1.01940614080515	0.0018325260274634411	0.001848674251945783	1.626770824135351e-05	
1.0352018554516484	0.0017125176574517896	0.001728939344859145	1.654694699891003e-05	
1.051242324952181	0.0016035194537826483	0.0016202209643777132	1.6832340418612957e-05	
1.0675313417871697	0.0015038831959453178	0.0015208710232473214	1.7124091416564647e-05	
1.0840727572015847	0.0014122566789496122	0.0014295374647814243	1.7422413960629054e-05	
1.1008704821154982	0.0013275181529499146	0.0013450987016400374	1.7727533941476575e-05	
1.117928488048752	0.0012487271523091896	0.0012666144441580793	1.8039690136403894e-05	
1.1352508080599522	0.001175087074592386	0.0011932882786551803	1.835913527803721e-05	
1.1528415377000134	0.00110591630188751	0.0011244387880483177	1.868613724204622e-05	
1.1707048359804781	0.0010406256075657719	0.001059476957777381	1.9020980370482018e-05	
1.1888449263568397	0.0009787002336175017	0.0009978882520426645	1.9363966950225995e-05	
1.2072660977271032	0.0009196854636680787	0.0009392181852636922	1.97154188695516e-05	
1.225972705445816	0.0008631748218945677	0.0008830605186935135	2.0075679479959033e-05	
1.2449691723538168	0.0008088002414071968	0.0008290474253169492	2.044511569565331e-05	
1.2642599898239333	0.0007562236952224855	0.0007768411154764382	2.082412036929557e-05	
1.2838497188228888	0.0007051298870933379	0.0007261265193870703	2.1213114990604144e-05	
1.3037429909896587	0.0006552196702545609	0.0006766046927590922	2.161255276460863e-05	
1.3239445097305402	0.0006062039075199521	0.0006279866557883206	2.202292214077171e-05	
1.3444590513311867	0.0005577975113834274	0.0005799873984689829	2.2444750889551185e-05	
1.3652914660858761	0.0005097134117160871	0.0005323197891413815	2.287861089805087e-05	
1.386446679444272	0.00046165619562603394	0.0004846881099312213	2.3325124330117536e-05	
1.4079296931759626	0.00041331517565331035	0.00043678091459454116	2.378495752103603e-05	
1.4297455865530366	0.00036435657802903087	0.00038826286989623247	2.4258861519194272e-05	
1.451899517550985	0.00031441492570046713	0.00033876523477615716	2.4747650641184334e-05	
1.4743967240682132	0.00026308401256072293	0.00028787478291382126	2.5252212095857283e-05	
1.4972425251644468	0.0002099108644127515	0.00023512183089816687	2.577353499353933e-05	
1.5204423223183279	0.00015440943614965314	0.0001799723304723906	2.6312717328482233e-05	
1.5440016007044985	9.620623167730513e-05	0.00012185556083893538	2.6870984462536575e-05	
1.5679259304904682	3.7054982063058405e-05	6.0553782242593875e-05	2.7449711232553762e-05	
1.5922209681535842	4.229303307276403e-05	1.8954671194421733e-05	2.8050449076953572e-05	
1.6168924578184014	0.00011343467280847865	8.479098882119445e-05	2.8674959697409355e-05	
1.6419462326147771	0.00019530503084761247	0.00016600776991932407	2.9325257239375134e-05	
1.667388216057011	0.0002880758115390169	0.0002581786570470192	3.000366167100534e-05	
1.6932244234443516	0.00039464873278774926	0.00036412291635141086	3.071286702296346e-05	
1.7194609632832076	0.0005194382398463766	0.00048825322867964376	3.1456029529410504e-05	
1.7461040387313935	0.0006689798087916006	0.0006371096014959407	3.2236882621647414e-05	
1.7731599490647525	0.0008532628049250072	0.0008206886534265835	3.3059888354315785e-05	
1.8006350911665105	0.001088325039585499	0.0010550413907629698	3.393043447022619e-05	
1.828535961039703	0.0014016364654441122	0.0013676652362125204	3.4855104784112564e-05	
1.8568691553430368	0.0018444796742921662	0.001809906371782003	3.584199827911683e-05	
1.885641372950552	0.0025247915699753445	0.002489869408548076	3.6901087481485704e-05	
1.9148594165354507	0.003714457117013977	0.003679983009149233	3.80442504843749e-05	
1.9445301941784663	0.006340609452953636	0.0063099348904383555	3.9282817927377474e-05	
1.974660721001155	0.01628023341113	0.016282376272645855	4.060903701398475e-05	
2.0052581208244957	0.0207165805518259	0.020704039864222177	4.247368482604161e-05	
2.036329627853186	0.007933045586390797	0.00796949287331198	4.417561025231066e-05	
2.067882588386045	0.00492411401052956	0.004967946871800849	4.625650134134803e-05	
2.0999244625529108	0.0036233713476390658	0.0036711666460861837	4.881068519596557e-05	
2.132462826078452	0.00289677450201515	0.002948400879871739	5.208577106981587e-05	
2.1655053720733157	0.002429932033423465	0.002486344745827937	5.659589827344102e-05	
2.199059912853022	0.002100889730502846	0.0021644147168713036	6.355547372266396e-05	
2.2331343817850464	0.0018498447663448255	0.0019264417938681239	7.665249552679383e-05	
2.267736835164523	0.0016317981570314996	0.001742753686446235	0.0001139791389650057	
2.302875454119006	0.0016458978886482168	0.0015962055502761145	0.00015889567772836148	
2.3385585465427567	0.0014820475952822133	0.0014762015031302338	1.192964712350465e-05	
2.3747945490609914	0.0013567051508588976	0.0013758403687863451	1.9202537118047356e-05	
2.411592029024571	0.0012591429768533762	0.0012904341025495238	3.1292756726220915e-05	
2.4489596865355954	0.0011749958319738926	0.0012166860768297917	4.1733909668159086e-05	
2.4869063565043885	0.001109074841833218	0.001152210129211141	5.223254058375839e-05	
2.5254410107383527	0.0010616000444637129	0.0010952361971257403	3.377256947116586e-05	
2.564572760063192	0.0009992449023474971	0.0010444232297277685	4.596071641178503e-05	
2.604310856476998	0.0009625572924581051	0.0009987363825051465	3.6239321811914285e-05	
2.6446646953377266	0.0009145720982246913	0.0009573641238764087	4.279215111153585e-05	
2.6856438175845567	0.0008727014385837744	0.0009196608985598106	4.696070988183128e-05	
2.727257911993673	0.0008346660505394094	0.0008851066042973242	5.0441618915546804e-05	
2.769516817469004	0.0007995914774873951	0.0008532773975476431	5.368645054208083e-05	
2.812430525368455	0.0007669440599680035	0.000823824297140395	5.688035699735532e-05	
2.8560091818661824	0.0007363288593187953	0.0007964572589850165	6.0128404916946826e-05	
2.9002630903514777	0.0007074272031575277	0.0007709331560133791	6.350621745396171e-05	
2.945202713864811	0.0006799684844847821	0.0007470465895845906	6.707906106369009e-05	
2.9908386775716385	0.0006537135893911686	0.0007246227832612673	7.091134363011784e-05	
3.0371817712745264	0.0006284430619440523	0.0007035120281267609	7.507291553735676e-05	
3.0842429519642045	0.0006039471733078972	0.0006835852980455196	7.964463734512668e-05	
3.1320333464101533	0.0005800162776618049	0.000664730756905886	8.47245617002779e-05	
3.180564253791325	0.0005564301090500046	0.0006468509528962151	9.043588041204599e-05	
3.2298471483676323	0.0005329444496464478	0.0006298605469868466	9.693807066072498e-05	
3.2798936821928324	0.0005092728865050595	0.000613684460458582	0.00010444344223393247	
3.3307156878694446	0.0004850598915615501	0.0005982563538530143	0.00011324283618803687	
3.3823251813463506	0.00045983850031718987	0.0005835173700624599	0.00012374729903914987	
3.43473436475976	0.00043295978046829553	0.0005694150894558491	0.00013655890429403286	
3.487955629318178	0.0004034680823497473	0.0005559026563683525	0.0001525978321902359	
3.542001558232087	0.00036986541259295815	0.0005429380449671211	0.0001733459187130333	
3.5968849296890193	0.00032963136041977295	0.0005304834391577087	0.00020135359068134613	
3.6526187198747286	0.00027815819404826175	0.0005185047063305823	0.00024141469262945267	
3.7092161060411786	0.00020625743139050516	0.0005069709487397536	0.00030371911024465735	
3.7666904696220658	9.955781914504011e-05	0.0004958541194314686	0.0004143359007695751	
3.8250553993966134	0.0002155755893352545	0.0004851286921042553	0.0006647101417432676	
3.884324694702404	0.0012963607780698107	0.0004747713762349004	0.0016687842909176773	
3.9445123686979775	0.002016285619377133	0.0004647608703628681	0.0016110670178147808	
4.005632651675993	0.0010563867788939963	0.00045507764767521654	0.000607454226235247	
4.067699994427721	0.0008011513051355176	0.0004457037690416431	0.0003572288751880327	
4.130729071659682	0.0006823293182708863	0.0004366227194658338	0.0002464650079059309	
4.194734785463209	0.0006112923393883981	0.000427819264584271	0.00018387004307150227	
4.259732268837781	0.0005624454629628694	0.00041927932438766457	0.00014340381704718401	
4.325736889268946	0.000525711553968427	0.00041098986178722676	0.0001148789008053071	
4.392764252361694	0.0004963202474520868	0.00040293878401691696	9.34943237197526e-05	
4.460830205530115	0.00047171415167670465	0.00039511485516846177	7.668653440068347e-05	
4.5299508417442365	0.00045038994690453236	0.00038750761841019863	6.295482904261067e-05	
4.600142503334918	0.00043139557761228927	0.00038010732665308026	5.135329370779256e-05	
4.671421785857698	0.000414086358888842	0.00037290488060504013	4.1245086152107484e-05	
4.743805542016518	0.000397994802839676	0.0003658917733044678	3.2172028719324014e-05	
4.817310885648243	0.0003827537517015429	0.00035906004034970385	2.3779349234182257e-05	
4.891955195768907	0.00036804416879609574	0.0003524022151482279	1.577160947029066e-05	
4.967756120682691	0.0003535509128359569	0.0003459112885998395	7.92915634598158e-06	
5.044731582154526	0.0003389120814449664	0.0003395806727053087	2.4566732148404445e-06	
5.122899779647386	0.00032364075280865324	0.0003334041676578435	1.016042033562084e-05	
5.202279194625215	0.0003069729842967753	0.0003273759320311533	2.0722909186674304e-05	
5.282888594922542	0.0002875149941152772	0.00032149045572630393	3.437089925903192e-05	
5.364747039181794	0.0002622650400417443	0.00031574253538125814	5.417794430325063e-05	
5.447873881359371	0.0002232553979831567	0.00031012725198296156	8.890080864588594e-05	
5.532288775301544	0.00014655941351006884	0.00030463995045294865	0.00017578124216598054	
5.618011679391243	0.0005925710759962695	0.00029927622100442284	0.0006111098191571863	
5.705062861266868	0.0005055957709204421	0.00029403188209220174	0.00021932193390271	
5.793462902614208	0.0003911852494594695	0.00028890296479734115	0.00010362192478306243	
5.883232704032601	0.0003441691400986005	0.0002838856985060627	6.0934288629965024e-05	
5.974393489976511	0.00031145798358905066	0.0002789764977581985	3.360553676770414e-05	
6.06696681377367	0.00027419330955395316	0.00027417195015401805	3.851323317001526e-05	
6.160974562720967	0.0003305112367897378	0.00026946880522029694	6.345689813698759e-05	
6.25643896325932	0.0003003783611008769	0.0002648639641470346	3.580866373865346e-05	
6.353382586228693	0.00028387260847163853	0.0002603544703155227	2.3662402840154868e-05	
6.451828352204593	0.00027128512214002137	0.00025593750054667797	1.5466757198979916e-05	
6.551799536917215	0.00026043539261923275	0.00025161035700581313	8.966983386457873e-06	
6.653319776754563	0.00025053622819436183	0.0002473704597064506	3.4702056252374396e-06	
6.756413074350862	0.00024119740578091537	0.0002432153395614927	2.42449539286864e-06	
6.861103804261538	0.00023217593033531746	0.0002391426319351399	7.092672278637262e-06	
6.9674167187261515	0.00022328654903768546	0.0002351500706534612	1.1942881376213565e-05	
7.075376953520617	0.0002143564186939156	0.00023123548243555355	1.694382915908223e-05	
7.1850100339000935	0.00020518859283380424	0.00022739678171082323	2.2270671321682402e-05	
7.2963418806339915	0.00019551275232912254	0.00022363196579113791	2.8188916880249714e-05	
7.40939881613446	0.00018488844199556967	0.00021993911036948135	3.514173058228389e-05	
7.5242075706798515	0.00017246163153842033	0.00021631636531932593	4.400156366470459e-05	
7.640795288734611	0.00015619266866535885	0.00021276195077125852	5.690283323794512e-05	
7.759189535367103	0.00012963904914599042	0.00020927415344548168	8.117751329391808e-05	
7.879418302766868	0.00010065406820092084	0.00020585132322069227	0.00016465092946312665	
8.001510016862884	0.0002595296561245416	0.00020249186992153225	7.797106544480154e-05	
8.125493544044346	0.0001982023516183389	0.00019919426030833582	2.6469567635544993e-05	
8.251398197985628	0.00017104349125812138	0.00019595701525427941	2.6223926829901183e-05	
8.379253746576957	0.00014792056457752056	0.00019277870709629062	4.535559146826335e-05	
8.509090418962503	0.00012629733756230213	0.0001896579571472059	6.384225522286907e-05	
8.640938912687513	0.0001012206686816856	0.00018659343335769265	8.612209740204732e-05	
8.774830400956196	6.761033125941149e-05	0.00018358384811738504	0.00011796816949592618	
8.910796540002062	2.712489174269026e-05	0.00018062795618553067	0.00017327991169611875	
9.048869476572474	0.00013986932948006572	0.00017772455274221531	0.00030486849729671983	
9.189081855529167	0.0008256959757169456	0.00017487247155193648	0.0009261452888139725	
9.331466827566528	0.0006503051753907277	0.00017207058323193695	0.0004902243568537951	
9.476058057049498	0.0003779918443308297	0.00016931779361829274	0.00021073323881347497	
9.622889729972897	0.00029654835264754473	0.0001666130422232858	0.0001307690760699836	
9.771996562044086	0.00025017155211769725	0.00016395530077807925	8.66403056969019e-05	
9.923413806890872	0.00021952101034425678	0.00016134357185515802	5.8548644818878945e-05	
10.0771772643966	0.00019332598875540846	0.00015877688756541115	3.535438929988228e-05	
10.233323289164382	0.00017106916155184922	0.00015625430832510344	3.856452525063123e-05	
10.391888799112495	0.00018030815021704313	0.00015377492168833104	2.8765550816964878e-05	
10.552911284202958	0.00014498563901714837	0.00015133784124087184	1.579430151001783e-05	
10.716428815305356	0.0001126204305045474	0.00014894220555163113	0.00011181022202341234	
10.882480053198018	0.0002718172190019803	0.00014658717717815217	0.0001314829068125161	
11.051104257708666	0.0002085811149136102	0.00014427194172290784	6.486354687912882e-05	
11.222341296996655	0.00018554279990087754	0.00014199570693731558	4.37241382738432e-05	
11.39623165697915	0.0001719224695355204	0.00013975770187062722	3.225829766009007e-05	
11.572816450903245	0.00016196200982530694	0.0001375571760610421	2.4469281114910246e-05	
11.752137429066462	0.00015386664700213232	0.00013539339876656554	1.8525967289341893e-05	
11.93423698868786	0.00014688543253964017	0.0001332656582333037	1.366913313596139e-05	
12.119158183932093	0.00014064131684517615	0.000131173260999037	9.520906849634774e-06	
12.306944736088793	0.00013491976516873922	0.00012911553123005624	5.872014017762792e-06	
12.497641043909683	0.00012958677895743689	0.00012709181008937673	2.6225520810161426e-06	
12.691292194105861	0.00012455175667321406	0.00012510145513456672	9.285080361736975e-07	
12.887943972007742	0.00011974720794151246	0.0001231438397435397	3.469404137250142e-06	
13.08764287239018	0.0001151087596199028	0.00012121835256676469	6.1486807508437015e-06	
13.290436110465315	0.00011054940903671493	0.00011932439700444552	8.82292974517303e-06	
13.496371633045765	0.00010668162419316786	0.00011746139070731087	1.0802965633310484e-05	
13.705498129880782	0.00010239046694064708	0.00011562876509974086	1.3252962686980123e-05	
13.917865045168076	9.825272368134942e-05	0.0001138259649240338	1.558504425167081e-05	
14.133522589243995	9.420276490587076e-05	0.00011205244780468987	1.785984802484131e-05	
14.35252175045488	9.021405585029142e-05	0.00011030768383165661	2.0102765079364715e-05	
14.574914307212275	8.626753185096528e-05	0.00010859115516154449	2.2332127522469058e-05	
14.800752840235097	8.234546965572044e-05	0.00010690235563587779	2.4565058248374622e-05	
15.030090744981337	7.84288842311273e-05	0.00010524079041550571	2.6820017727713212e-05	
15.262982244272472	7.449678817961673e-05	0.00010360597563034464	2.9117609131683166e-05	
15.499482401113475	7.052167554515164e-05	0.00010199743804367518	3.14846523754694e-05	
15.739647131711472	6.645888085175656e-05	0.00010041471473025926	3.396580253181625e-05	
15.98353321869612	6.22490052227552e-05	9.885735276758719e-05	3.6620329125227545e-05	
16.23119832454485	5.778441816070849e-05	9.732490893960191e-05	3.9556433893636195e-05	
16.482701005216104	5.285650150983254e-05	9.581694945228603e-05	4.2985432812584555e-05	
16.738100723993853	4.699041073285581e-05	9.433304966053117e-05	4.7394871366815116e-05	
16.997457865546615	3.883683848901283e-05	9.287279380574131e-05	5.423006314688567e-05	
17.26083375020432	2.4474507273579906e-05	9.143577476365257e-05	7.018202685802026e-05	
17.528290648456405	0.00010400069419405423	9.002159380188063e-05	7.61719857022663e-05	
17.799891795674554	6.491298687189538e-05	8.862986034673291e-05	2.5113263363782813e-05	
18.075701407063548	5.108610225592946e-05	8.726019175884853e-05	3.632467146000366e-05	
18.35578469284383	4.3713061690163286e-05	8.591221311725201e-05	4.227344900662455e-05	
18.64020787366921	3.797695282299326e-05	8.458555701143034e-05	4.6640839801978495e-05	
18.929038196283646	3.2956446092386643e-05	8.327986334106057e-05	5.034799327246637e-05	
19.222343949420477	2.8310702197937348e-05	8.199477912303965e-05	5.3706756638190854e-05	
19.52019447994806	2.3834128752637786e-05	8.072995830548198e-05	5.691955396148612e-05	
19.822660209265607	1.940803918582639e-05	7.948506158837034e-05	6.010477701950672e-05	
20.12981264995304	1.4930843715651405e-05	7.825975625056152e-05	6.336636480139743e-05	
20.441724422678867	1.0247983844040272e-05	7.705371598286292e-05	6.687291820655485e-05	
20.75846927337004	5.0102629613484184e-06	7.586662072691186e-05	7.119029281489733e-05	
21.08012209064783	1.0011619078732942e-05	7.469815651960211e-05	7.214031469817031e-05	
21.406758923533914	2.0494435472248914e-06	7.35480153428159e-05	7.273480256118512e-05	
21.738456999430788	4.546773572931042e-06	7.241589497823135e-05	7.67340418647284e-05	
22.075294742380795	9.59357505815824e-06	7.130149886698695e-05	8.083223728708035e-05	
22.417351791608088	1.4602880844338972e-05	7.020453597399563e-05	8.476934047447907e-05	
22.764709020347887	1.9661179143152546e-05	6.91247206567116e-05	8.875768811650298e-05	
23.1174485549675	2.48425594285502e-05	6.806177253816184e-05	9.288135703895987e-05	
23.47565379438362	3.019265652051889e-05	6.70154163840645e-05	9.718828400470179e-05	
23.839409429780538	3.574934437603063e-05	6.598538198386454e-05	0.0001017170195172931	
24.20880146463373	4.154999224664671e-05	6.497140403552533e-05	0.00010650509256661096	
24.583917235044	4.763577909070269e-05	6.397322203392192e-05	0.00011159363225885298	
24.964845430386426	5.405616661348532e-05	6.299058016269098e-05	0.00011703194367372704	
25.351676114279368	6.0876666670392886e-05	6.202322718939735e-05	0.00012288529891535095	
25.744500745878433	6.819805745612537e-05	6.10709163638845e-05	0.0001292540945050776	
26.143412201500308	7.622128936004679e-05	6.013340531968304e-05	0.00013633836940521858	
26.548504796581717	8.557372211790862e-05	5.921045597835632e-05	0.00014476024532164545	
26.959874307978602	9.677875683395574e-05	5.8301834456668575e-05	0.00015479927369947043	
27.377617996610834	9.605283168475108e-05	5.740731097646588e-05	0.0001534225844974227	
27.801834630457815	0.00010806766957332621	5.652665977716566e-05	0.00016457595685677966	
28.232624507910387	0.00011968934751740999	5.565965903075484e-05	0.0001753326564224469	
28.670089481484574	0.00013201357859633333	5.480609075920178e-05	0.00018680340454521474	
29.114332981902788	0.00014545572241775635	5.3965740754190784e-05	0.00019940463504505886	
29.565460042548164	0.00016035417287002028	5.3138398499092975e-05	0.00021347471164443623	
30.0235773242978	0.0001770943158345641	5.232385709309025e-05	0.00022939796743935128	
30.488793140740842	0.00019575913149332357	5.1521913177373315e-05	0.0002472589193433493	
30.961217483787163	0.00021730612667421125	5.073236686333866e-05	0.00026801517415589264	
31.440962049673153	0.00024256202312647124	4.995502166271107e-05	0.0002924908556722383	
31.928140265370157	0.00027245680008964923	4.918968441952388e-05	0.0003216161558023882	
32.42286731540228	0.00030870312897178043	4.843616524389001e-05	0.0003571029620877788	
32.925260169079685	0.00035405026621657305	4.769427744750085e-05	0.0004016977453027928	
33.435437608153904	0.0004132503232962005	4.6963837480792496e-05	0.00046015012346859244	
33.95352025490161	0.0004986268948671153	4.624466487172141e-05	0.0005447651071520292	
34.479630600643624	0.0006558136175277642	4.553658216609413e-05	0.0007009535420845728	
35.01389303470575	0.0005731452929799903	4.483941486939786e-05	0.0006061374533184998	
35.556433873828425	0.0006387007899493393	4.4152991390081235e-05	0.0006824077980301485	
36.107381392031996	0.0009291803381320088	4.347714298423655e-05	0.0009723499618240189	
36.666865850944866	0.0013972333549421656	4.281170370163664e-05	0.0014395543781536007	
37.23501953060145	0.0025047484965040954	4.2156510333081886e-05	0.002545564757696085	
37.81197676071744	0.007788054323484861	4.151140235901433e-05	0.007815923779477865	
38.397873952449665	0.004526287220295342	4.0876221899357795e-05	0.004489120674683044	
38.99284963064802	0.002053885740643779	4.025081366454468e-05	0.0020143304904900734	
39.59704446660722	0.0013283275210519687	3.963502490769134e-05	0.0012889636564392365	
40.21060131132589	0.0009857318799460345	3.902870537788611e-05	0.0009468487116092753	
40.83366522928125	0.0007850124222940559	3.8431707274554447e-05	0.0007466669407204419	
41.46638353272696	0.0006527089355577543	3.784388520286861e-05	0.0006149251226162022	
42.108905816522395	0.0005625183449648098	3.7265096130168844e-05	0.0005252989318192065	
42.76138399350171	0.0004913686810436121	3.6695199343365816e-05	0.0004547054070250622	
43.42397233039088	0.00043583582946316615	3.6134056407294224e-05	0.00039972735629987773	
44.096827484281306	0.0003904282221362396	3.558153112398918e-05	0.00035486948904767774	
44.78010853966855	0.0003513886790038285	3.5037489492857946e-05	0.0003163729299472183	
45.47397704606499	0.0003160587533162713	3.45017996717207e-05	0.0002815864437929107	
46.17859705619533	0.0002785982026267682	3.397433193869473e-05	0.0002446823769328107	
46.894135164783904	0.00026113780387490516	3.345495865489779e-05	0.00022824638610107034	
47.62076054794297	0.00019935910202200242	3.2943554227947274e-05	0.00017103327705678288	
48.35864500317141	0.00037858082815646034	3.243999507623213e-05	0.0003467201406729835	
49.10796298997312	0.00030033618493525527	3.194415959393624e-05	0.0002684336206987812	
49.86889167110482	0.0002681610183924603	3.145592811679186e-05	0.0002367198057353999	
50.641610954463076	0.0002474684458232636	3.0975182888543185e-05	0.0002165045485611217	
51.42630353562007	0.00023228625224509385	3.0501808028100482e-05	0.00020179090364815368	
52.22315494101898	0.00021861079338643342	3.0035689497365747e-05	0.00018858092862187697	
53.03235357183818	0.00020766101112718404	2.9576715069712277e-05	0.00017809027430163	
53.854090748535334	0.00019629701267256933	2.912477429910027e-05	0.00016717737464302712	
54.688560756081706	0.00018457911912467267	2.867975848981173e-05	0.00015590752552401243	
55.53596088989733	0.00016748822317748518	2.82415606667885e-05	0.00013932209256050274	
56.39649150249797	0.000201928193916165	2.7810075546557606e-05	0.00017432615923181245	
57.27035605086487	0.0001818367186897276	2.7385199508728788e-05	0.00015446099401957337	
58.15776114454846	0.00017167301572877102	2.6966830568049723e-05	0.00014470942789222727	
59.05891659451753	0.00016417730066893964	2.6554868347004507e-05	0.0001376244942554078	
59.974035462765215	0.0001578775537760986	2.6149214048942067e-05	0.00013172994601722636	
60.90333411268367	0.00015222133099032599	2.5749770431721035e-05	0.0001264731058595126	
61.847032260219336	0.0001475054516080973	2.5356441781858518e-05	0.0001221503124786768	
62.80535302582078	0.0001427408491178554	2.4969133889170243e-05	0.00011777272442791046	
63.778522987191536	0.00013835886909939146	2.4587754021890306e-05	0.00011377199972056343	
64.76677223286032	0.000134265616620163	2.421221090225882e-05	0.00011005419710495067	
65.77033441658139	0.00013041649219132956	2.384241468256639e-05	0.00010657479214160672	
66.78944681257751	0.00012678156416818097	2.3478276921644637e-05	0.00010330393649084334	
67.82435037163955	0.00012333788915199148	2.3119710561791975e-05	0.00010021877107580979	
68.87528977809474	0.00012006685050393335	2.2766629906124943e-05	9.730076320745736e-05	
69.94251350765792	0.00011695285783746426	2.2418950596344957e-05	9.453440563216371e-05	
71.02627388617911	0.0001139825850694479	2.2076589590911043e-05	9.190645439822294e-05	
72.12682714930152	0.00011114447455996478	2.1739465143609254e-05	8.94054329090657e-05	
73.24443350304374	0.00010842839173488688	2.1407496782509908e-05	8.702128650400706e-05	
74.37935718532088	0.00010582537271901068	2.1080605289303883e-05	8.47451300726574e-05	
75.53186652841877	0.00010332743320767173	2.075871267900959e-05	8.256905692076774e-05	
76.7022340224364	0.00010092741963258093	2.0441742180042402e-05	8.04859899379963e-05	
77.89073637971123	9.861889066207195e-05	2.01296182146386e-05	7.848956310485929e-05	
79.09765460024283	9.639602113567115e-05	1.9822266379626244e-05	7.657402543705627e-05	
80.32327403813038	9.425352301716455e-05	1.9519613427535273e-05	7.473416195028358e-05	
81.5678844690394	9.218657953579746e-05	1.9221587248039782e-05	7.29652278144931e-05	
82.83178015871405	9.019078973351247e-05	1.892811684972524e-05	7.126289291505626e-05	
84.11525993255103	8.826212135061265e-05	1.8639132342173955e-05	6.962319475291588e-05	
85.41862724625115	8.639687048228817e-05	1.835456491836198e-05	6.804249811595554e-05	
86.74219025756646	8.459162679667496e-05	1.8074346837360952e-05	6.651746031210624e-05	
88.08626189915832	8.284324336712186e-05	1.779841140733872e-05	6.504500101676001e-05	
89.45115995258467	8.114881036651589e-05	1.752669296885251e-05	6.36222759822633e-05	
90.83720712343391	7.950563201933813e-05	1.7259126878428606e-05	6.224665400510447e-05	
92.24473111762269	7.791120632072683e-05	1.699564949242291e-05	6.0915696660030156e-05	
93.67406471887617	7.636320712030745e-05	1.6736198151156508e-05	5.962714039881814e-05	
95.1255458674087	7.48594682382854e-05	1.6480711163320925e-05	5.83788806811785e-05	
96.59951773982377	7.339796933685601e-05	1.6229127790647584e-05	5.71689578608199e-05	
98.09632883025184	7.197682331468073e-05	1.5981388232836306e-05	5.599554459441627e-05	
99.61633303274554	7.059426502844859e-05	1.573743361273773e-05	5.48569345774833e-05	
101.15988972495167	6.924864117521837e-05	1.54972059617847e-05	5.3751532440852497e-05	
102.72736385307937	6.793840119368698e-05	1.5260648205667777e-05	5.267784466588357e-05	
104.31912601818526	6.666208906281563e-05	1.5027704150250166e-05	5.1634471396842616e-05	
105.93555256379533	6.541833589317607e-05	1.479831846771752e-05	5.0620099045806557e-05	
107.57702566488457	6.420585322058815e-05	1.457243668295796e-05	4.963349359966361e-05	
109.24393341823551	6.302342692360832e-05	1.435000516016815e-05	4.867349455076881e-05	
110.93666993419627	6.1869911696593e-05	1.4130971089681072e-05	4.7739009382979106e-05	
112.65563542986153	6.074422601870906e-05	1.3915282475011187e-05	4.6829008553440605e-05	
114.40123632369622	5.964534756666777e-05	1.3702888120113208e-05	4.594252091790576e-05	
116.17388533162597	5.8572309025301206e-05	1.3493737616850274e-05	4.507862955370062e-05	
117.9740015646163	5.752419425557332e-05	1.3287781332667726e-05	4.4236467939936475e-05	
119.802010627764	5.6500134784341644e-05	1.308497039846873e-05	4.341521645928349e-05	
121.65834472092367	5.549930658428448e-05	1.2885256696687973e-05	4.261409918972345e-05	
123.54344274089367	5.452092711596975e-05	1.2688592849559886e-05	4.183238095825997e-05	
125.45775038518534	5.356425260715042e-05	1.2494932207577815e-05	4.10693646316735e-05	
127.40172025740017	5.262857554708621e-05	1.2304228838140707e-05	4.0324388622123064e-05	
129.3758119742398	5.171322237607393e-05	1.2116437514383916e-05	3.959682458777983e-05	
131.3804922741741	5.081755135245919e-05	1.1931513704190837e-05	3.888607531076749e-05	
133.41623512779302	4.994095058124671e-05	1.1749413559382156e-05	3.819157273652938e-05	
135.48352184986857	4.9082836190051244e-05	1.1570093905079506e-05	3.751277616036683e-05	
137.58284121315285	4.8242650639569284e-05	1.139351222924051e-05	3.684917054833151e-05	
139.71468956393986	4.741986115702809e-05	1.1219626672362092e-05	3.620026498093086e-05	
141.879570939417	4.6613958282197845e-05	1.1048396017349257e-05	3.556559120923484e-05	
144.07799718683648	4.58244545165611e-05	1.087977967954618e-05	3.4944702313980846e-05	
146.31048808453184	4.505088306713075e-05	1.071373769692708e-05	3.4337171459170524e-05	
148.57757146481032	4.4292796677207544e-05	1.0550230720443863e-05	3.374259073245176e-05	
150.87978333874923	4.354976653708527e-05	1.0389220004527957e-05	3.316057006529677e-05	
153.2176680229263	4.2821381268351975e-05	1.023066739774356e-05	3.259073622662675e-05	
155.5917782681133	4.210724597601156e-05	1.0074535333589822e-05	3.2032731884110155e-05	
158.00267538996428	4.140698136316565e-05	9.920786821449306e-06	3.148621472787655e-05	
160.45092940172842	4.07202229034613e-05	9.769385437680271e-06	3.095085665185423e-05	
162.9371191490193	4.004662006692789e-05	9.620295316850326e-06	3.042634298835699e-05	
165.46183244667284	3.9385835595203886e-05	9.473481143109011e-06	2.991237179192326e-05	
168.02566621772516	3.8737544822496226e-05	9.328908141697043e-06	2.940865316875234e-05	
170.6292266345446	3.8101435038921784e-05	9.186542070589772e-06	2.8914908648389618e-05	
173.27312926215015	3.747720489316083e-05	9.046349212272747e-06	2.8430870594592718e-05	
175.9579992037507	3.6864563831604606e-05	8.908296365647055e-06	2.7956281652562836e-05	
178.68447124853947	3.626323157140936e-05	8.772350838062293e-06	2.749089422995573e-05	
181.45319002177868	3.567293760507693e-05	8.638480437475064e-06	2.703447000929464e-05	
184.2648101372089	3.509342073437312e-05	8.50665346473089e-06	2.658677948959802e-05	
187.11999635182175	3.4524428631566035e-05	8.376838705967423e-06	2.6147601555206888e-05	
190.019423723029	3.396571742612631e-05	8.249005425137075e-06	2.5716723069954947e-05	
192.9637777682679	3.3417051315172504e-05	8.123123356646976e-06	2.5293938494967263e-05	
195.95375462707955	3.287820219607813e-05	7.999162698114366e-06	2.487904952850557e-05	
198.99006122569847	3.234894931977545e-05	7.877094103235515e-06	2.4471864766397284e-05	
202.0734154441926	3.1829078963401935e-05	7.756888674766301e-06	2.4072199381695947e-05	
205.20454628619316	3.131838412103502e-05	7.638517957612626e-06	2.3679874822320462e-05	
208.38419405125447	3.081666421135391e-05	7.5219539320288376e-06	2.329471852551379e-05	
211.6131105098844	3.0323724801150665e-05	7.407169006922443e-06	2.2916563648044964e-05	
214.892059081287	2.9839377343691914e-05	7.294136013263325e-06	2.2545248811157473e-05	
218.22181501385919	2.936343893100255e-05	7.182828197595807e-06	2.2180617859337092e-05	
221.60316556848443	2.8895732059209466e-05	7.073219215651857e-06	2.1822519632038874e-05	
225.03691020466627	2.8436084406143577e-05	6.96528312606382e-06	2.1470807747573133e-05	
228.5238607695462	2.7984328620454008e-05	6.858994384175051e-06	2.1125340398405906e-05	
232.06484168985054	2.754030212153983e-05	6.7543278359468585e-06	2.0785980157180878e-05	
235.66069016681035	2.710384690965235e-05	6.651258711960247e-06	2.0452593792817196e-05	
239.3122563741041	2.6674809385564395e-05	6.549762621510853e-06	2.0125052096081356e-05	
243.0204036588648	2.6253040179243875e-05	6.449815546795644e-06	1.9803229714071654e-05	
246.78600874580337	2.5838393987006355e-05	6.351393837189902e-06	1.948700499309159e-05	
250.60996194449422	2.5430729416655618e-05	6.254474203612991e-06	1.917625982942263e-05	
254.4931673598731	2.5029908840154028e-05	6.159033712981534e-06	1.8870879527539402e-05	
258.43654310599635	2.4635798253393504e-05	6.065049782748604e-06	1.857075266533969e-05	
262.4410215231124	2.424826714266615e-05	5.9725001755275045e-06	1.827577096598961e-05	
266.507549398097	2.3867188357458788e-05	5.881362993798856e-06	1.7985829176009414e-05	
270.63708818830384	2.349243798921971e-05	5.791616674699613e-06	1.7700824949249743e-05	
274.8306142488838	2.3123895255767816e-05	5.7032399848927245e-06	1.7420658736429732e-05	
279.08911906362675	2.276144239103519e-05	5.616212015516167e-06	1.714523367992919e-05	
283.4136094793798	2.2404964539852967e-05	5.530512177210072e-06	1.6874455513546104e-05	
287.80510794409827	2.2054349657508367e-05	5.446120195220717e-06	1.6608232466948544e-05	
292.26465274858515	2.1709488413817265e-05	5.363016104580165e-06	1.634647517456646e-05	
296.7932982719762	2.137027410147224e-05	5.281180245360359e-06	1.608909658868463e-05	
301.3921152310292	2.1036602548440223e-05	5.200593258000469e-06	1.5836011896511976e-05	
306.0621909332746	2.0708372034197827e-05	5.121236078706411e-06	1.5587138441016465e-05	
310.80462953409153	2.038548320960407e-05	5.043089934921257e-06	1.5342395645326552e-05	
315.6205522977641	2.006783902022321e-05	4.9661363408655905e-06	1.5101704940512866e-05	
320.5110978625849	1.975534463292028e-05	4.890357093146572e-06	1.4864989696573884e-05	
325.47742251006514	1.944790736556262e-05	4.815734266434714e-06	1.4632175156459991e-05	
330.52070043831674	1.9145436619670446e-05	4.742250209207251e-06	1.4403188372979991e-05	
335.6421240396705	1.8847843815868112e-05	4.669887539557089e-06	1.4177958148442777e-05	
340.8429041825955	1.855504233199645e-05	4.598629141066306e-06	1.3956414976895552e-05	
346.1242704979875	1.826694744375424e-05	4.528458158743163e-06	1.373849098882774e-05	
351.4874716698928	1.7983476267744393e-05	4.459357995021678e-06	1.3524119898217029e-05	
356.9337757307372	1.770454770680726e-05	4.391312305822729e-06	1.3313236951801082e-05	
362.46447036112943	1.7430082397529986e-05	4.324304996675773e-06	1.3105778880464681e-05	
368.08086319431027	1.7160002659827147e-05	4.258320218900199e-06	1.290168385263856e-05	
373.7842821253185	1.6894232448493174e-05	4.193342365845411e-06	1.2700891429611312e-05	
379.57607562494815	1.6632697306632984e-05	4.129356069188695e-06	1.2503342522661744e-05	
385.45761305857025	1.6375324320881896e-05	4.066346195289998e-06	1.2308979351923632e-05	
391.43028500989345	1.6122042078330938e-05	4.004297841602723e-06	1.211774540689986e-05	
397.49550360974456	1.587278062507789e-05	3.943196333139642e-06	1.1929585408547208e-05	
403.6547028699399	1.5627471426328816e-05	3.883027218993111e-06	1.174444527285735e-05	
409.9093390223323	1.5386047327978774e-05	3.823776268908715e-06	1.156227207586359e-05	
416.26089086311043	1.5148442519603944e-05	3.7654294699115303e-06	1.1383014020006462e-05	
422.71086010243414	1.4914592498801264e-05	3.7079730229841524e-06	1.1206620401795029e-05	
429.2607717194863	1.4684434036814535e-05	3.6513933397957324e-06	1.1033041580703705e-05	
435.91217432302693	1.445790514538965e-05	3.595677039481197e-06	1.0862228949248019e-05	
442.6666405175339	1.4234945044803933e-05	3.5408109454698837e-06	1.0694134904185068e-05	
449.52576727501685	1.4015494133017895e-05	3.486782082362826e-06	1.0528712818787774e-05	
456.4911763125926	1.3799493955899952e-05	3.4335776728579334e-06	1.0365917016144204e-05	
463.56451447591087	1.3586887178477406e-05	3.3811851347223255e-06	1.0205702743436013e-05	
470.74745412852144	1.3377617557169135e-05	3.3295920778110872e-06	1.0048026147152197e-05	
478.04169354727435	1.3171629912957732e-05	3.2787863011317264e-06	9.89284424919658e-06	
485.4489573238469	1.2968870105460915e-05	3.228755789953637e-06	9.740114923849596e-06	
492.97099677249224	1.276928500786417e-05	3.179488712961855e-06	9.58979687554701e-06	
500.60959034410683	1.2572822482677982e-05	3.1309734194544277e-06	9.441849617439628e-06	
508.36654404671106	1.2379431358285452e-05	3.0831984365827513e-06	9.296233450700425e-06	
516.2436918724502	1.2189061406247149e-05	3.0361524666341448e-06	9.152909444546677e-06	
524.242896231207	1.2001663319332047e-05	2.9898243843560885e-06	9.011839416946536e-06	
532.3660483909357	1.1817188690244734e-05	2.9442032343214306e-06	8.87298591598091e-06	
540.6150689248177	1.1635589991020434e-05	2.8992782283339425e-06	8.736312201832789e-06	
548.9919081653474	1.1456820553060939e-05	2.8550387428736157e-06	8.601782229377791e-06	
557.4985466654523	1.1280834547785587e-05	2.811474316581059e-06	8.469360631350615e-06	
566.1369956667598	1.1107586967872833e-05	2.7685746477804287e-06	8.339012702063589e-06	
574.909297575119	1.0937033609068906e-05	2.726329592040257e-06	8.210704381654394e-06	
583.8175264434902	1.076913105254138e-05	2.684729159771639e-06	8.084402240841366e-06	
592.8637884623186	1.060383664775627e-05	2.643763513863158e-06	7.960073466165555e-06	
602.0502224575035	1.04411084958584e-05	2.6034229673520315e-06	7.837685845699899e-06	
611.379000396087	1.0280905433535674e-05	2.563697981130869e-06	7.717207755206614e-06	
620.8523278997751	1.012318701734877e-05	2.524579161689538e-06	7.5986081447249826e-06	
630.4724447664181	9.967913508508533e-06	2.4860572588915708e-06	7.481856525572246e-06	
640.2416254995708	9.815045858084342e-06	2.448123163784589e-06	7.366922957741487e-06	
650.1621798462554	9.66454569262729e-06	2.410767906444239e-06	7.253778037680804e-06	
660.2364533430635	9.516375300192648e-06	2.373982653851075e-06	7.142392886438829e-06	
670.4668278707137	9.370497616747264e-06	2.33775870779995e-06	7.0327391381626844e-06	
680.8557222172046	9.226876212947458e-06	2.3020875028413597e-06	6.924788928934466e-06	
691.4055926496942	9.085475281274283e-06	2.2669606042542783e-06	6.81851488593362e-06	
702.1189334952396	8.946259623513101e-06	2.232369706049989e-06	6.713890116912641e-06	
712.9982777305363	8.809194638565329e-06	2.1983066290064442e-06	6.6108881999743985e-06	
724.0461975807946	8.67424631058052e-06	2.164763318732671e-06	6.509483173639779e-06	
735.2653051278958	8.541381197397541e-06	2.131731843762779e-06	6.409649527194799e-06	
746.6582529279726	8.410566419284107e-06	2.0992043936791064e-06	6.311362191306961e-06	
758.2277346385576	8.281769647964336e-06	2.067173277264049e-06	6.214596528900932e-06	
769.9764856554507	8.154959095924454e-06	2.035630920680152e-06	6.119328326284124e-06	
781.9072837594538	8.030103505987221e-06	2.004569865678016e-06	6.025533784513175e-06	
794.0229497731273	7.907172141145955e-06	1.9739827678315906e-06	5.933189510992639e-06	
806.3263482277227	7.786134774649526e-06	1.9438623948004477e-06	5.84227251129769e-06	
818.82038804045	7.66696168032999e-06	1.9142016246186053e-06	5.7527601812128785e-06	
831.5080232022387	7.549623623164828e-06	1.8849934440095049e-06	5.6646302989793805e-06	
844.3922534761538	7.434091850066235e-06	1.8562309467267476e-06	5.577861017743517e-06	
857.4761251066391	7.3203380808899615e-06	1.8279073319201644e-06	5.492430858199492e-06	
870.7627315397452	7.208334499656868e-06	1.8000159025268738e-06	5.408318701419873e-06	
884.2552141545192	7.098053745980201e-06	1.7725500636869168e-06	5.325503781867198e-06	
897.9567630057271	6.989468906692322e-06	1.7455033211830954e-06	5.243965680580851e-06	
911.8706175780853	6.8825535076644634e-06	1.7188692799046537e-06	5.163684318533106e-06	
926.0000675521785	6.777281505813656e-06	1.692641642334426e-06	5.084639950148892e-06	
940.3484535822448	6.673627281291036e-06	1.6668142070591016e-06	5.00681315698381e-06	
954.9191680860141	6.571565629845961e-06	1.6413808673022434e-06	4.930184841555213e-06	
969.715656046784	6.4710717553606996e-06	1.6163356094797184e-06	4.854736221321448e-06	
984.7414158279239	6.372121262550543e-06	1.5916725117771966e-06	4.780448822804445e-06	
1000.0	6.27469014982442e-06	1.5673857427493753e-06	4.7073044758511e-06	


==> data/fig_iss_ph2_04_hist_bode_08.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016860080512260317	2.6100239170497973e-06	
0.10154950161807173	0.0001727846641511856	0.00017129564274726168	2.6233757005885033e-06	
0.10312301278878754	0.00017554877368051514	0.00017403624367799488	2.637074544757168e-06	
0.10472090554055413	0.00017835991065214075	0.00017682351327381678	2.6511280060163393e-06	
0.10634355766636439	0.00018121901004083087	0.0001796583808120712	2.6655437472784076e-06	
0.10799135281311975	0.00018412703171742393	0.00018254180037747327	2.680329537680809e-06	
0.1096646805723366	0.00018708496138198909	0.00018547475179378744	2.695493252343353e-06	
0.11136393657225817	0.0001900938115420566	0.00018845824160054804	2.7110428721143313e-06	
0.11308952257139368	0.0001931546225384728	0.000191493304077378	2.7269864833095106e-06	
0.11484184655350702	0.00019626846362160818	0.0001945810023186332	2.743332277449294e-06	
0.11662132282407707	0.00019943643408081553	0.0001977224293612682	2.760088550998807e-06	
0.11842837210825283	0.00020265966443023005	0.00020091870936901575	2.777263705116037e-06	
0.12026342165032622	0.00020593931765420574	0.00020417099887617244	2.7948662454140064e-06	
0.12212690531474645	0.00020927659051590063	0.00020748048809450496	2.8129047817408087e-06	
0.12401926368869937	0.00021267271493276106	0.00021084840228702197	2.8313880279862e-06	
0.12594094418627644	0.000216128959422904	0.0002142760032126145	2.8503248019179467e-06	
0.12789240115425762	0.00021964663062667495	0.00021776459064584057	2.869724025053915e-06	
0.12987409597953362	0.00022322707490794735	0.00022131550397641654	2.8895947225783583e-06	
0.13188649719819254	0.0002268716800400495	0.00022493012389330504	2.909946023305063e-06	
0.13393008060629666	0.0002305818769815431	0.00022860987415861692	2.930787159697745e-06	
0.13600532937237603	0.0002343591417474478	0.0002323562234769296	2.952127467947603e-06	
0.13811273415166478	0.00023820499738190403	0.00023617068746600164	2.9739763881223994e-06	
0.14025279320210793	0.00024212101603869339	0.00024005483073531446	2.99634346438476e-06	
0.1424260125021654	0.0002461088211765037	0.0002440102690793174	3.0192383452921797e-06	
0.1446329058704415	0.0002501700898763241	0.0002480386717927696	3.0426707841796125e-06	
0.14687399508716817	0.00025430655528890794	0.00025214176411610264	3.0666506396382296e-06	
0.14914981001757044	0.000258520009220819	0.00025632132981933694	3.091187876084699e-06	
0.15146088873714358	0.00026281230486822443	0.0002605792139336991	3.116292564436945e-06	
0.1538077776588715	0.000267185359708297	0.00026491732564080543	3.1419748828990623e-06	
0.15619103166241588	0.0002716411585588216	0.00026933764133001543	3.168245117855049e-06	
0.15861121422530794	0.0002761817568174509	0.0002738422078353823	3.1951136648869825e-06	
0.16106889755617235	0.00028080928389291734	0.0002784331458645235	3.2225910299131416e-06	
0.16356466273001555	0.00028552594684149606	0.00028311265363269427	3.250687830456067e-06	
0.1660990998256107	0.00029033403422306595	0.00028788301071641534	3.2794147970438726e-06	
0.16867280806501112	0.00029523592019226774	0.0002927465821421507	3.3087827747497914e-06	
0.1712863959552255	0.00030023406884151417	0.0002977058227267909	3.338802724873812e-06	
0.17394048143208848	0.0003053310388139851	0.0003027632816880758	3.369485726768154e-06	
0.17663569200636045	0.0003105294882062412	0.0003079216075445833	3.4008429798167293e-06	
0.17937266491209122	0.000315832179781733	0.00031318355332656894	3.4328858055643203e-06	
0.18215204725728248	0.00032124198651828	0.0003185519821207226	3.465625650004788e-06	
0.18497449617688488	0.0003267618975145803	0.0003240298729739066	3.4990740860294347e-06	
0.18784067898816573	0.0003323950242829551	0.0003296203271830795	3.53324281603587e-06	
0.1907512733484843	0.000338144607457942	0.0003353265750010144	3.5681436747068566e-06	
0.19370696741551147	0.00034401402395293725	0.0003411519827900143	3.6037886319563625e-06	
0.1967084600099325	0.0003500067945999911	0.00034710006065873154	3.6401897960452033e-06	
0.19975646078067044	0.00035612659231101784	0.0003531744706203494	3.67735941687094e-06	
0.20285169037266976	0.00036237725080219595	0.00035937903531389607	3.7153098894365595e-06	
0.2059948805972802	0.00036876277392718467	0.0003657177473343311	3.7540537574921914e-06	
0.20918677460527996	0.00037528734566907293	0.0003721947792213026	3.7936037173636857e-06	
0.21242812706258082	0.0003819553408456891	0.0003788144941612255	3.833972621954223e-06	
0.215719704328655	0.0003887713365881551	0.00038558145746254107	3.8751734849403045e-06	
0.21906228463772706	0.0003957401246583699	0.00039250044886986565	3.917219485146004e-06	
0.22245665828277353	0.00040286672467757537	0.00039957647578916703	3.960123971110549e-06	
0.22590362780237347	0.0004101563983453271	0.00040681478750330304	4.003900465843401e-06	
0.22940400817045398	0.0004176146647361966	0.00041422089046524524	4.0485626717725265e-06	
0.23295862698897662	0.0004252473167704454	0.00042180056476523155	4.094124475888365e-06	
0.2365683246836085	0.0004330604389648584	0.00042955988187804133	4.14059995508363e-06	
0.2402339547024262	0.000441060426581069	0.0004375052238077264	4.1880033816924815e-06	
0.243956383717698	0.0004492540063011426	0.0004456433037595681	4.236349229234462e-06	
0.24773649183079302	0.00045764825857417813	0.00045398118848302997	4.2856521783603425e-06	
0.2515751727802653	0.0004662506417933637	0.00046252632244514404	4.335927123009074e-06	
0.2554733341531623	0.00047506901848055286	0.00047128655401140946	4.387189176772649e-06	
0.2594318975996074	0.00048411168367532074	0.00048027016383116135	4.439453679484088e-06	
0.26345179905070754	0.0004933873957478425	0.0004894858956467782	4.492736204016125e-06	
0.2675339889398373	0.0005029054098802919	0.0004989429897714251	4.547052563310015e-06	
0.27167943242735193	0.0005126755144901122	0.0005086512195087026	4.602418817630118e-06	
0.2758891096287819	0.0005227080709010217	0.0005186209308200787	4.658851282057461e-06	
0.28016401584656353	0.0005330140566045367	0.0005288630855829126	4.716366534215389e-06	
0.2845051618053608	0.000543605112496829	0.0005393893088238975	4.774981422249464e-06	
0.28891357389103245	0.0005544935945236229	0.0005502119403606591	4.8347130730567715e-06	
0.2933902943933029	0.000565692630220581	0.0005613440913389929	4.895578900774043e-06	
0.29793638175219256	0.0005772161806992727	0.0005727997062158544	4.957596615540719e-06	
0.30255291080826724	0.00058907910870066	0.0005845936308100963	5.020784232528217e-06	
0.30724097305676445	0.0006012972534206605	0.0005967416871255372	5.085160081266437e-06	
0.31200167690565833	0.000613887512907474	0.0006092607557461124	5.150742815262556e-06	
0.3168361479377224	0.0006268679349402303	0.0006221688667127303	5.217551421924761e-06	
0.3217455291766536	0.0006402578174256677	0.0006354852999186064	5.2856052328058e-06	
0.32673098135731937	0.0006540778194970591	0.0006492306962073764	5.3549239341811464e-06	
0.33179368320019265	0.0006683500846711393	0.0006634271805298478	5.4255275779660025e-06	
0.33693483169003946	0.0006830983776188622	0.0006780984987153192	5.49743659299767e-06	
0.3421556423589239	0.0006983482363396444	0.0006932701696472717	5.570671796685068e-06	
0.3474573495735992	0.0007141271418030046	0.000708969654907485	5.6452544070523164e-06	
0.35284120682735126	0.0007304647074438646	0.0007252265482750312	5.721206055189902e-06	
0.3583084870363649	0.0007473928912780078	0.0007420727878468586	5.798548798133632e-06	
0.3638604828406817	0.0007649462338539022	0.000759542893996424	5.877305132184418e-06	
0.3694985069098218	0.0007831621257908659	0.000777674236920652	5.957498006700213e-06	
0.37522389225314035	0.0008020811092890041	0.000796507338160999	6.039150838376628e-06	
0.3810379925349945	0.0008217472187556886	0.0008160862112438223	6.122287526039819e-06	
0.3869421823947922	0.0008422083666038154	0.0008364587474957837	6.206932465979057e-06	
0.39293785777200174	0.000863516781373009	0.0008576771541860544	6.293110567847443e-06	
0.39902643623619527	0.0008857295066491422	0.0008797984534714195	6.380847271150101e-06	
0.4052093573222091	0.0009089089708642655	0.0009028850522272102	6.470168562372394e-06	
0.41148808287049476	0.0009331236400166404	0.0009270053948048392	6.5611009927474904e-06	
0.41786409737274555	0.0009584487677466579	0.0009522347131529406	6.65367169673422e-06	
0.4243389083228771	0.0009849672601505038	0.000978655891685547	6.747908411207925e-06	
0.43091404657344795	0.0010127706763538374	0.001006360467921414	6.843839495434561e-06	
0.4375910666976019	0.0010419603903888584	0.0010354497944401967	6.941493951844303e-06	
0.4443715473566186	0.0010726489455634956	0.0010660363933470414	7.0409014476581646e-06	
0.45125709167315986	0.0011049616396003271	0.001098245541526722	7.142092337421066e-06	
0.4582493276102989	0.0011390383877773766	0.0011322171339238727	7.245097686478436e-06	
0.4653499083564233	0.0011750359226852165	0.0011681078834692611	7.3499492954517865e-06	
0.4725605127161014	0.001213130403778721	0.00120609393083739	7.456679725781096e-06	
0.4798828455070056	0.0012535205286672473	0.0012463739559880804	7.565322326366749e-06	
0.4873186379629853	0.0012964312624453246	0.001289172907805411	7.675911261399625e-06	
0.49486964814338685	0.0013421183332324232	0.0013347465000172064	7.788481539419037e-06	
0.5025376613487146	0.0013908736841277268	0.0013833866636199415	7.903069043694997e-06	
0.5103244905427329	0.0014430321277332334	0.0014354282019873033	8.019710563971415e-06	
0.5182319767811088	0.0014989795245651844	0.001491256970015294	8.138443829668578e-06	
0.5262619896466971	0.0015591629086860457	0.0015513200006800891	8.25930754461386e-06	
0.5344164276915693	0.0016241031238394114	0.0016161381423504325	8.382341423365314e-06	
0.5426972188858914	0.0016944107276093542	0.0016863219644572183	8.50758622922338e-06	
0.5511063210737586	0.001770806194104523	0.0017625919621328163	8.635083813970719e-06	
0.559645722436092	0.0018541458345202038	0.00184580447933062	8.764877159455333e-06	
0.5683174419607084	0.0019454554170076303	0.0019369853320779103	8.897010421003188e-06	
0.5771235299196736	0.0020459742927716215	0.0020373739391063273	9.031528972794368e-06	
0.5860660683540517	0.0021572140689021186	0.0021484820008409746	9.168479455169815e-06	
0.595147171566167	0.0022810377472719016	0.0022721726467927555	9.307909824076698e-06	
0.604368986619493	0.0024197681709622514	0.0024107688939054984	9.44986940367899e-06	
0.6137336938462858	0.0025763392709970447	0.0025672049103408873	9.594408950882957e-06	
0.6232435073630855	0.0027545112031236154	0.0027452411773635603	9.741580625408371e-06	
0.6329006755942035	0.0029591832373654756	0.002949777415978552	9.891437954503066e-06	
0.6427074818033226	0.003196860444935177	0.0031873193314927843	1.0044036672632584e-05	
0.6526662446333333	0.0034763702104425804	0.00346669521807795	1.0199433445377516e-05	
0.6627793186545348	0.003809999794928154	0.0038001936729917473	1.0357686832688025e-05	
0.6730490949213316	0.0042153747509317595	0.004205442274214709	1.051885702883318e-05	
0.6834780015375548	0.004718709135520043	0.004708658271633856	1.0683005820470453e-05	
0.6940685042305437	0.005360756907417575	0.00535060091369544	1.0850196434569929e-05	
0.7048231069341222	0.006208500396235852	0.006198261874285855	1.1020493159409352e-05	
0.7157443523806098	0.007380247733066346	0.0073699672511617674	1.1193960438104823e-05	
0.7268348227020044	0.009106259709070155	0.009096016636900192	1.1370660585421268e-05	
0.7380971400404808	0.01190129537461891	0.011891268230163106	1.1550647303134087e-05	
0.7495339671683494	0.017193244711326154	0.017183942334010868	1.1733943174240953e-05	
0.7611480081176202	0.03082564686567289	0.030819358754079335	1.1920434513547153e-05	
0.7729420088193235	0.10102107970750837	0.10103280409400962	1.2110836854390229e-05	
0.784918757752735	0.042493060788188784	0.04250042437806402	1.2308285065559065e-05	
0.7970810866046624	0.020164567039759117	0.020176404313067824	1.2505288538001622e-05	
0.8094318709389453	0.013063183552754942	0.013075758347192008	1.2706765591592164e-05	
0.8219740308763326	0.009618965614840217	0.009631857285266806	1.2912334972312989e-05	
0.8347105317848907	0.007589169548000094	0.007602291317877239	1.3121996089995126e-05	
0.847644384981113	0.006251052626794043	0.006264383639083317	1.3335819625577957e-05	
0.8607786484418896	0.005302087457779245	0.00531562475841664	1.3553899247345523e-05	
0.8741164275275125	0.0045935570901604736	0.004607303492198713	1.3776339929609729e-05	
0.8876608757158821	0.004043886667738732	0.004057847010744468	1.4003254326336093e-05	
0.9014151953480897	0.003604612144558273	0.0036187919970655006	1.4234761528337886e-05	
0.9153826383855528	0.0032451336694588454	0.003259538851612414	1.4470986686934131e-05	
0.9295665071788846	0.0029451801307070133	0.0029598165398266926	1.4712061008501796e-05	
0.9439701552486742	0.002690789926750863	0.002705663481652809	1.4958121934111772e-05	
0.9585969880783669	0.002472032352404344	0.0024871489855257476	1.520931342738738e-05	
0.9734504639194281	0.0022816495338461276	0.0022970152023225093	1.5465786337141965e-05	
0.9885340946089864	0.0021142124656571212	0.002129833169257022	1.5727698820134365e-05	
1.0038514464001433	0.001965577587540084	0.00198145938836768	1.5995216818604488e-05	
1.01940614080515	0.0018325260274634411	0.0018486750693655649	1.6268514591974027e-05	
1.0352018554516484	0.0017125176574517896	0.001728940184391103	1.6547775305027216e-05	
1.051242324952181	0.0016035194537826483	0.001620221827011846	1.683319167681034e-05	
1.0675313417871697	0.0015038831959453178	0.0015208719100497457	1.7124966696142996e-05	
1.0840727572015847	0.0014122566789496122	0.0014295383769012062	1.7423314410994123e-05	
1.1008704821154982	0.0013275181529499146	0.0013450996403171324	1.772846080047801e-05	
1.117928488048752	0.0012487271523091896	0.0012666154107324858	1.804064473977076e-05	
1.1352508080599522	0.001175087074592386	0.001193289274577464	1.8360119070102848e-05	
1.1528415377000134	0.00110591630188751	0.0011244398148916993	1.8687151787972005e-05	
1.1707048359804781	0.0010406256075657719	0.0010594780172516352	1.902202737024738e-05	
1.1888449263568397	0.0009787002336175017	0.0009978893460101254	1.9365048254693598e-05	
1.2072660977271032	0.0009196854636680787	0.000939219315757738	1.971653649899449e-05	
1.225972705445816	0.0008631748218945677	0.0008830616879399787	2.007683564551619e-05	
1.2449691723538168	0.0008088002414071968	0.0008290486357590189	2.044631282428735e-05	
1.2642599898239333	0.0007562236952224855	0.0007768423698036975	2.0825361132962254e-05	
1.2838497188228888	0.0007051298870933379	0.0007261278205695396	2.121440234051633e-05	
1.3037429909896587	0.0006552196702545609	0.0006766060440872631	2.161388997170082e-05	
1.3239445097305402	0.0006062039075199521	0.0006279880609204303	2.202431284376277e-05	
1.3444590513311867	0.0005577975113834274	0.0005799888614870224	2.24461991523864e-05	
1.3652914660858761	0.0005097134117160871	0.0005323213146175731	2.2880121279001196e-05	
1.386446679444272	0.00046165619562603394	0.00048468970300685955	2.332670196549836e-05	
1.4079296931759626	0.00041331517565331035	0.00043678258107282466	2.3786608227308117e-05	
1.4297455865530366	0.00036435657802903087	0.00038826461634915404	2.426059191936003e-05	
1.451899517550985	0.00031441492570046713	0.00033876706865983825	2.4749468320314247e-05	
1.4743967240682132	0.00026308401256072293	0.00028787671266681766	2.5254125797773178e-05	
1.4972425251644468	0.0002099108644127515	0.00023512386592155465	2.5775554869507457e-05	
1.5204423223183279	0.00015440943614965314	0.00017997448053609283	2.6314855256538376e-05	
1.5440016007044985	9.620623167730513e-05	0.00012185783206207836	2.6873254462782603e-05	
1.5679259304904682	3.7054982063058405e-05	6.05561316144723e-05	2.7452130015216045e-05	
1.5922209681535842	4.229303307276403e-05	1.8953390110478744e-05	2.805303677759251e-05	
1.6168924578184014	0.00011343467280847865	8.47882323566347e-05	2.8677740881536215e-05	
1.6419462326147771	0.00019530503084761247	0.00016600474853253175	2.93282623042247e-05	
1.667388216057011	0.0002880758115390169	0.00025817536226418157	3.000692884888459e-05	
1.6932244234443516	0.00039464873278774926	0.0003641193036743075	3.071644532472816e-05	
1.7194609632832076	0.0005194382398463766	0.00048824923451474254	3.145998321161961e-05	
1.7461040387313935	0.0006689798087916006	0.0006371051386996362	3.224129823156448e-05	
1.7731599490647525	0.0008532628049250072	0.0008206836001550592	3.30648863667611e-05	
1.8006350911665105	0.001088325039585499	0.0010550355701622602	3.3936189635198944e-05	
1.828535961039703	0.0014016364654441122	0.0013676583781909147	3.486188435268947e-05	
1.8568691553430368	0.0018444796742921662	0.00180989803484141	3.5850240845724045e-05	
1.885641372950552	0.0025247915699753445	0.002489858800362155	3.691158757040516e-05	
1.9148594165354507	0.003714457117013977	0.0036799685059447362	3.805867691943335e-05	
1.9445301941784663	0.006340609452953636	0.00630991252233513	3.930563693101949e-05	
1.974660721001155	0.01628023341113	0.01628234456713	4.0656584868864675e-05	
2.0052581208244957	0.0207165805518259	0.020704023009035653	4.241273301103963e-05	
2.036329627853186	0.007933045586390797	0.007969469749491793	4.4149644046920335e-05	
2.067882588386045	0.00492411401052956	0.004967931943869134	4.624086639035428e-05	
2.0999244625529108	0.0036233713476390658	0.0036711557974403843	4.879956012453703e-05	
2.132462826078452	0.00289677450201515	0.0029483923910487864	5.2077152002961334e-05	
2.1655053720733157	0.002429932033423465	0.002486337783611525	5.658887286435666e-05	
2.199059912853022	0.002100889730502846	0.0021644088202937106	6.354955577494765e-05	
2.2331343817850464	0.0018498447663448255	0.0019264366824977483	7.664741044267442e-05	
2.267736835164523	0.0016317981570314996	0.001742749177388237	0.0001139748495597889	
2.302875454119006	0.0016458978886482168	0.0015962015177817456	0.00015889714182472183	
2.3385585465427567	0.0014820475952822133	0.0014761978570946301	1.1931714079312765e-05	
2.3747945490609914	0.0013567051508588976	0.0013758370424676663	1.9199245837015635e-05	
2.411592029024571	0.0012591429768533762	0.001290431045148111	3.128970194312819e-05	
2.4489596865355954	0.0011749958319738926	0.0012166832487924047	4.1731094051915105e-05	
2.4869063565043885	0.001109074841833218	0.0011522074991432512	5.223045327231222e-05	
2.5254410107383527	0.0010616000444637129	0.001095233739694204	3.377013635986262e-05	
2.564572760063192	0.0009992449023474971	0.001044420924196057	4.5958475133896226e-05	
2.604310856476998	0.0009625572924581051	0.000998734211685429	3.623716203893799e-05	
2.6446646953377266	0.0009145720982246913	0.000957362073363909	4.2790100318420436e-05	
2.6856438175845567	0.0008727014385837744	0.0009196589561629311	4.6958766751653645e-05	
2.727257911993673	0.0008346660505394094	0.0008851047596064261	5.0439773626800834e-05	
2.769516817469004	0.0007995914774873951	0.0008532756416039042	5.3684694217754696e-05	
2.812430525368455	0.0007669440599680035	0.0008238226221781255	5.687868187029366e-05	
2.8560091818661824	0.0007363288593187953	0.0007964556582287169	6.012680419232535e-05	
2.9002630903514777	0.0007074272031575277	0.000770931623516163	6.350468516342206e-05	
2.945202713864811	0.0006799684844847821	0.0007470451200982528	6.707759193989511e-05	
2.9908386775716385	0.0006537135893911686	0.0007246213721308437	7.090993300259461e-05	
3.0371817712745264	0.0006284430619440523	0.0007035106712042449	7.507155924650356e-05	
3.0842429519642045	0.0006039471733078972	0.0006835839916187059	7.964333167108979e-05	
3.1320333464101533	0.0005800162776618049	0.0006647294976392673	8.472330330391263e-05	
3.180564253791325	0.0005564301090500046	0.0006468497377815633	9.043466628574384e-05	
3.2298471483676323	0.0005329444496464478	0.0006298593733016365	9.693689808739157e-05	
3.2798936821928324	0.0005092728865050595	0.0006136833257308074	0.00010444230875284003	
3.3307156878694446	0.0004850598915615501	0.0005982552558312574	0.0001132417395666952	
3.3823251813463506	0.00045983850031718987	0.000583516306690296	0.00012374623725080805	
3.43473436475976	0.00043295978046829553	0.0005694140588498557	0.00013655787550111005	
3.487955629318178	0.0004034680823497473	0.0005559016567991327	0.0001525968347352438	
3.542001558232087	0.00036986541259295815	0.0005429370748428563	0.00017334495112138567	
3.5968849296890193	0.00032963136041977295	0.0005304824970098475	0.00020135265168790074	
3.6526187198747286	0.00027815819404826175	0.0005185037908013424	0.0002414137812635787	
3.7092161060411786	0.00020625743139050516	0.0005069700585711663	0.00030371822609474093	
3.7666904696220658	9.955781914504011e-05	0.0004958532534557438	0.0004143350449761614	
3.8250553993966134	0.0002155755893352545	0.0004851278492352809	0.00066470932267364	
3.884324694702404	0.0012963607780698107	0.00047477055546072	0.0016687836150962685	
3.9445123686979775	0.002016285619377133	0.0004647600707390021	0.0016110676997276834	
4.005632651675993	0.0010563867788939963	0.00045507686831872097	0.0006074549919022736	
4.067699994427721	0.0008011513051355176	0.00044570300912580475	0.0003572296310444655	
4.130729071659682	0.0006823293182708863	0.0004366219782154265	0.0002464657475223008	
4.194734785463209	0.0006112923393883981	0.0004278185412713006	0.00018387076563245776	
4.259732268837781	0.0005624454629628694	0.0004192786183275437	0.00014340452273911883	
4.325736889268946	0.000525711553968427	0.00041098917233532993	0.00011487959007087474	
4.392764252361694	0.0004963202474520868	0.00040293811056546963	9.349499707050421e-05	
4.460830205530115	0.00047171415167670465	0.0003951141971437266	7.668719235634474e-05	
4.5299508417442365	0.00045038994690453236	0.0003875069752699252	6.29554721066127e-05	
4.600142503334918	0.00043139557761228927	0.0003801066978841889	5.135392235240615e-05	
4.671421785857698	0.000414086358888842	0.0003729042657215152	4.1245700798762116e-05	
4.743805542016518	0.000397994802839676	0.00036589117184543737	3.217262968914128e-05	
4.817310885648243	0.0003827537517015429	0.00035905945187768724	2.3779936572032023e-05	
4.891955195768907	0.00036804416879609574	0.0003524016392475328	1.5772182039829297e-05	
4.967756120682691	0.0003535509128359569	0.0003459107248750949	7.92970223439337e-06	
5.044731582154526	0.0003389120814449664	0.0003395801207801186	2.456532170849769e-06	
5.122899779647386	0.00032364075280865324	0.0003334036271735514	1.0159903327945667e-05	
5.202279194625215	0.0003069729842967753	0.0003273754026457048	2.0722389247444968e-05	
5.282888594922542	0.0002875149941152772	0.0003214899371131997	3.437038742789966e-05	
5.364747039181794	0.0002622650400417443	0.00031574202722858884	5.41774430245749e-05	
5.447873881359371	0.0002232553979831567	0.000310126753992516	8.890032049047226e-05	
5.532288775301544	0.00014655941351006884	0.00030463946233938937	0.0001757807789657955	
5.618011679391243	0.0005925710759962695	0.00029927574249452376	0.0006111096810794087	
5.705062861266868	0.0005055957709204421	0.00029403141292414094	0.0002193223772035965	
5.793462902614208	0.0003911852494594695	0.00028890250472004484	0.00010362237829813749	
5.883232704032601	0.0003441691400986005	0.0002838852472785968	6.093473525742378e-05	
5.974393489976511	0.00031145798358905066	0.0002789760551492017	3.3605964850669054e-05	
6.06696681377367	0.00027419330955395316	0.00027417151594117545	3.851321012766209e-05	
6.160974562720967	0.0003305112367897378	0.0002694683791898495	6.345730632125743e-05	
6.25643896325932	0.0003003783611008769	0.0002648635460933204	3.5809078810291e-05	
6.353382586228693	0.00028387260847163853	0.0002603540600405508	2.3662811133731154e-05	
6.451828352204593	0.00027128512214002137	0.00025593709785972886	1.5467157395431208e-05	
6.551799536917215	0.00026043539261923275	0.0002516099617230657	8.967373279396575e-06	
6.653319776754563	0.00025053622819436183	0.0002473700716506332	3.4705615858277114e-06	
6.756413074350862	0.00024119740578091537	0.00024321495856155612	2.4241808130269066e-06	
6.861103804261538	0.00023217593033531746	0.00023914225782595058	7.092305622753485e-06	
6.9674167187261515	0.00022328654903768546	0.0002351497032755139	1.19425169039247e-05	
7.075376953520617	0.0002143564186939156	0.00023123512163470135	1.6943470062287993e-05	
7.1850100339000935	0.00020518859283380424	0.00022739642733802392	2.2270318193569297e-05	
7.2963418806339915	0.00019551275232912254	0.00022363161770221537	2.818856985407428e-05	
7.40939881613446	0.00018488844199556967	0.00021993876842490125	3.5141389683365675e-05	
7.5242075706798515	0.00017246163153842033	0.0002163160293839844	4.4001228944017825e-05	
7.640795288734611	0.00015619266866535885	0.000212761620714283	5.6902504994351605e-05	
7.759189535367103	0.00012963904914599042	0.0002092738291400433	8.117719341087251e-05	
7.879418302766868	0.00010065406820092084	0.00020585100454382864	0.00016465065235683168	
8.001510016862884	0.0002595296561245416	0.00020249155675398006	7.79712694552077e-05	
8.125493544044346	0.0001982023516183389	0.00019919395253437317	2.6469539382008804e-05	
8.251398197985628	0.00017104349125812138	0.00019595671276157603	2.62236385287623e-05	
8.379253746576957	0.00014792056457752056	0.00019277840977576706	4.5355297095349294e-05	
8.509090418962503	0.00012629733756230213	0.00018965766489289931	6.384196477020666e-05	
8.640938912687513	0.0001012206686816856	0.00018659314606663045	8.612181177685225e-05	
8.774830400956196	6.761033125941149e-05	0.00018358356568946486	0.00011796788914850799	
8.910796540002062	2.712489174269026e-05	0.00018062767852340653	0.00017327963750567749	
9.048869476572474	0.00013986932948006572	0.00017772427975118962	0.0003048682335963978	
9.189081855529167	0.0008256959757169456	0.0001748722031398576	0.0009261451198471894	
9.331466827566528	0.0006503051753907277	0.00017207031930910194	0.0004902245973179006	
9.476058057049498	0.0003779918443308297	0.00016931753409735485	0.00021073349321190004	
9.622889729972897	0.00029654835264754473	0.00016661278701916664	0.00013076932876148465	
9.771996562044086	0.00025017155211769725	0.00016395504980788506	8.664055509566962e-05	
9.923413806890872	0.00021952101034425678	0.00016134332503810024	5.8548889821592036e-05	
10.0771772643966	0.00019332598875540846	0.0001587766448227305	3.535462584341283e-05	
10.233323289164382	0.00017106916155184922	0.00015625406957999786	3.856459402478924e-05	
10.391888799112495	0.00018030815021704313	0.00015377468686588692	2.876576505482677e-05	
10.552911284202958	0.00014498563901714837	0.00015133761026799836	1.5794200411434127e-05	
10.716428815305356	0.0001126204305045474	0.00014894197835699764	0.00011181007348107382	
10.882480053198018	0.0002718172190019803	0.00014658695369212867	0.00013148311118378478	
11.051104257708666	0.0002085811149136102	0.00014427172187750776	6.486376430590716e-05	
11.222341296996655	0.00018554279990087754	0.0001419954906661414	4.3724353591473555e-05	
11.39623165697915	0.0001719224695355204	0.00013975748910881837	3.2258509814947e-05	
11.572816450903245	0.00016196200982530694	0.0001375569667452252	2.4469489918842283e-05	
11.752137429066462	0.00015386664700213232	0.00013539319283480678	1.8526172690829283e-05	
11.93423698868786	0.00014688543253964017	0.00013326545562506326	1.3669335083565274e-05	
12.119158183932093	0.00014064131684517615	0.0001311730616551254	9.521105179571317e-06	
12.306944736088793	0.00013491976516873922	0.0001291153350925926	5.872208026628165e-06	
12.497641043909683	0.00012958677895743689	0.00012709161710174874	2.622735954188615e-06	
12.691292194105861	0.00012455175667321406	0.00012510126524139218	9.2839632770979e-07	
12.887943972007742	0.00011974720794151246	0.00012314365289062975	3.4692213747871837e-06	
13.08764287239018	0.0001151087596199028	0.00012121816870108842	6.148498143135451e-06	
13.290436110465315	0.00011054940903671493	0.00011932421607409624	8.822749856585605e-06	
13.496371633045765	0.00010668162419316786	0.00011746121266147344	1.0802788013815272e-05	
13.705498129880782	0.00010239046694064708	0.00011562858988866047	1.3252787701900281e-05	
13.917865045168076	9.825272368134942e-05	0.00011382579249898582	1.558487198233108e-05	
14.133522589243995	9.420276490587076e-05	0.00011205227811795114	1.7859678454932168e-05	
14.35252175045488	9.021405585029142e-05	0.00011030751683647756	2.0102598176692107e-05	
14.574914307212275	8.626753185096528e-05	0.00010859099081212245	2.2331963249363302e-05	
14.800752840235097	8.234546965572044e-05	0.00010690219388733133	2.4564896564994423e-05	
15.030090744981337	7.84288842311273e-05	0.0001052406312238497	2.6819858593488246e-05	
15.262982244272472	7.449678817961673e-05	0.00010360581895246663	2.9117452506446358e-05	
15.499482401113475	7.052167554515164e-05	0.00010199728383731223	3.1484498218040105e-05	
15.739647131711472	6.645888085175656e-05	0.00010041456295397603	3.396565080321317e-05	
15.98353321869612	6.22490052227552e-05	9.885720338075436e-05	3.662017978733137e-05	
16.23119832454485	5.778441816070849e-05	9.732476190237568e-05	3.955628691055832e-05	
16.482701005216104	5.285650150983254e-05	9.581680472558825e-05	4.298528815355405e-05	
16.738100723993853	4.699041073285581e-05	9.43329072060302e-05	4.739472901744399e-05	
16.997457865546615	3.883683848901283e-05	9.287265358583336e-05	5.422992317943379e-05	
17.26083375020432	2.4474507273579906e-05	9.143563674144399e-05	7.018189053519533e-05	
17.528290648456405	0.00010400069419405423	9.002145794117054e-05	7.617195581400711e-05	
17.799891795674554	6.491298687189538e-05	8.862972661199649e-05	2.5113135218554918e-05	
18.075701407063548	5.108610225592946e-05	8.726006011522083e-05	3.6324540183821366e-05	
18.35578469284383	4.3713061690163286e-05	8.591208353051246e-05	4.227331956417908e-05	
18.64020787366921	3.797695282299326e-05	8.458542944798744e-05	4.664071229438435e-05	
18.929038196283646	3.2956446092386643e-05	8.327973776793745e-05	5.0347867736041425e-05	
19.222343949420477	2.8310702197937348e-05	8.199465550785979e-05	5.370663305151174e-05	
19.52019447994806	2.3834128752637786e-05	8.072983661645548e-05	5.69194322967614e-05	
19.822660209265607	1.940803918582639e-05	7.948494179428072e-05	6.010465724757412e-05	
20.12981264995304	1.4930843715651405e-05	7.825963832075275e-05	6.336624689326166e-05	
20.441724422678867	1.0247983844040272e-05	7.705359988722703e-05	6.687280213522596e-05	
20.75846927337004	5.0102629613484184e-06	7.586650643587671e-05	7.119017857094234e-05	
21.08012209064783	1.0011619078732942e-05	7.469804400411976e-05	7.214020322779356e-05	
21.406758923533914	2.0494435472248914e-06	7.354790457435117e-05	7.273469184205296e-05	
21.738456999430788	4.546773572931042e-06	7.241578592875071e-05	7.673393284427155e-05	
22.075294742380795	9.59357505815824e-06	7.130139150894786e-05	8.08321299469299e-05	
22.417351791608088	1.4602880844338972e-05	7.020443028033612e-05	8.476923479682264e-05	
22.764709020347887	1.9661179143152546e-05	6.912461660084003e-05	8.875758407588929e-05	
23.1174485549675	2.48425594285502e-05	6.806167009394717e-05	9.2881254609665e-05	
23.47565379438362	3.019265652051889e-05	6.701531552582668e-05	9.718818316125857e-05	
23.839409429780538	3.574934437603063e-05	6.598528268636523e-05	0.00010171692023460729	
24.20880146463373	4.154999224664671e-05	6.497130627395883e-05	0.00010650499481999667	
24.583917235044	4.763577909070269e-05	6.397312578390631e-05	0.00011159353602404793	
24.964845430386426	5.405616661348532e-05	6.299048540025972e-05	0.00011703184892690817	
25.351676114279368	6.0876666670392886e-05	6.202313389099082e-05	0.0001228852056331715	
25.744500745878433	6.819805745612537e-05	6.10708245063419e-05	0.0001292540026647909	
26.143412201500308	7.622128936004679e-05	6.013331488023454e-05	0.00013633827898523477	
26.548504796581717	8.557372211790862e-05	5.921036693461533e-05	0.0001447601563061587	
26.959874307978602	9.677875683395574e-05	5.830174678662424e-05	0.00015479918631752806	
27.377617996610834	9.605283168475108e-05	5.74072246584758e-05	0.0001534224982233716	
27.801834630457815	0.00010806766957332621	5.652657478994875e-05	0.00016457587189371172	
28.232624507910387	0.00011968934751740999	5.565957535338443e-05	0.0001753325727675048	
28.670089481484574	0.00013201357859633333	5.480600837109878e-05	0.0001868033221799914	
29.114332981902788	0.00014545572241775635	5.3965659635117134e-05	0.0001994045539500917	
29.565460042548164	0.00016035417287002028	5.313831862914518e-05	0.00021347463180042847	
30.0235773242978	0.0001770943158345641	5.2323778452693074e-05	0.00022939788882848268	
30.488793140740842	0.00019575913149332357	5.1521835747273724e-05	0.0002472588419458749	
30.961217483787163	0.00021730612667421125	5.073229062459974e-05	0.0002680150979519615	
31.440962049673153	0.00024256202312647124	4.99549465967062e-05	0.0002924907806455652	
31.928140265370157	0.00027245680008964923	4.9189610507931074e-05	0.0003216160819365164	
32.42286731540228	0.00030870312897178043	4.843609246868627e-05	0.0003571028893674509	
32.925260169079685	0.00035405026621657305	4.769420579095676e-05	0.00040169767371682334	
33.435437608153904	0.0004132503232962005	4.696376692546687e-05	0.0004601500530095903	
33.95352025490161	0.0004986268948671153	4.62445954004561e-05	0.0005447650378397491	
34.479630600643624	0.0006558136175277642	4.5536513762008914e-05	0.0007009534742618357	
35.01389303470575	0.0005731452929799903	4.483934751588547e-05	0.0006061374027387034	
35.556433873828425	0.0006387007899493393	4.4152925070802546e-05	0.0006824077323619572	
36.107381392031996	0.0009291803381320088	4.347707768311573e-05	0.0009723498969841627	
36.666865850944866	0.0013972333549421656	4.281163940285654e-05	0.0014395543145947827	
37.23501953060145	0.0025047484965040954	4.215644702107948e-05	0.002545564696404226	
37.81197676071744	0.007788054323484861	4.1511340018476255e-05	0.007815923737649423	
38.397873952449665	0.004526287220295342	4.087616051521598e-05	0.004489120730511442	
38.99284963064802	0.002053885740643779	4.025075322197209e-05	0.0020143305498950092	
39.59704446660722	0.0013283275210519687	3.963496539209777e-05	0.00128896371555212	
40.21060131132589	0.0009857318799460345	3.9028646774914075e-05	0.0009468487699969244	
40.83366522928125	0.0007850124222940559	3.843164957007525e-05	0.0007466669982980205	
41.46638353272696	0.0006527089355577543	3.78438283829783e-05	0.0006149251793479103	
42.108905816522395	0.0005625183449648098	3.726504018118446e-05	0.0005252989877012103	
42.76138399350171	0.0004913686810436121	3.6695144251821575e-05	0.00045470546207011873	
43.42397233039088	0.00043583582946316615	3.6134002159937814e-05	0.0003997274105100206	
44.096827484281306	0.0003904282221362396	3.558147770777816e-05	0.00035486954243055534	
44.78010853966855	0.0003513886790038285	3.5037436894956184e-05	0.00031637298251301413	
45.47397704606499	0.0003160587533162713	3.450174787949492e-05	0.0002815864955401861	
46.17859705619533	0.0002785982026267682	3.3974280939711047e-05	0.0002446824278383563	
46.894135164783904	0.00026113780387490516	3.345490843691843e-05	0.00022824643537009006	
47.62076054794297	0.00019935910202200242	3.294350477892725e-05	0.00017103331838732336	
48.35864500317141	0.00037858082815646034	3.243994638431602e-05	0.0003467201884335492	
49.10796298997312	0.00030033618493525527	3.1944111647455066e-05	0.0002684336685804116	
49.86889167110482	0.0002681610183924603	3.145588090425996e-05	0.0002367198529258394	
50.641610954463076	0.0002474684458232636	3.0975136398655195e-05	0.0002165045950341657	
51.42630353562007	0.00023228625224509385	3.050176224972836e-05	0.0002017909494172335	
52.22315494101898	0.00021861079338643342	3.0035644419555837e-05	0.0001885809736912919	
53.03235357183818	0.00020766101112718404	2.957667068168245e-05	0.00017809031868092447	
53.854090748535334	0.00019629701267256933	2.912473059023708e-05	0.00016717741834440853	
54.688560756081706	0.00018457911912467267	2.86797154496677e-05	0.00015590756855159079	
55.53596088989733	0.00016748822317748518	2.8241518285079367e-05	0.00013932213481190607	
56.39649150249797	0.000201928193916165	2.781003381315966e-05	0.0001743262006126315	
57.27035605086487	0.0001818367186897276	2.7385158413676307e-05	0.00015446103509983276	
58.15776114454846	0.00017167301572877102	2.6966790101532318e-05	0.00014470946835408837	
59.05891659451753	0.00016417730066893964	2.65548284993647e-05	0.00013762453410022895	
59.974035462765215	0.0001578775537760986	2.614917481067272e-05	0.0001317299852533611	
60.90333411268367	0.00015222133099032599	2.5749731793463002e-05	0.00012647314449570413	
61.847032260219336	0.0001475054516080973	2.5356403734398187e-05	0.00012215035052442767	
62.80535302582078	0.0001427408491178554	2.4969096423437246e-05	0.00011777276189236902	
63.778522987191536	0.00013835886909939146	2.458771712895517e-05	0.00011377203661239836	
64.76677223286032	0.000134265616620163	2.4212174573330734e-05	0.00011005423343290593	
65.77033441658139	0.00013041649219132956	2.3842378908990982e-05	0.00010657482791431252	
66.78944681257751	0.00012678156416818097	2.3478241694901758e-05	0.00010330397171680345	
67.82435037163955	0.00012333788915199148	2.311967587349357e-05	0.00010021880576340001	
68.87528977809474	0.00012006685050393335	2.2766595748012952e-05	9.730079736492603e-05	
69.94251350765792	0.00011695285783746426	2.2418916960289225e-05	9.453443926763316e-05	
71.02627388617911	0.0001139825850694479	2.207655646890729e-05	9.190648751969082e-05	
72.12682714930152	0.00011114447455996478	2.173943252777707e-05	8.940546552440693e-05	
73.24443350304374	0.00010842839173488688	2.140746466509078e-05	8.702131862097542e-05	
74.37935718532088	0.00010582537271901068	2.1080573662659268e-05	8.474516169888733e-05	
75.53186652841877	0.00010332743320767173	2.075868153561901e-05	8.256908806377618e-05	
76.7022340224364	0.00010092741963258093	2.0441711512501565e-05	8.048602060518439e-05	
77.89073637971123	9.861889066207195e-05	2.0129588015657592e-05	7.848959330351421e-05	
79.09765460024283	9.639602113567115e-05	1.9822236642027677e-05	7.657405517435302e-05	
80.32327403813038	9.425352301716455e-05	1.9519584144252545e-05	7.473419123328655e-05	
81.5678844690394	9.218657953579746e-05	1.9221558412115306e-05	7.2965256650158e-05	
82.83178015871405	9.019078973351247e-05	1.8928088454308754e-05	7.12629213102316e-05	
84.11525993255103	8.826212135061265e-05	1.86391043805208e-05	6.962322271434478e-05	
85.41862724625115	8.639687048228817e-05	1.835453738383146e-05	6.80425256502773e-05	
86.74219025756646	8.459162679667496e-05	1.8074319723414688e-05	6.651748742585798e-05	
88.08626189915832	8.284324336712186e-05	1.7798384707539064e-05	6.504502771637825e-05	
89.45115995258467	8.114881036651589e-05	1.7526666676860945e-05	6.362230227408554e-05	
90.83720712343391	7.950563201933813e-05	1.7259100988004202e-05	6.224667989537069e-05	
92.24473111762269	7.791120632072683e-05	1.699562399742079e-05	6.09157221548844e-05	
93.67406471887617	7.636320712030745e-05	1.673617304552635e-05	5.9627165504309954e-05	
95.1255458674087	7.48594682382854e-05	1.6480686441105483e-05	5.837890540326442e-05	
96.59951773982377	7.339796933685601e-05	1.622910344598123e-05	5.716898220536491e-05	
98.09632883025184	7.197682331468073e-05	1.5981364259943597e-05	5.5995568567195226e-05	
99.61633303274554	7.059426502844859e-05	1.5737410005932023e-05	5.48569581841823e-05	
101.15988972495167	6.924864117521837e-05	1.5497182715466727e-05	5.375155568707031e-05	
102.72736385307937	6.793840119368698e-05	1.5260625314324317e-05	5.267786755713297e-05	
104.31912601818526	6.666208906281563e-05	1.5027681608452707e-05	5.163449393855169e-05	
105.93555256379533	6.541833589317607e-05	1.4798296270120909e-05	5.062012124332008e-05	
107.57702566488457	6.420585322058815e-05	1.457241482429913e-05	4.9633515458244275e-05	
109.24393341823551	6.302342692360832e-05	1.4349983635264846e-05	4.867351607559856e-05	
110.93666993419627	6.1869911696593e-05	1.413094989343058e-05	4.773903057916034e-05	
112.65563542986153	6.074422601870906e-05	1.3915261602389114e-05	4.682902942599745e-05	
114.40123632369622	5.964534756666777e-05	1.370286756617226e-05	4.5942541471785224e-05	
116.17388533162597	5.8572309025301206e-05	1.349371737671906e-05	4.507864979377387e-05	
117.9740015646163	5.752419425557332e-05	1.3287761401549577e-05	4.4236487870999955e-05	
119.802010627764	5.6500134784341644e-05	1.3084950771640544e-05	4.3415236086060095e-05	
121.65834472092367	5.549930658428448e-05	1.2885237369499085e-05	4.261411851686364e-05	
123.54344274089367	5.452092711596975e-05	1.2688573817430928e-05	4.183239999034295e-05	
125.45775038518534	5.356425260715042e-05	1.2494913465999631e-05	4.106938337320825e-05	
127.40172025740017	5.262857554708621e-05	1.2304210382673259e-05	4.032440707754949e-05	
129.3758119742398	5.171322237607393e-05	1.2116419340655205e-05	3.959684276146976e-05	
131.3804922741741	5.081755135245919e-05	1.193149580789587e-05	3.888609320702579e-05	
133.41623512779302	4.994095058124671e-05	1.1749395936281894e-05	3.819159035959495e-05	
135.48352184986857	4.9082836190051244e-05	1.157007655099986e-05	3.751279351441365e-05	
137.58284121315285	4.8242650639569284e-05	1.1393495140071324e-05	3.6849187637469634e-05	
139.71468956393986	4.741986115702809e-05	1.121960984405617e-05	3.620028180920739e-05	
141.879570939417	4.6613958282197845e-05	1.1048379445921383e-05	3.5565607780634864e-05	
144.07799718683648	4.58244545165611e-05	1.0879763361072159e-05	3.4944718632428504e-05	
146.31048808453184	4.505088306713075e-05	1.0713721627542807e-05	3.4337187528529814e-05	
148.57757146481032	4.4292796677207544e-05	1.0550214896344396e-05	3.374260655652756e-05	
150.87978333874923	4.354976653708527e-05	1.0389204421966588e-05	3.316058564783571e-05	
153.2176680229263	4.2821381268351975e-05	1.0230652053030943e-05	3.25907515713181e-05	
155.5917782681133	4.210724597601156e-05	1.0074520223093069e-05	3.203274699458674e-05	
158.00267538996428	4.140698136316565e-05	9.920771941591132e-06	3.1486229607715595e-05	
160.45092940172842	4.07202229034613e-05	9.76937078493813e-06	3.0950871304578224e-05	
162.9371191490193	4.004662006692789e-05	9.620280887755571e-06	3.0426357417434526e-05	
165.46183244667284	3.9385835595203886e-05	9.473466934246069e-06	2.991238600076986e-05	
168.02566621772516	3.8737544822496226e-05	9.328894149702585e-06	2.9408667160731283e-05	
170.6292266345446	3.8101435038921784e-05	9.186528292151929e-06	2.8914922426812733e-05	
173.27312926215015	3.747720489316083e-05	9.046335644130307e-06	2.8430884162721177e-05	
175.9579992037507	3.6864563831604606e-05	8.908283004588682e-06	2.7956295013607925e-05	
178.68447124853947	3.626323157140936e-05	8.772337680925772e-06	2.7490907387079637e-05	
181.45319002177868	3.567293760507693e-05	8.638467481146535e-06	2.7034482965611174e-05	
184.2648101372089	3.509342073437312e-05	8.506640706144111e-06	2.658679224817341e-05	
187.11999635182175	3.4524428631566035e-05	8.376826142103037e-06	2.614761411906045e-05	
190.019423723029	3.396571742612631e-05	8.24899305302189e-06	2.5716735442059844e-05	
192.9637777682679	3.3417051315172504e-05	8.12311117335326e-06	2.52939506782512e-05	
195.95375462707955	3.287820219607813e-05	7.999150700759144e-06	2.4879061525851498e-05	
198.99006122569847	3.234894931977545e-05	7.877082288979881e-06	2.447187658064408e-05	
202.0734154441926	3.1829078963401935e-05	7.756877040814752e-06	2.407221101563908e-05	
205.20454628619316	3.131838412103502e-05	7.638506501212386e-06	2.3679886278712703e-05	
208.38419405125447	3.081666421135391e-05	7.521942650469209e-06	2.3294729807065815e-05	
211.6131105098844	3.0323724801150665e-05	7.407157897534154e-06	2.2916574757426012e-05	
214.892059081287	2.9839377343691914e-05	7.294125073417901e-06	2.2545259750996013e-05	
218.22181501385919	2.936343893100255e-05	7.182817424704939e-06	2.2180628632221406e-05	
221.60316556848443	2.8895732059209466e-05	7.073208607166795e-06	2.18225302405177e-05	
225.03691020466627	2.8436084406143577e-05	6.965272679474757e-06	2.1470818194156262e-05	
228.5238607695462	2.7984328620454008e-05	6.858984097010532e-06	2.1125350685564777e-05	
232.06484168985054	2.754030212153983e-05	6.75431770577319e-06	2.0785990287349164e-05	
235.66069016681035	2.710384690965235e-05	6.651248736380926e-06	2.04526037683914e-05	
239.3122563741041	2.6674809385564395e-05	6.54975279816598e-06	2.0125061919421357e-05	
243.0204036588648	2.6253040179243875e-05	6.449805873361383e-06	1.9803239387501267e-05	
246.78600874580337	2.5838393987006355e-05	6.351384311377914e-06	1.948701451889916e-05	
250.60996194449422	2.5430729416655618e-05	6.254464823169896e-06	1.917626920986152e-05	
254.4931673598731	2.5029908840154028e-05	6.159024475688377e-06	1.887088876482855e-05	
258.43654310599635	2.4635798253393504e-05	6.065040686420321e-06	1.8570761761664154e-05	
262.4410215231124	2.424826714266615e-05	5.9724912180124125e-06	1.8275779923501064e-05	
266.507549398097	2.3867188357458788e-05	5.881354172978135e-06	1.7985837996826666e-05	
270.63708818830384	2.349243798921971e-05	5.791607988486809e-06	1.7700833635459247e-05	
274.8306142488838	2.3123895255767816e-05	5.7032314312332475e-06	1.7420667290086064e-05	
279.08911906362675	2.276144239103519e-05	5.616203592386811e-06	1.7145242103055546e-05	
283.4136094793798	2.2404964539852967e-05	5.530503882618528e-06	1.6874463808134793e-05	
287.80510794409827	2.2054349657508367e-05	5.446112027205103e-06	1.660824063496144e-05	
292.26465274858515	2.1709488413817265e-05	5.363008061208563e-06	1.634648321793547e-05	
296.7932982719762	2.137027410147224e-05	5.281172324730348e-06	1.608910450931217e-05	
301.3921152310292	2.1036602548440223e-05	5.20058545823869e-06	1.58360196962714e-05	
306.0621909332746	2.0708372034197827e-05	5.1212283979681025e-06	1.5587146121752524e-05	
310.80462953409153	2.038548320960407e-05	5.043082371389831e-06	1.5342403208855837e-05	
315.6205522977641	2.006783902022321e-05	4.966128892752202e-06	1.5101712388624213e-05	
320.5110978625849	1.975534463292028e-05	4.890349758689687e-06	1.4864997031028824e-05	
325.47742251006514	1.944790736556262e-05	4.815727043899697e-06	1.4632182378993153e-05	
330.52070043831674	1.9145436619670446e-05	4.742243096885951e-06	1.440319548529952e-05	
335.6421240396705	1.8847843815868112e-05	4.669880535767438e-06	1.417796515223074e-05	
340.8429041825955	1.855504233199645e-05	4.598622244151917e-06	1.3956421873808331e-05	
346.1242704979875	1.826694744375424e-05	4.528451367072943e-06	1.3738497780496426e-05	
351.4874716698928	1.7983476267744393e-05	4.45935130698943e-06	1.3524126586247814e-05	
356.9337757307372	1.770454770680726e-05	4.391305719846784e-06	1.3313243537775632e-05	
362.46447036112943	1.7430082397529986e-05	4.324298511198608e-06	1.3105785365940517e-05	
368.08086319431027	1.7160002659827147e-05	4.258313832388067e-06	1.2901690239149422e-05	
373.7842821253185	1.6894232448493174e-05	4.193336076787984e-06	1.270089771866753e-05	
379.57607562494815	1.6632697306632984e-05	4.129349876098701e-06	1.2503348715750585e-05	
385.45761305857025	1.6375324320881896e-05	4.066340096702869e-06	1.2308985450509661e-05	
391.43028500989345	1.6122042078330938e-05	4.004291836076253e-06	1.2117751412425279e-05	
397.49550360974456	1.587278062507789e-05	3.9431904192536346e-06	1.1929591322432213e-05	
403.6547028699399	1.5627471426328816e-05	3.883021395349055e-06	1.1744451096500448e-05	
409.9093390223323	1.5386047327978774e-05	3.823770534129449e-06	1.1562277810641945e-05	
416.26089086311043	1.5148442519603944e-05	3.7654238226409102e-06	1.1383019667276211e-05	
422.71086010243414	1.4914592498801264e-05	3.7079674618867384e-06	1.1206625962891612e-05	
429.2607717194863	1.4684434036814535e-05	3.65138786355647e-06	1.1033047056942176e-05	
435.91217432302693	1.445790514538965e-05	3.595671646805106e-06	1.0862234341923352e-05	
442.6666405175339	1.4234945044803933e-05	3.5408056350817495e-06	1.0694140214572481e-05	
449.52576727501685	1.4015494133017895e-05	3.4867768530068995e-06	1.0528718048143012e-05	
456.4911763125926	1.3799493955899952e-05	3.433572523297634e-06	1.0365922165703846e-05	
463.56451447591087	1.3586887178477406e-05	3.381180063739946e-06	1.0205707814417768e-05	
470.74745412852144	1.3377617557169135e-05	3.329587084207509e-06	1.0048031140755177e-05	
478.04169354727435	1.3171629912957732e-05	3.278781383726132e-06	9.892849166601605e-06	
485.4489573238469	1.2968870105460915e-05	3.228750947583234e-06	9.740119766219457e-06	
492.97099677249224	1.276928500786417e-05	3.179483944481596e-06	9.589801644026752e-06	
500.60959034410683	1.2572822482677982e-05	3.130968723736746e-06	9.441854313156815e-06	
508.36654404671106	1.2379431358285452e-05	3.0831938125172885e-06	9.296238074765414e-06	
516.2436918724502	1.2189061406247149e-05	3.0361479131274887e-06	9.152913998052881e-06	
524.242896231207	1.2001663319332047e-05	2.9898199003315168e-06	9.011843900970677e-06	
532.3660483909357	1.1817188690244734e-05	2.9441988187186535e-06	8.872990331583276e-06	
540.6150689248177	1.1635589991020434e-05	2.8992738801088544e-06	8.736316550057484e-06	
548.9919081653474	1.1456820553060939e-05	2.8550344609980444e-06	8.60178651125299e-06	
557.4985466654523	1.1280834547785587e-05	2.8114701000425266e-06	8.469364847888791e-06	
566.1369956667598	1.1107586967872833e-05	2.7685704955819073e-06	8.339016854261768e-06	
574.909297575119	1.0937033609068906e-05	2.726325503199938e-06	8.21070847049439e-06	
583.8175264434902	1.076913105254138e-05	2.6847251333226953e-06	8.084406267289998e-06	
592.8637884623186	1.060383664775627e-05	2.643759548853522e-06	7.960077431174896e-06	
602.0502224575035	1.04411084958584e-05	2.6034190628441618e-06	7.837689750207484e-06	
611.379000396087	1.0280905433535674e-05	2.563694136201535e-06	7.717211600135679e-06	
620.8523278997751	1.012318701734877e-05	2.524575375429598e-06	7.598611930984665e-06	
630.4724447664181	9.967913508508533e-06	2.486053530405757e-06	7.481860254057814e-06	
640.2416254995708	9.815045858084342e-06	2.448119492191299e-06	7.366926629334542e-06	
650.1621798462554	9.66454569262729e-06	2.4107642908753223e-06	7.253781653249495e-06	
660.2364533430635	9.516375300192648e-06	2.3739790934516324e-06	7.142396446838058e-06	
670.4668278707137	9.370497616747264e-06	2.337755201728128e-06	7.0327426442343026e-06	
680.8557222172046	9.226876212947458e-06	2.3020840502681515e-06	6.924792381507479e-06	
691.4055926496942	9.085475281274283e-06	2.2669572043633287e-06	6.818518285824382e-06	
702.1189334952396	8.946259623513101e-06	2.232366358037403e-06	6.713893464925048e-06	
712.9982777305363	8.809194638565329e-06	2.1983033320805926e-06	6.61089149690008e-06	
724.0461975807946	8.67424631058052e-06	2.164760072114006e-06	6.509486420258282e-06	
735.2653051278958	8.541381197397541e-06	2.1317286466836515e-06	6.409652724273772e-06	
746.6582529279726	8.410566419284107e-06	2.0992012453835784e-06	6.311365339602342e-06	
758.2277346385576	8.281769647964336e-06	2.0671701770077207e-06	6.2145996291571195e-06	
769.9764856554507	8.154959095924454e-06	2.035627867729984e-06	6.119331379234159e-06	
781.9072837594538	8.030103505987221e-06	2.0045668593121532e-06	6.025536790878909e-06	
794.0229497731273	7.907172141145955e-06	1.9739798073391954e-06	5.933192471484913e-06	
806.3263482277227	7.786134774649526e-06	1.9438594794815304e-06	5.8422754266164904e-06	
818.82038804045	7.66696168032999e-06	1.914198753783857e-06	5.752763052047515e-06	
831.5080232022387	7.549623623164828e-06	1.8849906169801368e-06	5.664633126008642e-06	
844.3922534761538	7.434091850066235e-06	1.856228162834328e-06	5.577863801635835e-06	
857.4761251066391	7.3203380808899615e-06	1.827904590506463e-06	5.492433599613096e-06	
870.7627315397452	7.208334499656868e-06	1.8000132029437046e-06	5.408321401002949e-06	
884.2552141545192	7.098053745980201e-06	1.7725474052959856e-06	5.3255064402580415e-06	
897.9567630057271	6.989468906692322e-06	1.7455007033558478e-06	5.243968298408015e-06	
911.8706175780853	6.8825535076644634e-06	1.7188667020221276e-06	5.163686896415551e-06	
926.0000675521785	6.777281505813656e-06	1.6926391037871039e-06	5.084642488696137e-06	
940.3484535822448	6.673627281291036e-06	1.6668117072467673e-06	5.006815656796072e-06	
954.9191680860141	6.571565629845961e-06	1.64137840563384e-06	4.930187303223547e-06	
969.715656046784	6.4710717553606996e-06	1.616333185373209e-06	4.8547386454278895e-06	
984.7414158279239	6.372121262550543e-06	1.591670124659425e-06	4.7804512099221535e-06	
1000.0	6.27469014982442e-06	1.5673833920559318e-06	4.707306826544482e-06	


==> data/fig_iss_ph2_04_hist_lam_00.dat <==
re_lam	im_lam	
-0.004248379384820256	0.775085092372696	
-0.004248379384820256	-0.7750850923726958	


==> data/fig_iss_ph2_04_hist_lam_01.dat <==
re_lam	im_lam	
-0.0038764190547517785	0.7750655404594662	
-0.0038764190547517785	-0.7750655404594662	


==> data/fig_iss_ph2_04_hist_lam_02.dat <==
re_lam	im_lam	
-0.003876505416710585	0.7750666124350238	
-0.003876505416710585	-0.7750666124350238	


==> data/fig_iss_ph2_04_hist_lam_03.dat <==
re_lam	im_lam	
-0.010153771461908545	2.047010974910046	
-0.0038754938161474906	0.7750889497755449	
-0.0038754938161474906	-0.7750889497755449	
-0.010153771461908545	-2.047010974910046	


==> data/fig_iss_ph2_04_hist_lam_04.dat <==
re_lam	im_lam	
-0.011707039348537673	1.987564520787379	
-0.003875500118509123	0.7750889694130076	
-0.003875500118509123	-0.7750889694130076	
-0.011707039348537673	-1.9875645207873793	


==> data/fig_iss_ph2_04_hist_lam_05.dat <==
re_lam	im_lam	
-0.009822857469325097	1.9919158234744103	
-0.0038758593089305293	0.7750872176786312	
-0.0038758593089305293	-0.7750872176786312	
-0.009822857469325097	-1.99191582347441	


==> data/fig_iss_ph2_04_hist_lam_06.dat <==
re_lam	im_lam	
-0.009973260692866859	1.9919658769141781	
-0.0038758049451126375	0.7750873630670747	
-0.0038758049451126375	-0.7750873630670747	
-0.009973260692866859	-1.9919658769141784	


==> data/fig_iss_ph2_04_hist_lam_07.dat <==
re_lam	im_lam	
-0.009963479068628267	1.9919645979635474	
-0.0038758088317338846	0.7750873528546053	
-0.0038758088317338846	-0.7750873528546052	
-0.009963479068628267	-1.9919645979635474	


==> data/fig_iss_ph2_04_hist_lam_08.dat <==
re_lam	im_lam	
-0.009963409303427984	1.9919646000051965	
-0.0038758088296524384	0.7750873527818946	
-0.0038758088296524384	-0.7750873527818944	
-0.009963409303427984	-1.9919646000051965	


==> data/fig_iss_ph2_04_hist_mu_00.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	


==> data/fig_iss_ph2_04_hist_mu_01.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	
0.004248379384820256	0.775085092372696	
0.004248379384820256	-0.775085092372696	


==> data/fig_iss_ph2_04_hist_mu_02.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	
0.004248379384820256	0.775085092372696	
0.004248379384820256	-0.775085092372696	
0.0038764190547517785	0.7750655404594662	
0.0038764190547517785	-0.7750655404594662	


==> data/fig_iss_ph2_04_hist_mu_03.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	
0.004248379384820256	0.775085092372696	
0.004248379384820256	-0.775085092372696	
0.0038764190547517785	0.7750655404594662	
0.0038764190547517785	-0.7750655404594662	
0.003876505416710585	0.7750666124350238	
0.003876505416710585	-0.7750666124350238	


==> data/fig_iss_ph2_04_hist_mu_04.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	
0.004248379384820256	0.775085092372696	
0.004248379384820256	-0.775085092372696	
0.0038764190547517785	0.7750655404594662	
0.0038764190547517785	-0.7750655404594662	
0.003876505416710585	0.7750666124350238	
0.003876505416710585	-0.7750666124350238	
0.010153771461908545	2.047010974910046	
0.010153771461908545	-2.047010974910046	


==> data/fig_iss_ph2_04_hist_mu_05.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	
0.004248379384820256	0.775085092372696	
0.004248379384820256	-0.775085092372696	
0.0038764190547517785	0.7750655404594662	
0.0038764190547517785	-0.7750655404594662	
0.003876505416710585	0.7750666124350238	
0.003876505416710585	-0.7750666124350238	
0.010153771461908545	2.047010974910046	
0.010153771461908545	-2.047010974910046	
0.011707039348537673	-1.9875645207873793	
0.011707039348537673	1.9875645207873793	


==> data/fig_iss_ph2_04_hist_mu_06.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	
0.004248379384820256	0.775085092372696	
0.004248379384820256	-0.775085092372696	
0.0038764190547517785	0.7750655404594662	
0.0038764190547517785	-0.7750655404594662	
0.003876505416710585	0.7750666124350238	
0.003876505416710585	-0.7750666124350238	
0.010153771461908545	2.047010974910046	
0.010153771461908545	-2.047010974910046	
0.011707039348537673	-1.9875645207873793	
0.011707039348537673	1.9875645207873793	
0.009822857469325097	-1.99191582347441	
0.009822857469325097	1.99191582347441	


==> data/fig_iss_ph2_04_hist_mu_07.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	
0.004248379384820256	0.775085092372696	
0.004248379384820256	-0.775085092372696	
0.0038764190547517785	0.7750655404594662	
0.0038764190547517785	-0.7750655404594662	
0.003876505416710585	0.7750666124350238	
0.003876505416710585	-0.7750666124350238	
0.010153771461908545	2.047010974910046	
0.010153771461908545	-2.047010974910046	
0.011707039348537673	-1.9875645207873793	
0.011707039348537673	1.9875645207873793	
0.009822857469325097	-1.99191582347441	
0.009822857469325097	1.99191582347441	
0.009973260692866859	-1.9919658769141784	
0.009973260692866859	1.9919658769141784	


==> data/fig_iss_ph2_04_hist_mu_08.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	
0.004248379384820256	0.775085092372696	
0.004248379384820256	-0.775085092372696	
0.0038764190547517785	0.7750655404594662	
0.0038764190547517785	-0.7750655404594662	
0.003876505416710585	0.7750666124350238	
0.003876505416710585	-0.7750666124350238	
0.010153771461908545	2.047010974910046	
0.010153771461908545	-2.047010974910046	
0.011707039348537673	-1.9875645207873793	
0.011707039348537673	1.9875645207873793	
0.009822857469325097	-1.99191582347441	
0.009822857469325097	1.99191582347441	
0.009973260692866859	-1.9919658769141784	
0.009973260692866859	1.9919658769141784	
0.009963479068628267	-1.9919645979635474	
0.009963479068628267	1.9919645979635474	


==> data/fig_iss_ph2_06.dat <==
fom_evals	rel_err	cond_M	
3.0	0.6281916677625187	2.3001417043601182	
4.0	0.6245968040727097	557.8157608690615	
5.0	0.6845397818200271	124924298.59267746	
6.0	0.5088688054129014	124942003.43211146	
7.0	0.5096301441817885	124961526.3613963	
8.0	0.5071529599746195	124975370.2833149	
9.0	0.5056964201314073	125007946.53403844	
10.0	0.504628004619686	125013201.22820415	
11.0	0.5046279107023004	125019204.03914435	
12.0	0.5046266496097714	125037565.84632735	
13.0	0.5046264339031135	125043769.14034621	
14.0	0.5046264323363672	228572584.9045338	
15.0	0.5046264322960627	15860274726.939419	
16.0	0.5046264322960629	1.0174445767711722e+16	
17.0	0.5046264322960597	1.0152158030126756e+16	


==> data/fig_iss_ph2_08.dat <==
fom_evals	rel_err	cond_M	
4.0	0.6429084340894198	58370.88445196095	
5.0	0.6839682612090888	114136.3386784434	
6.0	0.5088158407942058	114231.69993464836	
7.0	0.5096446654146196	114341.37220841332	
8.0	0.5071657092108107	114370.9739191832	
9.0	0.5090723602172563	114445.87003058523	
10.0	0.5057545074131732	114457.0554828473	
11.0	0.504411727208645	114502.43171918455	
12.0	0.5043436114199801	114517.46658615755	
13.0	0.5043460027726651	114530.10451981076	
14.0	0.5045194993112816	114737.35186740787	
15.0	0.5045190394033523	114839.55544464332	
16.0	0.5046283285390922	114957.07689996217	
17.0	0.5046281775652103	114960.85785992544	
18.0	0.504627942576771	3573207.600051596	
19.0	0.5046275855840783	19297906.004566614	
20.0	0.5046275350491685	19423046.656255305	
21.0	0.5046275407019254	3107892046.4353123	
22.0	0.5046275612872146	3108372777.706881	
23.0	0.8293171913593262	3114496035.9732585	
24.0	0.08915679171940881	3114517360.6415544	
25.0	0.04105802989124807	3114569093.0300183	
26.0	0.03992759383103287	3114616149.241187	
27.0	0.03992697086782571	3114664013.9472733	
28.0	0.03992697077628588	18991835778.705017	
29.0	0.03992697061177121	397232922516447.6	
30.0	0.03992697061174681	399230705313142.6	


==> data/fig_iss_ph2_10.dat <==
fom_evals	rel_err	cond_M	
5.0	0.5510889557000588	58477.31980647389	
6.0	0.5068011062082863	58531.68670069459	
7.0	0.5122115819120281	749411.7179117692	
8.0	0.5072429812104906	749468.4869394287	
9.0	0.5075700653113883	749745.2326413632	
10.0	0.5067362578591093	749894.6368206771	
11.0	0.5057761370138412	5026181.436152576	
12.0	0.504658399152699	5026871.385752967	
13.0	0.5046448332653103	5027323.98382498	
14.0	0.5046453184331577	5027952.708054388	
15.0	0.5045040561075167	5030172.9388438305	
16.0	0.5185243821516431	5032311.797387277	
17.0	0.5044997506052387	5032528.373681838	
18.0	0.5045022211069635	5034928.516878208	
19.0	0.5044991962682903	5035375.0863911295	
20.0	0.5044979720487044	5035516.448247974	
21.0	0.5044979535660296	5048477.228442557	
22.0	0.5044873492102749	41411916151.30948	
23.0	0.5044873257642634	45220720702.713295	
24.0	0.5044873287566298	49634425860.46197	
25.0	0.5044878246583974	49984397405.95774	
26.0	0.5044878409267266	50110651587.178635	
27.0	0.5044878519444768	55313241792.89741	
28.0	0.40986390519612437	528905814999.03827	
29.0	0.07261642475121938	552471911716.4578	
30.0	0.03839666469531425	565510125070.5542	
31.0	0.038157442360474816	576906143606.6085	
32.0	0.03815710536642475	588454099878.3733	
33.0	0.03815709348318775	592650577018.1423	
34.0	0.03815708769194823	595592661076.1497	
35.0	0.03815708768882318	2172720091483402.8	
36.0	0.038157087658558915	2172928349353779.8	
37.0	0.03815708765654894	2173207846647030.8	
38.0	0.03815708765655056	2173274638850896.2	
39.0	0.03815708762533906	1.4264810297130114e+16	


==> data/fig_iss_ph2_12.dat <==
fom_evals	rel_err	cond_M	
6.0	0.5067692379521498	58529.048407806185	
7.0	0.5124327439807881	833828.7815931443	
8.0	0.5072372100339695	833889.87762308	
9.0	0.508438277993009	834202.361166327	
10.0	0.5110957249731515	834307.5107085935	
11.0	0.5060808868513071	834326.1527931356	
12.0	0.5045866559579493	834351.3373956044	
13.0	0.5274802189043791	834392.1724760636	
14.0	0.5047257061194341	834406.9396241944	
15.0	0.5047477925461785	834494.117574394	
16.0	0.5046486689861562	834604.2413450719	
17.0	0.5045840733083624	834748.4443537691	
18.0	0.5045842952276284	835217.3846406202	
19.0	0.5046587982968759	835292.2060990437	
20.0	0.504555249427538	835313.4488760493	
21.0	0.5044879925644743	835332.9496410104	
22.0	0.5044843639119813	837831.360581638	
23.0	0.5044833968507343	837908.6045801472	
24.0	0.5044829911312237	837960.301735893	
25.0	0.5044828303871313	837987.3880861662	
26.0	0.5044861696049963	6733208.380528823	
27.0	0.5075851485764741	20617209.028885003	
28.0	0.33070378190708155	24978180.993935037	
29.0	0.09675166874380572	26040343.065406185	
30.0	0.03269974946761403	26396179.85517095	
31.0	0.030085064227408944	29229107.16158959	
32.0	0.026183813601515504	31207290.906471908	
33.0	0.02613339384827553	31854047.817479502	
34.0	0.025789957293028753	32187375.69109639	
35.0	0.0257897540513661	32716190.12086315	
36.0	0.025789564724175196	33462983.240859266	
37.0	0.025788569891534482	290756966.78143454	
38.0	0.025788568247511346	384833726.0037919	
39.0	0.02578856824647721	65098361223.985214	
40.0	0.025788568115305607	65114538045.030334	
41.0	0.025788567020202574	65118922936.61869	
42.0	0.025788567020112743	1542749814214813.2	


==> data/fig_iss_ph2_14.dat <==
fom_evals	rel_err	cond_M	
7.0	0.5067156151045545	58555.865070702326	
8.0	0.5067141943240695	4179094.507858073	
9.0	0.5152618334442844	4179823.881636067	
10.0	0.5066870244705121	4180052.6972227036	
11.0	0.5154418574223483	4361428.288438363	
12.0	0.506454170809503	4361628.44197533	
13.0	0.5095747158364794	4363416.911241618	
14.0	0.5057098615750211	4363502.548051829	
15.0	0.5046111063957606	4363918.122343549	
16.0	0.5635785001164193	4365037.5212881565	
17.0	0.09145619104444458	4365059.246049753	
18.0	0.039875055910196584	4365078.45953731	
19.0	0.03945176135930625	4365657.487184052	
20.0	0.037685518182229726	4367889.381831913	
21.0	0.045130887487703615	4368174.793288225	
22.0	0.029915412766464606	4368415.12539112	
23.0	0.027522750348905032	4368474.333136337	
24.0	0.026919996980721287	4368711.079615801	
25.0	0.026050729652772064	4369172.98630366	
26.0	0.02594640595384821	4369267.681095918	
27.0	0.025924624151322007	4369423.971370662	
28.0	0.0256829103085199	4369442.593114172	
29.0	0.025682889442628025	4369676.870958406	
30.0	0.025682527497733722	4369819.196298801	
31.0	0.025682518674207483	4370451.12866829	
32.0	0.025682094951920604	4370535.461873352	
33.0	0.025681683273110677	380361741.4982177	
34.0	0.025681682797823405	14642684542.29724	
35.0	0.025681682547658232	14654359880.95636	
36.0	0.025681681759626332	14657381627.900578	
37.0	0.02568168170289054	14664382892.323051	
38.0	0.025681681685881204	1832196138300.14	
39.0	0.02568168168590225	1.0242406231631636e+16	


==> data/fig_iss_ph2_16.dat <==
fom_evals	rel_err	cond_M	
8.0	0.5067680747361947	58583.860635044024	
9.0	0.5134698485341018	799579.3045766914	
10.0	0.5067129527393012	799632.6274490693	
11.0	0.5965326838124189	799793.4467183403	
12.0	0.5072800475381265	799806.1115778079	
13.0	0.5066896586907174	799939.2864945189	
14.0	0.5069772750788993	799998.9038368321	
15.0	0.5048322957720661	800018.2042138702	
16.0	0.504535912816759	800074.9812094589	
17.0	0.5359776470481433	4226056.705677886	
18.0	0.08034890574457695	4293122.180579412	
19.0	0.08102422006546191	4297556.640391355	
20.0	0.07945886610971584	4312294.499577713	
21.0	0.03833048268765377	4374031.107971299	
22.0	0.03632776852010775	4589674.673076114	
23.0	0.03402351711525335	4801579.204485426	
24.0	0.03612836666887281	4817567.53972649	
25.0	0.03361751882292572	5206717.034182546	
26.0	0.033653853918352086	5214320.2245004885	
27.0	0.03375540060987885	5224816.604723531	
28.0	0.03295255041208393	6600956.191426618	
29.0	0.024400272042138575	6758367.545161767	
30.0	0.02437988993327128	6783489.95167124	
31.0	0.024320124718678317	6871287.473535695	
32.0	0.02431300259621795	6894769.853294917	
33.0	0.024312352523956117	6916245.23318901	
34.0	0.02513082043349734	10995292.947030084	
35.0	0.022088685115181153	11493099.362299148	
36.0	0.022122171870938224	11736256.876607627	
37.0	0.02206213192441739	12035429.895383041	
38.0	0.022061884018988037	12046321.176371248	
39.0	0.022061585856692743	12071338.222751973	
40.0	0.02206121365216852	23839597.84921574	
41.0	0.022060529403328533	3384704345.903969	
42.0	0.02206052723866264	3384835942.3671045	
43.0	0.022060527218239256	5921480647193.324	
44.0	0.022060527198683105	5921790023756.364	
45.0	0.02206052717049049	5923283307503.867	
46.0	0.022060526810347637	5923345463473.012	
47.0	0.02206052680683308	5953400812806.816	
48.0	0.022060526806802105	3901883816216896.0	
49.0	0.02206052680681081	3898267787481233.0	
50.0	0.02206052680680407	1.3436269303268522e+16	


==> data/fig_iss_ph2_18.dat <==
fom_evals	rel_err	cond_M	
9.0	0.5066890718221606	58604.03539708317	
10.0	0.5066888672212899	17369801.78645733	
11.0	0.5063086899179955	17450248.457129348	
12.0	0.506546645633024	17453542.795794286	
13.0	0.4999633474119831	17482980.03245485	
14.0	0.5061484620736433	17491109.97908359	
15.0	0.5043307217290104	17491989.42603847	
16.0	0.5045131970724839	17496986.79649554	
17.0	0.5048887386947282	17498332.6181	
18.0	0.5394703137755742	17499305.26098452	
19.0	0.5046247950652899	17500728.630287655	
20.0	0.5209869336014401	17503304.54663294	
21.0	0.4889193273426113	17505129.257616576	
22.0	0.3799605539805112	17505607.49714484	
23.0	0.3497356079598703	97902571.47318093	
24.0	0.30616399914952624	97903030.94585907	
25.0	0.07064452391240424	97903789.17302644	
26.0	0.06936679644363601	97906931.91386932	
27.0	0.06734574755047269	97907399.06239286	
28.0	0.06379809751699574	97908755.35399735	
29.0	0.025769418813890433	97909237.24587992	
30.0	0.02570390839071472	97912092.48017828	
31.0	0.025704148278485217	97916538.34254071	
32.0	0.025732006982894996	97918270.1517464	
33.0	0.025737409013753997	97920629.2021754	
34.0	0.025741398755415403	97925300.16357574	
35.0	0.023609076858872653	97925711.00963192	
36.0	0.018748507088344368	97929169.34412101	
37.0	0.014739319424804437	97929644.4981808	
38.0	0.0146383589739582	97930136.26851416	
39.0	0.014638327681980834	97940251.1444382	
40.0	0.014637981627468174	97942680.77328785	
41.0	0.01463706017089417	97944501.6369977	
42.0	0.014636501798861098	97944957.64443812	
43.0	0.014636496256835205	97947925.44080675	
44.0	0.014636466373140668	2242916860.158643	
45.0	0.014636466137977998	73071703589.61684	
46.0	0.014636461715480348	73077193472.17137	
47.0	0.014636461697174892	73088074233.09702	
48.0	0.014636460112396735	73186298522.1356	
49.0	0.014636459968773264	73264990574.63039	
50.0	0.014636459965304239	957376669753.4513	
51.0	0.014636459964836611	427494079903140.4	
52.0	0.01463645995862024	2.396265969385548e+16	
53.0	0.014636459958516947	4.26009698419819e+16	


==> data/fig_iss_ph2_20.dat <==
fom_evals	rel_err	cond_M	
10.0	0.5066890851323876	58626.37493606841	
11.0	0.508821861965225	58655.88869186726	
12.0	0.5067440729344094	58678.24919404161	
13.0	0.5064578267461206	11559893.127428515	
14.0	0.4970015604909581	11570112.288085343	
15.0	0.49678004789075864	11571236.511824884	
16.0	0.4950616649157272	11571513.496645318	
17.0	0.5044796459444698	11574752.005779665	
18.0	0.5046414314963237	50008297.384513654	
19.0	0.5121439540092001	50325669.235583425	
20.0	0.5041950505806665	50456640.3961072	
21.0	0.04792427698107987	50457040.10054667	
22.0	0.04700608982127787	50466037.14234629	
23.0	0.04705860895543225	50498864.19553186	
24.0	0.057976336382603376	50514957.786023475	
25.0	0.040005616735740254	50515923.082688764	
26.0	0.026438768015239877	50516719.76786748	
27.0	0.025739101052183196	50519139.30074666	
28.0	0.025609650702192677	50590934.93468662	
29.0	0.025608989122965185	50603136.90572761	
30.0	0.02571302823817588	50605658.525221504	
31.0	0.02572535947039435	50703226.21596373	
32.0	0.025736204478392387	50736815.62615552	
33.0	0.024980822913849995	50770898.25201379	
34.0	0.02525668219242026	50792323.74505316	
35.0	0.025255550895735314	76195939.07260376	
36.0	0.02521974501481399	76199699.95870318	
37.0	0.024515602574829397	76608696.88605736	
38.0	0.025738925384827586	76614006.00514671	
39.0	0.024514645574349934	76619178.40356542	
40.0	0.0245112374643542	1620365097.6314435	
41.0	0.02451052285685523	1622104579.4782865	
42.0	0.03687429014708429	1631453704.4947102	
43.0	0.02495317043801959	1634310673.019378	
44.0	0.024608621374031896	1634465300.214456	
45.0	0.023295219254190463	1636404278.715994	
46.0	0.023281776057910344	1636645579.414919	
47.0	0.02484330991638575	2871685198.9120946	
48.0	0.024843647790839498	2888685651.688596	
49.0	0.02462254899386401	2907571970.313423	
50.0	0.02461322827839581	2961492403.6727023	
51.0	0.024613227439315957	3090293201.59985	
52.0	0.024613222361834382	3107809454.9871287	
53.0	0.02461321839842067	3120015176.786523	
54.0	0.024613215144791943	3142982093.234255	
55.0	0.02461321429187601	31059644056.583855	
56.0	0.024613214255496924	32355517164.165653	
57.0	0.02461321424742286	32401140252.705257	
58.0	0.024613195797855536	1601284576568.8682	
59.0	0.024613195794109432	1601383111172.9128	
60.0	0.024613195741919676	1601583109949.2595	
61.0	0.02461319573735113	1601694530344.98	
62.0	0.02461319573735695	4234020790798.1343	


==> data/fig_iss_ph2_22.dat <==
fom_evals	rel_err	cond_M	
11.0	0.5066882497541875	58644.82538008884	
12.0	0.5066881463510223	99318677.22214204	
13.0	0.5065946495639359	99673716.88061905	
14.0	0.5070433151782574	99777950.75907135	
15.0	0.5197598676310823	99788563.95019662	
16.0	0.5035853602803471	108682157.11852203	
17.0	0.5073649353759128	108697240.41365592	
18.0	0.6024506630791693	108717408.04002714	
19.0	0.2960584333476582	108719964.32383025	
20.0	0.10205760215791675	108721210.30787584	
21.0	0.03820301898360534	108721791.56797011	
22.0	0.035168261049082966	110302656.7951004	
23.0	0.038015289597219316	110308939.2564663	
24.0	0.03444779674249066	110336929.5393582	
25.0	0.03440684496761985	110341173.4623711	
26.0	0.034388494037487984	110350237.69755886	
27.0	0.03455423267468708	110355186.56967066	
28.0	0.03235074666556067	110358721.6704461	
29.0	0.03205248324480222	110363265.65484634	
30.0	0.050493067012144205	110376816.83131589	
31.0	0.03364982094316242	110379643.13159457	
32.0	0.030181112563024057	110381126.6022443	
33.0	0.028550560979067163	112313008.57871667	
34.0	0.025880993647955604	112314798.41818355	
35.0	0.024403581928454918	112319794.96713656	
36.0	0.02438725116584197	112321819.86292857	
37.0	0.025793263400911832	112326170.16835089	
38.0	0.01873371219287327	112326517.03008425	
39.0	0.011006047112065613	112329652.86273046	
40.0	0.008805804837158348	112330318.45988436	
41.0	0.008085409023654592	112330701.08321577	
42.0	0.00807866194833219	112331207.98981254	
43.0	0.00807742374810444	112331670.36278473	
44.0	0.008063370738243545	112332120.36390933	
45.0	0.008063347030334287	112336221.42942291	
46.0	0.008063358835283127	112349243.3520654	
47.0	0.008045780646092132	112505403.37880154	
48.0	0.008045797049498904	112506062.21232411	
49.0	0.00804577361092604	112508096.13367909	
50.0	0.00804545908023264	112508551.62324952	
51.0	0.008038199526111017	112704890.9043124	
52.0	0.008038058768808287	112710604.63381937	
53.0	0.008038050939167785	1308399853602.4644	
54.0	0.008038009474696088	1308451228532.753	
55.0	0.008037995587002056	1308504240864.8386	
56.0	0.008037777915451683	1312353790869.8118	
57.0	0.00803777469586881	1312435168082.087	
58.0	0.008037774697016494	1312489850425.1367	


==> data/fig_iss_ph2_24.dat <==
fom_evals	rel_err	cond_M	
12.0	0.5066883571318775	58666.831247654976	
13.0	0.5066883384333968	58844.320141659075	
14.0	0.506688310127618	1128644178.5392683	
15.0	0.5065581332912972	1129320249.8310177	
16.0	0.5047283680381116	1129428050.0949883	
17.0	0.5045822320129845	1129478731.2228894	
18.0	0.504598793593933	1130051485.2471664	
19.0	0.504290208267025	1130254812.5897882	
20.0	0.5042626558397397	1130303762.1589842	
21.0	0.47407200795684695	1130325779.3265715	
22.0	0.24571560504376705	1235051671.0566595	
23.0	0.06312974925393385	1235060945.5304182	
24.0	0.02468419515882752	1235067183.6723132	
25.0	0.025079353572478272	1235157581.7539623	
26.0	0.0250739612946341	39183342460328.875	
27.0	0.029119978538018648	39293316301467.15	
28.0	0.02468793347835669	39297662611437.02	
29.0	0.024655564882633377	39299506164824.65	
30.0	0.024647161871775836	39302385482122.66	
31.0	0.02433805023564547	39339027061735.35	
32.0	0.024346640649573183	39532027891494.37	
33.0	0.02428307906767129	39535193683364.82	
34.0	0.02415901371988295	39541760534716.16	
35.0	0.024654616467347616	39568129931999.97	
36.0	0.18175416512017178	39569918085980.77	
37.0	0.02405249596739674	298789446133190.06	
38.0	0.023836700414482413	298817697309379.6	
39.0	0.023856688288764832	298841125646677.25	
40.0	0.023830620195784948	298910119671942.8	
41.0	0.08410577757257137	298937508784891.9	
42.0	0.021352556947573362	298944073419701.4	
43.0	0.019442568613135272	298946784108755.2	
44.0	0.014981608355705056	298995818593557.6	
45.0	0.007027080339563214	299000217352079.94	
46.0	0.007004922377127226	299003629622817.75	
47.0	0.006919675095727236	299006894399295.56	
48.0	0.006919655627773656	299010335109297.44	
49.0	0.006919642365736121	299013496526091.94	
50.0	0.006918536477465106	299033357165490.44	
51.0	0.0069185087129567495	299917208958287.75	
52.0	0.006918495972976386	301434711356868.6	
53.0	0.00691746958954142	301437575497595.6	
54.0	0.00691712044411634	301467938746234.8	
55.0	0.00691706466310652	301499824720927.94	
56.0	0.006917057197102907	301570283963774.0	
57.0	0.006916739124135874	301585768559083.1	
58.0	0.006916735508467448	302518001656030.06	
59.0	0.006916735200448009	655305004797368.2	
60.0	0.00691673427208128	655329237206110.4	
61.0	0.006916732048917098	655365011951728.8	
62.0	0.006916728868867905	656759739390062.6	
63.0	0.00691672876177709	656780786908962.6	
64.0	0.00691672871579703	666323109876071.6	
65.0	0.006916728702509559	666331593246185.8	
66.0	0.006916728688991321	666345461667139.6	
67.0	0.006916728682670818	666370506517896.1	
68.0	0.006916728653459327	666412309064412.9	
69.0	0.006916728653456452	4582023909886823.0	


==> data/fig_iss_ph2_26.dat <==
fom_evals	rel_err	cond_M	
13.0	0.5062195621871355	58673.67317722895	
14.0	0.5046474623166369	58689.801956052615	
15.0	0.5140897980051813	2480629.978940156	
16.0	0.5047393899628013	2480714.8396967542	
17.0	0.5391670062076109	2482008.4730392797	
18.0	0.5053446452830935	2482166.601575224	
19.0	0.5331119950341038	2482353.618730387	
20.0	0.5045933256795498	7559682.077714102	
21.0	0.5045391213146722	7561304.928234057	
22.0	0.6316739388700197	7561968.067490312	
23.0	0.5044474480390203	7562088.87056328	
24.0	0.5042502257340288	7562437.411963796	
25.0	0.5040724102282954	13985368.46130122	
26.0	0.17080848334699134	13994695.32734057	
27.0	0.06813119650414624	13995077.238210931	
28.0	0.05598828767921063	13995270.254853386	
29.0	0.052536424730161485	13996625.11036958	
30.0	0.024752948972767457	13996894.332416957	
31.0	0.025366030889415588	13997948.752417667	
32.0	0.030723336567457567	14003704.524992274	
33.0	0.02981665769926527	14004611.928594224	
34.0	0.03119250143749123	14005090.082580503	
35.0	0.03859382139531424	14008074.056861455	
36.0	0.03526453751421335	14008400.23731831	
37.0	0.0327673018501076	14008748.56662973	
38.0	0.03276218864078083	14012048.995733937	
39.0	0.03201169107071399	14012795.187645966	
40.0	0.03183440033812747	14014069.724661205	
41.0	0.04585700106085924	14015754.13745167	
42.0	0.013013667689989222	14015829.977457969	
43.0	0.008542433977192392	14018660.015624693	
44.0	0.008531042763506833	14019141.315146197	
45.0	0.0044276021619297995	14021397.224689344	
46.0	0.003295920675599027	14022388.692439348	
47.0	0.0032875658515074094	14023100.354758013	
48.0	0.0032797605496094995	14024206.086846368	
49.0	0.0032797615872928827	14025800.499880072	
50.0	0.0032255290080904983	14026897.376060225	
51.0	0.003222793162075911	14028172.581130462	
52.0	0.0032227818419058034	2488861019.1580772	
53.0	0.0032227724650326674	2488990986.6439776	
54.0	0.003222727506722684	2489918788.8460107	
55.0	0.003222687885311211	2489971885.2834587	
56.0	0.003222336797169197	2490251001.9873686	
57.0	0.003222334048521825	6660267133.28947	
58.0	0.003221914960968509	6660454414.078299	
59.0	0.0032219033053214868	6666438759.923384	
60.0	0.003221903290332966	14616350190.380585	
61.0	0.0032219030987284602	14617906383.293468	
62.0	0.0032219026754785845	1237583978184976.2	
63.0	0.003221902252061694	1237676053048790.8	
64.0	0.003221901821806327	1237750188235026.5	
65.0	0.003221901820728412	1237766003122333.8	


==> data/fig_iss_ph2_28.dat <==
fom_evals	rel_err	cond_M	
14.0	0.5046213637411351	58680.41203672102	
15.0	0.5157764363758899	146974893.81113386	
16.0	0.5047455555253751	146979241.9353025	
17.0	0.5380674827362626	147057397.2053798	
18.0	0.5047634292247988	147066666.8620213	
19.0	0.5415337101170802	147069714.21387488	
20.0	0.5076389259508586	147122044.1841184	
21.0	0.5186768310972933	147148282.67697138	
22.0	0.5135374369111986	147150311.79107705	
23.0	0.5038408022002114	147158567.00457096	
24.0	0.7962126976546133	147162626.2595851	
25.0	0.28454647202407884	147163223.83269835	
26.0	0.02880615699408125	147163885.49757752	
27.0	0.040536185697453556	147197885.23863527	
28.0	0.04872607293590812	147198547.4813292	
29.0	0.09759630672055815	147198772.85901657	
30.0	0.23590266488669773	342250812.70006824	
31.0	0.13317600534536186	342251116.2077633	
32.0	0.02882162306051908	342251261.31338334	
33.0	0.028425822208690398	342305881.78210884	
34.0	0.0283836592340748	342308921.6231668	
35.0	0.03820771341300595	342312350.3582743	
36.0	0.018863160094893996	342312770.6628092	
37.0	0.01888778490496017	342327027.90166044	
38.0	0.01544022571483618	342332091.7978653	
39.0	0.014991248461506344	342334967.68265575	
40.0	0.01499799842838547	342417944.525954	
41.0	0.015003534260847804	342421109.6057941	
42.0	0.014977436966480193	342424518.81489134	
43.0	0.013270023397462397	342426215.444825	
44.0	0.026445071350767613	342432262.5528945	
45.0	0.002530174778797883	342432491.91091454	
46.0	0.0024210627783510202	342438872.05205864	
47.0	0.0023517622065931994	342440284.2161257	
48.0	0.0022514755892439767	342441634.27861965	
49.0	0.002224715985192852	342445467.6757728	
50.0	0.001948634561186659	342446777.55720985	
51.0	0.001926133198268754	342453298.1761445	
52.0	0.0019181291132670968	342454855.83545053	
53.0	0.0018305457867276494	342461146.251794	
54.0	0.0018301437764317778	342484896.58801734	
55.0	0.0018295558162282754	342494818.25986105	
56.0	0.001824647718462187	342579793.5663344	
57.0	0.0018241178601826652	342580839.90632486	
58.0	0.0018038193718109756	342582152.42231894	
59.0	0.001803810386372674	342592408.2561387	
60.0	0.0018038011654404186	342601991.461675	
61.0	0.0018037760642573234	342635228.5218717	
62.0	0.0018033457333791758	1770070204.3659897	
63.0	0.0018033396766989353	1788731042.8516786	
64.0	0.0018030983622194107	1789129019.6992798	
65.0	0.0018030859091112202	1789315111.127202	
66.0	0.0018030302849222945	1789944399.1557362	
67.0	0.001802866263203224	1791906206.8475688	
68.0	0.0018028625948712182	1946531817.6846867	
69.0	0.0018028565188833725	3645995973.3355765	
70.0	0.0018028437548473363	9827031861.913076	
71.0	0.0018028436931704361	71390378545.29659	
72.0	0.0018028436860402896	71404473968.9029	
73.0	0.0018028435658941934	71434215840.73343	
74.0	0.0018028435655310893	71436755028.29868	


==> data/fig_iss_ph2_30.dat <==
fom_evals	rel_err	cond_M	
15.0	0.5056730309430648	58684.380727722775	
16.0	0.5046218377695576	58700.70371408306	
17.0	0.5078745736719348	140937.80788401118	
18.0	0.5620748331314334	140968.34563329976	
19.0	1.9490633459780045	141108.66096197977	
20.0	0.5374501604226991	141110.6209519585	
21.0	0.392409753394323	141118.66322372996	
22.0	0.071372727731876	141121.11284354047	
23.0	0.048770511114782235	141142.29778187975	
24.0	0.04688298336082261	141232.4072028195	
25.0	0.04310107942812488	141237.78008350113	
26.0	0.040055124880534386	914019394690.3871	
27.0	0.04313774128407818	914080486495.852	
28.0	0.049616868499104405	914130596014.0262	
29.0	0.03003521556215792	914171509964.9001	
30.0	0.024214314459395054	914175272637.2065	
31.0	0.0257882542487334	914189223385.6244	
32.0	0.030891020684468935	914204746714.0719	
33.0	0.023632985271428552	914252773223.649	
34.0	0.023632070952590463	914370271458.382	
35.0	0.023670316399596963	914397590727.0305	
36.0	0.02398031021503925	914436945190.7614	
37.0	0.023868488256466227	915072545457.4327	
38.0	0.0240742256620083	915093777759.9233	
39.0	0.02362530682476008	915105615042.873	
40.0	0.023626842632244106	915118565044.0037	
41.0	0.023526654442566127	915143429371.3884	
42.0	0.023528711612350487	915155777287.2819	
43.0	0.02352886491274659	915199827578.3737	
44.0	0.024054893928922096	915519380323.2638	
45.0	0.024842331282809823	915713471722.5599	
46.0	0.02468022449151063	915726387702.4976	
47.0	0.017398741661151167	915745858665.5664	
48.0	0.013468209381320567	915748166653.751	
49.0	0.008476165314918556	915759557062.1276	
50.0	0.0042047185758054455	915764718708.1525	
51.0	0.0038457047500245036	915768653655.659	
52.0	0.003774299230943394	915831373682.5522	
53.0	0.003349780049022787	915862444056.9218	
54.0	0.0031480874663128515	915870857417.8102	
55.0	0.0030636255953120028	915875663695.2434	
56.0	0.0030618692635775114	915879715019.6925	
57.0	0.003060050333269842	915892950145.6095	
58.0	0.003058652903773094	915909586838.1652	
59.0	0.003055950243785448	915912402940.586	
60.0	0.0030551717073987058	915916154515.5189	
61.0	0.0030551236923386255	915965112625.374	
62.0	0.0030462321599141386	915968448355.6796	
63.0	0.003045476053443758	915989336722.436	
64.0	0.003045470998788072	916079329679.1556	
65.0	0.003045468602666843	916083400280.5704	
66.0	0.00304546535810604	916181922544.388	
67.0	0.003045441482825737	916195412327.7025	
68.0	0.003045432202734433	916198140268.8732	
69.0	0.0030454282822251896	916249970085.9285	
70.0	0.0030454151875624765	916263979126.194	
71.0	0.003045397316305301	916280792231.3163	
72.0	0.003045396599329123	916982605289.5828	
73.0	0.0030453943288035463	917003134112.245	
74.0	0.0030453942529281857	917100389905.9642	
75.0	0.0030453723639839963	917103784587.3058	
76.0	0.0030453723467310776	99807142727861.36	
77.0	0.0030453723124903333	99813799517703.55	
78.0	0.003045372289712381	99887430206214.1	
79.0	0.003045372288795631	99888887768329.92	


==> data/fig_iss_ph2_32.dat <==
fom_evals	rel_err	cond_M	
16.0	0.504557118627075	2027701474.656992	
17.0	0.5084452070540967	2264949150.7718825	
18.0	0.5045172694779808	2267276230.0605693	
19.0	0.5044664124941511	3629070191.9222274	
20.0	0.5043806347372317	3640794909.7125034	
21.0	0.5915323944035797	3641401322.2971034	
22.0	0.13386546506473884	3641546306.6523952	
23.0	0.07533059316096492	3641677223.149383	
24.0	0.052532116702978575	3641978995.262976	
25.0	0.03819217451064614	3642040168.379131	
26.0	0.034697554673607675	3642438969.7799478	
27.0	0.03625895794524659	3642552638.3140936	
28.0	0.036946607154712076	3835781305.6820364	
29.0	0.950736025790657	3842516061.208192	
30.0	0.037576804651655554	3843407830.85634	
31.0	0.024059417008974883	3844494899.084286	
32.0	0.027434249603834573	3844495651.33562	
33.0	0.0233814800504196	3844541896.943283	
34.0	0.021712847426076043	3844742201.1041903	
35.0	0.29511608338250545	3844933497.689128	
36.0	0.019696343806025605	17746604663.3563	
37.0	0.15889936024090268	17746652696.9374	
38.0	0.009930836635668464	122029615624.61716	
39.0	0.0131642309887183	122030900843.9578	
40.0	0.012475473488792741	122035091630.48022	
41.0	0.0059882978185969585	122058840739.30125	
42.0	0.00599215885912358	122072722846.73415	
43.0	0.016406409693440857	122077065709.44801	
44.0	0.014186131325642717	122237143792.6679	
45.0	0.009229118096045853	122351870599.0784	
46.0	0.01002676405777292	122376964744.31282	
47.0	0.011496175450420944	122391900536.08455	
48.0	0.00515065352571457	122394894126.01198	
49.0	0.00507291398053015	122396127253.40059	
50.0	0.005071826420881174	122398728695.59372	
51.0	0.00376390086809122	124541016771.91591	
52.0	0.0024530328587122545	124871674872.15167	
53.0	0.0020181685279635863	124950322288.52898	
54.0	0.0020089387811292945	124954082355.621	
55.0	0.0020035985100495305	124957250329.30354	
56.0	0.0019701317353765535	125002422863.62389	
57.0	0.001967736622640592	125128952277.04276	
58.0	0.0019636781164087905	125158715452.80013	
59.0	0.001963061204810875	125169158388.4967	
60.0	0.0019494135184307574	131335004873.28494	
61.0	0.0019416939042512526	131430275922.56854	
62.0	0.0019362406504334884	131433458302.8643	
63.0	0.0019358434540601153	131481842462.78746	
64.0	0.0019358424035232618	131484505475.94864	
65.0	0.001935841101541799	131504488500.03561	
66.0	0.0019350443162482773	131507805911.01506	
67.0	0.0019350320113280276	131512158450.99779	
68.0	0.0019350073501600987	131514980918.15204	
69.0	0.0019350063340362723	131539694930.74358	
70.0	0.0019349997138769406	1976498312416.328	
71.0	0.0019349976092814132	1976853338387.6543	
72.0	0.0019349407495650665	1976950712981.4658	
73.0	0.0019349403735262484	1976978211347.5457	
74.0	0.0019348936362018683	1977126384707.0137	
75.0	0.0019348932658101953	1981676368758.092	
76.0	0.001934890066691711	1981739995049.2402	
77.0	0.0019348899914884332	12554146205463.113	
78.0	0.001934889929797246	226961113341992.0	
79.0	0.0019348899258490317	226964375782279.5	
80.0	0.0019348898133978133	226982739500370.1	
81.0	0.0019348897828514676	227267355917977.22	
82.0	0.0019348897252136135	227280197322410.8	
83.0	0.0019348897251417173	227283725444823.8	


==> data/fig_iss_ph2_34.dat <==
fom_evals	rel_err	cond_M	
17.0	0.5108145417413222	2151797236.696436	
18.0	0.5045023924060662	2153209150.5271463	
19.0	0.5046218658015388	3449647401.645123	
20.0	0.5042033397998513	3453443835.8473186	
21.0	0.21223811231067266	3453555584.246528	
22.0	1.0713225099563053	3453696870.7669134	
23.0	0.04321434297434916	8235006802.360372	
24.0	0.03399695337181204	8235814919.152742	
25.0	0.0318320373659175	8247474474.3665	
26.0	0.028073018202052904	8252811389.526947	
27.0	0.04709615875346597	8253567976.488154	
28.0	0.03628108812049049	8257472093.704868	
29.0	0.04511333259454315	8257721446.451057	
30.0	0.48111606720001593	8264283728.8811865	
31.0	0.027980335344785976	39687364476.758514	
32.0	0.028099585101366342	39699071393.95351	
33.0	0.02596068969202806	39705075853.89981	
34.0	0.030661222833054766	39847821922.76452	
35.0	0.026433847987683175	39887421593.923386	
36.0	0.027065144291471284	40010021285.92241	
37.0	0.026108492518852583	40010612030.43538	
38.0	0.022340935850942597	40011008650.51133	
39.0	0.01908349692061457	40011634197.7539	
40.0	0.02026262529940144	40013490357.23592	
41.0	0.020270981080634434	503733104181.7918	
42.0	0.019306313381585685	503757918896.1511	
43.0	0.019483478856774178	503785239495.21906	
44.0	0.017543138418451783	503787932235.88416	
45.0	0.0163835617033039	503788348073.1506	
46.0	0.015200121032658994	503802066072.7031	
47.0	0.013931478235251324	503811130940.3345	
48.0	0.011819240323007733	503820293391.28796	
49.0	0.0022813451471545834	503838355811.63	
50.0	0.0016113456940833346	503845086277.04767	
51.0	0.0016165552730519844	503899035696.78735	
52.0	0.001621730295638054	503911148851.56885	
53.0	0.001687523751888928	503916481584.5119	
54.0	0.0016898119879219483	504034546851.08264	
55.0	0.001292187594300267	504038570670.23303	
56.0	0.0012694562087828165	504041603881.0385	
57.0	0.0012485483829203607	504076707786.26654	
58.0	0.0012485206211302804	504122021965.1222	
59.0	0.0012389397256839208	504144555942.8659	
60.0	0.0012203815427556898	504173458201.4911	
61.0	0.001220321017598931	504179262948.6264	
62.0	0.0012202970592515314	504191206469.4239	
63.0	0.0012202706561370668	504244144429.7367	
64.0	0.0012199637218277344	504247962308.2867	
65.0	0.0012199636686284275	506750486434.08264	
66.0	0.001219417595643025	506755019814.16223	
67.0	0.0012193841413643339	506770676102.82214	
68.0	0.0012193412495582064	506774417458.8097	
69.0	0.0012190718692777422	506806682255.06213	
70.0	0.0012190685138969597	506852643939.98694	
71.0	0.0012188783498963318	506873743642.3311	
72.0	0.0012188671290086477	506903222049.1357	
73.0	0.0012188670870932924	507667120645.6789	
74.0	0.0012188665770880964	507671124672.18207	
75.0	0.0012188665496158187	508716800892.5194	
76.0	0.001218865516980092	508721595849.2137	
77.0	0.0012188654269568793	3281816359135.111	
78.0	0.0012188651815610333	3285971418798.542	
79.0	0.0012188650518381021	3286167374249.0947	
80.0	0.0012188650497360698	4333195638574.554	


==> data/fig_iss_ph2_36.dat <==
fom_evals	rel_err	cond_M	
18.0	0.5083316244801416	2256748906.8097434	
19.0	0.5044407441147087	2258966572.8544974	
20.0	0.5042979053218248	3615855692.9568944	
21.0	0.5041923705245032	3632072167.7882237	
22.0	0.7354760415019128	3634099459.8007903	
23.0	0.24254681186702123	3634197950.3656	
24.0	0.03540660700679005	3634330389.493106	
25.0	0.035826660900536655	3635304451.008487	
26.0	0.036678206240029765	3672651798.0593286	
27.0	0.03536816235192146	3676859723.09012	
28.0	0.03242624749040498	3695635195.669623	
29.0	0.033323033768067	3696250875.226252	
30.0	0.0387818317080189	3703661463.56271	
31.0	0.09957481799387996	3703725471.6168127	
32.0	0.029812019243422788	3703825774.722167	
33.0	0.027179791603187436	3706358288.3916054	
34.0	0.023789377512670917	3709022818.64799	
35.0	0.02587966835307729	3709782179.946238	
36.0	0.022686458074707348	3710577098.510729	
37.0	0.045796849497303296	3717259636.445915	
38.0	0.029436778289408234	7769966095.358033	
39.0	0.03882040673732598	7770660718.725517	
40.0	0.022793311589756646	7770722297.169143	
41.0	0.018282675756875477	7770976104.553244	
42.0	0.015358909016234372	7772665426.210583	
43.0	0.008592694150320566	7772893202.677144	
44.0	0.008642184642866731	7775153000.098952	
45.0	0.008452174759943261	7775430390.472607	
46.0	0.019322735538146344	7776058872.955902	
47.0	0.0107410383654422	7776277515.114007	
48.0	0.007127024026704489	7776333435.540972	
49.0	0.0021586355025046402	7776407862.820868	
50.0	0.0011263425807354014	7777092285.100769	
51.0	0.0008798581468953179	7777371216.164555	
52.0	0.0008372489302721429	7780208715.300742	
53.0	0.0007462536068019088	7786536233.314126	
54.0	0.0007464580315617595	7788243716.969426	
55.0	0.0007464313052461796	7798625110.062626	
56.0	0.0007435195932505262	7798821002.272735	
57.0	0.0007434316406542803	7848639086.792671	
58.0	0.0007431011845549213	7848917769.0936	
59.0	0.0007399681384875756	7851809344.319437	
60.0	0.0007398710827268847	7853723212.36665	
61.0	0.0007316589081963417	7853949756.357167	
62.0	0.0007316286881630906	7855884355.909036	
63.0	0.0007315825643129485	7856077360.664762	
64.0	0.0007315768121719662	8261045100.577831	
65.0	0.0007315765715978164	8262322003.475567	
66.0	0.0007314671261623248	8262554964.799541	
67.0	0.0007312596187477865	8262823611.207699	
68.0	0.0007312434313288473	8263028664.1124525	
69.0	0.0007312430333474488	8315728090.231992	
70.0	0.0007312405162809779	9468151817.678925	
71.0	0.0007311530674240173	9468701299.196798	
72.0	0.0007311497942726599	9469548730.12753	
73.0	0.0007311386962707623	9474143533.1532	
74.0	0.0007311383501239757	9476337152.745064	
75.0	0.0007311383495903216	9476491692.293196	


==> data/fig_iss_ph2_38.dat <==
fom_evals	rel_err	cond_M	
19.0	0.5173370256186469	2287052035.003763	
20.0	0.5045220327992511	2287828608.559651	
21.0	0.5048487933730813	2312721259.9701567	
22.0	0.4932346865602209	2314016579.317507	
23.0	0.06843850955422572	2314084884.8756304	
24.0	0.06850229488572997	2324223013.837628	
25.0	0.06731467604444201	2328926570.5460424	
26.0	0.06743641582476688	2332923340.20309	
27.0	0.06782105355735923	2334580511.5283747	
28.0	0.029030021403229488	2334662928.893463	
29.0	0.024171941555260656	2334899457.884592	
30.0	0.023619935705801783	2335267492.6846294	
31.0	0.02343023616162741	2336249581.307835	
32.0	0.023481537146736207	2336912947.4702663	
33.0	0.02492734793740313	8804442037909.418	
34.0	0.023279497649844234	8804471372069.98	
35.0	0.02329565284219432	8806021411621.748	
36.0	0.023160856390123528	8806464633750.656	
37.0	0.02329367394800749	8806587530832.21	
38.0	0.03189504007490353	8806712536707.736	
39.0	0.02394488606911723	8806861305028.229	
40.0	0.024391206303755	8808425308484.21	
41.0	0.04690280401405725	8808461778890.04	
42.0	1.9983090642310655	8808533535175.092	
43.0	0.2774894399719993	52538139093290.25	
44.0	0.8958241292790133	52538268054755.78	
45.0	0.005454747910453514	211428460645664.62	
46.0	0.08585618040328043	211432888194544.16	
47.0	0.008895297124358987	211432888471180.66	
48.0	0.004929019064840051	211433902859148.78	
49.0	0.0028434291743867092	211434626475907.62	
50.0	0.0028476512392443397	211436370301360.97	
51.0	0.002835917965581028	211437354996973.16	
52.0	0.0028209311529518613	211438224832231.56	
53.0	0.0028006572321834754	211439884565945.94	
54.0	0.0027666510493434436	211440675344155.22	
55.0	0.0027458174624467105	211445672663600.97	
56.0	0.0029045716667395935	211450959008557.84	
57.0	0.0027513442001271585	211465498658995.62	
58.0	0.002767485847863554	211466690607249.28	
59.0	0.002621058437152595	211483777037603.84	
60.0	0.0021124178516339527	211488244127852.28	
61.0	0.0012129013250871043	211490510310942.25	
62.0	0.0012143141374660366	211491108158017.56	
63.0	0.0012046143341994822	211492045146574.38	
64.0	0.0012046041136859313	211501493561110.06	
65.0	0.0012041227432123887	211504576849052.75	
66.0	0.001185207765202649	211508273977419.2	
67.0	0.0011884193436508413	211509199468908.28	
68.0	0.0011902453734684649	211513524047278.3	
69.0	0.001190090794607349	211516540953985.12	
70.0	0.0011865062117344945	211517172645238.72	
71.0	0.0008487895179828305	211520940724603.25	
72.0	0.0005650360130313315	211522629997256.72	
73.0	0.0005483403386257746	211523120253409.2	
74.0	0.000548335050567736	211529394250985.6	
75.0	0.0005483349956974345	211549573624069.9	
76.0	0.0005481425737855906	211550326582190.9	
77.0	0.000548140473680219	211555970634873.97	
78.0	0.0005481077889511478	211559239106890.9	
79.0	0.0005481033886539418	211560330740232.44	
80.0	0.0005480983726932452	211563521535123.53	
81.0	0.0005480954447859942	211565449597966.38	
82.0	0.0005480337752486908	211566183952480.12	
83.0	0.0005480337466161814	211583164734439.38	


==> data/fig_iss_ph2_40.dat <==
fom_evals	rel_err	cond_M	
20.0	0.5154720798193978	53962639715.676926	
21.0	0.5053146983307141	53988166323.846176	
22.0	0.5047520658487535	54034874889.6691	
23.0	0.055680906150874586	54036008067.92626	
24.0	0.04970182543142622	54037843799.87081	
25.0	0.05530794281235186	54331758956.10885	
26.0	0.050942499080365834	80137160292.65688	
27.0	0.052276559061996436	84916443812.50906	
28.0	0.05217105385017506	85077068851.18912	
29.0	0.04591532712347362	85101651620.89598	
30.0	0.045094355702877016	85168268859.53326	
31.0	0.04651003580598782	85192006016.49498	
32.0	0.04814069854253124	85209604267.46368	
33.0	0.046893138868982435	85242025074.86841	
34.0	0.10559411876723582	85245345875.40584	
35.0	0.03546663675777261	144082693163.00064	
36.0	0.02581241014953026	972389104392.0942	
37.0	0.10473558440880489	972428579017.4231	
38.0	0.013776097932779776	972428714107.9417	
39.0	0.013773815196283833	972716504823.7863	
40.0	0.013740018910197516	972735441473.7946	
41.0	0.5246893786908656	972739155893.625	
42.0	0.013224186604421264	972739229608.9222	
43.0	0.012965492085644835	972752222641.337	
44.0	0.012831990814038133	972763866964.3904	
45.0	0.016410722341508387	1569844497868.7476	
46.0	0.016148152295100894	1569851302147.0383	
47.0	0.007047728640892598	1569867345620.8835	
48.0	0.003686377024587293	1569873508539.2158	
49.0	0.003946225464279186	1569939511150.1958	
50.0	0.003945296644277452	1570146121395.7583	
51.0	0.003790156918638975	1570169196981.9084	
52.0	0.0038152791914895963	1570196179804.8318	
53.0	0.007773015023362257	1570223800627.3564	
54.0	0.0029862490040700137	1570225909990.1462	
55.0	0.0015802932016885157	1570244241863.2556	
56.0	0.002668734947599314	1570248243163.1472	
57.0	0.002751663722236956	1570261880789.228	
58.0	0.002774754679918923	1570283378407.3557	
59.0	0.0015514752903961722	1570290551080.7627	
60.0	0.001561444367372097	1570291184899.222	
61.0	0.0017722108377292594	1570292239648.576	
62.0	0.0007259554414034226	1570297306396.974	
63.0	0.0006905237542289031	1570304290841.0708	
64.0	0.0006905441936416654	1570347173414.605	
65.0	0.0007316052784255528	1570352203903.2827	
66.0	0.0007041033373977255	1570366634393.6724	
67.0	0.0007026876991028196	1570380723169.1199	
68.0	0.0007026386496626589	1570412343086.8376	
69.0	0.0007026343122137576	1570492799342.5242	
70.0	0.0006888381581995832	1570498138783.078	
71.0	0.0006883005783554496	1570521265934.0686	
72.0	0.0006878775519956973	1570545385946.587	
73.0	0.0006857137526624329	1570549852905.4324	
74.0	0.0006490639693303913	1570577649907.0713	
75.0	0.0006472996077854944	1571221547611.6382	
76.0	0.000643337628745742	1572190989343.377	
77.0	0.0006433381804992789	1572205324655.685	
78.0	0.0006433378682405761	1572251952604.0625	
79.0	0.0006427716425754534	1572816626461.657	
80.0	0.0006425481531815854	1572821432286.8274	
81.0	0.0006425467703415229	1572972432727.7822	
82.0	0.0006425387357441411	1573004702563.3997	
83.0	0.0006425303646590557	1573036692611.7256	
84.0	0.0006419297690282717	1573042140182.3992	
85.0	0.0006419247208986404	1573066483040.0657	
86.0	0.0006419239633587595	1573099347114.6877	
87.0	0.0006419214025364962	1573105785172.9521	
88.0	0.0006419210097217814	1573110169192.114	
89.0	0.000641920965030965	1573237594464.974	
90.0	0.0006419209168098809	1573370660245.3813	
91.0	0.0006418994534251164	1573925214397.4055	
92.0	0.0006418991623212385	1573930005938.223	
93.0	0.0006418990404318674	1573973132227.4443	
94.0	0.0006418987820032265	1573982015130.1377	
95.0	0.0006418986586072534	1574033350355.1042	
96.0	0.0006418983714326258	1574262640960.555	
97.0	0.0006725806979386491	7516157703157.27	
98.0	0.0006725607280053922	7664939440272.315	
99.0	0.0006725056518008751	8632853490577.473	
100.0	0.0006725783141659323	9617047695647.857	
101.0	0.0006725784118047261	9630697003183.434	


==> data/fig_iss_ph2_42.dat <==
fom_evals	rel_err	cond_M	
21.0	0.5069890884231626	57471444157.167015	
22.0	0.5044828482291309	57480249820.96448	
23.0	0.5045699683221485	57651678834.622406	
24.0	0.17785300694954587	57692606079.3118	
25.0	0.060335648887374416	57695693813.364655	
26.0	0.06092234255392092	57729758564.92167	
27.0	0.05695409328225126	57801473752.84734	
28.0	0.056965437402867435	57891296106.01887	
29.0	0.05499812699218166	57915550005.85487	
30.0	0.045617497870958125	57932351274.3066	
31.0	0.054170172171759505	167449498325489.53	
32.0	0.022236903917057082	167450327155481.3	
33.0	0.027165871736566902	167479507733551.4	
34.0	0.02326118677237974	167482890601523.22	
35.0	0.023180563148485045	167486994326814.4	
36.0	0.026224062287830495	167497470904555.0	
37.0	0.012446364787249075	167501310951951.7	
38.0	0.007964376648759583	167502853175342.84	
39.0	0.0060249993447964965	167521749594604.1	
40.0	0.005700914243275659	167522454928792.44	
41.0	0.006099619870628513	167562981287626.2	
42.0	0.006051272877319379	167656281961449.34	
43.0	0.00417780067369083	167657006085068.22	
44.0	0.03598930687605231	167663842252360.97	
45.0	0.00644654648493202	167663855850423.75	
46.0	0.007429597744593321	167664141054504.53	
47.0	0.007341660313211147	167769468489056.38	
48.0	0.009351041311438855	204277849834220.66	
49.0	0.006935553568822986	299311620128323.8	
50.0	0.01899446869230535	299317544815196.5	
51.0	0.00400571491875687	2902487082582928.0	
52.0	0.0035258774763490754	2902496706496440.5	
53.0	0.0032812706561690373	2902505116591276.5	
54.0	0.0019992242341748795	2902541620284029.5	
55.0	0.0019817750907487786	2902584537210956.0	
56.0	0.0019300603085100454	2902592213117895.0	
57.0	0.0019306980351931817	2902618793002255.5	
58.0	0.003625169258850036	2902681876551954.5	
59.0	0.01795477810739625	2902682577421973.0	
60.0	0.0019095214849481517	2902697893733824.0	
61.0	0.0018967703918165296	2902706099176238.0	
62.0	0.002029571266241043	2902818609297520.5	
63.0	0.0020282284322867767	2902863519792238.0	
64.0	0.0018259195161554088	2902918426845511.5	
65.0	0.001816989113137302	2902993006540339.5	
66.0	0.0016326780126253205	2902999218485480.0	
67.0	0.0015837606193926342	2903121933671898.0	
68.0	0.0014788309371344182	2903157457798805.5	
69.0	0.0012345941229642613	2903220833342072.5	
70.0	0.0012333817861185034	2903261644337139.0	
71.0	0.001233715317877991	2903277682369203.5	
72.0	0.0012321726605218268	2903285745337124.0	
73.0	0.0012322630726437868	2903415635124087.5	
74.0	0.0012319259901077053	2903441115744713.5	
75.0	0.001232270606932299	2903501442763514.0	
76.0	0.0012330289324362794	2903514809347435.5	
77.0	0.0009456591406024681	2903525484362206.0	
78.0	0.0004767261305975599	2903561664914777.0	
79.0	0.0003820927854457818	2903571025743946.5	
80.0	0.0003774212401603938	2903579210067181.0	
81.0	0.00037743017840526864	2903601490123812.5	
82.0	0.00036352043311898446	2903651977948549.5	
83.0	0.0003626987033497108	2903696709964298.0	
84.0	0.0003625572149411416	2903754904302754.0	
85.0	0.00036255099602274833	2903839621832880.0	
86.0	0.00036255114970397824	2904117752453013.5	
87.0	0.00036254743778553575	2904134585951511.0	
88.0	0.00036219378840761363	2904145761115762.0	
89.0	0.0003621832889877038	2904168310288618.0	
90.0	0.0003621437873525904	2904211030738062.5	
91.0	0.00036212302189680544	2904270468060741.0	
92.0	0.00036212071305015203	2904278210492331.5	
93.0	0.0003618011823204939	2904330286701413.5	
94.0	0.0003618011219441416	2904355925103604.0	


==> data/fig_iss_ph2_44.dat <==
fom_evals	rel_err	cond_M	
22.0	0.5045393977890997	61089521555.62106	
23.0	0.5042823643873903	61196489681.19551	
24.0	0.2847500320367373	61227097262.535	
25.0	0.06411940245876376	61230226057.32412	
26.0	0.06160779479201904	61354439857.47721	
27.0	0.06140403611753316	61380627398.46049	
28.0	0.16831539052849379	61431739108.02348	
29.0	0.06037432699822005	184478484163.78125	
30.0	0.060363302839793666	184484555924.47562	
31.0	0.05819841911286345	184485483352.02432	
32.0	0.02584867928452323	388600683924.46606	
33.0	0.048308491871422034	388602319811.18225	
34.0	0.026102321093351796	388603631701.9986	
35.0	0.036966286473240705	388652387001.1379	
36.0	0.036839965150419485	388652853811.1553	
37.0	0.031706946954864604	388655871544.8468	
38.0	0.03820576216329099	388708257933.60034	
39.0	0.03597014032546399	388710606262.8542	
40.0	0.025568781291698105	388711464596.715	
41.0	0.024493139071458322	388712958213.1499	
42.0	0.02377629181007106	388712999002.3914	
43.0	0.02632573079250993	388713062471.74036	
44.0	0.023708783271996606	388713475730.1442	
45.0	0.05162975695809418	388713637708.147	
46.0	0.004951365727959776	388713818252.4877	
47.0	0.003661752644805958	388714670469.34705	
48.0	0.0036247224254872187	388714814423.61597	
49.0	0.01659226770083537	388716012848.09717	
50.0	0.010775949376967933	388716562040.4151	
51.0	0.01065586872947729	388738931465.26196	
52.0	0.010205679954792532	388742156215.49506	
53.0	0.005319309595966278	388762307532.7279	
54.0	0.0027060533907502736	388764081606.9478	
55.0	0.0027064092459941507	388814503121.63043	
56.0	0.001574453297386415	388819512531.8267	
57.0	0.007805983728027072	388819978115.2995	
58.0	0.003124565551481425	388820911040.4499	
59.0	0.005136767306410301	388822878069.9474	
60.0	0.005081038041236452	388823641303.43475	
61.0	0.005055931328576605	388825777531.5155	
62.0	0.0006902067279810192	388826680224.36554	
63.0	0.0005508945816375009	388847719721.2582	
64.0	0.0005360161704634553	388848867777.34705	
65.0	0.0005359512485007767	388851954859.8777	
66.0	0.0005039266395128703	388853708405.5092	
67.0	0.00048765712997466423	388861226943.93756	
68.0	0.0004946015304389834	388869940261.2001	
69.0	0.0004016039947012053	388874386487.10547	
70.0	0.00038965213349203686	388886436986.1123	
71.0	0.0003896222084477928	388888684077.4747	
72.0	0.00038818770954104117	388898270376.871	
73.0	0.0003881779064875314	388915973275.1712	
74.0	0.00035983152558840815	388917385477.84625	
75.0	0.00035912663771593293	388919122141.93866	
76.0	0.0003587319157288473	388935076123.4422	
77.0	0.0003586779738304619	388938590103.547	
78.0	0.0003376133371536396	388939945615.6771	
79.0	0.00033746735024983623	388941035411.8714	
80.0	0.0003355423625190813	388942628182.84375	
81.0	0.00033530940575670525	388943816479.8097	
82.0	0.000335307860061663	388946763230.38055	
83.0	0.00033530237724422945	388962161658.0896	
84.0	0.00033530426755857694	388963495990.8388	
85.0	0.0003353035185562645	389001276943.4437	
86.0	0.0003352925297163747	389009347201.8175	
87.0	0.00033529391754227454	389066200995.8529	
88.0	0.0003352316812212182	389074101854.4985	
89.0	0.0003312071739203954	389081732187.2809	
90.0	0.000331225794669521	389083018226.1711	
91.0	0.00033039131813328873	389084373759.35004	
92.0	0.0003303798665067475	389100828196.09033	
93.0	0.0003303793104635272	389164219106.0318	
94.0	0.00033037777784821317	389165354949.25415	
95.0	0.0003303777200317611	389168956855.7936	
96.0	0.00033037765940472974	389182788526.1891	
97.0	0.00033037765266570715	389226740836.39777	


==> data/fig_iss_ph2_46.dat <==
fom_evals	rel_err	cond_M	
23.0	0.5044442637046169	61157388079.87489	
24.0	0.31458256540572244	61476588283.63703	
25.0	0.0872812502417079	61483853033.47539	
26.0	0.15981362717247047	61633471215.428185	
27.0	0.10678131303177602	61635675849.76096	
28.0	0.12831007099625452	236764741721.39594	
29.0	0.07907736357312	236986976973.0191	
30.0	0.08149541232641704	237114270123.53586	
31.0	0.07677886151437055	237444763576.5497	
32.0	0.07926496408656122	237459868469.1556	
33.0	0.29117465094213296	237492883648.204	
34.0	0.06822094823497343	1081311510328.7484	
35.0	0.17199630898321477	1081316664315.5242	
36.0	4.816667010094192	1081321955200.3208	
37.0	0.090838137068854	2969058321929.4126	
38.0	0.09084223882758811	2969213982543.902	
39.0	0.10137372754943474	2969424296704.0015	
40.0	0.36032861821353274	8225302420325.327	
41.0	0.06012953963234061	8225303023709.523	
42.0	0.1331506397063693	8225313840868.355	
43.0	0.07381453436575001	8225313990958.8545	
44.0	22.377779098782533	8225317920792.121	
45.0	0.04228840682292733	67463035853614.96	
46.0	0.04089162128383183	67463043524089.87	
47.0	0.05653083625315384	67467425016759.13	
48.0	0.03537750833692113	67475844113765.98	
49.0	0.03522357587398	67481773313705.01	
50.0	0.022999278448563833	67486765075552.34	
51.0	0.009730251929720024	67489788078603.47	
52.0	0.0073654699110362815	67491320653828.65	
53.0	0.009607618320506918	67506390581712.0	
54.0	0.009118609702795485	67557197847065.94	
55.0	0.008360371014897408	67578848151173.734	
56.0	0.003114089543530475	67580790444732.01	
57.0	0.003142443243692864	67614704202640.07	
58.0	0.0031756793154084817	67620655808397.18	
59.0	0.0032534646256789034	67622552849480.01	
60.0	0.003490415896587408	67625468962930.5	
61.0	0.0036035988875981343	67628688121320.58	
62.0	0.048663814933949966	67630943996653.41	
63.0	0.008105039538261706	67630944881139.13	
64.0	0.0545762988295025	67630961942898.14	
65.0	0.0017438425810130044	67630964894108.22	
66.0	0.0022782896672091588	67638310749688.02	
67.0	0.0027040207583582617	67639086111238.33	
68.0	0.0016908888996444574	67640100752677.336	
69.0	0.0009169361866152652	67642041742701.61	
70.0	0.0009172349060238546	1700694904772040.8	
71.0	0.0008867213096191804	1700733351642052.2	
72.0	0.0014721772689673008	1700743690972797.5	
73.0	0.0011406946022812323	1700753570435854.8	
74.0	0.0011620769838433943	1700840025770991.8	
75.0	0.0011629996134477818	1700909617988104.0	
76.0	0.0011533577086561206	1700933161477741.5	
77.0	0.0011483894236855973	1700968165665022.8	
78.0	0.0011698044634066236	1701037063065158.0	
79.0	0.0011700180402290854	1701443992599397.5	
80.0	0.001191489353533018	1701464239562595.0	
81.0	0.0010111971009251943	1701483852862637.2	
82.0	0.000639662112791145	1701539033982827.5	
83.0	0.00040001135851060876	1701565410854421.2	
84.0	0.0003585731526719003	1701589250908327.0	
85.0	0.0003446451706672108	1701602075876774.0	
86.0	0.00033571020383523436	1701750233354298.5	
87.0	0.00033570838711921076	1701819642659811.0	
88.0	0.0003360037205649905	1701876351971977.0	
89.0	0.00041006971775289433	1701963188763865.8	
90.0	0.0004915738701735782	1702058801410711.0	
91.0	0.0002865044732014015	1702086813292793.5	
92.0	0.00027975548624330774	1702104806647134.5	
93.0	0.000279696135042734	1702208761743555.0	
94.0	0.0002797019246774031	1702242952666168.5	
95.0	0.00027972938582119275	1702421012256207.2	
96.0	0.00027973064902228997	1710854842878827.5	
97.0	0.0002734804259027464	1710900700665320.8	
98.0	0.00027347862141653353	1710941209809524.5	
99.0	0.0002696715910850086	1710956409704806.0	
100.0	0.0002696697361779817	1711060097079042.2	
101.0	0.00026950589904121427	1711076702565840.2	
102.0	0.0002694910001969436	1711149097413386.2	
103.0	0.0002694890297575306	1711168850824126.0	
104.0	0.0002694644466000659	1711182513272907.2	
105.0	0.00026946452073867497	1711207923956741.8	
106.0	0.0002694449570824826	1711222388045086.0	
107.0	0.00026944640251902983	1711326055534194.5	
108.0	0.00026944688326045594	1711338452218130.5	
109.0	0.00026944730767039727	1711494482111514.5	
110.0	0.0002694472865315281	1714987123747569.0	


==> data/fig_iss_ph2_48.dat <==
fom_evals	rel_err	cond_M	
24.0	0.504453083888311	61216251415.83984	
25.0	0.538366056052611	61245197967.23321	
26.0	0.15802969818522766	61249494671.88702	
27.0	0.15673285708923096	61341316905.14915	
28.0	0.026243140260693687	61343830273.33197	
29.0	0.02500139603345456	7829525712614.804	
30.0	0.031006559370648317	7829728703313.783	
31.0	0.027240189804936726	7829794774263.807	
32.0	0.02484570305181493	7829963391778.097	
33.0	0.02680994179173088	7830121319919.121	
34.0	0.027150004737737207	7831502568597.996	
35.0	0.021982764115313976	7831569577576.105	
36.0	6.1658212871674	7831608654651.022	
37.0	26.892675873712218	17486366692050.764	
38.0	0.02088664485803601	32103977669703.86	
39.0	0.012450817429583087	32104421558974.75	
40.0	0.013481169016612797	32107190729703.875	
41.0	0.08740564606455262	32107276382348.582	
42.0	0.06896799618216483	181109616910071.97	
43.0	0.009785771094032527	181109642991035.28	
44.0	0.006961202439178245	181109705188126.8	
45.0	0.010852009947213444	181109944866050.4	
46.0	0.007742222302171712	181112010362523.8	
47.0	0.007037636753096219	181115741885533.28	
48.0	0.007279673716921852	181206231669726.78	
49.0	0.01667529208219856	181208981000841.72	
50.0	0.00722422752901096	181209010902493.97	
51.0	0.026815909769479257	182047465569461.47	
52.0	0.006154370048442572	182047475853628.34	
53.0	0.006321632325553552	182047579163718.34	
54.0	0.005563249684722337	182050061961350.8	
55.0	0.005542096388070861	182051608187146.9	
56.0	0.00471565117677579	182059355365656.97	
57.0	0.0045699001038591635	182065510621283.78	
58.0	0.005879466981720226	182068311662992.4	
59.0	0.0038213218888351556	182071173410931.66	
60.0	0.004795540816052126	182073279616357.12	
61.0	0.004686262783244565	182073496553321.5	
62.0	0.00440059744556455	182074346294459.62	
63.0	0.0047587660690871555	182075823119118.25	
64.0	0.004392631217727061	398710314341360.44	
65.0	0.06071742901890969	398717827157034.5	
66.0	0.015397915400174147	398717836710047.06	
67.0	0.020889901797300433	398718000966373.75	
68.0	0.003332100985827979	398718025279363.56	
69.0	0.002097930918382379	398724442287002.2	
70.0	0.0021491382297596138	398726354468034.3	
71.0	0.0006636328921368418	398726360409926.44	
72.0	0.0006558451345650087	398727013292298.75	
73.0	0.000831219368708529	398728309865555.8	
74.0	0.0008236432532208316	398728328471229.2	
75.0	0.0008489535881374217	398731870836247.56	
76.0	0.00048099193647440166	398734832030236.56	
77.0	0.00032950789530466107	398735620616869.0	
78.0	0.0003297381024399894	398737079191584.4	
79.0	0.00032896739841841447	398745052544601.9	
80.0	0.0003289695758401858	398751162865307.75	
81.0	0.0003286819851134412	398752792236721.1	
82.0	0.0003238893689895726	398758474128885.6	
83.0	0.00032389658242466297	398776310557650.3	
84.0	0.0004341784411085578	398783291500252.4	
85.0	0.0002793219907158737	398790991412004.94	
86.0	0.00027903340766465847	398792085022473.7	
87.0	0.00027869191943113953	398797864240799.56	
88.0	0.00027642873468517213	398799263709625.0	
89.0	0.00027635303389328647	398801561364578.5	
90.0	0.00027637713414104876	398803333103597.1	
91.0	0.00025846470427674724	398804612523922.0	
92.0	0.00025844446128303595	398816241611262.1	
93.0	0.00025755142714848516	398817470051341.44	
94.0	0.00025754891727597785	398855685706114.2	
95.0	0.00025744877235137965	398857098044423.7	
96.0	0.00025744632105859967	398860211614795.8	
97.0	0.00025743649654070454	398861989710907.94	
98.0	0.00025741745907006285	398835569539392.8	
99.0	0.0002573833236817007	398837175457168.2	
100.0	0.0002575331813080552	398838591794954.7	
101.0	0.00026507266064717015	398845633203018.6	
102.0	0.00023175471414043763	398848516506162.56	
103.0	0.00023171495518884317	398855277899446.75	
104.0	0.0002317108580222785	398861095881256.4	
105.0	0.00023170918178345073	398871780641914.1	
106.0	0.00023170939728584962	398874084210262.25	
107.0	0.0002317085120174795	398875228381182.8	
108.0	0.00023120859773271047	398880548588549.44	
109.0	0.00023120860845455524	398914127518086.2	


==> data/fig_iss_ph2_50.dat <==
fom_evals	rel_err	cond_M	
25.0	0.5044588281965011	61275022328.12581	
26.0	0.5377474615287801	61574742531.75167	
27.0	0.2312336112544355	61645027217.10897	
28.0	0.07017007830355061	61649530078.749084	
29.0	0.07104244900622204	36316839738928.62	
30.0	0.07028058396017763	36318947448102.97	
31.0	1.5221033816869896	36319136931074.14	
32.0	0.03332046431976647	36319137196851.695	
33.0	0.12244455947614982	36319669630865.21	
34.0	0.0910648562604965	36319714034667.09	
35.0	0.04264673722822189	264551905738549.28	
36.0	0.025153946356510973	264553520703114.16	
37.0	0.35175764824103	264559270423760.5	
38.0	0.25977419301990345	264559901893789.12	
39.0	0.01621113218634419	264559909599014.84	
40.0	0.03277757350797844	264561651400744.97	
41.0	0.017163015775800983	264561911245385.03	
42.0	0.015482896604831976	264562295980647.47	
43.0	0.12962393316777152	264567772805745.9	
44.0	0.006677243800003537	264567802657660.3	
45.0	0.003013849290655849	264569762368829.62	
46.0	0.0031257693935675557	264571230227648.84	
47.0	0.0028499285539441916	290213294435358.1	
48.0	0.0026989685556497007	290215901619162.75	
49.0	0.0017142919202187798	290217090319053.9	
50.0	0.004090666277793576	290227060463266.3	
51.0	0.0016220436995414342	290227073051552.06	
52.0	0.001643669875889379	290232153012038.6	
53.0	0.0016556245194371364	290237848799731.25	
54.0	0.001631309534103121	291329576688626.44	
55.0	0.001512856032559828	291331218629386.9	
56.0	0.0014971737387746936	291335724917302.1	
57.0	0.0017264596266448433	291341744129123.4	
58.0	0.0027579029387032675	409712218005776.6	
59.0	0.0013956617909692015	764611770584466.2	
60.0	0.002247074608950663	764614102630153.6	
61.0	0.0016241581490189765	764617636257573.2	
62.0	0.0017062218125650467	764635716875861.6	
63.0	0.0016628049419337284	764639207478098.0	
64.0	0.0017223888654833675	764642618913609.1	
65.0	0.0016931824359848158	764649561175416.0	
66.0	0.0016897562330921757	764654154251230.0	
67.0	0.0017391020365322097	764654765041221.4	
68.0	0.00174903753595604	764657041271433.5	
69.0	0.010436130364654229	764658268033451.4	
70.0	0.0022049944904615213	764658272226487.4	
71.0	0.006256062571461727	764658450879295.5	
72.0	0.001449611408691834	764658457026646.5	
73.0	0.0018249743383900387	764660738201530.2	
74.0	0.0018562825561538067	764756052480653.6	
75.0	0.002087795529114028	764761989058526.8	
76.0	0.00864535525632895	764764476823219.5	
77.0	0.0010142933333987128	764764626663735.9	
78.0	0.0010160376420743145	764768032399728.2	
79.0	0.000990769377369636	764771155588360.1	
80.0	0.0009847842081314223	764783077578074.9	
81.0	0.0009746641830185027	764800432091117.9	
82.0	0.0004047648223013615	764814288696623.6	
83.0	0.000329865479663872	764817590743688.5	
84.0	0.00025576987043104266	764819313460560.5	
85.0	0.00023081609936570613	764834747917360.0	
86.0	0.00023079709258169844	764868855294466.5	
87.0	0.0002312305194692497	764880056113378.8	
88.0	0.00023115713621509463	764884508691355.4	
89.0	0.00023107151342190304	764891340335723.6	
90.0	0.0002155804606883342	764894028343331.5	
91.0	0.00020716325898854313	764907597306842.0	
92.0	0.000206653160562186	764909735196072.1	
93.0	0.00020665130422728027	764932053262108.4	
94.0	0.00020663183153738968	765005372703102.4	
95.0	0.00020601180272885507	765017472574900.4	
96.0	0.00022375415518807992	765038402945495.1	
97.0	0.0002238054539156846	765048874749457.1	
98.0	0.0002038749739373205	765055689235227.1	
99.0	0.00020383026157182028	765058818269500.6	
100.0	0.00019956280142252087	765061245180540.5	
101.0	0.00019928552194591008	765073450665801.0	
102.0	0.00019895926647558066	765086076911346.4	
103.0	0.00019896077379102185	765090534715060.9	
104.0	0.00019896119736725413	765102714924278.2	
105.0	0.00019896421354384216	765108688293418.4	
106.0	0.00019899605833526292	765111231080364.4	
107.0	0.0001989962640770441	765131683182611.0	


==> data/fig_iss_ph2_bode_02.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00015179211449197242	1.9625857131138495e-05	
0.10154950161807173	0.00017278466415118562	0.0001542210143476344	1.989647610814196e-05	
0.10312301278878754	0.0001755487736805152	0.0001566915564300488	2.0171826353477047e-05	
0.10472090554055413	0.00017835991065214078	0.00015920457827089498	2.0451979469752884e-05	
0.10634355766636439	0.0001812190100408309	0.0001617609401399696	2.0737008302488052e-05	
0.10799135281311975	0.00018412703171742393	0.0001643615259088521	2.102698696948667e-05	
0.1096646805723366	0.00018708496138198917	0.0001670072439564861	2.1321990890914447e-05	
0.11136393657225817	0.0001900938115420566	0.00016969902811904877	2.1622096820107715e-05	
0.11308952257139368	0.00019315462253847283	0.00017243783868664222	2.1927382875139466e-05	
0.11484184655350702	0.0001962684636216082	0.00017522466344949594	2.2237928571179584e-05	
0.11662132282407707	0.00019943643408081553	0.00017806051879655315	2.2553814853676222e-05	
0.11842837210825283	0.00020265966443023005	0.00018094645086949175	2.2875124132399123e-05	
0.12026342165032622	0.0002059393176542057	0.0001838835367754473	2.3201940316373624e-05	
0.12212690531474645	0.00020927659051590068	0.00018687288586190497	2.353434884975229e-05	
0.12401926368869937	0.00021267271493276095	0.00018991564105747943	2.3872436748655773e-05	
0.12594094418627644	0.00021612895942290397	0.00019301298028253776	2.4216292639031663e-05	
0.12789240115425762	0.00021964663062667487	0.0001961661179339006	2.4566006795570994e-05	
0.12987409597953362	0.0002232270749079473	0.00019937630644814753	2.4921671181729584e-05	
0.13188649719819254	0.00022687168004004944	0.00020264483794835904	2.528337949090593e-05	
0.13393008060629666	0.00023058187698154302	0.00020597304597947858	2.5651227188821885e-05	
0.13600532937237603	0.0002343591417474478	0.00020936230733783426	2.6025311557162135e-05	
0.13811273415166478	0.00023820499738190403	0.00021281404400075887	2.640573173852902e-05	
0.14025279320210793	0.00024212101603869339	0.00021632972516267648	2.679258878276882e-05	
0.1424260125021654	0.00024610882117650346	0.00021991086938447725	2.7185985694735125e-05	
0.1446329058704415	0.0002501700898763239	0.0002235590468635151	2.7586027483548128e-05	
0.14687399508716817	0.00025430655528890816	0.00022727588183208729	2.7992821213426395e-05	
0.14914981001757044	0.00025852000922081886	0.00023106305509286234	2.8406476056149737e-05	
0.15146088873714358	0.0002628123048682246	0.00023492230670033493	2.8827103345243618e-05	
0.1538077776588715	0.00026718535970829686	0.00023885543879810118	2.925481663194736e-05	
0.15619103166241588	0.00027164115855882133	0.00024286431862247936	2.9689731743059544e-05	
0.15861121422530794	0.00027618175681745096	0.0002469508816838231	3.013196684074558e-05	
0.16106889755617235	0.0002808092838929174	0.0002511171351377687	3.058164248438952e-05	
0.16356466273001555	0.00028552594684149596	0.0002553651613596064	3.10388816945998e-05	
0.1660990998256107	0.00029033403422306584	0.0002596971217360406	3.1503810019452886e-05	
0.16867280806501112	0.00029523592019226774	0.0002641152606897279	3.1976555603095344e-05	
0.1712863959552255	0.00030023406884151406	0.000268621909953255	3.245724925680307e-05	
0.17394048143208848	0.0003053310388139851	0.00027321949311057787	3.294602453262024e-05	
0.17663569200636045	0.0003105294882062414	0.0002779105304254375	3.344301779969766e-05	
0.17937266491209122	0.0003158321797817329	0.0002826976439779157	3.39483683234599e-05	
0.18215204725728248	0.00032124198651828015	0.0002875835631320762	3.4462218347739096e-05	
0.18497449617688488	0.00032676189751458035	0.00029257113035961925	3.4984713180010445e-05	
0.18784067898816573	0.00033239502428295496	0.00029766330744662104	3.5516001279887014e-05	
0.1907512733484843	0.00033814460745794193	0.0003028631821128156	3.605623435103045e-05	
0.19370696741551147	0.0003440140239529372	0.0003081739750754768	3.6605567436637885e-05	
0.1967084600099325	0.0003500067945999911	0.00031359904759283594	3.716415901868983e-05	
0.19975646078067044	0.00035612659231101774	0.00031914190952513495	3.773217112113296e-05	
0.20285169037266976	0.00036237725080219584	0.00032480622795490085	3.830976941720581e-05	
0.2059948805972802	0.0003687627739271846	0.0003305958364118965	3.8897123341096644e-05	
0.20918677460527996	0.00037528734566907277	0.00033651474475244927	3.949440620416861e-05	
0.21242812706258082	0.0003819553408456891	0.0003425671497475962	4.010179531596397e-05	
0.215719704328655	0.0003887713365881549	0.00034875744643969765	4.071947211024115e-05	
0.21906228463772706	0.00039574012465836973	0.00035509024033298644	4.134762227629362e-05	
0.22245665828277353	0.00040286672467757526	0.0003615703604899578	4.198643589582205e-05	
0.22590362780237347	0.00041015639834532727	0.00036820287361267264	4.2636107585646185e-05	
0.22940400817045398	0.00041761466473619693	0.00037499309919603507	4.329683664655479e-05	
0.23295862698897662	0.00042524731677044534	0.00038194662584900693	4.396882721861262e-05	
0.2365683246836085	0.0004330604389648584	0.000389069328889649	4.4652288443266036e-05	
0.2402339547024262	0.00044106042658106914	0.0003963673893310125	4.534743463259862e-05	
0.243956383717698	0.00044925400630114256	0.0004038473143873318	4.605448544611492e-05	
0.24773649183079302	0.0004576482585741782	0.00041151595964392725	4.677366607545803e-05	
0.2515751727802653	0.0004662506417933635	0.00041938055304989935	4.750520743747891e-05	
0.2554733341531623	0.0004750690184805529	0.0004274487209103139	4.824934637610844e-05	
0.2594318975996074	0.00048411168367532063	0.00043572851607442844	4.900632587351129e-05	
0.26345179905070754	0.0004933873957478421	0.000444228448538906	4.977639527102492e-05	
0.2675339889398373	0.0005029054098802916	0.0004529575187102734	5.0559810500418355e-05	
0.27167943242735193	0.0005126755144901123	0.00046192525359952356	5.13568343260444e-05	
0.2758891096287819	0.0005227080709010214	0.00047114174625425485	5.2167736598489015e-05	
0.28016401584656353	0.0005330140566045368	0.0004806176987706415	5.2992794520357766e-05	
0.2845051618053608	0.0005436051124968288	0.0004903644692695256	5.383229292488521e-05	
0.28891357389103245	0.0005544935945236229	0.0005003941232688152	5.4686524568094804e-05	
0.2933902943933029	0.0005656926302205816	0.0005107194899390725	5.55557904352786e-05	
0.29793638175219256	0.0005772161806992726	0.0005213542237918147	5.644040006262311e-05	
0.30255291080826724	0.00058907910870066	0.0005323128724218723	5.734067187485849e-05	
0.30724097305676445	0.0006012972534206605	0.0005436109510077469	5.825693353985492e-05	
0.31200167690565833	0.0006138875129074738	0.0005552650243690346	5.9189522341177295e-05	
0.3168361479377224	0.0006268679349402299	0.0005672927974898375	6.0138785569645656e-05	
0.3217455291766536	0.0006402578174256675	0.0005797132155442274	6.110508093503761e-05	
0.32673098135731937	0.0006540778194970588	0.0005925465746073331	6.208877699914148e-05	
0.33179368320019265	0.0006683500846711393	0.0006058146444071752	6.309025363144882e-05	
0.33693483169003946	0.0006830983776188623	0.0006195408046724381	6.410990248886929e-05	
0.3421556423589239	0.0006983482363396444	0.0006337501968652634	6.514812752093014e-05	
0.3474573495735992	0.0007141271418030044	0.0006484698933624038	6.620534550204793e-05	
0.35284120682735126	0.0007304647074438646	0.000663729086470528	6.728198659254896e-05	
0.3583084870363649	0.0007473928912780079	0.0006795593000417609	6.837849493025104e-05	
0.3638604828406817	0.000764946233853902	0.0006959946269054034	6.949532925452626e-05	
0.3694985069098218	0.0007831621257908657	0.0007130719958656704	7.063296356493e-05	
0.37522389225314035	0.0008020811092890041	0.0007308314726509732	7.179188781660606e-05	
0.3810379925349945	0.0008217472187556883	0.00074931659995988	7.297260865484853e-05	
0.3869421823947922	0.0008422083666038157	0.0007685747826597048	7.417565019138061e-05	
0.39293785777200174	0.0008635167813730087	0.0007886577252900616	7.540155482508245e-05	
0.39902643623619527	0.000885729506649142	0.0008096219303485204	7.665088411012335e-05	
0.4052093573222091	0.0009089089708642655	0.0008315292674429555	7.792421967465326e-05	
0.41148808287049476	0.0009331236400166405	0.0008544476253537833	7.92221641934481e-05	
0.41786409737274555	0.0009584487677466578	0.0008784516614465598	8.054534241817783e-05	
0.4243389083228771	0.0009849672601505038	0.0009036236658231293	8.189440226920854e-05	
0.43091404657344795	0.0010127706763538382	0.0009300545612419353	8.327001599317471e-05	
0.4375910666976019	0.0010419603903888586	0.0009578450643618787	8.46728813908519e-05	
0.4443715473566186	0.0010726489455634963	0.0009871070395128755	8.61037231202284e-05	
0.45125709167315986	0.001104961639600327	0.0010179650832895847	8.756329408000805e-05	
0.4582493276102989	0.001139038387777376	0.0010505583872251374	8.905237687920135e-05	
0.4653499083564233	0.0011750359226852163	0.001085042937191566	9.057178539883985e-05	
0.4725605127161014	0.001213130403778721	0.001121594122747597	9.21223664523251e-05	
0.4798828455070056	0.0012535205286672477	0.0011604098484332504	9.370500155133846e-05	
0.4873186379629853	0.0012964312624453235	0.001201714263386756	9.532060878474046e-05	
0.49486964814338685	0.0013421183332324228	0.0012457622575498164	9.697014481835144e-05	
0.5025376613487146	0.0013908736841277273	0.0012928449147970983	9.865460702395284e-05	
0.5103244905427329	0.0014430321277332332	0.001343296169317868	0.00010037503574631536	
0.5182319767811088	0.0014989795245651842	0.0013975009868059764	0.00010213251671739396	
0.5262619896466971	0.0015591629086860453	0.0014559054941127878	0.0001039281836270868	
0.5344164276915693	0.0016241031238394116	0.0015190296210895898	0.00010576322086000948	
0.5426972188858914	0.0016944107276093538	0.0015874830127594298	0.0001076388664074497	
0.5511063210737586	0.0017708061941045228	0.0016619852431898605	0.00010955641496290779	
0.559645722436092	0.001854145834520203	0.001743391751662963	0.00011151722120803832	
0.5683174419607084	0.0019454554170076303	0.0018327274843713047	0.00011352270329301642	
0.5771235299196736	0.0020459742927716237	0.001931231051206525	0.00011557434651058992	
0.5860660683540517	0.0021572140689021194	0.0020404134421041996	0.00011767370715517587	
0.595147171566167	0.002281037747271901	0.002162137228313538	0.00011982241654567825	
0.604368986619493	0.002419768170962253	0.002298725099457736	0.000122022185170291	
0.6137336938462858	0.002576339270997045	0.0024531112441648793	0.0001242748068834936	
0.6232435073630855	0.002754511203123616	0.0026290566887724564	0.00012658216287192095	
0.6329006755942035	0.002959183237365476	0.002831462497726674	0.00012894622555997031	
0.6427074818033226	0.0031968604449351783	0.0030668369535951233	0.00013136906195960026	
0.6526662446333333	0.0034763702104425817	0.0033440128766741603	0.0001338528343176799	
0.6627793186545348	0.0038099997949281542	0.0036752865584294926	0.00013639979957437602	
0.6730490949213316	0.0042153747509317595	0.004078298613364132	0.000139012302480805	
0.6834780015375548	0.004718709135520044	0.004579288762473209	0.00014169275855832448	
0.6940685042305437	0.005360756907417576	0.005219056386932763	0.0001444436159982946	
0.7048231069341222	0.00620850039623585	0.0060646689099579576	0.00014726727225308363	
0.7157443523806098	0.007380247733066347	0.00723460732507353	0.0001501658844416801	
0.7268348227020044	0.009106259709070159	0.008959526628730119	0.0001531409002162047	
0.7380971400404808	0.011901295374618908	0.011755252565816481	0.00015619172367715186	
0.7495339671683494	0.01719324471132616	0.017053467489070353	0.00015931099777680076	
0.7611480081176202	0.030825646865672886	0.03071996039119355	0.00016246116666897281	
0.7729420088193235	0.10102107970750836	0.10118572646412102	0.0001656795984568412	
0.784918757752735	0.04249306078818877	0.042573375646594566	0.00016984061738281408	
0.7970810866046624	0.020164567039759124	0.020318473410251003	0.00017322966320608703	
0.8094318709389453	0.01306318355275494	0.013232567146530963	0.00017683925222156276	
0.8219740308763326	0.009618965614840212	0.009795877158967228	0.00018059449815621285	
0.8347105317848907	0.007589169548000096	0.0077715772315575925	0.00018448345330123597	
0.847644384981113	0.006251052626794044	0.006438291887776186	0.00018850650494853816	
0.8607786484418896	0.005302087457779246	0.005493940587242317	0.00019266789994109288	
0.8741164275275125	0.004593557090160473	0.004789988477260523	0.0001969736462660128	
0.8876608757158821	0.004043886667738735	0.00424494831855356	0.00020143085356452096	
0.9014151953480897	0.0036046121445582743	0.003810404748608362	0.00020604750646952948	
0.9153826383855528	0.0032451336694588454	0.003455788910796428	0.00021083239808854804	
0.9295665071788846	0.0029451801307070133	0.0031608521539083782	0.00021579513414809258	
0.9439701552486742	0.002690789926750863	0.002911651144004874	0.00022094617438805212	
0.9585969880783669	0.0024720323524043434	0.002698271486547587	0.0002262968977753049	
0.9734504639194281	0.0022816495338461268	0.002513470907151401	0.00023185968617156586	
0.9885340946089864	0.0021142124656571217	0.0023518360422486156	0.0002376480247501809	
1.0038514464001433	0.001965577587540086	0.0022092395157601286	0.00024367661934931043	
1.01940614080515	0.0018325260274634418	0.0020824795499649103	0.00024996153210047136	
1.0352018554516484	0.0017125176574517903	0.001969034322474786	0.0002565203375212847	
1.051242324952181	0.0016035194537826483	0.0018668905989877034	0.00026337230201753256	
1.0675313417871697	0.0015038831959453178	0.0017744216998485374	0.0002705385905153103	
1.0840727572015847	0.0014122566789496124	0.0016902989913334585	0.0002780425048136184	
1.1008704821154982	0.001327518152949915	0.0016134266283245216	0.0002859097592724923	
1.117928488048752	0.0012487271523091898	0.0015428927217211589	0.000294168800693366	
1.1352508080599522	0.001175087074592386	0.0014779323021861747	0.0003028511807780005	
1.1528415377000134	0.00110591630188751	0.001417898884608092	0.000311991991457597	
1.1707048359804781	0.001040625607565772	0.0013622423900905571	0.00032163037577770604	
1.1888449263568397	0.000978700233617501	0.001310491826852693	0.0003318101300551549	
1.2072660977271032	0.0009196854636680786	0.0012622415748670328	0.0003425804168876153	
1.225972705445816	0.0008631748218945678	0.0012171404287667144	0.0003539966135594591	
1.2449691723538168	0.0008088002414071968	0.0011748827728807983	0.00036612132680927936	
1.2642599898239333	0.0007562236952224859	0.0011352014195886771	0.0003790256132981637	
1.2838497188228888	0.0007051298870933385	0.0010978617563981148	0.0003927904561267204	
1.3037429909896587	0.0006552196702545605	0.0010626569309882352	0.0004075085623485254	
1.3239445097305402	0.0006062039075199521	0.001029403865637375	0.00042328656596965936	
1.3444590513311867	0.0005577975113834274	0.0009979399390193176	0.0004402477473446063	
1.3652914660858761	0.0005097134117160872	0.0009681202085386769	0.0004585354160066456	
1.386446679444272	0.000461656195626034	0.0009398150731936383	0.00047831715419605845	
1.4079296931759626	0.0004133151756533106	0.0009129082975569758	0.0004997901725632357	
1.4297455865530366	0.000364356578029031	0.0008872953334142625	0.0005231882131453644	
1.451899517550985	0.00031441492570046724	0.0008628818880312649	0.000548790361967056	
1.4743967240682132	0.0002630840125607227	0.000839582697780858	0.0005769326394222695	
1.4972425251644468	0.00020991086441275164	0.0008173204735678207	0.0006080233167810836	
1.5204423223183279	0.00015440943614965287	0.0007960249906152652	0.0006425634383232486	
1.5440016007044985	9.620623167730545e-05	0.0007756323000722475	0.0006811747730948403	
1.5679259304904682	3.705498206305848e-05	0.0007560840438365423	0.0007246385204730079	
1.5922209681535842	4.229303307276395e-05	0.000737326857164904	0.0007739499273650779	
1.6168924578184014	0.00011343467280847885	0.0007193118462234787	0.0008303970085888698	
1.6419462326147771	0.00019530503084761271	0.0007019941298357874	0.0008956767626264282	
1.667388216057011	0.000288075811539017	0.0006853324364103266	0.0009720715089744255	
1.6932244234443516	0.00039464873278774893	0.0006692887484491282	0.001062725042308952	
1.7194609632832076	0.0005194382398463763	0.0006538279882114429	0.0011720913533990339	
1.7461040387313935	0.0006689798087916007	0.000638917739079763	0.0013066962606024055	
1.7731599490647525	0.0008532628049250072	0.0006245279979857585	0.001476499754482126	
1.8006350911665105	0.0010883250395854985	0.0006106309549310378	0.0016974947214853683	
1.828535961039703	0.0014016364654441124	0.0005972007962058215	0.001997081842887135	
1.8568691553430368	0.0018444796742921657	0.0005842135283867794	0.0024264194476601325	
1.885641372950552	0.0025247915699753453	0.0005716468205990556	0.0030931657639642948	
1.9148594165354507	0.0037144571170139766	0.0005594798628694949	0.004268368864054537	
1.9445301941784663	0.006340609452953637	0.0005476932386886389	0.006875245060648331	
1.974660721001155	0.016280233411130003	0.0005362688101466151	0.01674228007771335	
2.0052581208244957	0.020716580551825903	0.0005251896142195733	0.020293492126216683	
2.036329627853186	0.007933045586390795	0.0005144397689645502	0.0074300169872955815	
2.067882588386045	0.004924114010529559	0.000504004388536306	0.004423798712751809	
2.0999244625529108	0.003623371347639065	0.000493869506073755	0.0031312090433183917	
2.132462826078452	0.0028967745020151495	0.0004840220036193337	0.0024137001876592553	
2.1655053720733157	0.002429932033423466	0.0004744495483347931	0.001956074379008573	
2.199059912853022	0.0021008897305028465	0.00046514053436377454	0.0016361588842864554	
2.2331343817850464	0.0018498447663448257	0.0004560840297670168	0.0013940951245316215	
2.267736835164523	0.0016317981570314994	0.0004472697280218171	0.0011850836874248466	
2.302875454119006	0.0016458978886482172	0.00043868790363478304	0.0012112576472138633	
2.3385585465427567	0.0014820475952822133	0.0004303293714671257	0.0010519473507495409	
2.3747945490609914	0.001356705150858898	0.00042218544941576567	0.0009346337327593538	
2.411592029024571	0.001259142976853376	0.0004142479241321625	0.0008449783698961293	
2.4489596865355954	0.0011749958319738926	0.000406509019494786	0.0007685679220759263	
2.4869063565043885	0.0011090748418332178	0.00039896136758110247	0.0007105930990401854	
2.5254410107383527	0.0010616000444637135	0.0003915979819114144	0.0006700702579706794	
2.564572760063192	0.0009992449023474973	0.00038441223276027556	0.0006149486099407554	
2.604310856476998	0.0009625572924581051	0.00037739782435193753	0.0005852060290403262	
2.6446646953377266	0.0009145720982246912	0.0003705487737746629	0.0005440498744544299	
2.6856438175845567	0.0008727014385837741	0.00036385939146508654	0.0005088634254879771	
2.727257911993673	0.0008346660505394094	0.0003573242631283499	0.0004773601732676201	
2.769516817469004	0.0007995914774873954	0.00035093823297268836	0.00044866955647838454	
2.812430525368455	0.0007669440599680039	0.0003446963881487354	0.00042226248277093864	
2.8560091818661824	0.0007363288593187956	0.00033859404429414003	0.0003977485522077136	
2.9002630903514777	0.0007074272031575275	0.0003326267320933608	0.0003748134898038428	
2.945202713864811	0.000679968484484782	0.0003267901847707967	0.0003531909233750381	
2.9908386775716385	0.0006537135893911686	0.00032108032644286185	0.0003326458132530208	
3.0371817712745264	0.0006284430619440523	0.0003154932612613134	0.0003129626285519266	
3.0842429519642045	0.000603947173307897	0.00031002526328615727	0.00029393543490332857	
3.1320333464101533	0.0005800162776618048	0.0003046727670318895	0.0002753582790255322	
3.180564253791325	0.0005564301090500046	0.00029943235863572607	0.00025701453255149245	
3.2298471483676323	0.000532944449646448	0.00029430076760089176	0.00023866364475158146	
3.2798936821928324	0.0005092728865050595	0.0002892748590720401	0.0002200230665025544	
3.3307156878694446	0.0004850598915615501	0.0002843516266034916	0.00020074169545917774	
3.3823251813463506	0.0004598385003171899	0.00027952818538425864	0.0001803584417037182	
3.43473436475976	0.00043295978046829553	0.00027480176588679287	0.0001582341418211262	
3.487955629318178	0.0004034680823497473	0.00027016970790910136	0.00013343476651217343	
3.542001558232087	0.0003698654125929581	0.0002656294549823226	0.00010452870763749508	
3.5968849296890193	0.0003296313604197732	0.0002611785491180941	6.931117696671494e-05	
3.6526187198747286	0.0002781581940482618	0.00025681462587207065	2.7137554112968056e-05	
3.7092161060411786	0.0002062574313905053	0.0002525354097018163	5.555359136090994e-05	
3.7666904696220658	9.95578191450401e-05	0.00024833870959897406	0.00017184606421454755	
3.8250553993966134	0.00021557558933525437	0.00024422241497717496	0.00043226404593435134	
3.884324694702404	0.0012963607780698103	0.00024018449179854983	0.0014778274616297465	
3.9445123686979775	0.0020162856193771325	0.0002362229789230118	0.0018070311308707103	
4.005632651675993	0.0010563867788939965	0.00023233598466565174	0.0008264370181088621	
4.067699994427721	0.0008011513051355176	0.00022852168354868234	0.0005732422348549729	
4.130729071659682	0.0006823293182708863	0.00022477831323535648	0.00045778808049906644	
4.194734785463209	0.0006112923393883976	0.00022110417163420556	0.0003903030714653089	
4.259732268837781	0.0005624454629628699	0.00021749761416277924	0.0003450123336913204	
4.325736889268946	0.0005257115539684272	0.0002139570511608439	0.00031179474003719754	
4.392764252361694	0.0004963202474520869	0.00021048094544370578	0.0002858665735723129	
4.460830205530115	0.0004717141516767045	0.00020706780998698397	0.0002646661392975812	
4.5299508417442365	0.00045038994690453236	0.00020371620573475773	0.00024668900770636817	
4.600142503334918	0.0004313955776122893	0.00020042473952357285	0.00023098329032427515	
4.671421785857698	0.00041408635888884207	0.00019719206211530441	0.00021690502888969718	
4.743805542016518	0.00039799480283967607	0.00019401686633235032	0.0002039877288004983	
4.817310885648243	0.0003827537517015428	0.0001908978852890661	0.00019186537239167798	
4.891955195768907	0.0003680441687960958	0.0001878338907137613	0.0001802201795431573	
4.967756120682691	0.0003535509128359567	0.0001848236913559507	0.000168738431088993	
5.044731582154526	0.00033891208144496625	0.0001818661314739047	0.00015706000744355217	
5.122899779647386	0.00032364075280865313	0.00017896008939786341	0.00014470074804512372	
5.202279194625215	0.00030697298429677546	0.00017610447616458208	0.00013090266086218465	
5.282888594922542	0.00028751499411527713	0.00017329823421914913	0.00011429122225120192	
5.364747039181794	0.00026226504004174425	0.00017054033618028034	9.196662782291512e-05	
5.447873881359371	0.00022325539798315663	0.00016782978366552975	5.720230944417239e-05	
5.532288775301544	0.00014655941351006884	0.00016516560617308232	5.976901621654928e-05	
5.618011679391243	0.0005925710759962692	0.0001625468600170017	0.000584184133170651	
5.705062861266868	0.0005055957709204417	0.0001599726273129961	0.00034828665278227166	
5.793462902614208	0.0003911852494594695	0.00015744201501195063	0.00023408016261952482	
5.883232704032601	0.0003441691400986005	0.00015495415397863717	0.00018933819848004435	
5.974393489976511	0.00031145798358905077	0.00015250819811317255	0.00015908753343930727	
6.06696681377367	0.0002741933095539531	0.00015010332351293984	0.00012737017677573012	
6.160974562720967	0.0003305112367897376	0.00014773872767282482	0.00018323964455229928	
6.25643896325932	0.0003003783611008772	0.00014541362872174619	0.00015500688382561492	
6.353382586228693	0.0002838726084716386	0.00014312726469357806	0.00014076164068438086	
6.451828352204593	0.0002712851221400213	0.00014087889283067223	0.00013041626983909094	
6.551799536917215	0.00026043539261923253	0.00013866778891829477	0.00012177527419323045	
6.653319776754563	0.0002505362281943619	0.00013649324664838575	0.00011404965508699525	
6.756413074350862	0.00024119740578091545	0.00013435457701114413	0.00010684921639485972	
6.861103804261538	0.00023217593033531784	0.00013225110771302402	9.993145211603058e-05	
6.9674167187261515	0.0002232865490376853	0.00013018218261980877	9.311179789321631e-05	
7.075376953520617	0.00021435641869391574	0.00012814716122350452	8.62182905447719e-05	
7.1850100339000935	0.00020518859283380413	0.0001261454181318655	7.90552307814093e-05	
7.2963418806339915	0.00019551275232912248	0.0001241763425794276	7.135453109143649e-05	
7.40939881613446	0.0001848884419955697	0.00012223933795899123	6.268131744282659e-05	
7.5242075706798515	0.00017246163153842027	0.00012033382137255115	5.220272326199307e-05	
7.640795288734611	0.00015619266866535872	0.00011845922320072532	3.802485761044478e-05	
7.759189535367103	0.00012963904914599052	0.00011661498668978746	1.760964582511811e-05	
7.879418302766868	0.00010065406820092078	0.00011480056755545521	9.571462588832519e-05	
8.001510016862884	0.0002595296561245415	0.00011301543360263215	0.00015183508387320557	
8.125493544044346	0.00019820235161833877	0.00011125906436034411	8.918648674147964e-05	
8.251398197985628	0.00017104349125812135	0.00010953095073115013	6.18260604863653e-05	
8.379253746576957	0.00014792056457752048	0.00010783059465434805	4.041295350754733e-05	
8.509090418962503	0.0001262973375623022	0.00010615750878232841	2.099637932939098e-05	
8.640938912687513	0.00010122066868168554	0.00010451121616946508	9.164653300464503e-06	
8.774830400956196	6.76103312594115e-05	0.00010289124997296322	3.8833737916318516e-05	
8.910796540002062	2.7124891742690222e-05	0.00010129715316511364	9.554701612274481e-05	
9.048869476572474	0.00013986932948006556	9.97284782564328e-05	0.00023015632203946508	
9.189081855529167	0.0008256959757169457	9.818478702919294e-05	0.0008792803377360261	
9.331466827566528	0.0006503051753907278	9.666565028087218e-05	0.0005595216866901388	
9.476058057049498	0.00037799184433082953	9.517064757707918e-05	0.0002836870155363672	
9.622889729972897	0.0002965483526475446	9.36993670135283e-05	0.00020315547866832612	
9.771996562044086	0.0002501715521176974	9.225140498666315e-05	0.00015805429570456926	
9.923413806890872	0.00021952101034425676	9.082636597254594e-05	0.00012879249663615605	
10.0771772643966	0.00019332598875540844	8.942386231364975e-05	0.00010405860153071457	
10.233323289164382	0.00017106916155184914	8.804351401320784e-05	8.724209652923442e-05	
10.391888799112495	0.00018030815021704316	8.668494853679212e-05	9.400012932136054e-05	
10.552911284202958	0.00014498563901714837	8.53478006208083e-05	6.0629089715399306e-05	
10.716428815305356	0.00011262043050454749	8.403171208761043e-05	8.446063640868045e-05	
10.882480053198018	0.0002718172190019801	8.273633166695261e-05	0.0001914737368494769	
11.051104257708666	0.0002085811149136102	8.146131482350838e-05	0.00012728203484321714	
11.222341296996655	0.00018554279990087746	8.020632359020225e-05	0.00010537960450324405	
11.39623165697915	0.00017192246953552038	7.897102640710872e-05	9.297089757054123e-05	
11.572816450903245	0.00016196200982530691	7.77550979656875e-05	8.421834947349565e-05	
11.752137429066462	0.0001538666470021323	7.655821905813325e-05	7.731626981136234e-05	
11.93423698868786	0.00014688543253964015	7.538007643162882e-05	7.151129225019468e-05	
12.119158183932093	0.00014064131684517607	7.422036264730191e-05	6.642577017918719e-05	
12.306944736088793	0.00013491976516873913	7.307877594369268e-05	6.18451053185721e-05	
12.497641043909683	0.00012958677895743686	7.195502010455083e-05	5.763542729391414e-05	
12.691292194105861	0.00012455175667321408	7.084880433078726e-05	5.37063439004155e-05	
12.887943972007742	0.00011974720794151237	6.975984311641466e-05	4.999062237146237e-05	
13.08764287239018	0.00011510875961990277	6.868785612831859e-05	4.642425751935655e-05	
13.290436110465315	0.00011054940903671502	6.763256808970792e-05	4.2922995706543e-05	
13.496371633045765	0.00010668162419316786	6.659370866710027e-05	4.009192036914487e-05	
13.705498129880782	0.00010239046694064705	6.557101236070492e-05	3.6822872970161213e-05	
13.917865045168076	9.825272368134939e-05	6.45642183980715e-05	3.3692034787791295e-05	
14.133522589243995	9.42027649058707e-05	6.357307063087911e-05	3.063350806047974e-05	
14.35252175045488	9.021405585029145e-05	6.259731743474571e-05	2.762099255225764e-05	
14.574914307212275	8.626753185096529e-05	6.16367116119436e-05	2.4635717790035513e-05	
14.800752840235097	8.234546965572044e-05	6.0691010296910635e-05	2.1660302132421582e-05	
15.030090744981337	7.84288842311273e-05	5.9759974864453595e-05	1.867619105482527e-05	
15.262982244272472	7.449678817961672e-05	5.884337084054294e-05	1.5663111664187275e-05	
15.499482401113475	7.052167554515165e-05	5.794096781560344e-05	1.2594345889477537e-05	
15.739647131711472	6.645888085175656e-05	5.705253936020926e-05	9.428167948536848e-06	
15.98353321869612	6.224900522275514e-05	5.6177862943095915e-05	6.114381982362937e-06	
16.23119832454485	5.778441816070845e-05	5.531671985140534e-05	2.6149747387395127e-06	
16.482701005216104	5.2856501509832506e-05	5.4468895113084044e-05	1.9644712169760447e-06	
16.738100723993853	4.6990410732855824e-05	5.363417742135757e-05	6.85615811513757e-06	
16.997457865546615	3.883683848901286e-05	5.281235906120771e-05	1.4400127386203392e-05	
17.26083375020432	2.447450727357991e-05	5.200323583778249e-05	3.1770839866035987e-05	
17.528290648456405	0.00010400069419405423	5.1206607006671236e-05	7.732260386425185e-05	
17.799891795674554	6.491298687189543e-05	5.0422275205980305e-05	1.5779243712127786e-05	
18.075701407063548	5.108610225592947e-05	4.965004639014797e-05	2.8892346383251775e-06	
18.35578469284383	4.3713061690163306e-05	4.888972976543862e-05	5.515429648152937e-06	
18.64020787366921	3.797695282299322e-05	4.814113772706037e-05	1.0249553318593582e-05	
18.929038196283646	3.2956446092386684e-05	4.740408579785031e-05	1.449720292438152e-05	
19.222343949420477	2.8310702197937385e-05	4.6678392568476915e-05	1.84060372163848e-05	
19.52019447994806	2.3834128752637792e-05	4.596387963910794e-05	2.216496111957759e-05	
19.822660209265607	1.9408039185826412e-05	4.526037156249687e-05	2.5889461676134865e-05	
20.12981264995304	1.4930843715651446e-05	4.456769578844121e-05	2.9682780255254648e-05	
20.441724422678867	1.0247983844040259e-05	4.38856826095686e-05	3.371401439175822e-05	
20.75846927337004	5.010262961348451e-06	4.321416510840835e-05	3.855639049224239e-05	
21.08012209064783	1.0011619078732933e-05	4.255297910570752e-05	4.049852384679953e-05	
21.406758923533914	2.049443547224883e-06	4.1901963109952315e-05	4.110774358766898e-05	
21.738456999430788	4.546773572931061e-06	4.126095826805734e-05	4.558898961804984e-05	
22.075294742380795	9.59357505815819e-06	4.062980831718645e-05	5.0165923729907674e-05	
22.417351791608088	1.4602880844338968e-05	4.000835953767054e-05	5.45777386853312e-05	
22.764709020347887	1.9661179143152542e-05	3.939646070698868e-05	5.903364920676283e-05	
23.1174485549675	2.484255942855013e-05	3.879396305478088e-05	6.361757586760468e-05	
23.47565379438362	3.019265652051887e-05	3.820072021886116e-05	6.837750731449093e-05	
23.839409429780538	3.574934437603067e-05	3.761658820220147e-05	7.33520917988145e-05	
24.20880146463373	4.1549992246646736e-05	3.704142533085806e-05	7.85789704315564e-05	
24.583917235044	4.7635779090702685e-05	3.647509221281215e-05	8.409939064727235e-05	
24.964845430386426	5.405616661348536e-05	3.5917451697699306e-05	8.996278127715255e-05	
25.351676114279368	6.087666667039284e-05	3.536836883740137e-05	9.62345494579723e-05	
25.744500745878433	6.819805745612543e-05	3.4827710847476555e-05	0.00010301526304704776	
26.143412201500308	7.622128936004668e-05	3.429534706940435e-05	0.00011050529571283047	
26.548504796581717	8.55737221179086e-05	3.3771148933622006e-05	0.00011932848677029331	
26.959874307978602	9.677875683395572e-05	3.3254989923331e-05	0.00012984300400044102	
27.377617996610834	9.605283168475108e-05	3.2746745539052146e-05	0.00012877426361309417	
27.801834630457815	0.00010806766957332607	3.224629326390893e-05	0.00014030181448699156	
28.232624507910387	0.00011968934751741	3.1753512529619574e-05	0.00015143219541233376	
28.670089481484574	0.0001320135785963333	3.1268284683178526e-05	0.00016327137878711887	
29.114332981902788	0.00014545572241775627	3.079049295420949e-05	0.00017623548393270604	
29.565460042548164	0.00016035417287002028	3.0320022422971785e-05	0.00019066291916859174	
30.0235773242978	0.00017709431583456405	2.9856759989003502e-05	0.00020693843430311977	
30.488793140740842	0.0001957591314933235	2.9400594340384504e-05	0.00022514600306455665	
30.961217483787163	0.0002173061266742113	2.8951415923603858e-05	0.00024624320208670994	
31.440962049673153	0.00024256202312647102	2.850911691401565e-05	0.00027105516128571625	
31.928140265370157	0.0002724568000896493	2.8073591186869038e-05	0.0003005120237056185	
32.42286731540228	0.00030870312897178054	2.764473428889768e-05	0.0003363260142920964	
32.925260169079685	0.00035405026621657294	2.7222443410454832e-05	0.0003812447525801245	
33.435437608153904	0.0004132503232962005	2.68066173581807e-05	0.00044001893019779035	
33.95352025490161	0.0004986268948671151	2.639715652818899e-05	0.0005249612630947951	
34.479630600643624	0.0006558136175277639	2.599396287976008e-05	0.0006815752014647271	
35.01389303470575	0.0005731452929799903	2.5596939909528755e-05	0.0005917908621197682	
35.556433873828425	0.0006387007899493394	2.520599262615455e-05	0.0006636454660719865	
36.107381392031996	0.0009291803381320088	2.482102752546351e-05	0.0009538228028508507	
36.666865850944866	0.0013972333549421654	2.444195256605009e-05	0.0014213920896260855	
37.23501953060145	0.002504748496504094	2.4068677145328695e-05	0.002528047425287334	
37.81197676071744	0.0077880543234848595	2.3701112076024357e-05	0.007803954057668574	
38.397873952449665	0.004526287220295343	2.3339169563092582e-05	0.0045050596108486786	
38.99284963064802	0.0020538857406437795	2.298276318105852e-05	0.002031297354998548	
39.59704446660722	0.0013283275210519692	2.2631807851766115e-05	0.0013058488842651976	
40.21060131132589	0.0009857318799460345	2.228621982252812e-05	0.0009635275717671974	
40.83366522928125	0.0007850124222940557	2.1945916644667733e-05	0.0007631148680993664	
41.46638353272696	0.0006527089355577542	2.161081715244367e-05	0.0006311316937161019	
42.108905816522395	0.0005625183449648098	2.1280841442350126e-05	0.0005412629516789994	
42.76138399350171	0.0004913686810436119	2.0955910852783303e-05	0.0004704304987317859	
43.42397233039088	0.00043583582946316615	2.063594794406687e-05	0.0004152140398746742	
44.096827484281306	0.00039042822213623964	2.0320876478828543e-05	0.00037011991499750926	
44.78010853966855	0.0003513886790038286	2.0010621402720343e-05	0.0003313899931386792	
45.47397704606499	0.0003160587533162714	1.9705108825475285e-05	0.00029636974004279315	
46.17859705619533	0.0002785982026267682	1.940426600229347e-05	0.00025922560402712934	
46.894135164783904	0.0002611378038749051	1.9108021315550688e-05	0.00024233314574815135	
47.62076054794297	0.00019935910202200245	1.881630425682291e-05	0.00018299209628513193	
48.35864500317141	0.0003785808281564605	1.8529045409220134e-05	0.00036037038684632087	
49.10796298997312	0.0003003361849352553	1.8246176430023336e-05	0.0002821127131060709	
49.86889167110482	0.0002681610183924604	1.796763003361832e-05	0.0002502013981955134	
50.641610954463076	0.00024746844582326365	1.7693339974720517e-05	0.0002297812289029709	
51.42630353562007	0.00023228625224509399	1.7423241031885002e-05	0.00021486651276201896	
52.22315494101898	0.0002186107933864333	1.715726899129576e-05	0.00020145667272110764	
53.03235357183818	0.00020766101112718404	1.6895360630829104e-05	0.00019076887191999537	
53.854090748535334	0.00019629701267256935	1.6637453704385558e-05	0.00017966231940553368	
54.688560756081706	0.00018457911912467262	1.6383486926484985e-05	0.00016819999278639826	
55.53596088989733	0.00016748822317748518	1.613339995712001e-05	0.00015139458262186778	
56.39649150249797	0.00020192819391616493	1.5887133386862562e-05	0.0001861525039355502	
57.27035605086487	0.0001818367186897276	1.5644628722218813e-05	0.00016619715789430124	
58.15776114454846	0.00017167301572877108	1.540582837122769e-05	0.0001562689242830982	
59.05891659451753	0.00016417730066893959	1.5170675629298336e-05	0.00014900772973655216	
59.974035462765215	0.00015787755377609858	1.493911466528208e-05	0.00014293929924678636	
60.90333411268367	0.00015222133099032593	1.4711090507774412e-05	0.00013751106628632972	
61.847032260219336	0.00014750545160809739	1.4486549031642711e-05	0.000133019598397999	
62.80535302582078	0.0001427408491178554	1.426543694477552e-05	0.00012847595139497863	
63.778522987191536	0.00013835886909939146	1.4047701775049276e-05	0.0001243116396665242	
64.76677223286032	0.000134265616620163	1.3833291857508433e-05	0.00012043274697845744	
65.77033441658139	0.00013041649219132958	1.3622156321755146e-05	0.00011679471683096846	
66.78944681257751	0.00012678156416818094	1.3414245079544668e-05	0.00011336766491903544	
67.82435037163955	0.00012333788915199148	1.3209508812582596e-05	0.00011012869569296748	
68.87528977809474	0.00012006685050393332	1.300789896052053e-05	0.00010705924013368313	
69.94251350765792	0.00011695285783746425	1.2809367709146418e-05	0.00010414375500797252	
71.02627388617911	0.00011398258506944787	1.2613867978766123e-05	0.00010136896082092968	
72.12682714930152	0.00011114447455996476	1.242135341277283e-05	9.872334590936155e-05	
73.24443350304374	0.00010842839173488682	1.2231778366400908e-05	9.619682104188583e-05	
74.37935718532088	0.00010582537271901068	1.2045097895660988e-05	9.378046704196645e-05	
75.53186652841877	0.00010332743320767172	1.186126774645307e-05	9.146634365638814e-05	
76.7022340224364	0.00010092741963258095	1.1680244343854445e-05	8.924734072210336e-05	
77.89073637971123	9.861889066207194e-05	1.1501984781579512e-05	8.711705967007175e-05	
79.09765460024283	9.639602113567115e-05	1.1326446811608359e-05	8.506971746508271e-05	
80.32327403813038	9.425352301716454e-05	1.1153588833981206e-05	8.310006756516306e-05	
81.5678844690394	9.218657953579746e-05	1.0983369886755903e-05	8.12033340698426e-05	
82.83178015871405	9.019078973351246e-05	1.0815749636125573e-05	7.937515627494046e-05	
84.11525993255103	8.826212135061268e-05	1.0650688366693692e-05	7.761154156609602e-05	
85.41862724625115	8.639687048228813e-05	1.0488146971903936e-05	7.590882508336793e-05	
86.74219025756646	8.459162679667496e-05	1.0328086944622007e-05	7.426363494749057e-05	
88.08626189915832	8.284324336712183e-05	1.0170470367867058e-05	7.267286210040323e-05	
89.45115995258467	8.11488103665159e-05	1.0015259905689984e-05	7.113363400786248e-05	
90.83720712343391	7.950563201933812e-05	9.862418794196221e-06	6.964329161977498e-05	
92.24473111762269	7.791120632072684e-05	9.711910832710513e-06	6.819936909750679e-05	
93.67406471887617	7.636320712030746e-05	9.563700375081291e-06	6.679957590590815e-05	
95.1255458674087	7.48594682382854e-05	9.417752321122376e-06	6.544178093753801e-05	
96.59951773982377	7.339796933685602e-05	9.274032108189593e-06	6.412399839213163e-05	
98.09632883025184	7.197682331468069e-05	9.132505702890123e-06	6.284437517905183e-05	
99.61633303274554	7.059426502844856e-05	8.993139592922352e-06	6.160117964673853e-05	
101.15988972495167	6.92486411752184e-05	8.855900779044026e-06	6.0392791472845576e-05	
102.72736385307937	6.793840119368698e-05	8.72075676716663e-06	5.92176925732085e-05	
104.31912601818526	6.666208906281563e-05	8.587675560573847e-06	5.807445890807223e-05	
105.93555256379533	6.541833589317608e-05	8.456625652262095e-06	5.6961753080938246e-05	
107.57702566488457	6.420585322058813e-05	8.327576017401081e-06	5.587831763960247e-05	
109.24393341823551	6.302342692360833e-05	8.200496105912442e-06	5.4822969000942614e-05	
110.93666993419627	6.186991169659298e-05	8.075355835164531e-06	5.3794591931177915e-05	
112.65563542986153	6.074422601870906e-05	7.952125582781376e-06	5.2792134521974864e-05	
114.40123632369622	5.9645347566667784e-05	7.830776179564047e-06	5.1814603610173985e-05	
116.17388533162597	5.8572309025301226e-05	7.71127890252255e-06	5.086106059525845e-05	
117.9740015646163	5.752419425557333e-05	7.593605468016416e-06	4.9930617614156694e-05	
119.802010627764	5.6500134784341644e-05	7.477728025002278e-06	4.902243403769587e-05	
121.65834472092367	5.549930658428448e-05	7.3636191483866524e-06	4.813571325712191e-05	
123.54344274089367	5.452092711596975e-05	7.2512518324822575e-06	4.726969973266333e-05	
125.45775038518534	5.3564252607150405e-05	7.140599484566159e-06	4.6423676279224704e-05	
127.40172025740017	5.2628575547086225e-05	7.031635918538133e-06	4.55969615670107e-05	
129.3758119742398	5.171322237607393e-05	6.924335348677606e-06	4.4788907817263744e-05	
131.3804922741741	5.0817551352459177e-05	6.818672383497586e-06	4.3998898675389856e-05	
133.41623512779302	4.9940950581246726e-05	6.714622019694061e-06	4.3226347245590635e-05	
135.48352184986857	4.9082836190051244e-05	6.612159636189284e-06	4.247069427274429e-05	
137.58284121315285	4.824265063956929e-05	6.51126098826747e-06	4.1731406458718256e-05	
139.71468956393986	4.741986115702809e-05	6.41190220180142e-06	4.1007974901569665e-05	
141.879570939417	4.6613958282197845e-05	6.3140597675686375e-06	4.029991364722191e-05	
144.07799718683648	4.58244545165611e-05	6.217710535655449e-06	3.9606758344211943e-05	
146.31048808453184	4.505088306713077e-05	6.122831709947807e-06	3.8928064993001294e-05	
148.57757146481032	4.429279667720755e-05	6.029400842707351e-06	3.826340878214247e-05	
150.87978333874923	4.354976653708527e-05	5.937395829231372e-06	3.761238300431077e-05	
153.2176680229263	4.282138126835197e-05	5.846794902595343e-06	3.697459804585047e-05	
155.5917782681133	4.210724597601156e-05	5.757576628476755e-06	3.634968044406122e-05	
158.00267538996428	4.140698136316565e-05	5.669719900058886e-06	3.5737272006965725e-05	
160.45092940172842	4.07202229034613e-05	5.583203933013324e-06	3.513702899076544e-05	
162.9371191490193	4.004662006692788e-05	5.498008260559943e-06	3.454862133060863e-05	
165.46183244667284	3.9385835595203886e-05	5.41411272860313e-06	3.397173192067296e-05	
168.02566621772516	3.873754482249623e-05	5.331497490943064e-06	3.340605593990607e-05	
170.6292266345446	3.810143503892179e-05	5.250143004560847e-06	3.2851300220075174e-05	
173.27312926215015	3.7477204893160815e-05	5.170030024976341e-06	3.230718265305639e-05	
175.9579992037507	3.686456383160462e-05	5.091139601677565e-06	3.177343163454717e-05	
178.68447124853947	3.626323157140936e-05	5.0134530736205176e-06	3.1249785541614977e-05	
181.45319002177868	3.5672937605076946e-05	4.9369520647983295e-06	3.073599224170405e-05	
184.2648101372089	3.509342073437311e-05	4.861618479878661e-06	3.0231808630911555e-05	
187.11999635182175	3.4524428631566035e-05	4.787434499908249e-06	2.9737000199517432e-05	
190.019423723029	3.3965717426126296e-05	4.714382578083588e-06	2.9251340622909722e-05	
192.9637777682679	3.34170513151725e-05	4.6424454355866935e-06	2.8774611376190853e-05	
195.95375462707955	3.2878202196078124e-05	4.571606057484921e-06	2.8306601370881284e-05	
198.99006122569847	3.234894931977546e-05	4.501847688693851e-06	2.7847106612257457e-05	
202.0734154441926	3.1829078963401935e-05	4.433153830002261e-06	2.739592987597024e-05	
205.20454628619316	3.1318384121035016e-05	4.36550823415819e-06	2.695288040269112e-05	
208.38419405125447	3.081666421135391e-05	4.298894902015178e-06	2.6517773609625098e-05	
211.6131105098844	3.032372480115066e-05	4.2332980787377104e-06	2.6090430817814074e-05	
214.892059081287	2.9839377343691914e-05	4.168702250064967e-06	2.5670678994232692e-05	
218.22181501385919	2.9363438931002557e-05	4.105092138631964e-06	2.5258350507748803e-05	
221.60316556848443	2.8895732059209466e-05	4.042452700347172e-06	2.4853282898087718e-05	
225.03691020466627	2.843608440614358e-05	3.980769120825785e-06	2.4455318656999278e-05	
228.5238607695462	2.7984328620454018e-05	3.92002681187771e-06	2.406430502088235e-05	
232.06484168985054	2.7540302121539823e-05	3.86021140804948e-06	2.3680093774173106e-05	
235.66069016681035	2.7103846909652344e-05	3.8013087632192427e-06	2.3302541062851015e-05	
239.3122563741041	2.6674809385564395e-05	3.7433049472439528e-06	2.2931507217459478e-05	
243.0204036588648	2.6253040179243885e-05	3.6861862426580436e-06	2.256685658507952e-05	
246.78600874580337	2.583839398700636e-05	3.6299391414227094e-06	2.220845736973192e-05	
250.60996194449422	2.543072941665562e-05	3.5745503417250426e-06	2.185618148071756e-05	
254.4931673598731	2.502990884015403e-05	3.520006744826255e-06	2.150990438843851e-05	
258.43654310599635	2.4635798253393504e-05	3.466295451958222e-06	2.1169504987271536e-05	
262.4410215231124	2.4248267142666148e-05	3.4134037612675864e-06	2.08348654650937e-05	
266.507549398097	2.3867188357458784e-05	3.361319164806713e-06	2.0505871179085124e-05	
270.63708818830384	2.3492437989219703e-05	3.3100293455707483e-06	2.0182410537457857e-05	
274.8306142488838	2.312389525576781e-05	3.2595221745800804e-06	1.986437488678186e-05	
279.08911906362675	2.2761442391035183e-05	3.2097857080075034e-06	1.9551658404599666e-05	
283.4136094793798	2.2404964539852964e-05	3.1608081843493824e-06	1.9244157997040497e-05	
287.80510794409827	2.2054349657508367e-05	3.112578021640155e-06	1.8941773201162097e-05	
292.26465274858515	2.1709488413817272e-05	3.0650838147094892e-06	1.8644406091765646e-05	
296.7932982719762	2.137027410147224e-05	3.018314332481444e-06	1.8351961192444042e-05	
301.3921152310292	2.1036602548440237e-05	2.9722585153149847e-06	1.8064345390638607e-05	
306.0621909332746	2.070837203419783e-05	2.926905472385227e-06	1.7781467856492552e-05	
310.80462953409153	2.0385483209604066e-05	2.8822444791047464e-06	1.7503239965302083e-05	
315.6205522977641	2.006783902022321e-05	2.8382649745843826e-06	1.7229575223377957e-05	
320.5110978625849	1.975534463292028e-05	2.794956559132901e-06	1.6960389197140875e-05	
325.47742251006514	1.944790736556262e-05	2.752308991794915e-06	1.6695599445284814e-05	
330.52070043831674	1.914543661967045e-05	2.7103121879264948e-06	1.64351254538516e-05	
335.6421240396705	1.8847843815868115e-05	2.668956216807862e-06	1.6178888574069105e-05	
340.8429041825955	1.8555042331996454e-05	2.628231299292622e-06	1.5926811962814072e-05	
346.1242704979875	1.826694744375424e-05	2.5881278054929522e-06	1.5678820525568085e-05	
351.4874716698928	1.79834762677444e-05	2.548636252500208e-06	1.5434840861742873e-05	
356.9337757307372	1.770454770680726e-05	2.509747302140387e-06	1.5194801212257837e-05	
362.46447036112943	1.7430082397529982e-05	2.4714517587639395e-06	1.4958631409259424e-05	
368.08086319431027	1.716000265982714e-05	2.4337405670693622e-06	1.4726262827877857e-05	
373.7842821253185	1.6894232448493174e-05	2.3966048099600954e-06	1.4497628339922494e-05	
379.57607562494815	1.6632697306632987e-05	2.360035706434183e-06	1.4272662269422513e-05	
385.45761305857025	1.637532432088189e-05	2.3240246095061974e-06	1.4051300349924756e-05	
391.43028500989345	1.6122042078330938e-05	2.2885630041609604e-06	1.3833479683465147e-05	
397.49550360974456	1.587278062507789e-05	2.2536425053385157e-06	1.3619138701134492e-05	
403.6547028699399	1.5627471426328816e-05	2.2192548559499406e-06	1.3408217125164113e-05	
409.9093390223323	1.538604732797877e-05	2.185391924923469e-06	1.3200655932460227e-05	
416.26089086311043	1.5148442519603946e-05	2.1520457052804996e-06	1.2996397319519942e-05	
422.71086010243414	1.4914592498801264e-05	2.1192083122409936e-06	1.2795384668665307e-05	
429.2607717194863	1.4684434036814533e-05	2.086871981357852e-06	1.2597562515534944e-05	
435.91217432302693	1.4457905145389651e-05	2.055029066679791e-06	1.2402876517776259e-05	
442.6666405175339	1.4234945044803936e-05	2.0236720389423053e-06	1.2211273424883674e-05	
449.52576727501685	1.401549413301789e-05	1.99279348378627e-06	1.2022701049131679e-05	
456.4911763125926	1.3799493955899949e-05	1.9623861000037753e-06	1.1837108237553632e-05	
463.56451447591087	1.3586887178477407e-05	1.932442697810756e-06	1.1654444844919947e-05	
470.74745412852144	1.3377617557169142e-05	1.9029561971460207e-06	1.1474661707671693e-05	
478.04169354727435	1.3171629912957732e-05	1.8739196259962777e-06	1.1297710618767583e-05	
485.4489573238469	1.2968870105460921e-05	1.8453261187467421e-06	1.1123544303404757e-05	
492.97099677249224	1.2769285007864173e-05	1.8171689145569509e-06	1.0952116395575425e-05	
500.60959034410683	1.257282248267798e-05	1.7894413557613862e-06	1.0783381415423462e-05	
508.36654404671106	1.237943135828545e-05	1.7621368862945443e-06	1.0617294747366869e-05	
516.2436918724502	1.2189061406247147e-05	1.735249050140047e-06	1.0453812618953418e-05	
524.242896231207	1.2001663319332046e-05	1.708771489803459e-06	1.0292892080418713e-05	
532.3660483909357	1.1817188690244731e-05	1.6826979448084302e-06	1.0134490984917196e-05	
540.6150689248177	1.1635589991020431e-05	1.6570222502158054e-06	9.978567969398e-06	
548.9919081653474	1.1456820553060935e-05	1.6317383351653614e-06	9.825082436099061e-06	
557.4985466654523	1.128083454778559e-05	1.6068402214398088e-06	9.673994534634079e-06	
566.1369956667598	1.1107586967872834e-05	1.5823220220507385e-06	9.525265144648022e-06	
574.909297575119	1.093703360906891e-05	1.5581779398461523e-06	9.378855859018294e-06	
583.8175264434902	1.076913105254138e-05	1.534402266139272e-06	9.234728967579347e-06	
592.8637884623186	1.0603836647756268e-05	1.5109893793582813e-06	9.092847441350075e-06	
602.0502224575035	1.0441108495858404e-05	1.4879337437166941e-06	8.953174917243728e-06	
611.379000396087	1.0280905433535676e-05	1.465229907904027e-06	8.815675683241443e-06	
620.8523278997751	1.0123187017348769e-05	1.4428725037964639e-06	8.6803146640113e-06	
630.4724447664181	9.96791350850853e-06	1.4208562451872146e-06	8.547057406955269e-06	
640.2416254995708	9.815045858084343e-06	1.3991759265362561e-06	8.415870068667819e-06	
650.1621798462554	9.664545692627286e-06	1.3778264217391747e-06	8.28671940179019e-06	
660.2364533430635	9.51637530019265e-06	1.3568026829147916e-06	8.159572742245274e-06	
670.4668278707137	9.370497616747262e-06	1.3360997392113165e-06	8.034397996838727e-06	
680.8557222172046	9.226876212947458e-06	1.3157126956307216e-06	7.911163631212554e-06	
691.4055926496942	9.085475281274283e-06	1.2956367318710686e-06	7.78983865813795e-06	
702.1189334952396	8.946259623513098e-06	1.2758671011865115e-06	7.670392626134881e-06	
712.9982777305363	8.80919463856533e-06	1.256399129264703e-06	7.552795608406397e-06	
724.0461975807946	8.67424631058052e-06	1.2372282131213427e-06	7.437018192076105e-06	
735.2653051278958	8.541381197397543e-06	1.2183498200116026e-06	7.323031467717953e-06	
746.6582529279726	8.410566419284108e-06	1.1997594863581703e-06	7.210807019167651e-06	
758.2277346385576	8.281769647964334e-06	1.1814528166956607e-06	7.100316913605821e-06	
769.9764856554507	8.154959095924457e-06	1.1634254826311408e-06	6.9915336919031635e-06	
781.9072837594538	8.030103505987223e-06	1.145673221820524e-06	6.884430359218422e-06	
794.0229497731273	7.907172141145956e-06	1.128191836960592e-06	6.778980375840431e-06	
806.3263482277227	7.786134774649528e-06	1.1109771947964046e-06	6.675157648265642e-06	
818.82038804045	7.666961680329988e-06	1.0940252251438598e-06	6.572936520503187e-06	
831.5080232022387	7.549623623164829e-06	1.077331919927178e-06	6.47229176559964e-06	
844.3922534761538	7.4340918500662325e-06	1.0608933322310804e-06	6.37319857737607e-06	
857.4761251066391	7.320338080889963e-06	1.04470557536743e-06	6.275632562370278e-06	
870.7627315397452	7.208334499656868e-06	1.0287648219561259e-06	6.1795697319773935e-06	
884.2552141545192	7.098053745980201e-06	1.0130673030200268e-06	6.0849864947822575e-06	
897.9567630057271	6.989468906692322e-06	9.976093070936882e-07	5.991859649077379e-06	
911.8706175780853	6.882553507664462e-06	9.823871793457056e-07	5.900166375560332e-06	
926.0000675521785	6.777281505813656e-06	9.673973207144544e-07	5.809884230204954e-06	
940.3484535822448	6.673627281291036e-06	9.526361870570212e-07	5.7209911373006834e-06	
954.9191680860141	6.571565629845963e-06	9.381002883111262e-07	5.633465382654766e-06	
969.715656046784	6.4710717553607e-06	9.237861876698371e-07	5.547285606952204e-06	
984.7414158279239	6.3721212625505415e-06	9.09690500768882e-07	5.462430799268559e-06	
1000.0	6.27469014982442e-06	8.958098948863646e-07	5.37888029073084e-06	


==> data/fig_iss_ph2_bode_04.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00016860080506417158	2.610023855418105e-06	
0.10154950161807173	0.00017278466415118562	0.00017129564268795615	2.623375640177758e-06	
0.10312301278878754	0.0001755487736805152	0.00017403624361780074	2.6370744855912135e-06	
0.10472090554055413	0.00017835991065214078	0.00017682351321271887	2.6511279481193152e-06	
0.10634355766636439	0.0001812190100408309	0.00017965838075005406	2.665543690674808e-06	
0.10799135281311975	0.00018412703171742393	0.00018254180031452178	2.6803294823949316e-06	
0.1096646805723366	0.00018708496138198917	0.00018547475172988554	2.6954931984001256e-06	
0.11136393657225817	0.0001900938115420566	0.00018845824153567955	2.7110428195386515e-06	
0.11308952257139368	0.00019315462253847283	0.0001914933040115266	2.7269864321265148e-06	
0.11484184655350702	0.0001962684636216082	0.00019458100225178216	2.7433322276843194e-06	
0.11662132282407707	0.00019943643408081553	0.00019772242929340082	2.7600885026771233e-06	
0.11842837210825283	0.00020265966443023005	0.00020091870930011454	2.777263658263461e-06	
0.12026342165032622	0.0002059393176542057	0.00020417099880622002	2.7948662000561806e-06	
0.12212690531474645	0.00020927659051590068	0.00020748048802348367	2.812904737903585e-06	
0.12401926368869937	0.00021267271493276095	0.00021084840221491298	2.8313879856959587e-06	
0.12594094418627644	0.00021612895942290397	0.0002142760031393999	2.8503247612006655e-06	
0.12789240115425762	0.00021964663062667487	0.00021776459057150135	2.8697239859359743e-06	
0.12987409597953362	0.0002232270749079473	0.00022131550390093354	2.8895946850862753e-06	
0.13188649719819254	0.00022687168004004944	0.00022493012381665883	2.909945987465353e-06	
0.13393008060629666	0.00023058187698154302	0.00022860987408078784	2.930787125536983e-06	
0.13600532937237603	0.0002343591417474478	0.0002323562233978967	2.9521274354931805e-06	
0.13811273415166478	0.00023820499738190403	0.000236170687385745	2.9739763574007786e-06	
0.14025279320210793	0.00024212101603869339	0.00024005483065381284	2.996343435423133e-06	
0.1424260125021654	0.00024610882117650346	0.00024401026899654982	3.019238318117306e-06	
0.1446329058704415	0.0002501700898763239	0.00024803867170871346	3.042670758819532e-06	
0.14687399508716817	0.00025430655528890816	0.0002521417640307364	3.0666506161200587e-06	
0.14914981001757044	0.00025852000922081886	0.0002563213297326378	3.091187854435598e-06	
0.15146088873714358	0.0002628123048682246	0.00026057921384564387	3.1162925446850262e-06	
0.1538077776588715	0.00026718535970829686	0.00026491732555137073	3.1419748650715594e-06	
0.15619103166241588	0.00027164115855882133	0.00026933764123917696	3.168245101980141e-06	
0.15861121422530794	0.00027618175681745096	0.0002738422077431162	3.195113650992535e-06	
0.16106889755617235	0.0002808092838929174	0.00027843314577080447	3.222591018027173e-06	
0.16356466273001555	0.00028552594684149596	0.00028311265353749655	3.2506878206068995e-06	
0.1660990998256107	0.00029033403422306584	0.00028788301061971345	3.279414789259566e-06	
0.16867280806501112	0.00029523592019226774	0.0002927465820439178	3.308782769059148e-06	
0.1712863959552255	0.00030023406884151406	0.00029770582262700064	3.3388027213046567e-06	
0.17394048143208848	0.0003053310388139851	0.0003027632815866999	3.3694857253499143e-06	
0.17663569200636045	0.0003105294882062414	0.00030792160744159383	3.4008429805782556e-06	
0.17937266491209122	0.0003158321797817329	0.0003131835532219368	3.432885808534366e-06	
0.18215204725728248	0.00032124198651828015	0.0003185519820144188	3.4656256552128453e-06	
0.18497449617688488	0.00032676189751458035	0.0003240298728659009	3.4990740935046377e-06	
0.18784067898816573	0.00033239502428295496	0.00032962032707334186	3.5332428258073653e-06	
0.1907512733484843	0.00033814460745794193	0.00033532657488951256	3.5681436868052938e-06	
0.19370696741551147	0.0003440140239529372	0.0003411519826767163	3.6037886464115917e-06	
0.1967084600099325	0.0003500067945999911	0.0003471000605436052	3.6401898128871643e-06	
0.19975646078067044	0.00035612659231101774	0.00035317447050336087	3.677359436130213e-06	
0.20285169037266976	0.00036237725080219584	0.0003593790351950109	3.715309911144162e-06	
0.2059948805972802	0.0003687627739271846	0.0003657177472135141	3.7540537816793947e-06	
0.20918677460527996	0.00037528734566907277	0.00037219477909851846	3.7936037440612155e-06	
0.21242812706258082	0.0003819553408456891	0.00037881449403643686	3.833972651194512e-06	
0.215719704328655	0.0003887713365881549	0.0003855814573357105	3.875173516755051e-06	
0.21906228463772706	0.00039574012465836973	0.00039250044874095444	3.917219519567855e-06	
0.22245665828277353	0.00040286672467757526	0.00039957647565813534	3.960124008172796e-06	
0.22590362780237347	0.00041015639834532727	0.0004068147873701112	4.003900505578753e-06	
0.22940400817045398	0.00041761466473619693	0.0004142208903298514	4.048562714214955e-06	
0.23295862698897662	0.00042524731677044534	0.00042180056462759214	4.094124521072469e-06	
0.2365683246836085	0.0004330604389648584	0.00042955988173811415	4.1406000030433045e-06	
0.2402339547024262	0.00044106042658106914	0.00043750522366546563	4.1880034324639785e-06	
0.243956383717698	0.00044925400630114256	0.00044564330361492743	4.2363492828535875e-06	
0.24773649183079302	0.0004576482585741782	0.00045398118833596266	4.2856522348635e-06	
0.2515751727802653	0.0004662506417933635	0.0004625263222956015	4.33592718243298e-06	
0.2554733341531623	0.0004750690184805529	0.00047128655385934116	4.387189239156229e-06	
0.2594318975996074	0.00048411168367532063	0.0004802701636765161	4.439453744865344e-06	
0.26345179905070754	0.0004933873957478421	0.000489485895489503	4.492736272434737e-06	
0.2675339889398373	0.0005029054098802916	0.000498942989611466	4.547052634805915e-06	
0.27167943242735193	0.0005126755144901123	0.0005086512193460028	4.602418892245323e-06	
0.2758891096287819	0.0005227080709010214	0.0005186209306545807	4.658851359833109e-06	
0.28016401584656353	0.0005330140566045368	0.0005288630854145566	4.7163666151955214e-06	
0.2845051618053608	0.0005436051124968288	0.0005393893086526217	4.774981506477668e-06	
0.28891357389103245	0.0005544935945236229	0.0005502119401864003	4.834713160578826e-06	
0.2933902943933029	0.0005656926302205816	0.0005613440911616857	4.89557899163626e-06	
0.29793638175219256	0.0005772161806992726	0.0005727997060354313	4.9575967097896156e-06	
0.30255291080826724	0.00058907910870066	0.0005845936306264872	5.020784330213466e-06	
0.30724097305676445	0.0006012972534206605	0.0005967416869386691	5.0851601824387036e-06	
0.31200167690565833	0.0006138875129074738	0.0006092607555559109	5.150742919972772e-06	
0.3168361479377224	0.0006268679349402299	0.0006221688665191178	5.217551530226097e-06	
0.3217455291766536	0.0006402578174256675	0.0006354852997215022	5.28560534475372e-06	
0.32673098135731937	0.0006540778194970588	0.0006492306960066964	5.3549240498322595e-06	
0.33179368320019265	0.0006683500846711393	0.0006634271803255052	5.425527697378967e-06	
0.33693483169003946	0.0006830983776188623	0.000678098498507224	5.497436716232518e-06	
0.3421556423589239	0.0006983482363396444	0.0006932701694353302	5.5706719238038e-06	
0.3474573495735992	0.0007141271418030044	0.0007089696546915988	5.645254538119578e-06	
0.35284120682735126	0.0007304647074438646	0.0007252265480550995	5.72120619027218e-06	
0.3583084870363649	0.0007473928912780079	0.0007420727876227744	5.7985489373002025e-06	
0.3638604828406817	0.000764946233853902	0.0007595428937680766	5.8773052755065064e-06	
0.3694985069098218	0.0007831621257908657	0.0007776742366879252	5.9574981542522075e-06	
0.37522389225314035	0.0008020811092890041	0.0007965073379237721	6.039150990235596e-06	
0.3810379925349945	0.0008217472187556883	0.0008160862110019668	6.122287682286291e-06	
0.3869421823947922	0.0008422083666038157	0.0008364587472491662	6.206932626696867e-06	
0.39293785777200174	0.0008635167813730087	0.0008576771539345351	6.293110733122263e-06	
0.39902643623619527	0.000885729506649142	0.000879798453214851	6.3808474410726225e-06	
0.4052093573222091	0.0009089089708642655	0.0009028850519654363	6.470168737037468e-06	
0.41148808287049476	0.0009331236400166405	0.0009270053945376955	6.56110117225362e-06	
0.41786409737274555	0.0009584487677466578	0.000952234712880254	6.653671881183686e-06	
0.4243389083228771	0.0009849672601505038	0.000978655891407134	6.747908600708265e-06	
0.43091404657344795	0.0010127706763538382	0.0010063604676370792	6.843839690099666e-06	
0.4375910666976019	0.0010419603903888586	0.0010354497941497329	6.941494151790556e-06	
0.4443715473566186	0.0010726489455634963	0.0010660363930502282	7.0409016530100905e-06	
0.45125709167315986	0.001104961639600327	0.0010982455412233232	7.142092548308123e-06	
0.4582493276102989	0.001139038387777376	0.001132217133613637	7.2450979030373415e-06	
0.4653499083564233	0.0011750359226852163	0.0011681078831519177	7.3499495178270045e-06	
0.4725605127161014	0.001213130403778721	0.0012060939305126488	7.456679954123889e-06	
0.4798828455070056	0.0012535205286672477	0.0012463739556556276	7.565322560837583e-06	
0.4873186379629853	0.0012964312624453235	0.0012891729074649084	7.675911502164737e-06	
0.49486964814338685	0.0013421183332324228	0.0013347464996682867	7.788481786658612e-06	
0.5025376613487146	0.0013908736841277273	0.001383386663262206	7.903069297596687e-06	
0.5103244905427329	0.0014430321277332332	0.0014354282016203143	8.01971082473426e-06	
0.5182319767811088	0.0014989795245651842	0.0014912569696385735	8.138444097503388e-06	
0.5262619896466971	0.0015591629086860453	0.001551320000293111	8.25930781974295e-06	
0.5344164276915693	0.0016241031238394116	0.001616138141952614	8.38234170602615e-06	
0.5426972188858914	0.0016944107276093538	0.0016863219640479144	8.507586519663095e-06	
0.5511063210737586	0.0017708061941045228	0.0017625919617113035	8.63508411245487e-06	
0.559645722436092	0.001854145834520203	0.001845804478896089	8.764877466258947e-06	
0.5683174419607084	0.0019454554170076303	0.0019369853316294446	8.897010736417794e-06	
0.5771235299196736	0.0020459742927716237	0.002037373938642886	9.031529297121495e-06	
0.5860660683540517	0.0021572140689021194	0.0021484820003613656	9.168479788714452e-06	
0.595147171566167	0.002281037747271901	0.002272172646295605	9.307910167145706e-06	
0.604368986619493	0.002419768170962253	0.002410768893389199	9.449869756578615e-06	
0.6137336938462858	0.002576339270997045	0.0025672049098035563	9.594409313878896e-06	
0.6232435073630855	0.002754511203123616	0.002745241176802955	9.74158099871421e-06	
0.6329006755942035	0.002959183237365476	0.0029497774153919728	9.891438338222411e-06	
0.6427074818033226	0.0031968604449351783	0.003187319330876937	1.0044037066673375e-05	
0.6526662446333333	0.0034763702104425817	0.003466695217428748	1.0199433849301074e-05	
0.6627793186545348	0.0038099997949281542	0.0038001936723040283	1.0357687245444444e-05	
0.6730490949213316	0.0042153747509317595	0.004205442273481812	1.0518857448266857e-05	
0.6834780015375548	0.004718709135520044	0.004708658270846955	1.0683006242379517e-05	
0.6940685042305437	0.005360756907417576	0.005350600912842484	1.085019685076048e-05	
0.7048231069341222	0.00620850039623585	0.006198261873349743	1.1020493553420211e-05	
0.7157443523806098	0.007380247733066347	0.007369967250117019	1.1193960774838344e-05	
0.7268348227020044	0.009106259709070159	0.009096016635706248	1.1370660782273372e-05	
0.7380971400404808	0.011901295374618908	0.011891268228748827	1.155064713280559e-05	
0.7495339671683494	0.01719324471132616	0.017183942332226566	1.1733941823001845e-05	
0.7611480081176202	0.030825646865672886	0.03081935875134993	1.1920427161173017e-05	
0.7729420088193235	0.10102107970750836	0.10103280405494111	1.2110814847163378e-05	
0.784918757752735	0.04249306078818877	0.04250042436625637	1.230827630842349e-05	
0.7970810866046624	0.020164567039759124	0.020176404309742723	1.250528468857288e-05	
0.8094318709389453	0.01306318355275494	0.013075758345516338	1.2706763679870333e-05	
0.8219740308763326	0.009618965614840212	0.009631857284247862	1.2912333873330781e-05	
0.8347105317848907	0.007589169548000096	0.007602291317208417	1.3121995414041169e-05	
0.847644384981113	0.006251052626794044	0.006264383638633038	1.33358192036509e-05	
0.8607786484418896	0.005302087457779246	0.0053156247581170385	1.3553898993828623e-05	
0.8741164275275125	0.004593557090160473	0.004607303492010439	1.3776339796176885e-05	
0.8876608757158821	0.004043886667738735	0.004057847010642792	1.400325428347703e-05	
0.9014151953480897	0.0036046121445582743	0.0036187919970339425	1.4234761556951303e-05	
0.9153826383855528	0.0032451336694588454	0.003259538851639505	1.44709867740831e-05	
0.9295665071788846	0.0029451801307070133	0.002959816539904188	1.4712061145119859e-05	
0.9439701552486742	0.002690789926750863	0.0027056634817746303	1.495812211367815e-05	
0.9585969880783669	0.0024720323524043434	0.0024871489856873345	1.5209313645121222e-05	
0.9734504639194281	0.0022816495338461268	0.0022970152025203953	1.54657865894923e-05	
0.9885340946089864	0.0021142124656571217	0.002129833169488556	1.5727699104444095e-05	
1.0038514464001433	0.001965577587540086	0.0019814593886308346	1.5995217132891144e-05	
1.01940614080515	0.0018325260274634418	0.0018486750696588004	1.626851493477727e-05	
1.0352018554516484	0.0017125176574517903	0.001728940184713272	1.6547775675290488e-05	
1.051242324952181	0.0016035194537826483	0.0016202218273621207	1.6833192073809392e-05	
1.0675313417871697	0.0015038831959453178	0.0015208719104275706	1.7124967119429287e-05	
1.0840727572015847	0.0014122566789496124	0.001429538377306258	1.7423314860353677e-05	
1.1008704821154982	0.001327518152949915	0.001345099640749293	1.772846127590338e-05	
1.117928488048752	0.0012487271523091898	0.0012666154111918237	1.8040645241441064e-05	
1.1352508080599522	0.001175087074592386	0.0011932892750642198	1.836011959836877e-05	
1.1528415377000134	0.00110591630188751	0.001124439815406278	1.8687152343348527e-05	
1.1707048359804781	0.001040625607565772	0.0010594780177946013	1.9022027953409456e-05	
1.1888449263568397	0.000978700233617501	0.0009978893465822025	1.9365048866478526e-05	
1.2072660977271032	0.0009196854636680786	0.0009392193163598123	1.9716537140402492e-05	
1.225972705445816	0.0008631748218945678	0.0008830616885731041	2.007683631772148e-05	
1.2449691723538168	0.0008088002414071968	0.0008290486364244258	2.04463135286476e-05	
1.2642599898239333	0.0007562236952224859	0.0007768423705028062	2.0825361871033516e-05	
1.2838497188228888	0.0007051298870933385	0.0007261278213039761	2.1214403114074284e-05	
1.3037429909896587	0.0006552196702545605	0.0006766060448588778	2.1613890782764467e-05	
1.3239445097305402	0.0006062039075199521	0.000627988061731323	2.2024313694622122e-05	
1.3444590513311867	0.0005577975113834274	0.0005799888623395675	2.244620004564208e-05	
1.3652914660858761	0.0005097134117160872	0.0005323213155144536	2.2880122217609965e-05	
1.386446679444272	0.000461656195626034	0.0004846897039510996	2.332670295282809e-05	
1.4079296931759626	0.0004133151756533106	0.00043678258206782285	2.3786609267205943e-05	
1.4297455865530366	0.000364356578029031	0.0003882646173987096	2.4260593016239933e-05	
1.451899517550985	0.00031441492570046724	0.00033876706976814023	2.4749469479260812e-05	
1.4743967240682132	0.0002630840125607227	0.0002878767138383448	2.525412702467854e-05	
1.4972425251644468	0.00020991086441275164	0.00023512386716068056	2.5775556171239085e-05	
1.5204423223183279	0.00015440943614965287	0.0001799744818456712	2.6314856641162403e-05	
1.5440016007044985	9.620623167730545e-05	0.00012185783343712806	2.687325593984587e-05	
1.5679259304904682	3.705498206305848e-05	6.055613298967779e-05	2.7452131596129153e-05	
1.5922209681535842	4.229303307276395e-05	1.8953388938114465e-05	2.8053038476133484e-05	
1.6168924578184014	0.00011343467280847885	8.478823051647784e-05	2.8677742714548866e-05	
1.6419462326147771	0.00019530503084761271	0.00016600474655492346	2.9328264292588897e-05	
1.667388216057011	0.000288075811539017	0.0002581753601185389	3.0006931018907358e-05	
1.6932244234443516	0.00039464873278774893	0.0003641193013245704	3.0716447710188735e-05	
1.7194609632832076	0.0005194382398463763	0.0004882492319165607	3.145998585688315e-05	
1.7461040387313935	0.0006689798087916007	0.0006371051357949081	3.2241301196495206e-05	
1.7731599490647525	0.0008532628049250072	0.000820683596864064	3.306488973486357e-05	
1.8006350911665105	0.0010883250395854985	0.0010550355663705607	3.393619352789681e-05	
1.828535961039703	0.0014016364654441124	0.0013676583737253904	3.486188895625025e-05	
1.8568691553430368	0.0018444796742921657	0.0018098980294221536	3.585024646708941e-05	
1.885641372950552	0.0025247915699753453	0.002489858793494679	3.691159476885383e-05	
1.9148594165354507	0.0037144571170139766	0.0036799684966432036	3.805868688068467e-05	
1.9445301941784663	0.006340609452953637	0.0063099125083524036	3.930565288724763e-05	
1.974660721001155	0.016280233411130003	0.016282344550916823	4.0656619607514085e-05	
2.0052581208244957	0.020716580551825903	0.020704022989626075	4.241269710524745e-05	
2.036329627853186	0.007933045586390795	0.007969469732642512	4.4149626945944474e-05	
2.067882588386045	0.004924114010529559	0.0049679319333301	4.624085589564784e-05	
2.0999244625529108	0.003623371347639065	0.003671155789866586	4.8799552589802073e-05	
2.132462826078452	0.0028967745020151495	0.0029483923851531136	5.207714612971076e-05	
2.1655053720733157	0.002429932033423466	0.002486337778788711	5.658886805178656e-05	
2.199059912853022	0.0021008897305028465	0.0021644088162143123	6.354955169778949e-05	
2.2331343817850464	0.0018498447663448257	0.0019264366789634242	7.664740690899631e-05	
2.267736835164523	0.0016317981570314994	0.0017427491742705655	0.00011397484650454856	
2.302875454119006	0.0016458978886482172	0.001596201514992904	0.00015889714249790353	
2.3385585465427567	0.0014820475952822133	0.0014761978545719493	1.1931715238248346e-05	
2.3747945490609914	0.001356705150858898	0.0013758370401648773	1.9199243535474e-05	
2.411592029024571	0.001259142976853376	0.001290431043030089	3.128969982441072e-05	
2.4489596865355954	0.0011749958319738926	0.0012166832468318612	4.1731092089875714e-05	
2.4869063565043885	0.0011090748418332178	0.001152207497318564	5.223045171106011e-05	
2.5254410107383527	0.0010616000444637135	0.0010952337379879528	3.3770134653973285e-05	
2.564572760063192	0.0009992449023474973	0.0010444209225939998	4.595847354565204e-05	
2.604310856476998	0.0009625572924581051	0.000998734210175773	3.623716052801738e-05	
2.6446646953377266	0.0009145720982246912	0.000957362071936781	4.2790098891442976e-05	
2.6856438175845567	0.0008727014385837741	0.0009196589548099802	4.6958765399156e-05	
2.727257911993673	0.0008346660505394094	0.0008851047583205269	5.0439772341281034e-05	
2.769516817469004	0.0007995914774873954	0.0008532756403789275	5.368469299301829e-05	
2.812430525368455	0.0007669440599680039	0.0008238226210087604	5.687868070103085e-05	
2.8560091818661824	0.0007363288593187956	0.000796455657110332	6.012680307392106e-05	
2.9002630903514777	0.0007074272031575275	0.0007709316224446939	6.350468409183026e-05	
2.945202713864811	0.000679968484484782	0.0007470451190701133	6.707759091154666e-05	
2.9908386775716385	0.0006537135893911686	0.0007246213711428538	7.090993201432431e-05	
3.0371817712745264	0.0006284430619440523	0.0007035106702535715	7.50715582954907e-05	
3.0842429519642045	0.000603947173307897	0.0006835839907028126	7.964333075480912e-05	
3.1320333464101533	0.0005800162776618048	0.0006647294967558761	8.472330242009451e-05	
3.180564253791325	0.0005564301090500046	0.0006468497369286192	9.043466543234086e-05	
3.2298471483676323	0.000532944449646448	0.0006298593724772795	9.693689726255045e-05	
3.2798936821928324	0.0005092728865050595	0.0006136833249333485	0.00010444230795487865	
3.3307156878694446	0.0004850598915615501	0.0005982552550591584	0.00011324173879408183	
3.3823251813463506	0.0004598385003171899	0.000583516305942151	0.00012374623650214514	
3.43473436475976	0.00043295978046829553	0.0005694140581243778	0.000136557874775122	
3.487955629318178	0.0004034680823497473	0.000555901656095139	0.00015259683403076604	
3.542001558232087	0.0003698654125929581	0.0005429370741592583	0.00017334495043736176	
3.5968849296890193	0.0003296313604197732	0.0005304824963456406	0.00020135265102338764	
3.6526187198747286	0.0002781581940482618	0.0005185037901555973	0.0002414137806177831	
3.7092161060411786	0.0002062574313905053	0.0005069700579430218	0.00030371822546714053	
3.7666904696220658	9.95578191450401e-05	0.0004958532528444005	0.0004143350443670218	
3.8250553993966134	0.00021557558933525437	0.00048512784863999483	0.0006647093220872538	
3.884324694702404	0.0012963607780698103	0.0004747705548807973	0.0016687836145990625	
3.9445123686979775	0.0020162856193771325	0.0004647600701737957	0.0016110677001907343	
4.005632651675993	0.0010563867788939965	0.00045507686776762496	0.0006074549924365289	
4.067699994427721	0.0008011513051355176	0.00044570300858825227	0.00035722963157489647	
4.130729071659682	0.0006823293182708863	0.0004366219776908853	0.00024646574804269996	
4.194734785463209	0.0006112923393883976	0.0004278185407592708	0.00018387076614166114	
4.259732268837781	0.0005624454629628699	0.000419278617827555	0.00014340452323697913	
4.325736889268946	0.0005257115539684272	0.0004109891718469391	0.00011487959055754289	
4.392764252361694	0.0004963202474520869	0.0004029381100882589	9.349499754623603e-05	
4.460830205530115	0.0004717141516767045	0.0003951141966773013	7.668719282142889e-05	
4.5299508417442365	0.00045038994690453236	0.000387506974813912	6.295547256133949e-05	
4.600142503334918	0.0004313955776122893	0.00038010669743823445	5.135392279704535e-05	
4.671421785857698	0.00041408635888884207	0.00037290426528528464	4.124570123353701e-05	
4.743805542016518	0.00039799480283967607	0.000365891171418613	3.217263011417357e-05	
4.817310885648243	0.0003827537517015428	0.0003590594514599673	2.3779936987164375e-05	
4.891955195768907	0.0003680441687960958	0.0003524016388386305	1.5772182443804873e-05	
4.967756120682691	0.0003535509128359567	0.00034591072447473725	7.92970261698074e-06	
5.044731582154526	0.00033891208144496625	0.0003395801203880457	2.456532053247387e-06	
5.122899779647386	0.00032364075280865313	0.0003334036267895152	1.0159902955824578e-05	
5.202279194625215	0.00030697298429677546	0.00032737540226946885	2.072238887506881e-05	
5.282888594922542	0.00028751499411527713	0.00032148993674453806	3.437038706173933e-05	
5.364747039181794	0.00026226504004174425	0.0003157420268672856	5.417744266587645e-05	
5.447873881359371	0.00022325539798315663	0.0003101267536383646	8.8900320140602e-05	
5.532288775301544	0.00014655941351006884	0.00030463946199219216	0.00017578077863198796	
5.618011679391243	0.0005925710759962692	0.0002992757421540912	0.0006111096809678431	
5.705062861266868	0.0005055957709204417	0.00029403141259029135	0.00021932237751438438	
5.793462902614208	0.0003911852494594695	0.0002889025043926041	0.00010362237861847933	
5.883232704032601	0.0003441691400986005	0.0002838852469573975	6.0934735573332004e-05	
5.974393489976511	0.00031145798358905077	0.0002789760548340831	3.360596515216053e-05	
6.06696681377367	0.0002741933095539531	0.000274171515631983	3.8513210099582516e-05	
6.160974562720967	0.0003305112367897376	0.0002694683788864344	6.345730660854625e-05	
6.25643896325932	0.0003003783611008772	0.00026486354579553973	3.5809079104462335e-05	
6.353382586228693	0.0002838726084716386	0.00026035405974826647	2.3662811423391953e-05	
6.451828352204593	0.0002712851221400213	0.00025593709757280804	1.5467157679280832e-05	
6.551799536917215	0.00026043539261923253	0.00025160996144138047	8.967373555470615e-06	
6.653319776754563	0.0002505362281943619	0.00024737007137405983	3.470561835620003e-06	
6.756413074350862	0.00024119740578091545	0.0002432149582899751	2.4241805837395233e-06	
6.861103804261538	0.00023217593033531784	0.00023914225755924674	7.092305359726425e-06	
6.9674167187261515	0.0002232865490376853	0.00023514970301357586	1.1942516643099311e-05	
7.075376953520617	0.00021435641869391574	0.0002312351213774213	1.6943469805527757e-05	
7.1850100339000935	0.00020518859283380413	0.00022739642708529775	2.2270317941162847e-05	
7.2963418806339915	0.00019551275232912248	0.0002236316174539422	2.818856960605172e-05	
7.40939881613446	0.0001848884419955697	0.00021993876818098343	3.514138943970137e-05	
7.5242075706798515	0.00017246163153842027	0.00021631602914432729	4.400122870470135e-05	
7.640795288734611	0.00015619266866535872	0.00021276162047879506	5.690250475951125e-05	
7.759189535367103	0.00012963904914599052	0.0002092738289086355	8.117719318159103e-05	
7.879418302766868	0.00010065406820092078	0.0002058510043164148	0.00016465065215593133	
8.001510016862884	0.0002595296561245415	0.00020249155653047653	7.79712695959688e-05	
8.125493544044346	0.00019820235161833877	0.00019919395231469874	2.6469539355772738e-05	
8.251398197985628	0.00017104349125812135	0.00019595671254565188	2.6223638321246798e-05	
8.379253746576957	0.00014792056457752048	0.00019277840956351646	4.535529688446413e-05	
8.509090418962503	0.0001262973375623022	0.00018965766468424797	6.384196456228878e-05	
8.640938912687513	0.00010122066868168554	0.00018659314586150582	8.612181157239917e-05	
8.774830400956196	6.76103312594115e-05	0.00018358356548779658	0.00011796788894775307	
8.910796540002062	2.7124891742690222e-05	0.0001806276783251261	0.00017327963730913944	
9.048869476572474	0.00013986932948006556	0.00017772427955623044	0.00030486823340686976	
9.189081855529167	0.0008256959757169457	0.00017487220294815483	0.0009261451197228996	
9.331466827566528	0.0006503051753907278	0.00017207031912059223	0.0004902245974877409	
9.476058057049498	0.00037799184433082953	0.00016931753391197674	0.00021073349339270525	
9.622889729972897	0.0002965483526475446	0.00016661278683686016	0.00013076932894135694	
9.771996562044086	0.0002501715521176974	0.0001639550496285918	8.664055527333814e-05	
9.923413806890872	0.00021952101034425676	0.00016134332486176308	5.8548889996110456e-05	
10.0771772643966	0.00019332598875540844	0.00015877664464929397	3.535462601151703e-05	
10.233323289164382	0.00017106916155184914	0.00015625406940940762	3.856459407034439e-05	
10.391888799112495	0.00018030815021704316	0.00015377468669809018	2.8765765206403046e-05	
10.552911284202958	0.00014498563901714837	0.00015133761010294343	1.579420033605538e-05	
10.716428815305356	0.00011262043050454749	0.00014894197819463408	0.00011181007337237351	
10.882480053198018	0.0002718172190019801	0.00014658695353240734	0.00013148311132848967	
11.051104257708666	0.0002085811149136102	0.00014427172172038058	6.486376446080714e-05	
11.222341296996655	0.00018554279990087746	0.0001419954905115613	4.372435374505563e-05	
11.39623165697915	0.00017192246953552038	0.00013975748895673953	3.22585099663403e-05	
11.572816450903245	0.00016196200982530691	0.00013755696659560276	2.4469490067871496e-05	
11.752137429066462	0.0001538666470021323	0.0001353931926875969	1.852617283743526e-05	
11.93423698868786	0.00014688543253964015	0.00013326545548022302	1.3669335227691728e-05	
12.119158183932093	0.00014064131684517607	0.00013117306151261293	9.52110532107289e-06	
12.306944736088793	0.00013491976516873913	0.00012911533495236685	5.872208164938364e-06	
12.497641043909683	0.00012958677895743686	0.0001270916169637696	2.6227360848855835e-06	
12.691292194105861	0.00012455175667321408	0.00012510126510562034	9.283962459297307e-07	
12.887943972007742	0.00011974720794151237	0.00012314365275702683	3.469221243644877e-06	
13.08764287239018	0.00011510875961990277	0.00012121816856961682	6.148498012317773e-06	
13.290436110465315	0.00011054940903671502	0.00011932421594471911	8.822749727735963e-06	
13.496371633045765	0.00010668162419316786	0.00011746121253415471	1.080278788667024e-05	
13.705498129880782	0.00010239046694064705	0.00011562858976336481	1.3252787576676145e-05	
13.917865045168076	9.825272368134939e-05	0.00011382579237567868	1.5584871859063984e-05	
14.133522589243995	9.42027649058707e-05	0.00011205227799659859	1.7859678333604086e-05	
14.35252175045488	9.021405585029145e-05	0.0001103075167170464	2.0102598057276586e-05	
14.574914307212275	8.626753185096529e-05	0.00010859099069458015	2.2331963131831426e-05	
14.800752840235097	8.234546965572044e-05	0.00010690219377164597	2.45648964493163e-05	
15.030090744981337	7.84288842311273e-05	0.00010524063110999004	2.6819858479633876e-05	
15.262982244272472	7.449678817961672e-05	0.00010360581884040201	2.9117452394386105e-05	
15.499482401113475	7.052167554515165e-05	0.00010199728372701263	3.1484498107744225e-05	
15.739647131711472	6.645888085175656e-05	0.00010041456284541195	3.3965650694652976e-05	
15.98353321869612	6.224900522275514e-05	9.88572032738969e-05	3.662017968047884e-05	
16.23119832454485	5.778441816070845e-05	9.732476179719651e-05	3.955628680538641e-05	
16.482701005216104	5.2856501509832506e-05	9.581680462205956e-05	4.2985288050038475e-05	
16.738100723993853	4.6990410732855824e-05	9.433290710412469e-05	4.739472891556887e-05	
16.997457865546615	3.883683848901286e-05	9.287265348552431e-05	5.422992307923371e-05	
17.26083375020432	2.447450727357991e-05	9.143563664270511e-05	7.018189043748023e-05	
17.528290648456405	0.00010400069419405423	9.002145784397608e-05	7.61719557914254e-05	
17.799891795674554	6.491298687189543e-05	8.862972651632112e-05	2.511313512654297e-05	
18.075701407063548	5.108610225592947e-05	8.726006002103973e-05	3.632454008982266e-05	
18.35578469284383	4.3713061690163306e-05	8.591208343780124e-05	4.22733194715237e-05	
18.64020787366921	3.797695282299322e-05	8.45854293567222e-05	4.664071220313205e-05	
18.929038196283646	3.2956446092386684e-05	8.327973767809467e-05	5.034786764620416e-05	
19.222343949420477	2.8310702197937385e-05	8.19946554194164e-05	5.3706632963071276e-05	
19.52019447994806	2.3834128752637792e-05	8.072983652938883e-05	5.69194322096966e-05	
19.822660209265607	1.9408039185826412e-05	7.948494170856855e-05	6.010465716186338e-05	
20.12981264995304	1.4930843715651446e-05	7.825963823637321e-05	6.336624680888364e-05	
20.441724422678867	1.0247983844040259e-05	7.705359980415867e-05	6.68728020521603e-05	
20.75846927337004	5.010262961348451e-06	7.586650635409843e-05	7.119017848917632e-05	
21.08012209064783	1.0011619078732933e-05	7.469804392361085e-05	7.214020314792104e-05	
21.406758923533914	2.049443547224883e-06	7.354790449509127e-05	7.273469176280727e-05	
21.738456999430788	4.546773572931061e-06	7.241578585071984e-05	7.673393276624627e-05	
22.075294742380795	9.59357505815819e-06	7.130139143212635e-05	8.083212987010999e-05	
22.417351791608088	1.4602880844338968e-05	7.020443020470466e-05	8.476923472119242e-05	
22.764709020347887	1.9661179143152542e-05	6.912461652637968e-05	8.875758400143012e-05	
23.1174485549675	2.484255942855013e-05	6.806167002063926e-05	9.288125453635827e-05	
23.47565379438362	3.019265652051887e-05	6.70153154536529e-05	9.71881830890861e-05	
23.839409429780538	3.574934437603067e-05	6.598528261530757e-05	0.00010171692016355118	
24.20880146463373	4.1549992246646736e-05	6.497130620399953e-05	0.00010650499475003916	
24.583917235044	4.7635779090702685e-05	6.397312571502805e-05	0.00011159353595517164	
24.964845430386426	5.405616661348536e-05	6.299048533244534e-05	0.00011703184885909612	
25.351676114279368	6.087666667039284e-05	6.20231338242235e-05	0.00012288520556640685	
25.744500745878433	6.819805745612543e-05	6.107082444060512e-05	0.00012925400259905748	
26.143412201500308	7.622128936004668e-05	6.0133314815512026e-05	0.00013633827892051655	
26.548504796581717	8.55737221179086e-05	5.9210366870891106e-05	0.00014476015624244307	
26.959874307978602	9.677875683395572e-05	5.830174672388258e-05	0.0001547991862549526	
27.377617996610834	9.605283168475108e-05	5.740722459670126e-05	0.0001534224981616142	
27.801834630457815	0.00010806766957332607	5.652657472912612e-05	0.00016457587183289622	
28.232624507910387	0.00011968934751741	5.5659575293498756e-05	0.00017533257270762576	
28.670089481484574	0.0001320135785963333	5.4806008312135373e-05	0.00018680332212103504	
29.114332981902788	0.00014545572241775627	5.3965659577061536e-05	0.00019940455389204386	
29.565460042548164	0.00016035417287002028	5.313831857198318e-05	0.0002134746317432754	
30.0235773242978	0.00017709431583456405	5.232377839641067e-05	0.00022939788877221118	
30.488793140740842	0.0001957591314933235	5.1521835691857156e-05	0.00024725884189047117	
30.961217483787163	0.0002173061266742113	5.0732290570035475e-05	0.00026801509789741156	
31.440962049673153	0.00024256202312647102	4.995494654298096e-05	0.00029249078059185674	
31.928140265370157	0.0002724568000896493	4.9189610455031725e-05	0.00032161608188363794	
32.42286731540228	0.00030870312897178054	4.8436092416599955e-05	0.00035710288931539117	
32.925260169079685	0.00035405026621657294	4.7694205739670805e-05	0.0004016976736655734	
33.435437608153904	0.0004132503232962005	4.6963766874968805e-05	0.0004601500529591446	
33.95352025490161	0.0004986268948671151	4.624459535073366e-05	0.0005447650377901195	
34.479630600643624	0.0006558136175277639	4.553651371305004e-05	0.0007009534742132526	
35.01389303470575	0.0005731452929799903	4.483934746767829e-05	0.0006061374027023011	
35.556433873828425	0.0006387007899493394	4.415292502333536e-05	0.0006824077323149156	
36.107381392031996	0.0009291803381320088	4.3477077636377074e-05	0.000972349896937721	
36.666865850944866	0.0013972333549421654	4.2811639356835094e-05	0.0014395543145492493	
37.23501953060145	0.002504748496504094	4.215644697576412e-05	0.002545564696360288	
37.81197676071744	0.0077880543234848595	4.151133997385602e-05	0.00781592373761929	
38.397873952449665	0.004526287220295343	4.087616047128011e-05	0.004489120730551297	
38.99284963064802	0.0020538857406437795	4.025075317870998e-05	0.002014330549937483	
39.59704446660722	0.0013283275210519692	3.963496534949899e-05	0.0012889637155944025	
40.21060131132589	0.0009857318799460345	3.902864673296836e-05	0.0009468487700386958	
40.83366522928125	0.0007850124222940557	3.843164952877249e-05	0.0007466669983392167	
41.46638353272696	0.0006527089355577542	3.7843828342308554e-05	0.0006149251793885043	
42.108905816522395	0.0005625183449648098	3.726504014113795e-05	0.0005252989877411981	
42.76138399350171	0.0004913686810436119	3.669514421238866e-05	0.0004547054621095093	
43.42397233039088	0.00043583582946316615	3.613400212110902e-05	0.00039972741054881495	
44.096827484281306	0.00039042822213623964	3.558147766954415e-05	0.0003548695424687584	
44.78010853966855	0.0003513886790038286	3.50374368573078e-05	0.00031637298255063275	
45.47397704606499	0.0003160587533162714	3.4501747842423107e-05	0.00028158649557721795	
46.17859705619533	0.0002785982026267682	3.3974280903206915e-05	0.00024468242787478256	
46.894135164783904	0.0002611378038749051	3.345490840097323e-05	0.00022824643540532275	
47.62076054794297	0.00019935910202200245	3.2943504743532357e-05	0.0001710333184168166	
48.35864500317141	0.0003785808281564605	3.243994634946297e-05	0.00034672018846770435	
49.10796298997312	0.0003003361849352553	3.19441116131355e-05	0.00026843366861467653	
49.86889167110482	0.0002681610183924604	3.145588087046568e-05	0.0002367198529596131	
50.641610954463076	0.00024746844582326365	3.09751363653781e-05	0.00021650459506742658	
51.42630353562007	0.00023228625224509399	3.0501762216960482e-05	0.00020179094944999172	
52.22315494101898	0.0002186107933864333	3.0035644387289337e-05	0.00018858097372354934	
53.03235357183818	0.00020766101112718404	2.9576670649909623e-05	0.00017809031871268816	
53.854090748535334	0.00019629701267256935	2.9124730558950338e-05	0.00016717741837568733	
54.688560756081706	0.00018457911912467262	2.8679715418859558e-05	0.00015590756858238665	
55.53596088989733	0.00016748822317748518	2.824151825474248e-05	0.00013932213484214002	
56.39649150249797	0.00020192819391616493	2.781003378328678e-05	0.00017432620064223656	
57.27035605086487	0.0001818367186897276	2.73851583842603e-05	0.0001544610351292349	
58.15776114454846	0.00017167301572877108	2.6966790072566173e-05	0.00014470946838304939	
59.05891659451753	0.00016417730066893959	2.65548284708415e-05	0.00013762453412874865	
59.974035462765215	0.00015787755377609858	2.6149174782585665e-05	0.00013172998528144532	
60.90333411268367	0.00015222133099032593	2.5749731765805388e-05	0.00012647314452335904	
61.847032260219336	0.00014750545160809739	2.535640370716343e-05	0.0001221503505516602	
62.80535302582078	0.0001427408491178554	2.4969096396618855e-05	0.00011777276191918558	
63.778522987191536	0.00013835886909939146	2.4587717102546757e-05	0.00011377203663880512	
64.76677223286032	0.000134265616620163	2.4212174547326013e-05	0.00011005423345890915	
65.77033441658139	0.00013041649219132958	2.3842378883383746e-05	0.00010657482793991842	
66.78944681257751	0.00012678156416818094	2.347824166968592e-05	0.00010330397174201803	
67.82435037163955	0.00012333788915199148	2.3119675848663123e-05	0.0001002188057882293	
68.87528977809474	0.00012006685050393332	2.276659572356199e-05	9.73007973893759e-05	
69.94251350765792	0.00011695285783746425	2.241891693621193e-05	9.453443929170944e-05	
71.02627388617911	0.00011398258506944787	2.207655644519794e-05	9.190648754339925e-05	
72.12682714930152	0.00011114447455996476	2.173943250443002e-05	8.940546554775311e-05	
73.24443350304374	0.00010842839173488682	2.140746464210048e-05	8.702131864396488e-05	
74.37935718532088	0.00010582537271901068	2.1080573640020245e-05	8.47451617215256e-05	
75.53186652841877	0.00010332743320767172	2.075868151332589e-05	8.256908808606859e-05	
76.7022340224364	0.00010092741963258095	2.044171149054905e-05	8.048602062713629e-05	
77.89073637971123	9.861889066207194e-05	2.0129587994040454e-05	7.848959332513073e-05	
79.09765460024283	9.639602113567115e-05	1.9822236620740794e-05	7.657405519563933e-05	
80.32327403813038	9.425352301716454e-05	1.951958412329085e-05	7.473419125424769e-05	
81.5678844690394	9.218657953579746e-05	1.9221558391473825e-05	7.296525667079898e-05	
82.83178015871405	9.019078973351246e-05	1.892808843398258e-05	7.12629213305573e-05	
84.11525993255103	8.826212135061268e-05	1.8639104360505103e-05	6.962322273436006e-05	
85.41862724625115	8.639687048228813e-05	1.8354537364121493e-05	6.804252566998684e-05	
86.74219025756646	8.459162679667496e-05	1.8074319704005775e-05	6.65174874452665e-05	
88.08626189915832	8.284324336712183e-05	1.7798384688426596e-05	6.504502773549032e-05	
89.45115995258467	8.11488103665159e-05	1.7526666658040377e-05	6.362230229290578e-05	
90.83720712343391	7.950563201933812e-05	1.7259100969471074e-05	6.224667991390346e-05	
92.24473111762269	7.791120632072684e-05	1.6995623979170707e-05	6.091572217313419e-05	
93.67406471887617	7.636320712030746e-05	1.6736173027554978e-05	5.9627165522281045e-05	
95.1255458674087	7.48594682382854e-05	1.648068642340856e-05	5.8378905420961075e-05	
96.59951773982377	7.339796933685602e-05	1.6229103428554553e-05	5.716898222279134e-05	
98.09632883025184	7.197682331468069e-05	1.5981364242783045e-05	5.59955685843555e-05	
99.61633303274554	7.059426502844856e-05	1.5737409989033512e-05	5.485695820108055e-05	
101.15988972495167	6.92486411752184e-05	1.5497182698826256e-05	5.3751555703710594e-05	
102.72736385307937	6.793840119368698e-05	1.526062529793794e-05	5.2677867573519126e-05	
104.31912601818526	6.666208906281563e-05	1.5027681592316536e-05	5.163449395468765e-05	
105.93555256379533	6.541833589317608e-05	1.479829625423112e-05	5.062012125920969e-05	
107.57702566488457	6.420585322058813e-05	1.457241480865196e-05	4.963351547389126e-05	
109.24393341823551	6.302342692360833e-05	1.4349983619856578e-05	4.867351609100669e-05	
110.93666993419627	6.186991169659298e-05	1.4130949878257566e-05	4.773903059433317e-05	
112.65563542986153	6.074422601870906e-05	1.391526158744776e-05	4.682902944093865e-05	
114.40123632369622	5.9645347566667784e-05	1.3702867551459022e-05	4.594254148649834e-05	
116.17388533162597	5.8572309025301226e-05	1.3493717362230447e-05	4.5078649808262365e-05	
117.9740015646163	5.752419425557333e-05	1.3287761387282164e-05	4.4236487885267256e-05	
119.802010627764	5.6500134784341644e-05	1.3084950757590948e-05	4.341523610010957e-05	
121.65834472092367	5.549930658428448e-05	1.2885237355663974e-05	4.2614118530698646e-05	
123.54344274089367	5.452092711596975e-05	1.2688573803807028e-05	4.1832400003966746e-05	
125.45775038518534	5.3564252607150405e-05	1.2494913452583714e-05	4.106938338662405e-05	
127.40172025740017	5.2628575547086225e-05	1.2304210369462142e-05	4.032440709076051e-05	
129.3758119742398	5.171322237607393e-05	1.2116419327645763e-05	3.959684277447911e-05	
131.3804922741741	5.0817551352459177e-05	1.193149579508502e-05	3.888609321983654e-05	
133.41623512779302	4.9940950581246726e-05	1.1749395923666606e-05	3.819159037221018e-05	
135.48352184986857	4.9082836190051244e-05	1.1570076538577142e-05	3.751279352683629e-05	
137.58284121315285	4.824265063956929e-05	1.1393495127838237e-05	3.684918764970266e-05	
139.71468956393986	4.741986115702809e-05	1.1219609832009815e-05	3.620028182125367e-05	
141.879570939417	4.6613958282197845e-05	1.1048379434058905e-05	3.556560779249728e-05	
144.07799718683648	4.58244545165611e-05	1.0879763349390751e-05	3.494471864410985e-05	
146.31048808453184	4.505088306713077e-05	1.0713721616039708e-05	3.4337187540032874e-05	
148.57757146481032	4.429279667720755e-05	1.0550214885016874e-05	3.3742606567855036e-05	
150.87978333874923	4.354976653708527e-05	1.0389204410811968e-05	3.3160585658990265e-05	
153.2176680229263	4.282138126835197e-05	1.0230652042046579e-05	3.259075158230241e-05	
155.5917782681133	4.210724597601156e-05	1.0074520212276366e-05	3.2032747005403383e-05	
158.00267538996428	4.140698136316565e-05	9.920771930939527e-06	3.148622961836714e-05	
160.45092940172842	4.07202229034613e-05	9.769370774449103e-06	3.095087131506721e-05	
162.9371191490193	4.004662006692788e-05	9.620280877426636e-06	3.042635742776341e-05	
165.46183244667284	3.9385835595203886e-05	9.473466924074782e-06	2.9912386010941104e-05	
168.02566621772516	3.873754482249623e-05	9.32889413968654e-06	2.9408667170747295e-05	
170.6292266345446	3.810143503892179e-05	9.186528282288753e-06	2.8914922436675876e-05	
173.27312926215015	3.7477204893160815e-05	9.046335634417668e-06	2.843088417243377e-05	
175.9579992037507	3.686456383160462e-05	8.908282995024282e-06	2.7956295023172306e-05	
178.68447124853947	3.626323157140936e-05	8.772337671507346e-06	2.7490907396498037e-05	
181.45319002177868	3.5672937605076946e-05	8.638467471871852e-06	2.7034482974885843e-05	
184.2648101372089	3.509342073437311e-05	8.506640697010978e-06	2.6586792257306504e-05	
187.11999635182175	3.4524428631566035e-05	8.376826133109293e-06	2.6147614128054165e-05	
190.019423723029	3.3965717426126296e-05	8.248993044165408e-06	2.5716735450916285e-05	
192.9637777682679	3.34170513151725e-05	8.123111164631943e-06	2.529395068697248e-05	
195.95375462707955	3.2878202196078124e-05	7.999150692170928e-06	2.4879061534439684e-05	
198.99006122569847	3.234894931977546e-05	7.877082280522733e-06	2.4471876589101216e-05	
202.0734154441926	3.1829078963401935e-05	7.756877032486674e-06	2.407221102396714e-05	
205.20454628619316	3.1318384121035016e-05	7.638506493011407e-06	2.3679886286913656e-05	
208.38419405125447	3.081666421135391e-05	7.521942642393386e-06	2.3294729815141616e-05	
211.6131105098844	3.032372480115066e-05	7.407157889581577e-06	2.2916574765378567e-05	
214.892059081287	2.9839377343691914e-05	7.294125065586688e-06	2.254525975882721e-05	
218.22181501385919	2.9363438931002557e-05	7.18281741699324e-06	2.21806286399331e-05	
221.60316556848443	2.8895732059209466e-05	7.073208599572783e-06	2.1822530248111697e-05	
225.03691020466627	2.843608440614358e-05	6.965272671996637e-06	2.147081820163437e-05	
228.5238607695462	2.7984328620454018e-05	6.8589840896465336e-06	2.112535069292877e-05	
232.06484168985054	2.7540302121539823e-05	6.754317698521572e-06	2.0785990294600763e-05	
235.66069016681035	2.7103846909652344e-05	6.651248729239971e-06	2.0452603775532334e-05	
239.3122563741041	2.6674809385564395e-05	6.549752791134002e-06	2.012506192645332e-05	
243.0204036588648	2.6253040179243885e-05	6.449805866436717e-06	1.980323939442593e-05	
246.78600874580337	2.583839398700636e-05	6.351384304558921e-06	1.9487014525718148e-05	
250.60996194449422	2.543072941665562e-05	6.2544648164549645e-06	1.9176269216576445e-05	
254.4931673598731	2.502990884015403e-05	6.159024469075917e-06	1.8870888771441003e-05	
258.43654310599635	2.4635798253393504e-05	6.065040679908769e-06	1.85707617681757e-05	
262.4410215231124	2.4248267142666148e-05	5.972491211600229e-06	1.827577992991324e-05	
266.507549398097	2.3867188357458784e-05	5.881354166663805e-06	1.798583800314098e-05	
270.63708818830384	2.3492437989219703e-05	5.791607982268835e-06	1.7700833641677204e-05	
274.8306142488838	2.312389525576781e-05	5.703231425110161e-06	1.742066729620914e-05	
279.08911906362675	2.2761442391035183e-05	5.616203586357162e-06	1.714524210908518e-05	
283.4136094793798	2.2404964539852964e-05	5.530503876680892e-06	1.6874463814072416e-05	
287.80510794409827	2.2054349657508367e-05	5.446112021358075e-06	1.6608240640808455e-05	
292.26465274858515	2.1709488413817272e-05	5.36300805545076e-06	1.634648322369327e-05	
296.7932982719762	2.137027410147224e-05	5.28117231906041e-06	1.60891045149821e-05	
301.3921152310292	2.1036602548440237e-05	5.200585452655272e-06	1.5836019701854825e-05	
306.0621909332746	2.070837203419783e-05	5.121228392469887e-06	1.558714612725074e-05	
310.80462953409153	2.0385483209604066e-05	5.04308236597552e-06	1.534240321427014e-05	
315.6205522977641	2.006783902022321e-05	4.966128887420509e-06	1.51017123939559e-05	
320.5110978625849	1.975534463292028e-05	4.890349753439355e-06	1.486499703627915e-05	
325.47742251006514	1.944790736556262e-05	4.815727038729484e-06	1.4632182384163361e-05	
330.52070043831674	1.914543661967045e-05	4.7422430917946345e-06	1.4403195490390837e-05	
335.6421240396705	1.8847843815868115e-05	4.669880530753812e-06	1.4177965157244365e-05	
340.8429041825955	1.8555042331996454e-05	4.598622239214798e-06	1.3956421878745449e-05	
346.1242704979875	1.826694744375424e-05	4.5284513622111605e-06	1.3738497785358204e-05	
351.4874716698928	1.79834762677444e-05	4.459351302201836e-06	1.3524126591035412e-05	
356.9337757307372	1.770454770680726e-05	4.391305715132247e-06	1.3313243542490167e-05	
362.46447036112943	1.7430082397529982e-05	4.324298506556011e-06	1.3105785370583106e-05	
368.08086319431027	1.716000265982714e-05	4.258313827816316e-06	1.2901690243721162e-05	
373.7842821253185	1.6894232448493174e-05	4.1933360722859945e-06	1.2700897723169518e-05	
379.57607562494815	1.6632697306632987e-05	4.129349871665408e-06	1.2503348720183877e-05	
385.45761305857025	1.637532432088189e-05	4.066340092337226e-06	1.2308985454875294e-05	
391.43028500989345	1.6122042078330938e-05	4.004291831777226e-06	1.2117751416724305e-05	
397.49550360974456	1.587278062507789e-05	3.943190415020209e-06	1.1929591326665636e-05	
403.6547028699399	1.5627471426328816e-05	3.883021391180228e-06	1.1744451100669273e-05	
409.9093390223323	1.538604732797877e-05	3.823770530024235e-06	1.1562277814747155e-05	
416.26089086311043	1.5148442519603946e-05	3.7654238185983388e-06	1.1383019671318783e-05	
422.71086010243414	1.4914592498801264e-05	3.707967457905854e-06	1.1206625966872494e-05	
429.2607717194863	1.4684434036814533e-05	3.6513878596363305e-06	1.1033047060862312e-05	
435.91217432302693	1.4457905145389651e-05	3.5956716429447848e-06	1.0862234345783676e-05	
442.6666405175339	1.4234945044803936e-05	3.5408056312803334e-06	1.0694140218373899e-05	
449.52576727501685	1.401549413301789e-05	3.48677684926349e-06	1.0528718051886415e-05	
456.4911763125926	1.3799493955899949e-05	3.433572519611345e-06	1.036592216939013e-05	
463.56451447591087	1.3586887178477407e-05	3.3811800601099063e-06	1.0205707818047807e-05	
470.74745412852144	1.3377617557169142e-05	3.3295870806328602e-06	1.0048031144329833e-05	
478.04169354727435	1.3171629912957732e-05	3.2787813802060302e-06	9.892849170121704e-06	
485.4489573238469	1.2968870105460921e-05	3.228750944116845e-06	9.740119769685846e-06	
492.97099677249224	1.2769285007864173e-05	3.179483941068102e-06	9.589801647440245e-06	
500.60959034410683	1.257282248267798e-05	3.1309687203753383e-06	9.441854316518219e-06	
508.36654404671106	1.237943135828545e-05	3.083193809207172e-06	9.296238078075528e-06	
516.2436918724502	1.2189061406247147e-05	3.0361479098678815e-06	9.152914001312484e-06	
524.242896231207	1.2001663319332046e-05	2.989819897121648e-06	9.011843904180542e-06	
532.3660483909357	1.1817188690244731e-05	2.9441988155577637e-06	8.87299033474416e-06	
540.6150689248177	1.1635589991020431e-05	2.8992738769961967e-06	8.73631655317014e-06	
548.9919081653474	1.1456820553060935e-05	2.8550344579328824e-06	8.601786514318146e-06	
557.4985466654523	1.128083454778559e-05	2.811470097024136e-06	8.469364850907185e-06	
566.1369956667598	1.1107586967872834e-05	2.7685704926095738e-06	8.339016857234102e-06	
574.909297575119	1.093703360906891e-05	2.72632550027296e-06	8.21070847342137e-06	
583.8175264434902	1.076913105254138e-05	2.68472513044038e-06	8.084406270172314e-06	
592.8637884623186	1.0603836647756268e-05	2.643759546015187e-06	7.960077434013228e-06	
602.0502224575035	1.0441108495858404e-05	2.603419060049137e-06	7.837689753002513e-06	
611.379000396087	1.0280905433535676e-05	2.563694133449159e-06	7.717211602888055e-06	
620.8523278997751	1.0123187017348769e-05	2.52457537271922e-06	7.59861193369504e-06	
630.4724447664181	9.96791350850853e-06	2.486053527736737e-06	7.4818602567268315e-06	
640.2416254995708	9.815045858084343e-06	2.4481194895630048e-06	7.366926631962839e-06	
650.1621798462554	9.664545692627286e-06	2.410764288287133e-06	7.253781655837681e-06	
660.2364533430635	9.51637530019265e-06	2.3739790909029357e-06	7.142396449386756e-06	
670.4668278707137	9.370497616747262e-06	2.3377551992183216e-06	7.032742646744106e-06	
680.8557222172046	9.226876212947458e-06	2.302084047796642e-06	6.924792383978988e-06	
691.4055926496942	9.085475281274283e-06	2.266957201929532e-06	6.818518288258179e-06	
702.1189334952396	8.946259623513098e-06	2.2323663556407428e-06	6.713893467321704e-06	
712.9982777305363	8.80919463856533e-06	2.1983033297205026e-06	6.6108914992601715e-06	
724.0461975807946	8.67424631058052e-06	2.164760069789928e-06	6.50948642258236e-06	
735.2653051278958	8.541381197397543e-06	2.131728644395036e-06	6.40965272656239e-06	
746.6582529279726	8.410566419284108e-06	2.099201243129884e-06	6.311365341856037e-06	
758.2277346385576	8.281769647964334e-06	2.067170174788415e-06	6.214599631376423e-06	
769.9764856554507	8.154959095924457e-06	2.0356278655445425e-06	6.1193313814196026e-06	
781.9072837594538	8.030103505987223e-06	2.004566857160059e-06	6.025536793031005e-06	
794.0229497731273	7.907172141145956e-06	1.9739798052199397e-06	5.9331924736041695e-06	
806.3263482277227	7.786134774649528e-06	1.943859477394611e-06	5.842275428703411e-06	
818.82038804045	7.666961680329988e-06	1.914198751728782e-06	5.752763054102588e-06	
831.5080232022387	7.549623623164829e-06	1.8849906149564196e-06	5.66463312803236e-06	
844.3922534761538	7.4340918500662325e-06	1.8562281608414904e-06	5.57786380362867e-06	
857.4761251066391	7.320338080889963e-06	1.8279045885440334e-06	5.492433601575527e-06	
870.7627315397452	7.208334499656868e-06	1.8000132010112194e-06	5.408321402935433e-06	
884.2552141545192	7.098053745980201e-06	1.7725474033929876e-06	5.325506442161039e-06	
897.9567630057271	6.989468906692322e-06	1.7455007014818874e-06	5.243968300281975e-06	
911.8706175780853	6.882553507664462e-06	1.7188667001767608e-06	5.163686898260916e-06	
926.0000675521785	6.777281505813656e-06	1.6926391019698953e-06	5.084642490513345e-06	
940.3484535822448	6.673627281291036e-06	1.6668117054572873e-06	5.00681565858555e-06	
954.9191680860141	6.571565629845963e-06	1.641378403871665e-06	4.930187304985725e-06	
969.715656046784	6.4710717553607e-06	1.6163331836379224e-06	4.854738647163177e-06	
984.7414158279239	6.3721212625505415e-06	1.5916701229506168e-06	4.78045121163096e-06	
1000.0	6.27469014982442e-06	1.5673833903731978e-06	4.707306828227215e-06	


==> data/fig_iss_ph2_bode_06.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00016937274385539727	2.314499046972864e-06	
0.10154950161807173	0.00017278466415118562	0.0001720795370055645	2.318058197761454e-06	
0.10312301278878754	0.0001755487736805152	0.00017483227977463178	2.3217229540261816e-06	
0.10472090554055413	0.00017835991065214078	0.00017763188043837925	2.3254962898717883e-06	
0.10634355766636439	0.0001812190100408309	0.00018047927123783107	2.329381254189439e-06	
0.10799135281311975	0.00018412703171742393	0.00018337540926909902	2.333380972053375e-06	
0.1096646805723366	0.00018708496138198917	0.00018632127741588113	2.3374986461178706e-06	
0.11136393657225817	0.0001900938115420566	0.00018931788532701666	2.341737558014459e-06	
0.11308952257139368	0.00019315462253847283	0.00019236627044165916	2.346101069746405e-06	
0.11484184655350702	0.0001962684636216082	0.00019546749906479034	2.350592625080042e-06	
0.11662132282407707	0.00019943643408081553	0.0001986226674959747	2.35521575093093e-06	
0.11842837210825283	0.00020265966443023005	0.00020183290321444485	2.3599740587436657e-06	
0.12026342165032622	0.0002059393176542057	0.00020509936612381444	2.36487124586258e-06	
0.12212690531474645	0.00020927659051590068	0.00020842324985992686	2.3699110968935024e-06	
0.12401926368869937	0.00021267271493276095	0.00021180578316559373	2.375097485052955e-06	
0.12594094418627644	0.00021612895942290397	0.00021524823133622068	2.380434373504557e-06	
0.12789240115425762	0.00021964663062667487	0.0002187518977405974	2.385925816679278e-06	
0.12987409597953362	0.0002232270749079473	0.00022231812542141853	2.39157596157973e-06	
0.13188649719819254	0.00022687168004004944	0.00022594829878042028	2.3973890490649578e-06	
0.13393008060629666	0.00023058187698154302	0.0002296438453533574	2.4033694151154568e-06	
0.13600532937237603	0.0002343591417474478	0.00023340623768041685	2.4095214920746596e-06	
0.13811273415166478	0.00023820499738190403	0.00023723699527805495	2.4158498098676675e-06	
0.14025279320210793	0.00024212101603869339	0.00024113768671868443	2.422358997193223e-06	
0.1424260125021654	0.00024610882117650346	0.0002451099318250922	2.4290537826884684e-06	
0.1446329058704415	0.0002501700898763239	0.000249155403986978	2.4359389960645556e-06	
0.14687399508716817	0.00025430655528890816	0.0002532758326075456	2.4430195692119635e-06	
0.14914981001757044	0.00025852000922081886	0.0002574730056886695	2.4503005372722332e-06	
0.15146088873714358	0.0002628123048682246	0.00026174877256379854	2.4577870396775744e-06	
0.1538077776588715	0.00026718535970829686	0.0002661050467884506	2.4654843211539712e-06	
0.15619103166241588	0.00027164115855882133	0.00027054380919890904	2.473397732688979e-06	
0.15861121422530794	0.00027618175681745096	0.00027506711115055023	2.4815327324616376e-06	
0.16106889755617235	0.0002808092838929174	0.00027967707794812055	2.4898948867333395e-06	
0.16356466273001555	0.00028552594684149596	0.00028437591248125236	2.4984898707007395e-06	
0.1660990998256107	0.00029033403422306584	0.0002891658990795692	2.5073234693067475e-06	
0.16867280806501112	0.00029523592019226774	0.000294049407602876	2.5164015780122606e-06	
0.1712863959552255	0.00030023406884151406	0.0002990288977831916	2.52573020352676e-06	
0.17394048143208848	0.0003053310388139851	0.00030410692383675976	2.535315464497391e-06	
0.17663569200636045	0.0003105294882062414	0.0003092861393656672	2.5451635921566794e-06	
0.17937266491209122	0.0003158321797817329	0.0003145693025703498	2.5552809309301264e-06	
0.18215204725728248	0.00032124198651828015	0.00031995928179606123	2.5656739390043223e-06	
0.18497449617688488	0.00032676189751458035	0.0003254590614383668	2.576349188852043e-06	
0.18784067898816573	0.00033239502428295496	0.0003310717482348636	2.587313367723353e-06	
0.1907512733484843	0.00033814460745794193	0.0003368005779727472	2.5985732780965853e-06	
0.19370696741551147	0.0003440140239529372	0.0003426489226444211	2.610135838094469e-06	
0.1967084600099325	0.0003500067945999911	0.00034862029808625897	2.62200808186683e-06	
0.19975646078067044	0.00035612659231101774	0.00035471837213878107	2.6341971599402524e-06	
0.20285169037266976	0.00036237725080219584	0.00036094697337001654	2.6467103395419193e-06	
0.2059948805972802	0.0003687627739271846	0.000367310100407694	2.6595550048916417e-06	
0.20918677460527996	0.00037528734566907277	0.0003738119319301569	2.672738657477451e-06	
0.21242812706258082	0.0003819553408456891	0.0003804568373706585	2.6862689163055327e-06	
0.215719704328655	0.0003887713365881549	0.00038724938839490146	2.7001535181378827e-06	
0.21906228463772706	0.00039574012465836973	0.0003941943712175271	2.7144003177160016e-06	
0.22245665828277353	0.00040286672467757526	0.0004012967998296979	2.729017287977868e-06	
0.22590362780237347	0.00041015639834532727	0.000408561930217105	2.7440125202737157e-06	
0.22940400817045398	0.00041761466473619693	0.00041599527565573533	2.759394224580748e-06	
0.23295862698897662	0.00042524731677044534	0.00042360262318163393	2.7751707297296483e-06	
0.2365683246836085	0.0004330604389648584	0.00043139005134086686	2.7913504836413756e-06	
0.2402339547024262	0.00044106042658106914	0.00043936394933700887	2.807942053585519e-06	
0.243956383717698	0.00044925400630114256	0.0004475310377059406	2.8249541264645576e-06	
0.24773649183079302	0.0004576482585741782	0.00045589839066172177	2.8423955091292613e-06	
0.2515751727802653	0.0004662506417933635	0.00046447346027297514	2.860275128735551e-06	
0.2554733341531623	0.0004750690184805529	0.0004732641026468745	2.878602033146045e-06	
0.2594318975996074	0.00048411168367532063	0.0004822786063176856	2.897385391388668e-06	
0.26345179905070754	0.0004933873957478421	0.0004915257230592393	2.916634494173913e-06	
0.2675339889398373	0.0005029054098802916	0.0005010147013660282	2.936358754484753e-06	
0.27167943242735193	0.0005126755144901123	0.0005107553228763075	2.9565677082420735e-06	
0.2758891096287819	0.0005227080709010214	0.0005207579420430734	2.977271015059275e-06	
0.28016401584656353	0.0005330140566045368	0.0005310335293957316	2.9984784590904102e-06	
0.2845051618053608	0.0005436051124968288	0.0005415937187772846	3.020199949980609e-06	
0.28891357389103245	0.0005544935945236229	0.0005524508589897808	3.042445523933263e-06	
0.2933902943933029	0.0005656926302205816	0.0005636180703354966	3.0652253448945336e-06	
0.29793638175219256	0.0005772161806992726	0.0005751093066039851	3.0885497058717e-06	
0.30255291080826724	0.00058907910870066	0.000586939423126968	3.112429030391619e-06	
0.30724097305676445	0.0006012972534206605	0.0005991242516056653	3.1368738741066515e-06	
0.31200167690565833	0.0006138875129074738	0.0006116806825103133	3.1618949265635503e-06	
0.3168361479377224	0.0006268679349402299	0.0006246267559614807	3.1875030131398716e-06	
0.3217455291766536	0.0006402578174256675	0.0006379817621299665	3.213709097157701e-06	
0.32673098135731937	0.0006540778194970588	0.000651766352339564	3.2405242821900872e-06	
0.33179368320019265	0.0006683500846711393	0.0006660026622285553	3.26795981456217e-06	
0.33693483169003946	0.0006830983776188623	0.0006807144485258442	3.296027086066568e-06	
0.3421556423589239	0.0006983482363396444	0.0006959272412315336	3.3247376368925223e-06	
0.3474573495735992	0.0007141271418030044	0.0007116685132659734	3.3541031587908904e-06	
0.35284120682735126	0.0007304647074438646	0.0007279678699737292	3.384135498473655e-06	
0.3583084870363649	0.0007473928912780079	0.0007448572612491402	3.4148466612726236e-06	
0.3638604828406817	0.000764946233853902	0.0007623712194999223	3.446248815050765e-06	
0.3694985069098218	0.0007831621257908657	0.0007805471271990324	3.4783542943975448e-06	
0.37522389225314035	0.0008020811092890041	0.0007994255184105518	3.511175605102039e-06	
0.3810379925349945	0.0008217472187556883	0.000819050419434717	3.5447254289261548e-06	
0.3869421823947922	0.0008422083666038157	0.0008394697346277706	3.579016628687478e-06	
0.39293785777200174	0.0008635167813730087	0.0008607356845483084	3.614062253663417e-06	
0.39902643623619527	0.000885729506649142	0.0008829053049061207	3.6498755453297954e-06	
0.4052093573222091	0.0009089089708642655	0.0009060410163963307	3.6864699434514475e-06	
0.41148808287049476	0.0009331236400166405	0.0009302112774594363	3.7238590925290867e-06	
0.41786409737274555	0.0009584487677466578	0.0009554913344040682	3.7620568486329836e-06	
0.4243389083228771	0.0009849672601505038	0.0009819640862756395	3.8010772866208187e-06	
0.43091404657344795	0.0010127706763538382	0.0010097210854946937	3.840934707774069e-06	
0.4375910666976019	0.0010419603903888586	0.001038863699810255	3.881643647856082e-06	
0.4443715473566186	0.0010726489455634963	0.0010695044667592653	3.923218885616945e-06	
0.45125709167315986	0.001104961639600327	0.0011017686789125875	3.965675451765923e-06	
0.4582493276102989	0.001139038387777376	0.0011357962471433567	4.009028638429981e-06	
0.4653499083564233	0.0011750359226852163	0.0011717439005365755	4.0532940091162404e-06	
0.4725605127161014	0.001213130403778721	0.0012097877961239395	4.0984874092169245e-06	
0.4798828455070056	0.0012535205286672477	0.0012501266303948356	4.1446249770591885e-06	
0.4873186379629853	0.0012964312624453235	0.001292985368894642	4.191723155550462e-06	
0.49486964814338685	0.0013421183332324228	0.001338619742090604	4.239798704434358e-06	
0.5025376613487146	0.0013908736841277273	0.0013873216977262424	4.2888687131876644e-06	
0.5103244905427329	0.0014430321277332332	0.0014394260558373245	4.338950614603485e-06	
0.5182319767811088	0.0014989795245651842	0.0014953186877752496	4.390062199079577e-06	
0.5262619896466971	0.0015591629086860453	0.001555446642604434	4.442221629668879e-06	
0.5344164276915693	0.0016241031238394116	0.0016203307842022506	4.495447457911256e-06	
0.5426972188858914	0.0016944107276093538	0.001690581696645663	4.54975864050547e-06	
0.5511063210737586	0.0017708061941045228	0.0017669198884709626	4.605174556861648e-06	
0.559645722436092	0.001854145834520203	0.0018502017152796492	4.661715027578734e-06	
0.5683174419607084	0.0019454554170076303	0.001941453002288993	4.71940033389383e-06	
0.5771235299196736	0.0020459742927716237	0.002041913173990975	4.778251238198894e-06	
0.5860660683540517	0.0021572140689021194	0.0021530939317791885	4.838289005676029e-06	
0.595147171566167	0.002281037747271901	0.0022768583994017895	4.899535427384635e-06	
0.604368986619493	0.002419768170962253	0.0024155295784992767	4.9620128460205095e-06	
0.6137336938462858	0.002576339270997045	0.002572041608239176	5.025744194448193e-06	
0.6232435073630855	0.002754511203123616	0.0027501549209318055	5.0907529985513155e-06	
0.6329006755942035	0.002959183237365476	0.0029547691589537277	5.157063025255857e-06	
0.6427074818033226	0.0031968604449351783	0.003192389903813742	5.224699643848541e-06	
0.6526662446333333	0.0034763702104425817	0.003471845255154311	5.293688048118363e-06	
0.6627793186545348	0.0038099997949281542	0.0038054235011271667	5.364054412725702e-06	
0.6730490949213316	0.0042153747509317595	0.004210751717283869	5.435825628986916e-06	
0.6834780015375548	0.004718709135520044	0.0047140463083555064	5.509029317389875e-06	
0.6940685042305437	0.005360756907417576	0.005356065031911635	5.583693815704478e-06	
0.7048231069341222	0.00620850039623585	0.006203796757763821	5.6598481176303335e-06	
0.7157443523806098	0.007380247733066347	0.007375561832048436	5.737521697104598e-06	
0.7268348227020044	0.009106259709070159	0.009101646543488346	5.816744037443587e-06	
0.7380971400404808	0.011901295374618908	0.011896872439583232	5.897543283149164e-06	
0.7495339671683494	0.01719324471132616	0.01718932668352803	5.979941721231564e-06	
0.7611480081176202	0.030825646865672886	0.030823526530536695	6.063937243479558e-06	
0.7729420088193235	0.10102107970750836	0.10102662002519375	6.149728412461373e-06	
0.784918757752735	0.04249306078818877	0.042497684890358496	6.2380078330557875e-06	
0.7970810866046624	0.020164567039759124	0.02017083479332885	6.327041111186115e-06	
0.8094318709389453	0.01306318355275494	0.01306959518697149	6.418057542989239e-06	
0.8219740308763326	0.009618965614840212	0.009625421564659124	6.51096738893651e-06	
0.8347105317848907	0.007589169548000096	0.007595670371554966	6.60578768822657e-06	
0.847644384981113	0.006251052626794044	0.0062576093929759035	6.702555467093448e-06	
0.8607786484418896	0.005302087457779246	0.005308710686065374	6.8013146425150375e-06	
0.8741164275275125	0.004593557090160473	0.004600255497321429	6.902112975070902e-06	
0.8876608757158821	0.004043886667738735	0.004050667409891026	7.005001189694964e-06	
0.9014151953480897	0.0036046121445582743	0.0036114812112347044	7.11003273368454e-06	
0.9153826383855528	0.0032451336694588454	0.0032520962072279534	7.217263769623982e-06	
0.9295665071788846	0.0029451801307070133	0.0029522406805864835	7.326753273992524e-06	
0.9439701552486742	0.002690789926750863	0.0026979525942783505	7.43856319424098e-06	
0.9585969880783669	0.0024720323524043434	0.002479300929827388	7.55275864577993e-06	
0.9734504639194281	0.0022816495338461268	0.002289027589049173	7.66940814199066e-06	
0.9885340946089864	0.0021142124656571217	0.002121703407984507	7.788583855217946e-06	
1.0038514464001433	0.001965577587540086	0.001973184717434211	7.910361909628555e-06	
1.01940614080515	0.0018325260274634418	0.0018402525746308857	8.034822708177837e-06	
1.0352018554516484	0.0017125176574517903	0.001720366810792873	8.162051297169451e-06	
1.051242324952181	0.0016035194537826483	0.0016114943853292516	8.292137772808884e-06	
1.0675313417871697	0.0015038831959453178	0.0015119870803802409	8.425177735099814e-06	
1.0840727572015847	0.0014122566789496124	0.0014204927098177512	8.561272795461103e-06	
1.1008704821154982	0.001327518152949915	0.0013358895563445855	8.700531145564595e-06	
1.117928488048752	0.0012487271523091898	0.001257237198577825	8.84306819621016e-06	
1.1352508080599522	0.001175087074592386	0.0011837390884215857	8.98900729663808e-06	
1.1528415377000134	0.00110591630188751	0.0011147136709736864	9.13848054649287e-06	
1.1707048359804781	0.001040625607565772	0.001049571789934562	9.29162971489856e-06	
1.1888449263568397	0.000978700233617501	0.0009877987635033576	9.448607283761635e-06	
1.2072660977271032	0.0009196854636680786	0.0009289399556825877	9.609577635697359e-06	
1.225972705445816	0.0008631748218945678	0.0008725889729671524	9.774718410886322e-06	
1.2449691723538168	0.0008088002414071968	0.000818377829627982	9.944222062087607e-06	
1.2642599898239333	0.0007562236952224859	0.000765968574176606	1.0118297643033982e-05	
1.2838497188228888	0.0007051298870933385	0.0007150459734147569	1.029717287308891e-05	
1.3037429909896587	0.0006552196702545605	0.0006653109207028353	1.0481096530951977e-05	
1.3239445097305402	0.0006062039075199521	0.0006164742794378521	1.0670341244408017e-05	
1.3444590513311867	0.0005577975113834274	0.0005682508960254916	1.086520676858908e-05	
1.3652914660858761	0.0005097134117160872	0.000520353521794312	1.1066023923345964e-05	
1.386446679444272	0.000461656195626034	0.000472486372616217	1.1273159886949118e-05	
1.4079296931759626	0.0004133151756533106	0.00042433803274226714	1.148701258341168e-05	
1.4297455865530366	0.000364356578029031	0.00037557338965726016	1.170804164637809e-05	
1.451899517550985	0.00031441492570046724	0.0003258243205637881	1.1936762990692507e-05	
1.4743967240682132	0.0002630840125607227	0.0002746791315041691	1.217374050687623e-05	
1.4972425251644468	0.00020991086441275164	0.0002216720970921771	1.2419621391615711e-05	
1.5204423223183279	0.00015440943614965287	0.00016628115807520004	1.2675140487435412e-05	
1.5440016007044985	9.620623167730545e-05	0.00010798640170767006	1.2941137168934089e-05	
1.5679259304904682	3.705498206305848e-05	4.7056391323277125e-05	1.3218575843939653e-05	
1.5922209681535842	4.229303307276395e-05	2.942341567617247e-05	1.3508571439686357e-05	
1.6168924578184014	0.00011343467280847885	9.965818472063911e-05	1.3812421438529566e-05	
1.6419462326147771	0.00019530503084761271	0.0001813375870100574	1.4131646543109728e-05	
1.667388216057011	0.000288075811539017	0.00027386815795615426	1.4468042824410806e-05	
1.6932244234443516	0.00039464873278774893	0.00038016388796121995	1.4823749330912815e-05	
1.7194609632832076	0.0005194382398463763	0.0005046500087480725	1.5201336786776507e-05	
1.7461040387313935	0.0006689798087916007	0.0006538683569236814	1.560392546774075e-05	
1.7731599490647525	0.0008532628049250072	0.0008378138710428103	1.6035344171403872e-05	
1.8006350911665105	0.0010883250395854985	0.0010725324653929008	1.6500344454018722e-05	
1.828535961039703	0.0014016364654441124	0.001385510047892338	1.7004909892756184e-05	
1.8568691553430368	0.0018444796742921657	0.0018280657744656151	1.7556668514486775e-05	
1.885641372950552	0.0025247915699753453	0.0025082322282889546	1.8165497973371255e-05	
1.9148594165354507	0.0037144571170139766	0.0036981992395823337	1.8844345211805845e-05	
1.9445301941784663	0.006340609452953637	0.006326486920151224	1.961011532556869e-05	
1.974660721001155	0.016280233411130003	0.01628312678780708	2.048315385770291e-05	
2.0052581208244957	0.020716580551825903	0.020712026538672452	2.156587905771885e-05	
2.036329627853186	0.007933045586390795	0.007952913395221932	2.278945910239463e-05	
2.067882588386045	0.004924114010529559	0.00494774793539537	2.4315963177196966e-05	
2.0999244625529108	0.003623371347639065	0.003649470447364578	2.628032860840548e-05	
2.132462826078452	0.0028967745020151495	0.0029256837008713086	2.8940939802952115e-05	
2.1655053720733157	0.002429932033423466	0.002462753642045681	3.282206662751642e-05	
2.199059912853022	0.0021008897305028465	0.0021399946519855234	3.9165209923597726e-05	
2.2331343817850464	0.0018498447663448257	0.001901196211665879	5.177367056093757e-05	
2.267736835164523	0.0016317981570314994	0.0017166652423154325	8.976113231497675e-05	
2.302875454119006	0.0016458978886482172	0.001569244381463185	0.00017104544036002103	
2.3385585465427567	0.0014820475952822133	0.001448328812237681	3.6255887088809233e-05	
2.3747945490609914	0.001356705150858898	0.0013470099747576322	1.0657323707429417e-05	
2.411592029024571	0.001259142976853376	0.0012605929918461554	3.3350461454375355e-06	
2.4489596865355954	0.0011749958319738926	0.0011857743946269625	1.1659739536023184e-05	
2.4869063565043885	0.0011090748418332178	0.001120160807068727	3.339934669135344e-05	
2.5254410107383527	0.0010616000444637135	0.0010619743026940576	5.390258501701077e-06	
2.564572760063192	0.0009992449023474973	0.0010098650675063104	1.5011563902140934e-05	
2.604310856476998	0.0009625572924581051	0.0009627883413756735	4.3102754848330515e-06	
2.6446646953377266	0.0009145720982246912	0.0009199212433910503	5.7424565558845605e-06	
2.6856438175845567	0.0008727014385837741	0.0008806051049559409	8.106136630046352e-06	
2.727257911993673	0.0008346660505394094	0.0008443045448138049	9.799032659596108e-06	
2.769516817469004	0.0007995914774873954	0.0008105777745620327	1.1134203484000444e-05	
2.812430525368455	0.0007669440599680039	0.0007790545684948411	1.2256347838821392e-05	
2.8560091818661824	0.0007363288593187956	0.0007494195232168921	1.3239767685694965e-05	
2.9002630903514777	0.0007074272031575275	0.0007213989747886764	1.412759286396964e-05	
2.945202713864811	0.000679968484484782	0.0006947504050222078	1.4947207099646188e-05	
2.9908386775716385	0.0006537135893911686	0.0006692534503647863	1.5717189549869018e-05	
3.0371817712745264	0.0006284430619440523	0.0006447017787464487	1.645081080693463e-05	
3.0842429519642045	0.000603947173307897	0.0006208951441706644	1.715795490507647e-05	
3.1320333464101533	0.0005800162776618048	0.0005976308626908098	1.7846251220455878e-05	
3.180564253791325	0.0005564301090500046	0.0005746937438074764	1.8521778757908113e-05	
3.2298471483676323	0.000532944449646448	0.000551843078150605	1.918952436507581e-05	
3.2798936821928324	0.0005092728865050595	0.0005287944568422636	1.9853691714231247e-05	
3.3307156878694446	0.0004850598915615501	0.0005051926274079405	2.0517915098897016e-05	
3.3823251813463506	0.0004598385003171899	0.00048056851263459223	2.1185408630817305e-05	
3.43473436475976	0.00043295978046829553	0.0004542671928523801	2.185906679112567e-05	
3.487955629318178	0.0004034680823497473	0.00042531984048749	2.2541520339910367e-05	
3.542001558232087	0.0003698654125929581	0.0003922001235392683	2.3235136097233452e-05	
3.5968849296890193	0.0003296313604197732	0.00035232217655713395	2.394191742828751e-05	
3.6526187198747286	0.0002781581940482618	0.0003009002871585266	2.466317549742684e-05	
3.7092161060411786	0.0002062574313905053	0.00022807043427539343	2.5398547865834483e-05	
3.7666904696220658	9.95578191450401e-05	0.0001130871932926949	2.6142690253508527e-05	
3.8250553993966134	0.00021557558933525437	0.00018948322368261226	2.6870687129686024e-05	
3.884324694702404	0.0012963607780698103	0.0012985746626803494	2.7468757017889542e-05	
3.9445123686979775	0.0020162856193771325	0.002011118480942586	2.9326941470389946e-05	
4.005632651675993	0.0010563867788939965	0.001080162652353703	2.996055743747072e-05	
4.067699994427721	0.0008011513051355176	0.0008297144831813955	3.0844554489544305e-05	
4.130729071659682	0.0006823293182708863	0.0007130377161897476	3.1831616981663514e-05	
4.194734785463209	0.0006112923393883976	0.000643552636048454	3.28989490293728e-05	
4.259732268837781	0.0005624454629628699	0.0005960980855742945	3.404718203277663e-05	
4.325736889268946	0.0005257115539684272	0.0005607396538208821	3.52845559945872e-05	
4.392764252361694	0.0004963202474520869	0.0005327723391958779	3.662394024105319e-05	
4.460830205530115	0.0004717141516767045	0.0005096798431748397	3.8082618306200875e-05	
4.5299508417442365	0.00045038994690453236	0.0004899934022629588	3.968313721910249e-05	
4.600142503334918	0.0004313955776122893	0.0004727969763446269	4.145496288154905e-05	
4.671421785857698	0.00041408635888884207	0.0004574886919248021	4.3437126325405415e-05	
4.743805542016518	0.00039799480283967607	0.00044365605948497446	4.5682369596831385e-05	
4.817310885648243	0.0003827537517015428	0.00043100633274543033	4.826377081389069e-05	
4.891955195768907	0.0003680441687960958	0.00041932553302419804	5.12857114311554e-05	
4.967756120682691	0.0003535509128359567	0.00040845325558326107	5.4902884697842095e-05	
5.044731582154526	0.00033891208144496625	0.0003982665920017785	5.9355172894038235e-05	
5.122899779647386	0.00032364075280865313	0.0003886695370622567	6.50363564666863e-05	
5.202279194625215	0.00030697298429677546	0.0003795858129756409	7.264234367855081e-05	
5.282888594922542	0.00028751499411527713	0.0003709538888264502	8.353185558992684e-05	
5.364747039181794	0.00026226504004174425	0.0003627234484557892	0.00010076447949273878	
5.447873881359371	0.00022325539798315663	0.00035485283699437654	0.00013295422412970206	
5.532288775301544	0.00014655941351006884	0.0003473071827846785	0.00021652756772346323	
5.618011679391243	0.0005925710759962692	0.00034005699436094844	0.0006235243727876523	
5.705062861266868	0.0005055957709204417	0.00033307709737570416	0.00018264884631011817	
5.793462902614208	0.0003911852494594695	0.0003263458186212459	6.68717141897006e-05	
5.883232704032601	0.0003441691400986005	0.0003198443522381933	2.5696797997077606e-05	
5.974393489976511	0.00031145798358905077	0.0003135562620237533	8.375300099059266e-06	
6.06696681377367	0.0002741933095539531	0.00030746708664431956	5.193162070832539e-05	
6.160974562720967	0.0003305112367897376	0.00030156402352551133	3.3767965429040135e-05	
6.25643896325932	0.0003003783611008772	0.00029583567352152256	6.037742997549481e-06	
6.353382586228693	0.0002838726084716386	0.00029027183299095897	6.691098084337683e-06	
6.451828352204593	0.0002712851221400213	0.0002848633231819324	1.3638007519253678e-05	
6.551799536917215	0.00026043539261923253	0.0002796018492273572	1.9191395912848326e-05	
6.653319776754563	0.0002505362281943619	0.0002744798828259074	2.3958519644924933e-05	
6.756413074350862	0.00024119740578091545	0.00026949056401025565	2.8304507714806668e-05	
6.861103804261538	0.00023217593033531784	0.000264627618404589	3.246214596409642e-05	
6.9674167187261515	0.0002232865490376853	0.00025988528713463135	3.660989259880638e-05	
7.075376953520617	0.00021435641869391574	0.00025525826713747996	4.091522868680113e-05	
7.1850100339000935	0.00020518859283380413	0.0002507416600701915	4.5570843988284085e-05	
7.2963418806339915	0.00019551275232912248	0.0002463309283678555	5.084434773297033e-05	
7.40939881613446	0.0001848884419955697	0.00024202185727784597	5.717704288170562e-05	
7.5242075706798515	0.00017246163153842027	0.0002378105219148257	6.543606802412045e-05	
7.640795288734611	0.00015619266866535872	0.00023369325855420535	7.773958164866356e-05	
7.759189535367103	0.00012963904914599052	0.00022966663952013496	0.00010132871765855933	
7.879418302766868	0.00010065406820092078	0.000225727451135346	0.00018213353507702187	
8.001510016862884	0.0002595296561245415	0.0002218726742900667	6.685343655893456e-05	
8.125493544044346	0.00019820235161833877	0.00021809946726027791	3.38067860020933e-05	
8.251398197985628	0.00017104349125812135	0.00021440515046520687	4.4139772209261005e-05	
8.379253746576957	0.00014792056457752048	0.00021078719290288728	6.322533630018015e-05	
8.509090418962503	0.0001262973375623022	0.00020724320004292018	8.133361170120548e-05	
8.640938912687513	0.00010122066868168554	0.00020377090298894258	0.00010320764746303653	
8.774830400956196	6.76103312594115e-05	0.0002003681487510436	0.0001346339054679961	
8.910796540002062	2.7124891742690222e-05	0.00019703289149150904	0.00018948360308171418	
9.048869476572474	0.00013986932948006556	0.00019376318462666517	0.00032036492553852463	
9.189081855529167	0.0008256959757169457	0.00019055717368389281	0.00093602674679625	
9.331466827566528	0.0006503051753907278	0.00018741308982664134	0.00047624883812018797	
9.476058057049498	0.00037799184433082953	0.00018432924397191928	0.00019602165671398167	
9.622889729972897	0.0002965483526475446	0.00018130402143463843	0.00011622739206890341	
9.771996562044086	0.0002501715521176974	0.00017833587704162347	7.235656964907804e-05	
9.923413806890872	0.00021952101034425676	0.0001754233306653125	4.4592576466179536e-05	
10.0771772643966	0.00019332598875540844	0.0001725649631333599	2.2109975002717856e-05	
10.233323289164382	0.00017106916155184914	0.00016975941247567654	3.6938330646095584e-05	
10.391888799112495	0.00018030815021704316	0.00016700537047502833	1.7507044703619757e-05	
10.552911284202958	0.00014498563901714837	0.00016430157949128566	2.439224013601354e-05	
10.716428815305356	0.00011262043050454749	0.00016164682953285884	0.00012045785334279401	
10.882480053198018	0.0002718172190019801	0.00015903995555184694	0.00012017435619409605	
11.051104257708666	0.0002085811149136102	0.0001564798349420352	5.281021843809345e-05	
11.222341296996655	0.00018554279990087746	0.00015396538522115746	3.181979324559074e-05	
11.39623165697915	0.00017192246953552038	0.00015149556188083195	2.056668403336375e-05	
11.572816450903245	0.00016196200982530691	0.0001490693563893362	1.3003563637419146e-05	
11.752137429066462	0.0001538666470021323	0.0001466857943339215	7.299171125383754e-06	
11.93423698868786	0.00014688543253964015	0.0001443439336907313	2.7576740306333074e-06	
12.119158183932093	0.00014064131684517607	0.0001420428632115837	1.6719145449766955e-06	
12.306944736088793	0.00013491976516873913	0.00013978170091794327	4.927464419876038e-06	
12.497641043909683	0.00012958677895743686	0.0001375595926933485	8.00541606962671e-06	
12.691292194105861	0.00012455175667321408	0.00013537571096639797	1.0844364115550904e-05	
12.887943972007742	0.00011974720794151237	0.00013322925347714453	1.34966187923946e-05	
13.08764287239018	0.00011510875961990277	0.0001311194421204113	1.60225537859168e-05	
13.290436110465315	0.00011054940903671502	0.00012904552186013634	1.8515942653785055e-05	
13.496371633045765	0.00010668162419316786	0.0001270067597093865	2.033525954827171e-05	
13.705498129880782	0.00010239046694064705	0.00012500244377115492	2.261886584880562e-05	
13.917865045168076	9.825272368134939e-05	0.00012303188233548718	2.4785146495310326e-05	
14.133522589243995	9.42027649058707e-05	0.00012109440302886374	2.6897152117866497e-05	
14.35252175045488	9.021405585029145e-05	0.00011918935201211486	2.8980554980646922e-05	
14.574914307212275	8.626753185096529e-05	0.00011731609322345657	3.105372594375699e-05	
14.800752840235097	8.234546965572044e-05	0.0001154740076635162	3.3133753791367944e-05	
15.030090744981337	7.84288842311273e-05	0.00011366249271947767	3.5239033435791576e-05	
15.262982244272472	7.449678817961672e-05	0.00011188096152570153	3.739006843300138e-05	
15.499482401113475	7.052167554515165e-05	0.00011012884235838998	3.961365494264535e-05	
15.739647131711472	6.645888085175656e-05	0.00010840557806205534	4.195428287700136e-05	
15.98353321869612	6.224900522275514e-05	0.00010671062550572545	4.447112190200925e-05	
16.23119832454485	5.778441816070845e-05	0.00010504345506697696	4.7272211589085036e-05	
16.482701005216104	5.2856501509832506e-05	0.00010340355014203243	5.056856658220423e-05	
16.738100723993853	4.6990410732855824e-05	0.0001017904066802882	5.4846881178553495e-05	
16.997457865546615	3.883683848901286e-05	0.00010020353274176068	6.154819664098012e-05	
17.26083375020432	2.447450727357991e-05	9.864244807604919e-05	7.730547000866954e-05	
17.528290648456405	0.00010400069419405423	9.7106683721514e-05	7.80190699201658e-05	
17.799891795674554	6.491298687189543e-05	9.559578162346111e-05	3.184636692326594e-05	
18.075701407063548	5.108610225592947e-05	9.410929427021019e-05	4.3156653724876794e-05	
18.35578469284383	4.3713061690163306e-05	9.264678434600037e-05	4.9000931811521686e-05	
18.64020787366921	3.797695282299322e-05	9.120782439976045e-05	5.3260212339692624e-05	
18.929038196283646	3.2956446092386684e-05	8.97919965288355e-05	5.685816663502129e-05	
19.222343949420477	2.8310702197937385e-05	8.83988920768252e-05	6.010931693905172e-05	
19.52019447994806	2.3834128752637792e-05	8.702811134474218e-05	6.321636473390555e-05	
19.822660209265607	1.9408039185826412e-05	8.567926331475398e-05	6.62977436465857e-05	
20.12981264995304	1.4930843715651446e-05	8.435196538581767e-05	6.945736038112156e-05	
20.441724422678867	1.0247983844040259e-05	8.304584312056253e-05	7.286368955421323e-05	
20.75846927337004	5.010262961348451e-06	8.176053000281639e-05	7.708165991443755e-05	
21.08012209064783	1.0011619078732933e-05	8.049566720520978e-05	7.788639739293685e-05	
21.406758923533914	2.049443547224883e-06	7.925090336632699e-05	7.843503853950288e-05	
21.738456999430788	4.546773572931061e-06	7.802589437690722e-05	8.234243501727497e-05	
22.075294742380795	9.59357505815819e-06	7.68203031746277e-05	8.635002229598259e-05	
22.417351791608088	1.4602880844338968e-05	7.563379954703088e-05	9.019768535537432e-05	
22.764709020347887	1.9661179143152542e-05	7.44660599421828e-05	9.409814862605349e-05	
23.1174485549675	2.484255942855013e-05	7.331676728667559e-05	9.813549123147713e-05	
23.47565379438362	3.019265652051887e-05	7.218561081060861e-05	0.00010235762476223839	
23.839409429780538	3.574934437603067e-05	7.107228587920541e-05	0.00010680306896797345	
24.20880146463373	4.1549992246646736e-05	6.997649383074313e-05	0.0001115093207729039	
24.583917235044	4.7635779090702685e-05	6.889794182048833e-05	0.00011651747694816764	
24.964845430386426	5.405616661348536e-05	6.783634267035392e-05	0.00012187680992166176	
25.351676114279368	6.087666667039284e-05	6.679141472400404e-05	0.0001276525576469146	
25.744500745878433	6.819805745612543e-05	6.576288170715214e-05	0.00013394507633822977	
26.143412201500308	7.622128936004668e-05	6.475047259280986e-05	0.0001409543353909676	
26.548504796581717	8.55737221179086e-05	6.375392147125895e-05	0.0001493021428755134	
26.959874307978602	9.677875683395572e-05	6.277296742453001e-05	0.00015925554576645554	
27.377617996610834	9.605283168475108e-05	6.180735440518361e-05	0.00015782024182749447	
27.801834630457815	0.00010806766957332607	6.085683111920162e-05	0.0001689047822749448	
28.232624507910387	0.00011968934751741	5.992115091280458e-05	0.00017959289472049784	
28.670089481484574	0.0001320135785963333	5.900007166302335e-05	0.00019099610893338166	
29.114332981902788	0.00014545572241775627	5.809335567185984e-05	0.00020353090944513161	
29.565460042548164	0.00016035417287002028	5.720076956388214e-05	0.00021753564622482946	
30.0235773242978	0.00017709431583456405	5.6322084187106356e-05	0.00023339456969451159	
30.488793140740842	0.0001957591314933235	5.5457074517025255e-05	0.00025119229405896453	
30.961217483787163	0.0002173061266742113	5.4605519563651417e-05	0.00027188642685420416	
31.440962049673153	0.00024256202312647102	5.3767202281448125e-05	0.00029630090035862044	
31.928140265370157	0.0002724568000896493	5.294190948202947e-05	0.0003253659121531217	
32.42286731540228	0.00030870312897178054	5.2129431749515176e-05	0.00036079328394870205	
32.925260169079685	0.00035405026621657294	5.1329563358432484e-05	0.00040532927233186963	
33.435437608153904	0.0004132503232962005	5.05421021940622e-05	0.00046372329804563475	
33.95352025490161	0.0004986268948671151	4.9766849675131615e-05	0.0005482789749672396	
34.479630600643624	0.0006558136175277639	4.900361067876082e-05	0.0007043906642651798	
35.01389303470575	0.0005731452929799903	4.8252193467574465e-05	0.0006087015605425246	
35.556433873828425	0.0006387007899493394	4.751240961889442e-05	0.0006857338044695556	
36.107381392031996	0.0009291803381320088	4.678407395593324e-05	0.0009756331265972349	
36.666865850944866	0.0013972333549421654	4.60670044809119e-05	0.0014427716965417826	
37.23501953060145	0.002504748496504094	4.5361022310029185e-05	0.002548666171310635	
37.81197676071744	0.0077880543234848595	4.466595161021298e-05	0.00781803790831133	
38.397873952449665	0.004526287220295343	4.3981619537587374e-05	0.004486294982283328	
38.99284963064802	0.0020538857406437795	4.330785617759238e-05	0.002011325339771531	
39.59704446660722	0.0013283275210519692	4.2644494486695785e-05	0.0012859741870999294	
40.21060131132589	0.0009857318799460345	4.1991370235639955e-05	0.0009438966709764652	
40.83366522928125	0.0007850124222940557	4.134832195416781e-05	0.0007437565420131846	
41.46638353272696	0.0006527089355577542	4.071519087717633e-05	0.000612058111158564	
42.108905816522395	0.0005625183449648098	4.009182089224674e-05	0.0005224754530374114	
42.76138399350171	0.0004913686810436119	3.9478058488503744e-05	0.00045192478236961547	
43.42397233039088	0.00043583582946316615	3.88737527067575e-05	0.0003969894397950059	
44.096827484281306	0.00039042822213623964	3.827875509088488e-05	0.0003521738567972166	
44.78010853966855	0.0003513886790038286	3.769291964040779e-05	0.00031371903434140034	
45.47397704606499	0.0003160587533162714	3.711610276422827e-05	0.0002789743161958451	
46.17859705619533	0.0002785982026267682	3.6548163235481945e-05	0.00024211315185657096	
46.894135164783904	0.0002611378038749051	3.59889621474731e-05	0.00022576031449803423	
47.62076054794297	0.00019935910202200245	3.5438362870655875e-05	0.00016895228694901565	
48.35864500317141	0.0003785808281564605	3.489623101062765e-05	0.00034431076152717846	
49.10796298997312	0.0003003361849352553	3.4362434367102597e-05	0.0002660185253471513	
49.86889167110482	0.0002681610183924604	3.383684289383371e-05	0.00023433994576065316	
50.641610954463076	0.00024746844582326365	3.331932865945394e-05	0.0002141612007437679	
51.42630353562007	0.00023228625224509399	3.280976580920772e-05	0.00019948337490784495	
52.22315494101898	0.0002186107933864333	3.2308030527544986e-05	0.00018630897417698883	
53.03235357183818	0.00020766101112718404	3.1814001001551934e-05	0.0001758533927635652	
53.854090748535334	0.00019629701267256935	3.1327557385192844e-05	0.00016497493595427464	
54.688560756081706	0.00018457911912467262	3.084858176433857e-05	0.0001537392975486022	
55.53596088989733	0.00016748822317748518	3.0376958122558487e-05	0.00013719322114713858	
56.39649150249797	0.00020192819391616493	2.991257230765344e-05	0.0001722414164327198	
57.27035605086487	0.0001818367186897276	2.9455311998907848e-05	0.0001523915898814633	
58.15776114454846	0.00017167301572877108	2.900506667504047e-05	0.0001426714029096142	
59.05891659451753	0.00016417730066893959	2.8561727582833635e-05	0.00013561775825535882	
59.974035462765215	0.00015787755377609858	2.8125187706421837e-05	0.0001297540635332346	
60.90333411268367	0.00015222133099032593	2.769534173722107e-05	0.00012452762298286975	
61.847032260219336	0.00014750545160809739	2.727208604448113e-05	0.00012023474017619848	
62.80535302582078	0.0001427408491178554	2.6855318646443696e-05	0.00011588659157670777	
63.778522987191536	0.00013835886909939146	2.6444939182089696e-05	0.00011191485869243291	
64.76677223286032	0.000134265616620163	2.6040848883459878e-05	0.00010822559766331259	
65.77033441658139	0.00013041649219132958	2.5642950548533334e-05	0.00010477429033801614	
66.78944681257751	0.00012678156416818094	2.5251148514649264e-05	0.00010153109523308559	
67.82435037163955	0.00012333788915199148	2.486534863245724e-05	9.847316017133085e-05	
68.87528977809474	0.00012006685050393332	2.44854582403828e-05	9.558195930738237e-05	
69.94251350765792	0.00011695285783746425	2.4111386139594502e-05	9.28419921443446e-05	
71.02627388617911	0.00011398258506944787	2.3743042569460045e-05	9.024002138811727e-05	
72.12682714930152	0.00011114447455996476	2.338033918347857e-05	8.776457699549508e-05	
73.24443350304374	0.00010842839173488682	2.3023189025677658e-05	8.540561075297983e-05	
74.37935718532088	0.00010582537271901068	2.2671506507463013e-05	8.315424389087509e-05	
75.53186652841877	0.00010332743320767172	2.2325207384909935e-05	8.100257594970105e-05	
76.7022340224364	0.00010092741963258095	2.1984208736485543e-05	7.894353594904021e-05	
77.89073637971123	9.861889066207194e-05	2.164842894119148e-05	7.697076389586695e-05	
79.09765460024283	9.639602113567115e-05	2.131778765711678e-05	7.507851473043072e-05	
80.32327403813038	9.425352301716454e-05	2.0992205800391274e-05	7.32615792927303e-05	
81.5678844690394	9.218657953579746e-05	2.0671605524529914e-05	7.151521847849197e-05	
82.83178015871405	9.019078973351246e-05	2.035591020015893e-05	6.983510780207864e-05	
84.11525993255103	8.826212135061268e-05	2.0045044395114882e-05	6.8217290298395e-05	
85.41862724625115	8.639687048228813e-05	1.9738933854908055e-05	6.665813619600272e-05	
86.74219025756646	8.459162679667496e-05	1.943750548354169e-05	6.515430815195852e-05	
88.08626189915832	8.284324336712183e-05	1.9140687324679196e-05	6.37027311009365e-05	
89.45115995258467	8.11488103665159e-05	1.884840854315134e-05	6.230056596640537e-05	
90.83720712343391	7.950563201933812e-05	1.8560599406795874e-05	6.094518662947006e-05	
92.24473111762269	7.791120632072684e-05	1.8277191268622165e-05	5.963415966461311e-05	
93.67406471887617	7.636320712030746e-05	1.7998116549293782e-05	5.836522644005955e-05	
95.1255458674087	7.48594682382854e-05	1.772330871992193e-05	5.713628725023904e-05	
96.59951773982377	7.339796933685602e-05	1.7452702285163198e-05	5.5945387203380186e-05	
98.09632883025184	7.197682331468069e-05	1.718623276661487e-05	5.479070363197279e-05	
99.61633303274554	7.059426502844856e-05	1.6923836686501576e-05	5.3670534830108416e-05	
101.15988972495167	6.92486411752184e-05	1.6665451551647023e-05	5.258328995138595e-05	
102.72736385307937	6.793840119368698e-05	1.6411015837724882e-05	5.1527479925524556e-05	
104.31912601818526	6.666208906281563e-05	1.6160468973782898e-05	5.050170927211228e-05	
105.93555256379533	6.541833589317608e-05	1.591375132703465e-05	4.950466870684978e-05	
107.57702566488457	6.420585322058813e-05	1.567080418791333e-05	4.853512844986124e-05	
109.24393341823551	6.302342692360833e-05	1.543156975538229e-05	4.759193215763177e-05	
110.93666993419627	6.186991169659298e-05	1.519599112249709e-05	4.667399141029541e-05	
112.65563542986153	6.074422601870906e-05	1.4964012262213823e-05	4.578028069464903e-05	
114.40123632369622	5.9645347566667784e-05	1.473557801343905e-05	4.4909832830668205e-05	
116.17388533162597	5.8572309025301226e-05	1.4510634067316291e-05	4.4061734795648105e-05	
117.9740015646163	5.752419425557333e-05	1.4289126953744467e-05	4.3235123905562875e-05	
119.802010627764	5.6500134784341644e-05	1.4071004028123703e-05	4.242918431796242e-05	
121.65834472092367	5.549930658428448e-05	1.385621345832408e-05	4.164314382482422e-05	
123.54344274089367	5.452092711596975e-05	1.3644704211872892e-05	4.0876270907339225e-05	
125.45775038518534	5.3564252607150405e-05	1.343642604335633e-05	4.012787202771956e-05	
127.40172025740017	5.2628575547086225e-05	1.3231329482031301e-05	3.939728913583116e-05	
129.3758119742398	5.171322237607393e-05	1.3029365819643461e-05	3.868389737083599e-05	
131.3804922741741	5.0817551352459177e-05	1.2830487098447536e-05	3.798710294012071e-05	
133.41623512779302	4.9940950581246726e-05	1.263464609942602e-05	3.730634115963118e-05	
135.48352184986857	4.9082836190051244e-05	1.2441796330702604e-05	3.664107464135817e-05	
137.58284121315285	4.824265063956929e-05	1.2251892016146637e-05	3.599079161515815e-05	
139.71468956393986	4.741986115702809e-05	1.2064888084165047e-05	3.535500437336756e-05	
141.879570939417	4.6613958282197845e-05	1.1880740156678348e-05	3.4733247827800614e-05	
144.07799718683648	4.58244545165611e-05	1.1699404538277096e-05	3.4125078169726906e-05	
146.31048808453184	4.505088306713077e-05	1.1520838205555788e-05	3.35300716243236e-05	
148.57757146481032	4.429279667720755e-05	1.1344998796620723e-05	3.294782329189567e-05	
150.87978333874923	4.354976653708527e-05	1.1171844600768773e-05	3.2377946068875854e-05	
153.2176680229263	4.282138126835197e-05	1.1001334548333902e-05	3.1820069642254756e-05	
155.5917782681133	4.210724597601156e-05	1.0833428200698489e-05	3.127383955166881e-05	
158.00267538996428	4.140698136316565e-05	1.0668085740466385e-05	3.073891631388863e-05	
160.45092940172842	4.07202229034613e-05	1.0505267961794928e-05	3.0214974604915942e-05	
162.9371191490193	4.004662006692788e-05	1.034493626088297e-05	2.970170249531518e-05	
165.46183244667284	3.9385835595203886e-05	1.0187052626612286e-05	2.919880073478304e-05	
168.02566621772516	3.873754482249623e-05	1.0031579631339475e-05	2.8705982082301323e-05	
170.6292266345446	3.810143503892179e-05	9.878480421835888e-06	2.8222970678525116e-05	
173.27312926215015	3.7477204893160815e-05	9.727718710372844e-06	2.7749501457338664e-05	
175.9579992037507	3.686456383160462e-05	9.579258765949697e-06	2.728531959376353e-05	
178.68447124853947	3.626323157140936e-05	9.4330654056622e-06	2.683017998563359e-05	
181.45319002177868	3.5672937605076946e-05	9.289103986208747e-06	2.6383846766659894e-05	
184.2648101372089	3.509342073437311e-05	9.147340395532164e-06	2.5946092848698018e-05	
187.11999635182175	3.4524428631566035e-05	9.00774104459461e-06	2.5516699491203476e-05	
190.019423723029	3.3965717426126296e-05	8.870272859283382e-06	2.5095455896018154e-05	
192.9637777682679	3.34170513151725e-05	8.734903272445398e-06	2.4682158825774345e-05	
195.95375462707955	3.2878202196078124e-05	8.601600216048061e-06	2.4276612244334128e-05	
198.99006122569847	3.234894931977546e-05	8.470332113464476e-06	2.387862697780194e-05	
202.0734154441926	3.1829078963401935e-05	8.34106787188081e-06	2.3488020394757886e-05	
205.20454628619316	3.1318384121035016e-05	8.213776874823807e-06	2.3104616104459816e-05	
208.38419405125447	3.081666421135391e-05	8.088428974806367e-06	2.2728243671854528e-05	
211.6131105098844	3.032372480115066e-05	7.96499448608925e-06	2.2358738348322588e-05	
214.892059081287	2.9839377343691914e-05	7.843444177556941e-06	2.1995940817160013e-05	
218.22181501385919	2.9363438931002557e-05	7.723749265705754e-06	2.163969695286979e-05	
221.60316556848443	2.8895732059209466e-05	7.6058814077423264e-06	2.1289857593403463e-05	
225.03691020466627	2.843608440614358e-05	7.489812694790639e-06	2.0946278324552735e-05	
228.5238607695462	2.7984328620454018e-05	7.375515645205794e-06	2.0608819275746592e-05	
232.06484168985054	2.7540302121539823e-05	7.262963197992729e-06	2.027734492656136e-05	
235.66069016681035	2.7103846909652344e-05	7.152128706328229e-06	1.9951723923298212e-05	
239.3122563741041	2.6674809385564395e-05	7.042985931184372e-06	1.9631828905026322e-05	
243.0204036588648	2.6253040179243885e-05	6.935509035051935e-06	1.93175363385306e-05	
246.78600874580337	2.583839398700636e-05	6.829672575761962e-06	1.9008726361640403e-05	
250.60996194449422	2.543072941665562e-05	6.7254515004039696e-06	1.8705282634449784e-05	
254.4931673598731	2.502990884015403e-05	6.622821139339172e-06	1.8407092197972562e-05	
258.43654310599635	2.4635798253393504e-05	6.5217572003072e-06	1.8114045339804722e-05	
262.4410215231124	2.4248267142666148e-05	6.422235762624765e-06	1.7826035466394638e-05	
266.507549398097	2.3867188357458784e-05	6.324233271474802e-06	1.754295898154676e-05	
270.63708818830384	2.3492437989219703e-05	6.227726532284601e-06	1.7264715170808732e-05	
274.8306142488838	2.312389525576781e-05	6.1326927051914835e-06	1.6991206091413365e-05	
279.08911906362675	2.2761442391035183e-05	6.039109299594637e-06	1.6722336467468006e-05	
283.4136094793798	2.2404964539852964e-05	5.946954168791679e-06	1.6458013590102592e-05	
287.80510794409827	2.2054349657508367e-05	5.856205504698609e-06	1.6198147222305483e-05	
292.26465274858515	2.1709488413817272e-05	5.766841832651805e-06	1.594264950819292e-05	
296.7932982719762	2.137027410147224e-05	5.6788420062907295e-06	1.5691434886473288e-05	
301.3921152310292	2.1036602548440237e-05	5.592185202520061e-06	1.544442000788167e-05	
306.0621909332746	2.070837203419783e-05	5.506850916550012e-06	1.5201523656373815e-05	
310.80462953409153	2.0385483209604066e-05	5.422818957013489e-06	1.496266667388093e-05	
315.6205522977641	2.006783902022321e-05	5.3400694411589715e-06	1.4727771888438737e-05	
320.5110978625849	1.975534463292028e-05	5.258582790117854e-06	1.449676404551484e-05	
325.47742251006514	1.944790736556262e-05	5.178339724245054e-06	1.426956974236896e-05	
330.52070043831674	1.914543661967045e-05	5.099321258531734e-06	1.404611736529006e-05	
335.6421240396705	1.8847843815868115e-05	5.021508698089006e-06	1.382633702956324e-05	
340.8429041825955	1.8555042331996454e-05	4.944883633701464e-06	1.3610160522027916e-05	
346.1242704979875	1.826694744375424e-05	4.869427937449444e-06	1.3397521246096428e-05	
351.4874716698928	1.79834762677444e-05	4.795123758398943e-06	1.3188354169109787e-05	
356.9337757307372	1.770454770680726e-05	4.721953518358111e-06	1.2982595771913894e-05	
362.46447036112943	1.7430082397529982e-05	4.6498999076992485e-06	1.2780184000546482e-05	
368.08086319431027	1.716000265982714e-05	4.578945881245304e-06	1.2581058219930721e-05	
373.7842821253185	1.6894232448493174e-05	4.509074654219844e-06	1.2385159169477279e-05	
379.57607562494815	1.6632697306632987e-05	4.440269698259484e-06	1.2192428920502027e-05	
385.45761305857025	1.637532432088189e-05	4.3725147374878025e-06	1.2002810835371715e-05	
391.43028500989345	1.6122042078330938e-05	4.3057937446497985e-06	1.1816249528294444e-05	
397.49550360974456	1.587278062507789e-05	4.240090937305875e-06	1.1632690827676304e-05	
403.6547028699399	1.5627471426328816e-05	4.175390774084498e-06	1.1452081739969975e-05	
409.9093390223323	1.538604732797877e-05	4.1116779509925335e-06	1.1274370414944756e-05	
416.26089086311043	1.5148442519603946e-05	4.048937397782427e-06	1.1099506112311218e-05	
422.71086010243414	1.4914592498801264e-05	3.987154274375256e-06	1.0927439169637482e-05	
429.2607717194863	1.4684434036814533e-05	3.9263139673388805e-06	1.0758120971496928e-05	
435.91217432302693	1.4457905145389651e-05	3.866402086420226e-06	1.0591503919790882e-05	
442.6666405175339	1.4234945044803936e-05	3.8074044611309324e-06	1.0427541405192041e-05	
449.52576727501685	1.401549413301789e-05	3.7493071373854925e-06	1.0266187779657866e-05	
456.4911763125926	1.3799493955899949e-05	3.6920963741910817e-06	1.0107398329965297e-05	
463.56451447591087	1.3586887178477407e-05	3.6357586403882523e-06	9.951129252220758e-06	
470.74745412852144	1.3377617557169142e-05	3.5802806114417297e-06	9.797337627301899e-06	
478.04169354727435	1.3171629912957732e-05	3.525649166280498e-06	9.645981397189445e-06	
485.4489573238469	1.2968870105460921e-05	3.471851384186427e-06	9.497019342149846e-06	
492.97099677249224	1.2769285007864173e-05	3.4188745417306856e-06	9.35041105873126e-06	
500.60959034410683	1.257282248267798e-05	3.3667061097571817e-06	9.206116938537256e-06	
508.36654404671106	1.237943135828545e-05	3.3153337504123336e-06	9.064098147744477e-06	
516.2436918724502	1.2189061406247147e-05	3.2647453142203947e-06	8.924316607332017e-06	
524.242896231207	1.2001663319332046e-05	3.214928837203691e-06	8.786734973992e-06	
532.3660483909357	1.1817188690244731e-05	3.1658725380470274e-06	8.651316621692239e-06	
540.6150689248177	1.1635589991020431e-05	3.1175648153055963e-06	8.51802562386325e-06	
548.9919081653474	1.1456820553060935e-05	3.0699942446557137e-06	8.386826736183292e-06	
557.4985466654523	1.128083454778559e-05	3.0231495761877137e-06	8.257685379936391e-06	
566.1369956667598	1.1107586967872834e-05	2.977019731740357e-06	8.130567625919322e-06	
574.909297575119	1.093703360906891e-05	2.931593802276096e-06	8.005440178874997e-06	
583.8175264434902	1.076913105254138e-05	2.886861045296587e-06	7.882270362430337e-06	
592.8637884623186	1.0603836647756268e-05	2.842810882297801e-06	7.76102610451823e-06	
602.0502224575035	1.0441108495858404e-05	2.7994328962641474e-06	7.641675923263666e-06	
611.379000396087	1.0280905433535676e-05	2.756716829200983e-06	7.52418891331539e-06	
620.8523278997751	1.0123187017348769e-05	2.71465257970493e-06	7.40853473260525e-06	
630.4724447664181	9.96791350850853e-06	2.6732302005714164e-06	7.294683589517948e-06	
640.2416254995708	9.815045858084343e-06	2.632439896438852e-06	7.1826062304551654e-06	
650.1621798462554	9.664545692627286e-06	2.5922720214689045e-06	7.072273927778373e-06	
660.2364533430635	9.51637530019265e-06	2.552717077062268e-06	6.963658468115529e-06	
670.4668278707137	9.370497616747262e-06	2.5137657096094415e-06	6.856732141017554e-06	
680.8557222172046	9.226876212947458e-06	2.4754087082759132e-06	6.7514677279510604e-06	
691.4055926496942	9.085475281274283e-06	2.4376370028212755e-06	6.647838491614386e-06	
702.1189334952396	8.946259623513098e-06	2.400441661451708e-06	6.545818165564669e-06	
712.9982777305363	8.80919463856533e-06	2.363813888705333e-06	6.445380944144184e-06	
724.0461975807946	8.67424631058052e-06	2.327745023369938e-06	6.346501472694623e-06	
735.2653051278958	8.541381197397543e-06	2.292226536432561e-06	6.249154838048686e-06	
746.6582529279726	8.410566419284108e-06	2.2572500290604462e-06	6.153316559288591e-06	
758.2277346385576	8.281769647964334e-06	2.2228072306128994e-06	6.05896257876173e-06	
769.9764856554507	8.154959095924457e-06	2.1888899966835544e-06	5.966069253344097e-06	
781.9072837594538	8.030103505987223e-06	2.15549030717259e-06	5.874613345942406e-06	
794.0229497731273	7.907172141145956e-06	2.1226002643884374e-06	5.784572017226432e-06	
806.3263482277227	7.786134774649528e-06	2.0902120911785154e-06	5.6959228175832e-06	
818.82038804045	7.666961680329988e-06	2.0583181290885694e-06	5.608643679285247e-06	
831.5080232022387	7.549623623164829e-06	2.0269108365501423e-06	5.522712908865391e-06	
844.3922534761538	7.4340918500662325e-06	1.9959827870957816e-06	5.438109179690733e-06	
857.4761251066391	7.320338080889963e-06	1.965526667601518e-06	5.354811524729051e-06	
870.7627315397452	7.208334499656868e-06	1.935535276556232e-06	5.2727993295009e-06	
884.2552141545192	7.098053745980201e-06	1.9060015223574774e-06	5.192052325211094e-06	
897.9567630057271	6.989468906692322e-06	1.8769184216333553e-06	5.112550582053501e-06	
911.8706175780853	6.882553507664462e-06	1.8482790975900436e-06	5.034274502683259e-06	
926.0000675521785	6.777281505813656e-06	1.8200767783845894e-06	4.957204815850897e-06	
940.3484535822448	6.673627281291036e-06	1.792304795522571e-06	4.8813225701929385e-06	
954.9191680860141	6.571565629845963e-06	1.764956582280255e-06	4.806609128173861e-06	
969.715656046784	6.4710717553607e-06	1.7380256721508653e-06	4.733046160174482e-06	
984.7414158279239	6.3721212625505415e-06	1.7115056973146031e-06	4.660615638722045e-06	
1000.0	6.27469014982442e-06	1.685390387132043e-06	4.589299832857419e-06	


==> data/fig_iss_ph2_bode_08.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00016962635900710137	6.100153162888368e-07	
0.10154950161807173	0.00017278466415118562	0.00017233750675474974	6.150596780744406e-07	
0.10312301278878754	0.0001755487736805152	0.00017509466484138663	6.202189864626449e-07	
0.10472090554055413	0.00017835991065214078	0.00017789874257331172	6.254952505738042e-07	
0.10634355766636439	0.0001812190100408309	0.00018075067323600398	6.308904997946401e-07	
0.10799135281311975	0.00018412703171742393	0.00018365141498417661	6.364067839717458e-07	
0.1096646805723366	0.00018708496138198917	0.00018660195177448979	6.420461736258473e-07	
0.11136393657225817	0.0001900938115420566	0.0001896032943433217	6.478107601913198e-07	
0.11308952257139368	0.00019315462253847283	0.00019265648123215702	6.53702656280134e-07	
0.11484184655350702	0.0001962684636216082	0.00019576257986331916	6.597239959702809e-07	
0.11662132282407707	0.00019943643408081553	0.00019892268766894257	6.658769351212806e-07	
0.11842837210825283	0.00020265966443023005	0.00020213793327628066	6.721636517135925e-07	
0.12026342165032622	0.0002059393176542057	0.00020540947775263523	6.785863462182276e-07	
0.12212690531474645	0.00020927659051590068	0.0002087385159134324	6.851472419884936e-07	
0.12401926368869937	0.00021267271493276095	0.00021212627769717904	6.918485856846046e-07	
0.12594094418627644	0.00021612895942290397	0.0002155740296113144	6.986926477221383e-07	
0.12789240115425762	0.00021964663062667487	0.00021908307625322226	7.05681722749713e-07	
0.12987409597953362	0.0002232270749079473	0.0002226547619109763	7.128181301550289e-07	
0.13188649719819254	0.00022687168004004944	0.0002262904722487007	7.201042145990625e-07	
0.13393008060629666	0.00023058187698154302	0.00022999163608177083	7.275423465796745e-07	
0.13600532937237603	0.0002343591417474478	0.00023375972724745095	7.351349230216471e-07	
0.13811273415166478	0.00023820499738190403	0.00023759626657695408	7.428843678983589e-07	
0.14025279320210793	0.00024212101603869339	0.0002415028239753509	7.507931328808689e-07	
0.1424260125021654	0.00024610882117650346	0.00024548102061621016	7.588636980145211e-07	
0.1446329058704415	0.0002501700898763239	0.0002495325312583558	7.670985724273774e-07	
0.14687399508716817	0.00025430655528890816	0.0002536590866926768	7.755002950661689e-07	
0.14914981001757044	0.00025852000922081886	0.0002578624763275112	7.840714354590338e-07	
0.15146088873714358	0.0002628123048682246	0.0002621445509217625	7.928145945111632e-07	
0.1538077776588715	0.00026718535970829686	0.0002665072254756047	8.017324053266929e-07	
0.15619103166241588	0.00027164115855882133	0.00027095248228938825	8.108275340595863e-07	
0.15861121422530794	0.00027618175681745096	0.00027548237420217024	8.201026807949599e-07	
0.16106889755617235	0.0002808092838929174	0.0002800990280221915	8.295605804570072e-07	
0.16356466273001555	0.00028552594684149596	0.00028480464816258756	8.39204003748376e-07	
0.1660990998256107	0.00029033403422306584	0.0002896015204966826	8.490357581163154e-07	
0.16867280806501112	0.00029523592019226774	0.0002944920164483631	8.590586887486605e-07	
0.1712863959552255	0.00030023406884151406	0.00029947859733428533	8.692756796008616e-07	
0.17394048143208848	0.0003053310388139851	0.0003045638189760563	8.796896544486192e-07	
0.17663569200636045	0.0003105294882062414	0.0003097503366020089	8.903035779732315e-07	
0.17937266491209122	0.0003158321797817329	0.0003150409100598601	9.011204568737669e-07	
0.18215204725728248	0.00032124198651828015	0.00032043840936331813	9.121433410131216e-07	
0.18497449617688488	0.00032676189751458035	0.0003259458205977006	9.23375324589706e-07	
0.18784067898816573	0.00033239502428295496	0.0003315662522117729	9.34819547342031e-07	
0.1907512733484843	0.00033814460745794193	0.00033730294172541026	9.464791957857989e-07	
0.19370696741551147	0.0003440140239529372	0.00034315926288529193	9.583575044792047e-07	
0.1967084600099325	0.0003500067945999911	0.00034913873330372805	9.704577573228483e-07	
0.19975646078067044	0.00035612659231101774	0.0003552450226188818	9.827832888891157e-07	
0.20285169037266976	0.00036237725080219584	0.00036148196121815545	9.953374857904545e-07	
0.2059948805972802	0.0003687627739271846	0.00036785354957037984	1.0081237880735405e-06	
0.20918677460527996	0.00037528734566907277	0.0003743639682167046	1.0211456906573425e-06	
0.21242812706258082	0.0003819553408456891	0.00038101758847483704	1.0344067447988382e-06	
0.215719704328655	0.0003887713365881549	0.0003878189839164948	1.0479105596008526e-06	
0.21906228463772706	0.00039574012465836973	0.0003947729426837721	1.0616608035548821e-06	
0.22245665828277353	0.00040286672467757526	0.0004018844807165613	1.0756612061234758e-06	
0.22590362780237347	0.00041015639834532727	0.0004091588559703581	1.0899155593645602e-06	
0.22940400817045398	0.00041761466473619693	0.0004166015837117749	1.104427719594888e-06	
0.23295862698897662	0.00042524731677044534	0.0004242184529880059	1.119201609096719e-06	
0.2365683246836085	0.0004330604389648584	0.0004320155443764267	1.1342412178714667e-06	
0.2402339547024262	0.00044106042658106914	0.00043999924913166067	1.14955060543861e-06	
0.243956383717698	0.00044925400630114256	0.00044817628985989005	1.1651339026791136e-06	
0.24773649183079302	0.0004576482585741782	0.00045655374286415496	1.180995313736484e-06	
0.2515751727802653	0.0004662506417933635	0.00046513906232009157	1.1971391179626545e-06	
0.2554733341531623	0.0004750690184805529	0.00047394010645917156	1.2135696719226005e-06	
0.2594318975996074	0.00048411168367532063	0.0004829651659563985	1.2302914114544183e-06	
0.26345179905070754	0.0004933873957478421	0.0004922229947418165	1.2473088537886499e-06	
0.2675339889398373	0.0005029054098802916	0.0005017228434805213	1.2646265997296102e-06	
0.27167943242735193	0.0005126755144901123	0.0005114744959945308	1.2822493359012228e-06	
0.2758891096287819	0.0005227080709010214	0.0005214883089323818	1.3001818370603953e-06	
0.28016401584656353	0.0005330140566045368	0.000531775255029241	1.3184289684845073e-06	
0.2845051618053608	0.0005436051124968288	0.0005423469703423435	1.3369956884268643e-06	
0.28891357389103245	0.0005544935945236229	0.0005532158058944798	1.3558870506572949e-06	
0.2933902943933029	0.0005656926302205816	0.0005643948842129766	1.3751082070782688e-06	
0.29793638175219256	0.0005772161806992726	0.0005758981613142754	1.3946644104324392e-06	
0.30255291080826724	0.00058907910870066	0.0005877404947560595	1.4145610170965132e-06	
0.30724097305676445	0.0006012972534206605	0.0005999377184614834	1.4348034899682422e-06	
0.31200167690565833	0.0006138875129074738	0.0006125067251152126	1.4553974014599318e-06	
0.3168361479377224	0.0006268679349402299	0.000625465557040847	1.4763484365886941e-06	
0.3217455291766536	0.0006402578174256675	0.0006388335065964445	1.4976623961804373e-06	
0.32673098135731937	0.0006540778194970588	0.0006526312272723819	1.5193452001905878e-06	
0.33179368320019265	0.0006683500846711393	0.0006668808568473394	1.5414028911422486e-06	
0.33693483169003946	0.0006830983776188623	0.0006816061541582435	1.5638416376975711e-06	
0.3421556423589239	0.0006983482363396444	0.0006968326512738731	1.586667738360715e-06	
0.3474573495735992	0.0007141271418030044	0.000712587823136062	1.6098876253246823e-06	
0.35284120682735126	0.0007304647074438646	0.0007289012770548138	1.633507868465985e-06	
0.3583084870363649	0.0007473928912780079	0.000745804964823863	1.6575351795021826e-06	
0.3638604828406817	0.000764946233853902	0.0007633334206729657	1.6819764163099325e-06	
0.3694985069098218	0.0007831621257908657	0.0007815240288069521	1.7068385874248468e-06	
0.37522389225314035	0.0008020811092890041	0.0008004173249170616	1.7321288567236077e-06	
0.3810379925349945	0.0008217472187556883	0.0008200573368094291	1.7578545483033212e-06	
0.3869421823947922	0.0008422083666038157	0.0008404919702060797	1.7840231515711505e-06	
0.39293785777200174	0.0008635167813730087	0.0008617734468697389	1.8106423265474174e-06	
0.39902643623619527	0.000885729506649142	0.0008839588035280099	1.8377199094060237e-06	
0.4052093573222091	0.0009089089708642655	0.0009071104616792015	1.865263918261291e-06	
0.41148808287049476	0.0009331236400166405	0.0009312968803197822	1.893282559207009e-06	
0.41786409737274555	0.0009584487677466578	0.0009565933060295224	1.9217842326388576e-06	
0.4243389083228771	0.0009849672601505038	0.0009830826377965796	1.9507775398638584e-06	
0.43091404657344795	0.0010127706763538382	0.0010108564276052427	1.9802712900226083e-06	
0.4375910666976019	0.0010419603903888586	0.0010400160423302877	2.010274507334989e-06	
0.4443715473566186	0.0010726489455634963	0.001070674018127384	2.0407964386959803e-06	
0.45125709167315986	0.001104961639600327	0.0011029556455980122	2.071846561641569e-06	
0.4582493276102989	0.001139038387777376	0.0011370008329621688	2.103434592708179e-06	
0.4653499083564233	0.0011750359226852163	0.0011729663058546382	2.1355704962027476e-06	
0.4725605127161014	0.001213130403778721	0.0012110282169249247	2.168264493424628e-06	
0.4798828455070056	0.0012535205286672477	0.0012513852571868539	2.2015270723567008e-06	
0.4873186379629853	0.0012964312624453235	0.0012942623854227716	2.235368997849624e-06	
0.49486964814338685	0.0013421183332324228	0.0013399153238145898	2.2698013223629725e-06	
0.5025376613487146	0.0013908736841277273	0.0013886360100124216	2.3048353972500423e-06	
0.5103244905427329	0.0014430321277332332	0.0014407592518004403	2.3404828846748545e-06	
0.5182319767811088	0.0014989795245651842	0.0014966709056883683	2.3767557701608915e-06	
0.5262619896466971	0.0015591629086860453	0.0015568180027720091	2.4136663758466314e-06	
0.5344164276915693	0.0016241031238394116	0.0016217213851604602	2.4512273744749893e-06	
0.5426972188858914	0.0016944107276093538	0.0016919916105123398	2.489451804178039e-06	
0.5511063210737586	0.0017708061941045228	0.001768349155210262	2.528353084116145e-06	
0.559645722436092	0.001854145834520203	0.0018516503355674187	2.5679450310244212e-06	
0.5683174419607084	0.0019454554170076303	0.001942920928553571	2.608241876744142e-06	
0.5771235299196736	0.0020459742927716237	0.0020434002990455534	2.649258286851849e-06	
0.5860660683540517	0.0021572140689021194	0.002154600074231939	2.6910093804795057e-06	
0.595147171566167	0.002281037747271901	0.002278383284690479	2.733510751713136e-06	
0.604368986619493	0.002419768170962253	0.00241707281388575	2.7767784938076214e-06	
0.6137336938462858	0.002576339270997045	0.002573602649311532	2.8208292350766345e-06	
0.6232435073630855	0.002754511203123616	0.0027517330259184815	2.8656800659446005e-06	
0.6329006755942035	0.002959183237365476	0.0029563633251346077	2.9113485608789144e-06	
0.6427074818033226	0.0031968604449351783	0.0031939987769296434	2.957853437860219e-06	
0.6526662446333333	0.0034763702104425817	0.0034734669968375285	3.005213418319414e-06	
0.6627793186545348	0.0038099997949281542	0.003807055588728662	3.0534481287065694e-06	
0.6730490949213316	0.0042153747509317595	0.004212390630231365	3.102577879328448e-06	
0.6834780015375548	0.004718709135520044	0.004715687014425263	3.152623707121074e-06	
0.6940685042305437	0.005360756907417576	0.005357700098900086	3.203607414094908e-06	
0.7048231069341222	0.00620850039623585	0.006205414709742907	3.255551606564811e-06	
0.7157443523806098	0.007380247733066347	0.007377143830820217	3.308479738311482e-06	
0.7268348227020044	0.009106259709070159	0.009103158860916772	3.3624161714546387e-06	
0.7380971400404808	0.011901295374618908	0.011898246335843703	3.417386339988469e-06	
0.7495339671683494	0.01719324471132616	0.01719038937755196	3.4734176784337622e-06	
0.7611480081176202	0.030825646865672886	0.030823641263815885	3.5305501568293737e-06	
0.7729420088193235	0.10102107970750836	0.10102459347192413	3.5892528319260816e-06	
0.784918757752735	0.04249306078818877	0.04249510616044173	3.6483453446452642e-06	
0.7970810866046624	0.020164567039759124	0.020168020470100384	3.7087943990054393e-06	
0.8094318709389453	0.01306318355275494	0.01306688766905126	3.7705403919055386e-06	
0.8219740308763326	0.009618965614840212	0.00962278033498419	3.833545641841827e-06	
0.8347105317848907	0.007589169548000096	0.007593063029649507	3.897835648346242e-06	
0.847644384981113	0.006251052626794044	0.006255015716412222	3.963444945689308e-06	
0.8607786484418896	0.005302087457779246	0.005306117651235153	4.030411579301032e-06	
0.8741164275275125	0.004593557090160473	0.004597654260467483	4.098776076660386e-06	
0.8876608757158821	0.004043886667738735	0.0040480516594776	4.168581249726976e-06	
0.9014151953480897	0.0036046121445582743	0.0036088462427412713	4.239872224588572e-06	
0.9153826383855528	0.0032451336694588454	0.0032494383792521274	4.312696555867009e-06	
0.9295665071788846	0.0029451801307070133	0.00294955708055407	4.387104384105587e-06	
0.9439701552486742	0.002690789926750863	0.0026952408246895166	4.463148622668753e-06	
0.9585969880783669	0.0024720323524043434	0.002476558966803353	4.5408851700654166e-06	
0.9734504639194281	0.0022816495338461268	0.002286253685917008	4.620373147531483e-06	
0.9885340946089864	0.0021142124656571217	0.002118896027875578	4.701675163205314e-06	
1.0038514464001433	0.001965577587540086	0.0019703424851420168	4.784857605527589e-06	
1.01940614080515	0.0018325260274634418	0.0018373742416049335	4.869990969107189e-06	
1.0352018554516484	0.0017125176574517903	0.0017174512293199652	4.957150217070185e-06	
1.051242324952181	0.0016035194537826483	0.001608540489296965	5.046415184638996e-06	
1.0675313417871697	0.0015038831959453178	0.0015089938708715443	5.137871029477819e-06	
1.0840727572015847	0.0014122566789496124	0.0014174592443442484	5.231608735289215e-06	
1.1008704821154982	0.001327518152949915	0.0013328149409020415	5.327725676243168e-06	
1.117928488048752	0.0012487271523091898	0.0012541205819697472	5.4263262510725675e-06	
1.1352508080599522	0.001175087074592386	0.0011805796584875667	5.527522597253796e-06	
1.1528415377000134	0.00110591630188751	0.001111510652507236	5.631435397481039e-06	
1.1707048359804781	0.001040625607565772	0.001046324444200399	5.738194792859659e-06	
1.1888449263568397	0.000978700233617501	0.000984506389383051	5.847941419922646e-06	
1.2072660977271032	0.0009196854636680786	0.0009256018926058647	5.960827591802265e-06	
1.225972705445816	0.0008631748218945678	0.000869204605943102	6.077018647817081e-06	
1.2449691723538168	0.0008088002414071968	0.0008149465969021229	6.196694500616555e-06	
1.2642599898239333	0.0007562236952224859	0.0007624899783477734	6.320051416039201e-06	
1.2838497188228888	0.0007051298870933385	0.0007115195973195105	6.447304068429927e-06	
1.3037429909896587	0.0006552196702545605	0.0006617364501383551	6.578687924063912e-06	
1.3239445097305402	0.0006062039075199521	0.0006128515360773043	6.714462019409605e-06	
1.3444590513311867	0.0005577975113834274	0.000564579886132267	6.854912225961281e-06	
1.3652914660858761	0.0005097134117160872	0.0005166345104883405	7.000355167958697e-06	
1.386446679444272	0.000461656195626034	0.0004687200015067793	7.1511434308110665e-06	
1.4079296931759626	0.0004133151756533106	0.00042052551545103325	7.307658388657515e-06	
1.4297455865530366	0.000364356578029031	0.0003717168571896003	7.470349893200668e-06	
1.451899517550985	0.00031441492570046724	0.0003219274808728751	7.639713092420147e-06	
1.4743967240682132	0.0002630840125607227	0.0002707486658789592	7.816297308622675e-06	
1.4972425251644468	0.00020991086441275164	0.00021772107050249104	8.000733404789615e-06	
1.5204423223183279	0.00015440943614965287	0.0001623393282903059	8.193739332874644e-06	
1.5440016007044985	9.620623167730545e-05	0.00010414500883092854	8.396137051899823e-06	
1.5679259304904682	3.705498206305848e-05	4.3910751485863776e-05	8.608872992476046e-06	
1.5922209681535842	4.229303307276395e-05	3.4163680349747613e-05	8.833043493766209e-06	
1.6168924578184014	0.00011343467280847885	0.00010437000329774175	9.069926783866064e-06	
1.6419462326147771	0.00019530503084761271	0.00018599596759119193	9.321023587478666e-06	
1.667388216057011	0.000288075811539017	0.0002785282103166656	9.588109221919715e-06	
1.6932244234443516	0.00039464873278774893	0.0003848460943271714	9.87330117626905e-06	
1.7194609632832076	0.0005194382398463763	0.0005093622366763364	1.0179147837785257e-05	
1.7461040387313935	0.0006689798087916007	0.0006586120330848475	1.050874653320968e-05	
1.7731599490647525	0.0008532628049250072	0.0008425854915243916	1.0865902964302376e-05	
1.8006350911665105	0.0010883250395854985	0.001077322885755393	1.125534670599397e-05	
1.828535961039703	0.0014016364654441124	0.0013903014204854447	1.1683043572998196e-05	
1.8568691553430368	0.0018444796742921657	0.0018328237620118433	1.2156615523326983e-05	
1.885641372950552	0.0025247915699753453	0.0025128850079796693	1.268596814891581e-05	
1.9148594165354507	0.0037144571170139766	0.003702567884215618	1.328418230875571e-05	
1.9445301941784663	0.006340609452953637	0.006329950115463774	1.3968706611276919e-05	
1.974660721001155	0.016280233411130003	0.01628143055131821	1.4762108964812949e-05	
2.0052581208244957	0.020716580551825903	0.02071240440158044	1.5731590897174445e-05	
2.036329627853186	0.007933045586390795	0.00794731883777615	1.687567668820801e-05	
2.067882588386045	0.004924114010529559	0.0049416985032023275	1.8313447618836432e-05	
2.0999244625529108	0.003623371347639065	0.0036433063346642184	2.0184709904538158e-05	
2.132462826078452	0.0028967745020151495	0.002919449346962549	2.2748034954410626e-05	
2.1655053720733157	0.002429932033423466	0.0024564531619686897	2.6526648722646422e-05	
2.199059912853022	0.0021008897305028465	0.0021336246816523975	3.2760146115057084e-05	
2.2331343817850464	0.0018498447663448257	0.001894752185612551	4.5252617468970614e-05	
2.267736835164523	0.0016317981570314994	0.0017101427764156301	8.322554624667336e-05	
2.302875454119006	0.0016458978886482172	0.001562639536916866	0.00017273908126369178	
2.3385585465427567	0.0014820475952822133	0.001441638084374855	4.2153802900822245e-05	
2.3747945490609914	0.001356705150858898	0.0013402302224598769	1.6758626944806235e-05	
2.411592029024571	0.001259142976853376	0.0012537213651297166	5.653763811097452e-06	
2.4489596865355954	0.0011749958319738926	0.0011788082741564577	4.850596461063451e-06	
2.4869063565043885	0.0011090748418332178	0.0011130977569916121	3.0196954793559595e-05	
2.5254410107383527	0.0010616000444637135	0.0010548120350210416	7.794494761233976e-06	
2.564572760063192	0.0009992449023474973	0.0010026014158401775	9.615699272464836e-06	
2.604310856476998	0.0009625572924581051	0.0009554212421252476	7.622735589008261e-06	
2.6446646953377266	0.0009145720982246912	0.0009124487230877052	2.168241994301181e-06	
2.6856438175845567	0.0008727014385837741	0.0008730252727460036	3.439001424591569e-07	
2.727257911993673	0.0008346660505394094	0.0008366155896026086	1.9500601631808693e-06	
2.769516817469004	0.0007995914774873954	0.0008027779666513191	3.1868697315499793e-06	
2.812430525368455	0.0007669440599680039	0.0007711422659175453	4.199082451506623e-06	
2.8560091818661824	0.0007363288593187956	0.0007413931833744875	5.0662665734183215e-06	
2.9002630903514777	0.0007074272031575275	0.0007132571724917308	5.833642619803222e-06	
2.945202713864811	0.000679968484484782	0.0006864918587037196	6.529538188143291e-06	
2.9908386775716385	0.0006537135893911686	0.0006608770592004229	7.173003944686159e-06	
3.0371817712745264	0.0006284430619440523	0.0006362066748761229	7.777563589037496e-06	
3.0842429519642045	0.000603947173307897	0.0006122807665156154	8.353244499813268e-06	
3.1320333464101533	0.0005800162776618048	0.0005888970626137444	8.907761426761233e-06	
3.180564253791325	0.0005564301090500046	0.0005658409392137259	9.447248139806733e-06	
3.2298471483676323	0.000532944449646448	0.000542872483798133	9.976731955558507e-06	
3.2798936821928324	0.0005092728865050595	0.0005197084391550979	1.0500454258749998e-05	
3.3307156878694446	0.0004850598915615501	0.0004959952717759458	1.1022094648471944e-05	
3.3823251813463506	0.0004598385003171899	0.0004712665726948817	1.1544932181109235e-05	
3.43473436475976	0.00043295978046829553	0.0004448717714153201	1.2071963267686533e-05	
3.487955629318178	0.0004034680823497473	0.0004158495883347593	1.2605986494235784e-05	
3.542001558232087	0.0003698654125929581	0.0003826879343661218	1.314965600975305e-05	
3.5968849296890193	0.0003296313604197732	0.0003428311899973805	1.37054915807227e-05	
3.6526187198747286	0.0002781581940482618	0.0002915707364750615	1.4275799831168476e-05	
3.7092161060411786	0.0002062574313905053	0.00021931668662305526	1.486234978337874e-05	
3.7666904696220658	9.95578191450401e-05	0.00010767047270088663	1.5465168435552983e-05	
3.8250553993966134	0.00021557558933525437	0.0001997600408900121	1.6076981634853562e-05	
3.884324694702404	0.0012963607780698103	0.0012965731151593398	1.665282888169421e-05	
3.9445123686979775	0.0020162856193771325	0.0020121896403800686	1.771689121893822e-05	
4.005632651675993	0.0010563867788939965	0.0010704381545318684	1.8364518247596742e-05	
4.067699994427721	0.0008011513051355176	0.0008185427748730053	1.912499822063751e-05	
4.130729071659682	0.0006823293182708863	0.0007013578339918005	1.995447843205129e-05	
4.194734785463209	0.0006112923393883976	0.0006315726200424592	2.0850172308404444e-05	
4.259732268837781	0.0005624454629628699	0.0005838833296866021	2.181853051747651e-05	
4.325736889268946	0.0005257115539684272	0.0005483141368361964	2.287004327663436e-05	
4.392764252361694	0.0004963202474520869	0.0005201449520432605	2.4018602884784443e-05	
4.460830205530115	0.0004717141516767045	0.0004968531066118973	2.528200148961685e-05	
4.5299508417442365	0.00045038994690453236	0.000476966851273966	2.668304708207911e-05	
4.600142503334918	0.0004313955776122893	0.00045956863017973553	2.825133390229884e-05	
4.671421785857698	0.00041408635888884207	0.00044405574757769517	3.002594374868021e-05	
4.743805542016518	0.00039799480283967607	0.00043001523971785896	3.2059620530262854e-05	
4.817310885648243	0.0003827537517015428	0.0004171540690001607	3.442541180787984e-05	
4.891955195768907	0.0003680441687960958	0.00040525806477441725	3.722764778891131e-05	
4.967756120682691	0.0003535509128359567	0.00039416668540214996	4.0620963087968e-05	
5.044731582154526	0.00033891208144496625	0.0003837569162594188	4.4845199663560725e-05	
5.122899779647386	0.00032364075280865313	0.00037393266279092956	5.029418275998621e-05	
5.202279194625215	0.00030697298429677546	0.00036461756668245044	5.7664151913366085e-05	
5.282888594922542	0.00028751499411527713	0.00035575002051869503	6.831514156179565e-05	
5.364747039181794	0.00026226504004174425	0.0003472796327702805	8.531194788951689e-05	
5.447873881359371	0.00022325539798315663	0.00033916467254829	0.00011729429778082042	
5.532288775301544	0.00014655941351006884	0.0003313701904188204	0.00020090855850328333	
5.618011679391243	0.0005925710759962692	0.0003238666146826676	0.0006171659448765181	
5.705062861266868	0.0005055957709204417	0.0003166286878501005	0.00019752948590726283	
5.793462902614208	0.0003911852494594695	0.00030963465036239565	8.292923456818998e-05	
5.883232704032601	0.0003441691400986005	0.0003028656065920321	4.192743378569335e-05	
5.974393489976511	0.00031145798358905077	0.0002963050269965909	1.6708082379783388e-05	
6.06696681377367	0.0002741933095539531	0.00028993835320711297	4.104284533598428e-05	
6.160974562720967	0.0003305112367897376	0.0002837526818087974	4.940101216375678e-05	
6.25643896325932	0.0003003783611008772	0.0002777365089061248	2.2832431169097697e-05	
6.353382586228693	0.0002838726084716386	0.00027187952209324216	1.2033213686807228e-05	
6.451828352204593	0.0002712851221400213	0.0002661724297282411	5.122659211021762e-06	
6.551799536917215	0.00026043539261923253	0.00026060681980953507	1.7328308783167203e-07	
6.653319776754563	0.0002505362281943619	0.00025517504252794206	4.640131284415121e-06	
6.756413074350862	0.00024119740578091545	0.000249870111894805	8.674130900149529e-06	
6.861103804261538	0.00023217593033531784	0.0002446856228471898	1.2510483900653165e-05	
6.9674167187261515	0.0002232865490376853	0.00023961568099263526	1.6329274694166064e-05	
7.075376953520617	0.00021435641869391574	0.0002346548427401079	2.0298530033911063e-05	
7.1850100339000935	0.00020518859283380413	0.00022979806401548378	2.4611076632835133e-05	
7.2963418806339915	0.00019551275232912248	0.00022504065611167516	2.953450908684478e-05	
7.40939881613446	0.0001848884419955697	0.00022037824749944072	3.551019774729085e-05	
7.5242075706798515	0.00017246163153842027	0.00021580675064275008	4.340621671893704e-05	
7.640795288734611	0.00015619266866535872	0.00021132233303562692	5.5347396204650255e-05	
7.759189535367103	0.00012963904914599052	0.0002069213918156952	7.86381792493725e-05	
7.879418302766868	0.00010065406820092078	0.0002026005314207993	0.0001611201427389377	
8.001510016862884	0.0002595296561245415	0.00019835654384487575	7.965943244801898e-05	
8.125493544044346	0.00019820235161833877	0.0001941863911221907	2.503540680184254e-05	
8.251398197985628	0.00017104349125812135	0.00019008718972857443	2.020345989578792e-05	
8.379253746576957	0.00014792056457752048	0.0001860561966370858	3.850898154037245e-05	
8.509090418962503	0.0001262973375623022	0.00018209079680571628	5.6173499422783937e-05	
8.640938912687513	0.00010122066868168554	0.00017818849190796962	7.76204396930363e-05	
8.774830400956196	6.76103312594115e-05	0.0001743468901447293	0.00010863169478284821	
8.910796540002062	2.7124891742690222e-05	0.00017056369699879948	0.00016311893548789886	
9.048869476572474	0.00013986932948006556	0.00016683670681271113	0.00029398133061939315	
9.189081855529167	0.0008256959757169457	0.00016316379508648634	0.000917663447692421	
9.331466827566528	0.0006503051753907278	0.00015954291140559594	0.0005010578383297504	
9.476058057049498	0.00037799184433082953	0.00015597207292075382	0.00022354804211813126	
9.622889729972897	0.0002965483526475446	0.00015244935831083524	0.00014461540682477773	
9.771996562044086	0.0002501715521176974	0.00014897290216835408	0.00010140097822378446	
9.923413806890872	0.00021952101034425676	0.00014554088975383907	7.412204782653233e-05	
10.0771772643966	0.00019332598875540844	0.0001421515520712915	5.147078562973368e-05	
10.233323289164382	0.00017106916155184914	0.0001388031612218526	4.548377686827004e-05	
10.391888799112495	0.00018030815021704316	0.00013549402599698302	4.568149725258937e-05	
10.552911284202958	0.00014498563901714837	0.0001322224876759689	1.758053400607998e-05	
10.716428815305356	0.00011262043050454749	0.00012898691599550917	9.860873762773975e-05	
10.882480053198018	0.0002718172190019801	0.00012578570526157153	0.00015019306771589525	
11.051104257708666	0.0002085811149136102	0.00012261727057570005	8.617380156129712e-05	
11.222341296996655	0.00018554279990087746	0.00011948004414955534	6.608980307586487e-05	
11.39623165697915	0.00017192246953552038	0.0001163724716827072	5.55528380614471e-05	
11.572816450903245	0.00016196200982530691	0.00011329300877962647	4.866902274187306e-05	
11.752137429066462	0.0001538666470021323	0.00011024011738243103	4.362820988400022e-05	
11.93423698868786	0.00014688543253964015	0.00010721226219628785	3.967761258326695e-05	
12.119158183932093	0.00014064131684517607	0.00010420790708443847	3.6440859512189635e-05	
12.306944736088793	0.00013491976516873913	0.00010122551140963478	3.3704714448081006e-05	
12.497641043909683	0.00012958677895743686	9.82635262983374e-05	3.133666012800914e-05	
12.691292194105861	0.00012455175667321408	9.532039080335452e-05	2.9247631972873074e-05	
12.887943972007742	0.00011974720794151237	9.239452793968663e-05	2.737165708880164e-05	
13.08764287239018	0.00011510875961990277	8.948434056719952e-05	2.5645539901132634e-05	
13.290436110465315	0.00011054940903671502	8.658820709238594e-05	2.397654030563888e-05	
13.496371633045765	0.00010668162419316786	8.370447695991129e-05	2.3001243189339454e-05	
13.705498129880782	0.00010239046694064705	8.083146590290966e-05	2.158889885877098e-05	
13.917865045168076	9.825272368134939e-05	7.79674509191542e-05	2.0318613708772404e-05	
14.133522589243995	9.42027649058707e-05	7.5110664938369e-05	1.912863588078282e-05	
14.35252175045488	9.021405585029145e-05	7.225929114423611e-05	1.799448548865249e-05	
14.574914307212275	8.626753185096529e-05	6.941145691333862e-05	1.6899025710446662e-05	
14.800752840235097	8.234546965572044e-05	6.656522733277471e-05	1.582647447900762e-05	
15.030090744981337	7.84288842311273e-05	6.371859825918014e-05	1.4759813398140084e-05	
15.262982244272472	7.449678817961672e-05	6.086948888547193e-05	1.3679813266089456e-05	
15.499482401113475	7.052167554515165e-05	5.801573378962751e-05	1.2561757253379657e-05	
15.739647131711472	6.645888085175656e-05	5.515507445523288e-05	1.1362090339826493e-05	
15.98353321869612	6.224900522275514e-05	5.228515028150423e-05	1.0023109231104722e-05	
16.23119832454485	5.778441816070845e-05	4.940348914983556e-05	8.437519734576883e-06	
16.482701005216104	5.2856501509832506e-05	4.650749770026578e-05	6.3934050194705736e-06	
16.738100723993853	4.6990410732855824e-05	4.359445162295823e-05	3.404288347994339e-06	
16.997457865546615	3.883683848901286e-05	4.066148654002914e-05	2.2774877046181685e-06	
17.26083375020432	2.447450727357991e-05	3.7705590545338114e-05	1.7949637660270076e-05	
17.528290648456405	0.00010400069419405423	3.472360039422187e-05	8.18965437161224e-05	
17.799891795674554	6.491298687189543e-05	3.171220513965394e-05	3.328592048510308e-05	
18.075701407063548	5.108610225592947e-05	2.8667964708387717e-05	2.2424579500730362e-05	
18.35578469284383	4.3713061690163306e-05	2.558735895016856e-05	1.81564353207337e-05	
18.64020787366921	3.797695282299322e-05	2.246690151056213e-05	1.5588500177290774e-05	
18.929038196283646	3.2956446092386684e-05	1.9303401166691268e-05	1.3765905899498004e-05	
19.222343949420477	2.8310702197937385e-05	1.609459263912377e-05	1.2365484537333763e-05	
19.52019447994806	2.3834128752637792e-05	1.2840828781989396e-05	1.1189014950490165e-05	
19.822660209265607	1.9408039185826412e-05	9.550492609624192e-06	1.0123548076119607e-05	
20.12981264995304	1.4930843715651446e-05	6.263185567822886e-06	9.070331400054627e-06	
20.441724422678867	1.0247983844040259e-05	3.2180118315796426e-06	7.8618899909992e-06	
20.75846927337004	5.010262961348451e-06	2.501068515754393e-06	5.906213516795918e-06	
21.08012209064783	1.0011619078732933e-05	5.3722263970020286e-06	1.0830005391073326e-05	
21.406758923533914	2.049443547224883e-06	8.968077201155302e-06	9.510621996045693e-06	
21.738456999430788	4.546773572931061e-06	1.278989180433035e-05	8.31220138740714e-06	
22.075294742380795	9.59357505815819e-06	1.677484746015829e-05	7.18841896047075e-06	
22.417351791608088	1.4602880844338968e-05	2.0915533792368612e-05	6.355871248780087e-06	
22.764709020347887	1.9661179143152542e-05	2.521869149756934e-05	5.641541620263218e-06	
23.1174485549675	2.484255942855013e-05	2.9696986841686013e-05	4.9829993964511555e-06	
23.47565379438362	3.019265652051887e-05	3.436681823310146e-05	4.354705710373731e-06	
23.839409429780538	3.574934437603067e-05	3.924774930775624e-05	3.744492803594091e-06	
24.20880146463373	4.1549992246646736e-05	4.4362530318116826e-05	3.1485186326097373e-06	
24.583917235044	4.7635779090702685e-05	4.9737406904112586e-05	2.5735512085191485e-06	
24.964845430386426	5.405616661348536e-05	5.5402624653770694e-05	2.050681772545179e-06	
25.351676114279368	6.087666667039284e-05	6.139311219305527e-05	1.6780176699505456e-06	
25.744500745878433	6.819805745612543e-05	6.774936008458623e-05	1.6834435116639546e-06	
26.143412201500308	7.622128936004668e-05	7.451853584262737e-05	2.3179920421077216e-06	
26.548504796581717	8.55737221179086e-05	8.175589737079844e-05	3.974439678532068e-06	
26.959874307978602	9.677875683395572e-05	8.952659358531215e-05	1.011057112192377e-05	
27.377617996610834	9.605283168475108e-05	9.790797649957118e-05	1.8627044106217326e-06	
27.801834630457815	0.00010806766957332607	0.00010699259921306644	1.9407556270071733e-06	
28.232624507910387	0.00011968934751741	0.00011689214720513626	3.406705833493063e-06	
28.670089481484574	0.0001320135785963333	0.00012774265880220053	4.767664753106461e-06	
29.114332981902788	0.00014545572241775627	0.0001397115553124206	6.170504035348348e-06	
29.565460042548164	0.00016035417287002028	0.00015300725658253718	7.719359653307516e-06	
30.0235773242978	0.00017709431583456405	0.00016789256280141346	9.49764443637587e-06	
30.488793140740842	0.0001957591314933235	0.00018470364281495655	1.1321663239572584e-05	
30.961217483787163	0.0002173061266742113	0.00020387757382387572	1.370021886334714e-05	
31.440962049673153	0.00024256202312647102	0.00022599328800578178	1.6811401902201358e-05	
31.928140265370157	0.0002724568000896493	0.0002518342092967021	2.082711290381371e-05	
32.42286731540228	0.00030870312897178054	0.00028248727535815776	2.6370983477697565e-05	
32.925260169079685	0.00035405026621657294	0.00031950562935737653	3.46214842676285e-05	
33.435437608153904	0.0004132503232962005	0.0003651884344715609	4.8071747707252505e-05	
33.95352025490161	0.0004986268948671151	0.000423089480574696	7.563951383478434e-05	
34.479630600643624	0.0006558136175277639	0.0004990069277765748	0.00016151592145166355	
35.01389303470575	0.0005731452929799903	0.0006030833760715863	0.0003999020905295516	
35.556433873828425	0.0006387007899493394	0.0007547984129684149	0.0001222719235704703	
36.107381392031996	0.0009291803381320088	0.0009968561659571852	6.807298196000878e-05	
36.666865850944866	0.0013972333549421654	0.0014439943126821654	4.685957326584684e-05	
37.23501953060145	0.002504748496504094	0.002537449235803831	3.544516437468226e-05	
37.81197676071744	0.0077880543234848595	0.007772907222061362	2.8231680996375784e-05	
38.397873952449665	0.004526287220295343	0.0045285721956974155	2.278108075882916e-05	
38.99284963064802	0.0020538857406437795	0.0020436274134402336	1.9996776632836725e-05	
39.59704446660722	0.0013283275210519692	0.0013155210215823165	1.6895015675554587e-05	
40.21060131132589	0.0009857318799460345	0.000973719508922117	1.5303872770496942e-05	
40.83366522928125	0.0007850124222940557	0.0007756548754142187	1.155086000579924e-05	
41.46638353272696	0.0006527089355577542	0.0006464029657587323	8.984794803447536e-06	
42.108905816522395	0.0005625183449648098	0.0005553524942565712	9.527344155619378e-06	
42.76138399350171	0.0004913686810436119	0.0004876914821902369	5.942833691961004e-06	
43.42397233039088	0.00043583582946316615	0.000435385616525919	4.39538811969337e-06	
44.096827484281306	0.00039042822213623964	0.000393701522513163	5.644205486461123e-06	
44.78010853966855	0.0003513886790038286	0.00035967011645965434	9.646551101951038e-06	
45.47397704606499	0.0003160587533162714	0.0003313349390575903	1.6837173540314312e-05	
46.17859705619533	0.0002785982026267682	0.0003073544886881389	3.102677404973032e-05	
46.894135164783904	0.0002611378038749051	0.0002867782589969302	5.0269969849411063e-05	
47.62076054794297	0.00019935910202200245	0.000268913987072513	0.00013019300268017863	
48.35864500317141	0.0003785808281564605	0.00025324553836074344	0.00013592830460046673	
49.10796298997312	0.0003003361849352553	0.0002393802453517489	6.181795317894945e-05	
49.86889167110482	0.0002681610183924604	0.0002270140717680668	4.143511319553483e-05	
50.641610954463076	0.00024746844582326365	0.00021590793974871208	3.180651950787326e-05	
51.42630353562007	0.00023228625224509399	0.00020587125883191092	2.653902971961782e-05	
52.22315494101898	0.0002186107933864333	0.00019675022428030986	2.198928993471163e-05	
53.03235357183818	0.00020766101112718404	0.00018841934791780844	1.9395915879491378e-05	
53.854090748535334	0.00019629701267256935	0.0001807752256444696	1.5673629896827634e-05	
54.688560756081706	0.00018457911912467262	0.00017373188159508388	1.1247230313646104e-05	
55.53596088989733	0.00016748822317748518	0.0001672172424821294	1.033396187498842e-05	
56.39649150249797	0.00020192819391616493	0.0001611704345198834	4.525840319659085e-05	
57.27035605086487	0.0001818367186897276	0.0001555396874193503	2.6511644837761984e-05	
58.15776114454846	0.00017167301572877108	0.00015028069213957572	2.1456371417846375e-05	
59.05891659451753	0.00016417730066893959	0.0001453553017878634	1.8860141106442126e-05	
59.974035462765215	0.00015787755377609858	0.00014073049483606157	1.7176354635388627e-05	
60.90333411268367	0.00015222133099032593	0.00013637754087178163	1.5874226207264428e-05	
61.847032260219336	0.00014750545160809739	0.0001322713241819626	1.5259272178470718e-05	
62.80535302582078	0.0001427408491178554	0.00012838979139707493	1.436970526007588e-05	
63.778522987191536	0.00013835886909939146	0.0001247134974374759	1.3661875057436046e-05	
64.76677223286032	0.000134265616620163	0.00012122522993934476	1.3055383767983083e-05	
65.77033441658139	0.00013041649219132958	0.00011790969677779735	1.2520572525408308e-05	
66.78944681257751	0.00012678156416818094	0.00011475326465657143	1.2041036479465789e-05	
67.82435037163955	0.00012333788915199148	0.00011174373928563308	1.160597590889437e-05	
68.87528977809474	0.00012006685050393332	0.00010887017962678113	1.1207685708455476e-05	
69.94251350765792	0.00011695285783746425	0.0001061227402021645	1.0840401743156403e-05	
71.02627388617911	0.00011398258506944787	0.00010349253664061773	1.0499668842811045e-05	
72.12682714930152	0.00011114447455996476	0.0001009715305621168	1.0181957829514628e-05	
73.24443350304374	0.00010842839173488682	9.855243063107098e-05	9.884417861195966e-06	
74.37935718532088	0.00010582537271901068	9.622860718919708e-05	9.604708705633838e-06	
75.53186652841877	0.00010332743320767172	9.399401834200112e-05	9.340883070912103e-06	
76.7022340224364	0.00010092741963258095	9.184314574496154e-05	9.091301687711943e-06	
77.89073637971123	9.861889066207194e-05	8.977093863589113e-05	8.85457057554167e-06	
79.09765460024283	9.639602113567115e-05	8.777276490367489e-05	8.629493767494619e-06	
80.32327403813038	9.425352301716454e-05	8.584436818227183e-05	8.415037067885994e-06	
81.5678844690394	9.218657953579746e-05	8.398183012158984e-05	8.210299847856926e-06	
82.83178015871405	9.019078973351246e-05	8.218153712067993e-05	8.014492803152e-06	
84.11525993255103	8.826212135061268e-05	8.044015091924595e-05	7.826920205056813e-06	
85.41862724625115	8.639687048228813e-05	7.875458253513428e-05	7.646965585640444e-06	
86.74219025756646	8.459162679667496e-05	7.712196911177978e-05	7.4740800815094406e-06	
88.08626189915832	8.284324336712183e-05	7.553965330334206e-05	7.307772859273805e-06	
89.45115995258467	8.11488103665159e-05	7.400516487872133e-05	7.1476031881492626e-06	
90.83720712343391	7.950563201933812e-05	7.251620427061817e-05	6.993173828303742e-06	
92.24473111762269	7.791120632072684e-05	7.107062783376014e-05	6.844125479444223e-06	
93.67406471887617	7.636320712030746e-05	6.966643460855949e-05	6.700132090644071e-06	
95.1255458674087	7.48594682382854e-05	6.830175441376118e-05	6.560896874975925e-06	
96.59951773982377	7.339796933685602e-05	6.697483711489102e-05	6.426148904907803e-06	
98.09632883025184	7.197682331468069e-05	6.568404293517143e-05	6.29564018932125e-06	
99.61633303274554	7.059426502844856e-05	6.44278336925811e-05	6.169143152320922e-06	
101.15988972495167	6.92486411752184e-05	6.320476486134055e-05	6.046448449108789e-06	
102.72736385307937	6.793840119368698e-05	6.201347836868012e-05	5.927363066101914e-06	
104.31912601818526	6.666208906281563e-05	6.085269604859845e-05	5.811708661927003e-06	
105.93555256379533	6.541833589317608e-05	5.972121368370786e-05	5.699320113483235e-06	
107.57702566488457	6.420585322058813e-05	5.861789557440293e-05	5.590044237348398e-06	
109.24393341823551	6.302342692360833e-05	5.7541669581662255e-05	5.483738661727574e-06	
110.93666993419627	6.186991169659298e-05	5.6491522595954465e-05	5.380270828154124e-06	
112.65563542986153	6.074422601870906e-05	5.5466496390094455e-05	5.27951710543523e-06	
114.40123632369622	5.9645347566667784e-05	5.4465683818599965e-05	5.18136200103642e-06	
116.17388533162597	5.8572309025301226e-05	5.348822533021549e-05	5.08569745733279e-06	
117.9740015646163	5.752419425557333e-05	5.2533305763889265e-05	4.992422222010613e-06	
119.802010627764	5.6500134784341644e-05	5.1600151401668675e-05	4.901441283451112e-06	
121.65834472092367	5.549930658428448e-05	5.068802725478314e-05	4.812665363225911e-06	
123.54344274089367	5.452092711596975e-05	4.979623456165692e-05	4.726010458923445e-06	
125.45775038518534	5.3564252607150405e-05	4.89241084787821e-05	4.641397431448574e-06	
127.40172025740017	5.2628575547086225e-05	4.807101594731933e-05	4.558751631716844e-06	
129.3758119742398	5.171322237607393e-05	4.723635372001211e-05	4.4780025623296135e-06	
131.3804922741741	5.0817551352459177e-05	4.641954653452817e-05	4.399083570381835e-06	
133.41623512779302	4.9940950581246726e-05	4.562004542069937e-05	4.32193156803991e-06	
135.48352184986857	4.9082836190051244e-05	4.4837326130343425e-05	4.2464867779417665e-06	
137.58284121315285	4.824265063956929e-05	4.4070887679430724e-05	4.1726925008309454e-06	
139.71468956393986	4.741986115702809e-05	4.3320250993326016e-05	4.100494903144883e-06	
141.879570939417	4.6613958282197845e-05	4.258495764669932e-05	4.029842822545336e-06	
144.07799718683648	4.58244545165611e-05	4.186456869047431e-05	3.96068758961173e-06	
146.31048808453184	4.505088306713077e-05	4.1158663558879686e-05	3.89298286412001e-06	
148.57757146481032	4.429279667720755e-05	4.046683905029143e-05	3.826684484506093e-06	
150.87978333874923	4.354976653708527e-05	3.978870837611826e-05	3.7617503292673294e-06	
153.2176680229263	4.282138126835197e-05	3.912390027248712e-05	3.6981401891900244e-06	
155.5917782681133	4.210724597601156e-05	3.847205816994375e-05	3.63581564941028e-06	
158.00267538996428	4.140698136316565e-05	3.783283941679485e-05	3.5747399804191335e-06	
160.45092940172842	4.07202229034613e-05	3.720591455209115e-05	3.5148780372161186e-06	
162.9371191490193	4.004662006692788e-05	3.6590966624589054e-05	3.456196165895086e-06	
165.46183244667284	3.9385835595203886e-05	3.598769055433281e-05	3.3986621170193592e-06	
168.02566621772516	3.873754482249623e-05	3.539579253377754e-05	3.3422449652069635e-06	
170.6292266345446	3.810143503892179e-05	3.481498946562476e-05	3.2869150344025206e-06	
173.27312926215015	3.7477204893160815e-05	3.4245008434770645e-05	3.2326438283640018e-06	
175.9579992037507	3.686456383160462e-05	3.368558621197595e-05	3.1794039659365625e-06	
178.68447124853947	3.626323157140936e-05	3.3136468787055496e-05	3.1271691207263525e-06	
181.45319002177868	3.5672937605076946e-05	3.2597410929558495e-05	3.0759139648230186e-06	
184.2648101372089	3.509342073437311e-05	3.206817577506837e-05	3.0256141162513984e-06	
187.11999635182175	3.4524428631566035e-05	3.154853443539451e-05	2.9762460898625237e-06	
190.019423723029	3.3965717426126296e-05	3.1038265631060906e-05	2.9277872513989603e-06	
192.9637777682679	3.34170513151725e-05	3.053715534461617e-05	2.880215774493691e-06	
195.95375462707955	3.2878202196078124e-05	3.0044996493399995e-05	2.833510600382295e-06	
198.99006122569847	3.234894931977546e-05	2.9561588620502814e-05	2.7876514001270146e-06	
202.0734154441926	3.1829078963401935e-05	2.908673760274733e-05	2.7426185391687483e-06	
205.20454628619316	3.1318384121035016e-05	2.8620255374606214e-05	2.6983930440383562e-06	
208.38419405125447	3.081666421135391e-05	2.8161959667048594e-05	2.6549565710723935e-06	
211.6131105098844	3.032372480115066e-05	2.7711673760379627e-05	2.612291376991173e-06	
214.892059081287	2.9839377343691914e-05	2.7269226250203793e-05	2.5703802912094003e-06	
218.22181501385919	2.9363438931002557e-05	2.6834450825703748e-05	2.529206689758294e-06	
221.60316556848443	2.8895732059209466e-05	2.64071860594824e-05	2.4887544707095294e-06	
225.03691020466627	2.843608440614358e-05	2.598727520826805e-05	2.449008030998993e-06	
228.5238607695462	2.7984328620454018e-05	2.5574566023830257e-05	2.4099522445561193e-06	
232.06484168985054	2.7540302121539823e-05	2.516891057349813e-05	2.3715724416524383e-06	
235.66069016681035	2.7103846909652344e-05	2.477016506971398e-05	2.333854389389135e-06	
239.3122563741041	2.6674809385564395e-05	2.4378189708092442e-05	2.2967842732494146e-06	
243.0204036588648	2.6253040179243885e-05	2.3992848513491132e-05	2.260348679647098e-06	
246.78600874580337	2.583839398700636e-05	2.3614009193630393e-05	2.224534579408139e-06	
250.60996194449422	2.543072941665562e-05	2.3241542999830318e-05	2.1893293121257822e-06	
254.4931673598731	2.502990884015403e-05	2.2875324594460838e-05	2.1547205713350867e-06	
258.43654310599635	2.4635798253393504e-05	2.2515231924726725e-05	2.1206963904557716e-06	
262.4410215231124	2.4248267142666148e-05	2.2161146102433256e-05	2.087245129456428e-06	
266.507549398097	2.3867188357458784e-05	2.1812951289400572e-05	2.05435546219616e-06	
270.63708818830384	2.3492437989219703e-05	2.1470534588215745e-05	2.02201636440286e-06	
274.8306142488838	2.312389525576781e-05	2.113378593803062e-05	1.99021710225013e-06	
279.08911906362675	2.2761442391035183e-05	2.0802598015131577e-05	1.958947221497485e-06	
283.4136094793798	2.2404964539852964e-05	2.0476866138024284e-05	1.9281965371607385e-06	
287.80510794409827	2.2054349657508367e-05	2.0156488176791686e-05	1.897955123681854e-06	
292.26465274858515	2.1709488413817272e-05	1.9841364466498613e-05	1.8682133055694027e-06	
296.7932982719762	2.137027410147224e-05	1.953139772442937e-05	1.8389616484828485e-06	
301.3921152310292	2.1036602548440237e-05	1.922649297095779e-05	1.8101909507355207e-06	
306.0621909332746	2.070837203419783e-05	1.8926557453860953e-05	1.7818922351926764e-06	
310.80462953409153	2.0385483209604066e-05	1.8631500575898527e-05	1.7540567415428507e-06	
315.6205522977641	2.006783902022321e-05	1.8341233825490684e-05	1.726675918921682e-06	
320.5110978625849	1.975534463292028e-05	1.8055670710336516e-05	1.6997414188691006e-06	
325.47742251006514	1.944790736556262e-05	1.7774726693824425e-05	1.6732450886016263e-06	
330.52070043831674	1.914543661967045e-05	1.7498319134094165e-05	1.6471789645829738e-06	
335.6421240396705	1.8847843815868115e-05	1.7226367225618303e-05	1.6215352663768857e-06	
340.8429041825955	1.8555042331996454e-05	1.6958791943178305e-05	1.5963063907672606e-06	
346.1242704979875	1.826694744375424e-05	1.6695515988117246e-05	1.571484906131652e-06	
351.4874716698928	1.79834762677444e-05	1.643646373675799e-05	1.5470635470547732e-06	
356.9337757307372	1.770454770680726e-05	1.61815611908816e-05	1.5230352091695809e-06	
362.46447036112943	1.7430082397529982e-05	1.5930735930166563e-05	1.4993929442144342e-06	
368.08086319431027	1.716000265982714e-05	1.5683917066494913e-05	1.4761299552951305e-06	
373.7842821253185	1.6894232448493174e-05	1.5441035200036296e-05	1.4532395923415285e-06	
379.57607562494815	1.6632697306632987e-05	1.520202237702596e-05	1.4307153477489533e-06	
385.45761305857025	1.637532432088189e-05	1.4966812049156986e-05	1.4085508521953035e-06	
391.43028500989345	1.6122042078330938e-05	1.4735339034511527e-05	1.3867398706250455e-06	
397.49550360974456	1.587278062507789e-05	1.4507539479959452e-05	1.3652762983919296e-06	
403.6547028699399	1.5627471426328816e-05	1.4283350824957098e-05	1.3441541575527532e-06	
409.9093390223323	1.538604732797877e-05	1.4062711766681767e-05	1.3233675933048522e-06	
416.26089086311043	1.5148442519603946e-05	1.384556222644137e-05	1.302910870560388e-06	
422.71086010243414	1.4914592498801264e-05	1.3631843317301557e-05	1.2827783706509782e-06	
429.2607717194863	1.4684434036814533e-05	1.34214973128757e-05	1.2629645881564196e-06	
435.91217432302693	1.4457905145389651e-05	1.3214467617225875e-05	1.243464127851849e-06	
442.6666405175339	1.4234945044803936e-05	1.3010698735825606e-05	1.2242717017675758e-06	
449.52576727501685	1.401549413301789e-05	1.28101362475377e-05	1.205382126356626e-06	
456.4911763125926	1.3799493955899949e-05	1.2612726777562701e-05	1.186790319764934e-06	
463.56451447591087	1.3586887178477407e-05	1.2418417971315924e-05	1.1684912991994504e-06	
470.74745412852144	1.3377617557169142e-05	1.2227158469192892e-05	1.1504801783899025e-06	
478.04169354727435	1.3171629912957732e-05	1.2038897882185173e-05	1.1327521651398324e-06	
485.4489573238469	1.2968870105460921e-05	1.1853586768310401e-05	1.1153025589630577e-06	
492.97099677249224	1.2769285007864173e-05	1.1671176609822042e-05	1.0981267488016972e-06	
500.60959034410683	1.257282248267798e-05	1.1491619791166102e-05	1.0812202108222424e-06	
508.36654404671106	1.237943135828545e-05	1.1314869577653774e-05	1.0645785062862083e-06	
516.2436918724502	1.2189061406247147e-05	1.1140880094820098e-05	1.048197279492195e-06	
524.242896231207	1.2001663319332046e-05	1.0969606308440668e-05	1.0320722557862427e-06	
532.3660483909357	1.1817188690244731e-05	1.0801004005179306e-05	1.0161992396376415e-06	
540.6150689248177	1.1635589991020431e-05	1.0635029773841176e-05	1.0005741127773066e-06	
548.9919081653474	1.1456820553060935e-05	1.0471640987206874e-05	9.85192832396227e-07	
557.4985466654523	1.128083454778559e-05	1.0310795784424305e-05	9.700514294013887e-07	
566.1369956667598	1.1107586967872834e-05	1.0152453053936105e-05	9.551460067268146e-07	
574.909297575119	1.093703360906891e-05	9.99657241692152e-06	9.404727376975056e-07	
583.8175264434902	1.076913105254138e-05	9.843114211232532e-06	9.260278644440255e-07	
592.8637884623186	1.0603836647756268e-05	9.692039475805047e-06	9.118076963658318e-07	
602.0502224575035	1.0441108495858404e-05	9.543309935526786e-06	8.978086086412032e-07	
611.379000396087	1.0280905433535676e-05	9.396887986544297e-06	8.840270407820777e-07	
620.8523278997751	1.0123187017348769e-05	9.252736681992478e-06	8.704594952319835e-07	
630.4724447664181	9.96791350850853e-06	9.110819718130531e-06	8.571025360052655e-07	
640.2416254995708	9.815045858084343e-06	8.97110142086921e-06	8.439527873661411e-07	
650.1621798462554	9.664545692627286e-06	8.83354673267471e-06	8.31006932545981e-07	
660.2364533430635	9.51637530019265e-06	8.698121199835267e-06	8.182617124973476e-07	
670.4668278707137	9.370497616747262e-06	8.564790960077265e-06	8.057139246834075e-07	
680.8557222172046	9.226876212947458e-06	8.433522730518048e-06	7.933604219013768e-07	
691.4055926496942	9.085475281274283e-06	8.304283795943258e-06	7.81198111138748e-07	
702.1189334952396	8.946259623513098e-06	8.177041997397166e-06	7.692239524610172e-07	
712.9982777305363	8.80919463856533e-06	8.051765721074737e-06	7.574349579298676e-07	
724.0461975807946	8.67424631058052e-06	7.928423887504891e-06	7.458281905505476e-07	
735.2653051278958	8.541381197397543e-06	7.806985941014721e-06	7.344007632475241e-07	
746.6582529279726	8.410566419284108e-06	7.687421839464875e-06	7.231498378673148e-07	
758.2277346385576	8.281769647964334e-06	7.5697020442468355e-06	7.120726242075366e-07	
769.9764856554507	8.154959095924457e-06	7.453797510533096e-06	7.011663790712973e-07	
781.9072837594538	8.030103505987223e-06	7.339679677771653e-06	6.904284053459492e-07	
794.0229497731273	7.907172141145956e-06	7.227320460416636e-06	6.798560511054817e-07	
806.3263482277227	7.786134774649528e-06	7.116692238887183e-06	6.694467087355898e-07	
818.82038804045	7.666961680329988e-06	7.007767850746985e-06	6.591978140807927e-07	
831.5080232022387	7.549623623164829e-06	6.900520582097308e-06	6.491068456127553e-07	
844.3922534761538	7.4340918500662325e-06	6.794924159176537e-06	6.391713236191057e-07	
857.4761251066391	7.320338080889963e-06	6.690952740159519e-06	6.293888094121465e-07	
870.7627315397452	7.208334499656868e-06	6.588580907150414e-06	6.197569045567026e-07	
884.2552141545192	7.098053745980201e-06	6.487783658362838e-06	6.102732501165331e-07	
897.9567630057271	6.989468906692322e-06	6.388536400481455e-06	6.009355259187153e-07	
911.8706175780853	6.882553507664462e-06	6.290814941199317e-06	5.917414498353664e-07	
926.0000675521785	6.777281505813656e-06	6.194595481925551e-06	5.82688777082229e-07	
940.3484535822448	6.673627281291036e-06	6.099854610658189e-06	5.737752995335042e-07	
954.9191680860141	6.571565629845963e-06	6.006569295017045e-06	5.649988450524889e-07	
969.715656046784	6.4710717553607e-06	5.914716875431912e-06	5.563572768374917e-07	
984.7414158279239	6.3721212625505415e-06	5.824275058481389e-06	5.478484927825716e-07	
1000.0	6.27469014982442e-06	5.735221910377874e-06	5.394704248526354e-07	


==> data/fig_iss_ph2_bode_10.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00016974736584272535	9.252752561732871e-07	
0.10154950161807173	0.00017278466415118562	0.00017246033806124977	9.271145013829126e-07	
0.10312301278878754	0.0001755487736805152	0.00017521934979422454	9.29007534377566e-07	
0.10472090554055413	0.00017835991065214078	0.00017802531079264515	9.309558270166046e-07	
0.10634355766636439	0.0001812190100408309	0.00018087915479400018	9.329608859631476e-07	
0.10799135281311975	0.00018412703171742393	0.00018378184041244997	9.350242532286652e-07	
0.1096646805723366	0.00018708496138198917	0.00018673435207166282	9.371475067125764e-07	
0.11136393657225817	0.0001900938115420566	0.0001897377009827151	9.393322607361014e-07	
0.11308952257139368	0.00019315462253847283	0.00019279292616960795	9.415801665711687e-07	
0.11484184655350702	0.0001962684636216082	0.00019590109554513287	9.43892912961472e-07	
0.11662132282407707	0.00019943643408081553	0.0001990633070399814	9.462722266362611e-07	
0.11842837210825283	0.00020265966443023005	0.00020228068978818837	9.4871987281684e-07	
0.12026342165032622	0.0002059393176542057	0.00020555440537220693	9.512376557134491e-07	
0.12212690531474645	0.00020927659051590068	0.00020888564913112493	9.538274190133945e-07	
0.12401926368869937	0.00021267271493276095	0.00021227565153577284	9.5649104635909e-07	
0.12594094418627644	0.00021612895942290397	0.00021572567963472404	9.592304618158983e-07	
0.12789240115425762	0.00021964663062667487	0.00021923703857546452	9.620476303273133e-07	
0.12987409597953362	0.0002232270749079473	0.0002228110732052926	9.649445581614455e-07	
0.13188649719819254	0.00022687168004004944	0.0002264491697568447	9.679232933420971e-07	
0.13393008060629666	0.00023058187698154302	0.00023015275762345926	9.709859260701998e-07	
0.13600532937237603	0.0002343591417474478	0.00023392331122998466	9.741345891297336e-07	
0.13811273415166478	0.00023820499738190403	0.00023776235200501382	9.77371458281604e-07	
0.14025279320210793	0.00024212101603869339	0.0002416714504609684	9.806987526444372e-07	
0.1424260125021654	0.00024610882117650346	0.0002456522283889222	9.841187350596209e-07	
0.1446329058704415	0.0002501700898763239	0.0002497063611755445	9.876337124439196e-07	
0.14687399508716817	0.00025430655528890816	0.000253835580250102	9.912460361269531e-07	
0.14914981001757044	0.00025852000922081886	0.0002580416756700371	9.949581021742205e-07	
0.15146088873714358	0.0002628123048682246	0.00026232649885428444	9.98772351697716e-07	
0.1538077776588715	0.00026718535970829686	0.0002666919654741847	1.0026912711496374e-06	
0.15619103166241588	0.00027164115855882133	0.000271140058512599	1.0067173926047947e-06	
0.15861121422530794	0.00027618175681745096	0.0002756728315026579	1.010853294028195e-06	
0.16106889755617235	0.0002808092838929174	0.00028029241195845993	1.015101599529688e-06	
0.16356466273001555	0.00028552594684149596	0.0002850010050110125	1.0194649796068045e-06	
0.1660990998256107	0.00029033403422306584	0.00028980089726375965	1.0239461513750711e-06	
0.16867280806501112	0.00029523592019226774	0.0002946944608831981	1.028547878787258e-06	
0.1712863959552255	0.00030023406884151406	0.00029968415794133475	1.0332729728428932e-06	
0.17394048143208848	0.0003053310388139851	0.0003047725450281193	1.038124291789439e-06	
0.17663569200636045	0.0003105294882062414	0.00030996227815348863	1.0431047413121917e-06	
0.17937266491209122	0.0003158321797817329	0.00031525611796029076	1.0482172747218842e-06	
0.18215204725728248	0.00032124198651828015	0.0003206569352711746	1.053464893134591e-06	
0.18497449617688488	0.00032676189751458035	0.0003261677169944947	1.0588506456478946e-06	
0.18784067898816573	0.00033239502428295496	0.00033179157241644796	1.0643776295150055e-06	
0.1907512733484843	0.00033814460745794193	0.00033753173990904063	1.0700489903212347e-06	
0.19370696741551147	0.0003440140239529372	0.000343391594086101	1.075867922158269e-06	
0.1967084600099325	0.0003500067945999911	0.00034937465344243336	1.081837667805187e-06	
0.19975646078067044	0.00035612659231101774	0.0003554845885143761	1.087961518914938e-06	
0.20285169037266976	0.00036237725080219584	0.000361725230603541	1.0942428162099049e-06	
0.2059948805972802	0.0003687627739271846	0.00036810058110936246	1.1006849496867085e-06	
0.20918677460527996	0.00037528734566907277	0.0003746148215203655	1.1072913588378595e-06	
0.21242812706258082	0.0003819553408456891	0.00038127232411879164	1.1140655328872843e-06	
0.215719704328655	0.0003887713365881549	0.0003880776634584566	1.1210110110469887e-06	
0.21906228463772706	0.00039574012465836973	0.0003950356286815374	1.128131382794537e-06	
0.22245665828277353	0.00040286672467757526	0.00040215123674642575	1.1354302881794746e-06	
0.22590362780237347	0.00041015639834532727	0.0004094297466459906	1.1429114181552885e-06	
0.22940400817045398	0.00041761466473619693	0.00041687667470356293	1.1505785149453396e-06	
0.23295862698897662	0.00042524731677044534	0.0004244978110428894	1.158435372445878e-06	
0.2365683246836085	0.0004330604389648584	0.00043229923733825064	1.1664858366650206e-06	
0.2402339547024262	0.00044106042658106914	0.00044028734596205917	1.1747338062105254e-06	
0.243956383717698	0.00044925400630114256	0.00044846886065973124	1.183183232818404e-06	
0.24773649183079302	0.0004576482585741782	0.00045685085889557453	1.1918381219376315e-06	
0.2515751727802653	0.0004662506417933635	0.0004654407960291373	1.2007025333669285e-06	
0.2554733341531623	0.0004750690184805529	0.00047424653149909376	1.2097805819516028e-06	
0.2594318975996074	0.00048411168367532063	0.00048327635721161737	1.219076438342851e-06	
0.26345179905070754	0.0004933873957478421	0.000492539028352599	1.2285943298265342e-06	
0.2675339889398373	0.0005029054098802916	0.0005020437968684095	1.2383385412202656e-06	
0.27167943242735193	0.0005126755144901123	0.0005118004478885585	1.248313415849667e-06	
0.2758891096287819	0.0005227080709010214	0.0005218193393961277	1.258523356602655e-06	
0.28016401584656353	0.0005330140566045368	0.0005321114454887617	1.268972827072738e-06	
0.2845051618053608	0.0005436051124968288	0.0005426884036150432	1.2796663527869827e-06	
0.28891357389103245	0.0005544935945236229	0.0005535625662189718	1.2906085225322873e-06	
0.2933902943933029	0.0005656926302205816	0.0005647470572799999	1.3018039897782316e-06	
0.29793638175219256	0.0005772161806992726	0.0005762558342987334	1.3132574742065959e-06	
0.30255291080826724	0.00058907910870066	0.0005881037563502561	1.3249737633494295e-06	
0.30724097305676445	0.0006012972534206605	0.0006003066589096414	1.336957714336831e-06	
0.31200167690565833	0.0006138875129074738	0.0006128814362493622	1.349214255772074e-06	
0.3168361479377224	0.0006268679349402299	0.0006258461323181853	1.3617483897255376e-06	
0.3217455291766536	0.0006402578174256675	0.0006392200411382797	1.37456519385967e-06	
0.32673098135731937	0.0006540778194970588	0.0006530238179047828	1.3876698236928435e-06	
0.33179368320019265	0.0006683500846711393	0.0006672796021436273	1.4010675150013822e-06	
0.33693483169003946	0.0006830983776188623	0.0006820111544834807	1.4147635863722236e-06	
0.3421556423589239	0.0006983482363396444	0.0006972440088315174	1.4287634419094434e-06	
0.3474573495735992	0.0007141271418030044	0.0007130056420169821	1.4430725740988255e-06	
0.35284120682735126	0.0007304647074438646	0.000729325663288872	1.4576965668447285e-06	
0.3583084870363649	0.0007473928912780079	0.0007462360264343188	1.4726410986794057e-06	
0.3638604828406817	0.000764946233853902	0.0007637712677339681	1.4879119461503461e-06	
0.3694985069098218	0.0007831621257908657	0.0007819687735044249	1.5035149874108181e-06	
0.37522389225314035	0.0008020811092890041	0.0008008690816133479	1.519456205992406e-06	
0.3810379925349945	0.0008217472187556883	0.0008205162221120836	1.5357416947988004e-06	
0.3869421823947922	0.0008422083666038157	0.000840958103041275	1.5523776603114845e-06	
0.39293785777200174	0.0008635167813730087	0.0008622469485608102	1.5693704270204109e-06	
0.39902643623619527	0.000885729506649142	0.0008844397978797458	1.586726442096218e-06	
0.4052093573222091	0.0009089089708642655	0.00090759907506858	1.6044522803128046e-06	
0.41148808287049476	0.0009331236400166405	0.0009317932417939668	1.622554649222569e-06	
0.41786409737274555	0.0009584487677466578	0.0009570975474120561	1.6410403946192806e-06	
0.4243389083228771	0.0009849672601505038	0.00098359489380289	1.659916506276058e-06	
0.43091404657344795	0.0010127706763538382	0.0010113768359687448	1.6791901239971179e-06	
0.4375910666976019	0.0010419603903888586	0.001040544743940612	1.6988685439806821e-06	
0.4443715473566186	0.0010726489455634963	0.001071211157182529	1.7189592255242185e-06	
0.45125709167315986	0.001104961639600327	0.0011035013697725685	1.7394697980803071e-06	
0.4582493276102989	0.001139038387777376	0.001137555293594163	1.760408068692943e-06	
0.4653499083564233	0.0011750359226852163	0.0011735296581540716	1.7817820298207615e-06	
0.4725605127161014	0.001213130403778721	0.001211600620207693	1.8035998675937146e-06	
0.4798828455070056	0.0012535205286672477	0.001251966875138545	1.8258699705018184e-06	
0.4873186379629853	0.0012964312624453235	0.0012948533863977845	1.8486009385624104e-06	
0.49486964814338685	0.0013421183332324228	0.0013405158811773043	1.8718015929886377e-06	
0.5025376613487146	0.0013908736841277273	0.0013892463025286632	1.8954809863862194e-06	
0.5103244905427329	0.0014430321277332332	0.001441379464089543	1.919648413521776e-06	
0.5182319767811088	0.0014989795245651842	0.0014973012287486744	1.94431342269381e-06	
0.5262619896466971	0.0015591629086860453	0.001557458634596041	1.9694858277436635e-06	
0.5344164276915693	0.0016241031238394116	0.00162237253146035	1.995175720759768e-06	
0.5426972188858914	0.0016944107276093538	0.0016926534855819216	2.0213934855111736e-06	
0.5511063210737586	0.0017708061941045228	0.0017690219829579626	2.0481498116700563e-06	
0.559645722436092	0.001854145834520203	0.0018523343507644992	2.075455709876705e-06	
0.5683174419607084	0.0019454554170076303	0.0019436163783564874	2.103322527708051e-06	
0.5771235299196736	0.0020459742927716237	0.002044107444870795	2.131761966656148e-06	
0.5860660683540517	0.0021572140689021194	0.0021553191940890345	2.1607861002232488e-06	
0.595147171566167	0.002281037747271901	0.0022791146761176285	2.1904073934682596e-06	
0.604368986619493	0.002419768170962253	0.002417816797688043	2.2206387253442204e-06	
0.6137336938462858	0.002576339270997045	0.002574359574382719	2.2514934238196775e-06	
0.6232435073630855	0.002754511203123616	0.0027525032755470794	2.2829852534235073e-06	
0.6329006755942035	0.002959183237365476	0.0029571473253752747	2.3151281198519696e-06	
0.6427074818033226	0.0031968604449351783	0.003194797007895918	2.347937323036254e-06	
0.6526662446333333	0.0034763702104425817	0.0034742800081979976	2.3814278728271807e-06	
0.6627793186545348	0.0038099997949281542	0.0038078840213537726	2.415615612991175e-06	
0.6730490949213316	0.0042153747509317595	0.00421323524697229	2.4505169694950002e-06	
0.6834780015375548	0.004718709135520044	0.004716548744554185	2.4861489837070744e-06	
0.6940685042305437	0.005360756907417576	0.0053585801027325386	2.522529341532765e-06	
0.7048231069341222	0.00620850039623585	0.006206314470868818	2.55967639744194e-06	
0.7157443523806098	0.007380247733066347	0.007378065273711672	2.597609187683302e-06	
0.7268348227020044	0.009106259709070159	0.009104104416980863	2.6363474204587633e-06	
0.7380971400404808	0.011901295374618908	0.011899218387251272	2.675911433080877e-06	
0.7495339671683494	0.01719324471132616	0.017191384546820128	2.7163223187050723e-06	
0.7611480081176202	0.030825646865672886	0.030824582062065745	2.7576076357501586e-06	
0.7729420088193235	0.10102107970750836	0.10102364757369324	2.800302070949601e-06	
0.784918757752735	0.04249306078818877	0.04249509434810951	2.843129377725386e-06	
0.7970810866046624	0.020164567039759124	0.020167410371731892	2.887055240133463e-06	
0.8094318709389453	0.01306318355275494	0.013066115504958465	2.9320502476725902e-06	
0.8219740308763326	0.009618965614840212	0.00962193047391058	2.9780640804597365e-06	
0.8347105317848907	0.007589169548000096	0.007592163658130466	3.0251155130404927e-06	
0.847644384981113	0.006251052626794044	0.006254079230949215	3.073232892279953e-06	
0.8607786484418896	0.005302087457779246	0.005305150434777741	3.1224481161617947e-06	
0.8741164275275125	0.004593557090160473	0.004596659936563903	3.172795472800454e-06	
0.8876608757158821	0.004043886667738735	0.004047032414518039	3.2243113922513914e-06	
0.9014151953480897	0.0036046121445582743	0.0036078034422408335	3.277034450864011e-06	
0.9153826383855528	0.0032451336694588454	0.0032483728854417904	3.3310054698016915e-06	
0.9295665071788846	0.0029451801307070133	0.0029484694290981663	3.3862676603340275e-06	
0.9439701552486742	0.002690789926750863	0.002694131329144722	3.442866800256116e-06	
0.9585969880783669	0.0024720323524043434	0.0024754277834469125	3.5008514363278604e-06	
0.9734504639194281	0.0022816495338461268	0.0022851008556152054	3.5602731120752334e-06	
0.9885340946089864	0.0021142124656571217	0.0021177215040278645	3.621186622055461e-06	
1.0038514464001433	0.001965577587540086	0.0019691461528451295	3.6836502950338e-06	
1.01940614080515	0.0018325260274634418	0.0018361559310907435	3.7477263092320495e-06	
1.0352018554516484	0.0017125176574517903	0.0017162107255456465	3.813481043617037e-06	
1.051242324952181	0.0016035194537826483	0.0016072775388790512	3.880985469882228e-06	
1.0675313417871697	0.0015038831959453178	0.0015077081871397574	3.950315590663394e-06	
1.0840727572015847	0.0014122566789496124	0.001416150511031479	4.021552930406266e-06	
1.1008704821154982	0.001327518152949915	0.0013314828148201564	4.094785086451689e-06	
1.117928488048752	0.0012487271523091898	0.0012527646949107266	4.17010634912818e-06	
1.1352508080599522	0.001175087074592386	0.0011791996185144835	4.2476184012654855e-06	
1.1528415377000134	0.00110591630188751	0.0011101060447466485	4.327431109285194e-06	
1.1707048359804781	0.001040625607565772	0.0010448948312086319	4.4096634203074935e-06	
1.1888449263568397	0.000978700233617501	0.000983051311127884	4.494444382330726e-06	
1.2072660977271032	0.0009196854636680786	0.0009241208660783283	4.581914307828629e-06	
1.225972705445816	0.0008631748218945678	0.0008676971243878151	4.672226105015998e-06	
1.2449691723538168	0.0008088002414071968	0.0008134121286253643	4.765546805945008e-06	
1.2642599898239333	0.0007562236952224859	0.0007609279650257024	4.862059326602358e-06	
1.2838497188228888	0.0007051298870933385	0.0007099294516782345	4.9619645018179975e-06	
1.3037429909896587	0.0006552196702545605	0.000660117552802464	5.065483447729762e-06	
1.3239445097305402	0.0006062039075199521	0.0006112032312664863	5.172860318732524e-06	
1.3444590513311867	0.0005577975113834274	0.0005629014756956052	5.284365551309628e-06	
1.3652914660858761	0.0005097134117160872	0.0005149252454457218	5.4002997649336634e-06	
1.386446679444272	0.000461656195626034	0.0004669790697090424	5.520999011117815e-06	
1.4079296931759626	0.0004133151756533106	0.00041875202296959914	5.646828943568342e-06	
1.4297455865530366	0.000364356578029031	0.00036990979921934004	5.778216728228601e-06	
1.451899517550985	0.00031441492570046724	0.00032008569467864616	5.915643598329813e-06	
1.4743967240682132	0.0002630840125607227	0.0002688707536602378	6.059638404918766e-06	
1.4972425251644468	0.00020991086441275164	0.00021580528406225068	6.21081204195818e-06	
1.5204423223183279	0.00015440943614965287	0.00016038354063219838	6.369861878245156e-06	
1.5440016007044985	9.620623167730545e-05	0.00010214892493267399	6.537588615726445e-06	
1.5679259304904682	3.705498206305848e-05	4.195402961035885e-05	6.714916762191789e-06	
1.5922209681535842	4.229303307276395e-05	3.56760059608457e-05	6.902920099733777e-06	
1.6168924578184014	0.00011343467280847885	0.00010634523816532871	7.102853722072514e-06	
1.6419462326147771	0.00019530503084761271	0.00018806270848082621	7.316194733875872e-06	
1.667388216057011	0.000288075811539017	0.0002806540799068042	7.544694487803382e-06	
1.6932244234443516	0.00039464873278774893	0.0003870231951412266	7.790446376443776e-06	
1.7194609632832076	0.0005194382398463763	0.0005115881381373993	8.055974878173222e-06	
1.7461040387313935	0.0006689798087916007	0.0006608861807455427	8.344354081552005e-06	
1.7731599490647525	0.0008532628049250072	0.0008449081071744424	8.65936787985805e-06	
1.8006350911665105	0.0010883250395854985	0.0010796944354302626	9.005726611544661e-06	
1.828535961039703	0.0014016364654441124	0.0013927220650284701	9.389381332351498e-06	
1.8568691553430368	0.0018444796742921657	0.0018352921666367867	9.817947650698762e-06	
1.885641372950552	0.0025247915699753453	0.002515394571585722	1.0301340550635716e-05	
1.9148594165354507	0.0037144571170139766	0.0037050909629982986	1.08526867813417e-05	
1.9445301941784663	0.006340609452953637	0.006332338462021422	1.1489598290325134e-05	
1.974660721001155	0.016280233411130003	0.016281973900193758	1.2235476153361793e-05	
2.0052581208244957	0.020716580551825903	0.020713834082660625	1.3150888799367635e-05	
2.036329627853186	0.007933045586390795	0.007945496075224712	1.424551925146661e-05	
2.067882588386045	0.004924114010529559	0.004939331166639866	1.5633008110020567e-05	
2.0999244625529108	0.003623371347639065	0.0036407214306291595	1.7454117505283223e-05	
2.132462826078452	0.0028967745020151495	0.0029167303278612926	1.9968811215280313e-05	
2.1655053720733157	0.002429932033423466	0.0024536308096831036	2.3703180804329543e-05	
2.199059912853022	0.0021008897305028465	0.002130712596700598	2.990436510169882e-05	
2.2331343817850464	0.0018498447663448257	0.0018917568462706656	4.2403744926604654e-05	
2.267736835164523	0.0016317981570314994	0.001707067192122107	8.061543171873483e-05	
2.302875454119006	0.0016458978886482172	0.0015594848112933455	0.00017485791276949128	
2.3385585465427567	0.0014820475952822133	0.0014384041658960004	4.547177059388375e-05	
2.3747945490609914	0.001356705150858898	0.0013369162966871053	2.0152800619412092e-05	
2.411592029024571	0.001259142976853376	0.001250326072613481	9.1175269349839e-06	
2.4489596865355954	0.0011749958319738926	0.0011753298366639175	3.7074597066978893e-06	
2.4869063565043885	0.0011090748418332178	0.0011095340522695092	3.056255060113208e-05	
2.5254410107383527	0.0010616000444637135	0.001051160640959898	1.1363955223873514e-05	
2.564572760063192	0.0009992449023474973	0.0009988596354507777	9.647310282582865e-06	
2.604310856476998	0.0009625572924581051	0.0009515861158367155	1.1458921340526712e-05	
2.6446646953377266	0.0009145720982246912	0.0009085170322042051	6.145958568801945e-06	
2.6856438175845567	0.0008727014385837741	0.0008689935363772067	3.775961446333904e-06	
2.727257911993673	0.0008346660505394094	0.0008324800564830311	2.2738487417932767e-06	
2.769516817469004	0.0007995914774873954	0.0007985346027151323	1.2214207092719538e-06	
2.812430525368455	0.0007669440599680039	0.0007667867381560337	6.492536272463698e-07	
2.8560091818661824	0.0007363288593187956	0.0007369208402979913	8.896197131558161e-07	
2.9002630903514777	0.0007074272031575275	0.0007086630214108575	1.4245673786708974e-06	
2.945202713864811	0.000679968484484782	0.0006817705400272216	1.9560880091032053e-06	
2.9908386775716385	0.0006537135893911686	0.0006560228180365063	2.450354897310942e-06	
3.0371817712745264	0.0006284430619440523	0.0006312133304710711	2.9080678258131497e-06	
3.0842429519642045	0.000603947173307897	0.0006071416805760888	3.33453801813588e-06	
3.1320333464101533	0.0005800162776618048	0.0005836051085511461	3.7351481183824408e-06	
3.180564253791325	0.0005564301090500046	0.0005603884762499805	4.11456802700453e-06	
3.2298471483676323	0.000532944449646448	0.0005372513435696647	4.47671083229095e-06	
3.2798936821928324	0.0005092728865050595	0.0005139099398623642	4.824840323472488e-06	
3.3307156878694446	0.0004850598915615501	0.0004900102904204398	5.1616937755182216e-06	
3.3823251813463506	0.0004598385003171899	0.00046508574017603896	5.4895883676464206e-06	
3.43473436475976	0.00043295978046829553	0.00043848593639121653	5.810506385382342e-06	
3.487955629318178	0.0004034680823497473	0.0004092509062792897	6.126160758639514e-06	
3.542001558232087	0.0003698654125929581	0.0003758725541656132	6.438042727367478e-06	
3.5968849296890193	0.0003296313604197732	0.00033580663886181216	6.7474505996801745e-06	
3.6526187198747286	0.0002781581940482618	0.000284380554765633	7.055490586322029e-06	
3.7092161060411786	0.0002062574313905053	0.00021215977054841423	7.3630149495556235e-06	
3.7666904696220658	9.95578191450401e-05	0.00010245672768807	7.670355575012643e-06	
3.8250553993966134	0.00021557558933525437	0.00020798690642657655	7.976100582031956e-06	
3.884324694702404	0.0012963607780698103	0.0012974667275985781	8.271796358229729e-06	
3.9445123686979775	0.0020162856193771325	0.0020153002171479657	8.678663602989165e-06	
4.005632651675993	0.0010563867788939965	0.0010639368755778653	8.977481857355505e-06	
4.067699994427721	0.0008011513051355176	0.0008100388014553859	9.301480279370649e-06	
4.130729071659682	0.0006823293182708863	0.0006918192201475688	9.637058180918187e-06	
4.194734785463209	0.0006112923393883976	0.0006212228423326765	9.982463257401961e-06	
4.259732268837781	0.0005624454629628699	0.0005727688994848924	1.0337996867643238e-05	
4.325736889268946	0.0005257115539684272	0.0005364145528862444	1.070453953411803e-05	
4.392764252361694	0.0004963202474520869	0.0005074027478220913	1.1083244201318506e-05	
4.460830205530115	0.0004717141516767045	0.0004831823810082444	1.1475461910766461e-05	
4.5299508417442365	0.00045038994690453236	0.0004622536574457811	1.1882735220239813e-05	
4.600142503334918	0.0004313955776122893	0.00044366679946931405	1.2306819882612406e-05	
4.671421785857698	0.00041408635888884207	0.0004267787227130605	1.2749724311147199e-05	
4.743805542016518	0.00039799480283967607	0.00041112302050454506	1.3213765245743875e-05	
4.817310885648243	0.0003827537517015428	0.0003963329872575753	1.3701641633137968e-05	
4.891955195768907	0.0003680441687960958	0.00038208899007628413	1.4216530455005287e-05	
4.967756120682691	0.0003535509128359567	0.0003680732763168271	1.476220814560387e-05	
5.044731582154526	0.00033891208144496625	0.0003539171652370599	1.5343196333608254e-05	
5.122899779647386	0.00032364075280865313	0.00033911773934847247	1.5964910014485674e-05	
5.202279194625215	0.00030697298429677546	0.0003228727881242441	1.6633712152280806e-05	
5.282888594922542	0.00028751499411527713	0.00030368908498182957	1.735651514224512e-05	
5.364747039181794	0.00026226504004174425	0.00027826043712577656	1.8138476040450336e-05	
5.447873881359371	0.00022325539798315663	0.00023735457733314804	1.896856059108246e-05	
5.532288775301544	0.00014655941351006884	0.00014675659458799137	1.9759139744625636e-05	
5.618011679391243	0.0005925710759962692	0.0006107366203963079	2.1641054227617356e-05	
5.705062861266868	0.0005055957709204417	0.0005164756084181562	2.466600517431175e-05	
5.793462902614208	0.0003911852494594695	0.00041438299148318915	2.651423955621996e-05	
5.883232704032601	0.0003441691400986005	0.0003732259526445955	3.009019402156097e-05	
5.974393489976511	0.00031145798358905077	0.0003491841993978192	3.780337068583386e-05	
6.06696681377367	0.0002741933095539531	0.0003322669116511916	6.711367775645234e-05	
6.160974562720967	0.0003305112367897376	0.0003190278476808557	1.5861437868418454e-05	
6.25643896325932	0.0003003783611008772	0.0003079652241369335	7.738504548826104e-06	
6.353382586228693	0.0002838726084716386	0.000298318928111647	1.4703011307231554e-05	
6.451828352204593	0.0002712851221400213	0.0002896616812548918	1.8590793387173806e-05	
6.551799536917215	0.00026043539261923253	0.0002817337700548391	2.1463294880215106e-05	
6.653319776754563	0.0002505362281943619	0.00027436742360261937	2.395502386157221e-05	
6.756413074350862	0.00024119740578091545	0.00026744882178534576	2.634246735056552e-05	
6.861103804261538	0.00023217593033531784	0.0002608975578994348	2.8786478290816144e-05	
6.9674167187261515	0.0002232865490376853	0.000254654860374354	3.1411984648353454e-05	
7.075376953520617	0.00021435641869391574	0.00024867649974587573	3.434652984117227e-05	
7.1850100339000935	0.00020518859283380413	0.00024292833789861572	3.775244508095932e-05	
7.2963418806339915	0.00019551275232912248	0.0002373834354274319	4.1873640673025296e-05	
7.40939881613446	0.0001848884419955697	0.0002320201135839518	4.7132144120124663e-05	
7.5242075706798515	0.00017246163153842027	0.0002268206207406426	5.437815289946269e-05	
7.640795288734611	0.00015619266866535872	0.0002217701929489614	6.571270413546875e-05	
7.759189535367103	0.00012963904914599052	0.00021685637808611087	8.836502419472119e-05	
7.879418302766868	0.00010065406820092078	0.0002120685403766782	0.00016904719667098632	
8.001510016862884	0.0002595296561245415	0.00020739749090223998	7.315690344719457e-05	
8.125493544044346	0.00019820235161833877	0.000202835207754753	2.4988178214944963e-05	
8.251398197985628	0.00017104349125812135	0.00019837462105445482	2.804308267176904e-05	
8.379253746576957	0.00014792056457752048	0.00019400944562705086	4.635127728362204e-05	
8.509090418962503	0.0001262973375623022	0.00018973404919331308	6.373801551725659e-05	
8.640938912687513	0.00010122066868168554	0.00018554334736337825	8.489642645021535e-05	
8.774830400956196	6.76103312594115e-05	0.00018143271910494094	0.00011561918624301226	
8.910796540002062	2.7124891742690222e-05	0.00017739793802228475	0.00016980265588944653	
9.048869476572474	0.00013986932948006556	0.00017343511596969	0.0003002434965559943	
9.189081855529167	0.0008256959757169457	0.0001695406563780042	0.0009213368573453701	
9.331466827566528	0.0006503051753907278	0.00016571121529703167	0.0004952595944238251	
9.476058057049498	0.00037799184433082953	0.00016194366861661317	0.0002176112977219725	
9.622889729972897	0.0002965483526475446	0.0001582350842723158	0.0001388305647379628	
9.771996562044086	0.0002501715521176974	0.0001545826984998733	9.578423482629272e-05	
9.923413806890872	0.00021952101034425676	0.00015098389539866378	6.867233227777983e-05	
10.0771772643966	0.00019332598875540844	0.00014743618921478504	4.6194138073599956e-05	
10.233323289164382	0.00017106916155184914	0.00014393720887032936	4.222751014510652e-05	
10.391888799112495	0.00018030815021704316	0.0001404846843557386	4.0771220224486e-05	
10.552911284202958	0.00014498563901714837	0.00013707643467283324	1.4431078458210926e-05	
10.716428815305356	0.00011262043050454749	0.0001337103570718488	0.00010104720217521958	
10.882480053198018	0.0002718172190019801	0.00013038441736999663	0.00014580840734899127	
11.051104257708666	0.0002085811149136102	0.00012709664117426656	8.169598653916184e-05	
11.222341296996655	0.00018554279990087746	0.0001238451058593536	6.172125604351819e-05	
11.39623165697915	0.00017192246953552038	0.00012062793317419319	5.129588482186449e-05	
11.572816450903245	0.00016196200982530691	0.00011744328236878763	4.45193227460057e-05	
11.752137429066462	0.0001538666470021323	0.00011428934374764529	3.95812446776429e-05	
11.93423698868786	0.00014688543253964015	0.00011116433256794665	3.572917942753168e-05	
12.119158183932093	0.00014064131684517607	0.0001080664832100017	3.258707334552405e-05	
12.306944736088793	0.00013491976516873913	0.00010499404355509988	2.9941966151666673e-05	
12.497641043909683	0.00012958677895743686	0.00010194526951179247	2.7661579303026825e-05	
12.691292194105861	0.00012455175667321408	9.891841963625343e-05	2.565705553069736e-05	
12.887943972007742	0.00011974720794151237	9.59117497958325e-05	2.3862592678103433e-05	
13.08764287239018	0.00011510875961990277	9.292350782741368e-05	2.2215044618627088e-05	
13.290436110465315	0.00011054940903671502	8.995192814385674e-05	2.0619579556698365e-05	
13.496371633045765	0.00010668162419316786	8.699522624273893e-05	1.9719645862827516e-05	
13.705498129880782	0.00010239046694064705	8.40515930719411e-05	1.8379476781160876e-05	
13.917865045168076	9.825272368134939e-05	8.111918920643862e-05	1.7178426506313137e-05	
14.133522589243995	9.42027649058707e-05	7.819613879008988e-05	1.6055492235075303e-05	
14.35252175045488	9.021405585029145e-05	7.528052319542458e-05	1.4986380015684553e-05	
14.574914307212275	8.626753185096529e-05	7.237037435365456e-05	1.3954082262718048e-05	
14.800752840235097	8.234546965572044e-05	6.946366770669679e-05	1.2942933363892052e-05	
15.030090744981337	7.84288842311273e-05	6.655831473348177e-05	1.1936026083871285e-05	
15.262982244272472	7.449678817961672e-05	6.365215500505132e-05	1.0914168578643667e-05	
15.499482401113475	7.052167554515165e-05	6.074294772837332e-05	9.853017710992382e-06	
15.739647131711472	6.645888085175656e-05	5.782836274971463e-05	8.708915341354478e-06	
15.98353321869612	6.224900522275514e-05	5.4905971008726675e-05	7.424342091892654e-06	
16.23119832454485	5.778441816070845e-05	5.1973234470757526e-05	5.892006985215288e-06	
16.482701005216104	5.2856501509832506e-05	4.9027495628931326e-05	3.899002957541735e-06	
16.738100723993853	4.6990410732855824e-05	4.606596678002959e-05	9.456867595199452e-07	
16.997457865546615	3.883683848901286e-05	4.3085719477537286e-05	4.49119729119414e-06	
17.26083375020432	2.447450727357991e-05	4.008367492457402e-05	2.0033132971023816e-05	
17.528290648456405	0.00010400069419405423	3.705659673405461e-05	8.079942328443831e-05	
17.799891795674554	6.491298687189543e-05	3.400108875497091e-05	3.1020419844172406e-05	
18.075701407063548	5.108610225592947e-05	3.0913603202804505e-05	2.0176797185402002e-05	
18.35578469284383	4.3713061690163306e-05	2.7790469679042586e-05	1.5950123375539028e-05	
18.64020787366921	3.797695282299322e-05	2.4627967688201332e-05	1.3426613532937592e-05	
18.929038196283646	3.2956446092386684e-05	2.1422494594325276e-05	1.1646988112363307e-05	
19.222343949420477	2.8310702197937385e-05	1.8170960286707798e-05	1.028847939236168e-05	
19.52019447994806	2.3834128752637792e-05	1.4871785011501567e-05	9.153088691582792e-06	
19.822660209265607	1.9408039185826412e-05	1.1527784609832156e-05	8.128047448687656e-06	
20.12981264995304	1.4930843715651446e-05	8.156586253512834e-06	7.114624207426271e-06	
20.441724422678867	1.0247983844040259e-05	4.845818531800156e-06	5.944078481807969e-06	
20.75846927337004	5.010262961348451e-06	2.3182560869118653e-06	4.00715876244613e-06	
21.08012209064783	1.0011619078732933e-05	3.7562582859740368e-06	9.515933297670395e-06	
21.406758923533914	2.049443547224883e-06	7.204806103836334e-06	7.671539646410804e-06	
21.738456999430788	4.546773572931061e-06	1.1016753531620825e-05	6.51657825501202e-06	
22.075294742380795	9.59357505815819e-06	1.5017413587531527e-05	5.447480540002281e-06	
22.417351791608088	1.4602880844338968e-05	1.9181340801048577e-05	4.663431337901033e-06	
22.764709020347887	1.9661179143152542e-05	2.3510447765279346e-05	4.0005405603742656e-06	
23.1174485549675	2.484255942855013e-05	2.8015686944437608e-05	3.40120158426239e-06	
23.47565379438362	3.019265652051887e-05	3.271273203616704e-05	2.847271000090639e-06	
23.839409429780538	3.574934437603067e-05	3.7620802769233475e-05	2.3411285470936342e-06	
24.20880146463373	4.1549992246646736e-05	4.276247328247129e-05	1.9101201453375183e-06	
24.583917235044	4.7635779090702685e-05	4.816389479401415e-05	1.625007470584974e-06	
24.964845430386426	5.405616661348536e-05	5.385526140138224e-05	1.6025759608411918e-06	
25.351676114279368	6.087666667039284e-05	5.987147419739446e-05	1.9171244765249496e-06	
25.744500745878433	6.819805745612543e-05	6.625301023983955e-05	2.5519094021876602e-06	
26.143412201500308	7.622128936004668e-05	7.304703208420962e-05	3.553325298124914e-06	
26.548504796581717	8.55737221179086e-05	8.030879806291436e-05	5.384298302306465e-06	
26.959874307978602	9.677875683395572e-05	8.810346103084938e-05	1.1123888683341327e-05	
27.377617996610834	9.605283168475108e-05	9.650837931453756e-05	4.914904864805455e-07	
27.801834630457815	0.00010806766957332607	0.00010561611401920208	2.9369186213158716e-06	
28.232624507910387	0.00011968934751741	0.00011553835993725457	4.581458465775599e-06	
28.670089481484574	0.0001320135785963333	0.00012641116584405056	5.985556984943877e-06	
29.114332981902788	0.00014545572241775627	0.00013840196463904084	7.399689607352227e-06	
29.565460042548164	0.00016035417287002028	0.0001517191890871397	8.947753792762963e-06	
30.0235773242978	0.00017709431583456405	0.00016662565402098626	1.072323943603535e-05	
30.488793140740842	0.0001957591314933235	0.000183457545352527	1.2534363251448815e-05	
30.961217483787163	0.0002173061266742113	0.00020265196092488652	1.4895584535065962e-05	
31.440962049673153	0.00024256202312647102	0.00022478785903996156	1.79924666838632e-05	
31.928140265370157	0.0002724568000896493	0.000250648698446472	2.1993661101545792e-05	
32.42286731540228	0.00030870312897178054	0.0002813214658795873	2.7522981421681673e-05	
32.925260169079685	0.00035405026621657294	0.00031835937794525814	3.576008698947897e-05	
33.435437608153904	0.0004132503232962005	0.0003640617149349794	4.9196450035318095e-05	
33.95352025490161	0.0004986268948671151	0.0004219824668834852	7.675073465828292e-05	
34.479630600643624	0.0006558136175277639	0.0004979201641042209	0.00016259609195257426	
35.01389303470575	0.0005731452929799903	0.0006020181598397026	0.00039961676592349297	
35.556433873828425	0.0006387007899493394	0.0007537577751520521	0.00012133439870065467	
36.107381392031996	0.0009291803381320088	0.0009958478742988586	6.709903630223361e-05	
36.666865850944866	0.0013972333549421654	0.001443042984496717	4.588657401384894e-05	
37.23501953060145	0.002504748496504094	0.00253667542697529	3.448155533786823e-05	
37.81197676071744	0.0077880543234848595	0.007773663644647191	2.7278388615756717e-05	
38.397873952449665	0.004526287220295343	0.004528791918982865	2.1867570510484343e-05	
38.99284963064802	0.0020538857406437795	0.002044417964121079	1.913341422430637e-05	
39.59704446660722	0.0013283275210519692	0.0013163934714366435	1.6003331947064524e-05	
40.21060131132589	0.0009857318799460345	0.0009746090037366791	1.4445004687379467e-05	
40.83366522928125	0.0007850124222940557	0.0007765441109150859	1.0711928407521849e-05	
41.46638353272696	0.0006527089355577542	0.0006472855233315554	8.256072683612748e-06	
42.108905816522395	0.0005625183449648098	0.000556225526784921	8.784589403639215e-06	
42.76138399350171	0.0004913686810436119	0.0004885535948992637	5.340403925431654e-06	
43.42397233039088	0.00043583582946316615	0.0004362360960081509	4.276216260678387e-06	
44.096827484281306	0.00039042822213623964	0.00039454000925161204	6.0930001323236504e-06	
44.78010853966855	0.0003513886790038286	0.00036049644912378593	1.0321807563149195e-05	
45.47397704606499	0.0003160587533162714	0.00033214907382326077	1.7547868105215293e-05	
46.17859705619533	0.0002785982026267682	0.0003081564545002935	3.174856433727803e-05	
46.894135164783904	0.0002611378038749051	0.0002875681313664072	5.066676934408231e-05	
47.62076054794297	0.00019935910202200245	0.00026969187202103537	0.0001306947243429305	
48.35864500317141	0.0003785808281564605	0.00025401156220678997	0.0001352221354813517	
49.10796298997312	0.0003003361849352553	0.00024013454800300905	6.106546035789761e-05	
49.86889167110482	0.0002681610183924604	0.00022775680219647238	4.069112089468748e-05	
50.641610954463076	0.00024746844582326365	0.00021663925286707252	3.1074502887377236e-05	
51.42630353562007	0.00023228625224509399	0.0002065913132955157	2.5817526826182776e-05	
52.22315494101898	0.0002186107933864333	0.00019745918091377437	2.127945250631017e-05	
53.03235357183818	0.00020766101112718404	0.00018911736857362964	1.8698009288402458e-05	
53.854090748535334	0.00019629701267256935	0.00018146247236534594	1.498742096211541e-05	
54.688560756081706	0.00018457911912467262	0.0001744085159936024	1.0585902309786044e-05	
55.53596088989733	0.00016748822317748518	0.0001678834252783631	1.0319221140182122e-05	
56.39649150249797	0.00020192819391616493	0.00016182632519526474	4.4667837077286675e-05	
57.27035605086487	0.0001818367186897276	0.00015618544395720708	2.5867152808020816e-05	
58.15776114454846	0.00017167301572877108	0.00015091647083096538	2.081995707932104e-05	
59.05891659451753	0.00016417730066893959	0.0001459812570870849	1.8233419851088815e-05	
59.974035462765215	0.00015787755377609858	0.00014134677925429104	1.6559327338657694e-05	
60.90333411268367	0.00015222133099032593	0.0001369843049001863	1.5266817407861432e-05	
61.847032260219336	0.00014750545160809739	0.00013286871623776196	1.4661252941192996e-05	
62.80535302582078	0.0001427408491178554	0.00012897795778756612	1.3780922111395306e-05	
63.778522987191536	0.00013835886909939146	0.00012529258233819014	1.3082212220805446e-05	
64.76677223286032	0.000134265616620163	0.00012179537538336181	1.2484698211916604e-05	
65.77033441658139	0.00013041649219132958	0.00011847104265389581	1.195872193650274e-05	
66.78944681257751	0.00012678156416818094	0.00011530594871438842	1.1487880583965115e-05	
67.82435037163955	0.00012333788915199148	0.00011228789714638786	1.1061376678298988e-05	
68.87528977809474	0.00012006685050393332	0.00010940594479841226	1.0671507392969642e-05	
69.94251350765792	0.00011695285783746425	0.0001066502440979605	1.0312510859847155e-05	
71.02627388617911	0.00011398258506944787	0.0001040119086006016	9.979934147838302e-06	
72.12682714930152	0.00011114447455996476	0.00010148289787658743	9.670250283774133e-06	
73.24443350304374	0.00010842839173488682	9.905591856581848e-05	9.38061059305209e-06	
74.37935718532088	0.00010582537271901068	9.672433901199806e-05	9.108676972426469e-06	
75.53186652841877	0.00010332743320767172	9.448211535007443e-05	8.852504220097025e-06	
76.7022340224364	0.00010092741963258095	9.232372729312265e-05	8.610455118110296e-06	
77.89073637971123	9.861889066207194e-05	9.024412216519084e-05	8.381137698975335e-06	
79.09765460024283	9.639602113567115e-05	8.82386659703469e-05	8.16335797097364e-06	
80.32327403813038	9.425352301716454e-05	8.630310048684563e-05	7.956083676448245e-06	
81.5678844690394	9.218657953579746e-05	8.44335055380505e-05	7.758416088119942e-06	
82.83178015871405	9.019078973351246e-05	8.262626572557852e-05	7.5695677676100755e-06	
84.11525993255103	8.826212135061268e-05	8.087804102068085e-05	7.38884481713968e-06	
85.41862724625115	8.639687048228813e-05	7.918574070153977e-05	7.215632565537003e-06	
86.74219025756646	8.459162679667496e-05	7.754650020046829e-05	7.049383912753739e-06	
88.08626189915832	8.284324336712183e-05	7.595766048875824e-05	6.889609756083486e-06	
89.45115995258467	8.11488103665159e-05	7.44167496803736e-05	6.735871063503981e-06	
90.83720712343391	7.950563201933812e-05	7.292146658066049e-05	6.587772262748223e-06	
92.24473111762269	7.791120632072684e-05	7.146966594420255e-05	6.444955690599506e-06	
93.67406471887617	7.636320712030746e-05	7.005934523809088e-05	6.307096903408969e-06	
95.1255458674087	7.48594682382854e-05	6.86886327341719e-05	6.17390069240079e-06	
96.59951773982377	7.339796933685602e-05	6.73557767770862e-05	6.0450976797221054e-06	
98.09632883025184	7.197682331468069e-05	6.605913609476855e-05	5.920441396097015e-06	
99.61633303274554	7.059426502844856e-05	6.47971710350883e-05	5.799705760253834e-06	
101.15988972495167	6.92486411752184e-05	6.356843562691358e-05	5.6826828953992245e-06	
102.72736385307937	6.793840119368698e-05	6.237157037645778e-05	5.569181229918876e-06	
104.31912601818526	6.666208906281563e-05	6.12052957206176e-05	5.459023838938108e-06	
105.93555256379533	6.541833589317608e-05	6.006840606840059e-05	5.352046990934251e-06	
107.57702566488457	6.420585322058813e-05	5.895976436967885e-05	5.248098869676818e-06	
109.24393341823551	6.302342692360833e-05	5.787829715758e-05	5.14703844669493e-06	
110.93666993419627	6.186991169659298e-05	5.6822990016987334e-05	5.048734483482144e-06	
112.65563542986153	6.074422601870906e-05	5.5792883436995125e-05	4.953064645931813e-06	
114.40123632369622	5.9645347566667784e-05	5.478706900986995e-05	4.859914716197579e-06	
116.17388533162597	5.8572309025301226e-05	5.38046859431855e-05	4.769177889407289e-06	
117.9740015646163	5.752419425557333e-05	5.284491785541629e-05	4.680754144514731e-06	
119.802010627764	5.6500134784341644e-05	5.190698982845649e-05	4.594549680121075e-06	
121.65834472092367	5.549930658428448e-05	5.0990165693332594e-05	4.5104764073961725e-06	
123.54344274089367	5.452092711596975e-05	5.00937455278527e-05	4.428451493319374e-06	
125.45775038518534	5.3564252607150405e-05	4.9217063347122605e-05	4.348396948382572e-06	
127.40172025740017	5.2628575547086225e-05	4.8359484969796325e-05	4.270239253677176e-06	
129.3758119742398	5.171322237607393e-05	4.752040604464688e-05	4.193909022951817e-06	
131.3804922741741	5.0817551352459177e-05	4.6699250223570794e-05	4.1193406957927614e-06	
133.41623512779302	4.9940950581246726e-05	4.589546746849788e-05	4.046472258564695e-06	
135.48352184986857	4.9082836190051244e-05	4.5108532480889015e-05	3.9752449901648966e-06	
137.58284121315285	4.824265063956929e-05	4.4337943243586014e-05	3.905603230002071e-06	
139.71468956393986	4.741986115702809e-05	4.358321966574229e-05	3.837494165921117e-06	
141.879570939417	4.6613958282197845e-05	4.284390232242933e-05	3.770867640061584e-06	
144.07799718683648	4.58244545165611e-05	4.211955128128669e-05	3.7056759708710178e-06	
146.31048808453184	4.505088306713077e-05	4.140974500928108e-05	3.641873789696182e-06	
148.57757146481032	4.429279667720755e-05	4.0714079353262395e-05	3.579417890551179e-06	
150.87978333874923	4.354976653708527e-05	4.003216658856862e-05	3.5182670918165436e-06	
153.2176680229263	4.282138126835197e-05	3.936363453043678e-05	3.458382108757146e-06	
155.5917782681133	4.210724597601156e-05	3.8708125703434345e-05	3.399725435866805e-06	
158.00267538996428	4.140698136316565e-05	3.8065296564537795e-05	3.3422612381505584e-06	
160.45092940172842	4.07202229034613e-05	3.7434816775857677e-05	3.2859552505488774e-06	
162.9371191490193	4.004662006692788e-05	3.6816368523347195e-05	3.2307746847881355e-06	
165.46183244667284	3.9385835595203886e-05	3.62096458781367e-05	3.176688143014339e-06	
168.02566621772516	3.873754482249623e-05	3.561435419741398e-05	3.123665537631079e-06	
170.6292266345446	3.810143503892179e-05	3.503020956202202e-05	3.07167801681864e-06	
173.27312926215015	3.7477204893160815e-05	3.4456938248174266e-05	3.0206978952623988e-06	
175.9579992037507	3.686456383160462e-05	3.3894276230896214e-05	2.9706985896631104e-06	
178.68447124853947	3.626323157140936e-05	3.334196871699127e-05	2.9216545586419134e-06	
181.45319002177868	3.5672937605076946e-05	3.279976970550179e-05	2.8735412466891494e-06	
184.2648101372089	3.509342073437311e-05	3.2267441573794045e-05	2.8263350318374997e-06	
187.11999635182175	3.4524428631566035e-05	3.174475468753945e-05	2.7800131767696264e-06	
190.019423723029	3.3965717426126296e-05	3.1231487032996716e-05	2.734553783095745e-06	
192.9637777682679	3.34170513151725e-05	3.072742387011949e-05	2.6899357485601996e-06	
195.95375462707955	3.2878202196078124e-05	3.023235740512459e-05	2.646138726956945e-06	
198.99006122569847	3.234894931977546e-05	2.9746086481257014e-05	2.603143090552887e-06	
202.0734154441926	3.1829078963401935e-05	2.926841628658081e-05	2.5609298948349413e-06	
205.20454628619316	3.1318384121035016e-05	2.8799158077709796e-05	2.5194808454124378e-06	
208.38419405125447	3.081666421135391e-05	2.8338128918470614e-05	2.478778266920093e-06	
211.6131105098844	3.032372480115066e-05	2.7885151432562394e-05	2.4388050737796438e-06	
214.892059081287	2.9839377343691914e-05	2.7440053569343702e-05	2.3995447426901882e-06	
218.22181501385919	2.9363438931002557e-05	2.7002668381938215e-05	2.360981286726647e-06	
221.60316556848443	2.8895732059209466e-05	2.6572833816907066e-05	2.3230992309364324e-06	
225.03691020466627	2.843608440614358e-05	2.615039251478744e-05	2.2858835893325685e-06	
228.5238607695462	2.7984328620454018e-05	2.5735191620844894e-05	2.249319843189162e-06	
232.06484168985054	2.7540302121539823e-05	2.5327082605431342e-05	2.213393920552781e-06	
235.66069016681035	2.7103846909652344e-05	2.4925921093381285e-05	2.1780921768897094e-06	
239.3122563741041	2.6674809385564395e-05	2.453156670191648e-05	2.1434013767950294e-06	
243.0204036588648	2.6253040179243885e-05	2.4143882886564915e-05	2.1093086766948732e-06	
246.78600874580337	2.583839398700636e-05	2.3762736794631844e-05	2.0758016084786727e-06	
250.60996194449422	2.543072941665562e-05	2.3387999125790607e-05	2.0428680640022893e-06	
254.4931673598731	2.502990884015403e-05	2.3019543999389363e-05	2.010496280407655e-06	
258.43654310599635	2.4635798253393504e-05	2.2657248828095268e-05	1.978674826208065e-06	
262.4410215231124	2.4248267142666148e-05	2.2300994197521824e-05	1.947392588092203e-06	
266.507549398097	2.3867188357458784e-05	2.195066375150756e-05	1.9166387584029494e-06	
270.63708818830384	2.3492437989219703e-05	2.160614408273468e-05	1.8864028232504145e-06	
274.8306142488838	2.312389525576781e-05	2.126732462839604e-05	1.8566745512210257e-06	
279.08911906362675	2.2761442391035183e-05	2.093409757063626e-05	1.8274439826475886e-06	
283.4136094793798	2.2404964539852964e-05	2.0606357741510164e-05	1.7987014194071372e-06	
287.80510794409827	2.2054349657508367e-05	2.0284002532216747e-05	1.7704374152159052e-06	
292.26465274858515	2.1709488413817272e-05	1.9966931806381805e-05	1.7426427663927708e-06	
296.7932982719762	2.137027410147224e-05	1.965504781717584e-05	1.7153085030642042e-06	
301.3921152310292	2.1036602548440237e-05	1.9348255128066475e-05	1.6884258807858006e-06	
306.0621909332746	2.070837203419783e-05	1.9046460537016515e-05	1.6619863725568632e-06	
310.80462953409153	2.0385483209604066e-05	1.874957300394979e-05	1.63598166120608e-06	
315.6205522977641	2.006783902022321e-05	1.8457503581317393e-05	1.610403632127792e-06	
320.5110978625849	1.975534463292028e-05	1.817016534760647e-05	1.5852443663495598e-06	
325.47742251006514	1.944790736556262e-05	1.788747334364279e-05	1.5604961339129685e-06	
330.52070043831674	1.914543661967045e-05	1.760934451154685e-05	1.5361513875508342e-06	
335.6421240396705	1.8847843815868115e-05	1.733569763621126e-05	1.5122027566447421e-06	
340.8429041825955	1.8555042331996454e-05	1.7066453289174414e-05	1.4886430414481717e-06	
346.1242704979875	1.826694744375424e-05	1.680153377477266e-05	1.4654652075611058e-06	
351.4874716698928	1.79834762677444e-05	1.6540863078459586e-05	1.442662380642969e-06	
356.9337757307372	1.770454770680726e-05	1.628436681718718e-05	1.4202278413514565e-06	
362.46447036112943	1.7430082397529982e-05	1.603197219174952e-05	1.3981550204956982e-06	
368.08086319431027	1.716000265982714e-05	1.5783607940994903e-05	1.3764374943927771e-06	
373.7842821253185	1.6894232448493174e-05	1.553920429781756e-05	1.3550689804170914e-06	
379.57607562494815	1.6632697306632987e-05	1.5298692946844773e-05	1.3340433327330692e-06	
385.45761305857025	1.637532432088189e-05	1.5062006983739837e-05	1.313354538201934e-06	
391.43028500989345	1.6122042078330938e-05	1.4829080876045412e-05	1.2929967124539371e-06	
397.49550360974456	1.587278062507789e-05	1.4599850425495851e-05	1.2729640961177538e-06	
403.6547028699399	1.5627471426328816e-05	1.4374252731730991e-05	1.2532510511995344e-06	
409.9093390223323	1.538604732797877e-05	1.4152226157347142e-05	1.2338520576042297e-06	
416.26089086311043	1.5148442519603946e-05	1.3933710294224573e-05	1.2147617097923162e-06	
422.71086010243414	1.4914592498801264e-05	1.3718645931073856e-05	1.195974713565517e-06	
429.2607717194863	1.4684434036814533e-05	1.3506975022146374e-05	1.1774858829752652e-06	
435.91217432302693	1.4457905145389651e-05	1.329864065705717e-05	1.1592901373482463e-06	
442.6666405175339	1.4234945044803936e-05	1.3093587031670795e-05	1.141382498423388e-06	
449.52576727501685	1.401549413301789e-05	1.2891759420003515e-05	1.1237580875952474e-06	
456.4911763125926	1.3799493955899949e-05	1.2693104147097425e-05	1.1064121232587774e-06	
463.56451447591087	1.3586887178477407e-05	1.2497568562824245e-05	1.0893399182508743e-06	
470.74745412852144	1.3377617557169142e-05	1.2305101016578806e-05	1.0725368773842916e-06	
478.04169354727435	1.3171629912957732e-05	1.2115650832824108e-05	1.0559984950696594e-06	
485.4489573238469	1.2968870105460921e-05	1.19291682874516e-05	1.0397203530218412e-06	
492.97099677249224	1.2769285007864173e-05	1.1745604584922455e-05	1.023698118046647e-06	
500.60959034410683	1.257282248267798e-05	1.1564911836156836e-05	1.0079275399045005e-06	
508.36654404671106	1.237943135828545e-05	1.1387043037140191e-05	9.924044492475949e-07	
516.2436918724502	1.2189061406247147e-05	1.1211952048216633e-05	9.7712475562739e-07	
524.242896231207	1.2001663319332046e-05	1.103959357404144e-05	9.620844455693136e-07	
532.3660483909357	1.1817188690244731e-05	1.0869923144165496e-05	9.472795807119321e-07	
540.6150689248177	1.1635589991020431e-05	1.0702897094226245e-05	9.327062960076178e-07	
548.9919081653474	1.1456820553060935e-05	1.0538472547720593e-05	9.183607979823115e-07	
557.4985466654523	1.128083454778559e-05	1.0376607398336573e-05	9.042393630517772e-07	
566.1369956667598	1.1107586967872834e-05	1.0217260292821502e-05	8.903383358919981e-07	
574.909297575119	1.093703360906891e-05	1.0060390614365562e-05	8.766541278615384e-07	
583.8175264434902	1.076913105254138e-05	9.905958466480566e-06	8.631832154735837e-07	
592.8637884623186	1.0603836647756268e-05	9.75392465735467e-06	8.49922138915844e-07	
602.0502224575035	1.0441108495858404e-05	9.604250684664679e-06	8.368675006161512e-07	
611.379000396087	1.0280905433535676e-05	9.456898720828401e-06	8.240159638520465e-07	
620.8523278997751	1.0123187017348769e-05	9.311831598680344e-06	8.113642514026268e-07	
630.4724447664181	9.96791350850853e-06	9.169012797554701e-06	7.989091442408034e-07	
640.2416254995708	9.815045858084343e-06	9.02840642976045e-06	7.866474802645912e-07	
650.1621798462554	9.664545692627286e-06	8.889977227433976e-06	7.745761530657253e-07	
660.2364533430635	9.51637530019265e-06	8.75369052975514e-06	7.626921107342944e-07	
670.4668278707137	9.370497616747262e-06	8.619512270513708e-06	7.509923546979107e-07	
680.8557222172046	9.226876212947458e-06	8.487408966013229e-06	7.394739385941259e-07	
691.4055926496942	9.085475281274283e-06	8.357347703300247e-06	7.281339671748655e-07	
702.1189334952396	8.946259623513098e-06	8.22929612870721e-06	7.169695952416201e-07	
712.9982777305363	8.80919463856533e-06	8.103222436697933e-06	7.059780266102982e-07	
724.0461975807946	8.67424631058052e-06	7.979095359004909e-06	6.951565131045887e-07	
735.2653051278958	8.541381197397543e-06	7.85688415404834e-06	6.845023535768618e-07	
746.6582529279726	8.410566419284108e-06	7.736558596627045e-06	6.740128929555093e-07	
758.2277346385576	8.281769647964334e-06	7.618088967871952e-06	6.636855213178504e-07	
769.9764856554507	8.154959095924457e-06	7.501446045453152e-06	6.535176729876514e-07	
781.9072837594538	8.030103505987223e-06	7.386601094031979e-06	6.435068256563626e-07	
794.0229497731273	7.907172141145956e-06	7.273525855949869e-06	6.336504995273024e-07	
806.3263482277227	7.786134774649528e-06	7.162192542146112e-06	6.239462564818909e-07	
818.82038804045	7.666961680329988e-06	7.052573823296937e-06	6.143916992672675e-07	
831.5080232022387	7.549623623164829e-06	6.944642821168685e-06	6.049844707044871e-07	
844.3922534761538	7.4340918500662325e-06	6.838373100178122e-06	5.957222529166038e-07	
857.4761251066391	7.320338080889963e-06	6.733738659153193e-06	5.866027665759999e-07	
870.7627315397452	7.208334499656868e-06	6.630713923287842e-06	5.77623770170295e-07	
884.2552141545192	7.098053745980201e-06	6.529273736284751e-06	5.687830592861899e-07	
897.9567630057271	6.989468906692322e-06	6.429393352680085e-06	5.600784659107244e-07	
911.8706175780853	6.882553507664462e-06	6.331048430344574e-06	5.515078577492739e-07	
926.0000675521785	6.777281505813656e-06	6.2342150231555e-06	5.430691375598718e-07	
940.3484535822448	6.673627281291036e-06	6.1388695738343625e-06	5.347602425032179e-07	
954.9191680860141	6.571565629845963e-06	6.044988906945185e-06	5.265791435079174e-07	
969.715656046784	6.4710717553607e-06	5.952550222048617e-06	5.185238446505046e-07	
984.7414158279239	6.3721212625505415e-06	5.861531087007233e-06	5.105923825497338e-07	
1000.0	6.27469014982442e-06	5.771909431437515e-06	5.027828257747044e-07	


==> data/fig_iss_ph2_bode_12.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00016987235114192904	2.816770684663865e-07	
0.10154950161807173	0.00017278466415118562	0.00017258732380194154	2.838165668312807e-07	
0.10312301278878754	0.0001755487736805152	0.0001753483659236368	2.860064092177799e-07	
0.10472090554055413	0.00017835991065214078	0.00017815638773428582	2.882475223124505e-07	
0.10634355766636439	0.0001812190100408309	0.00018101232345465415	2.9054084280889655e-07	
0.10799135281311975	0.00018412703171742393	0.00018391713218928447	2.9288731747029014e-07	
0.1096646805723366	0.00018708496138198917	0.0001868717988594372	2.9528790320199016e-07	
0.11136393657225817	0.0001900938115420566	0.00018987733518109642	2.9774356713421744e-07	
0.11308952257139368	0.00019315462253847283	0.00019293478069059628	3.00255286715683e-07	
0.11484184655350702	0.0001962684636216082	0.00019604520382059297	3.0282404982006287e-07	
0.11662132282407707	0.00019943643408081553	0.00019920970302928306	3.0545085486388615e-07	
0.11842837210825283	0.00020265966443023005	0.00020242940798595877	3.081367109367634e-07	
0.12026342165032622	0.0002059393176542057	0.0002057054808161943	3.1088263794404514e-07	
0.12212690531474645	0.00020927659051590068	0.00020903911741017352	3.1368966676455915e-07	
0.12401926368869937	0.00021267271493276095	0.00021243154879791205	3.165588394206803e-07	
0.12594094418627644	0.00021612895942290397	0.00021588404259537185	3.194912092636295e-07	
0.12789240115425762	0.00021964663062667487	0.0002193979045257439	3.2248784117187297e-07	
0.12987409597953362	0.0002232270749079473	0.00022297448002046687	3.2554981176632077e-07	
0.13188649719819254	0.00022687168004004944	0.0002266151559048677	3.2867820963784997e-07	
0.13393008060629666	0.00023058187698154302	0.0002303213621736434	3.3187413559458376e-07	
0.13600532937237603	0.0002343591417474478	0.0002340945738617863	3.35138702920462e-07	
0.13811273415166478	0.00023820499738190403	0.00023793631301693784	3.3847303765211605e-07	
0.14025279320210793	0.00024212101603869339	0.0002418481507795918	3.418782788731413e-07	
0.1424260125021654	0.00024610882117650346	0.0002458317095780369	3.4535557902174923e-07	
0.1446329058704415	0.0002501700898763239	0.00024988866544542026	3.4890610421816903e-07	
0.14687399508716817	0.00025430655528890816	0.00025402075046686935	3.5253103460729746e-07	
0.14914981001757044	0.00025852000922081886	0.0002582297553651899	3.5623156471871705e-07	
0.15146088873714358	0.0002628123048682246	0.00026251753223430365	3.6000890384598167e-07	
0.1538077776588715	0.00026718535970829686	0.00026688599743028205	3.638642764394856e-07	
0.15619103166241588	0.00027164115855882133	0.00027133713463057906	3.677989225226169e-07	
0.15861121422530794	0.00027618175681745096	0.00027587299807290105	3.718140981210193e-07	
0.16106889755617235	0.0002808092838929174	0.0002804957159860233	3.75911075712518e-07	
0.16356466273001555	0.00028552594684149596	0.000285207494225849	3.800911446954315e-07	
0.1660990998256107	0.00029033403422306584	0.0002900106201310555	3.843556118736362e-07	
0.16867280806501112	0.00029523592019226774	0.0002949074666138215	3.887058019653916e-07	
0.1712863959552255	0.00030023406884151406	0.00029990049650240475	3.9314305812323754e-07	
0.17394048143208848	0.0003053310388139851	0.00030499226715368234	3.976687424837251e-07	
0.17663569200636045	0.0003105294882062414	0.0003101854353553069	4.022842367258543e-07	
0.17937266491209122	0.0003158321797817329	0.0003154827625387397	4.0699094265742356e-07	
0.18215204725728248	0.00032124198651828015	0.00032088712032624317	4.117902828200662e-07	
0.18497449617688488	0.00032676189751458035	0.0003264014964368892	4.1668370111264154e-07	
0.18784067898816573	0.00033239502428295496	0.00033202900097879334	4.216726634363609e-07	
0.1907512733484843	0.00033814460745794193	0.0003377728731571761	4.2675865836563114e-07	
0.19370696741551147	0.0003440140239529372	0.0003436364884304657	4.319431978337189e-07	
0.1967084600099325	0.0003500067945999911	0.00034962336614953416	4.3722781784800193e-07	
0.19975646078067044	0.00035612659231101774	0.0003557371777183354	4.4261407922356354e-07	
0.20285169037266976	0.00036237725080219584	0.0003619817553177168	4.4810356834206417e-07	
0.2059948805972802	0.0003687627739271846	0.0003683611012380296	4.536978979356355e-07	
0.20918677460527996	0.00037528734566907277	0.00037487939787045674	4.5939870789430577e-07	
0.21242812706258082	0.0003819553408456891	0.00038154101841168217	4.6520766610085566e-07	
0.215719704328655	0.0003887713365881549	0.00038835053834178774	4.7112646929070913e-07	
0.21906228463772706	0.00039574012465836973	0.00039531274774106165	4.771568439403941e-07	
0.22245665828277353	0.00040286672467757526	0.00040243266451786916	4.833005471837962e-07	
0.22590362780237347	0.00041015639834532727	0.0004097155486269086	4.895593677591914e-07	
0.22940400817045398	0.00041761466473619693	0.0004171669173651814	4.959351269844134e-07	
0.23295862698897662	0.00042524731677044534	0.00042479256184190927	5.02429679767417e-07	
0.2365683246836085	0.0004330604389648584	0.00043259856472859887	5.090449156440635e-07	
0.2402339547024262	0.00044106042658106914	0.0004405913194065637	5.157827598582916e-07	
0.243956383717698	0.00044925400630114256	0.00044877755064169595	5.226451744697158e-07	
0.24773649183079302	0.0004576482585741782	0.0004571643369302283	5.296341595042391e-07	
0.2515751727802653	0.0004662506417933635	0.0004657591346749258	5.367517541428015e-07	
0.2554733341531623	0.0004750690184805529	0.0004745698043687856	5.440000379466949e-07	
0.2594318975996074	0.00048411168367532063	0.0004836046389831804	5.51381132132787e-07	
0.26345179905070754	0.0004933873957478421	0.0004928723947798163	5.588972008858962e-07	
0.2675339889398373	0.0005029054098802916	0.0005023823247911814	5.665504527216624e-07	
0.27167943242735193	0.0005126755144901123	0.0005121442152428437	5.743431418988166e-07	
0.2758891096287819	0.0005227080709010214	0.0005221684252234689	5.822775698788681e-07	
0.28016401584656353	0.0005330140566045368	0.0005324659299453292	5.903560868469303e-07	
0.2845051618053608	0.0005436051124968288	0.0005430483679801322	5.985810932778498e-07	
0.28891357389103245	0.0005544935945236229	0.0005539280929028698	6.069550415734474e-07	
0.2933902943933029	0.0005656926302205816	0.0005651182298311391	6.154804377526471e-07	
0.29793638175219256	0.0005772161806992726	0.0005766327374100314	6.241598432136199e-07	
0.30255291080826724	0.00058907910870066	0.0005884864758645342	6.329958765609928e-07	
0.30724097305676445	0.0006012972534206605	0.0006006952818239952	6.419912155046739e-07	
0.31200167690565833	0.0006138875129074738	0.000613276050718349	6.511485988394555e-07	
0.3168361479377224	0.0006268679349402299	0.000626246827655669	6.604708285010799e-07	
0.3217455291766536	0.0006402578174256675	0.0006396269078177576	6.699607717076765e-07	
0.32673098135731937	0.0006540778194970588	0.0006534369475579966	6.796213631897703e-07	
0.33179368320019265	0.0006683500846711393	0.0006676990875572304	6.894556075136791e-07	
0.33693483169003946	0.0006830983776188623	0.0006824370895935052	6.994665815072361e-07	
0.3421556423589239	0.0006983482363396444	0.0006976764887153524	7.096574367841793e-07	
0.3474573495735992	0.0007141271418030044	0.0007134447628825277	7.200314023820663e-07	
0.35284120682735126	0.0007304647074438646	0.0007297715224604955	7.305917875143596e-07	
0.3583084870363649	0.0007473928912780079	0.0007466887223351758	7.413419844456857e-07	
0.3638604828406817	0.000764946233853902	0.0007642308998641907	7.522854714943446e-07	
0.3694985069098218	0.0007831621257908657	0.0007824354424146194	7.634258161704525e-07	
0.37522389225314035	0.0008020811092890041	0.0008013428888727243	7.747666784592364e-07	
0.3810379925349945	0.0008217472187556883	0.0008209972702704745	7.863118142529583e-07	
0.3869421823947922	0.0008422083666038157	0.0008414464955841578	7.980650789418919e-07	
0.39293785777200174	0.0008635167813730087	0.0008627427898563093	8.100304311741226e-07	
0.39902643623619527	0.000885729506649142	0.0008849431931164245	8.222119367890897e-07	
0.4052093573222091	0.0009089089708642655	0.0009081101301826283	8.346137729434429e-07	
0.41148808287049476	0.0009331236400166405	0.0009323120633841477	8.472402324205279e-07	
0.41786409737274555	0.0009584487677466578	0.0009576242426404883	8.600957281571865e-07	
0.4243389083228771	0.0009849672601505038	0.000984129570279383	8.731847979775838e-07	
0.43091404657344795	0.0010127706763538382	0.001011919601615988	8.865121095585505e-07	
0.4375910666976019	0.0010419603903888586	0.001041095706836994	9.000824656250602e-07	
0.4443715473566186	0.0010726489455634963	0.0010717704253787289	9.139008093966311e-07	
0.45125709167315986	0.001104961639600327	0.0011040690510772794	9.279722302862689e-07	
0.4582493276102989	0.001139038387777376	0.0011381314953233393	9.423019698680026e-07	
0.4653499083564233	0.0011750359226852163	0.0011741144868368822	9.56895428109331e-07	
0.4725605127161014	0.001213130403778721	0.0012121941812408576	9.71758169891783e-07	
0.4798828455070056	0.0012535205286672477	0.0012525692723788144	9.86895931804417e-07	
0.4873186379629853	0.0012964312624453235	0.0012954647216799195	1.0023146292156854e-06	
0.49486964814338685	0.0013421183332324228	0.001341136253741781	1.0180203636328165e-06	
0.5025376613487146	0.0013908736841277273	0.0013898758083393818	1.0340194302941573e-06	
0.5103244905427329	0.0014430321277332332	0.0014420181950165715	1.0503183260181887e-06	
0.5182319767811088	0.0014989795245651842	0.0014979492715842813	1.0669237572269978e-06	
0.5262619896466971	0.0015591629086860453	0.0015581160698632233	1.0838426480981682e-06	
0.5344164276915693	0.0016241031238394116	0.001623039431960978	1.1010821487529716e-06	
0.5426972188858914	0.0016944107276093538	0.001693329914615285	1.1186496433245842e-06	
0.5511063210737586	0.0017708061941045228	0.0017697079921180964	1.1365527577264081e-06	
0.559645722436092	0.001854145834520203	0.001853029977193622	1.154799366808727e-06	
0.5683174419607084	0.0019454554170076303	0.0019443216412881944	1.173397600482919e-06	
0.5771235299196736	0.0020459742927716237	0.0020448223412342552	1.192355848231706e-06	
0.5860660683540517	0.0021572140689021194	0.0021560436928548363	1.2116827610986755e-06	
0.595147171566167	0.002281037747271901	0.0022798487109318487	1.2313872500592892e-06	
0.604368986619493	0.002419768170962253	0.002418560257138881	1.2514784798230464e-06	
0.6137336938462858	0.002576339270997045	0.002575112288931665	1.2719658637325812e-06	
0.6232435073630855	0.002754511203123616	0.0027532649996623573	1.2928589389894682e-06	
0.6329006755942035	0.002959183237365476	0.0029579177126004925	1.3141672791859545e-06	
0.6427074818033226	0.0031968604449351783	0.003195575575234287	1.335901088288019e-06	
0.6526662446333333	0.0034763702104425817	0.0034750660838345827	1.3580698278687008e-06	
0.6627793186545348	0.0038099997949281542	0.003808676665451943	1.3806828541478193e-06	
0.6730490949213316	0.0042153747509317595	0.004214033127097011	1.4037487231541084e-06	
0.6834780015375548	0.004718709135520044	0.0047173499307185725	1.4272744216045945e-06	
0.6940685042305437	0.005360756907417576	0.005359381711151154	1.4512639227465348e-06	
0.7048231069341222	0.00620850039623585	0.006207112000641037	1.475715318807441e-06	
0.7157443523806098	0.007380247733066347	0.007378851257309432	1.50061463307351e-06	
0.7268348227020044	0.009106259709070159	0.009104865328770051	1.5259208680587034e-06	
0.7380971400404808	0.011901295374618908	0.011899926269110354	1.551523688256748e-06	
0.7495339671683494	0.01719324471132616	0.017191967702874605	1.5770920094450072e-06	
0.7611480081176202	0.030825646865672886	0.03082476637591519	1.6012886535905546e-06	
0.7729420088193235	0.10102107970750836	0.10102265633132015	1.622818352018154e-06	
0.784918757752735	0.04249306078818877	0.0424940330308941	1.675002185862806e-06	
0.7970810866046624	0.020164567039759124	0.020166163110116684	1.6998405953002418e-06	
0.8094318709389453	0.01306318355275494	0.0130648879610852	1.72826785399535e-06	
0.8219740308763326	0.009618965614840212	0.009620718541115876	1.7582259388202498e-06	
0.8347105317848907	0.007589169548000096	0.007590958197223353	1.7892469855499989e-06	
0.847644384981113	0.006251052626794044	0.006252873759609345	1.8211911802904478e-06	
0.8607786484418896	0.005302087457779246	0.005303940536237407	1.8540156362090722e-06	
0.8741164275275125	0.004593557090160473	0.004595442502478592	1.8877148882155711e-06	
0.8876608757158821	0.004043886667738735	0.004045805164061628	1.9223010736701045e-06	
0.9014151953480897	0.0036046121445582743	0.003606564633218052	1.9577961151553095e-06	
0.9153826383855528	0.0032451336694588454	0.00324712113778263	1.9942282732012947e-06	
0.9295665071788846	0.0029451801307070133	0.0029472036136104877	2.0316305233857266e-06	
0.9439701552486742	0.002690789926750863	0.002692850495101518	2.070039782207724e-06	
0.9585969880783669	0.0024720323524043434	0.002474131110022754	2.109496566331395e-06	
0.9734504639194281	0.0022816495338461268	0.0022837876184381395	2.150044893616514e-06	
0.9885340946089864	0.0021142124656571217	0.0021163910515994344	2.1917323318632733e-06	
1.0038514464001433	0.001965577587540086	0.001967797889581664	2.2346101474937197e-06	
1.01940614080515	0.0018325260274634418	0.001834789304921864	2.278733529514271e-06	
1.0352018554516484	0.0017125176574517903	0.001714825218725977	2.324161876604583e-06	
1.051242324952181	0.0016035194537826483	0.0016058726611199404	2.370959142419823e-06	
1.0675313417871697	0.0015038831959453178	0.0015062834704577736	2.419194238632819e-06	
1.0840727572015847	0.0014122566789496124	0.0014147055059021984	2.468941498400023e-06	
1.1008704821154982	0.001327518152949915	0.0013300170873564187	2.520281205289011e-06	
1.117928488048752	0.0012487271523091898	0.001251277824877008	2.5733001948555055e-06	
1.1352508080599522	0.001175087074592386	0.0011776911980577339	2.6280925381016835e-06	
1.1528415377000134	0.00110591630188751	0.0011085756777788765	2.6847603182148884e-06	
1.1707048359804781	0.001040625607565772	0.001043342133424848	2.743414514426751e-06	
1.1888449263568397	0.000978700233617501	0.000981475910691167	2.8041760096545425e-06	
1.2072660977271032	0.0009196854636680786	0.000922522405058205	2.8671767419322687e-06	
1.225972705445816	0.0008631748218945678	0.0008660752611071627	2.932561023644501e-06	
1.2449691723538168	0.0008088002414071968	0.0008117665411666104	3.0004870575114697e-06	
1.2642599898239333	0.0007562236952224859	0.0007592583562884655	3.0711286843371432e-06	
1.2838497188228888	0.0007051298870933385	0.0007082355566003724	3.1446774051536906e-06	
1.3037429909896587	0.0006552196702545605	0.0006583991487135117	3.221344730355144e-06	
1.3239445097305402	0.0006062039075199521	0.0006094601529465081	3.301364922528972e-06	
1.3444590513311867	0.0005577975113834274	0.000561133637779551	3.3849982248569217e-06	
1.3652914660858761	0.0005097134117160872	0.0005131326767907575	3.4725347423295884e-06	
1.386446679444272	0.000461656195626034	0.00046516196821438715	3.5642996259886896e-06	
1.4079296931759626	0.0004133151756533106	0.0004169108474326858	3.660646154864321e-06	
1.4297455865530366	0.000364356578029031	0.0003680454331309181	3.7619936807683094e-06	
1.451899517550985	0.00031441492570046724	0.0003181997626397779	3.868807898760033e-06	
1.4743967240682132	0.0002630840125607227	0.00026696630116398675	3.981606266603187e-06	
1.4972425251644468	0.00020991086441275164	0.00021388847106517878	4.100986926162553e-06	
1.5204423223183279	0.00015440943614965287	0.0001584689149480974	4.227633962423702e-06	
1.5440016007044985	9.620623167730545e-05	0.00010028354594545062	4.36233427864746e-06	
1.5679259304904682	3.705498206305848e-05	4.048817468534788e-05	4.505998038366702e-06	
1.5922209681535842	4.229303307276395e-05	3.791893604882268e-05	4.659684093879688e-06	
1.6168924578184014	0.00011343467280847885	0.0001086101319994645	4.824631977799272e-06	
1.6419462326147771	0.00019530503084761271	0.000190317674270846	5.002302551457033e-06	
1.667388216057011	0.000288075811539017	0.00028291787938839987	5.194430186938221e-06	
1.6932244234443516	0.00039464873278774893	0.0003893035898359504	5.403090502965182e-06	
1.7194609632832076	0.0005194382398463763	0.0005138882631247274	5.630789361381651e-06	
1.7461040387313935	0.0006689798087916007	0.0006632066264250268	5.88058136712277e-06	
1.7731599490647525	0.0008532628049250072	0.0008472473988030973	6.15623009741437e-06	
1.8006350911665105	0.0010883250395854985	0.0010820486363815373	6.462424987200055e-06	
1.828535961039703	0.0014016364654441124	0.0013950833481125343	6.805096326319303e-06	
1.8568691553430368	0.0018444796742921657	0.001837645225418102	7.191840799748305e-06	
1.885641372950552	0.0025247915699753453	0.0025177068994576028	7.632562140952865e-06	
1.9148594165354507	0.0037144571170139766	0.0037072803075202864	8.140402257034002e-06	
1.9445301941784663	0.006340609452953637	0.006334113795737358	8.733094978664879e-06	
1.974660721001155	0.016280233411130003	0.01628127381741559	9.434617109386742e-06	
2.0052581208244957	0.020716580551825903	0.02071414060114346	1.0296251395264438e-05	
2.036329627853186	0.007933045586390795	0.007942818993549908	1.134526190857664e-05	
2.067882588386045	0.004924114010529559	0.004936395075232556	1.2684082242468455e-05	
2.0999244625529108	0.003623371347639065	0.0036377097688866608	1.4454694604699963e-05	
2.132462826078452	0.0028967745020151495	0.0029136708783873795	1.691711966912546e-05	
2.1655053720733157	0.002429932033423466	0.0024505282222300993	2.05973146430642e-05	
2.199059912853022	0.0021008897305028465	0.00212756649759083	2.6742640000784505e-05	
2.2331343817850464	0.0018498447663448257	0.001888565619874721	3.9188932419703715e-05	
2.267736835164523	0.0016317981570314994	0.0017038289542370547	7.742692612074757e-05	
2.302875454119006	0.0016458978886482172	0.0015561976794773262	0.00017592751814964687	
2.3385585465427567	0.0014820475952822133	0.0014350663277072013	4.8540563319740036e-05	
2.3747945490609914	0.001356705150858898	0.001333526016413952	2.3403336917927506e-05	
2.411592029024571	0.001259142976853376	0.0012468816801645955	1.2380396623918894e-05	
2.4489596865355954	0.0011749958319738926	0.001171829712856256	4.399091550807601e-06	
2.4869063565043885	0.0011090748418332178	0.00110597661508681	3.000999187456901e-05	
2.5254410107383527	0.0010616000444637135	0.0010475443340545946	1.4558045958082006e-05	
2.564572760063192	0.0009992449023474973	0.0009951829190545044	9.790554331693653e-06	
2.604310856476998	0.0009625572924581051	0.0009478474599211875	1.4930477076168114e-05	
2.6446646953377266	0.0009145720982246912	0.0009047149116967892	9.86124296899123e-06	
2.6856438175845567	0.0008727014385837741	0.0008651264283029158	7.575448544765957e-06	
2.727257911993673	0.0008346660505394094	0.0008285464390138151	6.122734493646093e-06	
2.769516817469004	0.0007995914774873954	0.0007945329562412685	5.064057125307771e-06	
2.812430525368455	0.0007669440599680039	0.0007627155486568175	4.235775806724084e-06	
2.8560091818661824	0.0007363288593187956	0.0007327786054959058	3.558649782493523e-06	
2.9002630903514777	0.0007074272031575275	0.0007044482604732167	2.987978698240483e-06	
2.945202713864811	0.000679968484484782	0.0006774818079777407	2.495935015891102e-06	
2.9908386775716385	0.0006537135893911686	0.0006516587266309246	2.0639688916114866e-06	
3.0371817712745264	0.0006284430619440523	0.0006267725782013149	1.6790793682686745e-06	
3.0842429519642045	0.000603947173307897	0.0006026230959143167	1.3317986472004645e-06	
3.1320333464101533	0.0005800162776618048	0.0005790077129205478	1.015021486436351e-06	
3.180564253791325	0.0005564301090500046	0.0005557115772469454	7.23291471873059e-07	
3.2298471483676323	0.000532944449646448	0.0005324946760949347	4.52374701108098e-07	
3.2798936821928324	0.0005092728865050595	0.0005090738859884036	1.9927764590754615e-07	
3.3307156878694446	0.0004850598915615501	0.0004850962344251874	4.8343987432810276e-08	
3.3823251813463506	0.0004598385003171899	0.00046009666810953385	2.703024417972108e-07	
3.43473436475976	0.00043295978046829553	0.0004334275075384705	4.871472044958385e-07	
3.487955629318178	0.0004034680823497473	0.0004041335129443904	6.958482402025879e-07	
3.542001558232087	0.0003698654125929581	0.0003707156870856926	8.976202892025464e-07	
3.5968849296890193	0.0003296313604197732	0.0003306495036730575	1.0936657905131283e-06	
3.6526187198747286	0.0002781581940482618	0.000279313983703039	1.2850726449427878e-06	
3.7092161060411786	0.0002062574313905053	0.00020746669306041728	1.4728153842786478e-06	
3.7666904696220658	9.95578191450401e-05	0.00010020322686740757	1.6577528365525918e-06	
3.8250553993966134	0.00021557558933525437	0.0002138014542690613	1.8405550666380346e-06	
3.884324694702404	0.0012963607780698103	0.0012965380900761781	2.021283200287878e-06	
3.9445123686979775	0.0020162856193771325	0.002015948781328793	2.2094493585251876e-06	
4.005632651675993	0.0010563867788939965	0.0010583547512348498	2.390073492623439e-06	
4.067699994427721	0.0008011513051355176	0.0008035873372624154	2.5732059922663558e-06	
4.130729071659682	0.0006823293182708863	0.0006850325956914084	2.7586269780838376e-06	
4.194734785463209	0.0006112923393883976	0.0006142162622713711	2.9469272734016184e-06	
4.259732268837781	0.0005624454629628699	0.0005655758979633387	3.1388781076469905e-06	
4.325736889268946	0.0005257115539684272	0.0005290449044846585	3.3353457674119004e-06	
4.392764252361694	0.0004963202474520869	0.0004998575172552236	3.5372899663940374e-06	
4.460830205530115	0.0004717141516767045	0.0004754589237687786	3.7457826498062287e-06	
4.5299508417442365	0.00045038994690453236	0.0004543476012288004	3.962037439600449e-06	
4.600142503334918	0.0004313955776122893	0.00043557297418188675	4.187449301311261e-06	
4.671421785857698	0.00041408635888884207	0.0004184917129374909	4.423647043320029e-06	
4.743805542016518	0.00039799480283967607	0.0004026376291806638	4.672563415560244e-06	
4.817310885648243	0.0003827537517015428	0.00038764479189242753	4.936530213269201e-06	
4.891955195768907	0.0003680441687960958	0.0003731951888476707	5.21840969084236e-06	
4.967756120682691	0.0003535509128359567	0.00035897415417910055	5.521779669998495e-06	
5.044731582154526	0.00033891208144496625	0.0003446188667762863	5.85119931534026e-06	
5.122899779647386	0.00032364075280865313	0.0003296379801720292	6.212597389979548e-06	
5.202279194625215	0.00030697298429677546	0.0003132539173267697	6.61384608878243e-06	
5.282888594922542	0.00028751499411527713	0.00029403254056886913	7.065612296287936e-06	
5.364747039181794	0.00026226504004174425	0.0002688388768670471	7.58256250453616e-06	
5.447873881359371	0.00022325539798315663	0.00022912806257680888	8.181055004284236e-06	
5.532288775301544	0.00014655941351006884	0.00014624331965923235	8.876032021595204e-06	
5.618011679391243	0.0005925710759962692	0.0006016711405822145	9.912947815228417e-06	
5.705062861266868	0.0005055957709204417	0.0005110848390250086	1.156578519651235e-05	
5.793462902614208	0.0003911852494594695	0.00040332374742255936	1.342500870594533e-05	
5.883232704032601	0.0003441691400986005	0.0003606594990485203	1.6758545404723864e-05	
5.974393489976511	0.00031145798358905077	0.00033576957729153535	2.433714097480274e-05	
6.06696681377367	0.0002741933095539531	0.00031816726897907713	5.656657520411332e-05	
6.160974562720967	0.0003305112367897376	0.0003042796678716068	2.9342865579290675e-05	
6.25643896325932	0.0003003783611008772	0.00029255889796266137	7.837527436721324e-06	
6.353382586228693	0.0002838726084716386	0.00028222250338147837	1.9055786589840847e-06	
6.451828352204593	0.0002712851221400213	0.0002728289825866488	1.996432856210562e-06	
6.551799536917215	0.00026043539261923253	0.00026410710087008813	3.896849052483252e-06	
6.653319776754563	0.0002505362281943619	0.00025587796560662336	5.48706330652428e-06	
6.756413074350862	0.00024119740578091545	0.00024801579971146646	6.9170880070529375e-06	
6.861103804261538	0.00023217593033531784	0.00024042652728580526	8.317079331097057e-06	
6.9674167187261515	0.0002232865490376853	0.0002330351763738778	9.791030833090631e-06	
7.075376953520617	0.00021435641869391574	0.00022577785680509853	1.1445199024586325e-05	
7.1850100339000935	0.00020518859283380413	0.0002185961317833247	1.3417181279578854e-05	
7.2963418806339915	0.00019551275232912248	0.00021143253929388475	1.5920803831149934e-05	
7.40939881613446	0.0001848884419955697	0.00020422643560446223	1.9341152875962086e-05	
7.5242075706798515	0.00017246163153842027	0.00019690946515552173	2.448489860981952e-05	
7.640795288734611	0.00015619266866535872	0.00018939988437192092	3.341615620964565e-05	
7.759189535367103	0.00012963904914599052	0.0001815946562216339	5.347545374981738e-05	
7.879418302766868	0.00010065406820092078	0.0001733575501100509	0.00013563039853638152	
8.001510016862884	0.0002595296561245415	0.0001645000859954723	0.00010491918353699539	
8.125493544044346	0.00019820235161833877	0.00015474924680996884	4.775855705631257e-05	
8.251398197985628	0.00017104349125812135	0.00014368947381601367	2.7527199113509815e-05	
8.379253746576957	0.00014792056457752048	0.00013065139426443552	1.728987799189257e-05	
8.509090418962503	0.0001262973375623022	0.00011448172405402751	1.1816017150128579e-05	
8.640938912687513	0.00010122066868168554	9.30301964689227e-05	8.200856530251093e-06	
8.774830400956196	6.76103312594115e-05	6.206806345956657e-05	5.6395031056101124e-06	
8.910796540002062	2.7124891742690222e-05	2.620355061590304e-05	3.778896771605518e-06	
9.048869476572474	0.00013986932948006556	0.0001423332361034548	2.4957793618891566e-06	
9.189081855529167	0.0008256959757169457	0.0008222006840702604	4.188946590318586e-06	
9.331466827566528	0.0006503051753907278	0.000653422510904309	7.789319968749417e-06	
9.476058057049498	0.00037799184433082953	0.0003872934906493245	9.39214039999872e-06	
9.622889729972897	0.0002965483526475446	0.00030299557284171457	6.447555170116931e-06	
9.771996562044086	0.0002501715521176974	0.0002609794372056654	1.0819648551312006e-05	
9.923413806890872	0.00021952101034425676	0.00023502095701126015	1.55058815203117e-05	
10.0771772643966	0.00019332598875540844	0.00021684619818575535	2.375315268897644e-05	
10.233323289164382	0.00017106916155184914	0.0002030363227064238	4.8449714228152576e-05	
10.391888799112495	0.00018030815021704316	0.00019192483438881949	1.452719469905431e-05	
10.552911284202958	0.00014498563901714837	0.00018260276629568053	3.9788115863554034e-05	
10.716428815305356	0.00011262043050454749	0.00017453205982204383	0.00012826730899474716	
10.882480053198018	0.0002718172190019801	0.00016737368117141096	0.00011165629603749033	
11.051104257708666	0.0002085811149136102	0.00016090317775360613	4.807788249510444e-05	
11.222341296996655	0.00018554279990087746	0.00015496585354611223	3.0621174895269325e-05	
11.39623165697915	0.00017192246953552038	0.00014945145603013422	2.247258983633797e-05	
11.572816450903245	0.00016196200982530691	0.00014427913823356346	1.768568646343581e-05	
11.752137429066462	0.0001538666470021323	0.00013938813863380366	1.4491278449407954e-05	
11.93423698868786	0.00014688543253964015	0.00013473179350086993	1.2178149685010063e-05	
12.119158183932093	0.00014064131684517607	0.00013027356939065247	1.0404253285490135e-05	
12.306944736088793	0.00013491976516873913	0.0001259843625223753	8.983945039216655e-06	
12.497641043909683	0.00012958677895743686	0.00012184061647490704	7.80693988974138e-06	
12.691292194105861	0.00012455175667321408	0.00011782298236613993	6.802241015807341e-06	
12.887943972007742	0.00011974720794151237	0.00011391534702287067	5.9186081171281765e-06	
13.08764287239018	0.00011510875961990277	0.00011010411594268627	5.103806089491319e-06	
13.290436110465315	0.00011054940903671502	0.00010637767593748578	4.242020979150422e-06	
13.496371633045765	0.00010668162419316786	0.0001027259865969181	4.06999627626424e-06	
13.705498129880782	0.00010239046694064705	9.914026548876905e-05	3.408140822232532e-06	
13.917865045168076	9.825272368134939e-05	9.56127424858288e-05	2.834914335215321e-06	
14.133522589243995	9.42027649058707e-05	9.213646568567873e-05	2.3094366588109198e-06	
14.35252175045488	9.021405585029145e-05	8.870514625135335e-05	1.824393977865429e-06	
14.574914307212275	8.626753185096529e-05	8.531303289111521e-05	1.393876285384148e-06	
14.800752840235097	8.234546965572044e-05	8.19548090927817e-05	1.0753805500308293e-06	
15.030090744981337	7.84288842311273e-05	7.862550794488207e-05	1.0019824931831031e-06	
15.262982244272472	7.449678817961672e-05	7.532044062123639e-05	1.259133082583599e-06	
15.499482401113475	7.052167554515165e-05	7.203513551780418e-05	1.770098858123933e-06	
15.739647131711472	6.645888085175656e-05	6.876528570725866e-05	2.46246729411005e-06	
15.98353321869612	6.224900522275514e-05	6.550670288525246e-05	3.3489936235881474e-06	
16.23119832454485	5.778441816070845e-05	6.225527637134723e-05	4.515451435499573e-06	
16.482701005216104	5.2856501509832506e-05	5.9006936033700674e-05	6.161297113587588e-06	
16.738100723993853	4.6990410732855824e-05	5.5757618259889955e-05	8.77015677017919e-06	
16.997457865546615	3.883683848901286e-05	5.2503234325212956e-05	1.381852036064847e-05	
17.26083375020432	2.447450727357991e-05	4.9239640747767135e-05	2.8591090231504246e-05	
17.528290648456405	0.00010400069419405423	4.596261151472276e-05	7.738228127794629e-05	
17.799891795674554	6.491298687189543e-05	4.266781249878117e-05	2.254236509594371e-05	
18.075701407063548	5.108610225592947e-05	3.935077911493869e-05	1.1738387350267238e-05	
18.35578469284383	4.3713061690163306e-05	3.600689962007699e-05	7.711713979092304e-06	
18.64020787366921	3.797695282299322e-05	3.26314091502602e-05	5.409214557806385e-06	
18.929038196283646	3.2956446092386684e-05	2.921940532989153e-05	3.862154329617119e-06	
19.222343949420477	2.8310702197937385e-05	2.57659094670819e-05	2.7496729317569437e-06	
19.52019447994806	2.3834128752637792e-05	2.226603042943128e-05	1.895805231265897e-06	
19.822660209265607	1.9408039185826412e-05	1.8715381119934802e-05	1.2592178445256393e-06	
20.12981264995304	1.4930843715651446e-05	1.5111198955337546e-05	9.936752925613908e-07	
20.441724422678867	1.0247983844040259e-05	1.1455819680582498e-05	1.411907496899787e-06	
20.75846927337004	5.010262961348451e-06	7.770583697888467e-06	2.817238019584189e-06	
21.08012209064783	1.0011619078732933e-05	4.185668405607432e-06	7.419038277055619e-06	
21.406758923533914	2.049443547224883e-06	2.169045975080909e-06	1.207953235023066e-06	
21.738456999430788	4.546773572931061e-06	4.936323467485436e-06	7.46786684860728e-07	
22.075294742380795	9.59357505815819e-06	8.909373625180132e-06	1.428067951462476e-06	
22.417351791608088	1.4602880844338968e-05	1.31575149020351e-05	1.9985639201493935e-06	
22.764709020347887	1.9661179143152542e-05	1.7595336855269207e-05	2.5172152919923807e-06	
23.1174485549675	2.484255942855013e-05	2.2215588186732945e-05	3.0136521890763894e-06	
23.47565379438362	3.019265652051887e-05	2.702836484610002e-05	3.50549841964145e-06	
23.839409429780538	3.574934437603067e-05	3.2050800934544056e-05	4.005456525702217e-06	
24.20880146463373	4.1549992246646736e-05	3.7304609406964914e-05	4.524906676816494e-06	
24.583917235044	4.7635779090702685e-05	4.2815580704971464e-05	5.076563402556146e-06	
24.964845430386426	5.405616661348536e-05	4.861377521109085e-05	5.677745371002307e-06	
25.351676114279368	6.087666667039284e-05	5.4734070999372134e-05	6.3567954583604075e-06	
25.744500745878433	6.819805745612543e-05	6.12169786199742e-05	7.17005936550902e-06	
26.143412201500308	7.622128936004668e-05	6.810972362735017e-05	8.261006989915761e-06	
26.548504796581717	8.55737221179086e-05	7.546764270711365e-05	1.0164910373829893e-05	
26.959874307978602	9.677875683395572e-05	8.335597475583906e-05	1.5044867154164847e-05	
27.377617996610834	9.605283168475108e-05	9.185216763267068e-05	4.202956080480879e-06	
27.801834630457815	0.00010806766957332607	0.00010104887323327386	7.181756315894131e-06	
28.232624507910387	0.00011968934751741	0.00011105787735857761	8.821564529644988e-06	
28.670089481484574	0.0001320135785963333	0.00012201531977430502	1.0190913873840711e-05	
29.114332981902788	0.00014545572241775627	0.00013408872474940113	1.1556516380908442e-05	
29.565460042548164	0.00016035417287002028	0.00014748661780963467	1.305031684726807e-05	
30.0235773242978	0.00017709431583456405	0.00016247190968650158	1.4777869685749566e-05	
30.488793140740842	0.0001957591314933235	0.0001793808881000409	1.6525449947364454e-05	
30.961217483787163	0.0002173061266742113	0.0001986507629603076	1.8814882839763442e-05	
31.440962049673153	0.00024256202312647102	0.00022086062183829388	2.1850099155981913e-05	
31.928140265370157	0.0002724568000896493	0.0002467940813782367	2.5791614537831715e-05	
32.42286731540228	0.00030870312897178054	0.00027753833437688634	3.12633020098363e-05	
32.925260169079685	0.00035405026621657294	0.00031464688667028095	3.944839009873924e-05	
33.435437608153904	0.0004132503232962005	0.00036041945718488224	5.283321158016183e-05	
33.95352025490161	0.0004986268948671151	0.00041841075787842286	8.034021033615255e-05	
34.479630600643624	0.0006558136175277639	0.0004944206177641037	0.0001660927785750175	
35.01389303470575	0.0005731452929799903	0.0005985949786599087	0.0003987735964464145	
35.556433873828425	0.0006387007899493394	0.0007504210245406518	0.00011835981406117025	
36.107381392031996	0.0009291803381320088	0.0009926234266272348	6.400602577156764e-05	
36.666865850944866	0.0013972333549421654	0.0014400122534701538	4.280110701118305e-05	
37.23501953060145	0.002504748496504094	0.0025342320241872004	3.143360885910245e-05	
37.81197676071744	0.0077880543234848595	0.00777611950887696	2.4275099418968704e-05	
38.397873952449665	0.004526287220295343	0.0045295472690841665	1.900337173031088e-05	
38.99284963064802	0.0020538857406437795	0.002046971149548908	1.6471080489061195e-05	
39.59704446660722	0.0013283275210519692	0.0013191948031078841	1.3226381333608645e-05	
40.21060131132589	0.0009857318799460345	0.0009774565022093592	1.1801700956712888e-05	
40.83366522928125	0.0007850124222940557	0.0007793847506146033	8.17504610943461e-06	
41.46638353272696	0.0006527089355577542	0.000650100015727286	6.278653912444284e-06	
42.108905816522395	0.0005625183449648098	0.0005590055417723458	6.693341110597406e-06	
42.76138399350171	0.0004913686810436119	0.0004912952132414412	4.165839761061411e-06	
43.42397233039088	0.00043583582946316615	0.00043893744500564586	5.008657666928452e-06	
44.096827484281306	0.00039042822213623964	0.0003972002657766973	7.975250864496622e-06	
44.78010853966855	0.0003513886790038286	0.0003631153690486475	1.2599375854204116e-05	
45.47397704606499	0.0003160587533162714	0.00033472675000970254	1.9864585770790196e-05	
46.17859705619533	0.0002785982026267682	0.00031069318366023683	3.406721469805329e-05	
46.894135164783904	0.0002611378038749051	0.0002900643367425267	5.200620585753518e-05	
47.62076054794297	0.00019935910202200245	0.000272148056456743	0.0001323186600065006	
48.35864500317141	0.0003785808281564605	0.000256428278605817	0.00013301363541272905	
49.10796298997312	0.0003003361849352553	0.00024251238016673808	5.8699852547144685e-05	
49.86889167110482	0.0002681610183924604	0.00023009635208055793	3.8351727245629744e-05	
50.641610954463076	0.00024746844582326365	0.00021894113193333446	2.8774803989787803e-05	
51.42630353562007	0.00023228625224509399	0.0002088561365474133	2.3551251519748966e-05	
52.22315494101898	0.0002186107933864333	0.0001996875627319639	1.905191598902004e-05	
53.03235357183818	0.00020766101112718404	0.00019130991978390162	1.6510425359253374e-05	
53.854090748535334	0.00019629701267256935	0.0001836197981655042	1.283910152401715e-05	
54.688560756081706	0.00018457911912467262	0.00017653121448844112	8.536278407652673e-06	
55.53596088989733	0.00016748822317748518	0.00016997208645104622	1.057242091993274e-05	
56.39649150249797	0.00020192819391616493	0.00016388153019558562	4.284129752144319e-05	
57.27035605086487	0.0001818367186897276	0.00015820776462224543	2.38527991411363e-05	
58.15776114454846	0.00017167301572877108	0.00015290646937759456	1.882995151272438e-05	
59.05891659451753	0.00016417730066893959	0.00014793948593239586	1.6274302091609947e-05	
59.974035462765215	0.00015787755377609858	0.00014327378093169054	1.46313252100617e-05	
60.90333411268367	0.00015222133099032593	0.0001388806120472668	1.3369892979860995e-05	
61.847032260219336	0.00014750545160809739	0.000134734851638061	1.2794396087630818e-05	
62.80535302582078	0.0001427408491178554	0.00013081443445272739	1.1943557075951397e-05	
63.778522987191536	0.00013835886909939146	0.0001270999036202794	1.1274055444167931e-05	
64.76677223286032	0.000134265616620163	0.00012357403510950433	1.0705269425999496e-05	
65.77033441658139	0.00013041649219132958	0.00012022152527721415	1.0207535826322173e-05	
66.78944681257751	0.00012678156416818094	0.00011702872947659178	9.764458072682933e-06	
67.82435037163955	0.00012333788915199148	0.00011398344224841055	9.365246961725915e-06	
68.87528977809474	0.00012006685050393332	0.00011107471157630359	9.00220844431786e-06	
69.94251350765792	0.00011695285783746425	0.00010829268120184925	8.669589510272196e-06	
71.02627388617911	0.00011398258506944787	0.00010562845617504068	8.36294601079848e-06	
72.12682714930152	0.00011114447455996476	0.00010307398774096195	8.078759612275581e-06	
73.24443350304374	0.00010842839173488682	0.00010062197439379645	7.814190106081864e-06	
74.37935718532088	0.00010582537271901068	9.826577650923615e-05	7.5669076675208815e-06	
75.53186652841877	0.00010332743320767172	9.599934242957493e-05	7.334975180710064e-06	
76.7022340224364	0.00010092741963258095	9.38171442477851e-05	7.116763320483736e-06	
77.89073637971123	9.861889066207194e-05	9.171412183721666e-05	6.910887821155514e-06	
79.09765460024283	9.639602113567115e-05	8.968563391724963e-05	6.7161622054817705e-06	
80.32327403813038	9.425352301716454e-05	8.77274151438911e-05	6.531561547455222e-06	
81.5678844690394	9.218657953579746e-05	8.583553837701133e-05	6.356194273581712e-06	
82.83178015871405	9.019078973351246e-05	8.400638140973409e-05	6.189279926577644e-06	
84.11525993255103	8.826212135061268e-05	8.223659755603063e-05	6.03013142230731e-06	
85.41862724625115	8.639687048228813e-05	8.05230895842276e-05	5.878140740996822e-06	
86.74219025756646	8.459162679667496e-05	7.886298656043892e-05	5.732767276865107e-06	
88.08626189915832	8.284324336712183e-05	7.725362322968554e-05	5.593528269329113e-06	
89.45115995258467	8.11488103665159e-05	7.569252161591351e-05	5.459990881182629e-06	
90.83720712343391	7.950563201933812e-05	7.417737456709403e-05	5.3317655923416084e-06	
92.24473111762269	7.791120632072684e-05	7.270603100954162e-05	5.208500653645481e-06	
93.67406471887617	7.636320712030746e-05	7.12764827077257e-05	5.089877401712147e-06	
95.1255458674087	7.48594682382854e-05	6.988685235314413e-05	4.97560627841311e-06	
96.59951773982377	7.339796933685602e-05	6.85353828290738e-05	4.8654234309295455e-06	
98.09632883025184	7.197682331468069e-05	6.722042751787116e-05	4.759087793253466e-06	
99.61633303274554	7.059426502844856e-05	6.594044153450217e-05	4.6563785693084645e-06	
101.15988972495167	6.92486411752184e-05	6.469397378458557e-05	4.557093052969966e-06	
102.72736385307937	6.793840119368698e-05	6.347965975780769e-05	4.461044732169908e-06	
104.31912601818526	6.666208906281563e-05	6.229621497841662e-05	4.368061633726518e-06	
105.93555256379533	6.541833589317608e-05	6.114242904389303e-05	4.277984873095888e-06	
107.57702566488457	6.420585322058813e-05	6.001716019103213e-05	4.190667379328235e-06	
109.24393341823551	6.302342692360833e-05	5.891933033574681e-05	4.105972770433167e-06	
110.93666993419627	6.186991169659298e-05	5.7847920539061024e-05	4.023774358370316e-06	
112.65563542986153	6.074422601870906e-05	5.680196685713797e-05	3.94395426616328e-06	
114.40123632369622	5.9645347566667784e-05	5.578055653789168e-05	3.866402642336514e-06	
116.17388533162597	5.8572309025301226e-05	5.478282453084676e-05	3.7910169601085683e-06	
117.9740015646163	5.752419425557333e-05	5.3807950280530075e-05	3.7177013906302198e-06	
119.802010627764	5.6500134784341644e-05	5.285515477685784e-05	3.6463662411039574e-06	
121.65834472092367	5.549930658428448e-05	5.19236978387849e-05	3.5769274499188986e-06	
123.54344274089367	5.452092711596975e-05	5.10128756099563e-05	3.509306132025001e-06	
125.45775038518534	5.3564252607150405e-05	5.01220182472898e-05	3.4434281686924435e-06	
127.40172025740017	5.2628575547086225e-05	4.925048778535396e-05	3.3792238365819005e-06	
129.3758119742398	5.171322237607393e-05	4.839767616112619e-05	3.3166274717154357e-06	
131.3804922741741	5.0817551352459177e-05	4.7563003385241684e-05	3.255577164503366e-06	
133.41623512779302	4.9940950581246726e-05	4.674591584720288e-05	3.196014482467679e-06	
135.48352184986857	4.9082836190051244e-05	4.5945884743230475e-05	3.1378842177176837e-06	
137.58284121315285	4.824265063956929e-05	4.516240461651761e-05	3.0811341565921047e-06	
139.71468956393986	4.741986115702809e-05	4.439499200061466e-05	3.0257148691911827e-06	
141.879570939417	4.6613958282197845e-05	4.364318415753734e-05	2.9715795167891576e-06	
144.07799718683648	4.58244545165611e-05	4.290653790296455e-05	2.918683675350448e-06	
146.31048808453184	4.505088306713077e-05	4.218462851158948e-05	2.866985173574752e-06	
148.57757146481032	4.429279667720755e-05	4.1477048696310394e-05	2.8164439440722367e-06	
150.87978333874923	4.354976653708527e-05	4.0783407655511546e-05	2.767021886424609e-06	
153.2176680229263	4.282138126835197e-05	4.01033301831896e-05	2.7186827410221053e-06	
155.5917782681133	4.210724597601156e-05	3.943645583713884e-05	2.6713919726857795e-06	
158.00267538996428	4.140698136316565e-05	3.878243816082031e-05	2.6251166631878415e-06	
160.45092940172842	4.07202229034613e-05	3.8140943954912876e-05	2.579825411875925e-06	
162.9371191490193	4.004662006692788e-05	3.751165259488198e-05	2.5354882436871846e-06	
165.46183244667284	3.9385835595203886e-05	3.6894255391207324e-05	2.4920765239105294e-06	
168.02566621772516	3.873754482249623e-05	3.628845498918803e-05	2.449562879119415e-06	
170.6292266345446	3.810143503892179e-05	3.569396480549588e-05	2.4079211237535344e-06	
173.27312926215015	3.7477204893160815e-05	3.5110508498875495e-05	2.3671261918787243e-06	
175.9579992037507	3.686456383160462e-05	3.453781947259946e-05	2.3271540736987536e-06	
178.68447124853947	3.626323157140936e-05	3.397564040647502e-05	2.2879817564332013e-06	
181.45319002177868	3.5672937605076946e-05	3.3423722816372404e-05	2.2495871692114787e-06	
184.2648101372089	3.509342073437311e-05	3.2881826639402734e-05	2.2119491316644994e-06	
187.11999635182175	3.4524428631566035e-05	3.234971984301668e-05	2.1750473059253224e-06	
190.019423723029	3.3965717426126296e-05	3.1827178056427904e-05	2.1388621517750233e-06	
192.9637777682679	3.34170513151725e-05	3.131398422288494e-05	2.1033748846937467e-06	
195.95375462707955	3.2878202196078124e-05	3.08099282714257e-05	2.0685674365978926e-06	
198.99006122569847	3.234894931977546e-05	3.0314806806850348e-05	2.0344224190629456e-06	
202.0734154441926	3.1829078963401935e-05	2.9828422816740502e-05	2.0009230888488813e-06	
205.20454628619316	3.1318384121035016e-05	2.9350585394438312e-05	1.968053315560298e-06	
208.38419405125447	3.081666421135391e-05	2.8881109476977207e-05	1.9357975512873715e-06	
211.6131105098844	3.032372480115066e-05	2.8419815597027794e-05	1.904140802086324e-06	
214.892059081287	2.9839377343691914e-05	2.7966529647989092e-05	1.8730686011702066e-06	
218.22181501385919	2.9363438931002557e-05	2.7521082661415964e-05	1.8425669836899303e-06	
221.60316556848443	2.8895732059209466e-05	2.7083310596029932e-05	1.8126224629963765e-06	
225.03691020466627	2.843608440614358e-05	2.6653054137612633e-05	1.78322200828228e-06	
228.5238607695462	2.7984328620454018e-05	2.6230158509128757e-05	1.7543530235104132e-06	
232.06484168985054	2.7540302121539823e-05	2.581447329046985e-05	1.7260033275421584e-06	
235.66069016681035	2.7103846909652344e-05	2.5405852247251142e-05	1.6981611353869745e-06	
239.3122563741041	2.6674809385564395e-05	2.500415316813112e-05	1.670815040499094e-06	
243.0204036588648	2.6253040179243885e-05	2.4609237710159276e-05	1.643953998053376e-06	
246.78600874580337	2.583839398700636e-05	2.422097125168922e-05	1.6175673091375904e-06	
250.60996194449422	2.543072941665562e-05	2.3839222752424724e-05	1.5916446058023279e-06	
254.4931673598731	2.502990884015403e-05	2.3463864620194094e-05	1.56617583691476e-06	
258.43654310599635	2.4635798253393504e-05	2.309477258407432e-05	1.5411512547656479e-06	
262.4410215231124	2.4248267142666148e-05	2.2731825573510193e-05	1.5165614023831289e-06	
266.507549398097	2.3867188357458784e-05	2.2374905603096195e-05	1.4923971015096636e-06	
270.63708818830384	2.3492437989219703e-05	2.2023897662709514e-05	1.4686494412020236e-06	
274.8306142488838	2.312389525576781e-05	2.167868961270218e-05	1.4453097670163574e-06	
279.08911906362675	2.2761442391035183e-05	2.1339172083877818e-05	1.4223696707437051e-06	
283.4136094793798	2.2404964539852964e-05	2.1005238381995915e-05	1.399820980663011e-06	
287.80510794409827	2.2054349657508367e-05	2.067678439656144e-05	1.3776557522813288e-06	
292.26465274858515	2.1709488413817272e-05	2.0353708513672838e-05	1.3558662595327476e-06	
296.7932982719762	2.137027410147224e-05	2.0035911532714456e-05	1.3344449864095705e-06	
301.3921152310292	2.1036602548440237e-05	1.9723296586692648e-05	1.3133846190008606e-06	
306.0621909332746	2.070837203419783e-05	1.9415769066026347e-05	1.2926780379151636e-06	
310.80462953409153	2.0385483209604066e-05	1.9113236545613837e-05	1.2723183110658089e-06	
315.6205522977641	2.006783902022321e-05	1.881560871500843e-05	1.2522986867983327e-06	
320.5110978625849	1.975534463292028e-05	1.85227973115446e-05	1.2326125873411428e-06	
325.47742251006514	1.944790736556262e-05	1.8234716056265882e-05	1.2132536025614693e-06	
330.52070043831674	1.914543661967045e-05	1.7951280592513977e-05	1.1942154840099988e-06	
335.6421240396705	1.8847843815868115e-05	1.7672408427046465e-05	1.1754921392384398e-06	
340.8429041825955	1.8555042331996454e-05	1.7398018873558236e-05	1.1570776263752653e-06	
346.1242704979875	1.826694744375424e-05	1.7128032998488334e-05	1.1389661489459412e-06	
351.4874716698928	1.79834762677444e-05	1.6862373569000863e-05	1.1211520509245554e-06	
356.9337757307372	1.770454770680726e-05	1.66009650030345e-05	1.1036298120045588e-06	
362.46447036112943	1.7430082397529982e-05	1.6343733321320994e-05	1.08639404307737e-06	
368.08086319431027	1.716000265982714e-05	1.609060610127853e-05	1.0694394819078671e-06	
373.7842821253185	1.6894232448493174e-05	1.5841512432690867e-05	1.0527609889965654e-06	
379.57607562494815	1.6632697306632987e-05	1.559638287508789e-05	1.0363535436190617e-06	
385.45761305857025	1.637532432088189e-05	1.535514941674795e-05	1.0202122400335835e-06	
391.43028500989345	1.6122042078330938e-05	1.5117745435246368e-05	1.0043322838482734e-06	
397.49550360974456	1.587278062507789e-05	1.4884105659478425e-05	9.88708988540019e-07	
403.6547028699399	1.5627471426328816e-05	1.4654166133089423e-05	9.733377721174007e-07	
409.9093390223323	1.538604732797877e-05	1.4427864179247174e-05	9.582141539206193e-07	
416.26089086311043	1.5148442519603946e-05	1.4205138366696283e-05	9.433337515515417e-07	
422.71086010243414	1.4914592498801264e-05	1.3985928477036333e-05	9.286922779276877e-07	
429.2607717194863	1.4684434036814533e-05	1.3770175473169266e-05	9.142855384539003e-07	
435.91217432302693	1.4457905145389651e-05	1.355782146886387e-05	9.001094283063397e-07	
442.6666405175339	1.4234945044803936e-05	1.334880969938811e-05	8.861599298230726e-07	
449.52576727501685	1.401549413301789e-05	1.31430844931624e-05	8.724331099964605e-07	
456.4911763125926	1.3799493955899949e-05	1.2940591244389308e-05	8.589251180624018e-07	
463.56451447591087	1.3586887178477407e-05	1.2741276386617422e-05	8.456321831818517e-07	
470.74745412852144	1.3377617557169142e-05	1.2545087367199187e-05	8.325506122104655e-07	
478.04169354727435	1.3171629912957732e-05	1.2351972622604549e-05	8.196767875520556e-07	
485.4489573238469	1.2968870105460921e-05	1.2161881554554003e-05	8.070071650922423e-07	
492.97099677249224	1.2769285007864173e-05	1.1974764506936663e-05	7.945382722083952e-07	
500.60959034410683	1.257282248267798e-05	1.1790572743480254e-05	7.822667058526289e-07	
508.36654404671106	1.237943135828545e-05	1.1609258426142053e-05	7.701891307043239e-07	
516.2436918724502	1.2189061406247147e-05	1.1430774594190703e-05	7.58302277389241e-07	
524.242896231207	1.2001663319332046e-05	1.1255075143950813e-05	7.466029407621337e-07	
532.3660483909357	1.1817188690244731e-05	1.1082114809183206e-05	7.350879782501434e-07	
540.6150689248177	1.1635589991020431e-05	1.091184914207518e-05	7.237543082541844e-07	
548.9919081653474	1.1456820553060935e-05	1.0744234494816208e-05	7.125989086059186e-07	
557.4985466654523	1.128083454778559e-05	1.0579228001735835e-05	7.016188150778018e-07	
566.1369956667598	1.1107586967872834e-05	1.0416787561981394e-05	6.908111199439401e-07	
574.909297575119	1.093703360906891e-05	1.0256871822714413e-05	6.801729705896319e-07	
583.8175264434902	1.076913105254138e-05	1.0099440162805426e-05	6.697015681673832e-07	
592.8637884623186	1.0603836647756268e-05	9.94445267700785e-06	6.593941662976501e-07	
602.0502224575035	1.0441108495858404e-05	9.791870160592573e-06	6.492480698121799e-07	
611.379000396087	1.0280905433535676e-05	9.64165409442555e-06	6.392606335383456e-07	
620.8523278997751	1.0123187017348769e-05	9.493766630471748e-06	6.294292611227558e-07	
630.4724447664181	9.96791350850853e-06	9.348170577709261e-06	6.197514038924099e-07	
640.2416254995708	9.815045858084343e-06	9.20482938843838e-06	6.102245597520006e-07	
650.1621798462554	9.664545692627286e-06	9.063707144970955e-06	6.008462721158058e-07	
660.2364533430635	9.51637530019265e-06	8.924768546685985e-06	5.916141288728107e-07	
670.4668278707137	9.370497616747262e-06	8.787978897438188e-06	5.825257613837242e-07	
680.8557222172046	9.226876212947458e-06	8.6533040933067e-06	5.73578843508605e-07	
691.4055926496942	9.085475281274283e-06	8.52071061067164e-06	5.647710906639131e-07	
702.1189334952396	8.946259623513098e-06	8.390165494606955e-06	5.561002589077969e-07	
712.9982777305363	8.80919463856533e-06	8.26163634757824e-06	5.475641440525696e-07	
724.0461975807946	8.67424631058052e-06	8.135091318434898e-06	5.391605808032386e-07	
735.2653051278958	8.541381197397543e-06	8.010499091686376e-06	5.308874419211943e-07	
746.6582529279726	8.410566419284108e-06	7.887828877052634e-06	5.227426374120001e-07	
758.2277346385576	8.281769647964334e-06	7.7670503992795e-06	5.147241137364215e-07	
769.9764856554507	8.154959095924457e-06	7.648133888209844e-06	5.068298530438431e-07	
781.9072837594538	8.030103505987223e-06	7.531050069102002e-06	4.990578724271449e-07	
794.0229497731273	7.907172141145956e-06	7.415770153187159e-06	4.914062231983799e-07	
806.3263482277227	7.786134774649528e-06	7.302265828457749e-06	4.838729901843494e-07	
818.82038804045	7.666961680329988e-06	7.190509250679308e-06	4.764562910414499e-07	
831.5080232022387	7.549623623164829e-06	7.080473034618457e-06	4.69154275589067e-07	
844.3922534761538	7.4340918500662325e-06	6.972130245480088e-06	4.6196512516078294e-07	
857.4761251066391	7.320338080889963e-06	6.865454390546908e-06	4.5488705197291344e-07	
870.7627315397452	7.208334499656868e-06	6.760419411015095e-06	4.4791829850958214e-07	
884.2552141545192	7.098053745980201e-06	6.656999674019723e-06	4.4105713692387693e-07	
897.9567630057271	6.989468906692322e-06	6.5551699648441e-06	4.343018684545101e-07	
911.8706175780853	6.882553507664462e-06	6.45490547930731e-06	4.2765082285736496e-07	
926.0000675521785	6.777281505813656e-06	6.356181816324459e-06	4.211023578515499e-07	
940.3484535822448	6.673627281291036e-06	6.258974970634399e-06	4.146548585793456e-07	
954.9191680860141	6.571565629845963e-06	6.163261325689845e-06	4.083067370796409e-07	
969.715656046784	6.4710717553607e-06	6.06901764670502e-06	4.0205643177440444e-07	
984.7414158279239	6.3721212625505415e-06	5.976221073856201e-06	3.95902406967736e-07	
1000.0	6.27469014982442e-06	5.884849115630584e-06	3.898431523571007e-07	


==> data/fig_iss_ph2_bode_14.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00016996128589577314	2.4427212389745367e-07	
0.10154950161807173	0.00017278466415118562	0.00017267764121018669	2.450213058463605e-07	
0.10312301278878754	0.0001755487736805152	0.00017544008767019276	2.4579152786881886e-07	
0.10472090554055413	0.00017835991065214078	0.00017824953585072464	2.4658332103195464e-07	
0.10634355766636439	0.0001812190100408309	0.00018110692032616147	2.473972268599233e-07	
0.10799135281311975	0.00018412703171742393	0.0001840132005607297	2.482337974096267e-07	
0.1096646805723366	0.00018708496138198917	0.00018696936184156574	2.490935953416684e-07	
0.11136393657225817	0.0001900938115420566	0.00018997641625684828	2.499771939857583e-07	
0.11308952257139368	0.00019315462253847283	0.00019303540372155067	2.508851774030935e-07	
0.11484184655350702	0.0001962684636216082	0.00019614739305354845	2.518181404418831e-07	
0.11662132282407707	0.00019943643408081553	0.00019931348310297132	2.5277668879009086e-07	
0.11842837210825283	0.00020265966443023005	0.0002025348039378993	2.5376143902159627e-07	
0.12026342165032622	0.0002059393176542057	0.00020581251808969057	2.5477301863868813e-07	
0.12212690531474645	0.00020927659051590068	0.00020914782186145869	2.558120661087735e-07	
0.12401926368869937	0.00021267271493276095	0.00021254194670344481	2.5687923089724037e-07	
0.12594094418627644	0.00021612895942290397	0.0002159961606592895	2.5797517349454966e-07	
0.12789240115425762	0.00021964663062667487	0.0002195117698874746	2.5910056543950255e-07	
0.12987409597953362	0.0002232270749079473	0.00022309012026250835	2.60256089337319e-07	
0.13188649719819254	0.00022687168004004944	0.00022673259906073374	2.614424388738032e-07	
0.13393008060629666	0.00023058187698154302	0.0002304406367359878	2.6266031882519515e-07	
0.13600532937237603	0.0002343591417474478	0.0002342157087907059	2.639104450632949e-07	
0.13811273415166478	0.00023820499738190403	0.00023805933774846	2.651935445579588e-07	
0.14025279320210793	0.00024212101603869339	0.00024197309523435549	2.665103553751852e-07	
0.1424260125021654	0.00024610882117650346	0.00024595860417016936	2.6786162667174587e-07	
0.1446329058704415	0.0002501700898763239	0.0002500175410916171	2.6924811868788155e-07	
0.14687399508716817	0.00025430655528890816	0.000254151638595684	2.706706027364815e-07	
0.14914981001757044	0.00025852000922081886	0.00025836268792654005	2.7212986118976705e-07	
0.15146088873714358	0.0002628123048682246	0.0002626525417092008	2.736266874651197e-07	
0.1538077776588715	0.00026718535970829686	0.00026702311684078886	2.751618860089595e-07	
0.15619103166241588	0.00027164115855882133	0.0002714763975500088	2.767362722788855e-07	
0.15861121422530794	0.00027618175681745096	0.00027601443863625735	2.78350672727658e-07	
0.16106889755617235	0.0002808092838929174	0.00028063936890069814	2.800059247830476e-07	
0.16356466273001555	0.00028552594684149596	0.0002853533947825787	2.817028768332301e-07	
0.1660990998256107	0.00029033403422306584	0.0002901588042151491	2.8344238820869657e-07	
0.16867280806501112	0.00029523592019226774	0.00029505797071667056	2.852253291690382e-07	
0.1712863959552255	0.00030023406884151406	0.0003000533577332784	2.8705258088984676e-07	
0.17394048143208848	0.0003053310388139851	0.0003051475232518258	2.88925035454659e-07	
0.17663569200636045	0.0003105294882062414	0.0003103431247023472	2.9084359584699435e-07	
0.17937266491209122	0.0003158321797817329	0.0003156429241714117	2.92809175949797e-07	
0.18215204725728248	0.00032124198651828015	0.00032104979394944943	2.948227005480517e-07	
0.18497449617688488	0.00032676189751458035	0.00032656672243710144	2.9688510533659e-07	
0.18784067898816573	0.00033239502428295496	0.00033219682043780975	2.9899733693401755e-07	
0.1907512733484843	0.00033814460745794193	0.00033794332786624923	3.0116035290445843e-07	
0.19370696741551147	0.0003440140239529372	0.0003438096209048087	3.033751217855481e-07	
0.1967084600099325	0.0003500067945999911	0.0003497992196432274	3.056426231238814e-07	
0.19975646078067044	0.00035612659231101774	0.00035591579623964084	3.079638475210224e-07	
0.20285169037266976	0.00036237725080219584	0.0003621631836448189	3.1033979668738943e-07	
0.2059948805972802	0.0003687627739271846	0.0003685453849352189	3.1277148350657784e-07	
0.20918677460527996	0.00037528734566907277	0.0003750665833047714	3.1525993211010343e-07	
0.21242812706258082	0.0003819553408456891	0.0003817311527700247	3.178061779654533e-07	
0.215719704328655	0.0003887713365881549	0.0003885436696485379	3.2041126797202816e-07	
0.21906228463772706	0.00039574012465836973	0.000395508924876202	3.230762605733104e-07	
0.22245665828277353	0.00040286672467757526	0.00040263193723564134	3.2580222588196114e-07	
0.22590362780237347	0.00041015639834532727	0.00040991796757502855	3.2859024581598214e-07	
0.22940400817045398	0.00041761466473619693	0.0004173725341046259	3.3144141425220846e-07	
0.23295862698897662	0.00042524731677044534	0.0004250014288673051	3.3435683719343247e-07	
0.2365683246836085	0.0004330604389648584	0.0004328107354892311	3.3733763295057734e-07	
0.2402339547024262	0.00044106042658106914	0.00044080684832803436	3.4038493234274127e-07	
0.243956383717698	0.00044925400630114256	0.000448996493148254	3.434998789118494e-07	
0.24773649183079302	0.0004576482585741782	0.00045738674946780347	3.4668362915424037e-07	
0.2515751727802653	0.0004662506417933635	0.00046598507473488937	3.4993735277335167e-07	
0.2554733341531623	0.0004750690184805529	0.0004747993305124723	3.5326223294454256e-07	
0.2594318975996074	0.00048411168367532063	0.00048383781086720247	3.566594666038508e-07	
0.26345179905070754	0.0004933873957478421	0.0004931092731821971	3.601302647542695e-07	
0.2675339889398373	0.0005029054098802916	0.0005026229716383522	3.636758527869061e-07	
0.27167943242735193	0.0005126755144901123	0.0005123886936375306	3.672974708302114e-07	
0.2758891096287819	0.0005227080709010214	0.0005224167994735115	3.7099637411137816e-07	
0.28016401584656353	0.0005330140566045368	0.0005327182655934721	3.7477383334534946e-07	
0.2845051618053608	0.0005436051124968288	0.0005433047318348257	3.786311351373089e-07	
0.28891357389103245	0.0005544935945236229	0.0005541885530701239	3.825695824160966e-07	
0.2933902943933029	0.0005656926302205816	0.0005653828557474793	3.865904948794832e-07	
0.29793638175219256	0.0005772161806992726	0.0005769015998765975	3.906952094700154e-07	
0.30255291080826724	0.00058907910870066	0.0005887596470823735	3.9488508086970855e-07	
0.30724097305676445	0.0006012972534206605	0.0006009728354305997	3.991614820167716e-07	
0.31200167690565833	0.0006138875129074738	0.0006135580618254913	4.0352580464993694e-07	
0.3168361479377224	0.0006268679349402299	0.0006265333728885868	4.0797945987596196e-07	
0.3217455291766536	0.0006402578174256675	0.0006399180653557505	4.1252387875757206e-07	
0.32673098135731937	0.0006540778194970588	0.0006537327971764861	4.171605129331682e-07	
0.33179368320019265	0.0006683500846711393	0.0006679997106713503	4.2189083525669306e-07	
0.33693483169003946	0.0006830983776188623	0.0006827425693032797	4.2671634047005094e-07	
0.3421556423589239	0.0006983482363396444	0.0006979869098525321	4.316385458955298e-07	
0.3474573495735992	0.0007141271418030044	0.0007137602120591418	4.3665899216271814e-07	
0.35284120682735126	0.0007304647074438646	0.0007300920881191952	4.417792439579959e-07	
0.3583084870363649	0.0007473928912780079	0.0007470144948014275	4.470008908119313e-07	
0.3638604828406817	0.000764946233853902	0.0007645619714003985	4.523255479043317e-07	
0.3694985069098218	0.0007831621257908657	0.0007827719072762297	4.577548569158482e-07	
0.37522389225314035	0.0008020811092890041	0.0008016848433663935	4.632904868987215e-07	
0.3810379925349945	0.0008217472187556883	0.0008213448128143552	4.689341351887426e-07	
0.3869421823947922	0.0008422083666038157	0.0008417997267703641	4.746875283500254e-07	
0.39293785777200174	0.0008635167813730087	0.0008631018125156183	4.80552423154093e-07	
0.39902643623619527	0.000885729506649142	0.0008853081123852571	4.865306076000809e-07	
0.4052093573222091	0.0009089089708642655	0.0009084810535723503	4.926239019714783e-07	
0.41148808287049476	0.0009331236400166405	0.0009326891008527038	4.988341599318679e-07	
0.41786409737274555	0.0009584487677466578	0.0009580075066663763	5.051632696685593e-07	
0.4243389083228771	0.0009849672601505038	0.0009845191759379392	5.116131550755316e-07	
0.43091404657344795	0.0010127706763538382	0.0010123156666579263	5.181857769886358e-07	
0.4375910666976019	0.0010419603903888586	0.0010414983517690948	5.24883134462126e-07	
0.4443715473566186	0.0010726489455634963	0.0010721797735465167	5.317072661047491e-07	
0.45125709167315986	0.001104961639600327	0.0011044852287494505	5.386602514648791e-07	
0.4582493276102989	0.001139038387777376	0.0011385546317776076	5.457442124781101e-07	
0.4653499083564233	0.0011750359226852163	0.0011745447144467787	5.529613149682291e-07	
0.4725605127161014	0.001213130403778721	0.0012126316355628613	5.603137702189557e-07	
0.4798828455070056	0.0012535205286672477	0.001253014092238955	5.67803836612222e-07	
0.4873186379629853	0.0012964312624453235	0.0012959170492587216	5.754338213353729e-07	
0.49486964814338685	0.0013421183332324228	0.0013415962346560333	5.832060821735169e-07	
0.5025376613487146	0.0013908736841277273	0.0013903435917186813	5.911230293752359e-07	
0.5103244905427329	0.0014430321277332332	0.0014424939335719387	5.99187127615165e-07	
0.5182319767811088	0.0014989795245651842	0.0014984331216651796	6.074008980480247e-07	
0.5262619896466971	0.0015591629086860453	0.0015586081914980465	6.157669204698994e-07	
0.5344164276915693	0.0016241031238394116	0.0016235399888743201	6.242878355916972e-07	
0.5426972188858914	0.0016944107276093538	0.0016938390742128183	6.329663474368936e-07	
0.5511063210737586	0.0017708061941045228	0.0017702259254264209	6.418052258874843e-07	
0.559645722436092	0.001854145834520203	0.001853556858737449	6.508073093885266e-07	
0.5683174419607084	0.0019454554170076303	0.001944857648879992	6.599755078391687e-07	
0.5771235299196736	0.0020459742927716237	0.00204536765564076	6.693128057560644e-07	
0.5860660683540517	0.0021572140689021194	0.002156598497288781	6.788222657616488e-07	
0.595147171566167	0.002281037747271901	0.002280413190292573	6.885070327826761e-07	
0.604368986619493	0.002419768170962253	0.002419134596886921	6.983703402373499e-07	
0.6137336938462858	0.002576339270997045	0.0025756966734205174	7.084155280983965e-07	
0.6232435073630855	0.002754511203123616	0.002753859609648618	7.18645997467032e-07	
0.6329006755942035	0.002959183237365476	0.002958522721480428	7.290649732921245e-07	
0.6427074818033226	0.0031968604449351783	0.00319619114325058	7.396766004377578e-07	
0.6526662446333333	0.0034763702104425817	0.00347569234894105	7.504843675315725e-07	
0.6627793186545348	0.0038099997949281542	0.0038093137284611668	7.61492169973247e-07	
0.6730490949213316	0.0042153747509317595	0.004214681026594647	7.727040606350109e-07	
0.6834780015375548	0.004718709135520044	0.004718008598637099	7.841243012021295e-07	
0.6940685042305437	0.005360756907417576	0.005360050889287736	7.957574529924344e-07	
0.7048231069341222	0.00620850039623585	0.0062077910715325705	8.076085692616226e-07	
0.7157443523806098	0.007380247733066347	0.00737953886643215	8.196836594612025e-07	
0.7268348227020044	0.009106259709070159	0.009105558421866508	8.319909916163821e-07	
0.7380971400404808	0.011901295374618908	0.011900617134573388	8.445455608565554e-07	
0.7495339671683494	0.01719324471132616	0.017192631835277163	8.573898248967055e-07	
0.7611480081176202	0.030825646865672886	0.03082527904506481	8.707573863518709e-07	
0.7729420088193235	0.10102107970750836	0.10102190701909117	8.884883914195085e-07	
0.784918757752735	0.04249306078818877	0.042493676574379476	8.98164979433727e-07	
0.7970810866046624	0.020164567039759124	0.020165457452159374	9.109774561221932e-07	
0.8094318709389453	0.01306318355275494	0.013064108004622838	9.248253322432904e-07	
0.8219740308763326	0.009618965614840212	0.009619903005950281	9.390467481970652e-07	
0.8347105317848907	0.007589169548000096	0.007590117337875415	9.535710586602091e-07	
0.847644384981113	0.006251052626794044	0.006252011136893504	9.68386676023048e-07	
0.8607786484418896	0.005302087457779246	0.005303057491226397	9.83494300979256e-07	
0.8741164275275125	0.004593557090160473	0.004594539463586192	9.988984388309066e-07	
0.8876608757158821	0.004043886667738735	0.004044882121305713	1.0146051767286833e-06	
0.9014151953480897	0.0036046121445582743	0.0036056213375185203	1.0306214581794666e-06	
0.9153826383855528	0.0032451336694588454	0.003246157193901853	1.0469548130352617e-06	
0.9295665071788846	0.0029451801307070133	0.0029462185268078218	1.063613251882264e-06	
0.9439701552486742	0.002690789926750863	0.0026918436956930142	1.0806052282801398e-06	
0.9585969880783669	0.0024720323524043434	0.0024731019665583226	1.0979396325137667e-06	
0.9734504639194281	0.0022816495338461268	0.0022827354446117495	1.115625801921523e-06	
0.9885340946089864	0.0021142124656571217	0.0021153151094882496	1.1336735410288342e-06	
1.0038514464001433	0.001965577587540086	0.001966697390596741	1.152093148514283e-06	
1.01940614080515	0.0018325260274634418	0.0018336634092344462	1.1708954495928045e-06	
1.0352018554516484	0.0017125176574517903	0.001713673033601698	1.1900918332647738e-06	
1.051242324952181	0.0016035194537826483	0.0016046932384070586	1.2096942943522525e-06	
1.0675313417871697	0.0015038831959453178	0.0015050758033662594	1.229715480505964e-06	
1.0840727572015847	0.0014122566789496124	0.00141346852514339	1.250168744561257e-06	
1.1008704821154982	0.001327518152949915	0.0013287496566696654	1.2710682027775087e-06	
1.117928488048752	0.0012487271523091898	0.001249978735940202	1.2924287996165083e-06	
1.1352508080599522	0.001175087074592386	0.001176359164757345	1.314266379888697e-06	
1.1528415377000134	0.00110591630188751	0.0011072093297988773	1.3365977691990787e-06	
1.1707048359804781	0.001040625607565772	0.0010419400091012043	1.3594408638403553e-06	
1.1888449263568397	0.000978700233617501	0.0009800364490687272	1.3828147314320396e-06	
1.2072660977271032	0.0009196854636680786	0.0009210439370804436	1.4067397239053897e-06	
1.225972705445816	0.0008631748218945678	0.0008645559998678446	1.431237604645594e-06	
1.2449691723538168	0.0008088002414071968	0.0008102045711597543	1.4563316920341622e-06	
1.2642599898239333	0.0007562236952224859	0.0007576516216158112	1.4820470221091799e-06	
1.2838497188228888	0.0007051298870933385	0.0007065818481470039	1.5084105338316985e-06	
1.3037429909896587	0.0006552196702545605	0.000656696090407326	1.5354512818648267e-06	
1.3239445097305402	0.0006062039075199521	0.0006077051874252869	1.5632006852961119e-06	
1.3444590513311867	0.0005577975113834274	0.0005593240122018434	1.5916928328662618e-06	
1.3652914660858761	0.0005097134117160872	0.0005112654303621238	1.6209649267664683e-06	
1.386446679444272	0.000461656195626034	0.000463233924758972	1.6510584588885063e-06	
1.4079296931759626	0.0004133151756533106	0.0004149186202533184	1.6820089550455684e-06	
1.4297455865530366	0.000364356578029031	0.00036598545878834725	1.7138697627161122e-06	
1.451899517550985	0.00031441492570046724	0.0003160684051590814	1.7467022380286606e-06	
1.4743967240682132	0.0002630840125607227	0.00026476014351523865	1.7805565245643503e-06	
1.4972425251644468	0.00020991086441275164	0.00021160518528088606	1.8154977239538014e-06	
1.5204423223183279	0.00015440943614965287	0.00015611041762361827	1.8515975430803882e-06	
1.5440016007044985	9.620623167730545e-05	9.787313974192446e-05	1.8889357433338375e-06	
1.5679259304904682	3.705498206305848e-05	3.8330198293447594e-05	1.927601511478977e-06	
1.5922209681535842	4.229303307276395e-05	4.03692432379966e-05	1.967695031079345e-06	
1.6168924578184014	0.00011343467280847885	0.00011144040376461098	2.009329358808749e-06	
1.6419462326147771	0.00019530503084761271	0.00019329613527867775	2.052632695459006e-06	
1.667388216057011	0.000288075811539017	0.0002860433046044622	2.0977511581778694e-06	
1.6932244234443516	0.00039464873278774893	0.0003925876871395909	2.144852190617856e-06	
1.7194609632832076	0.0005194382398463763	0.0005173462513781619	2.194128791907726e-06	
1.7461040387313935	0.0006689798087916007	0.0006668561601196578	2.245804817710241e-06	
1.7731599490647525	0.0008532628049250072	0.0008511084301017232	2.3001418492122003e-06	
1.8006350911665105	0.0010883250395854985	0.0010861431503236835	2.3574448370024073e-06	
1.828535961039703	0.0014016364654441124	0.0013994341723327349	2.418080897871424e-06	
1.8568691553430368	0.0018444796742921657	0.0018422718842029465	2.482482851682556e-06	
1.885641372950552	0.0025247915699753453	0.0025226113525101115	2.5511735475151647e-06	
1.9148594165354507	0.0037144571170139766	0.003712389948913236	2.6247867400881186e-06	
1.9445301941784663	0.006340609452953637	0.00633895744803376	2.7040915247876316e-06	
1.974660721001155	0.016280233411130003	0.016281064547391696	2.790015610329308e-06	
2.0052581208244957	0.020716580551825903	0.020716482134924913	2.8849192735406997e-06	
2.036329627853186	0.007933045586390795	0.007935891044747227	2.9881009421779214e-06	
2.067882588386045	0.004924114010529559	0.004927217017759481	3.103130468663922e-06	
2.0999244625529108	0.003623371347639065	0.003626569802790772	3.232498890878845e-06	
2.132462826078452	0.0028967745020151495	0.0029000388252815573	3.3797733757847103e-06	
2.1655053720733157	0.002429932033423466	0.0024332270581537414	3.5497435546975887e-06	
2.199059912853022	0.0021008897305028465	0.0021041057274701356	3.748540339152167e-06	
2.2331343817850464	0.0018498447663448257	0.001852545518263069	3.982099250948623e-06	
2.267736835164523	0.0016317981570314994	0.0016312716516236581	4.242558334216562e-06	
2.302875454119006	0.0016458978886482172	0.0016422828834614213	5.069290612615014e-06	
2.3385585465427567	0.0014820475952822133	0.001485576642332816	5.553259495029913e-06	
2.3747945490609914	0.001356705150858898	0.0013627254940314158	6.453134148570407e-06	
2.411592029024571	0.001259142976853376	0.0012672511831290445	8.170075869181163e-06	
2.4489596865355954	0.0011749958319738926	0.0011874392151592424	1.2534459820169758e-05	
2.4869063565043885	0.0011090748418332178	0.001118618822474455	3.057135149172184e-05	
2.5254410107383527	0.0010616000444637135	0.001058161749023023	4.679908303362071e-06	
2.564572760063192	0.0009992449023474973	0.0010043310083054223	9.93642579367688e-06	
2.604310856476998	0.0009625572924581051	0.000955880734652574	7.062634972442148e-06	
2.6446646953377266	0.0009145720982246912	0.0009118733127588774	2.7017564253733094e-06	
2.6856438175845567	0.0008727014385837741	0.0008715798411358264	1.1328498313741364e-06	
2.727257911993673	0.0008346660505394094	0.0008344195184118815	3.2542692898127295e-07	
2.769516817469004	0.0007995914774873954	0.0007999198552367464	3.87204037485565e-07	
2.812430525368455	0.0007669440599680039	0.000767689104551813	7.657440064402752e-07	
2.8560091818661824	0.0007363288593187956	0.0007373963090424217	1.0765879853551195e-06	
2.9002630903514777	0.0007074272031575275	0.0007087562701303666	1.3327680727085852e-06	
2.945202713864811	0.000679968484484782	0.0006815177289607141	1.550274457570978e-06	
2.9908386775716385	0.0006537135893911686	0.0006554535828553245	1.740037031444786e-06	
3.0371817712745264	0.0006284430619440523	0.0006303522409799466	1.909469376578365e-06	
3.0842429519642045	0.000603947173307897	0.0006060093369076663	2.0637401911368505e-06	
3.1320333464101533	0.0005800162776618048	0.0005822189901181733	2.2065639597415998e-06	
3.180564253791325	0.0005564301090500046	0.0005587636254772351	2.3406870654371845e-06	
3.2298471483676323	0.000532944449646448	0.0005354009485336899	2.468193795575114e-06	
3.2798936821928324	0.0005092728865050595	0.0005118458745658266	2.5907046632191775e-06	
3.3307156878694446	0.0004850598915615501	0.0004877436802786596	2.7095086272949607e-06	
3.3823251813463506	0.0004598385003171899	0.0004626276525500854	2.8256535507152865e-06	
3.43473436475976	0.00043295978046829553	0.0004358483781182528	2.94000949751528e-06	
3.487955629318178	0.0004034680823497473	0.00040644851840122706	3.0533137905367782e-06	
3.542001558232087	0.0003698654125929581	0.0003729259737439081	3.1662032275918116e-06	
3.5968849296890193	0.0003296313604197732	0.00033275038970117306	3.27923628349372e-06	
3.6526187198747286	0.0002781581940482618	0.00028128623928599575	3.3929052292747868e-06	
3.7092161060411786	0.0002062574313905053	0.00020923606032084705	3.5076316437084065e-06	
3.7666904696220658	9.95578191450401e-05	0.00010114523480294434	3.6237140093115498e-06	
3.8250553993966134	0.00021557558933525437	0.0002119320622565343	3.741053411732894e-06	
3.884324694702404	0.0012963607780698103	0.0012965600790132226	3.857732549612697e-06	
3.9445123686979775	0.0020162856193771325	0.0020155407628399944	4.001042663539585e-06	
4.005632651675993	0.0010563867788939965	0.0010597016943884733	4.123676340878763e-06	
4.067699994427721	0.0008011513051355176	0.0008051328794596557	4.254102978649944e-06	
4.130729071659682	0.0006823293182708863	0.0006866028097295649	4.390000718098363e-06	
4.194734785463209	0.0006112923393883976	0.0006157702610002043	4.531370277086706e-06	
4.259732268837781	0.0005624454629628699	0.0005671004664613284	4.678686855836454e-06	
4.325736889268946	0.0005257115539684272	0.0005305352952486769	4.832607496715878e-06	
4.392764252361694	0.0004963202474520869	0.0005013121880163765	4.993921384406025e-06	
4.460830205530115	0.0004717141516767045	0.0004768777037484642	5.163552593822898e-06	
4.5299508417442365	0.00045038994690453236	0.00045573094027758935	5.342582402728358e-06	
4.600142503334918	0.0004313955776122893	0.00043692159531021394	5.532284889135953e-06	
4.671421785857698	0.00041408635888884207	0.0004198064319903381	5.734176512093152e-06	
4.743805542016518	0.00039799480283967607	0.00040391924619168415	5.950083630744132e-06	
4.817310885648243	0.0003827537517015428	0.0003888940080885163	6.182234853765582e-06	
4.891955195768907	0.0003680441687960958	0.00037441251895632715	6.433388979369224e-06	
4.967756120682691	0.0003535509128359567	0.0003601598009343852	6.707015051318633e-06	
5.044731582154526	0.00033891208144496625	0.00034577250016432044	7.007549836469312e-06	
5.122899779647386	0.00032364075280865313	0.0003307582908504266	7.340770863095973e-06	
5.202279194625215	0.00030697298429677546	0.0003143375913341177	7.714339042630287e-06	
5.282888594922542	0.00028751499411527713	0.0002950715184958201	8.13857699321759e-06	
5.364747039181794	0.00026226504004174425	0.00026981125890471837	8.62746439704443e-06	
5.447873881359371	0.00022325539798315663	0.0002299550866037926	9.195671839609721e-06	
5.532288775301544	0.00014655941351006884	0.00014636494986753503	9.851989497387289e-06	
5.618011679391243	0.0005925710759962692	0.0006025451594643853	1.0879657626275969e-05	
5.705062861266868	0.0005055957709204417	0.0005114328790574516	1.2572133568846566e-05	
5.793462902614208	0.0003911852494594695	0.000404110280948019	1.4384185511975857e-05	
5.883232704032601	0.0003441691400986005	0.00036152339459810537	1.767989875062968e-05	
5.974393489976511	0.00031145798358905077	0.0003366489385602034	2.5204658275671323e-05	
6.06696681377367	0.0002741933095539531	0.0003190439838403313	5.714750170219617e-05	
6.160974562720967	0.0003305112367897376	0.0003051468522995624	2.848905808759765e-05	
6.25643896325932	0.0003003783611008772	0.0002934135575918257	6.974895205311681e-06	
6.353382586228693	0.0002838726084716386	0.00028306326514727594	1.3535026422823376e-06	
6.451828352204593	0.0002712851221400213	0.0002736552381287196	2.7409778983948636e-06	
6.551799536917215	0.00026043539261923253	0.00026491863473454406	4.696431046674907e-06	
6.653319776754563	0.0002505362281943619	0.00025667477638500715	6.281637019945574e-06	
6.756413074350862	0.00024119740578091545	0.0002487980068611115	7.699462913227096e-06	
6.861103804261538	0.00023217593033531784	0.00024119431933817818	9.085635726771066e-06	
6.9674167187261515	0.0002232865490376853	0.00023378878046623436	1.0545420629729738e-05	
7.075376953520617	0.00021435641869391574	0.00022651751971048716	1.2185473989128033e-05	
7.1850100339000935	0.00020518859283380413	0.00021932210726212264	1.4143533777048666e-05	
7.2963418806339915	0.00019551275232912248	0.00021214507879524822	1.6633461451077427e-05	
7.40939881613446	0.0001848884419955697	0.00020492578037494132	2.0040302458226377e-05	
7.5242075706798515	0.00017246163153842027	0.0001975958381780323	2.51705449146209e-05	
7.640795288734611	0.00015619266866535872	0.0001900734804140423	3.4087586553584756e-05	
7.759189535367103	0.00012963904914599052	0.00018225562750688956	5.412765500332353e-05	
7.879418302766868	0.00010065406820092078	0.0001740059832554626	0.00013617836700875936	
8.001510016862884	0.0002595296561245415	0.00016513596156188804	0.00010440431109518935	
8.125493544044346	0.00019820235161833877	0.00015537236244221424	4.7237405397896996e-05	
8.251398197985628	0.00017104349125812135	0.00014429928439396657	2.693185910506886e-05	
8.379253746576957	0.00014792056457752048	0.00013124663839302403	1.6701234734737007e-05	
8.509090418962503	0.0001262973375623022	0.00011505939303820418	1.1240461793187388e-05	
8.640938912687513	0.00010122066868168554	9.358180772833324e-05	7.642012400848073e-06	
8.774830400956196	6.76103312594115e-05	6.255660987509463e-05	5.107147139294347e-06	
8.910796540002062	2.7124891742690222e-05	2.603791333181193e-05	3.293184288503527e-06	
9.048869476572474	0.00013986932948006556	0.0001418260324224809	2.049506912539618e-06	
9.189081855529167	0.0008256959757169457	0.0008226206701931035	4.060995590233299e-06	
9.331466827566528	0.0006503051753907278	0.0006534783964421871	8.303441419350318e-06	
9.476058057049498	0.00037799184433082953	0.0003876919904292173	9.838098713599118e-06	
9.622889729972897	0.0002965483526475446	0.00030345298215506735	6.906789369858859e-06	
9.771996562044086	0.0002501715521176974	0.0002614522678935401	1.1301575995188222e-05	
9.923413806890872	0.00021952101034425676	0.00023549668873874634	1.5978198211479295e-05	
10.0771772643966	0.00019332598875540844	0.00021731993129191408	2.420668353190838e-05	
10.233323289164382	0.00017106916155184914	0.00020350578389854944	4.87174866003838e-05	
10.391888799112495	0.00018030815021704316	0.00019238885851588288	1.4852670090367108e-05	
10.552911284202958	0.00014498563901714837	0.00018306072340339792	4.020212531466916e-05	
10.716428815305356	0.00011262043050454749	0.00017498360455569574	0.00012856349576021003	
10.882480053198018	0.0002718172190019801	0.00016781863071771322	0.00011122757535669685	
11.051104257708666	0.0002085811149136102	0.00016134144730403063	4.76350907074623e-05	
11.222341296996655	0.00018554279990087746	0.00015539741989319564	3.0186982926445425e-05	
11.39623165697915	0.00017192246953552038	0.0001498763359316766	2.2047130547383163e-05	
11.572816450903245	0.00016196200982530691	0.00014469737498945895	1.72685511104711e-05	
11.752137429066462	0.0001538666470021323	0.00013979979345462781	1.4082166619541054e-05	
11.93423698868786	0.00014688543253964015	0.0001351369397880052	1.1776868002707258e-05	
12.119158183932093	0.00014064131684517607	0.00013067228884797795	1.0010690476773741e-05	
12.306944736088793	0.00013491976516873913	0.00012637674245522413	8.598060535578403e-06	
12.497641043909683	0.00012958677895743686	0.00012222674787902313	7.4287651486048935e-06	
12.691292194105861	0.00012455175667321408	0.00011820295855447798	6.431891821516659e-06	
12.887943972007742	0.00011974720794151237	0.00011428926262603061	5.556301543259294e-06	
13.08764287239018	0.00011510875961990277	0.00011047206617356708	4.749773108455768e-06	
13.290436110465315	0.00011054940903671502	0.00010673975604573537	3.891860298638419e-06	
13.496371633045765	0.00010668162419316786	0.00010308229146159954	3.731205997717001e-06	
13.705498129880782	0.00010239046694064705	9.949088931287539e-05	3.083511154547457e-06	
13.917865045168076	9.825272368134939e-05	9.595777856658549e-05	2.5258289737546856e-06	
14.133522589243995	9.42027649058707e-05	9.2476006241665e-05	2.021895862101029e-06	
14.35252175045488	9.021405585029145e-05	8.903928229241415e-05	1.571884034989303e-06	
14.574914307212275	8.626753185096529e-05	8.564185412050577e-05	1.2079374129625474e-06	
14.800752840235097	8.234546965572044e-05	8.227840383342976e-05	1.020228988161336e-06	
15.030090744981337	7.84288842311273e-05	7.89439630833522e-05	1.1224416804286906e-06	
15.262982244272472	7.449678817961672e-05	7.563384156412088e-05	1.4918916264315713e-06	
15.499482401113475	7.052167554515165e-05	7.234356615594593e-05	2.045602774808566e-06	
15.739647131711472	6.645888085175656e-05	6.906882838347822e-05	2.752262770243976e-06	
15.98353321869612	6.224900522275514e-05	6.580543836108084e-05	3.6422854794686724e-06	
16.23119832454485	5.778441816070845e-05	6.254928378755909e-05	4.807793199330781e-06	
16.482701005216104	5.2856501509832506e-05	5.929629285799129e-05	6.450519829320939e-06	
16.738100723993853	4.6990410732855824e-05	5.604240021243838e-05	9.054760059699494e-06	
16.997457865546615	3.883683848901286e-05	5.278351526839725e-05	1.4096172725858356e-05	
17.26083375020432	2.447450727357991e-05	4.951549251857835e-05	2.8849531440283e-05	
17.528290648456405	0.00010400069419405423	4.623410366488273e-05	7.727849737034618e-05	
17.799891795674554	6.491298687189543e-05	4.293501188309765e-05	2.228076481229842e-05	
18.075701407063548	5.108610225592947e-05	3.9613749222526184e-05	1.147557074989202e-05	
18.35578469284383	4.3713061690163306e-05	3.626569945296807e-05	7.452976216054641e-06	
18.64020787366921	3.797695282299322e-05	3.288609126725958e-05	5.1571775912698106e-06	
18.929038196283646	3.2956446092386684e-05	2.9470012261048348e-05	3.6190338618150167e-06	
19.222343949420477	2.8310702197937385e-05	2.60124667187199e-05	2.5206307598084726e-06	
19.52019447994806	2.3834128752637792e-05	2.2508531707036488e-05	1.6952079967228517e-06	
19.822660209265607	1.9408039185826412e-05	1.8953753685775692e-05	1.1343414365174258e-06	
20.12981264995304	1.4930843715651446e-05	1.5345210080958542e-05	1.0455339697172403e-06	
20.441724422678867	1.0247983844040259e-05	1.168476706711424e-05	1.600483797541425e-06	
20.75846927337004	5.010262961348451e-06	7.991884641451214e-06	3.0444773299156787e-06	
21.08012209064783	1.0011619078732933e-05	4.383389411655571e-06	7.432222900715687e-06	
21.406758923533914	2.049443547224883e-06	2.148724519216798e-06	9.948229896427265e-07	
21.738456999430788	4.546773572931061e-06	4.74399164165951e-06	7.482027148259104e-07	
22.075294742380795	9.59357505815819e-06	8.703144764103728e-06	1.5743049281393903e-06	
22.417351791608088	1.4602880844338968e-05	1.295055343666419e-05	2.1728322225929065e-06	
22.764709020347887	1.9661179143152542e-05	1.7390105692014837e-05	2.7007570766323306e-06	
23.1174485549675	2.484255942855013e-05	2.2012831429287125e-05	3.2006180532346574e-06	
23.47565379438362	3.019265652051887e-05	2.6828361591136334e-05	3.693369959138075e-06	
23.839409429780538	3.574934437603067e-05	3.1853662941121386e-05	4.192950663867997e-06	
24.20880146463373	4.1549992246646736e-05	3.71103764581387e-05	4.7113031247514055e-06	
24.583917235044	4.7635779090702685e-05	4.262425767566669e-05	5.261438214076989e-06	
24.964845430386426	5.405616661348536e-05	4.8425348577654566e-05	5.8608523981389985e-06	
25.351676114279368	6.087666667039284e-05	5.4548516979581506e-05	6.538015896434095e-06	
25.744500745878433	6.819805745612543e-05	6.103426751892868e-05	7.349399975627999e-06	
26.143412201500308	7.622128936004668e-05	6.792982231417942e-05	8.43867618768651e-06	
26.548504796581717	8.55737221179086e-05	7.529051610880758e-05	1.0341542837411968e-05	
26.959874307978602	9.677875683395572e-05	8.318158680781947e-05	1.5195178176647787e-05	
27.377617996610834	9.605283168475108e-05	9.16804819187973e-05	4.374674807407339e-06	
27.801834630457815	0.00010806766957332607	0.00010087985344639833	7.34740384485387e-06	
28.232624507910387	0.00011968934751741	0.00011089148766091066	8.984605732159808e-06	
28.670089481484574	0.0001320135785963333	0.00012185152511026627	1.0351663168729019e-05	
29.114332981902788	0.00014545572241775627	0.0001339274911511021	1.1715001313998823e-05	
29.565460042548164	0.00016035417287002028	0.0001473279127317952	1.320656278113895e-05	
30.0235773242978	0.00017709431583456405	0.00016231570241193402	1.4932111601404637e-05	
30.488793140740842	0.0001957591314933235	0.00017922715026992612	1.667740310994847e-05	
30.961217483787163	0.0002173061266742113	0.00019849946930941843	1.8964356115604375e-05	
31.440962049673153	0.00024256202312647102	0.0002207117512630311	2.1997351991564134e-05	
31.928140265370157	0.0002724568000896493	0.00024664761855344735	2.593671182370995e-05	
32.42286731540228	0.00030870312897178054	0.00027739427230527125	3.140630416247044e-05	
32.925260169079685	0.00035405026621657294	0.0003145052308832486	3.958945101087559e-05	
33.435437608153904	0.0004132503232962005	0.00036028023302322185	5.297232905491607e-05	
33.95352025490161	0.0004986268948671151	0.00041827402389627396	8.047743298139631e-05	
34.479630600643624	0.0006558136175277639	0.000494286492318915	0.00016622593075312235	
35.01389303470575	0.0005731452929799903	0.0005984636979410366	0.00039873888506153067	
35.556433873828425	0.0006387007899493394	0.0007502930863499881	0.00011824528290618758	
36.107381392031996	0.0009291803381320088	0.0009925000161812617	6.388777478642497e-05	
36.666865850944866	0.0013972333549421654	0.0014398968980932885	4.2684347959363295e-05	
37.23501953060145	0.002504748496504094	0.0025341409087664152	3.1321234527045754e-05	
37.81197676071744	0.0077880543234848595	0.007776212373123708	2.417641228699971e-05	
38.397873952449665	0.004526287220295343	0.0045295818913616845	1.8883955768575204e-05	
38.99284963064802	0.0020538857406437795	0.0020470748036628575	1.636424182523786e-05	
39.59704446660722	0.0013283275210519692	0.0013193072383850966	1.3115450388205527e-05	
40.21060131132589	0.0009857318799460345	0.0009775703429098699	1.1697543024364e-05	
40.83366522928125	0.0007850124222940557	0.0007794981445809552	8.077363138830401e-06	
41.46638353272696	0.0006527089355577542	0.0006502123152461242	6.212040254445997e-06	
42.108905816522395	0.0005625183449648098	0.0005591164774756963	6.619164651054392e-06	
42.76138399350171	0.0004913686810436119	0.0004914046633608063	4.14838234020312e-06	
43.42397233039088	0.00043583582946316615	0.00043904535425776776	5.064591341978854e-06	
44.096827484281306	0.00039042822213623964	0.0003973066120349496	8.058811597722906e-06	
44.78010853966855	0.0003513886790038286	0.00036322014800438857	1.2692661858203716e-05	
45.47397704606499	0.0003160587533162714	0.0003348299674763873	1.9958123403533266e-05	
46.17859705619533	0.0002785982026267682	0.0003107948514405429	3.416023726493741e-05	
46.894135164783904	0.0002611378038749051	0.00029016447028378716	5.206033712822927e-05	
47.62076054794297	0.00019935910202200245	0.00027224667345958353	0.00013238320753796362	
48.35864500317141	0.0003785808281564605	0.0002565253981669129	0.0001329242421819574	
49.10796298997312	0.0003003361849352553	0.0002426080222337596	5.8604424567671876e-05	
49.86889167110482	0.0002681610183924604	0.00023019053709630218	3.825735666695169e-05	
50.641610954463076	0.00024746844582326365	0.00021903388059813487	2.8681955249503466e-05	
51.42630353562007	0.00023228625224509399	0.0002089474696575432	2.3459713869732414e-05	
52.22315494101898	0.0002186107933864333	0.00019977750106804683	1.8961860969506836e-05	
53.03235357183818	0.00020766101112718404	0.00019139848403293392	1.642190811479532e-05	
53.854090748535334	0.00019629701267256935	0.0001837070088658987	1.2752119718851158e-05	
54.688560756081706	0.00018457911912467262	0.00017661709199110536	8.453697294318074e-06	
55.53596088989733	0.00016748822317748518	0.0001700566508917958	1.0590027950182608e-05	
56.39649150249797	0.00020192819391616493	0.00016396480147567983	4.2767109117139016e-05	
57.27035605086487	0.0001818367186897276	0.00015828976239481141	2.377098674605901e-05	
58.15776114454846	0.00017167301572877108	0.00015298721303836664	1.8749116460396617e-05	
59.05891659451753	0.00016417730066893959	0.00014801899461364687	1.61946834115139e-05	
59.974035462765215	0.00015787755377609858	0.00014335207349854128	1.4552926077756725e-05	
60.90333411268367	0.00015222133099032593	0.00013895770709578215	1.3292705810501764e-05	
61.847032260219336	0.00014750545160809739	0.00013481076749469406	1.2718390298963041e-05	
62.80535302582078	0.0001427408491178554	0.00013088918917478532	1.1868713776813673e-05	
63.778522987191536	0.00013835886909939146	0.0001271735149971663	1.1200361010129285e-05	
64.76677223286032	0.000134265616620163	0.0001236465206645554	1.0632706185703787e-05	
65.77033441658139	0.00013041649219132958	0.00012029290226997974	1.0136086182386606e-05	
66.78944681257751	0.00012678156416818094	0.00011709901490546216	9.694104677472747e-06	
67.82435037163955	0.00012333788915199148	0.00011405265285349834	9.295972742144438e-06	
68.87528977809474	0.00012006685050393332	0.00011114286384251796	8.933996604625837e-06	
69.94251350765792	0.00011695285783746425	0.00010835979136211074	8.602423529570805e-06	
71.02627388617911	0.00011398258506944787	0.00010569454021359786	8.296809638842682e-06	
72.12682714930152	0.00011114447455996476	0.00010313906139677752	8.01363686471207e-06	
73.24443350304374	0.00010842839173488682	0.0001006860531639783	7.750065259507949e-06	
74.37935718532088	0.00010582537271901068	9.832887565249374e-05	7.5037652545287675e-06	
75.53186652841877	0.00010332743320767172	9.606147696968589e-05	7.27279998499084e-06	
76.7022340224364	0.00010092741963258095	9.387832897705873e-05	7.0555403720276336e-06	
77.89073637971123	9.861889066207194e-05	9.177437131994584e-05	6.850602391564005e-06	
79.09765460024283	9.639602113567115e-05	8.974496249314206e-05	6.65679980339998e-06	
80.32327403813038	9.425352301716454e-05	8.778583693147473e-05	6.47310791412584e-06	
81.5678844690394	9.218657953579746e-05	8.589306727700862e-05	6.298635378519604e-06	
82.83178015871405	9.019078973351246e-05	8.406303110840144e-05	6.13260196336249e-06	
84.11525993255103	8.826212135061268e-05	8.229238152846012e-05	5.974320804490485e-06	
85.41862724625115	8.639687048228813e-05	8.05780210976084e-05	5.8231840981185144e-06	
86.74219025756646	8.459162679667496e-05	7.891707867727734e-05	5.6786514505769804e-06	
88.08626189915832	8.284324336712183e-05	7.730688881098147e-05	5.540240309618379e-06	
89.45115995258467	8.11488103665159e-05	7.574497332429357e-05	5.4075180426926175e-06	
90.83720712343391	7.950563201933812e-05	7.422902486989965e-05	5.280095330785268e-06	
92.24473111762269	7.791120632072684e-05	7.275689218187237e-05	5.1576206223071265e-06	
93.67406471887617	7.636320712030746e-05	7.132656683543757e-05	5.039775448033979e-06	
95.1255458674087	7.48594682382854e-05	6.993617133580267e-05	4.926270440662491e-06	
96.59951773982377	7.339796933685602e-05	6.858394838286239e-05	4.816841934943894e-06	
98.09632883025184	7.197682331468069e-05	6.726825117845439e-05	4.711249049259349e-06	
99.61633303274554	7.059426502844856e-05	6.598753465984499e-05	4.609271168811881e-06	
101.15988972495167	6.92486411752184e-05	6.474034755772832e-05	4.510705765714928e-06	
102.72736385307937	6.793840119368698e-05	6.352532518959758e-05	4.415366503162812e-06	
104.31912601818526	6.666208906281563e-05	6.234118291019616e-05	4.323081580323573e-06	
105.93555256379533	6.541833589317608e-05	6.118671015014581e-05	4.233692282151511e-06	
107.57702566488457	6.420585322058813e-05	6.006076498198666e-05	4.147051704402035e-06	
109.24393341823551	6.302342692360833e-05	5.896226915993904e-05	4.063023629053444e-06	
110.93666993419627	6.186991169659298e-05	5.789020358585575e-05	3.981481529352415e-06	
112.65563542986153	6.074422601870906e-05	5.684360415921025e-05	3.902307686980635e-06	
114.40123632369622	5.9645347566667784e-05	5.582155797366834e-05	3.825392406543056e-06	
116.17388533162597	5.8572309025301226e-05	5.482319982690917e-05	3.7506333148104467e-06	
117.9740015646163	5.752419425557333e-05	5.384770901397819e-05	3.677934734005793e-06	
119.802010627764	5.6500134784341644e-05	5.289430637763665e-05	3.6072071199702856e-06	
121.65834472092367	5.549930658428448e-05	5.196225159197343e-05	3.5383665573436417e-06	
123.54344274089367	5.452092711596975e-05	5.105084065802035e-05	3.4713343049820865e-06	
125.45775038518534	5.3564252607150405e-05	5.015940359229826e-05	3.406036385760789e-06	
127.40172025740017	5.2628575547086225e-05	4.928730229115998e-05	3.342403215685645e-06	
129.3758119742398	5.171322237607393e-05	4.843392855551342e-05	3.2803692679047404e-06	
131.3804922741741	5.0817551352459177e-05	4.759870226203621e-05	3.2198727677747673e-06	
133.41623512779302	4.9940950581246726e-05	4.6781069668351564e-05	3.1608554156229112e-06	
135.48352184986857	4.9082836190051244e-05	4.598050184084611e-05	3.103262134260137e-06	
137.58284121315285	4.824265063956929e-05	4.519649319489151e-05	3.047040838659884e-06	
139.71468956393986	4.741986115702809e-05	4.4428560138197126e-05	2.992142225526147e-06	
141.879570939417	4.6613958282197845e-05	4.367623980888684e-05	2.9385195807406996e-06	
144.07799718683648	4.58244545165611e-05	4.293908890066576e-05	2.886128602913628e-06	
146.31048808453184	4.505088306713077e-05	4.221668256814085e-05	2.8349272414618995e-06	
148.57757146481032	4.429279667720755e-05	4.150861340598199e-05	2.784875547817005e-06	
150.87978333874923	4.354976653708527e-05	4.081449049617318e-05	2.735935538518306e-06	
153.2176680229263	4.282138126835197e-05	4.01339385181102e-05	2.6880710690811328e-06	
155.5917782681133	4.210724597601156e-05	3.946659691675737e-05	2.641247717649724e-06	
158.00267538996428	4.140698136316565e-05	3.881211912448853e-05	2.5954326775477017e-06	
160.45092940172842	4.07202229034613e-05	3.817017183261074e-05	2.550594657931646e-06	
162.9371191490193	4.004662006692788e-05	3.7540434308905906e-05	2.5067037918339937e-06	
165.46183244667284	3.9385835595203886e-05	3.692259775783191e-05	2.463731550953484e-06	
168.02566621772516	3.873754482249623e-05	3.631636472030152e-05	2.4216506666157277e-06	
170.6292266345446	3.810143503892179e-05	3.572144851020989e-05	2.3804350563819735e-06	
173.27312926215015	3.7477204893160815e-05	3.513757268510952e-05	2.340059755835562e-06	
175.9579992037507	3.686456383160462e-05	3.456447054864041e-05	2.300500855119926e-06	
178.68447124853947	3.626323157140936e-05	3.400188468251231e-05	2.261735439842031e-06	
181.45319002177868	3.5672937605076946e-05	3.344956650600891e-05	2.223741535991514e-06	
184.2648101372089	3.509342073437311e-05	3.290727586114215e-05	2.186498058557053e-06	
187.11999635182175	3.4524428631566035e-05	3.237478062172748e-05	2.1499847635512372e-06	
190.019423723029	3.3965717426126296e-05	3.185185632478452e-05	2.1141822031800842e-06	
192.9637777682679	3.34170513151725e-05	3.133828582278623e-05	2.0790716839176327e-06	
195.95375462707955	3.2878202196078124e-05	3.083385895539143e-05	2.0446352272658517e-06	
198.99006122569847	3.234894931977546e-05	3.0338372239395666e-05	2.0108555330001174e-06	
202.0734154441926	3.1829078963401935e-05	2.9851628575729145e-05	1.9777159447166326e-06	
205.20454628619316	3.1318384121035016e-05	2.937343697241461e-05	1.945200417514323e-06	
208.38419405125447	3.081666421135391e-05	2.8903612282477307e-05	1.913293487657127e-06	
211.6131105098844	3.032372480115066e-05	2.844197495587049e-05	1.881980244075425e-06	
214.892059081287	2.9839377343691914e-05	2.7988350804546562e-05	1.851246301577404e-06	
218.22181501385919	2.9363438931002557e-05	2.7542570779864736e-05	1.8210777756503277e-06	
221.60316556848443	2.8895732059209466e-05	2.710447076158234e-05	1.791461258742617e-06	
225.03691020466627	2.843608440614358e-05	2.6673891357729225e-05	1.7623837979251646e-06	
228.5238607695462	2.7984328620454018e-05	2.625067771471177e-05	1.733832873838863e-06	
232.06484168985054	2.7540302121539823e-05	2.5834679337038226e-05	1.7057963808419955e-06	
235.66069016681035	2.7103846909652344e-05	2.542574991609728e-05	1.6782626082783083e-06	
239.3122563741041	2.6674809385564395e-05	2.5023747167459668e-05	1.6512202227919845e-06	
243.0204036588648	2.6253040179243885e-05	2.4628532676208334e-05	1.6246582516214128e-06	
246.78600874580337	2.583839398700636e-05	2.4239971749834076e-05	1.5985660668091913e-06	
250.60996194449422	2.543072941665562e-05	2.3857933278264558e-05	1.5729333702693617e-06	
254.4931673598731	2.502990884015403e-05	2.3482289600621834e-05	1.5477501796582628e-06	
258.43654310599635	2.4635798253393504e-05	2.311291637832996e-05	1.5230068149983143e-06	
262.4410215231124	2.4248267142666148e-05	2.2749692474217797e-05	1.4986938860083335e-06	
266.507549398097	2.3867188357458784e-05	2.2392499837284852e-05	1.4748022800967666e-06	
270.63708818830384	2.3492437989219703e-05	2.204122339281856e-05	1.4513231509775862e-06	
274.8306142488838	2.312389525576781e-05	2.1695750937570815e-05	1.4282479078711456e-06	
279.08911906362675	2.2761442391035183e-05	2.135597303971954e-05	1.405568205255092e-06	
283.4136094793798	2.2404964539852964e-05	2.1021782943357788e-05	1.3832759331326526e-06	
287.80510794409827	2.2054349657508367e-05	2.069307647726868e-05	1.3613632077877437e-06	
292.26465274858515	2.1709488413817272e-05	2.0369751967758712e-05	1.3398223629986822e-06	
296.7932982719762	2.137027410147224e-05	2.0051710155335912e-05	1.3186459416838021e-06	
301.3921152310292	2.1036602548440237e-05	1.97388541150318e-05	1.2978266879542642e-06	
306.0621909332746	2.070837203419783e-05	1.943108918017807e-05	1.277357539550801e-06	
310.80462953409153	2.0385483209604066e-05	1.9128322869459694e-05	1.2572316206428158e-06	
315.6205522977641	2.006783902022321e-05	1.8830464817077092e-05	1.2374422349693918e-06	
320.5110978625849	1.975534463292028e-05	1.853742670585907e-05	1.2179828593032899e-06	
325.47742251006514	1.944790736556262e-05	1.824912220317766e-05	1.1988471372200577e-06	
330.52070043831674	1.914543661967045e-05	1.7965466899524355e-05	1.1800288731556103e-06	
335.6421240396705	1.8847843815868115e-05	1.7686378249615226e-05	1.1615220267364925e-06	
340.8429041825955	1.8555042331996454e-05	1.741177551589987e-05	1.1433207073681821e-06	
346.1242704979875	1.826694744375424e-05	1.7141579714356056e-05	1.1254191690676301e-06	
351.4874716698928	1.79834762677444e-05	1.6875713562458524e-05	1.1078118055270082e-06	
356.9337757307372	1.770454770680726e-05	1.6614101429216667e-05	1.0904931453964214e-06	
362.46447036112943	1.7430082397529982e-05	1.6356669287181327e-05	1.0734578477742424e-06	
368.08086319431027	1.716000265982714e-05	1.6103344666326687e-05	1.0567006978941577e-06	
373.7842821253185	1.6894232448493174e-05	1.5854056609718043e-05	1.0402166029987595e-06	
379.57607562494815	1.6632697306632987e-05	1.5608735630881263e-05	1.024000588390152e-06	
385.45761305857025	1.637532432088189e-05	1.5367313672794106e-05	1.008047793648587e-06	
391.43028500989345	1.6122042078330938e-05	1.5129724068423958e-05	9.92353469010534e-07	
397.49550360974456	1.587278062507789e-05	1.4895901502740192e-05	9.769129718982376e-07	
403.6547028699399	1.5627471426328816e-05	1.4665781976133732e-05	9.617217635931656e-07	
409.9093390223323	1.538604732797877e-05	1.4439302769179247e-05	9.467754060462973e-07	
416.26089086311043	1.5148442519603946e-05	1.4216402408679321e-05	9.32069558818336e-07	
422.71086010243414	1.4914592498801264e-05	1.3997020634932607e-05	9.175999761437385e-07	
429.2607717194863	1.4684434036814533e-05	1.378109837017139e-05	9.033625041122638e-07	
435.91217432302693	1.4457905145389651e-05	1.3568577688116395e-05	8.893530779626813e-07	
442.6666405175339	1.4234945044803936e-05	1.3359401784599594e-05	8.755677194829045e-07	
449.52576727501685	1.401549413301789e-05	1.315351494920807e-05	8.620025345118317e-07	
456.4911763125926	1.3799493955899949e-05	1.295086253790452e-05	8.486537105378225e-07	
463.56451447591087	1.3586887178477407e-05	1.2751390946581993e-05	8.355175143893706e-07	
470.74745412852144	1.3377617557169142e-05	1.2555047585512786e-05	8.225902900137161e-07	
478.04169354727435	1.3171629912957732e-05	1.2361780854653267e-05	8.098684563391499e-07	
485.4489573238469	1.2968870105460921e-05	1.2171540119768258e-05	7.973485052173624e-07	
492.97099677249224	1.2769285007864173e-05	1.198427568934053e-05	7.850269994419752e-07	
500.60959034410683	1.257282248267798e-05	1.1799938792232412e-05	7.729005708399443e-07	
508.36654404671106	1.237943135828545e-05	1.1618481556068416e-05	7.609659184324254e-07	
516.2436918724502	1.2189061406247147e-05	1.1439856986308925e-05	7.492198066620272e-07	
524.242896231207	1.2001663319332046e-05	1.1264018945986738e-05	7.37659063683503e-07	
532.3660483909357	1.1817188690244731e-05	1.1090922136079425e-05	7.262805797150591e-07	
540.6150689248177	1.1635589991020431e-05	1.0920522076491798e-05	7.150813054475447e-07	
548.9919081653474	1.1456820553060935e-05	1.0752775087623945e-05	7.040582505091085e-07	
557.4985466654523	1.128083454778559e-05	1.0587638272501576e-05	6.932084819828134e-07	
566.1369956667598	1.1107586967872834e-05	1.0425069499446318e-05	6.825291229749339e-07	
574.909297575119	1.093703360906891e-05	1.0265027385264794e-05	6.720173512318347e-07	
583.8175264434902	1.076913105254138e-05	1.0107471278936245e-05	6.616703978031935e-07	
592.8637884623186	1.0603836647756268e-05	9.952361245779296e-06	6.514855457498673e-07	
602.0502224575035	1.0441108495858404e-05	9.799658052079559e-06	6.414601288942199e-07	
611.379000396087	1.0280905433535676e-05	9.649323150160389e-06	6.315915306113307e-07	
620.8523278997751	1.0123187017348769e-05	9.501318663879993e-06	6.218771826594319e-07	
630.4724447664181	9.96791350850853e-06	9.355607374538952e-06	6.12314564047681e-07	
640.2416254995708	9.815045858084343e-06	9.212152707182663e-06	6.029011999400914e-07	
650.1621798462554	9.664545692627286e-06	9.070918717284275e-06	5.936346605938673e-07	
660.2364533430635	9.51637530019265e-06	8.931870077793901e-06	5.845125603309104e-07	
670.4668278707137	9.370497616747262e-06	8.794972066540933e-06	5.755325565411034e-07	
680.8557222172046	9.226876212947458e-06	8.660190553976535e-06	5.666923487161389e-07	
691.4055926496942	9.085475281274283e-06	8.527491991244197e-06	5.579896775126192e-07	
702.1189334952396	8.946259623513098e-06	8.396843398566527e-06	5.494223238433652e-07	
712.9982777305363	8.80919463856533e-06	8.26821235393723e-06	5.409881079957645e-07	
724.0461975807946	8.67424631058052e-06	8.141566982107445e-06	5.326848887761341e-07	
735.2653051278958	8.541381197397543e-06	8.016875943856273e-06	5.245105626791121e-07	
746.6582529279726	8.410566419284108e-06	7.894108425535639e-06	5.164630630810665e-07	
758.2277346385576	8.281769647964334e-06	7.773234128880075e-06	5.085403594567014e-07	
769.9764856554507	8.154959095924457e-06	7.65422326107247e-06	5.007404566179e-07	
781.9072837594538	8.030103505987223e-06	7.537046525057125e-06	4.93061393973991e-07	
794.0229497731273	7.907172141145956e-06	7.421675110091831e-06	4.855012448127133e-07	
806.3263482277227	7.786134774649528e-06	7.30808068253108e-06	4.780581156010029e-07	
818.82038804045	7.666961680329988e-06	7.19623537683278e-06	4.7073014530497657e-07	
831.5080232022387	7.549623623164829e-06	7.086111786781207e-06	4.635155047283613e-07	
844.3922534761538	7.4340918500662325e-06	6.9776829569191905e-06	4.5641239586870545e-07	
857.4761251066391	7.320338080889963e-06	6.8709223741828174e-06	4.494190512907661e-07	
870.7627315397452	7.208334499656868e-06	6.765803959732203e-06	4.425337335164618e-07	
884.2552141545192	7.098053745980201e-06	6.662302060972223e-06	4.357547344307373e-07	
897.9567630057271	6.989468906692322e-06	6.560391443757153e-06	4.2908037470291766e-07	
911.8706175780853	6.882553507664462e-06	6.460047284773619e-06	4.225090032228537e-07	
926.0000675521785	6.777281505813656e-06	6.36124516409631e-06	4.160389965515089e-07	
940.3484535822448	6.673627281291036e-06	6.263961057911244e-06	4.096687583853759e-07	
954.9191680860141	6.571565629845963e-06	6.168171331401485e-06	4.033967190343036e-07	
969.715656046784	6.4710717553607e-06	6.073852731790476e-06	3.972213349122968e-07	
984.7414158279239	6.3721212625505415e-06	5.9809823815383084e-06	3.911410880408327e-07	
1000.0	6.27469014982442e-06	5.8895377716864076e-06	3.851544855642895e-07	


==> data/fig_iss_ph2_bode_16.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00016984828638423442	9.044464495888683e-07	
0.10154950161807173	0.00017278466415118562	0.00017256282041494558	9.052161131453558e-07	
0.10312301278878754	0.0001755487736805152	0.00017532341821270306	9.06009162983064e-07	
0.10472090554055413	0.00017835991065214078	0.0001781309899041983	9.06826290018057e-07	
0.10634355766636439	0.0001812190100408309	0.00018098646960844334	9.07668204408479e-07	
0.10799135281311975	0.00018412703171742393	0.00018389081632703527	9.085356360230484e-07	
0.1096646805723366	0.00018708496138198917	0.00018684501487708255	9.094293349161214e-07	
0.11136393657225817	0.0001900938115420566	0.00018985007686919442	9.103500718102674e-07	
0.11308952257139368	0.00019315462253847283	0.0001929070417330882	9.112986385870151e-07	
0.11484184655350702	0.0001962684636216082	0.00019601697779354869	9.122758487831859e-07	
0.11662132282407707	0.00019943643408081553	0.00019918098339962836	9.132825380955954e-07	
0.11842837210825283	0.00020265966443023005	0.00020240018811018757	9.143195648915395e-07	
0.12026342165032622	0.0002059393176542057	0.000205675753939062	9.153878107267662e-07	
0.12212690531474645	0.00020927659051590068	0.0002090088766633759	9.164881808692513e-07	
0.12401926368869937	0.00021267271493276095	0.00021240078719874766	9.176216048290712e-07	
0.12594094418627644	0.00021612895942290397	0.0002158527530453867	9.187890368950007e-07	
0.12789240115425762	0.00021964663062667487	0.00021936607980936008	9.199914566757016e-07	
0.12987409597953362	0.0002232270749079473	0.0002229421128035947	9.212298696470599e-07	
0.13188649719819254	0.00022687168004004944	0.00022658223873350003	9.225053077039216e-07	
0.13393008060629666	0.00023058187698154302	0.00023028788747243267	9.238188297178595e-07	
0.13600532937237603	0.0002343591417474478	0.00023406053393260653	9.251715220970246e-07	
0.13811273415166478	0.00023820499738190403	0.0002379017000374249	9.265644993526535e-07	
0.14025279320210793	0.00024212101603869339	0.000241812956801671	9.279989046668144e-07	
0.1424260125021654	0.00024610882117650346	0.0002457959265264275	9.294759104653778e-07	
0.1446329058704415	0.0002501700898763239	0.0002498522851161257	9.309967189917307e-07	
0.14687399508716817	0.00025430655528890816	0.00025398376452564537	9.32562562884748e-07	
0.14914981001757044	0.00025852000922081886	0.0002581921553459958	9.341747057565457e-07	
0.15146088873714358	0.0002628123048682246	0.0002624793095377323	9.358344427737606e-07	
0.1538077776588715	0.00026718535970829686	0.0002668471433219684	9.375431012376606e-07	
0.15619103166241588	0.00027164115855882133	0.0002712976402395914	9.393020411651847e-07	
0.15861121422530794	0.00027618175681745096	0.00027583285439010494	9.411126558708484e-07	
0.16106889755617235	0.0002808092838929174	0.00028045491386242765	9.429763725449703e-07	
0.16356466273001555	0.00028552594684149596	0.0002851660243709241	9.44894652833866e-07	
0.1660990998256107	0.00029033403422306584	0.0002899684731110265	9.468689934153237e-07	
0.16867280806501112	0.00029523592019226774	0.0002948646328499402	9.489009265720381e-07	
0.1712863959552255	0.00030023406884151406	0.00029985696626918314	9.509920207636552e-07	
0.17394048143208848	0.0003053310388139851	0.0003049480305771088	9.531438811911253e-07	
0.17663569200636045	0.0003105294882062414	0.00031014048241101915	9.553581503607134e-07	
0.17937266491209122	0.0003158321797817329	0.00031543708305016983	9.57636508639274e-07	
0.18215204725728248	0.00032124198651828015	0.0003208407039627244	9.599806748065758e-07	
0.18497449617688488	0.00032676189751458035	0.0003263543327117226	9.62392406598905e-07	
0.18784067898816573	0.00033239502428295496	0.00033198107924727207	9.648735012463155e-07	
0.1907512733484843	0.00033814460745794193	0.00033772418261456233	9.67425796004098e-07	
0.19370696741551147	0.0003440140239529372	0.0003435870181099166	9.700511686727044e-07	
0.1967084600099325	0.0003500067945999911	0.000349573104919972	9.727515381119278e-07	
0.19975646078067044	0.00035612659231101774	0.00035568611428226114	9.75528864741944e-07	
0.20285169037266976	0.00036237725080219584	0.0003619298782089481	9.78385151040599e-07	
0.2059948805972802	0.0003687627739271846	0.0003683083988193764	9.81322442021823e-07	
0.20918677460527996	0.00037528734566907277	0.00037482585833130487	9.843428257125172e-07	
0.21242812706258082	0.0003819553408456891	0.00038148662976549767	9.874484336096931e-07	
0.215719704328655	0.0003887713365881549	0.00038829528842351395	9.90641441132947e-07	
0.21906228463772706	0.00039574012465836973	0.0003952566242044133	9.939240680594765e-07	
0.22245665828277353	0.00040286672467757526	0.00040237565483250236	9.972985789503022e-07	
0.22590362780237347	0.00041015639834532727	0.00040965764007545603	1.000767283563962e-06	
0.22940400817045398	0.00041761466473619693	0.00041710809704013804	1.0043325372559497e-06	
0.23295862698897662	0.00042524731677044534	0.00042473281664235453	1.0079967413666705e-06	
0.2365683246836085	0.0004330604389648584	0.0004325378813567278	1.0117623435976166e-06	
0.2402339547024262	0.00044106042658106914	0.0004405296843640166	1.0156318383743934e-06	
0.243956383717698	0.00044925400630114256	0.0004487149502256542	1.019607767197477e-06	
0.24773649183079302	0.0004576482585741782	0.00045710075722925483	1.023692718981461e-06	
0.2515751727802653	0.0004662506417933635	0.00046569456156451755	1.0278893303839789e-06	
0.2554733341531623	0.0004750690184805529	0.0004745042235066038	1.0322002861215664e-06	
0.2594318975996074	0.00048411168367532063	0.0004835380358039232	1.0366283192782072e-06	
0.26345179905070754	0.0004933873957478421	0.0004928047544896875	1.0411762116023222e-06	
0.2675339889398373	0.0005029054098802916	0.0005023136323619075	1.0458467937971266e-06	
0.27167943242735193	0.0005126755144901123	0.0005120744554051916	1.0506429458002723e-06	
0.2758891096287819	0.0005227080709010214	0.0005220975824601878	1.055567597063107e-06	
0.28016401584656353	0.0005330140566045368	0.000532393988483468	1.060623726819386e-06	
0.2845051618053608	0.0005436051124968288	0.0005429753117826343	1.065814364353321e-06	
0.28891357389103245	0.0005544935945236229	0.0005538539056593708	1.0711425892667421e-06	
0.2933902943933029	0.0005656926302205816	0.0005650428949478631	1.0766115317423985e-06	
0.29793638175219256	0.0005772161806992726	0.0005765562379986715	1.0822243728140998e-06	
0.30255291080826724	0.00058907910870066	0.0005884087947299921	1.08798434463778e-06	
0.30724097305676445	0.0006012972534206605	0.0006006164014508328	1.093894730767911e-06	
0.31200167690565833	0.0006138875129074738	0.0006131959532557887	1.099958866445937e-06	
0.3168361479377224	0.0006268679349402299	0.0006261654949009546	1.1061801388978764e-06	
0.3217455291766536	0.0006402578174256675	0.0006395443211976665	1.1125619876424408e-06	
0.32673098135731937	0.0006540778194970588	0.0006533530881082512	1.1191079048239277e-06	
0.33179368320019265	0.0006683500846711393	0.0006676139358995428	1.125821435555401e-06	
0.33693483169003946	0.0006830983776188623	0.0006823506259099311	1.1327061782919487e-06	
0.3421556423589239	0.0006983482363396444	0.0006975886927195944	1.1397657852257255e-06	
0.3474573495735992	0.0007141271418030044	0.0007133556137877711	1.1470039627120578e-06	
0.35284120682735126	0.0007304647074438646	0.0007296809989432976	1.1544244717300434e-06	
0.3583084870363649	0.0007473928912780079	0.0007465968024948619	1.162031128377386e-06	
0.3638604828406817	0.000764946233853902	0.0007641375611771225	1.1698278044054728e-06	
0.3694985069098218	0.0007831621257908657	0.0007823406616825932	1.177818427805654e-06	
0.37522389225314035	0.0008020811092890041	0.0008012466421646663	1.1860069834348248e-06	
0.3810379925349945	0.0008217472187556883	0.000820899532856431	1.1943975137031747e-06	
0.3869421823947922	0.0008422083666038157	0.0008413472418604435	1.202994119313961e-06	
0.39293785777200174	0.0008635167813730087	0.0008626419932604717	1.2118009600661237e-06	
0.39902643623619527	0.000885729506649142	0.000884840826030456	1.2208222557268006e-06	
0.4052093573222091	0.0009089089708642655	0.0009080061638225914	1.230062286974563e-06	
0.41148808287049476	0.0009331236400166405	0.0009322064676740483	1.2395253964146014e-06	
0.41786409737274555	0.0009584487677466578	0.0009575169860678434	1.2492159896836343e-06	
0.4243389083228771	0.0009849672601505038	0.0009840206197294604	1.2591385366330421e-06	
0.43091404657344795	0.0010127706763538382	0.0010118089221811176	1.2692975726117932e-06	
0.4375910666976019	0.0010419603903888586	0.00104098326159666	1.2796976998399941e-06	
0.4443715473566186	0.0010726489455634963	0.0010716561751452974	1.2903435888926447e-06	
0.45125709167315986	0.001104961639600327	0.0011039529541011792	1.3012399802823568e-06	
0.4582493276102989	0.001139038387777376	0.0011380135069502084	1.3123916861668052e-06	
0.4653499083564233	0.0011750359226852163	0.0011739945591075984	1.3238035921657851e-06	
0.4725605127161014	0.001213130403778721	0.0012120722624233647	1.3354806593140847e-06	
0.4798828455070056	0.0012535205286672477	0.0012524453064181337	1.3474279261369359e-06	
0.4873186379629853	0.0012964312624453235	0.0012953386475495405	1.3596505108685371e-06	
0.49486964814338685	0.0013421183332324228	0.0013410080046755812	1.3721536138144948e-06	
0.5025376613487146	0.0013908736841277273	0.0013897453109179745	1.3849425198566383e-06	
0.5103244905427329	0.0014430321277332332	0.0014418853680752582	1.3980226011218967e-06	
0.5182319767811088	0.0014989795245651842	0.0014978140249009507	1.4113993198040836e-06	
0.5262619896466971	0.0015591629086860453	0.001557978302572931	1.4250782311557675e-06	
0.5344164276915693	0.0016241031238394116	0.0016228990306285196	1.4390649866432912e-06	
0.5426972188858914	0.0016944107276093538	0.001693186750876301	1.4533653372746234e-06	
0.5511063210737586	0.0017708061941045228	0.0017695619197710608	1.4679851371001017e-06	
0.559645722436092	0.001854145834520203	0.0018528808285862512	1.4829303468832754e-06	
0.5683174419607084	0.0019454554170076303	0.0019441692227877183	1.4982070379230024e-06	
0.5771235299196736	0.0020459742927716237	0.002044666427494429	1.5138213960609048e-06	
0.5860660683540517	0.0021572140689021194	0.0021558840194825972	1.5297797258311375e-06	
0.595147171566167	0.002281037747271901	0.0022796849649956742	1.5460884548941586e-06	
0.604368986619493	0.002419768170962253	0.002418392064721209	1.5627541392583007e-06	
0.6137336938462858	0.002576339270997045	0.002574939198562919	1.5797834718687093e-06	
0.6232435073630855	0.002754511203123616	0.002753086459905587	1.5971830528325915e-06	
0.6329006755942035	0.002959183237365476	0.0029577330411461847	1.6149602269848985e-06	
0.6427074818033226	0.0031968604449351783	0.0031953839153659896	1.6331219211486419e-06	
0.6526662446333333	0.0034763702104425817	0.0034748663415713047	1.6516752942239502e-06	
0.6627793186545348	0.0038099997949281542	0.0038084674161468625	1.670627710375755e-06	
0.6730490949213316	0.0042153747509317595	0.004213812471885029	1.6899866129667548e-06	
0.6834780015375548	0.004718709135520044	0.004717115266825739	1.709759486973924e-06	
0.6940685042305437	0.005360756907417576	0.0053591293460266325	1.7299537474700914e-06	
0.7048231069341222	0.00620850039623585	0.006206836463518222	1.7505764799662689e-06	
0.7157443523806098	0.007380247733066347	0.007378543973869122	1.771633791133335e-06	
0.7268348227020044	0.009106259709070159	0.009104511804400143	1.793128960917726e-06	
0.7380971400404808	0.011901295374618908	0.011899499253290305	1.8150560618754322e-06	
0.7495339671683494	0.01719324471132616	0.0171914073430502	1.8373701109749592e-06	
0.7611480081176202	0.030825646865672886	0.030823913341145086	1.8597445845754612e-06	
0.7729420088193235	0.10102107970750836	0.10102281914166904	1.8753027820451646e-06	
0.784918757752735	0.04249306078818877	0.04249310004535351	1.9063201428525432e-06	
0.7970810866046624	0.020164567039759124	0.02016570628771982	1.931913414708325e-06	
0.8094318709389453	0.01306318355275494	0.013064620138780202	1.9570320721564617e-06	
0.8219740308763326	0.009618965614840212	0.00962054482350842	1.982545678762804e-06	
0.8347105317848907	0.007589169548000096	0.007590839788184157	2.008561765637097e-06	
0.847644384981113	0.006251052626794044	0.00625279124455312	2.035114257338762e-06	
0.8607786484418896	0.005302087457779246	0.005303882808423814	2.062222473008038e-06	
0.8741164275275125	0.004593557090160473	0.004595402577253126	2.089901769556776e-06	
0.8876608757158821	0.004043886667738735	0.004045778322985501	2.118166343499974e-06	
0.9014151953480897	0.0036046121445582743	0.0036065475005903733	2.147030171540978e-06	
0.9153826383855528	0.0032451336694588454	0.0032471111792892007	2.1765073910708806e-06	
0.9295665071788846	0.0029451801307070133	0.002947198844882641	2.206612482498069e-06	
0.9439701552486742	0.002690789926750863	0.002692849302628142	2.2373603729561204e-06	
0.9585969880783669	0.0024720323524043434	0.0024741321358618617	2.2687665065277664e-06	
0.9734504639194281	0.0022816495338461268	0.0022837896829511293	2.3008468999240236e-06	
0.9885340946089864	0.0021142124656571217	0.002116393099769159	2.333618192172375e-06	
1.0038514464001433	0.001965577587540086	0.001967798952450797	2.3670976927695653e-06	
1.01940614080515	0.0018325260274634418	0.0018347884709927938	2.401303430625276e-06	
1.0352018554516484	0.0017125176574517903	0.0017148216120683706	2.4362542052969825e-06	
1.051242324952181	0.0016035194537826483	0.0016058654240701756	2.4719696415671865e-06	
1.0675313417871697	0.0015038831959453178	0.0015062717494960366	2.5084702481847835e-06	
1.0840727572015847	0.0014122566789496124	0.0014146884397379454	2.545777481535009e-06	
1.1008704821154982	0.001327518152949915	0.0013299937965425264	2.5839138150139796e-06	
1.117928488048752	0.0012487271523091898	0.0012512474024664098	2.6229028148723043e-06	
1.1352508080599522	0.001175087074592386	0.0011776527009497153	2.6627692234466388e-06	
1.1528415377000134	0.00110591630188751	0.0011085281184979522	2.7035390507278957e-06	
1.1707048359804781	0.001040625607565772	0.0010432844721487383	2.74523967540673e-06	
1.1888449263568397	0.000978700233617501	0.0009814070474071345	2.7878999566714014e-06	
1.2072660977271032	0.0009196854636680786	0.0009224411717891866	2.8315503582768665e-06	
1.225972705445816	0.0008631748218945678	0.0008659804142218159	2.8762230866176867e-06	
1.2449691723538168	0.0008088002414071968	0.0008116567538855425	2.9219522449027797e-06	
1.2642599898239333	0.0007562236952224859	0.0007591322116455181	2.9687740059843204e-06	
1.2838497188228888	0.0007051298870933385	0.000708091541351488	3.0167268070470847e-06	
1.3037429909896587	0.0006552196702545605	0.0006582356490752779	3.065851570651129e-06	
1.3239445097305402	0.0006062039075199521	0.0006092754537205783	3.1161919596199295e-06	
1.3444590513311867	0.0005577975113834274	0.0005609259276296455	3.167794683205191e-06	
1.3652914660858761	0.0005097134117160872	0.0005129000647044899	3.2207099183273428e-06	
1.386446679444272	0.000461656195626034	0.0004649025206350922	3.274992209787065e-06	
1.4079296931759626	0.0004133151756533106	0.00041662266483568646	3.3306856696791766e-06	
1.4297455865530366	0.000364356578029031	0.00036772680568289385	3.3878755740148878e-06	
1.451899517550985	0.00031441492570046724	0.0003178494960389797	3.4466200990795367e-06	
1.4743967240682132	0.0002630840125607227	0.0002665844471373114	3.5069894584117395e-06	
1.4972425251644468	0.00020991086441275164	0.00021347816850463252	3.569064228898719e-06	
1.5204423223183279	0.00015440943614965287	0.00015804202035127495	3.632931603551999e-06	
1.5440016007044985	9.620623167730545e-05	9.988496156827143e-05	3.698686996540394e-06	
1.5679259304904682	3.705498206305848e-05	4.0425491729659934e-05	3.7664353540962934e-06	
1.5922209681535842	4.229303307276395e-05	3.914788212346559e-05	3.83629261697376e-06	
1.6168924578184014	0.00011343467280847885	0.00010965125117497936	3.9083874458076694e-06	
1.6419462326147771	0.00019530503084761271	0.00019137351214235682	3.982863289491772e-06	
1.667388216057011	0.000288075811539017	0.00028404078825798015	4.05988088653631e-06	
1.6932244234443516	0.00039464873278774893	0.0003905204693292224	4.139621311970383e-06	
1.7194609632832076	0.0005194382398463763	0.0005152197248397245	4.222289715486483e-06	
1.7461040387313935	0.0006689798087916007	0.0006646719730528347	4.308119949473196e-06	
1.7731599490647525	0.0008532628049250072	0.0008488663724969639	4.397380433916231e-06	
1.8006350911665105	0.0010883250395854985	0.001083841899073538	4.490378658618093e-06	
1.828535961039703	0.0014016364654441124	0.0013970717292379814	4.587478257403098e-06	
1.8568691553430368	0.0018444796742921657	0.0018398462692218458	4.6890982595971365e-06	
1.885641372950552	0.0025247915699753453	0.002520123040556586	4.7957333187868695e-06	
1.9148594165354507	0.0037144571170139766	0.0037098537255892522	4.907961620103565e-06	
1.9445301941784663	0.006340609452953637	0.006336486955993401	5.026428358376989e-06	
1.974660721001155	0.016280233411130003	0.016280251201749557	5.151618046950716e-06	
2.0052581208244957	0.020716580551825903	0.020714879380639734	5.288897997709798e-06	
2.036329627853186	0.007933045586390795	0.007937533408651868	5.432114363732511e-06	
2.067882588386045	0.004924114010529559	0.0049294650200300254	5.587290162520964e-06	
2.0999244625529108	0.003623371347639065	0.0036290772289116905	5.756134601030063e-06	
2.132462826078452	0.0028967745020151495	0.0029027153095547422	5.94109326213774e-06	
2.1655053720733157	0.002429932033423466	0.002436036367686071	6.144873300551218e-06	
2.199059912853022	0.0021008897305028465	0.002107011646067528	6.368927743898724e-06	
2.2331343817850464	0.0018498447663448257	0.0018553971295657474	6.605662994655506e-06	
2.267736835164523	0.0016317981570314994	0.0016325417739129476	6.788095041248276e-06	
2.302875454119006	0.0016458978886482172	0.001640642324144758	8.165425830614418e-06	
2.3385585465427567	0.0014820475952822133	0.001486073370785428	8.581169112821594e-06	
2.3747945490609914	0.001356705150858898	0.0013646414942591121	9.418058168928467e-06	
2.411592029024571	0.001259142976853376	0.0012696827849382353	1.1066358372153317e-05	
2.4489596865355954	0.0011749958319738926	0.0011901557819872029	1.5172523797672685e-05	
2.4869063565043885	0.0011090748418332178	0.00112153417254021	2.9839275152829937e-05	
2.5254410107383527	0.0010616000444637135	0.0010612363440504593	1.369021709998836e-06	
2.564572760063192	0.0009992449023474973	0.0010075445740214445	1.0723669101205254e-05	
2.604310856476998	0.0009625572924581051	0.0009592223712074606	3.390868064620614e-06	
2.6446646953377266	0.0009145720982246912	0.0009153372657129675	1.683350739055535e-06	
2.6856438175845567	0.0008727014385837741	0.0008751634645870844	3.0083404232899083e-06	
2.727257911993673	0.0008346660505394094	0.0008381222051775261	3.865482895162833e-06	
2.769516817469004	0.0007995914774873954	0.0008037424383940824	4.4770035010354225e-06	
2.812430525368455	0.0007669440599680039	0.0007716335078568974	4.956440816073942e-06	
2.8560091818661824	0.0007363288593187956	0.000741465337882916	5.358160656914088e-06	
2.9002630903514777	0.0007074272031575275	0.0007129534866802295	5.711405577752556e-06	
2.945202713864811	0.000679968484484782	0.0006858473806406406	6.033450251515846e-06	
2.9908386775716385	0.0006537135893911686	0.0006599205663733972	6.335280913254342e-06	
3.0371817712745264	0.0006284430619440523	0.0006349620913331829	6.624324052827435e-06	
3.0842429519642045	0.000603947173307897	0.000610768234593349	6.905874854953259e-06	
3.1320333464101533	0.0005800162776618048	0.0005871337817132956	7.183898496680307e-06	
3.180564253791325	0.0005564301090500046	0.0005638418531307967	7.461506241514989e-06	
3.2298471483676323	0.000532944449646448	0.0005406508825373128	7.741252763481972e-06	
3.2798936821928324	0.0005092728865050595	0.0005172765388202586	8.025330422919801e-06	
3.3307156878694446	0.0004850598915615501	0.0004933648499335847	8.315701767042659e-06	
3.3823251813463506	0.0004598385003171899	0.0004684497780218674	8.614193674674369e-06	
3.43473436475976	0.00043295978046829553	0.00044188232723183543	8.922566651374324e-06	
3.487955629318178	0.0004034680823497473	0.00041270485963593276	9.242566567882098e-06	
3.542001558232087	0.0003698654125929581	0.00037941301144900775	9.575960925517331e-06	
3.5968849296890193	0.0003296313604197732	0.0003394683286467085	9.924554269202262e-06	
3.6526187198747286	0.0002781581940482618	0.0002882064083647103	1.0290159431475346e-05	
3.7092161060411786	0.0002062574313905053	0.00021619352513722753	1.0674441609745408e-05	
3.7666904696220658	9.95578191450401e-05	0.00010631888288131243	1.1078292648650558e-05	
3.8250553993966134	0.00021557558933525437	0.0002040936225718689	1.1498796679050166e-05	
3.884324694702404	0.0012963607780698103	0.0012950372245823965	1.1909589980907687e-05	
3.9445123686979775	0.0020162856193771325	0.002012021219306581	1.2589647953003577e-05	
4.005632651675993	0.0010563867788939965	0.0010654735061306749	1.3081895771344437e-05	
4.067699994427721	0.0008011513051355176	0.0008129479714770459	1.3645955542075512e-05	
4.130729071659682	0.0006823293182708863	0.0006954812745432877	1.4267221624473585e-05	
4.194734785463209	0.0006112923393883976	0.0006254757885567567	1.4948106560200603e-05	
4.259732268837781	0.0005624454629628699	0.0005775781688823532	1.5696202136805317e-05	
4.325736889268946	0.0005257115539684272	0.0005417999256077108	1.6522111713378408e-05	
4.392764252361694	0.0004963202474520869	0.0005134168755240257	1.7439474806516343e-05	
4.460830205530115	0.0004717141516767045	0.000489904722202083	1.8465662013654108e-05	
4.5299508417442365	0.00045038994690453236	0.00046979087519111726	1.9622960627165585e-05	
4.600142503334918	0.0004313955776122893	0.00045215718405458365	2.094037082543707e-05	
4.671421785857698	0.00041408635888884207	0.00043640041195004643	2.2456314753036616e-05	
4.743805542016518	0.00039799480283967607	0.00042210703254111695	2.4222809998406177e-05	
4.817310885648243	0.0003827537517015428	0.0004089833922808105	2.63121047123566e-05	
4.891955195768907	0.0003680441687960958	0.0003968146354674051	2.8827646198344627e-05	
4.967756120682691	0.0003535509128359567	0.0003854394562264486	3.192308912985807e-05	
5.044731582154526	0.00033891208144496625	0.00037473398778952474	3.583718405801024e-05	
5.122899779647386	0.00032364075280865313	0.0003646011862733534	4.096254751381234e-05	
5.202279194625215	0.00030697298429677546	0.00035496363607611753	4.799413587178878e-05	
5.282888594922542	0.00028751499411527713	0.0003457585516724706	5.829089892232346e-05	
5.364747039181794	0.00026226504004174425	0.0003369342271709953	7.491821823577162e-05	
5.447873881359371	0.00022325539798315663	0.00032844746257456594	0.0001065278079819194	
5.532288775301544	0.00014655941351006884	0.00032026166244910036	0.00018990133126572687	
5.618011679391243	0.0005925710759962692	0.00031234540567784755	0.0006123304899753479	
5.705062861266868	0.0005055957709204417	0.00030467135011091293	0.00020830823123182385	
5.793462902614208	0.0003911852494594695	0.00029721537798905366	9.492293822633042e-05	
5.883232704032601	0.0003441691400986005	0.00028995591567129736	5.451729723082993e-05	
5.974393489976511	0.00031145798358905077	0.0002828733796059693	2.912655833275851e-05	
6.06696681377367	0.0002741933095539531	0.00027594971281644855	3.5769872398133154e-05	
6.160974562720967	0.0003305112367897376	0.0002691679843816867	6.294175222956615e-05	
6.25643896325932	0.0003003783611008772	0.00026251202968600773	3.7893768975741e-05	
6.353382586228693	0.0002838726084716386	0.00025596611231880134	2.7910745822596392e-05	
6.451828352204593	0.0002712851221400213	0.000249514589812809	2.1801462399381893e-05	
6.551799536917215	0.00026043539261923253	0.0002431415650478155	1.7357311389946184e-05	
6.653319776754563	0.0002505362281943619	0.00023683050299821528	1.3805618631063503e-05	
6.756413074350862	0.00024119740578091545	0.000230563788173318	1.0777024591646289e-05	
6.861103804261538	0.00023217593033531784	0.00022432219081745775	8.055767559355598e-06	
6.9674167187261515	0.0002232865490376853	0.0002180841983622817	5.50095930132411e-06	
7.075376953520617	0.00021435641869391574	0.00021182515048925508	3.0680698621922177e-06	
7.1850100339000935	0.00020518859283380413	0.00020551608762355174	1.646644159590641e-06	
7.2963418806339915	0.00019551275232912248	0.00019912217711734584	3.866769920723036e-06	
7.40939881613446	0.0001848884419955697	0.0001926005070957599	7.771193259850911e-06	
7.5242075706798515	0.00017246163153842027	0.00018589691366892032	1.3435424963568598e-05	
7.640795288734611	0.00015619266866535872	0.0001789412929746652	2.2854825055489835e-05	
7.759189535367103	0.00012963904914599052	0.00017164046719810808	4.338909531175036e-05	
7.879418302766868	0.00010065406820092078	0.00016386696402818785	0.00012693556212233718	
8.001510016862884	0.0002595296561245415	0.00015544069108988932	0.00011179488905947267	
8.125493544044346	0.00019820235161833877	0.00014609767123044986	5.476257180386395e-05	
8.251398197985628	0.00017104349125812135	0.0001354339117340221	3.5612289978034386e-05	
8.379253746576957	0.00014792056457752048	0.00012279847408580826	2.5199620179322336e-05	
8.509090418962503	0.0001262973375623022	0.00010707607299783475	1.9469230098526027e-05	
8.640938912687513	0.00010122066868168554	8.622461210406922e-05	1.559121652718684e-05	
8.774830400956196	6.76103312594115e-05	5.6548020671555994e-05	1.273989336711834e-05	
8.910796540002062	2.7124891742690222e-05	3.0206426242354226e-05	1.0567282357585257e-05	
9.048869476572474	0.00013986932948006556	0.0001484031502316045	9.129666755365631e-06	
9.189081855529167	0.0008256959757169457	0.0008163219733911731	9.476248991602009e-06	
9.331466827566528	0.0006503051753907278	0.00065167197405503	1.49357956613077e-06	
9.476058057049498	0.00037799184433082953	0.00038164546595992674	4.204004609770428e-06	
9.622889729972897	0.0002965483526475446	0.00029685397218805236	2.0311608783898324e-06	
9.771996562044086	0.0002501715521176974	0.0002547865352092444	4.665890107574305e-06	
9.923413806890872	0.00021952101034425676	0.0002288834964333517	9.432670330799204e-06	
10.0771772643966	0.00019332598875540844	0.00021079619602121198	1.7854666216186448e-05	
10.233323289164382	0.00017106916155184914	0.00019708253426034677	4.446508811546798e-05	
10.391888799112495	0.00018030815021704316	0.0001860672697904666	1.037080303815097e-05	
10.552911284202958	0.00014498563901714837	0.00017683776032201133	3.427846169484424e-05	
10.716428815305356	0.00011262043050454749	0.00016885430517825928	0.00012384031001598354	
10.882480053198018	0.0002718172190019801	0.00016177712026390977	0.00011655536388336703	
11.051104257708666	0.0002085811149136102	0.00015538141323159235	5.3497619239402654e-05	
11.222341296996655	0.00018554279990087746	0.0001495123370727096	3.604763484322791e-05	
11.39623165697915	0.00017192246953552038	0.00014405956688787154	2.786451066267018e-05	
11.572816450903245	0.00016196200982530691	0.00013894220308463697	2.303831086788323e-05	
11.752137429066462	0.0001538666470021323	0.00013409941706344014	1.980728137951154e-05	
11.93423698868786	0.00014688543253964015	0.00012948444124997503	1.7462545095945293e-05	
12.119158183932093	0.00014064131684517607	0.00012506058463871672	1.566305262778216e-05	
12.306944736088793	0.00013491976516873913	0.00012079851686959976	1.422372834137942e-05	
12.497641043909683	0.00012958677895743686	0.00011667436984385453	1.3034715684678852e-05	
12.691292194105861	0.00012455175667321408	0.00011266837910492848	1.2025414973579692e-05	
12.887943972007742	0.00011974720794151237	0.00010876388856770206	1.114500236199913e-05	
13.08764287239018	0.00011510875961990277	0.00010494660311776575	1.0341818967625623e-05	
13.290436110465315	0.00011054940903671502	0.00010120401094748518	9.503957910342372e-06	
13.496371633045765	0.00010668162419316786	9.752492048769003e-05	9.362553029122406e-06	
13.705498129880782	0.00010239046694064705	9.389907054049993e-05	8.73685428980315e-06	
13.917865045168076	9.825272368134939e-05	9.031677940284707e-05	8.210192094924278e-06	
14.133522589243995	9.42027649058707e-05	8.676860043098059e-05	7.737748040087352e-06	
14.35252175045488	9.021405585029145e-05	8.324494720252661e-05	7.3044176150953284e-06	
14.574914307212275	8.626753185096529e-05	7.973563885009288e-05	6.902385091988708e-06	
14.800752840235097	8.234546965572044e-05	7.622928962418215e-05	6.526442299538596e-06	
15.030090744981337	7.84288842311273e-05	7.271241384494284e-05	6.172527469625456e-06	
15.262982244272472	7.449678817961672e-05	6.916801025281159e-05	5.837475694411495e-06	
15.499482401113475	7.052167554515165e-05	6.557316270374868e-05	5.52374629773866e-06	
15.739647131711472	6.645888085175656e-05	6.18946811241731e-05	5.221539723553368e-06	
15.98353321869612	6.224900522275514e-05	5.8080549193992576e-05	4.93324383845523e-06	
16.23119832454485	5.778441816070845e-05	5.404153442777361e-05	4.65770596370823e-06	
16.482701005216104	5.2856501509832506e-05	4.960682008769019e-05	4.3945746540308074e-06	
16.738100723993853	4.6990410732855824e-05	4.439990300696189e-05	4.144951180125167e-06	
16.997457865546615	3.883683848901286e-05	3.7430134274040385e-05	3.91412924698975e-06	
17.26083375020432	2.447450727357991e-05	2.692041784878874e-05	3.7235604186099755e-06	
17.528290648456405	0.00010400069419405423	0.00010617772242741253	3.029810329487278e-06	
17.799891795674554	6.491298687189543e-05	6.226014085448606e-05	2.9552977143769973e-06	
18.075701407063548	5.108610225592947e-05	4.8343279139890206e-05	2.7498040167540813e-06	
18.35578469284383	4.3713061690163306e-05	4.10998742580864e-05	2.676341940255341e-06	
18.64020787366921	3.797695282299322e-05	3.5729142472168106e-05	2.5347467631669963e-06	
18.929038196283646	3.2956446092386684e-05	3.111311648470229e-05	2.3107274498790352e-06	
19.222343949420477	2.8310702197937385e-05	2.6858599481205988e-05	2.112544787131314e-06	
19.52019447994806	2.3834128752637792e-05	2.2791593406539675e-05	1.9329291065563398e-06	
19.822660209265607	1.9408039185826412e-05	1.8823843832039107e-05	1.77707484829089e-06	
20.12981264995304	1.4930843715651446e-05	1.4909316161021634e-05	1.6647849450241051e-06	
20.441724422678867	1.0247983844040259e-05	1.1033862215088071e-05	1.6710177665464953e-06	
20.75846927337004	5.010262961348451e-06	7.242395320565508e-06	2.242825651565463e-06	
21.08012209064783	1.0011619078732933e-05	3.878099308985045e-06	6.667846194523188e-06	
21.406758923533914	2.049443547224883e-06	3.2927534933245866e-06	2.5649848479741033e-06	
21.738456999430788	4.546773572931061e-06	6.466387415488799e-06	2.10200480809758e-06	
22.075294742380795	9.59357505815819e-06	1.0512623399093635e-05	2.0161583159289914e-06	
22.417351791608088	1.4602880844338968e-05	1.4837146475884202e-05	2.05768937892207e-06	
22.764709020347887	1.9661179143152542e-05	1.935427001325643e-05	2.197973066625971e-06	
23.1174485549675	2.484255942855013e-05	2.405311028187248e-05	2.4028498038308716e-06	
23.47565379438362	3.019265652051887e-05	2.894241486135389e-05	2.6582044799134455e-06	
23.839409429780538	3.574934437603067e-05	3.4039061181352774e-05	2.958596433828597e-06	
24.20880146463373	4.1549992246646736e-05	3.9364962389412274e-05	3.303946150386157e-06	
24.583917235044	4.7635779090702685e-05	4.494629156738932e-05	3.698993394696135e-06	
24.964845430386426	5.405616661348536e-05	5.0813555693118246e-05	4.154772439395624e-06	
25.351676114279368	6.087666667039284e-05	5.7002092247263126e-05	4.693546263952957e-06	
25.744500745878433	6.819805745612543e-05	6.355286297817588e-05	5.363422110557647e-06	
26.143412201500308	7.622128936004668e-05	7.051352928217304e-05	6.290325478298161e-06	
26.548504796581717	8.55737221179086e-05	7.793984764252103e-05	7.945845600089938e-06	
26.959874307978602	9.677875683395572e-05	8.589746297107606e-05	1.2309049594012779e-05	
27.377617996610834	9.605283168475108e-05	9.446421885230971e-05	2.0295761343330945e-06	
27.801834630457815	0.00010806766957332607	0.00010373315646076962	5.114130931198997e-06	
28.232624507910387	0.00011968934751741	0.00011381644812844988	6.6227419864197385e-06	
28.670089481484574	0.0001320135785963333	0.00012485062060565654	7.86844329765749e-06	
29.114332981902788	0.00014545572241775627	0.0001370035879435583	9.115860970326132e-06	
29.565460042548164	0.00016035417287002028	0.00015048426923716988	1.0490876233946808e-05	
30.0235773242978	0.00017709431583456405	0.00016555597141439514	1.207773180191101e-05	
30.488793140740842	0.0001957591314933235	0.00018255537637084098	1.3709285635921222e-05	
30.961217483787163	0.0002173061266742113	0.0002019200757195392	1.5896777553834306e-05	
31.440962049673153	0.00024256202312647102	0.00022422950590914912	1.8800474366458436e-05	
31.928140265370157	0.0002724568000896493	0.0002502675619317314	2.2598178941793128e-05	
32.42286731540228	0.00030870312897178054	0.00028112157532070417	2.7911194640123725e-05	
32.925260169079685	0.00035405026621657294	0.0003183449230188657	3.590584383034135e-05	
33.435437608153904	0.0004132503232962005	0.0003642366833478786	4.907911566460066e-05	
33.95352025490161	0.0004986268948671151	0.00042234992930393744	7.631049230969193e-05	
34.479630600643624	0.0006558136175277639	0.0004984808190289	0.00016159173206510433	
35.01389303470575	0.0005731452929799903	0.0006027671970557701	0.0003982196709074149	
35.556433873828425	0.0006387007899493394	0.0007546774652209861	0.00012164278103712789	
36.107381392031996	0.0009291803381320088	0.0009968873840215079	6.792595424938585e-05	
36.666865850944866	0.0013972333549421654	0.0014440493298332564	4.710004879553173e-05	
37.23501953060145	0.002504748496504094	0.0025370427361754086	3.6059950833769475e-05	
37.81197676071744	0.0077880543234848595	0.007770271538591509	2.9221345542907865e-05	
38.397873952449665	0.004526287220295343	0.004525793574724499	2.4119112912379578e-05	
38.99284963064802	0.0020538857406437795	0.002040090455354549	2.1509367461081864e-05	
39.59704446660722	0.0013283275210519692	0.0013116043202737251	1.9318903285967712e-05	
40.21060131132589	0.0009857318799460345	0.0009692705344462139	1.8181700186638495e-05	
40.83366522928125	0.0007850124222940557	0.0007705198162446061	1.522576744139116e-05	
41.46638353272696	0.0006527089355577542	0.0006404119205624766	1.2914428764898181e-05	
42.108905816522395	0.0005625183449648098	0.0005482950721724515	1.462760067562328e-05	
42.76138399350171	0.0004913686810436119	0.00047928640429646907	1.2154920373148827e-05	
43.42397233039088	0.00043583582946316615	0.00042523329643022576	1.0609738759161604e-05	
44.096827484281306	0.00039042822213623964	0.0003811987785909443	9.233956622518072e-06	
44.78010853966855	0.0003513886790038286	0.0003438387233249066	7.664469058647568e-06	
45.47397704606499	0.0003160587533162714	0.00031043268605255805	5.847986048292144e-06	
46.17859705619533	0.0002785982026267682	0.0002778522603182277	2.1181896529284252e-06	
46.894135164783904	0.0002611378038749051	0.00024035446917489685	2.408452443910294e-05	
47.62076054794297	0.00019935910202200245	0.00021221560684586455	1.5134810397227102e-05	
48.35864500317141	0.0003785808281564605	0.0003881602362401004	9.580642781315504e-06	
49.10796298997312	0.0003003361849352553	0.0003002266746521242	8.569135581028923e-06	
49.86889167110482	0.0002681610183924604	0.00026514950363898735	7.70619455123593e-06	
50.641610954463076	0.00024746844582326365	0.00024387725203463276	7.519881170053555e-06	
51.42630353562007	0.00023228625224509399	0.00022812902800887046	6.528693329952001e-06	
52.22315494101898	0.0002186107933864333	0.00021535426359894127	5.64886250430242e-06	
53.03235357183818	0.00020766101112718404	0.00020448316045809125	5.4794645771319656e-06	
53.854090748535334	0.00019629701267256935	0.00019496778153882223	4.199084402023214e-06	
54.688560756081706	0.00018457911912467262	0.00018648606018447557	5.001955027437764e-06	
55.53596088989733	0.00016748822317748518	0.00017882912080151018	1.654486178507501e-05	
56.39649150249797	0.00020192819391616493	0.0001718514179081975	3.7092915297889385e-05	
57.27035605086487	0.0001818367186897276	0.00016544599706733393	1.7053321031623544e-05	
58.15776114454846	0.00017167301572877108	0.0001595310564927592	1.2467798104218692e-05	
59.05891659451753	0.00016417730066893959	0.00015404208999919116	1.0385925966273218e-05	
59.974035462765215	0.00015787755377609858	0.00014892700576892975	9.168540483417873e-06	
60.90333411268367	0.00015222133099032593	0.000144142936645545	8.298158212974295e-06	
61.847032260219336	0.00014750545160809739	0.00013965406564371322	8.039026742256769e-06	
62.80535302582078	0.0001427408491178554	0.00013543008983054537	7.467874925096172e-06	
63.778522987191536	0.00013835886909939146	0.0001314451020753975	7.056504223595848e-06	
64.76677223286032	0.000134265616620163	0.00012767675601324394	6.7198591605573425e-06	
65.77033441658139	0.00013041649219132958	0.00012410562884314501	6.4315864321333775e-06	
66.78944681257751	0.00012678156416818094	0.0001207147260004985	6.1783899162893815e-06	
67.82435037163955	0.00012333788915199148	0.0001174890899288966	5.952092054643503e-06	
68.87528977809474	0.00012006685050393332	0.00011441548677972737	5.747178915044858e-06	
69.94251350765792	0.00011695285783746425	0.00011148215248075013	5.5597237846979604e-06	
71.02627388617911	0.00011398258506944787	0.00010867858473877279	5.386821594757394e-06	
72.12682714930152	0.00011114447455996476	0.00010599537106999918	5.226259342044596e-06	
73.24443350304374	0.00010842839173488682	0.00010342404543217533	5.0763108054639396e-06	
74.37935718532088	0.00010582537271901068	0.00010095696780946357	4.935602476342484e-06	
75.53186652841877	0.00010332743320767172	9.858722239543061e-05	4.80302275864086e-06	
76.7022340224364	0.00010092741963258095	9.630853097716675e-05	4.67765864222145e-06	
77.89073637971123	9.861889066207194e-05	9.411517884196096e-05	4.558750436991446e-06	
79.09765460024283	9.639602113567115e-05	9.200195107376475e-05	4.445658725625012e-06	
80.32327403813038	9.425352301716454e-05	8.996407752617715e-05	4.337839786014128e-06	
81.5678844690394	9.218657953579746e-05	8.799718508451808e-05	4.234827010044408e-06	
82.83178015871405	9.019078973351246e-05	8.609725608509489e-05	4.136216647337583e-06	
84.11525993255103	8.826212135061268e-05	8.426059196195444e-05	4.0416567207224025e-06	
85.41862724625115	8.639687048228813e-05	8.248378135269709e-05	3.950838302800326e-06	
86.74219025756646	8.459162679667496e-05	8.076367202454947e-05	3.863488574232449e-06	
88.08626189915832	8.284324336712183e-05	7.909734608679838e-05	3.779365243371178e-06	
89.45115995258467	8.11488103665159e-05	7.748209804112874e-05	3.698252018002122e-06	
90.83720712343391	7.950563201933812e-05	7.591541529142169e-05	3.619954898829348e-06	
92.24473111762269	7.791120632072684e-05	7.439496079225505e-05	3.5442991210864166e-06	
93.67406471887617	7.636320712030746e-05	7.291855756312787e-05	3.471126612000643e-06	
95.1255458674087	7.48594682382854e-05	7.148417483519689e-05	3.4002938623297265e-06	
96.59951773982377	7.339796933685602e-05	7.00899156305625e-05	3.331670132911243e-06	
98.09632883025184	7.197682331468069e-05	6.873400560206075e-05	3.2651359342793604e-06	
99.61633303274554	7.059426502844856e-05	6.741478298505784e-05	3.200581730411106e-06	
101.15988972495167	6.92486411752184e-05	6.613068953266642e-05	3.1379068276418646e-06	
102.72736385307937	6.793840119368698e-05	6.488026232272618e-05	3.077018417508341e-06	
104.31912601818526	6.666208906281563e-05	6.366212633931531e-05	3.0178307482935887e-06	
105.93555256379533	6.541833589317608e-05	6.247498774389487e-05	2.960264404773878e-06	
107.57702566488457	6.420585322058813e-05	6.13176277617693e-05	2.9042456794063385e-06	
109.24393341823551	6.302342692360833e-05	6.018889711864915e-05	2.849706021172735e-06	
110.93666993419627	6.186991169659298e-05	5.908771096995788e-05	2.7965815506801965e-06	
112.65563542986153	6.074422601870906e-05	5.801304427231831e-05	2.7448126320425592e-06	
114.40123632369622	5.9645347566667784e-05	5.696392755255034e-05	2.694343493626581e-06	
116.17388533162597	5.8572309025301226e-05	5.5939443034634946e-05	2.645121891017483e-06	
117.9740015646163	5.752419425557333e-05	5.493872108956796e-05	2.5970988066011996e-06	
119.802010627764	5.6500134784341644e-05	5.3960936976929345e-05	2.5502281810181894e-06	
121.65834472092367	5.549930658428448e-05	5.3005307850410825e-05	2.5044666724551135e-06	
123.54344274089367	5.452092711596975e-05	5.20710900025432e-05	2.45977344032907e-06	
125.45775038518534	5.3564252607150405e-05	5.115757632650037e-05	2.416109950414558e-06	
127.40172025740017	5.2628575547086225e-05	5.026409397517959e-05	2.3734397988746223e-06	
129.3758119742398	5.171322237607393e-05	4.9390002199807556e-05	2.3317285530064736e-06	
131.3804922741741	5.0817551352459177e-05	4.853469035213394e-05	2.2909436068058485e-06	
133.41623512779302	4.9940950581246726e-05	4.7697576035880136e-05	2.251054049703618e-06	
135.48352184986857	4.9082836190051244e-05	4.687810339453589e-05	2.212030547039975e-06	
137.58284121315285	4.824265063956929e-05	4.60757415238627e-05	2.173845231023505e-06	
139.71468956393986	4.741986115702809e-05	4.528998299859083e-05	2.1364716010773748e-06	
141.879570939417	4.6613958282197845e-05	4.452034250380297e-05	2.099884432607625e-06	
144.07799718683648	4.58244545165611e-05	4.3766355562393616e-05	2.0640596933451016e-06	
146.31048808453184	4.505088306713077e-05	4.302757735079981e-05	2.0289744665105727e-06	
148.57757146481032	4.429279667720755e-05	4.230358159591522e-05	1.994606880139536e-06	
150.87978333874923	4.354976653708527e-05	4.159395954674696e-05	1.9609360419784297e-06	
153.2176680229263	4.282138126835197e-05	4.089831901495364e-05	1.927941979428179e-06	
155.5917782681133	4.210724597601156e-05	4.021628347892428e-05	1.8956055840698144e-06	
158.00267538996428	4.140698136316565e-05	3.954749124652797e-05	1.8639085603549256e-06	
160.45092940172842	4.07202229034613e-05	3.889159467208702e-05	1.8328333780897616e-06	
162.9371191490193	4.004662006692788e-05	3.82482594235089e-05	1.8023632283784119e-06	
165.46183244667284	3.9385835595203886e-05	3.761716379585764e-05	1.7724819827259441e-06	
168.02566621772516	3.873754482249623e-05	3.699799806795851e-05	1.7431741550319768e-06	
170.6292266345446	3.810143503892179e-05	3.639046389891246e-05	1.7144248662318599e-06	
173.27312926215015	3.7477204893160815e-05	3.5794273761654374e-05	1.6862198113664364e-06	
175.9579992037507	3.686456383160462e-05	3.520915041092235e-05	1.6585452288821793e-06	
178.68447124853947	3.626323157140936e-05	3.463482638321735e-05	1.631387871982283e-06	
181.45319002177868	3.5672937605076946e-05	3.407104352652521e-05	1.6047349818665393e-06	
184.2648101372089	3.509342073437311e-05	3.351755255774975e-05	1.5785742627116625e-06	
187.11999635182175	3.4524428631566035e-05	3.297411264596484e-05	1.5528938582582472e-06	
190.019423723029	3.3965717426126296e-05	3.244049101974043e-05	1.5276823298820063e-06	
192.9637777682679	3.34170513151725e-05	3.1916462596931116e-05	1.5029286360374951e-06	
195.95375462707955	3.2878202196078124e-05	3.140180963543736e-05	1.4786221129728852e-06	
198.99006122569847	3.234894931977546e-05	3.089632140356221e-05	1.4547524566224226e-06	
202.0734154441926	3.1829078963401935e-05	3.0399793868688443e-05	1.4313097055914176e-06	
205.20454628619316	3.1318384121035016e-05	2.9912029403094547e-05	1.4082842251559485e-06	
208.38419405125447	3.081666421135391e-05	2.943283650581509e-05	1.3856666922054078e-06	
211.6131105098844	3.032372480115066e-05	2.896202953952954e-05	1.3634480810618738e-06	
214.892059081287	2.9839377343691914e-05	2.8499428481536337e-05	1.34161965011669e-06	
218.22181501385919	2.9363438931002557e-05	2.80448586879365e-05	1.3201729292274955e-06	
221.60316556848443	2.8895732059209466e-05	2.7598150670212095e-05	1.2990997078251188e-06	
225.03691020466627	2.843608440614358e-05	2.7159139883442102e-05	1.278392023682974e-06	
228.5238607695462	2.7984328620454018e-05	2.672766652545029e-05	1.2580421523049603e-06	
232.06484168985054	2.7540302121539823e-05	2.6303575346228327e-05	1.2380425968917417e-06	
235.66069016681035	2.7103846909652344e-05	2.5886715467021717e-05	1.2183860788481796e-06	
239.3122563741041	2.6674809385564395e-05	2.5476940208507334e-05	1.1990655287971393e-06	
243.0204036588648	2.6253040179243885e-05	2.507410692753001e-05	1.1800740780676577e-06	
246.78600874580337	2.583839398700636e-05	2.4678076861900203e-05	1.1614050506281058e-06	
250.60996194449422	2.543072941665562e-05	2.428871498278787e-05	1.143051955436389e-06	
254.4931673598731	2.502990884015403e-05	2.3905889854277926e-05	1.1250084791818603e-06	
258.43654310599635	2.4635798253393504e-05	2.352947349968065e-05	1.1072684793950548e-06	
262.4410215231124	2.4248267142666148e-05	2.3159341274216606e-05	1.0898259779030917e-06	
266.507549398097	2.3867188357458784e-05	2.2795371743719528e-05	1.072675154610291e-06	
270.63708818830384	2.3492437989219703e-05	2.2437446569023682e-05	1.0558103415845817e-06	
274.8306142488838	2.312389525576781e-05	2.208545039572242e-05	1.0392260174319743e-06	
279.08911906362675	2.2761442391035183e-05	2.173927074900458e-05	1.0229168019424127e-06	
283.4136094793798	2.2404964539852964e-05	2.1398797933293394e-05	1.006877450991282e-06	
287.80510794409827	2.2054349657508367e-05	2.1063924936429217e-05	9.911028516820913e-07	
292.26465274858515	2.1709488413817272e-05	2.0734547338153274e-05	9.755880177167767e-07	
296.7932982719762	2.137027410147224e-05	2.0410563222664267e-05	9.603280849807737e-07	
301.3921152310292	2.1036602548440237e-05	2.009187309503328e-05	9.453183073310166e-07	
306.0621909332746	2.070837203419783e-05	1.9778379801275173e-05	9.305540525756811e-07	
310.80462953409153	2.0385483209604066e-05	1.9469988451886506e-05	9.160307986352213e-07	
315.6205522977641	2.006783902022321e-05	1.9166606348671406e-05	9.017441298748854e-07	
320.5110978625849	1.975534463292028e-05	1.8868142914686937e-05	8.876897335994531e-07	
325.47742251006514	1.944790736556262e-05	1.8574509627149202e-05	8.738633967017004e-07	
330.52070043831674	1.914543661967045e-05	1.8285619953150992e-05	8.602610024563118e-07	
335.6421240396705	1.8847843815868115e-05	1.800138928804955e-05	8.468785274517509e-07	
340.8429041825955	1.8555042331996454e-05	1.7721734896391844e-05	8.337120386528297e-07	
346.1242704979875	1.826694744375424e-05	1.744657585525156e-05	8.207576905872923e-07	
351.4874716698928	1.79834762677444e-05	1.7175832999859385e-05	8.08011722650072e-07	
356.9337757307372	1.770454770680726e-05	1.690942887141469e-05	7.954704565191366e-07	
362.46447036112943	1.7430082397529982e-05	1.6647287666972733e-05	7.831302936775176e-07	
368.08086319431027	1.716000265982714e-05	1.638933519130762e-05	7.709877130359957e-07	
373.7842821253185	1.6894232448493174e-05	1.6135498810656327e-05	7.590392686515606e-07	
379.57607562494815	1.6632697306632987e-05	1.5885707408254477e-05	7.472815875369002e-07	
385.45761305857025	1.637532432088189e-05	1.5639891341579356e-05	7.35711367556461e-07	
391.43028500989345	1.6122042078330938e-05	1.539798240122001e-05	7.24325375404958e-07	
397.49550360974456	1.587278062507789e-05	1.5159913771298614e-05	7.131204446641788e-07	
403.6547028699399	1.5627471426328816e-05	1.4925619991371482e-05	7.020934739345651e-07	
409.9093390223323	1.538604732797877e-05	1.469503691974156e-05	6.912414250378297e-07	
416.26089086311043	1.5148442519603946e-05	1.4468101698117983e-05	6.805613212873907e-07	
422.71086010243414	1.4914592498801264e-05	1.4244752717561588e-05	6.700502458234009e-07	
429.2607717194863	1.4684434036814533e-05	1.402492958565843e-05	6.597053400093183e-07	
435.91217432302693	1.4457905145389651e-05	1.380857309486635e-05	6.495238018873449e-07	
442.6666405175339	1.4234945044803936e-05	1.3595625191982348e-05	6.395028846897897e-07	
449.52576727501685	1.401549413301789e-05	1.3386028948681345e-05	6.296398954040713e-07	
456.4911763125926	1.3799493955899949e-05	1.3179728533079227e-05	6.199321933887867e-07	
463.56451447591087	1.3586887178477407e-05	1.2976669182275577e-05	6.103771890385361e-07	
470.74745412852144	1.3377617557169142e-05	1.277679717583362e-05	6.009723424955181e-07	
478.04169354727435	1.3171629912957732e-05	1.258005981015714e-05	5.917151624055592e-07	
485.4489573238469	1.2968870105460921e-05	1.2386405373725923e-05	5.826032047169056e-07	
492.97099677249224	1.2769285007864173e-05	1.2195783123153428e-05	5.7363407151971e-07	
500.60959034410683	1.257282248267798e-05	1.200814326003192e-05	5.648054099245584e-07	
508.36654404671106	1.237943135828545e-05	1.1823436908532196e-05	5.561149109783237e-07	
516.2436918724502	1.2189061406247147e-05	1.1641616093726348e-05	5.475603086157944e-07	
524.242896231207	1.2001663319332046e-05	1.146263372060395e-05	5.391393786455027e-07	
532.3660483909357	1.1817188690244731e-05	1.128644355375304e-05	5.30849937768389e-07	
540.6150689248177	1.1635589991020431e-05	1.111300019767887e-05	5.226898426278735e-07	
548.9919081653474	1.1456820553060935e-05	1.0942259077734675e-05	5.146569888900782e-07	
557.4985466654523	1.128083454778559e-05	1.0774176421639817e-05	5.067493103529419e-07	
566.1369956667598	1.1107586967872834e-05	1.0608709241561921e-05	4.989647780830333e-07	
574.909297575119	1.093703360906891e-05	1.0445815316740637e-05	4.913013995790234e-07	
583.8175264434902	1.076913105254138e-05	1.0285453176631775e-05	4.837572179605775e-07	
592.8637884623186	1.0603836647756268e-05	1.0127582084551444e-05	4.7633031118189624e-07	
602.0502224575035	1.0441108495858404e-05	9.972162021800878e-06	4.690187912686807e-07	
611.379000396087	1.0280905433535676e-05	9.819153672253403e-06	4.618208035777631e-07	
620.8523278997751	1.0123187017348769e-05	9.668518407385937e-06	4.5473452607852287e-07	
630.4724447664181	9.96791350850853e-06	9.52021827173815e-06	4.47758168655089e-07	
640.2416254995708	9.815045858084343e-06	9.374215968783161e-06	4.408899724287504e-07	
650.1621798462554	9.664545692627286e-06	9.230474847194529e-06	4.3412820909961166e-07	
660.2364533430635	9.51637530019265e-06	9.088958887494607e-06	4.274711803069089e-07	
670.4668278707137	9.370497616747262e-06	8.949632689070526e-06	4.2091721700717824e-07	
680.8557222172046	9.226876212947458e-06	8.81246145754413e-06	4.1446467886971543e-07	
691.4055926496942	9.085475281274283e-06	8.677410992483234e-06	4.081119536885782e-07	
702.1189334952396	8.946259623513098e-06	8.544447675441781e-06	4.018574568106167e-07	
712.9982777305363	8.80919463856533e-06	8.413538458317282e-06	3.9569963057893184e-07	
724.0461975807946	8.67424631058052e-06	8.284650852014237e-06	3.896369437911404e-07	
735.2653051278958	8.541381197397543e-06	8.157752915402855e-06	3.836678911720187e-07	
746.6582529279726	8.410566419284108e-06	8.032813244562728e-06	3.7779099285992595e-07	
758.2277346385576	8.281769647964334e-06	7.909800962301655e-06	3.720047939065856e-07	
769.9764856554507	8.154959095924457e-06	7.788685707940167e-06	3.66307863789736e-07	
781.9072837594538	8.030103505987223e-06	7.669437627352727e-06	3.606987959381779e-07	
794.0229497731273	7.907172141145956e-06	7.552027363256958e-06	3.551762072688518e-07	
806.3263482277227	7.786134774649528e-06	7.436426045742571e-06	3.497387377354786e-07	
818.82038804045	7.666961680329988e-06	7.3226052830320845e-06	3.443850498884199e-07	
831.5080232022387	7.549623623164829e-06	7.210537152465678e-06	3.3911382844536345e-07	
844.3922534761538	7.4340918500662325e-06	7.1001941917029205e-06	3.33923779872429e-07	
857.4761251066391	7.320338080889963e-06	6.991549390134237e-06	3.288136319754768e-07	
870.7627315397452	7.208334499656868e-06	6.884576180495554e-06	3.237821335011345e-07	
884.2552141545192	7.098053745980201e-06	6.77924843067954e-06	3.1882805374732556e-07	
897.9567630057271	6.989468906692322e-06	6.675540435737264e-06	3.139501821829981e-07	
911.8706175780853	6.882553507664462e-06	6.573426910064364e-06	3.091473280766756e-07	
926.0000675521785	6.777281505813656e-06	6.472882979765946e-06	3.044183201336632e-07	
940.3484535822448	6.673627281291036e-06	6.3738841751947676e-06	2.9976200614155885e-07	
954.9191680860141	6.571565629845963e-06	6.276406423657393e-06	2.9517725262384417e-07	
969.715656046784	6.4710717553607e-06	6.1804260422832685e-06	2.906629445012988e-07	
984.7414158279239	6.3721212625505415e-06	6.085919731051834e-06	2.862179847610265e-07	
1000.0	6.27469014982442e-06	5.992864565972971e-06	2.8184129413281124e-07	


==> data/fig_iss_ph2_bode_18.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017001274511868164	6.735184738493428e-07	
0.10154950161807173	0.00017278466415118562	0.00017272986304197918	6.736218007965823e-07	
0.10312301278878754	0.0001755487736805152	0.00017549308458958334	6.737283405105541e-07	
0.10472090554055413	0.00017835991065214078	0.00017830332052601715	6.738381924362933e-07	
0.10634355766636439	0.0001812190100408309	0.0001811615056185518	6.739514590688068e-07	
0.10799135281311975	0.00018412703171742393	0.00018406859952767014	6.740682460447909e-07	
0.1096646805723366	0.00018708496138198917	0.00018702558774019273	6.741886622370485e-07	
0.11136393657225817	0.0001900938115420566	0.0001900334825474709	6.743128198517747e-07	
0.11308952257139368	0.00019315462253847283	0.00019309332407120987	6.7444083452829e-07	
0.11484184655350702	0.0001962684636216082	0.00019620618133963893	6.745728254420504e-07	
0.11662132282407707	0.00019943643408081553	0.0001993731534169362	6.747089154103388e-07	
0.11842837210825283	0.00020265966443023005	0.00020259537058899492	6.748492310009657e-07	
0.12026342165032622	0.0002059393176542057	0.00020587399560882452	6.749939026442442e-07	
0.12212690531474645	0.00020927659051590068	0.000209210225005103	6.75143064747984e-07	
0.12401926368869937	0.00021267271493276095	0.0002126052904576276	6.752968558157312e-07	
0.12594094418627644	0.00021612895942290397	0.00021606046024366432	6.754554185685506e-07	
0.12789240115425762	0.00021964663062667487	0.00021957704075947461	6.756189000698044e-07	
0.12987409597953362	0.0002232270749079473	0.00022315637812158213	6.757874518539282e-07	
0.13188649719819254	0.00022687168004004944	0.0002267998598526699	6.759612300583815e-07	
0.13393008060629666	0.00023058187698154302	0.0002305089166573278	6.761403955596214e-07	
0.13600532937237603	0.0002343591417474478	0.0002342850242932496	6.763251141124544e-07	
0.13811273415166478	0.00023820499738190403	0.00023812970554386702	6.765155564935162e-07	
0.14025279320210793	0.00024212101603869339	0.00024204453229884337	6.767118986486641e-07	
0.1424260125021654	0.00024610882117650346	0.0002460311277493134	6.769143218442181e-07	
0.1446329058704415	0.0002501700898763239	0.00025009116870525487	6.771230128225478e-07	
0.14687399508716817	0.00025430655528890816	0.00025422638804292746	6.773381639617282e-07	
0.14914981001757044	0.00025852000922081886	0.00025843857729089894	6.775599734394208e-07	
0.15146088873714358	0.0002628123048682246	0.00026272958936382045	6.777886454015285e-07	
0.1538077776588715	0.00026718535970829686	0.0002671013414538087	6.780243901348855e-07	
0.15619103166241588	0.00027164115855882133	0.0002715558180900414	6.782674242448597e-07	
0.15861121422530794	0.00027618175681745096	0.00027609507437799814	6.785179708375295e-07	
0.16106889755617235	0.0002808092838929174	0.0002807212394306639	6.787762597065259e-07	
0.16356466273001555	0.00028552594684149596	0.00028543652000498446	6.790425275251831e-07	
0.1660990998256107	0.00029033403422306584	0.00029024320435792666	6.793170180430058e-07	
0.16867280806501112	0.00029523592019226774	0.00029514366633763214	6.795999822880904e-07	
0.1712863959552255	0.00030023406884151406	0.0003001403697264359	6.798916787736364e-07	
0.17394048143208848	0.0003053310388139851	0.0003052358728538654	6.80192373711068e-07	
0.17663569200636045	0.0003105294882062414	0.00031043283349926974	6.805023412271735e-07	
0.17937266491209122	0.0003158321797817329	0.0003157340141053445	6.808218635876289e-07	
0.18215204725728248	0.00032124198651828015	0.00032114228732563535	6.811512314258787e-07	
0.18497449617688488	0.00032676189751458035	0.0003266606419310725	6.814907439776238e-07	
0.18784067898816573	0.00033239502428295496	0.00033229218910275573	6.818407093207624e-07	
0.1907512733484843	0.00033814460745794193	0.00033804016914058387	6.822014446221821e-07	
0.19370696741551147	0.0003440140239529372	0.0003439079586199503	6.825732763891206e-07	
0.1967084600099325	0.0003500067945999911	0.0003498990780315939	6.829565407277823e-07	
0.19975646078067044	0.00035612659231101774	0.00035601719994287614	6.833515836074086e-07	
0.20285169037266976	0.00036237725080219584	0.00036226615772225765	6.837587611307722e-07	
0.2059948805972802	0.0003687627739271846	0.000368649954872602	6.841784398109041e-07	
0.20918677460527996	0.00037528734566907277	0.0003751727750232219	6.846109968544347e-07	
0.21242812706258082	0.0003819553408456891	0.00038183899263530085	6.850568204511611e-07	
0.215719704328655	0.0003887713365881549	0.000388653184480572	6.855163100701528e-07	
0.21906228463772706	0.00039574012465836973	0.00039562014195894244	6.85989876762657e-07	
0.22245665828277353	0.00040286672467757526	0.0004027448843272143	6.864779434715691e-07	
0.22590362780237347	0.00041015639834532727	0.00041003267291822966	6.869809453479246e-07	
0.22940400817045398	0.00041761466473619693	0.0004174890264377686	6.874993300735878e-07	
0.23295862698897662	0.00042524731677044534	0.0004251197374354373	6.880335581915196e-07	
0.2365683246836085	0.0004330604389648584	0.00043293089005574383	6.885841034425259e-07	
0.2402339547024262	0.00044106042658106914	0.00044092887918668444	6.891514531092639e-07	
0.243956383717698	0.00044925400630114256	0.0004491204311356246	6.897361083668224e-07	
0.24773649183079302	0.0004576482585741782	0.00045751262597622347	6.903385846412312e-07	
0.2515751727802653	0.0004662506417933635	0.00046611292172584975	6.909594119738793e-07	
0.2554733341531623	0.0004750690184805529	0.00047492918053055634	6.915991353941745e-07	
0.2594318975996074	0.00048411168367532063	0.0004839696970545742	6.922583152982688e-07	
0.26345179905070754	0.0004933873957478421	0.0004932432292936757	6.929375278362011e-07	
0.2675339889398373	0.0005029054098802916	0.0005027590320571113	6.936373653048345e-07	
0.27167943242735193	0.0005126755144901123	0.0005125268933914704	6.943584365487039e-07	
0.2758891096287819	0.0005227080709010214	0.0005225571742523401	6.951013673681143e-07	
0.28016401584656353	0.0005330140566045368	0.0005328608517665549	6.958668009338413e-07	
0.2845051618053608	0.0005436051124968288	0.0005434495664698505	6.96655398208782e-07	
0.28891357389103245	0.0005544935945236229	0.0005543356739526449	6.974678383780567e-07	
0.2933902943933029	0.0005656926302205816	0.0005655323014014044	6.983048192838703e-07	
0.29793638175219256	0.0005772161806992726	0.0005770534095856926	6.99167057869418e-07	
0.30255291080826724	0.00058907910870066	0.0005889138609128622	7.000552906284503e-07	
0.30724097305676445	0.0006012972534206605	0.0006011294942549464	7.009702740616569e-07	
0.31200167690565833	0.0006138875129074738	0.0006137172073474647	7.019127851406141e-07	
0.3168361479377224	0.0006268679349402299	0.0006266950476697151	7.028836217779469e-07	
0.3217455291766536	0.0006402578174256675	0.0006400823128432818	7.03883603303702e-07	
0.32673098135731937	0.0006540778194970588	0.0006538996617329964	7.049135709485082e-07	
0.33179368320019265	0.0006683500846711393	0.0006681692376061411	7.059743883328404e-07	
0.33693483169003946	0.0006830983776188623	0.000682914804905735	7.070669419638969e-07	
0.3421556423589239	0.0006983482363396444	0.0006981619014276245	7.081921417359127e-07	
0.3474573495735992	0.0007141271418030044	0.0007139380079652952	7.093509214391951e-07	
0.35284120682735126	0.0007304647074438646	0.0007302727378087429	7.10544239273176e-07	
0.3583084870363649	0.0007473928912780079	0.0007471980488639385	7.117730783663653e-07	
0.3638604828406817	0.000764946233853902	0.0007647484816091679	7.13038447300787e-07	
0.3694985069098218	0.0007831621257908657	0.00078296142663829	7.143413806434138e-07	
0.37522389225314035	0.0008020811092890041	0.0008018774261764353	7.156829394810449e-07	
0.3810379925349945	0.0008217472187556883	0.000821540514713009	7.170642119621891e-07	
0.3869421823947922	0.0008422083666038157	0.000841998604807366	7.184863138427557e-07	
0.39293785777200174	0.0008635167813730087	0.0008633039252184519	7.19950389037037e-07	
0.39902643623619527	0.000885729506649142	0.000885513519833962	7.214576101741121e-07	
0.4052093573222091	0.0009089089708642655	0.0009086898174812937	7.230091791587976e-07	
0.41148808287049476	0.0009331236400166405	0.0009329012846602482	7.246063277354534e-07	
0.41786409737274555	0.0009584487677466578	0.000958223175633521	7.262503180596204e-07	
0.4243389083228771	0.0009849672601505038	0.000984738397257208	7.279424432721186e-07	
0.43091404657344795	0.0010127706763538382	0.0010125385095740027	7.296840280775978e-07	
0.4375910666976019	0.0010419603903888586	0.0010417248877129606	7.314764293282908e-07	
0.4443715473566186	0.0010726489455634963	0.0010724100762851965	7.333210366135028e-07	
0.45125709167315986	0.001104961639600327	0.0011047193745538746	7.35219272849732e-07	
0.4582493276102989	0.001139038387777376	0.0011387926996115746	7.371725948821246e-07	
0.4653499083564233	0.0011750359226852163	0.0011747867861806485	7.391824940841382e-07	
0.4725605127161014	0.001213130403778721	0.0012128777962163472	7.412504969677004e-07	
0.4798828455070056	0.0012535205286672477	0.0012532644302583578	7.433781657961082e-07	
0.4873186379629853	0.0012964312624453235	0.0012961716568351386	7.45567099203883e-07	
0.49486964814338685	0.0013421183332324228	0.0013418552080926185	7.478189328240089e-07	
0.5025376613487146	0.0013908736841277273	0.0013906070318569683	7.501353399206364e-07	
0.5103244905427329	0.0014430321277332332	0.001442761946289768	7.525180320313818e-07	
0.5182319767811088	0.0014989795245651842	0.0014987058184620238	7.549687596178476e-07	
0.5262619896466971	0.0015591629086860453	0.0015588856901878137	7.574893127266341e-07	
0.5344164276915693	0.0016241031238394116	0.0016238224144113655	7.600815216620106e-07	
0.5426972188858914	0.0016944107276093538	0.00169412655968446	7.627472576716553e-07	
0.5511063210737586	0.0017708061941045228	0.0017705186132554644	7.654884336517325e-07	
0.559645722436092	0.001854145834520203	0.00185385490215219	7.68307004871776e-07	
0.5683174419607084	0.0019454554170076303	0.0019451612137285014	7.712049697249605e-07	
0.5771235299196736	0.0020459742927716237	0.002045676922653375	7.741843705430947e-07	
0.5860660683540517	0.0021572140689021194	0.002156913664931426	7.772472944960147e-07	
0.595147171566167	0.002281037747271901	0.002280734478409543	7.803958748106254e-07	
0.604368986619493	0.002419768170962253	0.0024194622514143926	7.836322933324308e-07	
0.6137336938462858	0.002576339270997045	0.00257603097257641	7.86958794459683e-07	
0.6232435073630855	0.002754511203123616	0.0027542008721955897	7.903778206503699e-07	
0.6329006755942035	0.002959183237365476	0.0029588713179600898	7.938909902291638e-07	
0.6427074818033226	0.0031968604449351783	0.0031965475115747536	7.975014743488175e-07	
0.6526662446333333	0.0034763702104425817	0.003476057016540195	8.012114231282767e-07	
0.6627793186545348	0.0038099997949281542	0.0038096873445969464	8.050233116158083e-07	
0.6730490949213316	0.0042153747509317595	0.004215064410971421	8.089396796899975e-07	
0.6834780015375548	0.004718709135520044	0.004718402817195619	8.129631312792325e-07	
0.6940685042305437	0.005360756907417576	0.005360457377447211	8.170963440473768e-07	
0.7048231069341222	0.00620850039623585	0.0062082118447671225	8.21342089668708e-07	
0.7157443523806098	0.007380247733066347	0.007379976901620378	8.25703279866916e-07	
0.7268348227020044	0.009106259709070159	0.009106018394284201	8.301830850179305e-07	
0.7380971400404808	0.011901295374618908	0.011901106920601066	8.347852882297107e-07	
0.7495339671683494	0.01719324471132616	0.01719316524287219	8.395155285325793e-07	
0.7611480081176202	0.030825646865672886	0.030825865453525114	8.443854971233997e-07	
0.7729420088193235	0.10102107970750836	0.10102148862020499	8.504985675994896e-07	
0.784918757752735	0.04249306078818877	0.04249390947300129	8.549023347022588e-07	
0.7970810866046624	0.020164567039759124	0.020165330467311983	8.597725214201947e-07	
0.8094318709389453	0.01306318355275494	0.013063867590591832	8.651113119495422e-07	
0.8219740308763326	0.009618965614840212	0.009619606673296715	8.706265096457658e-07	
0.8347105317848907	0.007589169548000096	0.007589786026905901	8.762961222782464e-07	
0.847644384981113	0.006251052626794044	0.006251654594738836	8.821183401612671e-07	
0.8607786484418896	0.005302087457779246	0.005302680964598066	8.880950810267164e-07	
0.8741164275275125	0.004593557090160473	0.004594146052120285	8.942293506514245e-07	
0.8876608757158821	0.004043886667738735	0.004044473772556933	9.005245969979564e-07	
0.9014151953480897	0.0036046121445582743	0.0036051993251422615	9.069845076881996e-07	
0.9153826383855528	0.0032451336694588454	0.003245722370179569	9.136129361294705e-07	
0.9295665071788846	0.0029451801307070133	0.0029457714659873544	9.204138725082167e-07	
0.9439701552486742	0.002690789926750863	0.002691384780112692	9.273914328273998e-07	
0.9585969880783669	0.0024720323524043434	0.0024726314408087795	9.345498561003084e-07	
0.9734504639194281	0.0022816495338461268	0.0022822534508792733	9.418935057570168e-07	
0.9885340946089864	0.0021142124656571217	0.002114821711317415	9.494268734278405e-07	
1.0038514464001433	0.001965577587540086	0.001966192589250069	9.571545843412307e-07	
1.01940614080515	0.0018325260274634418	0.001833147155158358	9.650814039384022e-07	
1.0352018554516484	0.0017125176574517903	0.001713145234557607	9.732122455360773e-07	
1.051242324952181	0.0016035194537826483	0.0016041537652639886	9.81552178998904e-07	
1.0675313417871697	0.0015038831959453178	0.0015045244942069331	9.901064404214397e-07	
1.0840727572015847	0.0014122566789496124	0.001412905188118151	9.98880442887017e-07	
1.1008704821154982	0.001327518152949915	0.0013281740718908905	1.0078797883892685e-06	
1.117928488048752	0.0012487271523091898	0.0012493906566146274	1.0171102810243684e-06	
1.1352508080599522	0.001175087074592386	0.0011757583176873648	1.026577941608799e-06	
1.1528415377000134	0.00110591630188751	0.0011065954153353923	1.0362890238852863e-06	
1.1707048359804781	0.001040625607565772	0.0010413127005927969	1.046250032513244e-06	
1.1888449263568397	0.000978700233617501	0.000979395391819764	1.0564677430858973e-06	
1.2072660977271032	0.0009196854636680786	0.0009203887467998918	1.0669492244653308e-06	
1.225972705445816	0.0008631748218945678	0.0008638862605571871	1.0777018637710638e-06	
1.2449691723538168	0.0008088002414071968	0.0008095198323474483	1.0887333944751061e-06	
1.2642599898239333	0.0007562236952224859	0.000756951394790424	1.1000519282132348e-06	
1.2838497188228888	0.0007051298870933385	0.0007058656021605568	1.111665991270761e-06	
1.3037429909896587	0.0006552196702545605	0.0006559632454958607	1.1235845675597962e-06	
1.3239445097305402	0.0006062039075199521	0.0006069551072917171	1.1358171526701485e-06	
1.3444590513311867	0.0005577975113834274	0.0005585559932632155	1.1483738347038688e-06	
1.3652914660858761	0.0005097134117160872	0.000510478686653309	1.161265481399697e-06	
1.386446679444272	0.000461656195626034	0.00046242756584263507	1.1745047582017146e-06	
1.4079296931759626	0.0004133151756533106	0.0004140916172206895	1.1881041312658448e-06	
1.4297455865530366	0.000364356578029031	0.00036513658862933495	1.202057696827968e-06	
1.451899517550985	0.00031441492570046724	0.0003151961527332527	1.2164080195171391e-06	
1.4743967240682132	0.0002630840125607227	0.0002638625123883549	1.2311573174923513e-06	
1.4972425251644468	0.00020991086441275164	0.00021067928927998882	1.2463216780905702e-06	
1.5204423223183279	0.00015440943614965287	0.0001551514719894907	1.2619184744325082e-06	
1.5440016007044985	9.620623167730545e-05	9.6871798143954e-05	1.2779665364965127e-06	
1.5679259304904682	3.705498206305848e-05	3.729798172383517e-05	1.2944863888660882e-06	
1.5922209681535842	4.229303307276395e-05	4.1051387374785404e-05	1.3115005104858926e-06	
1.6168924578184014	0.00011343467280847885	0.00011237857060129724	1.3290336354447936e-06	
1.6419462326147771	0.00019530503084761271	0.00019430436145654012	1.3471131093821635e-06	
1.667388216057011	0.000288075811539017	0.00028709971735458467	1.3657693166770885e-06	
1.6932244234443516	0.00039464873278774893	0.00039368712801144995	1.3850361969800922e-06	
1.7194609632832076	0.0005194382398463763	0.0005184879690492607	1.4049518763499017e-06	
1.7461040387313935	0.0006689798087916007	0.0006680412164338703	1.4255594593760421e-06	
1.7731599490647525	0.0008532628049250072	0.0008523388990189922	1.4469082641161813e-06	
1.8006350911665105	0.0010883250395854985	0.0010874217875276597	1.469052538097144e-06	
1.828535961039703	0.0014016364654441124	0.0014007641516193736	1.4920588142859534e-06	
1.8568691553430368	0.0018444796742921657	0.0018436562229703344	1.5160014480119744e-06	
1.885641372950552	0.0025247915699753453	0.0025240508954707985	1.5409677748612338e-06	
1.9148594165354507	0.0037144571170139766	0.003713874327544765	1.5670607275816136e-06	
1.9445301941784663	0.006340609452953637	0.0063404056686856185	1.594402156050306e-06	
1.974660721001155	0.016280233411130003	0.01628143754487262	1.6231563393109777e-06	
2.0052581208244957	0.020716580551825903	0.020717380167672033	1.6537006625834876e-06	
2.036329627853186	0.007933045586390795	0.007934684612918628	1.6857115123625513e-06	
2.067882588386045	0.004924114010529559	0.004925583603106164	1.719904515818499e-06	
2.0999244625529108	0.003623371347639065	0.003624701253331912	1.7565370676547441e-06	
2.132462826078452	0.0028967745020151495	0.0028979688637727195	1.7960329910878396e-06	
2.1655053720733157	0.002429932033423466	0.0024309550166799502	1.8389345647286354e-06	
2.199059912853022	0.0021008897305028465	0.0021016372184745244	1.8859065017282366e-06	
2.2331343817850464	0.0018498447663448257	0.0018500207432299487	1.9377131178023695e-06	
2.267736835164523	0.0016317981570314994	0.0016303543460836902	1.9966698742450984e-06	
2.302875454119006	0.0016458978886482172	0.0016437792463980866	2.1565779489471098e-06	
2.3385585465427567	0.0014820475952822133	0.0014842269884934689	2.183709596932706e-06	
2.3747945490609914	0.001356705150858898	0.0013585628077493383	2.2788813334665282e-06	
2.411592029024571	0.001259142976853376	0.0012600929670168318	2.4119408119395646e-06	
2.4489596865355954	0.0011749958319738926	0.0011733469795711248	2.6374991987188476e-06	
2.4869063565043885	0.0011090748418332178	0.0011121109006959537	5.420277874783805e-06	
2.5254410107383527	0.0010616000444637135	0.001064906138858093	5.663749971114552e-06	
2.564572760063192	0.0009992449023474973	0.0010087625181711979	1.0991021896899028e-05	
2.604310856476998	0.0009625572924581051	0.0009589142948712698	3.7163874803876086e-06	
2.6446646953377266	0.0009145720982246912	0.0009140640662882864	9.143583467930043e-07	
2.6856438175845567	0.0008727014385837741	0.0008732119601846756	8.440108332247689e-07	
2.727257911993673	0.0008346660505394094	0.0008356529389149434	1.1042418909290756e-06	
2.769516817469004	0.0007995914774873954	0.0008008525535837873	1.3050154022129745e-06	
2.812430525368455	0.0007669440599680039	0.0007683851423751986	1.4550355210367871e-06	
2.8560091818661824	0.0007363288593187956	0.0007378997159357027	1.5732589151993172e-06	
2.9002630903514777	0.0007074272031575275	0.0007090985016959344	1.6713376733703658e-06	
2.945202713864811	0.000679968484484782	0.0006817219498814607	1.7562022598332732e-06	
2.9908386775716385	0.0006537135893911686	0.0006555372638481807	1.8321367736394922e-06	
3.0371817712745264	0.0006284430619440523	0.000630328804986324	1.901913399081697e-06	
3.0842429519642045	0.000603947173307897	0.000605889241410975	1.9674046454981623e-06	
3.1320333464101533	0.0005800162776618048	0.0005820104602121664	2.0299254965413574e-06	
3.180564253791325	0.0005564301090500046	0.000558473162126687	2.0904328177978757e-06	
3.2298471483676323	0.000532944449646448	0.0005350336868436564	2.1496463588312874e-06	
3.2798936821928324	0.0005092728865050595	0.0005114058383389012	2.208124936492348e-06	
3.3307156878694446	0.0004850598915615501	0.00048723396212426486	2.26631602767823e-06	
3.3823251813463506	0.0004598385003171899	0.0004620505386096102	2.324589040814888e-06	
3.43473436475976	0.00043295978046829553	0.00043520543145705057	2.3832582410195433e-06	
3.487955629318178	0.0004034680823497473	0.0004057406377908486	2.4425988766707725e-06	
3.542001558232087	0.0003698654125929581	0.00037215347035192604	2.5028585743419646e-06	
3.5968849296890193	0.0003296313604197732	0.00033191324995762283	2.564264970293189e-06	
3.6526187198747286	0.0002781581940482618	0.00028038544224912455	2.6270292167501033e-06	
3.7092161060411786	0.0002062574313905053	0.00020828275481606486	2.691341849767153e-06	
3.7666904696220658	9.95578191450401e-05	0.0001003389888685657	2.7573453745384338e-06	
3.8250553993966134	0.00021557558933525437	0.00021296611569943244	2.825001300927159e-06	
3.884324694702404	0.0012963607780698103	0.0012969775567029417	2.893602786166305e-06	
3.9445123686979775	0.0020162856193771325	0.0020162110588565463	2.9771786492167625e-06	
4.005632651675993	0.0010563867788939965	0.0010591014331751117	3.0501589699628276e-06	
4.067699994427721	0.0008011513051355176	0.0008042201292467953	3.1287585259723475e-06	
4.130729071659682	0.0006823293182708863	0.0006855335737308646	3.211466304247082e-06	
4.194734785463209	0.0006112923393883976	0.0006145905199769811	3.298347197208302e-06	
4.259732268837781	0.0005624454629628699	0.0005658285148338664	3.3897676966805646e-06	
4.325736889268946	0.0005257115539684272	0.0005291793832190378	3.4862262302993828e-06	
4.392764252361694	0.0004963202474520869	0.0004998759919404493	3.5883305454931538e-06	
4.460830205530115	0.0004717141516767045	0.0004753624401830962	3.6968076474062745e-06	
4.5299508417442365	0.00045038994690453236	0.0004541363071598432	3.8125278078606707e-06	
4.600142503334918	0.0004313955776122893	0.00043524623045014825	3.9365401274968355e-06	
4.671421785857698	0.00041408635888884207	0.00041804814730451426	4.07012168490162e-06	
4.743805542016518	0.00039799480283967607	0.0004020751481501897	4.214844984534484e-06	
4.817310885648243	0.0003827537517015428	0.00038696055881092873	4.372671391898323e-06	
4.891955195768907	0.0003680441687960958	0.0003723855729921213	4.546082581466085e-06	
4.967756120682691	0.0003535509128359567	0.00035803465613535473	4.738268909467606e-06	
5.044731582154526	0.00033891208144496625	0.0003435440366809247	4.953404935718692e-06	
5.122899779647386	0.00032364075280865313	0.0003284213921703535	5.197061226793059e-06	
5.202279194625215	0.00030697298429677546	0.0003118884481888082	5.476833610986373e-06	
5.282888594922542	0.00028751499411527713	0.00029251201206391614	5.803333242004262e-06	
5.364747039181794	0.00026226504004174425	0.0002671665427580738	6.191862388286788e-06	
5.447873881359371	0.00022325539798315663	0.00022737268523882195	6.661158438897686e-06	
5.532288775301544	0.00014655941351006884	0.00014532864294917737	7.238093398901625e-06	
5.618011679391243	0.0005925710759962692	0.0005997134413045599	8.140292425482634e-06	
5.705062861266868	0.0005055957709204417	0.0005109786817131393	9.48707317867926e-06	
5.793462902614208	0.0003911852494594695	0.0004017824760931808	1.1223860555955128e-05	
5.883232704032601	0.0003441691400986005	0.0003585518498258367	1.443327188263006e-05	
5.974393489976511	0.00031145798358905077	0.00033327050529931686	2.1982614834934827e-05	
6.06696681377367	0.0002741933095539531	0.00031532194775781957	5.526441838059807e-05	
6.160974562720967	0.0003305112367897376	0.0003010913209733832	3.289632597539448e-05	
6.25643896325932	0.0003003783611008772	0.0002890104356370468	1.1561563120905242e-05	
6.353382586228693	0.0002838726084716386	0.0002782827903141752	5.623841205463229e-06	
6.451828352204593	0.0002712851221400213	0.00026845393265391583	2.8485015388557097e-06	
6.551799536917215	0.00026043539261923253	0.0002592381930369788	1.2326932416887138e-06	
6.653319776754563	0.0002505362281943619	0.00025043870411741093	3.860555230629655e-07	
6.756413074350862	0.00024119740578091545	0.00024190574351053563	8.673954788102678e-07	
6.861103804261538	0.00023217593033531784	0.00023351173435862607	1.4895181907082475e-06	
6.9674167187261515	0.0002232865490376853	0.00022513272396474393	2.030960483919547e-06	
7.075376953520617	0.00021435641869391574	0.00021662978725270725	2.5118111756564702e-06	
7.1850100339000935	0.00020518859283380413	0.00020782307707098964	2.95405627906919e-06	
7.2963418806339915	0.00019551275232912248	0.0001984447951961796	3.375745428306838e-06	
7.40939881613446	0.0001848884419955697	0.00018803568162817166	3.7931864135719697e-06	
7.5242075706798515	0.00017246163153842027	0.0001756718542676865	4.224141788844901e-06	
7.640795288734611	0.00015619266866535872	0.00015906455148716867	4.6929857577883815e-06	
7.759189535367103	0.00012963904914599052	0.00013054659942124863	5.242060799562506e-06	
7.879418302766868	0.00010065406820092078	9.740127439916722e-05	6.039397209886011e-06	
8.001510016862884	0.0002595296561245415	0.00026240431734222036	8.559446274967537e-06	
8.125493544044346	0.00019820235161833877	0.00020041551779707134	1.0079263190485769e-05	
8.251398197985628	0.00017104349125812135	0.00017294884214319716	2.3003266589702586e-06	
8.379253746576957	0.00014792056457752048	0.0001522012540872403	4.345469450389045e-06	
8.509090418962503	0.0001262973375623022	0.00013154110982070257	5.247760304690801e-06	
8.640938912687513	0.00010122066868168554	0.0001070570192643519	5.964120978483252e-06	
8.774830400956196	6.76103312594115e-05	7.348547383753292e-05	6.552100184680572e-06	
8.910796540002062	2.7124891742690222e-05	2.6968525836338156e-05	7.0038555764329115e-06	
9.048869476572474	0.00013986932948006556	0.0001332832930810395	7.05418959137056e-06	
9.189081855529167	0.0008256959757169457	0.0008279184070816782	8.586392433551074e-06	
9.331466827566528	0.0006503051753907278	0.0006532126880895422	1.5269862416462245e-05	
9.476058057049498	0.00037799184433082953	0.0003920100389699869	1.551343472747018e-05	
9.622889729972897	0.0002965483526475446	0.0003083633119901889	1.2397828535669477e-05	
9.771996562044086	0.0002501715521176974	0.0002663442039770083	1.653596197766419e-05	
9.923413806890872	0.00021952101034425676	0.00024021898311360308	2.0787952153884074e-05	
10.0771772643966	0.00019332598875540844	0.0002218326687442096	2.8541513497784658e-05	
10.233323289164382	0.00017106916155184914	0.00020780441600821157	5.088436607484003e-05	
10.391888799112495	0.00018030815021704316	0.00019648139075988658	1.7752837892372143e-05	
10.552911284202958	0.00014498563901714837	0.00018695951584770897	4.3625807843657695e-05	
10.716428815305356	0.00011262043050454749	0.00017870211259748324	0.00013069962041168567	
10.882480053198018	0.0002718172190019801	0.00017137005442390408	0.00010758692243278959	
11.051104257708666	0.0002085811149136102	0.00016473818534798573	4.414030008276199e-05	
11.222341296996655	0.00018554279990087746	0.00015865088104346288	2.689999670627413e-05	
11.39623165697915	0.00017192246953552038	0.00015299691281344776	1.8936167054177704e-05	
11.572816450903245	0.00016196200982530691	0.00014769449018810254	1.4312984334433224e-05	
11.752137429066462	0.0001538666470021323	0.00014268197515001255	1.126783528021752e-05	
11.93423698868786	0.00014688543253964015	0.00013791190626721001	9.093486118695081e-06	
12.119158183932093	0.00014064131684517607	0.00013334703204999633	7.450746499348867e-06	
12.306944736088793	0.00013491976516873913	0.00012895760609607553	6.1564191757188504e-06	
12.497641043909683	0.00012958677895743686	0.00012471949842566283	5.10271101073118e-06	
12.691292194105861	0.00012455175667321408	0.00012061284867737201	4.221610968465128e-06	
12.887943972007742	0.00011974720794151237	0.00011662108741922212	3.4659814239867608e-06	
13.08764287239018	0.00011510875961990277	0.00011273021272374587	2.78900676615178e-06	
13.290436110465315	0.00011054940903671502	0.00010892824703432213	2.0122322249016644e-06	
13.496371633045765	0.00010668162419316786	0.00010520482348973287	2.005681988396506e-06	
13.705498129880782	0.00010239046694064705	0.0001015508665985409	1.632704352040884e-06	
13.917865045168076	9.825272368134939e-05	9.795834260270895e-05	1.4156658150423078e-06	
14.133522589243995	9.42027649058707e-05	9.442006193790307e-05	1.3786581932957226e-06	
14.35252175045488	9.021405585029145e-05	9.092952105878166e-05	1.5147225742127656e-06	
14.574914307212275	8.626753185096529e-05	8.748077429125264e-05	1.7827568859356138e-06	
14.800752840235097	8.234546965572044e-05	8.406832877604757e-05	2.14286750722239e-06	
15.030090744981337	7.84288842311273e-05	8.068705729047608e-05	2.5750404357368913e-06	
15.262982244272472	7.449678817961672e-05	7.733212498506907e-05	3.075245657874792e-06	
15.499482401113475	7.052167554515165e-05	7.399892698911004e-05	3.6594869966505367e-06	
15.739647131711472	6.645888085175656e-05	7.068303452001422e-05	4.357417585769196e-06	
15.98353321869612	6.224900522275514e-05	6.738014764357304e-05	5.221563490245053e-06	
16.23119832454485	5.778441816070845e-05	6.408605322366336e-05	6.35314510277458e-06	
16.482701005216104	5.2856501509832506e-05	6.079658690749416e-05	7.957180931677423e-06	
16.738100723993853	4.6990410732855824e-05	5.750759824532355e-05	1.0517633111234465e-05	
16.997457865546615	3.883683848901286e-05	5.421491826930778e-05	1.550283044662403e-05	
17.26083375020432	2.447450727357991e-05	5.091432908590682e-05	3.0128288598569586e-05	
17.528290648456405	0.00010400069419405423	4.760153531389014e-05	7.666789532649329e-05	
17.799891795674554	6.491298687189543e-05	4.4272137598463675e-05	2.0951883777202523e-05	
18.075701407063548	5.108610225592947e-05	4.092160908800588e-05	1.0166045107591303e-05	
18.35578469284383	4.3713061690163306e-05	3.754527695044963e-05	6.179272486840519e-06	
18.64020787366921	3.797695282299322e-05	3.413831333278587e-05	3.944339431047932e-06	
18.929038196283646	3.2956446092386684e-05	3.069574502590556e-05	2.4893145022955293e-06	
19.222343949420477	2.8310702197937385e-05	2.7212501988006247e-05	1.5496009893191286e-06	
19.52019447994806	2.3834128752637792e-05	2.368355140761985e-05	1.1090258188957549e-06	
19.822660209265607	1.9408039185826412e-05	2.0104235626243065e-05	1.2694471545031448e-06	
20.12981264995304	1.4930843715651446e-05	1.6471153314637375e-05	1.8120793884504148e-06	
20.441724422678867	1.0247983844040259e-05	1.278474054253741e-05	2.6198278303255845e-06	
20.75846927337004	5.010262961348451e-06	9.058631267350362e-06	4.125511668837073e-06	
21.08012209064783	1.0011619078732933e-05	5.369540058541923e-06	7.516702873918597e-06	
21.406758923533914	2.049443547224883e-06	2.4076571867528337e-06	3.6456549510287083e-07	
21.738456999430788	4.546773572931061e-06	3.918651171307619e-06	1.3858551138335112e-06	
22.075294742380795	9.59357505815819e-06	7.768518593750319e-06	2.4215449477815418e-06	
22.417351791608088	1.4602880844338968e-05	1.2005661255339035e-05	3.0645213584037503e-06	
22.764709020347887	1.9661179143152542e-05	1.645241327095013e-05	3.6018421907559133e-06	
23.1174485549675	2.484255942855013e-05	2.108752867477601e-05	4.09918158318413e-06	
23.47565379438362	3.019265652051887e-05	2.5917373546995358e-05	4.584105632293734e-06	
23.839409429780538	3.574934437603067e-05	3.095774002200104e-05	5.07317722200218e-06	
24.20880146463373	4.1549992246646736e-05	3.622976192627202e-05	5.579592896320473e-06	
24.583917235044	4.7635779090702685e-05	4.175894844348943e-05	6.117046632345375e-06	
24.964845430386426	5.405616661348536e-05	4.7575212320282007e-05	6.703456478045228e-06	
25.351676114279368	6.087666667039284e-05	5.371335032957084e-05	7.367603853578491e-06	
25.744500745878433	6.819805745612543e-05	6.0213827277420255e-05	8.166275872863749e-06	
26.143412201500308	7.622128936004668e-05	6.712384320182638e-05	9.243633537576417e-06	
26.548504796581717	8.55737221179086e-05	7.449872133214089e-05	1.1135833088442333e-05	
26.959874307978602	9.677875683395572e-05	8.240369457643878e-05	1.585367169601143e-05	
27.377617996610834	9.605283168475108e-05	9.091620957897975e-05	5.140468401573206e-06	
27.801834630457815	0.00010806766957332607	0.00010012892016408692	8.09237930763457e-06	
28.232624507910387	0.00011968934751741	0.00011015361620296704	9.716042655985596e-06	
28.670089481484574	0.0001320135785963333	0.00012112644306411761	1.1070794113431384e-05	
29.114332981902788	0.00014545572241775627	0.00013321493180814333	1.2422129438724139e-05	
29.565460042548164	0.00016035417287002028	0.00014662761579997864	1.3901961041453006e-05	
30.0235773242978	0.00017709431583456405	0.00016162741470006708	1.5616673045630832e-05	
30.488793140740842	0.0001957591314933235	0.00017855062649545087	1.7350446526650502e-05	
30.961217483787163	0.0002173061266742113	0.00019783447322928508	1.962548042321564e-05	
31.440962049673153	0.00024256202312647102	0.00022005805743561732	2.2647511718446966e-05	
31.928140265370157	0.0002724568000896493	0.0002460050152590603	2.6576277383895646e-05	
32.42286731540228	0.00030870312897178054	0.00027676256659711493	3.203563031425424e-05	
32.925260169079685	0.00035405026621657294	0.00031388425767226645	4.020913894729456e-05	
33.435437608153904	0.0004132503232962005	0.0003596698721633021	5.358247917717027e-05	
33.95352025490161	0.0004986268948671151	0.0004176742341408171	8.107790394807832e-05	
34.479630600643624	0.0006558136175277639	0.0004936973837609866	0.0001668044366927233	
35.01389303470575	0.0005731452929799903	0.0005978857015938578	0.00039856546737763765	
35.556433873828425	0.0006387007899493394	0.0007497274043310636	0.00011773232315833903	
36.107381392031996	0.0009291803381320088	0.0009919500508623338	6.33582310590239e-05	
36.666865850944866	0.0013972333549421654	0.001439374227397553	4.215649950006634e-05	
37.23501953060145	0.002504748496504094	0.002533705900938269	3.079778718601707e-05	
37.81197676071744	0.0077880543234848595	0.007776605887510913	2.3649560390804978e-05	
38.397873952449665	0.004526287220295343	0.0045296721806687874	1.8407534678715902e-05	
38.99284963064802	0.0020538857406437795	0.002047481598924151	1.5921311368895527e-05	
39.59704446660722	0.0013283275210519692	0.0013197630889213697	1.2651824948155837e-05	
40.21060131132589	0.0009857318799460345	0.0009780378256354345	1.1258910777512227e-05	
40.83366522928125	0.0007850124222940557	0.000779966887825631	7.665805188679878e-06	
41.46638353272696	0.0006527089355577542	0.0006506783397539635	5.935450045235949e-06	
42.108905816522395	0.0005625183449648098	0.0005595779581121974	6.308596244235097e-06	
42.76138399350171	0.0004913686810436119	0.0004918606722034617	4.091878767826189e-06	
43.42397233039088	0.00043583582946316615	0.00043949539369516553	5.30496125028704e-06	
44.096827484281306	0.00039042822213623964	0.0003977504126078654	8.406364896353285e-06	
44.78010853966855	0.0003513886790038286	0.00036365757054897984	1.3079411741819657e-05	
45.47397704606499	0.0003160587533162714	0.0003352609515560344	2.034549322115724e-05	
46.17859705619533	0.0002785982026267682	0.00031121938629136473	3.454522376447866e-05	
46.894135164783904	0.0002611378038749051	0.00029058257753757403	5.2278130817279525e-05	
47.62076054794297	0.00019935910202200245	0.00027265839640453057	0.0001326448166455228	
48.35864500317141	0.0003785808281564605	0.0002569307948210743	0.00013254563047985224	
49.10796298997312	0.0003003361849352553	0.00024300716073654357	5.8204037190443346e-05	
49.86889167110482	0.0002681610183924604	0.0002305834925603531	3.786219492860725e-05	
50.641610954463076	0.00024746844582326365	0.00021942073291002277	2.8293224474447797e-05	
51.42630353562007	0.00023228625224509399	0.00020932830191164003	2.307694049021178e-05	
52.22315494101898	0.0002186107933864333	0.0002001523984330312	1.8585281488829244e-05	
53.03235357183818	0.00020766101112718404	0.00019176753292010434	1.6051687365118592e-05	
53.854090748535334	0.00019629701267256935	0.00018407029631195394	1.2388304142480158e-05	
54.688560756081706	0.00018457911912467262	0.00017697470519585474	8.107399695346045e-06	
55.53596088989733	0.00016748822317748518	0.00017040867686944405	1.0661938053788094e-05	
56.39649150249797	0.00020192819391616493	0.00016431132679047174	4.2454418777613604e-05	
57.27035605086487	0.0001818367186897276	0.0001586308729600763	2.342946509713208e-05	
58.15776114454846	0.00017167301572877108	0.00015332299396371267	1.8412269908898674e-05	
59.05891659451753	0.00016417730066893959	0.00014834953008906958	1.5863152078455013e-05	
59.974035462765215	0.00015787755377609858	0.0001436774467070663	1.4226633944160978e-05	
60.90333411268367	0.00015222133099032593	0.00013927800014832973	1.297153411944296e-05	
61.847032260219336	0.00014750545160809739	0.0001351260613823574	1.2402279849734792e-05	
62.80535302582078	0.0001427408491178554	0.00013119956373483323	1.1557595884356838e-05	
63.778522987191536	0.00013835886909939146	0.00012747904888991117	1.0894131516259893e-05	
64.76677223286032	0.000134265616620163	0.00012394729135885532	1.0331281181297936e-05	
65.77033441658139	0.00013041649219132958	0.00012058898603562178	9.839385591426446e-06	
66.78944681257751	0.00012678156416818094	0.00011739048681104009	9.402050508197726e-06	
67.82435037163955	0.00012333788915199148	0.0001143395867686808	9.008488669227124e-06	
68.87528977809474	0.00012006685050393332	0.00011142533244382503	8.651007802570202e-06	
69.94251350765792	0.00011695285783746425	0.00010863786614148905	8.323856583095797e-06	
71.02627388617911	0.00011398258506944787	0.0001059682914892206	8.022592484497808e-06	
72.12682714930152	0.00011114447455996476	0.00010340855832560615	7.743698747433328e-06	
73.24443350304374	0.00010842839173488682	0.00010095136375570725	7.484336697105059e-06	
74.37935718532088	0.00010582537271901068	9.85900667845701e-05	7.2421780067113695e-06	
75.53186652841877	0.00010332743320767172	9.631861440315216e-05	7.015287025165741e-06	
76.7022340224364	0.00010092741963258095	9.413147737301174e-05	6.802035860899918e-06	
77.89073637971123	9.861889066207194e-05	9.202359425644251e-05	6.601041651995381e-06	
79.09765460024283	9.639602113567115e-05	8.999032248241203e-05	6.41111929620861e-06	
80.32327403813038	9.425352301716454e-05	8.802739543732598e-05	6.231245214641276e-06	
81.5678844690394	9.218657953579746e-05	8.613088473233101e-05	6.060529153782918e-06	
82.83178015871405	9.019078973351246e-05	8.429716693269142e-05	5.898191949904044e-06	
84.11525993255103	8.826212135061268e-05	8.25228941453027e-05	5.743547786644218e-06	
85.41862724625115	8.639687048228813e-05	8.080496795206462e-05	5.595989886846472e-06	
86.74219025756646	8.459162679667496e-05	7.914051625313467e-05	5.4549788627862076e-06	
88.08626189915832	8.284324336712183e-05	7.752687264783303e-05	5.320033147957251e-06	
89.45115995258467	8.11488103665159e-05	7.596155803441826e-05	5.190721075816233e-06	
90.83720712343391	7.950563201933812e-05	7.444226415492125e-05	5.066654274080718e-06	
92.24473111762269	7.791120632072684e-05	7.296683884917997e-05	4.947482119070134e-06	
93.67406471887617	7.636320712030746e-05	7.153327281435419e-05	4.832887051088068e-06	
95.1255458674087	7.48594682382854e-05	7.013968769349098e-05	4.722580594412621e-06	
96.59951773982377	7.339796933685602e-05	6.878432533996102e-05	4.6162999578547646e-06	
98.09632883025184	7.197682331468069e-05	6.74655381244388e-05	4.513805116750092e-06	
99.61633303274554	7.059426502844856e-05	6.618178016810973e-05	4.414876296557396e-06	
101.15988972495167	6.92486411752184e-05	6.493159940038946e-05	4.3193117933440785e-06	
102.72736385307937	6.793840119368698e-05	6.3713630352014e-05	4.226926078344677e-06	
104.31912601818526	6.666208906281563e-05	6.252658760521136e-05	4.137548143231083e-06	
105.93555256379533	6.541833589317608e-05	6.136925983205106e-05	4.05102005029365e-06	
107.57702566488457	6.420585322058813e-05	6.024050436020856e-05	3.967195657814282e-06	
109.24393341823551	6.302342692360833e-05	5.913924221245383e-05	3.88593949583743e-06	
110.93666993419627	6.186991169659298e-05	5.806445357233459e-05	3.8071257715547963e-06	
112.65563542986153	6.074422601870906e-05	5.7015173633898745e-05	3.7306374868022987e-06	
114.40123632369622	5.9645347566667784e-05	5.5990488798005094e-05	3.6563656528691165e-06	
116.17388533162597	5.8572309025301226e-05	5.498953318188729e-05	3.5842085900524736e-06	
117.9740015646163	5.752419425557333e-05	5.401148541225504e-05	3.51407130124704e-06	
119.802010627764	5.6500134784341644e-05	5.305556567539623e-05	3.4458649104055927e-06	
121.65834472092367	5.549930658428448e-05	5.212103300054658e-05	3.379506158005589e-06	
123.54344274089367	5.452092711596975e-05	5.120718275526748e-05	3.3149169467453463e-06	
125.45775038518534	5.3564252607150405e-05	5.031334433376008e-05	3.2520239316165054e-06	
127.40172025740017	5.2628575547086225e-05	4.943887902098075e-05	3.19075814927846e-06	
129.3758119742398	5.171322237607393e-05	4.858317801714212e-05	3.1310546823248173e-06	
131.3804922741741	5.0817551352459177e-05	4.774566060871039e-05	3.0728523545976614e-06	
133.41623512779302	4.9940950581246726e-05	4.692577247336901e-05	3.0160934541901593e-06	
135.48352184986857	4.9082836190051244e-05	4.612298410762903e-05	2.9607234811938603e-06	
137.58284121315285	4.824265063956929e-05	4.533678936684796e-05	2.9066909176049904e-06	
139.71468956393986	4.741986115702809e-05	4.45667041083849e-05	2.853947017113298e-06	
141.879570939417	4.6613958282197845e-05	4.381226492948372e-05	2.802445612764471e-06	
144.07799718683648	4.58244545165611e-05	4.307302799225134e-05	2.752142940719466e-06	
146.31048808453184	4.505088306713077e-05	4.2348567928794035e-05	2.7029974785362737e-06	
148.57757146481032	4.429279667720755e-05	4.1638476820198624e-05	2.6549697965752617e-06	
150.87978333874923	4.354976653708527e-05	4.094236324360811e-05	2.608022421284663e-06	
153.2176680229263	4.282138126835197e-05	4.0259851382147855e-05	2.5621197092557974e-06	
155.5917782681133	4.210724597601156e-05	3.9590580192914964e-05	2.517227731057981e-06	
158.00267538996428	4.140698136316565e-05	3.893420262865596e-05	2.473314163966065e-06	
160.45092940172842	4.07202229034613e-05	3.829038490913079e-05	2.4303481927865516e-06	
162.9371191490193	4.004662006692788e-05	3.7658805838498805e-05	2.388300418068317e-06	
165.46183244667284	3.9385835595203886e-05	3.703915616536764e-05	2.347142771056628e-06	
168.02566621772516	3.873754482249623e-05	3.6431137982423756e-05	2.3068484348128224e-06	
170.6292266345446	3.810143503892179e-05	3.58344641628147e-05	2.26739177097833e-06	
173.27312926215015	3.7477204893160815e-05	3.524885783068252e-05	2.2287482517122714e-06	
175.9579992037507	3.686456383160462e-05	3.467405186345543e-05	2.1908943963767057e-06	
178.68447124853947	3.626323157140936e-05	3.41097884236949e-05	2.153807712583763e-06	
181.45319002177868	3.5672937605076946e-05	3.355581851846778e-05	2.1174666412547672e-06	
184.2648101372089	3.509342073437311e-05	3.30119015843715e-05	2.0818505053731077e-06	
187.11999635182175	3.4524428631566035e-05	3.247780509648327e-05	2.0469394621422707e-06	
190.019423723029	3.3965717426126296e-05	3.19533041996374e-05	2.0127144582853577e-06	
192.9637777682679	3.34170513151725e-05	3.1438181360554124e-05	1.9791571882462517e-06	
195.95375462707955	3.2878202196078124e-05	3.093222603945421e-05	1.946250055073391e-06	
198.99006122569847	3.234894931977546e-05	3.043523437989481e-05	1.9139761337858966e-06	
202.0734154441926	3.1829078963401935e-05	2.9947008915654703e-05	1.8823191370388636e-06	
205.20454628619316	3.1318384121035016e-05	2.9467358293582118e-05	1.8512633829204035e-06	
208.38419405125447	3.081666421135391e-05	2.8996097011397035e-05	1.82079376472628e-06	
211.6131105098844	3.032372480115066e-05	2.853304516951133e-05	1.7908957225711846e-06	
214.892059081287	2.9839377343691914e-05	2.8078028235996933e-05	1.7615552167073047e-06	
218.22181501385919	2.9363438931002557e-05	2.7630876823892503e-05	1.7327587024305624e-06	
221.60316556848443	2.8895732059209466e-05	2.7191426480096323e-05	1.7044931064649128e-06	
225.03691020466627	2.843608440614358e-05	2.6759517485143887e-05	1.676745804724047e-06	
228.5238607695462	2.7984328620454018e-05	2.6334994663217634e-05	1.6495046013566122e-06	
232.06484168985054	2.7540302121539823e-05	2.591770720177962e-05	1.622757708989453e-06	
235.66069016681035	2.7103846909652344e-05	2.5507508480259534e-05	1.5964937300892978e-06	
239.3122563741041	2.6674809385564395e-05	2.5104255907267682e-05	1.5707016393692568e-06	
243.0204036588648	2.6253040179243885e-05	2.4707810765838237e-05	1.5453707671722107e-06	
246.78600874580337	2.583839398700636e-05	2.43180380662398e-05	1.5204907837685255e-06	
250.60996194449422	2.543072941665562e-05	2.3934806405921187e-05	1.496051684508936e-06	
254.4931673598731	2.502990884015403e-05	2.3557987836187207e-05	1.4720437757795188e-06	
258.43654310599635	2.4635798253393504e-05	2.318745773522636e-05	1.4484576617075726e-06	
262.4410215231124	2.4248267142666148e-05	2.282309468713528e-05	1.4252842315724166e-06	
266.507549398097	2.3867188357458784e-05	2.2464780366607756e-05	1.402514647877427e-06	
270.63708818830384	2.3492437989219703e-05	2.2112399428976715e-05	1.380140335043128e-06	
274.8306142488838	2.312389525576781e-05	2.1765839405317067e-05	1.3581529686835279e-06	
279.08911906362675	2.2761442391035183e-05	2.142499060233482e-05	1.3365444654311996e-06	
283.4136094793798	2.2404964539852964e-05	2.10897460067854e-05	1.3153069732779743e-06	
287.80510794409827	2.2054349657508367e-05	2.0760001194178916e-05	1.2944328624012412e-06	
292.26465274858515	2.1709488413817272e-05	2.0435654241545403e-05	1.2739147164472076e-06	
296.7932982719762	2.137027410147224e-05	2.0116605644046028e-05	1.2537453242448546e-06	
301.3921152310292	2.1036602548440237e-05	1.980275823522951e-05	1.2339176719256003e-06	
306.0621909332746	2.070837203419783e-05	1.9494017110744428e-05	1.2144249354256848e-06	
310.80462953409153	2.0385483209604066e-05	1.9190289555329184e-05	1.1952604733495833e-06	
315.6205522977641	2.006783902022321e-05	1.8891484972912333e-05	1.1764178201740247e-06	
320.5110978625849	1.975534463292028e-05	1.8597514819664636e-05	1.1578906797739242e-06	
325.47742251006514	1.944790736556262e-05	1.830829253985439e-05	1.1396729192520473e-06	
330.52070043831674	1.914543661967045e-05	1.802373350436503e-05	1.1217585630561864e-06	
335.6421240396705	1.8847843815868115e-05	1.7743754951742915e-05	1.104141787367692e-06	
340.8429041825955	1.8555042331996454e-05	1.7468275931649812e-05	1.0868169147471301e-06	
346.1242704979875	1.826694744375424e-05	1.7197217250602238e-05	1.0697784090229394e-06	
351.4874716698928	1.79834762677444e-05	1.693050141988596e-05	1.053020870410328e-06	
356.9337757307372	1.770454770680726e-05	1.666805260554027e-05	1.0365390308480994e-06	
362.46447036112943	1.7430082397529982e-05	1.640979658031245e-05	1.020327749542079e-06	
368.08086319431027	1.716000265982714e-05	1.6155660677488192e-05	1.004382008704302e-06	
373.7842821253185	1.6894232448493174e-05	1.5905573746508902e-05	9.88696909477754e-07	
379.57607562494815	1.6632697306632987e-05	1.565946611029154e-05	9.732676680371997e-07	
385.45761305857025	1.637532432088189e-05	1.5417269524171216e-05	9.580896118571392e-07	
391.43028500989345	1.6122042078330938e-05	1.5178917136391057e-05	9.43158176138329e-07	
397.49550360974456	1.587278062507789e-05	1.4944343450067585e-05	9.284689003848493e-07	
403.6547028699399	1.5627471426328816e-05	1.4713484286564072e-05	9.140174251242726e-07	
409.9093390223323	1.538604732797877e-05	1.4486276750207395e-05	8.997994887637971e-07	
416.26089086311043	1.5148442519603946e-05	1.4262659194287597e-05	8.858109245755109e-07	
422.71086010243414	1.4914592498801264e-05	1.4042571188282245e-05	8.72047657804685e-07	
429.2607717194863	1.4684434036814533e-05	1.3825953486250977e-05	8.585057028947504e-07	
435.91217432302693	1.4457905145389651e-05	1.3612747996347993e-05	8.451811608237238e-07	
442.6666405175339	1.4234945044803936e-05	1.34028977514033e-05	8.32070216546294e-07	
449.52576727501685	1.401549413301789e-05	1.3196346880525748e-05	8.191691365368577e-07	
456.4911763125926	1.3799493955899949e-05	1.299304058168334e-05	8.064742664285322e-07	
463.56451447591087	1.3586887178477407e-05	1.2792925095218539e-05	7.939820287435924e-07	
470.74745412852144	1.3377617557169142e-05	1.2595947678258383e-05	7.816889207111946e-07	
478.04169354727435	1.3171629912957732e-05	1.2402056579981127e-05	7.695915121681374e-07	
485.4489573238469	1.2968870105460921e-05	1.2211201017703213e-05	7.576864435389459e-07	
492.97099677249224	1.2769285007864173e-05	1.2023331153751817e-05	7.459704238915876e-07	
500.60959034410683	1.257282248267798e-05	1.183839807309032e-05	7.344402290653071e-07	
508.36654404671106	1.237943135828545e-05	1.1656353761665262e-05	7.230926998674054e-07	
516.2436918724502	1.2189061406247147e-05	1.1477151085445006e-05	7.119247403357382e-07	
524.242896231207	1.2001663319332046e-05	1.1300743770121838e-05	7.009333160640955e-07	
532.3660483909357	1.1817188690244731e-05	1.1127086381450482e-05	6.90115452587561e-07	
540.6150689248177	1.1635589991020431e-05	1.0956134306197236e-05	6.794682338252424e-07	
548.9919081653474	1.1456820553060935e-05	1.0787843733675283e-05	6.689888005778582e-07	
557.4985466654523	1.128083454778559e-05	1.0622171637842801e-05	6.586743490777526e-07	
566.1369956667598	1.1107586967872834e-05	1.0459075759941612e-05	6.485221295890429e-07	
574.909297575119	1.093703360906891e-05	1.029851459165509e-05	6.38529445055825e-07	
583.8175264434902	1.076913105254138e-05	1.0140447358765129e-05	6.286936497962188e-07	
592.8637884623186	1.0603836647756268e-05	9.984834005288795e-06	6.190121482404947e-07	
602.0502224575035	1.0441108495858404e-05	9.831635178076282e-06	6.094823937112155e-07	
611.379000396087	1.0280905433535676e-05	9.680812211852478e-06	6.001018872437487e-07	
620.8523278997751	1.0123187017348769e-05	9.532327114685431e-06	5.908681764455072e-07	
630.4724447664181	9.96791350850853e-06	9.386142553865615e-06	5.817788543920917e-07	
640.2416254995708	9.815045858084343e-06	9.242221842180641e-06	5.728315585590754e-07	
650.1621798462554	9.664545692627286e-06	9.100528924570875e-06	5.640239697877835e-07	
660.2364533430635	9.51637530019265e-06	8.961028365151781e-06	5.553538112837684e-07	
670.4668278707137	9.370497616747262e-06	8.8236853345898e-06	5.468188476466412e-07	
680.8557222172046	9.226876212947458e-06	8.688465597818857e-06	5.384168839299918e-07	
691.4055926496942	9.085475281274283e-06	8.555335502085307e-06	5.301457647301803e-07	
702.1189334952396	8.946259623513098e-06	8.424261965309568e-06	5.220033733029134e-07	
712.9982777305363	8.80919463856533e-06	8.295212464753327e-06	5.139876307064523e-07	
724.0461975807946	8.67424631058052e-06	8.168155025981495e-06	5.060964949704198e-07	
735.2653051278958	8.541381197397543e-06	8.043058212108776e-06	4.98327960289261e-07	
746.6582529279726	8.410566419284108e-06	7.919891113320895e-06	4.906800562393397e-07	
758.2277346385576	8.281769647964334e-06	7.798623336661207e-06	4.831508470188052e-07	
769.9764856554507	8.154959095924457e-06	7.679224996073554e-06	4.7573843070939625e-07	
781.9072837594538	8.030103505987223e-06	7.561666702692858e-06	4.684409385592256e-07	
794.0229497731273	7.907172141145956e-06	7.445919555375065e-06	4.6125653428595516e-07	
806.3263482277227	7.786134774649528e-06	7.331955131458573e-06	4.541834133994195e-07	
818.82038804045	7.666961680329988e-06	7.219745477749531e-06	4.472198025430852e-07	
831.5080232022387	7.549623623164829e-06	7.1092631017236835e-06	4.4036395885364215e-07	
844.3922534761538	7.4340918500662325e-06	7.0004809629378115e-06	4.3361416933801216e-07	
857.4761251066391	7.320338080889963e-06	6.89337246464399e-06	4.2696875026723337e-07	
870.7627315397452	7.208334499656868e-06	6.787911445600293e-06	4.204260465865279e-07	
884.2552141545192	7.098053745980201e-06	6.684072172071685e-06	4.1398443134104954e-07	
897.9567630057271	6.989468906692322e-06	6.581829330015225e-06	4.0764230511671925e-07	
911.8706175780853	6.882553507664462e-06	6.481158017443835e-06	4.0139809549559755e-07	
926.0000675521785	6.777281505813656e-06	6.382033736963133e-06	3.9525025652538137e-07	
940.3484535822448	6.673627281291036e-06	6.2844323884761575e-06	3.8919726820241187e-07	
954.9191680860141	6.571565629845963e-06	6.188330262050775e-06	3.83237635967838e-07	
969.715656046784	6.4710717553607e-06	6.093704030945048e-06	3.7736989021641953e-07	
984.7414158279239	6.3721212625505415e-06	6.000530744785776e-06	3.7159258581760794e-07	
1000.0	6.27469014982442e-06	5.908787822895755e-06	3.659043016484232e-07	


==> data/fig_iss_ph2_bode_20.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.0001700178013851377	9.296557911601878e-07	
0.10154950161807173	0.00017278466415118562	0.0001727349596539908	9.297279653161661e-07	
0.10312301278878754	0.0001755487736805152	0.00017549822273515585	9.298023928100253e-07	
0.10472090554055413	0.00017835991065214078	0.00017830850140222485	9.298791439722977e-07	
0.10634355766636439	0.0001812190100408309	0.00018116673043178935	9.299582913274555e-07	
0.10799135281311975	0.00018412703171742393	0.00018407386949390543	9.300399096622069e-07	
0.1096646805723366	0.00018708496138198917	0.00018703090408521961	9.301240760960588e-07	
0.11136393657225817	0.0001900938115420566	0.0001900388465071652	9.302108701539409e-07	
0.11308952257139368	0.00019315462253847283	0.00019309873689178408	9.303003738411796e-07	
0.11484184655350702	0.0001962684636216082	0.00019621164427790014	9.303926717207645e-07	
0.11662132282407707	0.00019943643408081553	0.00019937866774054512	9.304878509929868e-07	
0.11842837210825283	0.00020265966443023005	0.0002026009375767238	9.305860015777151e-07	
0.12026342165032622	0.0002059393176542057	0.00020587961655081985	9.306872161989398e-07	
0.12212690531474645	0.00020927659051590068	0.00020921590120314768	9.307915904722234e-07	
0.12401926368869937	0.00021267271493276095	0.00021261102322540394	9.308992229947588e-07	
0.12594094418627644	0.00021612895942290397	0.00021606625090702105	9.310102154381707e-07	
0.12789240115425762	0.00021964663062667487	0.00021958289065669224	9.311246726442941e-07	
0.12987409597953362	0.0002232270749079473	0.00022316228860364272	9.312427027238812e-07	
0.13188649719819254	0.00022687168004004944	0.00022680583228352707	9.313644171583661e-07	
0.13393008060629666	0.00023058187698154302	0.00023051495241417947	9.314899309048679e-07	
0.13600532937237603	0.0002343591417474478	0.00023429112476681192	9.316193625043372e-07	
0.13811273415166478	0.00023820499738190403	0.00023813587213865028	9.317528341931687e-07	
0.14025279320210793	0.00024212101603869339	0.00024205076643343134	9.318904720182006e-07	
0.1424260125021654	0.00024610882117650346	0.0002460374308566434	9.320324059553548e-07	
0.1446329058704415	0.0002501700898763239	0.000250097542232902	9.321787700318605e-07	
0.14687399508716817	0.00025430655528890816	0.0002542328334533891	9.323297024525398e-07	
0.14914981001757044	0.00025852000922081886	0.0002584450960618848	9.324853457295002e-07	
0.15146088873714358	0.0002628123048682246	0.00026273618298854376	9.326458468164876e-07	
0.1538077776588715	0.00026718535970829686	0.0002671080114412816	9.328113572468957e-07	
0.15619103166241588	0.00027164115855882133	0.00027156256596537427	9.329820332763089e-07	
0.15861121422530794	0.00027618175681745096	0.0002761019016827005	9.331580360296041e-07	
0.16106889755617235	0.0002808092838929174	0.00028072814772295323	9.333395316520399e-07	
0.16356466273001555	0.00028552594684149596	0.0002854435108600961	9.335266914659299e-07	
0.1660990998256107	0.00029033403422306584	0.00029025027936842914	9.337196921313881e-07	
0.16867280806501112	0.00029523592019226774	0.00029515082711375264	9.339187158123109e-07	
0.1712863959552255	0.00030023406884151406	0.00030014761789638294	9.341239503479146e-07	
0.17394048143208848	0.0003053310388139851	0.00030524321006416774	9.34335589428909e-07	
0.17663569200636045	0.0003105294882062414	0.00031044026141511415	9.345538327797892e-07	
0.17937266491209122	0.0003158321797817329	0.00031574153441092645	9.347788863462283e-07	
0.18215204725728248	0.00032124198651828015	0.00032114990172451614	9.350109624888069e-07	
0.18497449617688488	0.00032676189751458035	0.000326668352146547	9.352502801824057e-07	
0.18784067898816573	0.00033239502428295496	0.00033229999687822893	9.354970652218593e-07	
0.1907512733484843	0.00033814460745794193	0.00033804807623996245	9.357515504341496e-07	
0.19370696741551147	0.0003440140239529372	0.0003439159668280419	9.360139758971347e-07	
0.1967084600099325	0.0003500067945999911	0.00034990718915452423	9.362845891650212e-07	
0.19975646078067044	0.00035612659231101774	0.00035602541580852183	9.365636455007289e-07	
0.20285169037266976	0.00036237725080219584	0.00036227448018069246	9.368514081160587e-07	
0.2059948805972802	0.0003687627739271846	0.00036865838579656923	9.3714814841811e-07	
0.20918677460527996	0.00037528734566907277	0.000375181316308618	9.374541462654155e-07	
0.21242812706258082	0.0003819553408456891	0.0003818476462016927	9.37769690229672e-07	
0.215719704328655	0.0003887713365881549	0.00038866195227173374	9.380950778673691e-07	
0.21906228463772706	0.00039574012465836973	0.0003956290259434232	9.384306159992393e-07	
0.22245665828277353	0.00040286672467757526	0.00040275388649893806	9.387766209984166e-07	
0.22590362780237347	0.00041015639834532727	0.0004100417952971313	9.391334190878454e-07	
0.22940400817045398	0.00041761466473619693	0.00041749827107046824	9.395013466466387e-07	
0.23295862698897662	0.00042524731677044534	0.0004251291063959601	9.398807505263124e-07	
0.2365683246836085	0.0004330604389648584	0.0004329403854462883	9.402719883767368e-07	
0.2402339547024262	0.00044106042658106914	0.00044093850313844414	9.406754289826774e-07	
0.243956383717698	0.00044925400630114256	0.000449130185809672	9.410914526101462e-07	
0.24773649183079302	0.0004576482585741782	0.0004575225135644619	9.415204513644553e-07	
0.2515751727802653	0.0004662506417933635	0.0004661229444520383	9.419628295590337e-07	
0.2554733341531623	0.0004750690184805529	0.00047493934065142126	9.424190040960333e-07	
0.2594318975996074	0.00048411168367532063	0.00048397999686101105	9.428894048588642e-07	
0.26345179905070754	0.0004933873957478421	0.0004932536711120603	9.43374475117097e-07	
0.2675339889398373	0.0005029054098802916	0.0005027696182507214	9.438746719446115e-07	
0.27167943242735193	0.0005126755144901123	0.0005125376263620427	9.443904666499905e-07	
0.2758891096287819	0.0005227080709010214	0.00052256805644177	9.449223452218286e-07	
0.28016401584656353	0.0005330140566045368	0.0005328718856587593	9.454708087873749e-07	
0.2845051618053608	0.0005436051124968288	0.0005434607545928119	9.460363740858467e-07	
0.28891357389103245	0.0005544935945236229	0.0005543470188806597	9.466195739577634e-07	
0.2933902943933029	0.0005656926302205816	0.0005655438057575611	9.472209578481977e-07	
0.29793638175219256	0.0005772161806992726	0.0005770650760446028	9.478410923283002e-07	
0.30255291080826724	0.00058907910870066	0.0005889256922036792	9.484805616323211e-07	
0.30724097305676445	0.0006012972534206605	0.0006011414931647079	9.491399682118474e-07	
0.31200167690565833	0.0006138875129074738	0.0006137293767247967	9.498199333090781e-07	
0.3168361479377224	0.0006268679349402299	0.0006267073904289417	9.505210975483465e-07	
0.3217455291766536	0.0006402578174256675	0.0006400948319689974	9.512441215461756e-07	
0.32673098135731937	0.0006540778194970588	0.0006539123602851518	9.519896865427336e-07	
0.33179368320019265	0.0006683500846711393	0.0006681821187257155	9.527584950527868e-07	
0.33693483169003946	0.0006830983776188623	0.0006829278718210682	9.535512715398723e-07	
0.3421556423589239	0.0006983482363396444	0.0006981751574614938	9.543687631110536e-07	
0.3474573495735992	0.0007141271418030044	0.0007139514565428394	9.552117402366267e-07	
0.35284120682735126	0.0007304647074438646	0.0007302863824663474	9.560809974925906e-07	
0.3583084870363649	0.0007473928912780079	0.000747211893259205	9.56977354330363e-07	
0.3638604828406817	0.000764946233853902	0.0007647625295321317	9.579016558700142e-07	
0.3694985069098218	0.0007831621257908657	0.0007829756820240468	9.58854773723616e-07	
0.37522389225314035	0.0008020811092890041	0.0008018918931193829	9.5983760684518e-07	
0.3810379925349945	0.0008217472187556883	0.000821555197482938	9.608510824112718e-07	
0.3869421823947922	0.0008422083666038157	0.0008420135078676647	9.618961567325394e-07	
0.39293785777200174	0.0008635167813730087	0.0008633190532467459	9.629738161970108e-07	
0.39902643623619527	0.000885729506649142	0.0008855288777455542	9.640850782480046e-07	
0.4052093573222091	0.0009089089708642655	0.0009087054104558289	9.65230992398767e-07	
0.41148808287049476	0.0009331236400166405	0.0009329171181721188	9.66412641281005e-07	
0.41786409737274555	0.0009584487677466578	0.0009582392554866057	9.67631141735862e-07	
0.4243389083228771	0.0009849672601505038	0.0009847547296246515	9.688876459441289e-07	
0.43091404657344795	0.0010127706763538382	0.0010125551010438682	9.701833426009984e-07	
0.4375910666976019	0.0010419603903888586	0.0010417417453407695	9.715194581342947e-07	
0.4443715473566186	0.0010726489455634963	0.0010724272076545428	9.728972579730934e-07	
0.45125709167315986	0.001104961639600327	0.001104736787846549	9.743180478657217e-07	
0.4582493276102989	0.001139038387777376	0.001138810403688952	9.757831752528161e-07	
0.4653499083564233	0.0011750359226852163	0.0011748047906784363	9.772940306958307e-07	
0.4725605127161014	0.001213130403778721	0.0012128961116552723	9.788520493692175e-07	
0.4798828455070056	0.0012535205286672477	0.0012532830681739524	9.804587126152489e-07	
0.4873186379629853	0.0012964312624453235	0.0012961906299305153	9.821155495711904e-07	
0.49486964814338685	0.0013421183332324228	0.0013418745304190748	9.838241388703328e-07	
0.5025376613487146	0.0013908736841277273	0.0013906267190284599	9.855861104256173e-07	
0.5103244905427329	0.0014430321277332332	0.0014427820157388613	9.874031473014386e-07	
0.5182319767811088	0.0014989795245651842	0.0014987262897469685	9.89276987684385e-07	
0.5262619896466971	0.0015591629086860453	0.0015589065853630674	9.91209426961341e-07	
0.5344164276915693	0.0016241031238394116	0.0016238437584774773	9.932023199176955e-07	
0.5426972188858914	0.0016944107276093538	0.001694148381138015	9.95257583074004e-07	
0.5511063210737586	0.0017708061941045228	0.0017705409447663347	9.973771971780556e-07	
0.559645722436092	0.001854145834520203	0.001853877781404309	9.995632098831716e-07	
0.5683174419607084	0.0019454554170076303	0.0019451846844729184	1.001817738645715e-06	
0.5771235299196736	0.0020459742927716237	0.0020457010360401032	1.0041429739105358e-06	
0.5860660683540517	0.0021572140689021194	0.002156938481212078	1.006541182671527e-06	
0.595147171566167	0.002281037747271901	0.0022807600691400727	1.0090147126862604e-06	
0.604368986619493	0.002419768170962253	0.002419488702342921	1.0115659983959325e-06	
0.6137336938462858	0.002576339270997045	0.002576058387485833	1.0141975782645524e-06	
0.6232435073630855	0.002754511203123616	0.0027542293781028706	1.0169122620007451e-06	
0.6329006755942035	0.002959183237365476	0.0029589010722857524	1.019712028090278e-06	
0.6427074818033226	0.0031968604449351783	0.0031965787122452817	1.0226005152053477e-06	
0.6526662446333333	0.0034763702104425817	0.003476089916581833	1.0255804201858376e-06	
0.6627793186545348	0.0038099997949281542	0.0038097222738366888	1.0286548421779795e-06	
0.6730490949213316	0.0042153747509317595	0.004215101809423262	1.0318270658757067e-06	
0.6834780015375548	0.004718709135520044	0.004718443288550646	1.0351006029030097e-06	
0.6940685042305437	0.005360756907417576	0.005360501779091382	1.038479278801485e-06	
0.7048231069341222	0.00620850039623585	0.006208261448761994	1.0419674022019645e-06	
0.7157443523806098	0.007380247733066347	0.007380033705620209	1.0455701269607624e-06	
0.7268348227020044	0.009106259709070159	0.009106085785474432	1.0492943330567914e-06	
0.7380971400404808	0.011901295374618908	0.01190119129934121	1.0531511742890043e-06	
0.7495339671683494	0.01719324471132616	0.0171932808084393	1.0571655978834995e-06	
0.7611480081176202	0.030825646865672886	0.03082605120531737	1.061431044219702e-06	
0.7729420088193235	0.10102107970750836	0.10102147094045694	1.0664358728664302e-06	
0.784918757752735	0.04249306078818877	0.042494129871107136	1.0691391566278657e-06	
0.7970810866046624	0.020164567039759124	0.020165448083314996	1.0737693125862415e-06	
0.8094318709389453	0.01306318355275494	0.013063943153955109	1.0784536524363614e-06	
0.8219740308763326	0.009618965614840212	0.009619661172870055	1.0832524870540968e-06	
0.8347105317848907	0.007589169548000096	0.0075898281366205845	1.0881903674311003e-06	
0.847644384981113	0.006251052626794044	0.006251688675574673	1.0932798286424748e-06	
0.8607786484418896	0.005302087457779246	0.005302709515964491	1.0985296746414312e-06	
0.8741164275275125	0.004593557090160473	0.004594170645478022	1.1039473949338251e-06	
0.8876608757158821	0.004043886667738735	0.004044495467251492	1.1095400294889904e-06	
0.9014151953480897	0.0036046121445582743	0.0036052188759347122	1.1153145355946974e-06	
0.9153826383855528	0.0032451336694588454	0.0032457403401248528	1.1212779680511605e-06	
0.9295665071788846	0.0029451801307070133	0.0029457882921126873	1.127437580835262e-06	
0.9439701552486742	0.002690789926750863	0.0026914008137732116	1.1338008930883e-06	
0.9585969880783669	0.0024720323524043434	0.0024726469736323486	1.1403757381320166e-06	
0.9734504639194281	0.0022816495338461268	0.0022822687321030857	1.1471703045817575e-06	
0.9885340946089864	0.0021142124656571217	0.00211483695977049	1.154193174150313e-06	
1.0038514464001433	0.001965577587540086	0.0019662080018902728	1.1614533588373546e-06	
1.01940614080515	0.0018325260274634418	0.0018331629133272573	1.1689603391347676e-06	
1.0352018554516484	0.0017125176574517903	0.001713161508686132	1.176724104373385e-06	
1.051242324952181	0.0016035194537826483	0.0016041707185043216	1.1847551961202594e-06	
1.0675313417871697	0.0015038831959453178	0.0015045422853068552	1.1930647553825673e-06	
1.0840727572015847	0.0014122566789496124	0.001412923973752776	1.2016645743683762e-06	
1.1008704821154982	0.001327518152949915	0.0013281940086004487	1.2105671535732309e-06	
1.117928488048752	0.0012487271523091898	0.0012494119024522709	1.2197857649945494e-06	
1.1352508080599522	0.001175087074592386	0.0011757810336498452	1.2293345224109117e-06	
1.1528415377000134	0.00110591630188751	0.0011066197666266607	1.239228459736186e-06	
1.1707048359804781	0.001040625607565772	0.001041338857752744	1.2494836186381567e-06	
1.1888449263568397	0.000978700233617501	0.000979423531734808	1.2601171467878293e-06	
1.2072660977271032	0.0009196854636680786	0.0009204190535966959	1.2711474083377343e-06	
1.225972705445816	0.0008631748218945678	0.0008639189263630499	1.2825941085012409e-06	
1.2449691723538168	0.0008088002414071968	0.0008095550578776427	1.2944784344774445e-06	
1.2642599898239333	0.0007562236952224859	0.0007569893896891748	1.3068232154409776e-06	
1.2838497188228888	0.0007051298870933385	0.0007059065849704461	1.3196531050443969e-06	
1.3037429909896587	0.0006552196702545605	0.0006560074430460993	1.3329947911892632e-06	
1.3239445097305402	0.0006062039075199521	0.0006070027531525802	1.3468772410647784e-06	
1.3444590513311867	0.0005577975113834274	0.0005586073246606652	1.361332001009712e-06	
1.3652914660858761	0.0005097134117160872	0.0005105339387686822	1.3763936344259096e-06	
1.386446679444272	0.000461656195626034	0.0004624869615063981	1.3921010316179046e-06	
1.4079296931759626	0.0004133151756533106	0.0004141553481057346	1.408497009263416e-06	
1.4297455865530366	0.000364356578029031	0.00036520477977846873	1.4256051079060637e-06	
1.451899517550985	0.00031441492570046724	0.0003152687917079447	1.4435062353011601e-06	
1.4743967240682132	0.0002630840125607227	0.00026393929482599216	1.4622426927838263e-06	
1.4972425251644468	0.00020991086441275164	0.00021075923497587194	1.4818758565843664e-06	
1.5204423223183279	0.00015440943614965287	0.0001552317522534012	1.5024741614945406e-06	
1.5440016007044985	9.620623167730545e-05	9.694259517257063e-05	1.5241141367846437e-06	
1.5679259304904682	3.705498206305848e-05	3.729107587582552e-05	1.5468817358109312e-06	
1.5922209681535842	4.229303307276395e-05	4.082423775119518e-05	1.5708739199652885e-06	
1.6168924578184014	0.00011343467280847885	0.00011219337011871618	1.5962005674402853e-06	
1.6419462326147771	0.00019530503084761271	0.00019412178296660253	1.6229867931224977e-06	
1.667388216057011	0.000288075811539017	0.00028691065878711945	1.651375789395869e-06	
1.6932244234443516	0.00039464873278774893	0.00039348755575058377	1.6815323314423687e-06	
1.7194609632832076	0.0005194382398463763	0.0005182753048876105	1.7136471390733492e-06	
1.7461040387313935	0.0006689798087916007	0.0006678134442561433	1.747942366757596e-06	
1.7731599490647525	0.0008532628049250072	0.0008520943072840286	1.7846788112913837e-06	
1.8006350911665105	0.0010883250395854985	0.0010871589746026709	1.8241622659930674e-06	
1.828535961039703	0.0014016364654441124	0.0014004822804857574	1.8667610583404416e-06	
1.8568691553430368	0.0018444796742921657	0.0018433557628619365	1.9129145973587128e-06	
1.885641372950552	0.0025247915699753453	0.00252373572547821	1.963156953912907e-06	
1.9148594165354507	0.0037144571170139766	0.0037135588377617944	2.0181462422898327e-06	
1.9445301941784663	0.006340609452953637	0.006340148812400538	2.0787187388414503e-06	
1.974660721001155	0.016280233411130003	0.016281654950577207	2.146153173533486e-06	
2.0052581208244957	0.020716580551825903	0.020717391849995895	2.2205661142521694e-06	
2.036329627853186	0.007933045586390795	0.007935341942166546	2.3046661948282476e-06	
2.067882588386045	0.004924114010529559	0.0049263501457254	2.4006079769977752e-06	
2.0999244625529108	0.003623371347639065	0.003625560688301729	2.5110218628019696e-06	
2.132462826078452	0.0028967745020151495	0.0028989336529458296	2.639786641001376e-06	
2.1655053720733157	0.002429932033423466	0.002432039641663471	2.7922430881376625e-06	
2.199059912853022	0.0021008897305028465	0.002102839674325617	2.9757390164767244e-06	
2.2331343817850464	0.0018498447663448257	0.0018512290745933985	3.199710679679972e-06	
2.267736835164523	0.0016317981570314994	0.001630445099785014	3.4721602467115945e-06	
2.302875454119006	0.0016458978886482172	0.001642435900125539	4.178060154488536e-06	
2.3385585465427567	0.0014820475952822133	0.0014856716315970494	4.653919400791635e-06	
2.3747945490609914	0.001356705150858898	0.0013621723110589041	5.565729272888453e-06	
2.411592029024571	0.001259142976853376	0.0012664499596645906	7.308755643861775e-06	
2.4489596865355954	0.0011749958319738926	0.0011865027495280773	1.1794709641429247e-05	
2.4869063565043885	0.0011090748418332178	0.0011175919980407154	3.123912632760824e-05	
2.5254410107383527	0.0010616000444637135	0.001057066441693073	6.153870870592951e-06	
2.564572760063192	0.0009992449023474973	0.0010031793026496303	1.0264699010376688e-05	
2.604310856476998	0.0009625572924581051	0.0009546798656712048	8.513337597763482e-06	
2.6446646953377266	0.0009145720982246912	0.0009106278380435601	4.075832488068691e-06	
2.6856438175845567	0.0008727014385837741	0.0008702927129350943	2.5138726047019768e-06	
2.727257911993673	0.0008346660505394094	0.0008330926606073597	1.7011112872242485e-06	
2.769516817469004	0.0007995914774873954	0.0007985544951725419	1.2164465031962774e-06	
2.812430525368455	0.0007669440599680039	0.0007662859738889403	9.230626398226333e-07	
2.8560091818661824	0.0007363288593187956	0.0007359557700932307	7.64937814833204e-07	
2.9002630903514777	0.0007074272031575275	0.0007072783974165869	7.082280357535667e-07	
2.945202713864811	0.000679968484484782	0.0006800023624750515	7.198486500646838e-07	
2.9908386775716385	0.0006537135893911686	0.0006539003625079995	7.697741826868323e-07	
3.0371817712745264	0.0006284430619440523	0.0006287606278073308	8.377718784086975e-07	
3.0842429519642045	0.000603947173307897	0.0006043786243168295	9.128560793659321e-07	
3.1320333464101533	0.0005800162776618048	0.0005805483069962146	9.897158822529097e-07	
3.180564253791325	0.0005564301090500046	0.0005570519320267051	1.0659810783464905e-06	
3.2298471483676323	0.000532944449646448	0.0005336470250247151	1.1407203304881895e-06	
3.2798936821928324	0.0005092728865050595	0.0005100483028080375	1.2136939495747814e-06	
3.3307156878694446	0.0004850598915615501	0.0004859008177737681	1.2849901977386935e-06	
3.3823251813463506	0.0004598385003171899	0.00046073760097386634	1.3548479194087842e-06	
3.43473436475976	0.00043295978046829553	0.00043390895425205004	1.4235697757782263e-06	
3.487955629318178	0.0004034680823497473	0.0004044572581060001	1.4914802006413844e-06	
3.542001558232087	0.0003698654125929581	0.0003708802811017925	1.5589057593004191e-06	
3.5968849296890193	0.0003296313604197732	0.00033064827980368305	1.626166726426908e-06	
3.6526187198747286	0.0002781581940482618	0.0002791298774237758	1.6935738720326083e-06	
3.7092161060411786	0.0002062574313905053	0.00020705458516002615	1.761426242261767e-06	
3.7666904696220658	9.95578191450401e-05	9.940933821235779e-05	1.8300035795653943e-06	
3.8250553993966134	0.00021557558933525437	0.00021417528527816664	1.899532557893445e-06	
3.884324694702404	0.0012963607780698103	0.0012973855140831479	1.970315091124933e-06	
3.9445123686979775	0.0020162856193771325	0.0020168748793003063	2.047455206432039e-06	
4.005632651675993	0.0010563867788939965	0.0010584775227109842	2.1206803060950407e-06	
4.067699994427721	0.0008011513051355176	0.0008033387202652721	2.1977632637090705e-06	
4.130729071659682	0.0006823293182708863	0.0006845550716263012	2.2779695031457096e-06	
4.194734785463209	0.0006112923393883976	0.0006135615900522013	2.361578753259911e-06	
4.259732268837781	0.0005624454629628699	0.0005647679610409725	2.449047817711433e-06	
4.325736889268946	0.0005257115539684272	0.0005280962174043854	2.540930579280574e-06	
4.392764252361694	0.0004963202474520869	0.0004987749727703096	2.6378764779782196e-06	
4.460830205530115	0.0004717141516767045	0.0004742462013090175	2.740647415519992e-06	
4.5299508417442365	0.00045038994690453236	0.0004530063075423865	2.85014482706763e-06	
4.600142503334918	0.0004313955776122893	0.00043410322639019205	2.967447052285183e-06	
4.671421785857698	0.00041408635888884207	0.00041689244606468994	3.093859941751371e-06	
4.743805542016518	0.00039799480283967607	0.00040090675300556087	3.230985847027686e-06	
4.817310885648243	0.0003827537517015428	0.00038577925772594475	3.3808190375739663e-06	
4.891955195768907	0.0003680441687960958	0.0003711910003094677	3.5458800387570916e-06	
4.967756120682691	0.0003535509128359567	0.00035682635120476436	3.7294086118112867e-06	
5.044731582154526	0.00033891208144496625	0.0003423215348157524	3.9356471958316545e-06	
5.122899779647386	0.00032364075280865313	0.0003271844317739272	4.170267424774017e-06	
5.202279194625215	0.00030697298429677546	0.0003106375483003154	4.4410293568746645e-06	
5.282888594922542	0.00028751499411527713	0.0002912503499095366	4.758840884398973e-06	
5.364747039181794	0.00026226504004174425	0.00026590743861286647	5.139690607481129e-06	
5.447873881359371	0.00022325539798315663	0.00022618202524165925	5.603765910169971e-06	
5.532288775301544	0.00014655941351006884	0.00014485146500399298	6.183805744935247e-06	
5.618011679391243	0.0005925710759962692	0.0005985100029938154	7.0764703609536015e-06	
5.705062861266868	0.0005055957709204417	0.0005108525636530834	8.350985821513104e-06	
5.793462902614208	0.0003911852494594695	0.00040092720187488186	1.0102501642127673e-05	
5.883232704032601	0.0003441691400986005	0.0003574917500123646	1.3328246362252549e-05	
5.974393489976511	0.00031145798358905077	0.0003321145314249518	2.09371171817562e-05	
6.06696681377367	0.0002741933095539531	0.0003141069384069725	5.472020494336029e-05	
6.160974562720967	0.0003305112367897376	0.00029983334548643807	3.427677053949323e-05	
6.25643896325932	0.0003003783611008772	0.0002877176128534212	1.2932747518767515e-05	
6.353382586228693	0.0002838726084716386	0.00027695959803144686	7.0008074770855095e-06	
6.451828352204593	0.0002712851221400213	0.00026710296185888	4.250960096165701e-06	
6.551799536917215	0.00026043539261923253	0.0002578609660977617	2.6691267025723864e-06	
6.653319776754563	0.0002505362281943619	0.0002490361005003982	1.6762341234939307e-06	
6.756413074350862	0.00024119740578091545	0.0002404782473981207	1.1037676548144733e-06	
6.861103804261538	0.00023217593033531784	0.00023205960399314332	9.623539774408253e-07	
6.9674167187261515	0.0002232865490376853	0.0002236561444196464	1.1581791862969004e-06	
7.075376953520617	0.00021435641869391574	0.00021512907104937617	1.483932637043022e-06	
7.1850100339000935	0.00020518859283380413	0.00020629903036809387	1.8432858398338999e-06	
7.2963418806339915	0.00019551275232912248	0.00019689954977846199	2.21398890810218e-06	
7.40939881613446	0.0001848884419955697	0.00018647493236825072	2.5982814556665827e-06	
7.5242075706798515	0.00017246163153842027	0.00017411212916431556	3.0096205601192084e-06	
7.640795288734611	0.00015619266866535872	0.0001575643465007063	3.47423475209573e-06	
7.759189535367103	0.00012963904914599052	0.00012942317107814184	4.046734808184114e-06	
7.879418302766868	0.00010065406820092078	9.873270560348756e-05	4.929133762698766e-06	
8.001510016862884	0.0002595296561245415	0.0002630674862769726	7.389848880700734e-06	
8.125493544044346	0.00019820235161833877	0.00019934523266989967	1.1230478660567936e-05	
8.251398197985628	0.00017104349125812135	0.0001715005199159886	5.482321443041753e-07	
8.379253746576957	0.00014792056457752048	0.00015059217905280498	2.671689550921378e-06	
8.509090418962503	0.0001262973375623022	0.00012983155562508136	3.6058285854738714e-06	
8.640938912687513	0.00010122066868168554	0.00010527156010836372	4.317402221618388e-06	
8.774830400956196	6.76103312594115e-05	7.166090908595888e-05	4.897406302779236e-06	
8.910796540002062	2.7124891742690222e-05	2.6154468686890216e-05	5.332605004571065e-06	
9.048869476572474	0.00013986932948006556	0.00013513916364323096	5.33647544752902e-06	
9.189081855529167	0.0008256959757169457	0.0008268898590672572	6.892391268131497e-06	
9.331466827566528	0.0006503051753907278	0.000653564671976901	1.3449784006322514e-05	
9.476058057049498	0.00037799184433082953	0.000390949569264625	1.3880796158810165e-05	
9.622889729972897	0.0002965483526475446	0.00030692711328960385	1.0643558308193722e-05	
9.771996562044086	0.0002501715521176974	0.0002647306502155622	1.4727667305476731e-05	
9.923413806890872	0.00021952101034425676	0.0002384937586081647	1.8990822801623096e-05	
10.0771772643966	0.00019332598875540844	0.0002200246093368873	2.680670615304444e-05	
10.233323289164382	0.00017106916155184914	0.00020592837699647679	5.0088769187451226e-05	
10.391888799112495	0.00018030815021704316	0.00019454580663493058	1.6437914303728138e-05	
10.552911284202958	0.00014498563901714837	0.00018496946344214368	4.193797275799735e-05	
10.716428815305356	0.00011262043050454749	0.0001766607380652662	0.0001296928019251233	
10.882480053198018	0.0002718172190019801	0.00016927930919761458	0.00010985168584278121	
11.051104257708666	0.0002085811149136102	0.00016259923623295698	4.637861900379377e-05	
11.222341296996655	0.00018554279990087746	0.0001564643529861434	2.9120772694499116e-05	
11.39623165697915	0.00017192246953552038	0.00015076303970764022	2.1160923313049224e-05	
11.572816450903245	0.00016196200982530691	0.00014541321224402249	1.6551085457231943e-05	
11.752137429066462	0.0001538666470021323	0.00014035300372799734	1.3523596602909105e-05	
11.93423698868786	0.00014688543253964015	0.0001355347680940496	1.1368631143232243e-05	
12.119158183932093	0.00014064131684517607	0.00013092109990482043	9.745248947006585e-06	
12.306944736088793	0.00013491976516873913	0.000126482120333648	8.468677872737073e-06	
12.497641043909683	0.00012958677895743686	0.00012219358211290883	7.429312986899146e-06	
12.691292194105861	0.00012455175667321408	0.00011803551815398054	6.556671946411289e-06	
12.887943972007742	0.00011974720794151237	0.00011399125948993187	5.799904283391098e-06	
13.08764287239018	0.00011510875961990277	0.0001100467093021526	5.107465842528893e-06	
13.290436110465315	0.00011054940903671502	0.00010618979780223366	4.380280421419974e-06	
13.496371633045765	0.00010668162419316786	0.00010241006696311176	4.3123971795016625e-06	
13.705498129880782	0.00010239046694064705	9.869834987115488e-05	3.747180249817005e-06	
13.917865045168076	9.825272368134939e-05	9.504651995327023e-05	3.2674097364211863e-06	
14.133522589243995	9.42027649058707e-05	9.144729242392568e-05	2.822395485691126e-06	
14.35252175045488	9.021405585029145e-05	8.78940651728954e-05	2.393669270480551e-06	
14.574914307212275	8.626753185096529e-05	8.438078971806372e-05	1.9695525304310522e-06	
14.800752840235097	8.234546965572044e-05	8.090186525615163e-05	1.540539345778132e-06	
15.030090744981337	7.84288842311273e-05	7.745205057017056e-05	1.1001960433140135e-06	
15.262982244272472	7.449678817961672e-05	7.402638980346502e-05	6.614957072131885e-07	
15.499482401113475	7.052167554515165e-05	7.062014902670317e-05	4.3241095173998535e-07	
15.739647131711472	6.645888085175656e-05	6.722876120230086e-05	8.489944258429767e-07	
15.98353321869612	6.224900522275514e-05	6.384777765761475e-05	1.6207937196916289e-06	
16.23119832454485	5.778441816070845e-05	6.047282456160412e-05	2.6911140651812223e-06	
16.482701005216104	5.2856501509832506e-05	5.709956319479737e-05	4.245443932794148e-06	
16.738100723993853	4.6990410732855824e-05	5.372365303705337e-05	6.7712645628001826e-06	
16.997457865546615	3.883683848901286e-05	5.03407168965353e-05	1.1765927522564936e-05	
17.26083375020432	2.447450727357991e-05	4.694630749353769e-05	2.6651419072793035e-05	
17.528290648456405	0.00010400069419405423	4.3535875132096614e-05	7.883212310704189e-05	
17.799891795674554	6.491298687189543e-05	4.0104736405718984e-05	2.5164249544636218e-05	
18.075701407063548	5.108610225592947e-05	3.6648044420441906e-05	1.4465263252871779e-05	
18.35578469284383	4.3713061690163306e-05	3.316076206262633e-05	1.0557199915908222e-05	
18.64020787366921	3.797695282299322e-05	2.9637642067393872e-05	8.34191074881868e-06	
18.929038196283646	3.2956446092386684e-05	2.6073222816661673e-05	6.8929224014539935e-06	
19.222343949420477	2.8310702197937385e-05	2.2461861976259247e-05	5.8660677543240055e-06	
19.52019447994806	2.3834128752637792e-05	1.879786777990505e-05	5.06123157218785e-06	
19.822660209265607	1.9408039185826412e-05	1.5075913414987214e-05	4.365435345371129e-06	
20.12981264995304	1.4930843715651446e-05	1.1292439400140674e-05	3.680816961455308e-06	
20.441724422678867	1.0247983844040259e-05	7.451747251778879e-06	2.844164293189682e-06	
20.75846927337004	5.010262961348451e-06	3.6129979788075405e-06	1.397329811099293e-06	
21.08012209064783	1.0011619078732933e-05	1.470299680218578e-06	9.052338817439949e-06	
21.406758923533914	2.049443547224883e-06	5.029446184972588e-06	5.70726682752047e-06	
21.738456999430788	4.546773572931061e-06	9.237701383236067e-06	4.82854844186062e-06	
22.075294742380795	9.59357505815819e-06	1.3626283390300016e-05	4.0367754413612945e-06	
22.417351791608088	1.4602880844338968e-05	1.817463152195143e-05	3.5721335994274815e-06	
22.764709020347887	1.9661179143152542e-05	2.289060536630429e-05	3.233391287391653e-06	
23.1174485549675	2.484255942855013e-05	2.7789242340283296e-05	2.95501059991944e-06	
23.47565379438362	3.019265652051887e-05	3.288942323377297e-05	2.709369333998077e-06	
23.839409429780538	3.574934437603067e-05	3.821327059609178e-05	2.4806532166722307e-06	
24.20880146463373	4.1549992246646736e-05	4.3786267364100346e-05	2.2570650126339886e-06	
24.583917235044	4.7635779090702685e-05	4.963767642774746e-05	2.026800815388625e-06	
24.964845430386426	5.405616661348536e-05	5.5801161921693796e-05	1.774145887359021e-06	
25.351676114279368	6.087666667039284e-05	6.231560390500733e-05	1.4723931008518789e-06	
25.744500745878433	6.819805745612543e-05	6.922613590618323e-05	1.0650434197736323e-06	
26.143412201500308	7.622128936004668e-05	7.658546054656903e-05	3.992765588058477e-07	
26.548504796581717	8.55737221179086e-05	8.445552516746545e-05	1.18275258726712e-06	
26.959874307978602	9.677875683395572e-05	9.290967384547482e-05	9.588193145803806e-06	
27.377617996610834	9.605283168475108e-05	0.00010203544078816696	6.147913477880376e-06	
27.801834630457815	0.00010806766957332607	0.00011193822164615565	3.870654310138455e-06	
28.232624507910387	0.00011968934751741	0.00012274616770850523	3.065072542346754e-06	
28.670089481484574	0.0001320135785963333	0.00013461681683359808	2.6225883803224005e-06	
29.114332981902788	0.00014545572241775627	0.00014774624588481308	2.3196792096072844e-06	
29.565460042548164	0.00016035417287002028	0.00016238197896443248	2.064959773049833e-06	
30.0235773242978	0.00017709431583456405	0.000178841661939871	1.7685239456539103e-06	
30.488793140740842	0.0001957591314933235	0.00019754091990951167	1.8011729248552268e-06	
30.961217483787163	0.0002173061266742113	0.00021903651610566697	1.7879375481835094e-06	
31.440962049673153	0.00024256202312647102	0.00024409651878903166	1.6155028779556757e-06	
31.928140265370157	0.0002724568000896493	0.0002738218766141115	1.4681695709142686e-06	
32.42286731540228	0.00030870312897178054	0.00030987637575713065	1.3061795737385765e-06	
32.925260169079685	0.00035405026621657294	0.0003549802247899592	1.0207526349473618e-06	
33.435437608153904	0.0004132503232962005	0.0004141927284269864	1.0497053758167524e-06	
33.95352025490161	0.0004986268948671151	0.000499432114879706	1.1678027077471653e-06	
34.479630600643624	0.0006558136175277639	0.0006557715308337489	1.029023362621043e-06	
35.01389303470575	0.0005731452929799903	0.0005732454442026908	8.938460546687742e-07	
35.556433873828425	0.0006387007899493394	0.0006392131049790321	7.69183242264328e-07	
36.107381392031996	0.0009291803381320088	0.0009297971480835997	6.349721905733738e-07	
36.666865850944866	0.0013972333549421654	0.0013977186702237843	4.858547197172413e-07	
37.23501953060145	0.002504748496504094	0.00250505002499393	3.1598666925835865e-07	
37.81197676071744	0.0077880543234848595	0.007788119151682962	1.8724061816522213e-07	
38.397873952449665	0.004526287220295343	0.004526795757183494	5.363484163113456e-07	
38.99284963064802	0.0020538857406437795	0.0020552343147470812	2.302974674696764e-06	
39.59704446660722	0.0013283275210519692	0.001327554038437175	7.805877594678505e-07	
40.21060131132589	0.0009857318799460345	0.0009844639642364859	1.550636956927578e-06	
40.83366522928125	0.0007850124222940557	0.0007847285847667914	5.198873803079583e-07	
41.46638353272696	0.0006527089355577542	0.0006536702529890366	9.645142612095399e-07	
42.108905816522395	0.0005625183449648098	0.0005606946922056757	1.8903787945731661e-06	
42.76138399350171	0.0004913686810436119	0.0004909244463668462	9.163159726238421e-07	
43.42397233039088	0.00043583582946316615	0.000436197039029016	1.0697287086262886e-06	
44.096827484281306	0.00039042822213623964	0.0003915590468976107	1.4765802406552106e-06	
44.78010853966855	0.0003513886790038286	0.000353639659020133	2.529866704174893e-06	
45.47397704606499	0.0003160587533162714	0.0003196567068339395	3.614508272927856e-06	
46.17859705619533	0.0002785982026267682	0.00028626219040451433	7.720756852387023e-06	
46.894135164783904	0.0002611378038749051	0.0002464356144880681	2.381824273095312e-05	
47.62076054794297	0.00019935910202200245	0.000203974791624531	6.7300862947586575e-06	
48.35864500317141	0.0003785808281564605	0.0003819188565273148	3.7838476357734188e-06	
49.10796298997312	0.0003003361849352553	0.0003021189372256018	2.8390435133423407e-06	
49.86889167110482	0.0002681610183924604	0.00026927153311211654	2.3325641236740022e-06	
50.641610954463076	0.00024746844582326365	0.0002486906452797305	2.7990333286684775e-06	
51.42630353562007	0.00023228625224509399	0.0002331736417542697	1.8080467369528026e-06	
52.22315494101898	0.0002186107933864333	0.00022044953997623045	2.4542657982709952e-06	
53.03235357183818	0.00020766101112718404	0.00020954644852154793	2.6243611768019657e-06	
53.854090748535334	0.00019629701267256935	0.0001999579479607926	4.006775563308362e-06	
54.688560756081706	0.00018457911912467262	0.00019138194875214314	7.255486464164704e-06	
55.53596088989733	0.00016748822317748518	0.00018362005567707133	1.9131852556283695e-05	
56.39649150249797	0.00020192819391616493	0.00017653255983779808	3.234080523790643e-05	
57.27035605086487	0.0001818367186897276	0.00017001589014942482	1.2195601302396764e-05	
58.15776114454846	0.00017167301572877108	0.00016399025356518074	7.782506877824936e-06	
59.05891659451753	0.00016417730066893959	0.0001583923466915899	5.838388703573471e-06	
59.974035462765215	0.00015787755377609858	0.00015317079122214002	4.745449440777885e-06	
60.90333411268367	0.00015222133099032593	0.0001482831285690948	3.984103464138294e-06	
61.847032260219336	0.00014750545160809739	0.00014369375664320642	3.845520528944419e-06	
62.80535302582078	0.0001427408491178554	0.00013937246292692926	3.3892905029756464e-06	
63.778522987191536	0.00013835886909939146	0.00013529335030959606	3.083073474057082e-06	
64.76677223286032	0.000134265616620163	0.00013143403069777442	2.8469891932384475e-06	
65.77033441658139	0.00013041649219132958	0.00012777500672044194	2.6552315833369547e-06	
66.78944681257751	0.00012678156416818094	0.00012429918902650124	2.4947609324411517e-06	
67.82435037163955	0.00012333788915199148	0.00012099151355470245	2.3576084007612845e-06	
68.87528977809474	0.00012006685050393332	0.00011783863397636971	2.2384528019851637e-06	
69.94251350765792	0.00011695285783746425	0.00011482867164370233	2.1335496618484907e-06	
71.02627388617911	0.00011398258506944787	0.00011195101019811595	2.0401664833595693e-06	
72.12682714930152	0.00011114447455996476	0.00010919612532771467	1.956253215903836e-06	
73.24443350304374	0.00010842839173488682	0.0001065554425170028	1.8802370222048971e-06	
74.37935718532088	0.00010582537271901068	0.00010402121732480198	1.810888402886529e-06	
75.53186652841877	0.00010332743320767172	0.00010158643396430255	1.7472307226328643e-06	
76.7022340224364	0.00010092741963258095	9.92447188783077e-05	1.688477300428103e-06	
77.89073637971123	9.861889066207194e-05	9.699026669459202e-05	1.6339866135529139e-06	
79.09765460024283	9.639602113567115e-05	9.481777647361714e-05	1.5832297439002196e-06	
80.32327403813038	9.425352301716454e-05	9.272239656735865e-05	1.5357662973031883e-06	
81.5678844690394	9.218657953579746e-05	9.069967672463425e-05	1.4912263088760613e-06	
82.83178015871405	9.019078973351246e-05	8.874552632730188e-05	1.4492964544372802e-06	
84.11525993255103	8.826212135061268e-05	8.685617783918351e-05	1.4097094097410591e-06	
85.41862724625115	8.639687048228813e-05	8.502815470746612e-05	1.3722355442810694e-06	
86.74219025756646	8.459162679667496e-05	8.325824308350514e-05	1.3366763693251584e-06	
88.08626189915832	8.284324336712183e-05	8.154346683308844e-05	1.3028593199123173e-06	
89.45115995258467	8.11488103665159e-05	7.9881065390373e-05	1.2706335623715766e-06	
90.83720712343391	7.950563201933812e-05	7.826847407878934e-05	1.2398665982079758e-06	
92.24473111762269	7.791120632072684e-05	7.670330657922223e-05	1.210441492181838e-06	
93.67406471887617	7.636320712030746e-05	7.518333927306861e-05	1.1822545938677e-06	
95.1255458674087	7.48594682382854e-05	7.370649722719856e-05	1.1552136524944556e-06	
96.59951773982377	7.339796933685602e-05	7.227084162084625e-05	1.1292362475687096e-06	
98.09632883025184	7.197682331468069e-05	7.087455844221037e-05	1.104248474837158e-06	
99.61633303274554	7.059426502844856e-05	6.951594830596815e-05	1.080183840073032e-06	
101.15988972495167	6.92486411752184e-05	6.819341726275457e-05	1.0569823230621184e-06	
102.72736385307937	6.793840119368698e-05	6.690546848853861e-05	1.0345895817870014e-06	
104.31912601818526	6.666208906281563e-05	6.56506947562266e-05	1.0129562727325074e-06	
105.93555256379533	6.541833589317608e-05	6.44277716041513e-05	9.920374678689248e-07	
107.57702566488457	6.420585322058813e-05	6.32354511266875e-05	9.717921525226111e-07	
109.24393341823551	6.302342692360833e-05	6.207255632134915e-05	9.521827912366729e-07	
110.93666993419627	6.186991169659298e-05	6.09379759345924e-05	9.33174951035066e-07	
112.65563542986153	6.074422601870906e-05	5.983065975536142e-05	9.14736973355026e-07	
114.40123632369622	5.9645347566667784e-05	5.874961431133058e-05	8.968396874076446e-07	
116.17388533162597	5.8572309025301226e-05	5.769389892794007e-05	8.794561589381703e-07	
117.9740015646163	5.752419425557333e-05	5.666262211481297e-05	8.625614693449492e-07	
119.802010627764	5.6500134784341644e-05	5.565493824806472e-05	8.461325209241572e-07	
121.65834472092367	5.549930658428448e-05	5.467004452045442e-05	8.301478646731285e-07	
123.54344274089367	5.452092711596975e-05	5.3707178134344724e-05	8.145875476333016e-07	
125.45775038518534	5.3564252607150405e-05	5.2765613715093394e-05	7.994329772103784e-07	
127.40172025740017	5.2628575547086225e-05	5.184466092483864e-05	7.846668002879568e-07	
129.3758119742398	5.171322237607393e-05	5.094366225870852e-05	7.702727952680316e-07	
131.3804922741741	5.0817551352459177e-05	5.0061991007312054e-05	7.562357754380998e-07	
133.41623512779302	4.9940950581246726e-05	4.9199049370991034e-05	7.425415022881832e-07	
135.48352184986857	4.9082836190051244e-05	4.835426671275001e-05	7.291766075903179e-07	
137.58284121315285	4.824265063956929e-05	4.752709793806158e-05	7.161285232132786e-07	
139.71468956393986	4.741986115702809e-05	4.671702199088357e-05	7.033854177818757e-07	
141.879570939417	4.6613958282197845e-05	4.592354045624173e-05	6.909361394057195e-07	
144.07799718683648	4.58244545165611e-05	4.514617626063928e-05	6.787701638020525e-07	
146.31048808453184	4.505088306713077e-05	4.438447246236865e-05	6.668775472225789e-07	
148.57757146481032	4.429279667720755e-05	4.363799112452761e-05	6.552488836668055e-07	
150.87978333874923	4.354976653708527e-05	4.29063122641968e-05	6.438752659283628e-07	
153.2176680229263	4.282138126835197e-05	4.218903287182201e-05	6.327482500742824e-07	
155.5917782681133	4.210724597601156e-05	4.14857659953735e-05	6.218598230054393e-07	
158.00267538996428	4.140698136316565e-05	4.0796139884330045e-05	6.112023727867158e-07	
160.45092940172842	4.07202229034613e-05	4.0119797188965393e-05	6.007686614715291e-07	
162.9371191490193	4.004662006692788e-05	3.9456394210802e-05	5.905518001761315e-07	
165.46183244667284	3.9385835595203886e-05	3.880560020044753e-05	5.805452261865268e-07	
168.02566621772516	3.873754482249623e-05	3.816709669934761e-05	5.707426819046951e-07	
170.6292266345446	3.810143503892179e-05	3.754057692227474e-05	5.611381954617322e-07	
173.27312926215015	3.7477204893160815e-05	3.692574517763559e-05	5.517260628437247e-07	
175.9579992037507	3.686456383160462e-05	3.6322316322914946e-05	5.425008313923958e-07	
178.68447124853947	3.626323157140936e-05	3.5730015252790355e-05	5.334572845571773e-07	
181.45319002177868	3.5672937605076946e-05	3.5148576417647754e-05	5.24590427787725e-07	
184.2648101372089	3.509342073437311e-05	3.4577743370407085e-05	5.158954754669308e-07	
187.11999635182175	3.4524428631566035e-05	3.40172683397295e-05	5.073678387949166e-07	
190.019423723029	3.3965717426126296e-05	3.346691182782718e-05	4.990031145427822e-07	
192.9637777682679	3.34170513151725e-05	3.292644223123209e-05	4.907970746032449e-07	
195.95375462707955	3.2878202196078124e-05	3.2395635483004784e-05	4.827456562717835e-07	
198.99006122569847	3.234894931977546e-05	3.187427471497783e-05	4.748449531986561e-07	
202.0734154441926	3.1829078963401935e-05	3.1362149938733246e-05	4.670912069572866e-07	
205.20454628619316	3.1318384121035016e-05	3.0859057744108144e-05	4.5948079918009013e-07	
208.38419405125447	3.081666421135391e-05	3.036480101411144e-05	4.520102442166929e-07	
211.6131105098844	3.032372480115066e-05	2.9879188655214602e-05	4.4467618227365946e-07	
214.892059081287	2.9839377343691914e-05	2.9402035342053595e-05	4.3747537299927083e-07	
218.22181501385919	2.9363438931002557e-05	2.8933161275647495e-05	4.304046894786894e-07	
221.60316556848443	2.8895732059209466e-05	2.8472391954302112e-05	4.234611126090272e-07	
225.03691020466627	2.843608440614358e-05	2.8019557956424526e-05	4.166417258262756e-07	
228.5238607695462	2.7984328620454018e-05	2.7574494734528288e-05	4.0994371015763076e-07	
232.06484168985054	2.7540302121539823e-05	2.713704241975789e-05	4.0336433957603984e-07	
235.66069016681035	2.7103846909652344e-05	2.6707045636306986e-05	3.969009766350781e-07	
239.3122563741041	2.6674809385564395e-05	2.628435332514625e-05	3.905510683642317e-07	
243.0204036588648	2.6253040179243885e-05	2.586881857651671e-05	3.8431214240617826e-07	
246.78600874580337	2.583839398700636e-05	2.5460298470679443e-05	3.781818033794096e-07	
250.60996194449422	2.543072941665562e-05	2.5058653926446236e-05	3.7215772945053813e-07	
254.4931673598731	2.502990884015403e-05	2.466374955704686e-05	3.662376691020906e-07	
258.43654310599635	2.4635798253393504e-05	2.427545353291708e-05	3.6041943808251516e-07	
262.4410215231124	2.4248267142666148e-05	2.389363745101814e-05	3.547009165263661e-07	
266.507549398097	2.3867188357458784e-05	2.3518176210323267e-05	3.4908004623336447e-07	
270.63708818830384	2.3492437989219703e-05	2.3148947893129666e-05	3.4355482809592735e-07	
274.8306142488838	2.312389525576781e-05	2.2785833651875697e-05	3.3812331966564326e-07	
279.08911906362675	2.2761442391035183e-05	2.242871760116308e-05	3.3278363284965985e-07	
283.4136094793798	2.2404964539852964e-05	2.2077486714702008e-05	3.2753393172895194e-07	
287.80510794409827	2.2054349657508367e-05	2.173203072691479e-05	3.2237243049054163e-07	
292.26465274858515	2.1709488413817272e-05	2.1392242038949265e-05	3.172973914668183e-07	
296.7932982719762	2.137027410147224e-05	2.1058015628868422e-05	3.1230712327523035e-07	
301.3921152310292	2.1036602548440237e-05	2.0729248965796568e-05	3.073999790522599e-07	
306.0621909332746	2.070837203419783e-05	2.0405841927815448e-05	3.025743547759587e-07	
310.80462953409153	2.0385483209604066e-05	2.0087696723415695e-05	2.978286876717705e-07	
315.6205522977641	2.006783902022321e-05	1.977471781632079e-05	2.93161454696682e-07	
320.5110978625849	1.975534463292028e-05	1.9466811853510897e-05	2.885711710970571e-07	
325.47742251006514	1.944790736556262e-05	1.9163887596284146e-05	2.8405638903590493e-07	
330.52070043831674	1.914543661967045e-05	1.8865855854202233e-05	2.796156962855643e-07	
335.6421240396705	1.8847843815868115e-05	1.8572629421775704e-05	2.7524771498206784e-07	
340.8429041825955	1.8555042331996454e-05	1.8284123017752943e-05	2.7095110043757637e-07	
346.1242704979875	1.826694744375424e-05	1.8000253226883893e-05	2.6672454000780996e-07	
351.4874716698928	1.79834762677444e-05	1.772093844403733e-05	2.6256675201123925e-07	
356.9337757307372	1.770454770680726e-05	1.744609882055677e-05	2.584764846972128e-07	
362.46447036112943	1.7430082397529982e-05	1.7175656212746784e-05	2.5445251526042274e-07	
368.08086319431027	1.716000265982714e-05	1.6909534132387148e-05	2.504936488990871e-07	
373.7842821253185	1.6894232448493174e-05	1.664765769917801e-05	2.465987179145056e-07	
379.57607562494815	1.6632697306632987e-05	1.638995359502437e-05	2.4276658084981156e-07	
385.45761305857025	1.637532432088189e-05	1.6136350020073255e-05	2.389961216658364e-07	
391.43028500989345	1.6122042078330938e-05	1.5886776650421434e-05	2.3528624895214207e-07	
397.49550360974456	1.587278062507789e-05	1.5641164597415882e-05	2.3163589517131092e-07	
403.6547028699399	1.5627471426328816e-05	1.539944636847365e-05	2.2804401593482357e-07	
409.9093390223323	1.538604732797877e-05	1.5161555829350985e-05	2.2450958930901936e-07	
416.26089086311043	1.5148442519603946e-05	1.4927428167796013e-05	2.2103161514933254e-07	
422.71086010243414	1.4914592498801264e-05	1.4696999858521916e-05	2.1760911446169113e-07	
429.2607717194863	1.4684434036814533e-05	1.4470208629441494e-05	2.1424112878939744e-07	
435.91217432302693	1.4457905145389651e-05	1.424699342910642e-05	2.1092671962459117e-07	
442.6666405175339	1.4234945044803936e-05	1.4027294395297922e-05	2.076649678426656e-07	
449.52576727501685	1.401549413301789e-05	1.38110528247179e-05	2.0445497315887656e-07	
456.4911763125926	1.3799493955899949e-05	1.3598211143732338e-05	2.0129585360587923e-07	
463.56451447591087	1.3586887178477407e-05	1.3388712880121158e-05	1.9818674503116488e-07	
470.74745412852144	1.3377617557169142e-05	1.3182502635790994e-05	1.9512680061359658e-07	
478.04169354727435	1.3171629912957732e-05	1.2979526060409503e-05	1.9211519039795116e-07	
485.4489573238469	1.2968870105460921e-05	1.27797298259219e-05	1.8915110084676816e-07	
492.97099677249224	1.2769285007864173e-05	1.258306160191229e-05	1.8623373440863118e-07	
500.60959034410683	1.257282248267798e-05	1.2389470031774237e-05	1.8336230910213225e-07	
508.36654404671106	1.237943135828545e-05	1.2198904709656834e-05	1.8053605811474824e-07	
516.2436918724502	1.2189061406247147e-05	1.20113161581538e-05	1.7775422941607468e-07	
524.242896231207	1.2001663319332046e-05	1.1826655806705258e-05	1.7501608538461093e-07	
532.3660483909357	1.1817188690244731e-05	1.164487597068283e-05	1.7232090244762882e-07	
540.6150689248177	1.1635589991020431e-05	1.1465929831130245e-05	1.696679707334208e-07	
548.9919081653474	1.1456820553060935e-05	1.1289771415133069e-05	1.6705659373545975e-07	
557.4985466654523	1.128083454778559e-05	1.1116355576792214e-05	1.644860879879445e-07	
566.1369956667598	1.1107586967872834e-05	1.0945637978777262e-05	1.6195578275216237e-07	
574.909297575119	1.093703360906891e-05	1.0777575074436622e-05	1.5946501971330968e-07	
583.8175264434902	1.076913105254138e-05	1.0612124090442656e-05	1.5701315268718515e-07	
592.8637884623186	1.0603836647756268e-05	1.0449243009950932e-05	1.5459954733652126e-07	
602.0502224575035	1.0441108495858404e-05	1.0288890556253687e-05	1.5222358089634886e-07	
611.379000396087	1.0280905433535676e-05	1.0131026176908531e-05	1.498846419081098e-07	
620.8523278997751	1.0123187017348769e-05	9.975610028324225e-06	1.4758212996226587e-07	
630.4724447664181	9.96791350850853e-06	9.822602960786284e-06	1.453154554487578e-07	
640.2416254995708	9.815045858084343e-06	9.671966503905787e-06	1.4308403931533691e-07	
650.1621798462554	9.664545692627286e-06	9.523662852475755e-06	1.4088731283317684e-07	
660.2364533430635	9.51637530019265e-06	9.377654852719765e-06	1.3872471736965457e-07	
670.4668278707137	9.370497616747262e-06	9.233905988918684e-06	1.3659570416789244e-07	
680.8557222172046	9.226876212947458e-06	9.092380370401495e-06	1.344997341328765e-07	
691.4055926496942	9.085475281274283e-06	8.953042718887168e-06	1.3243627762383567e-07	
702.1189334952396	8.946259623513098e-06	8.815858356164933e-06	1.3040481425265478e-07	
712.9982777305363	8.80919463856533e-06	8.680793192100883e-06	1.2840483268815349e-07	
724.0461975807946	8.67424631058052e-06	8.547813712959435e-06	1.2643583046584197e-07	
735.2653051278958	8.541381197397543e-06	8.416886970028507e-06	1.244973138031682e-07	
746.6582529279726	8.410566419284108e-06	8.287980568537984e-06	1.225887974198129e-07	
758.2277346385576	8.281769647964334e-06	8.161062656861194e-06	1.2070980436306149e-07	
769.9764856554507	8.154959095924457e-06	8.036101915989827e-06	1.1885986583791311e-07	
781.9072837594538	8.030103505987223e-06	7.913067549272969e-06	1.1703852104179056e-07	
794.0229497731273	7.907172141145956e-06	7.79192927241135e-06	1.1524531700373601e-07	
806.3263482277227	7.786134774649528e-06	7.672657303698272e-06	1.1347980842787587e-07	
818.82038804045	7.666961680329988e-06	7.555222354499089e-06	1.1174155754099198e-07	
831.5080232022387	7.549623623164829e-06	7.4395956199613555e-06	1.1003013394411741e-07	
844.3922534761538	7.4340918500662325e-06	7.325748769948167e-06	1.0834511446792421e-07	
857.4761251066391	7.320338080889963e-06	7.213653940187414e-06	1.0668608303187876e-07	
870.7627315397452	7.208334499656868e-06	7.103283723630127e-06	1.0505263050693403e-07	
884.2552141545192	7.098053745980201e-06	6.99461116201121e-06	1.0344435458168031e-07	
897.9567630057271	6.989468906692322e-06	6.8876097376061994e-06	1.0186085963186121e-07	
911.8706175780853	6.882553507664462e-06	6.782253365177911e-06	1.0030175659309333e-07	
926.0000675521785	6.777281505813656e-06	6.678516384107142e-06	9.876666283671613e-08	
940.3484535822448	6.673627281291036e-06	6.576373550701749e-06	9.72552020486421e-08	
954.9191680860141	6.571565629845963e-06	6.475800030678651e-06	9.576700411113409e-08	
969.715656046784	6.4710717553607e-06	6.376771391813576e-06	9.430170498740767e-08	
984.7414158279239	6.3721212625505415e-06	6.2792635967535525e-06	9.285894660894902e-08	
1000.0	6.27469014982442e-06	6.183252995987249e-06	9.143837676548295e-08	


==> data/fig_iss_ph2_bode_22.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017002792691615316	2.85649878669708e-07	
0.10154950161807173	0.00017278466415118562	0.00017274531214998555	2.8575339004381383e-07	
0.10312301278878754	0.0001755487736805152	0.00017550880454343873	2.8586010513366567e-07	
0.10472090554055413	0.00017835991065214078	0.00017831931491942466	2.859701221910961e-07	
0.10634355766636439	0.0001812190100408309	0.0001811777781041775	2.860835424256603e-07	
0.10799135281311975	0.00018412703171742393	0.00018408515381771837	2.8620047009009997e-07	
0.1096646805723366	0.00018708496138198917	0.00018704242760697853	2.8632101256858855e-07	
0.11136393657225817	0.0001900938115420566	0.0001900506118239956	2.8644528046663633e-07	
0.11308952257139368	0.00019315462253847283	0.0001931107466517307	2.865733877040048e-07	
0.11484184655350702	0.0001962684636216082	0.00019622390118023876	2.8670545160978407e-07	
0.11662132282407707	0.00019943643408081553	0.00019939117453609046	2.8684159301974037e-07	
0.11842837210825283	0.00020265966443023005	0.00020261369706813233	2.8698193637670517e-07	
0.12026342165032622	0.0002059393176542057	0.00020589263159288598	2.8712660983292496e-07	
0.12212690531474645	0.00020927659051590068	0.00020922917470309356	2.8727574535550924e-07	
0.12401926368869937	0.00021267271493276095	0.00021262455814316067	2.874294788345127e-07	
0.12594094418627644	0.00021612895942290397	0.00021608005025550086	2.8758795019347225e-07	
0.12789240115425762	0.00021964663062667487	0.00021959695750205105	2.8775130350287455e-07	
0.12987409597953362	0.0002232270749079473	0.00022317662606553032	2.879196870965862e-07	
0.13188649719819254	0.00022687168004004944	0.00022682044353532433	2.8809325369101327e-07	
0.13393008060629666	0.00023058187698154302	0.00023052984068322227	2.882721605072004e-07	
0.13600532937237603	0.0002343591417474478	0.00023430629333459892	2.884565693958452e-07	
0.13811273415166478	0.00023820499738190403	0.0002381513243410322	2.886466469657319e-07	
0.14025279320210793	0.00024212101603869339	0.00024206650566078254	2.8884256471458454e-07	
0.1424260125021654	0.00024610882117650346	0.00024605346055401207	2.890444991635739e-07	
0.1446329058704415	0.0002501700898763239	0.00025011386590013626	2.8925263199489715e-07	
0.14687399508716817	0.00025430655528890816	0.0002542494546452405	2.8946715019241396e-07	
0.14914981001757044	0.00025852000922081886	0.00025846201838808093	2.896882461856827e-07	
0.15146088873714358	0.0002628123048682246	0.00026275341011383445	2.899161179973046e-07	
0.1538077776588715	0.00026718535970829686	0.0002671255470854509	2.9015096939348874e-07	
0.15619103166241588	0.00027164115855882133	0.00027158041390321644	2.9039301003837605e-07	
0.15861121422530794	0.00027618175681745096	0.00027612006574396147	2.9064245565130446e-07	
0.16106889755617235	0.0002808092838929174	0.0002807466317922255	2.9089952816783616e-07	
0.16356466273001555	0.00028552594684149596	0.0002854623188766726	2.9116445590469867e-07	
0.1660990998256107	0.00029033403422306584	0.00029026941532610875	2.91437473727175e-07	
0.16867280806501112	0.00029523592019226774	0.00029517029506058933	2.917188232213284e-07	
0.1712863959552255	0.00030023406884151406	0.000300167421934383	2.9200875286932273e-07	
0.17394048143208848	0.0003053310388139851	0.00030526335434892174	2.92307518228228e-07	
0.17663569200636045	0.0003105294882062414	0.0003104607501553656	2.926153821129321e-07	
0.17937266491209122	0.0003158321797817329	0.00031576237186806735	2.9293261478226195e-07	
0.18215204725728248	0.00032124198651828015	0.0003211710922120055	2.932594941296967e-07	
0.18497449617688488	0.00032676189751458035	0.00032668990002924554	2.935963058772741e-07	
0.18784067898816573	0.00033239502428295496	0.00033232190657164583	2.9394334377276695e-07	
0.1907512733484843	0.00033814460745794193	0.000338070352209401	2.9430090979262304e-07	
0.19370696741551147	0.0003440140239529372	0.0003439386135876453	2.946693143463866e-07	
0.1967084600099325	0.0003500067945999911	0.0003499302112662037	2.9504887648711804e-07	
0.19975646078067044	0.00035612659231101774	0.0003560488178807651	2.9543992412386464e-07	
0.20285169037266976	0.00036237725080219584	0.0003622982668672399	2.958427942402428e-07	
0.2059948805972802	0.0003687627739271846	0.0003686825617949456	2.9625783311407226e-07	
0.20918677460527996	0.00037528734566907277	0.000375205886358515	2.966853965445508e-07	
0.21242812706258082	0.0003819553408456891	0.00038187261508317944	2.971258500803484e-07	
0.215719704328655	0.0003887713365881549	0.00038868732480329155	2.975795692532161e-07	
0.21906228463772706	0.00039574012465836973	0.0003956548069797838	2.980469398158899e-07	
0.22245665828277353	0.00040286672467757526	0.00040278008092871473	2.985283579825351e-07	
0.22590362780237347	0.00041015639834532727	0.00041006840804021954	2.9902423067548265e-07	
0.22940400817045398	0.00041761466473619693	0.000417525307075202	2.9953497577414913e-07	
0.23295862698897662	0.00042524731677044534	0.00042515657063600117	3.000610223690602e-07	
0.2365683246836085	0.0004330604389648584	0.000432968282917226	3.00602811020048e-07	
0.2402339547024262	0.00044106042658106914	0.00044096683885408536	3.011607940179969e-07	
0.243956383717698	0.00044925400630114256	0.0004491589647979854	3.017354356521327e-07	
0.24773649183079302	0.0004576482585741782	0.00045755174086315874	3.023272124798905e-07	
0.2515751727802653	0.0004662506417933635	0.000466152625103751	3.0293661360226857e-07	
0.2554733341531623	0.0004750690184805529	0.00047496947969844367	3.035641409438765e-07	
0.2594318975996074	0.00048411168367532063	0.0004840105993395689	3.042103095357676e-07	
0.26345179905070754	0.0004933873957478421	0.0004932847420460596	3.048756478053297e-07	
0.2675339889398373	0.0005029054098802916	0.0005028011626449391	3.05560697868538e-07	
0.27167943242735193	0.0005126755144901123	0.0005125696491947006	3.0626601582729756e-07	
0.2758891096287819	0.0005227080709010214	0.000522600562656437	3.0699217207358923e-07	
0.28016401584656353	0.0005330140566045368	0.0005329048801555219	3.077397515959859e-07	
0.2845051618053608	0.0005436051124968288	0.0005434942422186398	3.085093542928458e-07	
0.28891357389103245	0.0005544935945236229	0.0005543810044188968	3.0930159529029763e-07	
0.2933902943933029	0.0005656926302205816	0.000565578293916444	3.101171052659074e-07	
0.29793638175219256	0.0005772161806992726	0.0005771000714447261	3.109565307779269e-07	
0.30255291080826724	0.00058907910870066	0.0005889611993642941	3.1182053460066074e-07	
0.30724097305676445	0.0006012972534206605	0.000601177516488735	3.1270979606561403e-07	
0.31200167690565833	0.0006138875129074738	0.0006137659204824271	3.1362501140962687e-07	
0.3168361479377224	0.0006268679349402299	0.0006267444587396761	3.1456689413027605e-07	
0.3217455291766536	0.0006402578174256675	0.0006401324287819553	3.1553617534711625e-07	
0.32673098135731937	0.0006540778194970588	0.0006539504893574679	3.165336041728169e-07	
0.33179368320019265	0.0006683500846711393	0.0006682207835988158	3.1755994808882603e-07	
0.33693483169003946	0.0006830983776188623	0.0006829670757945815	3.18615993336111e-07	
0.3421556423589239	0.0006983482363396444	0.000698214903564542	3.1970254530699937e-07	
0.3474573495735992	0.0007141271418030044	0.0007139917475023934	3.208204289546463e-07	
0.35284120682735126	0.0007304647074438646	0.0007303272206723111	3.2197048920709023e-07	
0.3583084870363649	0.0007473928912780079	0.0007472532807258343	3.2315359139754743e-07	
0.3638604828406817	0.000764946233853902	0.0007648044678553347	3.2437062170325335e-07	
0.3694985069098218	0.0007831621257908657	0.0007830181723340623	3.2562248759988705e-07	
0.37522389225314035	0.0008020811092890041	0.000801934936028239	3.269101183299753e-07	
0.3810379925349945	0.0008217472187556883	0.0008215987930260211	3.2823446538504653e-07	
0.3869421823947922	0.0008422083666038157	0.0008420576554386118	3.295965030072027e-07	
0.39293785777200174	0.0008635167813730087	0.0008633637515247565	3.309972287049635e-07	
0.39902643623619527	0.000885729506649142	0.0008855741246140683	3.324376637915989e-07	
0.4052093573222091	0.0009089089708642655	0.0009087512029113483	3.339188539448469e-07	
0.41148808287049476	0.0009331236400166405	0.0009329634522217325	3.354418697844593e-07	
0.41786409737274555	0.0009584487677466578	0.0009582861260325374	3.370078074798701e-07	
0.4243389083228771	0.0009849672601505038	0.000984802130333847	3.386177893804304e-07	
0.43091404657344795	0.0010127706763538382	0.0010126030242002726	3.402729646769356e-07	
0.4375910666976019	0.0010419603903888586	0.0010417901816775052	3.419745100902998e-07	
0.4443715473566186	0.0010726489455634963	0.00107247614616266	3.4372363059830267e-07	
0.45125709167315986	0.001104961639600327	0.0011047862155563644	3.4552156019214914e-07	
0.4582493276102989	0.001139038387777376	0.0011388603054191591	3.473695626789693e-07	
0.4653499083564233	0.0011750359226852163	0.001174855148747177	3.492689325181498e-07	
0.4725605127161014	0.001213130403778721	0.0012129469055460783	3.5122099570898865e-07	
0.4798828455070056	0.0012535205286672477	0.0012533342741478837	3.5322711072255107e-07	
0.4873186379629853	0.0012964312624453235	0.0012962422205738094	3.552886694857632e-07	
0.49486964814338685	0.0013421183332324228	0.0013419264741130464	3.574070984242882e-07	
0.5025376613487146	0.0013908736841277273	0.0013906789793251214	3.595838595579951e-07	
0.5103244905427329	0.0014430321277332332	0.0014428345506214367	3.618204516689136e-07	
0.5182319767811088	0.0014989795245651842	0.0014987790507489493	3.6411841152799784e-07	
0.5262619896466971	0.0015591629086860453	0.0015589595165120922	3.664793151995945e-07	
0.5344164276915693	0.0016241031238394116	0.001623896795020564	3.689047794211075e-07	
0.5426972188858914	0.0016944107276093538	0.0016942014479915482	3.713964630623597e-07	
0.5511063210737586	0.0017708061941045228	0.001770593954616325	3.739560686707042e-07	
0.559645722436092	0.001854145834520203	0.0018539306323578184	3.765853441094999e-07	
0.5683174419607084	0.0019454554170076303	0.001945237257127156	3.792860842824652e-07	
0.5771235299196736	0.0020459742927716237	0.002045753189786927	3.8206013299899703e-07	
0.5860660683540517	0.0021572140689021194	0.002156990049525471	3.8490938497605434e-07	
0.595147171566167	0.002281037747271901	0.0022808108534912654	3.878357882452369e-07	
0.604368986619493	0.002419768170962253	0.0024195384642340823	3.908413480767671e-07	
0.6137336938462858	0.002576339270997045	0.0025761068378585875	3.9392814291742156e-07	
0.6232435073630855	0.002754511203123616	0.0027542761630109337	3.970984058188804e-07	
0.6329006755942035	0.002959183237365476	0.0029589457531316293	4.00353705798568e-07	
0.6427074818033226	0.0031968604449351783	0.0031966207379054822	4.036970316213932e-07	
0.6526662446333333	0.0034763702104425817	0.0034761285830737644	4.071303952083275e-07	
0.6627793186545348	0.0038099997949281542	0.003809756664201423	4.106561557235777e-07	
0.6730490949213316	0.0042153747509317595	0.00421513070093911	4.142767318512677e-07	
0.6834780015375548	0.004718709135520044	0.004718465003441187	4.1799458965387415e-07	
0.6940685042305437	0.005360756907417576	0.005360513931879222	4.2181222224965434e-07	
0.7048231069341222	0.00620850039623585	0.006208260491108296	4.257321047170215e-07	
0.7157443523806098	0.007380247733066347	0.007380014038355733	4.297565894702444e-07	
0.7268348227020044	0.009106259709070159	0.009106037834961207	4.338876386026902e-07	
0.7380971400404808	0.011901295374618908	0.011901096706288916	4.3812602120843685e-07	
0.7495339671683494	0.01719324471132616	0.01719309763930185	4.424682021262604e-07	
0.7611480081176202	0.030825646865672886	0.03082565425593149	4.4688734488145134e-07	
0.7729420088193235	0.10102107970750836	0.10102138714565174	4.511501083402081e-07	
0.784918757752735	0.04249306078818877	0.04249348715354585	4.5644180499605776e-07	
0.7970810866046624	0.020164567039759124	0.02016501598708837	4.6127352736817217e-07	
0.8094318709389453	0.01306318355275494	0.013063610880541057	4.66248848081577e-07	
0.8219740308763326	0.009618965614840212	0.009619380425074315	4.7136875695663393e-07	
0.8347105317848907	0.007589169548000096	0.007589578022798811	4.7663345057389015e-07	
0.847644384981113	0.006251052626794044	0.006251458495909894	4.820456556156295e-07	
0.8607786484418896	0.005302087457779246	0.005302493095965666	4.876091903566821e-07	
0.8741164275275125	0.004593557090160473	0.004593964107268063	4.933284624074275e-07	
0.8876608757158821	0.004043886667738735	0.004044296218061994	4.992082873227981e-07	
0.9014151953480897	0.0036046121445582743	0.00360502509707272	5.052538208274768e-07	
0.9153826383855528	0.0032451336694588454	0.0032455507067225475	5.114705369862182e-07	
0.9295665071788846	0.0029451801307070133	0.0029456018092119214	5.178642275491776e-07	
0.9439701552486742	0.002690789926750863	0.002691216715358384	5.244410124516605e-07	
0.9585969880783669	0.0024720323524043434	0.002472464657746084	5.31207357107727e-07	
0.9734504639194281	0.0022816495338461268	0.0022820877176598312	5.381700946581971e-07	
0.9885340946089864	0.0021142124656571217	0.0021146568569577946	5.453364521700545e-07	
1.0038514464001433	0.001965577587540086	0.0019660284913819177	5.527140806076067e-07	
1.01940614080515	0.0018325260274634418	0.001832983731389848	5.603110885042658e-07	
1.0352018554516484	0.0017125176574517903	0.0017129824363387195	5.68136079534235e-07	
1.051242324952181	0.0016035194537826483	0.0016039915735390116	5.761981943020439e-07	
1.0675313417871697	0.0015038831959453178	0.0015043629163813352	5.845071567621094e-07	
1.0840727572015847	0.0014122566789496124	0.0014127442560238513	5.930733257975386e-07	
1.1008704821154982	0.001327518152949915	0.001328013840538207	6.019077525717566e-07	
1.117928488048752	0.0012487271523091898	0.0012492312035910721	6.110222443772544e-07	
1.1352508080599522	0.001175087074592386	0.0011755997431153846	6.204294358507347e-07	
1.1528415377000134	0.00110591630188751	0.0011064378423411452	6.30142868542864e-07	
1.1707048359804781	0.001040625607565772	0.001041156276271655	6.40177079988935e-07	
1.1888449263568397	0.000978700233617501	0.0009792402887159144	6.505477036685039e-07	
1.2072660977271032	0.0009196854636680786	0.0009202351649511669	6.612715814342852e-07	
1.225972705445816	0.0008631748218945678	0.0008637344301969993	6.723668903130643e-07	
1.2449691723538168	0.0008088002414071968	0.0008093700174097949	6.838532859380814e-07	
1.2642599898239333	0.0007562236952224859	0.0007568038974415271	6.957520654037544e-07	
1.2838497188228888	0.0007051298870933385	0.0007057207686985062	7.080863530741171e-07	
1.3037429909896587	0.0006552196702545605	0.0006558214741473577	7.20881314329659e-07	
1.3239445097305402	0.0006062039075199521	0.0006068168587475444	7.341644057625045e-07	
1.3444590513311867	0.0005577975113834274	0.0005584218053382744	7.479656827946089e-07	
1.3652914660858761	0.0005097134117160872	0.0005103491954517702	7.623182513319444e-07	
1.386446679444272	0.000461656195626034	0.0004623035377297191	7.772595540766563e-07	
1.4079296931759626	0.0004133151756533106	0.0004139739998592872	7.92825273188563e-07	
1.4297455865530366	0.000364356578029031	0.00036502659814664215	8.090519199331152e-07	
1.451899517550985	0.00031441492570046724	0.00031509543566423054	8.260077013951521e-07	
1.4743967240682132	0.0002630840125607227	0.0002637734808808899	8.437357210689677e-07	
1.4972425251644468	0.00020991086441275164	0.00021060592397631218	8.622964724364947e-07	
1.5204423223183279	0.00015440943614965287	0.0001551017026892484	8.817572836139941e-07	
1.5440016007044985	9.620623167730545e-05	9.68675885035552e-05	9.021936072216934e-07	
1.5679259304904682	3.705498206305848e-05	3.746687379064426e-05	9.236903989145692e-07	
1.5922209681535842	4.229303307276395e-05	4.13475184071092e-05	9.463437247373322e-07	
1.6168924578184014	0.00011343467280847885	0.00011252890151317838	9.702626891658083e-07	
1.6419462326147771	0.00019530503084761271	0.00019440689011197707	9.95571774503272e-07	
1.667388216057011	0.000288075811539017	0.00028717122606266026	1.0224137025759637e-06	
1.6932244234443516	0.00039464873278774893	0.00039373190465632357	1.050952962435437e-06	
1.7194609632832076	0.0005194382398463763	0.0005185063753871988	1.0813801953855687e-06	
1.7461040387313935	0.0006689798087916007	0.0006680316884948649	1.1139177067360952e-06	
1.7731599490647525	0.0008532628049250072	0.0008522984863832769	1.148826657803853e-06	
1.8006350911665105	0.0010883250395854985	0.0010873461586227444	1.1864131592116004e-06	
1.828535961039703	0.0014016364654441124	0.0014006472309947163	1.2270470357833478e-06	
1.8568691553430368	0.0018444796742921657	0.0018434893238362003	1.2711676582585496e-06	
1.885641372950552	0.0025247915699753453	0.0025238208053414857	1.319308541338569e-06	
1.9148594165354507	0.0037144571170139766	0.00371355874264174	1.372122032121041e-06	
1.9445301941784663	0.006340609452953637	0.006339962607918329	1.4304131002904563e-06	
1.974660721001155	0.016280233411130003	0.016280930832080816	1.4951918923244112e-06	
2.0052581208244957	0.020716580551825903	0.020716804620025567	1.5680219093921547e-06	
2.036329627853186	0.007933045586390795	0.007934679826856732	1.6499356262671425e-06	
2.067882588386045	0.004924114010529559	0.004925835944840462	1.743554140509706e-06	
2.0999244625529108	0.003623371347639065	0.003625137077576481	1.8517032651244252e-06	
2.132462826078452	0.0028967745020151495	0.002898583645910723	1.978320390055535e-06	
2.1655053720733157	0.002429932033423466	0.00243177002474565	2.128876948913142e-06	
2.199059912853022	0.0021008897305028465	0.0021026868174338726	2.311030822778069e-06	
2.2331343817850464	0.0018498447663448257	0.0018513054564106895	2.53505716655809e-06	
2.267736835164523	0.0016317981570314994	0.001631138539614779	2.8104156536056067e-06	
2.302875454119006	0.0016458978886482172	0.0016433525055945524	3.4048479834508956e-06	
2.3385585465427567	0.0014820475952822133	0.0014848457783745185	3.933701727617884e-06	
2.3747945490609914	0.001356705150858898	0.0013613748760597985	4.847732462368047e-06	
2.411592029024571	0.001259142976853376	0.00126571437987965	6.576113087376307e-06	
2.4489596865355954	0.0011749958319738926	0.001185809174312632	1.1016062628670795e-05	
2.4869063565043885	0.0011090748418332178	0.0011169263786603722	3.0540925503767735e-05	
2.5254410107383527	0.0010616000444637135	0.0010564198126788828	6.303964481208382e-06	
2.564572760063192	0.0009992449023474973	0.0010025457446968184	9.481622562144079e-06	
2.604310856476998	0.0009625572924581051	0.0009540552924054318	8.89522070159018e-06	
2.6446646953377266	0.0009145720982246912	0.0009100093154812657	4.580313843546944e-06	
2.6856438175845567	0.0008727014385837741	0.0008696780665526612	3.024416642208775e-06	
2.727257911993673	0.0008346660505394094	0.0008324802391473301	2.1858174495619924e-06	
2.769516817469004	0.0007995914774873954	0.0007979430234168401	1.6486735775725767e-06	
2.812430525368455	0.0007669440599680039	0.0007656744583545317	1.2698660529778286e-06	
2.8560091818661824	0.0007363288593187956	0.0007353434377926046	9.855411763081847e-07	
2.9002630903514777	0.0007074272031575275	0.0007066646564239695	7.62546863850523e-07	
2.945202713864811	0.000679968484484782	0.0006793867778493979	5.819414139016287e-07	
2.9908386775716385	0.0006537135893911686	0.0006532826440050287	4.3232553659343045e-07	
3.0371817712745264	0.0006284430619440523	0.0006281406277275839	3.070523451694008e-07	
3.0842429519642045	0.000603947173307897	0.0006037563453386823	2.039490856537394e-07	
3.1320333464101533	0.0005800162776618048	0.0005799239213249085	1.2984986948394242e-07	
3.180564253791325	0.0005564301090500046	0.0005564258150454496	1.111662047187285e-07	
3.2298471483676323	0.000532944449646448	0.0005330198094203818	1.5165050027959512e-07	
3.2798936821928324	0.0005092728865050595	0.0005094209638633905	2.130150451785538e-07	
3.3307156878694446	0.0004850598915615501	0.0004852748092159037	2.7784123180256506e-07	
3.3823251813463506	0.0004598385003171899	0.00046011507802073525	3.419352350013838e-07	
3.43473436475976	0.00043295978046829553	0.0004332931574958402	4.043982984462181e-07	
3.487955629318178	0.0004034680823497473	0.000403853218968478	4.6521518737382533e-07	
3.542001558232087	0.0003698654125929581	0.0003702962407539788	5.246372676786259e-07	
3.5968849296890193	0.0003296313604197732	0.00033009893637279405	5.82995931616587e-07	
3.6526187198747286	0.0002781581940482618	0.0002786454601094435	6.406402236012705e-07	
3.7092161060411786	0.0002062574313905053	0.00020671708161062278	6.979157057581478e-07	
3.7666904696220658	9.95578191450401e-05	9.967909394755116e-05	7.551570081430634e-07	
3.8250553993966134	0.00021557558933525437	0.00021486092425843298	8.126780280013697e-07	
3.884324694702404	0.0012963607780698103	0.0012966234547091152	8.707470080508262e-07	
3.9445123686979775	0.0020162856193771325	0.002016341180775625	9.309140896099418e-07	
4.005632651675993	0.0010563867788939965	0.001057301804505107	9.911834955108158e-07	
4.067699994427721	0.0008011513051355176	0.0008021966917313603	1.0534166971844586e-06	
4.130729071659682	0.0006823293182708863	0.000683447146228956	1.1178280112522777e-06	
4.194734785463209	0.0006112923393883976	0.0006124741314851797	1.1848258582078645e-06	
4.259732268837781	0.0005624454629628699	0.0005636913584002256	1.2548921421894462e-06	
4.325736889268946	0.0005257115539684272	0.0005270241171410681	1.3285791116362293e-06	
4.392764252361694	0.0004963202474520869	0.0004977030993523514	1.4065235455473594e-06	
4.460830205530115	0.0004717141516767045	0.00047317163379752557	1.4894683486189937e-06	
4.5299508417442365	0.00045038994690453236	0.0004519270728675563	1.5782914244318636e-06	
4.600142503334918	0.0004313955776122893	0.00043301808345707466	1.6740439089664386e-06	
4.671421785857698	0.00041408635888884207	0.0004158007936126936	1.7780013236958488e-06	
4.743805542016518	0.00039799480283967607	0.0003998086335934863	1.8917330767000128e-06	
4.817310885648243	0.0003827537517015428	0.0003846754586544681	2.0171985712894997e-06	
4.891955195768907	0.0003680441687960958	0.0003700832819490926	2.1568827087896215e-06	
4.967756120682691	0.0003535509128359567	0.00035571787976923497	2.3139910445379827e-06	
5.044731582154526	0.00033891208144496625	0.0003412176916604882	2.4927375564636164e-06	
5.122899779647386	0.00032364075280865313	0.0003260943983821793	2.6987802867572675e-06	
5.202279194625215	0.00030697298429677546	0.0003095776880455094	2.939901250392311e-06	
5.282888594922542	0.00028751499411527713	0.00029025240930544654	3.227117011852992e-06	
5.364747039181794	0.00026226504004174425	0.00026504263219508876	3.576700100730531e-06	
5.447873881359371	0.00022325539798315663	0.0002256575092083137	4.010022045404957e-06	
5.532288775301544	0.00014655941351006884	0.00014567693790710714	4.563590893559011e-06	
5.618011679391243	0.0005925710759962692	0.0005973473149614193	5.36777419469276e-06	
5.705062861266868	0.0005055957709204417	0.0005094314968075852	6.569887892151819e-06	
5.793462902614208	0.0003911852494594695	0.0003990837081752187	8.296821278903991e-06	
5.883232704032601	0.0003441691400986005	0.000355624398388115	1.1473443828394289e-05	
5.974393489976511	0.00031145798358905077	0.00033024386454256967	1.9015630625513977e-05	
6.06696681377367	0.0002741933095539531	0.0003122263801884107	5.288694475179881e-05	
6.160974562720967	0.0003305112367897376	0.0002979349451497802	3.5653154219276834e-05	
6.25643896325932	0.0003003783611008772	0.00028579475322587514	1.4695463970494764e-05	
6.353382586228693	0.0002838726084716386	0.00027500700415524057	8.868113482513063e-06	
6.451828352204593	0.0002712851221400213	0.0002651164438585254	6.171953608938927e-06	
6.551799536917215	0.00026043539261923253	0.0002558372495514235	4.609832099921442e-06	
6.653319776754563	0.0002505362281943619	0.0002469727933074473	3.5813654248695196e-06	
6.756413074350862	0.00024119740578091545	0.0002383739629051509	2.844666659791009e-06	
6.861103804261538	0.00023217593033531784	0.00022991429026403005	2.2834730006012233e-06	
6.9674167187261515	0.0002232865490376853	0.00022147173717877887	1.8347767949668249e-06	
7.075376953520617	0.00021435641869391574	0.0002129107277208442	1.4613684666186822e-06	
7.1850100339000935	0.00020518859283380413	0.00020405752525464607	1.140215583626645e-06	
7.2963418806339915	0.00019551275232912248	0.0001946562504854301	8.584060303709372e-07	
7.40939881613446	0.0001848884419955697	0.00018427329916857198	6.177747598971225e-07	
7.5242075706798515	0.00017246163153842027	0.0001720488023484275	4.6588988759707867e-07	
7.640795288734611	0.00015619266866535872	0.0001558960042498326	5.39430814767414e-07	
7.759189535367103	0.00012963904914599052	0.00012911123649744487	9.064536811306988e-07	
7.879418302766868	0.00010065406820092078	0.00010045477921685482	1.6745016337955078e-06	
8.001510016862884	0.0002595296561245415	0.00026238099982447055	3.825509158814759e-06	
8.125493544044346	0.00019820235161833877	0.0001954338162610826	1.2535233795113314e-05	
8.251398197985628	0.00017104349125812135	0.00016723785969365718	3.82925517913491e-06	
8.379253746576957	0.00014792056457752048	0.00014618615112605706	1.9580712048873666e-06	
8.509090418962503	0.0001262973375623022	0.000125324113258767	1.280623365638641e-06	
8.640938912687513	0.00010122066868168554	0.00010074782930692996	9.396145187791364e-07	
8.774830400956196	6.76103312594115e-05	6.752105765095327e-05	7.708345474105433e-07	
8.910796540002062	2.7124891742690222e-05	2.7865383991229e-05	8.01050035005621e-07	
9.048869476572474	0.00013986932948006556	0.00014024961562044048	1.3913109934647137e-06	
9.189081855529167	0.0008256959757169457	0.0008203973950534172	6.640285648707103e-06	
9.331466827566528	0.0006503051753907278	0.0006507240298400128	5.730476105857259e-06	
9.476058057049498	0.00037799184433082953	0.0003830918874050511	5.2636963857716055e-06	
9.622889729972897	0.0002965483526475446	0.00029731972432457405	8.70828424361209e-07	
9.771996562044086	0.0002501715521176974	0.0002534721180030026	3.554517931887206e-06	
9.923413806890872	0.00021952101034425676	0.00022516009204456578	5.699751878615537e-06	
10.0771772643966	0.00019332598875540844	0.0002037675847018172	1.0526630260666643e-05	
10.233323289164382	0.00017106916155184914	0.0001851386827627635	3.4747893163095016e-05	
10.391888799112495	0.00018030815021704316	0.0001657672306477224	1.4689455619377121e-05	
10.552911284202958	0.00014498563901714837	0.00013896960351806784	6.894968853110713e-06	
10.716428815305356	0.00011262043050454749	0.00011704402644826515	4.457786994960833e-06	
10.882480053198018	0.0002718172190019801	0.00027378058503504336	2.973479449628375e-06	
11.051104257708666	0.0002085811149136102	0.0002075887562930067	2.2556434726747106e-06	
11.222341296996655	0.00018554279990087746	0.00018431541344486274	1.7488852794042172e-06	
11.39623165697915	0.00017192246953552038	0.00017082718814539919	1.3668709017743778e-06	
11.572816450903245	0.00016196200982530691	0.0001610592340680356	1.0630190568263168e-06	
11.752137429066462	0.0001538666470021323	0.00015315878108446772	8.104091685138482e-07	
11.93423698868786	0.00014688543253964015	0.0001463629500171916	5.926467465916418e-07	
12.119158183932093	0.00014064131684517607	0.00014029389356093517	3.9948571958835403e-07	
12.306944736088793	0.00013491976516873913	0.00013473933733750977	2.2604450091064837e-07	
12.497641043909683	0.00012958677895743686	0.0001295686068294159	9.213111450004636e-08	
12.691292194105861	0.00012455175667321408	0.00012469549177701215	1.5430534633753092e-07	
12.887943972007742	0.00011974720794151237	0.00012005995047206124	3.144748902220272e-07	
13.08764287239018	0.00011510875961990277	0.00011561830577430523	5.104770439269744e-07	
13.290436110465315	0.00011054940903671502	0.0001113376254200252	8.291556526712338e-07	
13.496371633045765	0.00010668162419316786	0.00010719231784925385	5.137571528029966e-07	
13.705498129880782	0.00010239046694064705	0.0001031619727836224	7.718389522085106e-07	
13.917865045168076	9.825272368134939e-05	9.922993680000166e-05	9.780014417374057e-07	
14.133522589243995	9.42027649058707e-05	9.538234162043348e-05	1.1804649558943874e-06	
14.35252175045488	9.021405585029145e-05	9.16074215283881e-05	1.3941687108119689e-06	
14.574914307212275	8.626753185096529e-05	8.789502129304839e-05	1.6281011577071349e-06	
14.800752840235097	8.234546965572044e-05	8.423623306245822e-05	1.8911329526195928e-06	
15.030090744981337	7.84288842311273e-05	8.062312263427409e-05	2.1943739319984584e-06	
15.262982244272472	7.449678817961672e-05	7.704851892975416e-05	2.5517308241354885e-06	
15.499482401113475	7.052167554515165e-05	7.350584893649019e-05	2.9842964298721924e-06	
15.739647131711472	6.645888085175656e-05	6.998900583159483e-05	3.530922923918658e-06	
15.98353321869612	6.224900522275514e-05	6.649224159265362e-05	4.245975103533662e-06	
16.23119832454485	5.778441816070845e-05	6.301007782700096e-05	5.233422485910388e-06	
16.482701005216104	5.2856501509832506e-05	5.9537230214366385e-05	6.702215563099199e-06	
16.738100723993853	4.6990410732855824e-05	5.606854312280165e-05	9.144855328156893e-06	
16.997457865546615	3.883683848901286e-05	5.259893179058741e-05	1.4056959306393803e-05	
17.26083375020432	2.447450727357991e-05	4.9123330081206695e-05	2.8815108842497563e-05	
17.528290648456405	0.00010400069419405423	4.563664229914348e-05	7.838191512315779e-05	
17.799891795674554	6.491298687189543e-05	4.213369797756453e-05	2.3277060489846118e-05	
18.075701407063548	5.108610225592947e-05	3.8609209008443605e-05	1.254823064833672e-05	
18.35578469284383	4.3713061690163306e-05	3.505772913952086e-05	8.686981010342446e-06	
18.64020787366921	3.797695282299322e-05	3.147361704610751e-05	6.506041025842691e-06	
18.929038196283646	3.2956446092386684e-05	2.7851006721037184e-05	5.1054862384357696e-06	
19.222343949420477	2.8310702197937385e-05	2.4183795073298172e-05	4.127397306997178e-06	
19.52019447994806	2.3834128752637792e-05	2.046567340746592e-05	3.3703130416645405e-06	
19.822660209265607	1.9408039185826412e-05	1.6690282237250004e-05	2.721087465469157e-06	
20.12981264995304	1.4930843715651446e-05	1.2851769852038154e-05	2.0827756207991403e-06	
20.441724422678867	1.0247983844040259e-05	8.947052241964221e-06	1.3010491082830532e-06	
20.75846927337004	5.010262961348451e-06	4.9895349141632974e-06	7.583460746221826e-07	
21.08012209064783	1.0011619078732933e-05	1.3106085503000132e-06	8.776462794355793e-06	
21.406758923533914	2.049443547224883e-06	3.592716936043995e-06	4.32905986541832e-06	
21.738456999430788	4.546773572931061e-06	7.82921580014669e-06	3.4558669416515827e-06	
22.075294742380795	9.59357505815819e-06	1.2256893925852016e-05	2.6760248110629407e-06	
22.417351791608088	1.4602880844338968e-05	1.6842386585809614e-05	2.2406933073456775e-06	
22.764709020347887	1.9661179143152542e-05	2.1593377567113738e-05	1.9322306369280903e-06	
23.1174485549675	2.484255942855013e-05	2.6525231381495338e-05	1.6836884691249902e-06	
23.47565379438362	3.019265652051887e-05	3.165709262733513e-05	1.467101631248331e-06	
23.839409429780538	3.574934437603067e-05	3.701127629758995e-05	1.2665703883242593e-06	
24.20880146463373	4.1549992246646736e-05	4.261341065362537e-05	1.070317918575575e-06	
24.583917235044	4.7635779090702685e-05	4.849287405896881e-05	8.666641908996622e-07	
24.964845430386426	5.405616661348536e-05	5.468342686569877e-05	6.403008484284904e-07	
25.351676114279368	6.087666667039284e-05	6.122403266851519e-05	3.6663380343387534e-07	
25.744500745878433	6.819805745612543e-05	6.815990016858612e-05	8.902553364235521e-08	
26.143412201500308	7.622128936004668e-05	7.554380188733864e-05	6.784851599387552e-07	
26.548504796581717	8.55737221179086e-05	8.3437752267829e-05	2.2152316655461376e-06	
26.959874307978602	9.677875683395572e-05	9.191516195404741e-05	1.0173816194758546e-05	
27.377617996610834	9.605283168475108e-05	0.00010106363356521959	5.2640018592787e-06	
27.801834630457815	0.00010806766957332607	0.00011098863583438018	2.930682296238747e-06	
28.232624507910387	0.00011968934751741	0.0001218184015065132	2.129067350557881e-06	
28.670089481484574	0.0001320135785963333	0.00013371056349136137	1.6995967555405724e-06	
29.114332981902788	0.00014545572241775627	0.00014686131510164234	1.4121136669431585e-06	
29.565460042548164	0.00016035417287002028	0.00016151833054036375	1.1738393582133326e-06	
30.0235773242978	0.00017709431583456405	0.00017799945961627944	9.054516555949944e-07	
30.488793140740842	0.0001957591314933235	0.000196720620210933	9.614913705007469e-07	
30.961217483787163	0.0002173061266742113	0.00021823902146920677	9.488577824573995e-07	
31.440962049673153	0.00024256202312647102	0.0002433234571738661	7.89673496343808e-07	
31.928140265370157	0.0002724568000896493	0.00027307615201498483	6.571494827749283e-07	
32.42286731540228	0.00030870312897178054	0.00030916336574622963	5.099222731183726e-07	
32.925260169079685	0.00035405026621657294	0.0003543107659919561	2.611424862025233e-07	
33.435437608153904	0.0004132503232962005	0.0004135921753885907	3.4213595622758474e-07	
33.95352025490161	0.0004986268948671151	0.0004989776985206475	4.284986257967544e-07	
34.479630600643624	0.0006558136175277639	0.0006558464783609756	2.9461631568848765e-07	
35.01389303470575	0.0005731452929799903	0.0005731946136404075	1.7862848529153655e-07	
35.556433873828425	0.0006387007899493394	0.0006387216232815861	6.677197146819578e-08	
36.107381392031996	0.0009291803381320088	0.0009291139768833294	6.823673999573941e-08	
36.666865850944866	0.0013972333549421654	0.001397040636105472	2.040720519128315e-07	
37.23501953060145	0.002504748496504094	0.002504478249822317	3.736782363373379e-07	
37.81197676071744	0.0077880543234848595	0.007788592454091831	6.083781375212982e-07	
38.397873952449665	0.004526287220295343	0.004526924944038642	1.0273747767278125e-06	
38.99284963064802	0.0020538857406437795	0.002055760316762334	2.4062514908908217e-06	
39.59704446660722	0.0013283275210519692	0.0013281392275238519	2.2087091531654707e-07	
40.21060131132589	0.0009857318799460345	0.0009850612800778834	1.0053562159869336e-06	
40.83366522928125	0.0007850124222940557	0.0007853250797801402	6.141731050533409e-07	
41.46638353272696	0.0006527089355577542	0.000654260979633344	1.5522301496145566e-06	
42.108905816522395	0.0005625183449648098	0.0005612773024162899	1.3290216152206032e-06	
42.76138399350171	0.0004913686810436119	0.0004914975239849821	8.055722713112164e-07	
43.42397233039088	0.00043583582946316615	0.00043675934817429327	1.340468354181795e-06	
44.096827484281306	0.00039042822213623964	0.00039210890751109753	1.8980083129145937e-06	
44.78010853966855	0.0003513886790038286	0.0003541738712513588	2.9757333445403193e-06	
45.47397704606499	0.0003160587533162714	0.00032016757972194384	4.11290514964585e-06	
46.17859705619533	0.0002785982026267682	0.0002867260670696089	8.213773301020236e-06	
46.894135164783904	0.0002611378038749051	0.0002467443937618553	2.398202959340103e-05	
47.62076054794297	0.00019935910202200245	0.00020347556245892064	6.338221564649453e-06	
48.35864500317141	0.0003785808281564605	0.00038159879516151506	3.6820296398111943e-06	
49.10796298997312	0.0003003361849352553	0.0003023811074903312	2.7331770752545164e-06	
49.86889167110482	0.0002681610183924604	0.00026965210321019484	2.314989296908004e-06	
50.641610954463076	0.00024746844582326365	0.00024910615652633575	2.827843400679109e-06	
51.42630353562007	0.00023228625224509399	0.0002336010287848764	1.9232068951483233e-06	
52.22315494101898	0.0002186107933864333	0.0002208800051763375	2.7107465787018468e-06	
53.03235357183818	0.00020766101112718404	0.00020997593826500442	2.8743268990683424e-06	
53.854090748535334	0.00019629701267256935	0.00020038435906644892	4.361822558444237e-06	
54.688560756081706	0.00018457911912467262	0.00019180410340757022	7.623097488449311e-06	
55.53596088989733	0.00016748822317748518	0.00018403726260208595	1.944800637511068e-05	
56.39649150249797	0.00020192819391616493	0.00017694440399999522	3.198143259819209e-05	
57.27035605086487	0.0001818367186897276	0.00017042212293707959	1.1784921549849471e-05	
58.15776114454846	0.00017167301572877108	0.00016439073139513883	7.376931419730351e-06	
59.05891659451753	0.00016417730066893959	0.0001587869947548264	5.4393947239854665e-06	
59.974035462765215	0.00015787755377609858	0.00015355958108359584	4.352904302298889e-06	
60.90333411268367	0.00015222133099032593	0.0001486660637942799	3.598001257832756e-06	
61.847032260219336	0.00014750545160809739	0.0001440708632757132	3.465565217762233e-06	
62.80535302582078	0.0001427408491178554	0.00013974378300531405	3.0154414882585527e-06	
63.778522987191536	0.00013835886909939146	0.00013565893734896384	2.71524577896185e-06	
64.76677223286032	0.000134265616620163	0.00013179394647643355	2.4850793362058503e-06	
65.77033441658139	0.00013041649219132958	0.00012812931895445266	2.2991400024061106e-06	
66.78944681257751	0.00012678156416818094	0.00012464796966121076	2.144389221437536e-06	
67.82435037163955	0.00012333788915199148	0.00012133483749315644	2.0128590920969625e-06	
68.87528977809474	0.00012006685050393332	0.00011817657812230494	1.8992295373965875e-06	
69.94251350765792	0.00011695285783746425	0.00011516131417449105	1.799757390919318e-06	
71.02627388617911	0.00011398258506944787	0.00011227843000808765	1.7117116210998317e-06	
72.12682714930152	0.00011114447455996476	0.0001095184015992571	1.633043752275119e-06	
73.24443350304374	0.00010842839173488682	0.00010687265438855052	1.5621825907183811e-06	
74.37935718532088	0.00010582537271901068	0.00010433344363301661	1.4979003175776285e-06	
75.53186652841877	0.00010332743320767172	0.00010189375304357254	1.4392219916717494e-06	
76.7022340224364	0.00010092741963258095	9.954720840488607e-05	1.3853626229271015e-06	
77.89073637971123	9.861889066207194e-05	9.728800356574596e-05	1.3356823645390094e-06	
79.09765460024283	9.639602113567115e-05	9.51108367144139e-05	1.2896539511250198e-06	
80.32327403813038	9.425352301716454e-05	9.301085525938816e-05	1.2468386125687015e-06	
81.5678844690394	9.218657953579746e-05	9.098360795223053e-05	1.2068679758112649e-06	
82.83178015871405	9.019078973351246e-05	8.902500313778159e-05	1.1694302741153114e-06	
84.11525993255103	8.826212135061268e-05	8.713127221435201e-05	1.1342597051297321e-06	
85.41862724625115	8.639687048228813e-05	8.529893754420664e-05	1.1011281242301768e-06	
86.74219025756646	8.459162679667496e-05	8.352478418170546e-05	1.0698384925853228e-06	
88.08626189915832	8.284324336712183e-05	8.18058348895027e-05	1.040219659529524e-06	
89.45115995258467	8.11488103665159e-05	8.013932799728736e-05	1.012122170691962e-06	
90.83720712343391	7.950563201933812e-05	7.852269772657391e-05	9.85414872649246e-07	
92.24473111762269	7.791120632072684e-05	7.695355666202258e-05	9.59982141871282e-07	
93.67406471887617	7.636320712030746e-05	7.542968009702797e-05	9.357216072050967e-07	
95.1255458674087	7.48594682382854e-05	7.394899202071024e-05	9.125422656707114e-07	
96.59951773982377	7.339796933685602e-05	7.250955254642639e-05	8.903629140494341e-07	
98.09632883025184	7.197682331468069e-05	7.110954660965322e-05	8.691108358057844e-07	
99.61633303274554	7.059426502844856e-05	6.974727378650425e-05	8.487206958194096e-07	
101.15988972495167	6.92486411752184e-05	6.842113910398197e-05	8.291336052939343e-07	
102.72736385307937	6.793840119368698e-05	6.712964472993598e-05	8.102963268381238e-07	
104.31912601818526	6.666208906281563e-05	6.587138244509005e-05	7.921605956397015e-07	
105.93555256379533	6.541833589317608e-05	6.464502681182391e-05	7.746825372861935e-07	
107.57702566488457	6.420585322058813e-05	6.34493289649734e-05	7.578221664420831e-07	
109.24393341823551	6.302342692360833e-05	6.228311095902196e-05	7.415429534851089e-07	
110.93666993419627	6.186991169659298e-05	6.114526061392391e-05	7.258114485153768e-07	
112.65563542986153	6.074422601870906e-05	6.00347268086092e-05	7.105969540027788e-07	
114.40123632369622	5.9645347566667784e-05	5.8950515177134144e-05	6.95871238833513e-07	
116.17388533162597	5.8572309025301226e-05	5.789168416758426e-05	6.816082877286096e-07	
117.9740015646163	5.752419425557333e-05	5.6857341428325216e-05	6.677840809936908e-07	
119.802010627764	5.6500134784341644e-05	5.584664049011857e-05	6.543764003692919e-07	
121.65834472092367	5.549930658428448e-05	5.485877771605786e-05	6.413646574148372e-07	
123.54344274089367	5.452092711596975e-05	5.3892989494295906e-05	6.287297414089031e-07	
125.45775038518534	5.3564252607150405e-05	5.29485496511903e-05	6.1645388420417e-07	
127.40172025740017	5.2628575547086225e-05	5.2024767064832796e-05	6.045205398544942e-07	
129.3758119742398	5.171322237607393e-05	5.1120983460994796e-05	5.929142771487307e-07	
131.3804922741741	5.0817551352459177e-05	5.023657137534968e-05	5.816206834516051e-07	
133.41623512779302	4.9940950581246726e-05	4.937093226745247e-05	5.706262784761659e-07	
135.48352184986857	4.9082836190051244e-05	4.852349477339581e-05	5.599184368012176e-07	
137.58284121315285	4.824265063956929e-05	4.769371308534114e-05	5.494853181072063e-07	
139.71468956393986	4.741986115702809e-05	4.688106544726221e-05	5.393158042409953e-07	
141.879570939417	4.6613958282197845e-05	4.6085052757256094e-05	5.293994423346735e-07	
144.07799718683648	4.58244545165611e-05	4.530519726768326e-05	5.197263933043456e-07	
146.31048808453184	4.505088306713077e-05	4.454104137521298e-05	5.102873851390083e-07	
148.57757146481032	4.429279667720755e-05	4.379214649357676e-05	5.010736704628478e-07	
150.87978333874923	4.354976653708527e-05	4.3058092002487165e-05	4.920769879180148e-07	
153.2176680229263	4.282138126835197e-05	4.233847426676561e-05	4.832895269685623e-07	
155.5917782681133	4.210724597601156e-05	4.163290572025182e-05	4.7470389577410333e-07	
158.00267538996428	4.140698136316565e-05	4.094101400954284e-05	4.6631309182227247e-07	
160.45092940172842	4.07202229034613e-05	4.026244119303936e-05	4.5811047504523293e-07	
162.9371191490193	4.004662006692788e-05	3.9596842991164184e-05	4.5008974317611583e-07	
165.46183244667284	3.9385835595203886e-05	3.894388808396885e-05	4.4224490912838737e-07	
168.02566621772516	3.873754482249623e-05	3.83032574526612e-05	4.345702802057256e-07	
170.6292266345446	3.810143503892179e-05	3.767464376187454e-05	4.27060438970005e-07	
173.27312926215015	3.7477204893160815e-05	3.705775077976028e-05	4.1971022561349507e-07	
175.9579992037507	3.686456383160462e-05	3.6452292833221914e-05	4.1251472169842155e-07	
178.68447124853947	3.626323157140936e-05	3.585799429582516e-05	4.054692351397812e-07	
181.45319002177868	3.5672937605076946e-05	3.5274589106113685e-05	3.985692863216655e-07	
184.2648101372089	3.509342073437311e-05	3.4701820314240016e-05	3.9181059524677754e-07	
187.11999635182175	3.4524428631566035e-05	3.413943965498232e-05	3.851890696306044e-07	
190.019423723029	3.3965717426126296e-05	3.3587207145369036e-05	3.787007938585616e-07	
192.9637777682679	3.34170513151725e-05	3.304489070526666e-05	3.7234201873398843e-07	
195.95375462707955	3.2878202196078124e-05	3.2512265799412275e-05	3.6610915195073173e-07	
198.99006122569847	3.234894931977546e-05	3.1989115099485005e-05	3.599987492308625e-07	
202.0734154441926	3.1829078963401935e-05	3.147522816491575e-05	3.540075060733117e-07	
205.20454628619316	3.1318384121035016e-05	3.097040114122938e-05	3.481322500647234e-07	
208.38419405125447	3.081666421135391e-05	3.0474436474802143e-05	3.423699337074536e-07	
211.6131105098844	3.032372480115066e-05	2.9987142642996864e-05	3.367176277245048e-07	
214.892059081287	2.9839377343691914e-05	2.950833389871344e-05	3.3117251480460007e-07	
218.22181501385919	2.9363438931002557e-05	2.9037830028459626e-05	3.257318837532438e-07	
221.60316556848443	2.8895732059209466e-05	2.857545612311056e-05	3.203931240193246e-07	
225.03691020466627	2.843608440614358e-05	2.8121042360582785e-05	3.151537205693675e-07	
228.5238607695462	2.7984328620454018e-05	2.7674423799702322e-05	3.100112490832383e-07	
232.06484168985054	2.7540302121539823e-05	2.723544018459542e-05	3.0496337144814835e-07	
235.66069016681035	2.7103846909652344e-05	2.6803935758976332e-05	3.0000783152923356e-07	
239.3122563741041	2.6674809385564395e-05	2.6379759089747903e-05	2.951424511969888e-07	
243.0204036588648	2.6253040179243885e-05	2.5962762899370724e-05	2.90365126593146e-07	
246.78600874580337	2.583839398700636e-05	2.555280390649161e-05	2.8567382461864453e-07	
250.60996194449422	2.543072941665562e-05	2.5149742674355973e-05	2.810665796279736e-07	
254.4931673598731	2.502990884015403e-05	2.475344346655966e-05	2.7654149031590996e-07	
258.43654310599635	2.4635798253393504e-05	2.4363774109724148e-05	2.72096716783484e-07	
262.4410215231124	2.4248267142666148e-05	2.3980605862706122e-05	2.6773047777108994e-07	
266.507549398097	2.3867188357458784e-05	2.3603813291976395e-05	2.6344104804779254e-07	
270.63708818830384	2.3492437989219703e-05	2.323327415282696e-05	2.592267559463475e-07	
274.8306142488838	2.312389525576781e-05	2.2868869276085635e-05	2.5508598103448755e-07	
279.08911906362675	2.2761442391035183e-05	2.251048246003809e-05	2.510171519136362e-07	
283.4136094793798	2.2404964539852964e-05	2.2158000367275153e-05	2.4701874413697745e-07	
287.80510794409827	2.2054349657508367e-05	2.181131242620072e-05	2.43089278239186e-07	
292.26465274858515	2.1709488413817272e-05	2.147031073695178e-05	2.3922731787086243e-07	
296.7932982719762	2.137027410147224e-05	2.1134889981496656e-05	2.3543146803112914e-07	
301.3921152310292	2.1036602548440237e-05	2.0804947337691758e-05	2.317003733924627e-07	
306.0621909332746	2.070837203419783e-05	2.048038239709052e-05	2.280327167117594e-07	
310.80462953409153	2.0385483209604066e-05	2.0161097086309304e-05	2.244272173229278e-07	
315.6205522977641	2.006783902022321e-05	1.9846995591767908e-05	2.2088262970561242e-07	
320.5110978625849	1.975534463292028e-05	1.9537984287631638e-05	2.1739774212587136e-07	
325.47742251006514	1.944790736556262e-05	1.9233971666792705e-05	2.1397137534429493e-07	
330.52070043831674	1.914543661967045e-05	1.893486827473753e-05	2.106023813878938e-07	
335.6421240396705	1.8847843815868115e-05	1.86405866461556e-05	2.0728964238173747e-07	
340.8429041825955	1.8555042331996454e-05	1.835104124415339e-05	2.0403206943721442e-07	
346.1242704979875	1.826694744375424e-05	1.8066148401944897e-05	2.008286015934046e-07	
351.4874716698928	1.79834762677444e-05	1.7785826266897005e-05	1.9767820480880702e-07	
356.9337757307372	1.770454770680726e-05	1.7509994746815167e-05	1.9457987100035945e-07	
362.46447036112943	1.7430082397529982e-05	1.7238575458360857e-05	1.9153261712729826e-07	
368.08086319431027	1.716000265982714e-05	1.697149167749832e-05	1.8853548431733163e-07	
373.7842821253185	1.6894232448493174e-05	1.670866829187369e-05	1.8558753703268914e-07	
379.57607562494815	1.6632697306632987e-05	1.6450031755034783e-05	1.8268786227406326e-07	
385.45761305857025	1.637532432088189e-05	1.619551004240489e-05	1.7983556882025913e-07	
391.43028500989345	1.6122042078330938e-05	1.5945032608928416e-05	1.7702978650172446e-07	
397.49550360974456	1.587278062507789e-05	1.5698530348310445e-05	1.7426966550609108e-07	
403.6547028699399	1.5627471426328816e-05	1.5455935553776983e-05	1.7155437571405763e-07	
409.9093390223323	1.538604732797877e-05	1.5217181880285638e-05	1.688831060640788e-07	
416.26089086311043	1.5148442519603946e-05	1.4982204308120906e-05	1.6625506394431579e-07	
422.71086010243414	1.4914592498801264e-05	1.4750939107811244e-05	1.6366947461042e-07	
429.2607717194863	1.4684434036814533e-05	1.4523323806308459e-05	1.6112558062784157e-07	
435.91217432302693	1.4457905145389651e-05	1.4299297154372977e-05	1.586226413375296e-07	
442.6666405175339	1.4234945044803936e-05	1.4078799095111507e-05	1.5615993234358635e-07	
449.52576727501685	1.401549413301789e-05	1.3861770733616169e-05	1.537367450220766e-07	
456.4911763125926	1.3799493955899949e-05	1.3648154307656937e-05	1.513523860497329e-07	
463.56451447591087	1.3586887178477407e-05	1.3437893159381448e-05	1.4900617695162887e-07	
470.74745412852144	1.3377617557169142e-05	1.3230931707978735e-05	1.4669745366691166e-07	
478.04169354727435	1.3171629912957732e-05	1.3027215423265336e-05	1.4442556613172422e-07	
485.4489573238469	1.2968870105460921e-05	1.282669080015458e-05	1.4218987787843583e-07	
492.97099677249224	1.2769285007864173e-05	1.2629305333971557e-05	1.39989765650441e-07	
500.60959034410683	1.257282248267798e-05	1.2435007496578154e-05	1.3782461903177832e-07	
508.36654404671106	1.237943135828545e-05	1.2243746713274436e-05	1.3569384009082263e-07	
516.2436918724502	1.2189061406247147e-05	1.2055473340443868e-05	1.3359684303750168e-07	
524.242896231207	1.2001663319332046e-05	1.1870138643912069e-05	1.3153305389323166e-07	
532.3660483909357	1.1817188690244731e-05	1.1687694777989569e-05	1.2950191017319117e-07	
540.6150689248177	1.1635589991020431e-05	1.150809476517094e-05	1.2750286058017384e-07	
548.9919081653474	1.1456820553060935e-05	1.1331292476463732e-05	1.2553536470960676e-07	
557.4985466654523	1.128083454778559e-05	1.1157242612321975e-05	1.2359889276520398e-07	
566.1369956667598	1.1107586967872834e-05	1.0985900684160146e-05	1.2169292528474304e-07	
574.909297575119	1.093703360906891e-05	1.0817222996424716e-05	1.1981695287558008e-07	
583.8175264434902	1.076913105254138e-05	1.0651166629201345e-05	1.1797047595934793e-07	
592.8637884623186	1.0603836647756268e-05	1.0487689421336844e-05	1.1615300452562112e-07	
602.0502224575035	1.0441108495858404e-05	1.0326749954056075e-05	1.1436405789392992e-07	
611.379000396087	1.0280905433535676e-05	1.0168307535054614e-05	1.1260316448394696e-07	
620.8523278997751	1.0123187017348769e-05	1.0012322183049249e-05	1.1086986159343721e-07	
630.4724447664181	9.96791350850853e-06	9.858754612768813e-06	1.0916369518354111e-07	
640.2416254995708	9.815045858084343e-06	9.707566220368901e-06	1.0748421967124151e-07	
650.1621798462554	9.664545692627286e-06	9.55871906925468e-06	1.0583099772858098e-07	
660.2364533430635	9.51637530019265e-06	9.41217587629659e-06	1.0420360008841275e-07	
670.4668278707137	9.370497616747262e-06	9.267899998424627e-06	1.026016053564081e-07	
680.8557222172046	9.226876212947458e-06	9.12585541958739e-06	1.0102459982901241e-07	
691.4055926496942	9.085475281274283e-06	8.986006738062634e-06	9.947217731716242e-08	
702.1189334952396	8.946259623513098e-06	8.848319154106772e-06	9.794393897551851e-08	
712.9982777305363	8.80919463856533e-06	8.712758457931255e-06	9.643949313696718e-08	
724.0461975807946	8.67424631058052e-06	8.579291017994307e-06	9.49584551521629e-08	
735.2653051278958	8.541381197397543e-06	8.447883769596871e-06	9.350044723401214e-08	
746.6582529279726	8.410566419284108e-06	8.318504203772337e-06	9.206509830674555e-08	
758.2277346385576	8.281769647964334e-06	8.191120356459774e-06	9.06520438595403e-08	
769.9764856554507	8.154959095924457e-06	8.065700797951072e-06	8.926092580444548e-08	
781.9072837594538	8.030103505987223e-06	7.94221462260266e-06	8.789139233842079e-08	
794.0229497731273	7.907172141145956e-06	7.820631438802883e-06	8.65430978094273e-08	
806.3263482277227	7.786134774649528e-06	7.70092135918654e-06	8.521570258628941e-08	
818.82038804045	7.666961680329988e-06	7.583054991088368e-06	8.39088729322995e-08	
831.5080232022387	7.549623623164829e-06	7.467003427227645e-06	8.262228088235269e-08	
844.3922534761538	7.4340918500662325e-06	7.35273823661643e-06	8.135560412347247e-08	
857.4761251066391	7.320338080889963e-06	7.240231455684075e-06	8.010852587870485e-08	
870.7627315397452	7.208334499656868e-06	7.129455579611287e-06	7.888073479412207e-08	
884.2552141545192	7.098053745980201e-06	7.020383553866946e-06	7.767192482889172e-08	
897.9567630057271	6.989468906692322e-06	6.912988765941354e-06	7.648179514832114e-08	
911.8706175780853	6.882553507664462e-06	6.807245037269744e-06	7.531005001972287e-08	
926.0000675521785	6.777281505813656e-06	6.703126615340249e-06	7.415639871101276e-08	
940.3484535822448	6.673627281291036e-06	6.600608165980561e-06	7.30205553919832e-08	
954.9191680860141	6.571565629845963e-06	6.499664765817942e-06	7.190223903808947e-08	
969.715656046784	6.4710717553607e-06	6.4002718949073055e-06	7.080117333672399e-08	
984.7414158279239	6.3721212625505415e-06	6.302405429522382e-06	6.971708659586666e-08	
1000.0	6.27469014982442e-06	6.206041635105104e-06	6.864971165501968e-08	


==> data/fig_iss_ph2_bode_24.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017004331195752205	3.1858742053235603e-07	
0.10154950161807173	0.00017278466415118562	0.0001727609345058149	3.1863157695211187e-07	
0.10312301278878754	0.0001755487736805152	0.00017552466796000904	3.1867710819959874e-07	
0.10472090554055413	0.00017835991065214078	0.00017833542320251015	3.1872405694774e-07	
0.10634355766636439	0.0001812190100408309	0.00018119413512006658	3.1877246718558554e-07	
0.10799135281311975	0.00018412703171742393	0.0001841017634942506	3.188223842585484e-07	
0.1096646805723366	0.00018708496138198917	0.00018705929393460634	3.1887385490951534e-07	
0.11136393657225817	0.0001900938115420566	0.00019006773885686258	3.189269273214961e-07	
0.11308952257139368	0.00019315462253847283	0.00019312813850877586	3.189816511611641e-07	
0.11484184655350702	0.0001962684636216082	0.0001962415620463208	3.19038077624055e-07	
0.11662132282407707	0.00019943643408081553	0.0001994091086631332	3.1909625948098356e-07	
0.11842837210825283	0.00020265966443023005	0.00020263190877629805	3.1915625112554904e-07	
0.12026342165032622	0.0002059393176542057	0.00020591112527176876	3.1921810862343625e-07	
0.12212690531474645	0.00020927659051590068	0.00020924795481293875	3.192818897629505e-07	
0.12401926368869937	0.00021267271493276095	0.00021264362921611122	3.193476541070214e-07	
0.12594094418627644	0.00021612895942290397	0.00021609941689686854	3.194154630467586e-07	
0.12789240115425762	0.00021964663062667487	0.0002196166243916132	3.1948537985672653e-07	
0.12987409597953362	0.0002232270749079473	0.00022319659795885755	3.195574697514353e-07	
0.13188649719819254	0.00022687168004004944	0.00022684072526513524	3.1963179994382057e-07	
0.13393008060629666	0.00023058187698154302	0.00023055043716076583	3.1970843970544816e-07	
0.13600532937237603	0.0002343591417474478	0.0002343272095510697	3.1978746042803024e-07	
0.13811273415166478	0.00023820499738190403	0.00023817256536901683	3.1986893568714036e-07	
0.14025279320210793	0.00024212101603869339	0.00024208807665573526	3.199529413077048e-07	
0.1424260125021654	0.00024610882117650346	0.00024607536675576655	3.200395554310663e-07	
0.1446329058704415	0.0002501700898763239	0.0002501361126344503	3.201288585843187e-07	
0.14687399508716817	0.00025430655528890816	0.00025427204732537576	3.2022093375145194e-07	
0.14914981001757044	0.00025852000922081886	0.00025848496251641977	3.203158664464444e-07	
0.15146088873714358	0.0002628123048682246	0.00026277671128353364	3.204137447886449e-07	
0.1538077776588715	0.00026718535970829686	0.0002671492109821334	3.205146595801066e-07	
0.15619103166241588	0.00027164115855882133	0.00027160444630670594	3.2061870438505105e-07	
0.15861121422530794	0.00027618175681745096	0.00027614447253005364	3.207259756119398e-07	
0.16106889755617235	0.0002808092838929174	0.000280771418934506	3.208365725971869e-07	
0.16356466273001555	0.00028552594684149596	0.0002854874924483779	3.2095059769195156e-07	
0.1660990998256107	0.00029033403422306584	0.0002902949815020308	3.2106815635072144e-07	
0.16867280806501112	0.00029523592019226774	0.0002951962601190302	3.2118935722267716e-07	
0.1712863959552255	0.00030023406884151406	0.00030019379225915686	3.2131431224556743e-07	
0.17394048143208848	0.0003053310388139851	0.00030529013643140686	3.2144313674208974e-07	
0.17663569200636045	0.0003105294882062414	0.00031048795059661	3.215759495189139e-07	
0.17937266491209122	0.0003158321797817329	0.00031578999738094766	3.2171287296826674e-07	
0.18215204725728248	0.00032124198651828015	0.00032119914962344085	3.2185403317292363e-07	
0.18497449617688488	0.00032676189751458035	0.0003267183962824735	3.2199956001296754e-07	
0.18784067898816573	0.00033239502428295496	0.0003323508487285536	3.2214958727627445e-07	
0.1907512733484843	0.00033814460745794193	0.00033809974745292406	3.2230425277177633e-07	
0.19370696741551147	0.0003440140239529372	0.00034396846922422615	3.224636984456781e-07	
0.1967084600099325	0.0003500067945999911	0.0003499605347283223	3.2262807050071576e-07	
0.19975646078067044	0.00035612659231101774	0.00035607961672953694	3.2279751951843425e-07	
0.20285169037266976	0.00036237725080219584	0.00036232954879508695	3.229722005855121e-07	
0.2059948805972802	0.0003687627739271846	0.0003687143346283436	3.231522734217727e-07	
0.20918677460527996	0.00037528734566907277	0.00037523815806081825	3.2333790251377556e-07	
0.21242812706258082	0.0003819553408456891	0.00038190539375752933	3.235292572495235e-07	
0.215719704328655	0.0003887713365881549	0.0003887206186956073	3.237265120585359e-07	
0.21906228463772706	0.00039574012465836973	0.0003956886244818452	3.2392984655437834e-07	
0.22245665828277353	0.00040286672467757526	0.00040281443058133283	3.2413944568140083e-07	
0.22590362780237347	0.00041015639834532727	0.00041010329853650757	3.243554998650177e-07	
0.22940400817045398	0.00041761466473619693	0.0004175607472639442	3.245782051657075e-07	
0.23295862698897662	0.00042524731677044534	0.0004251925695251265	3.248077634371544e-07	
0.2365683246836085	0.0004330604389648584	0.0004330048496773907	3.250443824881675e-07	
0.2402339547024262	0.00044106042658106914	0.00044100398282236996	3.252882762484138e-07	
0.243956383717698	0.00044925400630114256	0.00044919669548171027	3.2553966493897365e-07	
0.24773649183079302	0.0004576482585741782	0.00045759006794382457	3.2579877524595764e-07	
0.2515751727802653	0.0004662506417933635	0.00046619155844110604	3.2606584049971773e-07	
0.2554733341531623	0.0004750690184805529	0.0004750090293346928	3.263411008570483e-07	
0.2594318975996074	0.00048411168367532063	0.00048405077550371764	3.266248034890755e-07	
0.26345179905070754	0.0004933873957478421	0.0004933255551584139	3.2691720277258053e-07	
0.2675339889398373	0.0005029054098802916	0.0005028426233217573	3.272185604866624e-07	
0.27167943242735193	0.0005126755144901123	0.0005126117682530093	3.2752914601335056e-07	
0.2758891096287819	0.0005227080709010214	0.0005226433511190202	3.278492365439563e-07	
0.28016401584656353	0.0005330140566045368	0.0005329483492560894	3.2817911728919424e-07	
0.2845051618053608	0.0005436051124968288	0.0005435384034071867	3.2851908169476145e-07	
0.28891357389103245	0.0005544935945236229	0.0005544258693672587	3.2886943166217135e-07	
0.2933902943933029	0.0005656926302205816	0.0005656238745240667	3.292304777736512e-07	
0.29793638175219256	0.0005772161806992726	0.0005771463798446523	3.2960253952367106e-07	
0.30255291080826724	0.00058907910870066	0.0005890082479293841	3.29985945554776e-07	
0.30724097305676445	0.0006012972534206605	0.0006012253178381348	3.303810338981859e-07	
0.31200167690565833	0.0006138875129074738	0.000613814487488293	3.30788152221692e-07	
0.3168361479377224	0.0006268679349402299	0.0006267938045341728	3.3120765808206324e-07	
0.3217455291766536	0.0006402578174256675	0.000640182566764548	3.3163991918198243e-07	
0.32673098135731937	0.0006540778194970588	0.0006540014332025178	3.320853136352234e-07	
0.33179368320019265	0.0006683500846711393	0.0006682725472634983	3.3254423023556736e-07	
0.33693483169003946	0.0006830983776188623	0.0006830196735271599	3.330170687327618e-07	
0.3421556423589239	0.0006983482363396444	0.0006982683499129955	3.335042401146238e-07	
0.3474573495735992	0.0007141271418030044	0.0007140460573234456	3.3400616689507456e-07	
0.35284120682735126	0.0007304647074438646	0.0007303824091408689	3.345232834082321e-07	
0.3583084870363649	0.0007473928912780079	0.0007473093633448728	3.3505603611076656e-07	
0.3638604828406817	0.000764946233853902	0.0007648614604662583	3.3560488388801906e-07	
0.3694985069098218	0.0007831621257908657	0.0007830760911275707	3.3617029837035716e-07	
0.37522389225314035	0.0008020811092890041	0.0008019937975557425	3.36752764254122e-07	
0.3810379925349945	0.0008217472187556883	0.0008216586142116394	3.373527796305948e-07	
0.3869421823947922	0.0008422083666038157	0.0008421184535918023	3.3797085632407505e-07	
0.39293785777200174	0.0008635167813730087	0.0008634255443536283	3.386075202340277e-07	
0.39902643623619527	0.000885729506649142	0.0008856369302394266	3.392633116895948e-07	
0.4052093573222091	0.0009089089708642655	0.0009088150398815443	3.399387858096666e-07	
0.41148808287049476	0.0009331236400166405	0.0009330283395283768	3.4063451287185843e-07	
0.41786409737274555	0.0009584487677466578	0.0009583520831271635	3.413510786916598e-07	
0.4243389083228771	0.0009849672601505038	0.0009848691771456098	3.420890850097307e-07	
0.43091404657344795	0.0010127706763538382	0.0010126711811547845	3.4284914989089254e-07	
0.4375910666976019	0.0010419603903888586	0.0010418594697169234	3.436319081308114e-07	
0.4443715473566186	0.0010726489455634963	0.0010725465867671602	3.444380116763355e-07	
0.45125709167315986	0.001104961639600327	0.0011048578307671466	3.452681300555292e-07	
0.4582493276102989	0.001139038387777376	0.001138933117863169	3.4612295082198437e-07	
0.4653499083564233	0.0011750359226852163	0.001174929181663742	3.4700318000925676e-07	
0.4725605127161014	0.001213130403778721	0.001213022182815697	3.4790954260373054e-07	
0.4798828455070056	0.0012535205286672477	0.0012534108203234558	3.4884278302853334e-07	
0.4873186379629853	0.0012964312624453235	0.0012963200609146307	3.498036656462186e-07	
0.49486964814338685	0.0013421183332324228	0.0013420056346219666	3.507929752815747e-07	
0.5025376613487146	0.0013908736841277273	0.0013907594867893416	3.5181151775906584e-07	
0.5103244905427329	0.0014430321277332332	0.0014429164326575134	3.52860120467284e-07	
0.5182319767811088	0.0014989795245651842	0.001498862335852689	3.5393963294682613e-07	
0.5262619896466971	0.0015591629086860453	0.0015590442341141817	3.5505092750587615e-07	
0.5344164276915693	0.0016241031238394116	0.0016239829755489666	3.561948998688386e-07	
0.5426972188858914	0.0016944107276093538	0.0016942891229419282	3.573724698634259e-07	
0.5511063210737586	0.0017708061941045228	0.0017706831566320742	3.585845821534845e-07	
0.559645722436092	0.001854145834520203	0.0018540213953216428	3.5983220702951436e-07	
0.5683174419607084	0.0019454554170076303	0.0019453296162666599	3.611163412690864e-07	
0.5771235299196736	0.0020459742927716237	0.0020458471817972755	3.624380091118777e-07	
0.5860660683540517	0.0021572140689021194	0.002157085712712952	3.637982633947633e-07	
0.595147171566167	0.002281037747271901	0.002280908227942536	3.651981870923843e-07	
0.604368986619493	0.002419768170962253	0.002419637592016992	3.666388962978354e-07	
0.6137336938462858	0.002576339270997045	0.0025762077632616284	3.681215545908621e-07	
0.6232435073630855	0.002754511203123616	0.0027543789328292457	3.696475178639143e-07	
0.6329006755942035	0.002959183237365476	0.00295905041700733	3.7121728517256127e-07	
0.6427074818033226	0.0031968604449351783	0.003196727348726616	3.7283291396232114e-07	
0.6526662446333333	0.0034763702104425817	0.0034762371974241626	3.744954328209961e-07	
0.6627793186545348	0.0038099997949281542	0.0038098673428197207	3.762061883115297e-07	
0.6730490949213316	0.0042153747509317595	0.004215243509053795	3.779665970772558e-07	
0.6834780015375548	0.004718709135520044	0.0047185800106028155	3.797781572200775e-07	
0.6940685042305437	0.005360756907417576	0.0053606312102251275	3.816424806858266e-07	
0.7048231069341222	0.00620850039623585	0.006208380108949828	3.835613573777686e-07	
0.7157443523806098	0.007380247733066347	0.0073801360392486345	3.8553689386051464e-07	
0.7268348227020044	0.009106259709070159	0.009106162166953546	3.8757185419493836e-07	
0.7380971400404808	0.011901295374618908	0.011901222947989279	3.8967065753090656e-07	
0.7495339671683494	0.01719324471132616	0.01719322362040731	3.918431704102775e-07	
0.7611480081176202	0.030825646865672886	0.030825764404742714	3.9412724841750637e-07	
0.7729420088193235	0.10102107970750836	0.10102125710337234	3.967713669409197e-07	
0.784918757752735	0.04249306078818877	0.04249345802244406	3.98437390003407e-07	
0.7970810866046624	0.020164567039759124	0.020164914800304537	4.008843309953453e-07	
0.8094318709389453	0.01306318355275494	0.013063491632384058	4.033771396588204e-07	
0.8219740308763326	0.009618965614840212	0.009619252419493666	4.059293252805822e-07	
0.8347105317848907	0.007589169548000096	0.007589444149572927	4.0854898569178765e-07	
0.847644384981113	0.006251052626794044	0.006251319943900322	4.1124056785915157e-07	
0.8607786484418896	0.005302087457779246	0.00530235043158063	4.140072929575319e-07	
0.8741164275275125	0.004593557090160473	0.004593817619127996	4.168519292637027e-07	
0.8876608757158821	0.004043886667738735	0.004044146052555961	4.197770781641946e-07	
0.9014151953480897	0.0036046121445582743	0.0036048713198017605	4.227852970097873e-07	
0.9153826383855528	0.0032451336694588454	0.003245393333366282	4.258791594022672e-07	
0.9295665071788846	0.0029451801307070133	0.0029454408222758773	4.290612886570079e-07	
0.9439701552486742	0.002690789926750863	0.0026910520738060635	4.323343788491857e-07	
0.9585969880783669	0.0024720323524043434	0.002472296302784062	4.357012097653697e-07	
0.9734504639194281	0.0022816495338461268	0.002281915576317579	4.391646589264342e-07	
0.9885340946089864	0.0021142124656571217	0.002114480844338008	4.427277121558767e-07	
1.0038514464001433	0.001965577587540086	0.0019658485120722996	4.463934736505447e-07	
1.01940614080515	0.0018325260274634418	0.0018327996803232593	4.5016517607615873e-07	
1.0352018554516484	0.0017125176574517903	0.001712794199275071	4.540461910140388e-07	
1.051242324952181	0.0016035194537826483	0.0016037990272766021	4.580400400509333e-07	
1.0675313417871697	0.0015038831959453178	0.0015041659287658505	4.621504067046333e-07	
1.0840727572015847	0.0014122566789496124	0.001412542685798706	4.66381149372893e-07	
1.1008704821154982	0.001327518152949915	0.0013278075370642339	4.707363155089003e-07	
1.117928488048752	0.0012487271523091898	0.001249020006453162	4.7522015719078144e-07	
1.1352508080599522	0.001175087074592386	0.0011753834816266454	4.798371483169516e-07	
1.1528415377000134	0.00110591630188751	0.0011062163349502294	4.845920036492229e-07	
1.1707048359804781	0.001040625607565772	0.0010409293298754467	4.894896999607371e-07	
1.1888449263568397	0.000978700233617501	0.0009790076978773126	4.945354996069804e-07	
1.2072660977271032	0.0009196854636680786	0.000919996711020165	4.99734976875654e-07	
1.225972705445816	0.0008631748218945678	0.0008634898803325692	5.050940475394025e-07	
1.2449691723538168	0.0008088002414071968	0.0008091191235006128	5.106190021583881e-07	
1.2642599898239333	0.0007562236952224859	0.0007565463949258621	5.163165438519156e-07	
1.2838497188228888	0.0007051298870933385	0.0007054563752889855	5.221938316108464e-07	
1.3037429909896587	0.0006552196702545605	0.0006555498884773069	5.282585311025011e-07	
1.3239445097305402	0.0006062039075199521	0.0006065377589772668	5.345188776380161e-07	
1.3444590513311867	0.0005577975113834274	0.0005581348478025758	5.40983766961223e-07	
1.3652914660858761	0.0005097134117160872	0.000510054013517506	5.476629526848191e-07	
1.386446679444272	0.000461656195626034	0.00046199974121862456	5.545680771297542e-07	
1.4079296931759626	0.0004133151756533106	0.00041366117581425753	5.617115097800206e-07	
1.4297455865530366	0.000364356578029031	0.00036470431476020297	5.690846616590285e-07	
1.451899517550985	0.00031441492570046724	0.000314763254033635	5.767309167039766e-07	
1.4743967240682132	0.0002630840125607227	0.00026343098820528685	5.846518439759856e-07	
1.4972425251644468	0.00020991086441275164	0.00021025283594192293	5.928632686193873e-07	
1.5204423223183279	0.00015440943614965287	0.0001547382557507371	6.013825993443582e-07	
1.5440016007044985	9.620623167730545e-05	9.649686096650486e-05	6.102290123046527e-07	
1.5679259304904682	3.705498206305848e-05	3.7136136315574285e-05	6.194237402213031e-07	
1.5922209681535842	4.229303307276395e-05	4.1707575312013814e-05	6.289903993654267e-07	
1.6168924578184014	0.00011343467280847885	0.00011294572514297211	6.389553733535236e-07	
1.6419462326147771	0.00019530503084761271	0.00019484395966499522	6.493482716233342e-07	
1.667388216057011	0.000288075811539017	0.0002876267301488394	6.602024827164843e-07	
1.6932244234443516	0.00039464873278774893	0.00039420641006950177	6.71555847737119e-07	
1.7194609632832076	0.0005194382398463763	0.0005190009773979069	6.834514885431245e-07	
1.7461040387313935	0.0006689798087916007	0.0006685476884007961	6.959388499607361e-07	
1.7731599490647525	0.0008532628049250072	0.0008528372660250293	7.090752598203015e-07	
1.8006350911665105	0.0010883250395854985	0.0010879090393469833	7.229251384600648e-07	
1.828535961039703	0.0014016364654441124	0.0014012351829822325	7.375676398207853e-07	
1.8568691553430368	0.0018444796742921657	0.001844102236270426	7.530935202015882e-07	
1.885641372950552	0.0025247915699753453	0.002524455362820964	7.696112845130785e-07	
1.9148594165354507	0.0037144571170139766	0.003714200734352066	7.872529885399471e-07	
1.9445301941784663	0.006340609452953637	0.006340545984700612	8.061895546518824e-07	
1.974660721001155	0.016280233411130003	0.016280873411811888	8.267918059763752e-07	
2.0052581208244957	0.020716580551825903	0.020717026379013233	8.490451614958959e-07	
2.036329627853186	0.007933045586390795	0.007933883355070667	8.727307104204095e-07	
2.067882588386045	0.004924114010529559	0.004924859177263529	8.99130184034739e-07	
2.0999244625529108	0.003623371347639065	0.003624045147961434	9.284081926195097e-07	
2.132462826078452	0.0028967745020151495	0.0028973804460413265	9.61174236912011e-07	
2.1655053720733157	0.002429932033423466	0.002430450947583003	9.982695386597526e-07	
2.199059912853022	0.0021008897305028465	0.00210126389166844	1.040854250755762e-06	
2.2331343817850464	0.0018498447663448257	0.0018499073397724418	1.0906046455585903e-06	
2.267736835164523	0.0016317981570314994	0.0016309525833807434	1.150856522429059e-06	
2.302875454119006	0.0016458978886482172	0.0016446707231526855	1.2460425284177e-06	
2.3385585465427567	0.0014820475952822133	0.0014833664053224105	1.3197880232777505e-06	
2.3747945490609914	0.001356705150858898	0.0013578790980374644	1.4377925206589793e-06	
2.411592029024571	0.001259142976853376	0.0012598575898483573	1.602895761698709e-06	
2.4489596865355954	0.0011749958319738926	0.0011741800347589895	1.8555625866300122e-06	
2.4869063565043885	0.0011090748418332178	0.0011115055677376321	3.3203836320740243e-06	
2.5254410107383527	0.0010616000444637135	0.0010648522684358493	4.404362584336467e-06	
2.564572760063192	0.0009992449023474973	0.0010077780813611092	1.069224518391034e-05	
2.604310856476998	0.0009625572924581051	0.0009577580329267284	4.969096307250593e-06	
2.6446646953377266	0.0009145720982246912	0.0009128628626676561	1.7634626469417708e-06	
2.6856438175845567	0.0008727014385837741	0.0008719961282050168	8.593308594693281e-07	
2.727257911993673	0.0008346660505394094	0.0008344306904819911	4.778041886383489e-07	
2.769516817469004	0.0007995914774873954	0.0007996257091824816	3.3421697377940913e-07	
2.812430525368455	0.0007669440599680039	0.0007671534560440419	3.322646790540667e-07	
2.8560091818661824	0.0007363288593187956	0.0007366622783895323	3.855517236023593e-07	
2.9002630903514777	0.0007074272031575275	0.0007078542432048839	4.4871723279944015e-07	
2.945202713864811	0.000679968484484782	0.000680469830365133	5.091354146038411e-07	
2.9908386775716385	0.0006537135893911686	0.000654276346356562	5.645418142932672e-07	
3.0371817712745264	0.0006284430619440523	0.0006290582853321596	6.15243027786474e-07	
3.0842429519642045	0.000603947173307897	0.0006046084636059259	6.62071213303819e-07	
3.1320333464101533	0.0005800162776618048	0.0005807189314538	7.058616019907031e-07	
3.180564253791325	0.0005564301090500046	0.0005571705755843826	7.473342741709089e-07	
3.2298471483676323	0.000532944449646448	0.0005337199598462122	7.870855502666063e-07	
3.2798936821928324	0.0005092728865050595	0.0005100811763972125	8.256066448961628e-07	
3.3307156878694446	0.0004850598915615501	0.0004858989665510509	8.633059903505483e-07	
3.3823251813463506	0.0004598385003171899	0.00046070639142913234	9.005289343592155e-07	
3.43473436475976	0.00043295978046829553	0.00043385422696971994	9.37573716247943e-07	
3.487955629318178	0.0004034680823497473	0.00040438601708257186	9.747040953258172e-07	
3.542001558232087	0.0003698654125929581	0.00037080195413224595	1.0121592977058782e-06	
3.5968849296890193	0.0003296313604197732	0.0003305774438188133	1.0501618598306369e-06	
3.6526187198747286	0.0002781581940482618	0.000279093552176972	1.0889236689476325e-06	
3.7092161060411786	0.0002062574313905053	0.0002071199017584991	1.128649807856157e-06	
3.7666904696220658	9.95578191450401e-05	9.990096180559153e-05	1.1695371136717613e-06	
3.8250553993966134	0.00021557558933525437	0.0002144481216657945	1.2117474701724652e-06	
3.884324694702404	0.0012963607780698103	0.0012966067493429166	1.2551598161707347e-06	
3.9445123686979775	0.0020162856193771325	0.0020162354385651377	1.3026592986071543e-06	
4.005632651675993	0.0010563867788939965	0.001057581950703903	1.3504482133512871e-06	
4.067699994427721	0.0008011513051355176	0.0008025227413877115	1.4008587644648292e-06	
4.130729071659682	0.0006823293182708863	0.0006837793731711959	1.4541337962077164e-06	
4.194734785463209	0.0006112923393883976	0.0006128029479436565	1.5106173751039689e-06	
4.259732268837781	0.0005624454629628699	0.0005640136039675073	1.5707361361292622e-06	
4.325736889268946	0.0005257115539684272	0.0005273386384777528	1.6349942078107442e-06	
4.392764252361694	0.0004963202474520869	0.0004980095158701294	1.703985738818171e-06	
4.460830205530115	0.0004717141516767045	0.0004734699002103084	1.7784154739960384e-06	
4.5299508417442365	0.00045038994690453236	0.0004522172973835463	1.8591268996619719e-06	
4.600142503334918	0.0004313955776122893	0.0004333004426253081	1.9471398925000775e-06	
4.671421785857698	0.00041408635888884207	0.0004160754878345961	2.043701362370574e-06	
4.743805542016518	0.00039799480283967607	0.0004000758604341031	2.1503542734402782e-06	
4.817310885648243	0.0003827537517015428	0.0003849353928939025	2.2690332609818075e-06	
4.891955195768907	0.0003680441687960958	0.0003703360552016592	2.402199573553919e-06	
4.967756120682691	0.0003535509128359567	0.0003559635521207964	2.553035503627669e-06	
5.044731582154526	0.00033891208144496625	0.0003414562025812502	2.7257310798089446e-06	
5.122899779647386	0.00032364075280865313	0.00032632546834190197	2.925917876883323e-06	
5.202279194625215	0.00030697298429677546	0.00030980059412097306	3.161345351327271e-06	
5.282888594922542	0.00028751499411527713	0.0002904653888110101	3.4429832745096445e-06	
5.364747039181794	0.00026226504004174425	0.0002652409148728186	3.7870130566126655e-06	
5.447873881359371	0.00022325539798315663	0.0002258240629725297	4.214630183831361e-06	
5.532288775301544	0.00014655941351006884	0.00014569286462758706	4.761666025465104e-06	
5.618011679391243	0.0005925710759962692	0.0005975358321375574	5.562079280806015e-06	
5.705062861266868	0.0005055957709204417	0.000509504158614966	6.766245835110371e-06	
5.793462902614208	0.0003911852494594695	0.0003992463518134272	8.485639228079692e-06	
5.883232704032601	0.0003441691400986005	0.00035580231625919907	1.1655232530980713e-05	
5.974393489976511	0.00031145798358905077	0.0003304244448525186	1.9186753078344316e-05	
6.06696681377367	0.0002741933095539531	0.00031240598525170853	5.3000220684576015e-05	
6.160974562720967	0.0003305112367897376	0.0002981122114929825	3.5481885346915316e-05	
6.25643896325932	0.0003003783611008772	0.0002859690941998608	1.4520232758623729e-05	
6.353382586228693	0.0002838726084716386	0.0002751781500065589	8.696737863575281e-06	
6.451828352204593	0.0002712851221400213	0.00026528426824956846	6.0044376910602335e-06	
6.551799536917215	0.00026043539261923253	0.0002560016931907858	4.445928573184424e-06	
6.653319776754563	0.0002505362281943619	0.0002471338250440209	3.420851837423436e-06	
6.756413074350862	0.00024119740578091545	0.0002385315558369493	2.68735318917008e-06	
6.861103804261538	0.00023217593033531784	0.00023006840245176936	2.1291984850135112e-06	
6.9674167187261515	0.0002232865490376853	0.00022162228995994352	1.6834225150580106e-06	
7.075376953520617	0.00021435641869391574	0.00021305757336020383	1.3129275742319016e-06	
7.1850100339000935	0.00020518859283380413	0.0002042003884683621	9.950669037756725e-07	
7.2963418806339915	0.00019551275232912248	0.00019479460654297828	7.185037430063317e-07	
7.40939881613446	0.0001848884419955697	0.0001844060809838952	4.927161104874369e-07	
7.5242075706798515	0.00017246163153842027	0.00017217355737700574	3.9639141056502804e-07	
7.640795288734611	0.00015619266866535872	0.0001560057246112221	5.595989616034236e-07	
7.759189535367103	0.00012963904914599052	0.00012917556592384417	9.688521542576001e-07	
7.879418302766868	0.00010065406820092078	0.00010034553848130996	1.746837306739179e-06	
8.001510016862884	0.0002595296561245415	0.000262356436610926	3.892673212523073e-06	
8.125493544044346	0.00019820235161833877	0.00019553562919337933	1.2442490571417528e-05	
8.251398197985628	0.00017104349125812135	0.00016735575940581	3.716678363704129e-06	
8.379253746576957	0.00014792056457752048	0.00014630644381045927	1.8603641304730812e-06	
8.509090418962503	0.0001262973375623022	0.0001254430922034368	1.1920229962141356e-06	
8.640938912687513	0.00010122066868168554	0.00010086296698940088	8.700412065723358e-07	
8.774830400956196	6.76103312594115e-05	6.762552423494609e-05	7.193666031146906e-07	
8.910796540002062	2.7124891742690222e-05	2.7854656827053323e-05	7.553921587453968e-07	
9.048869476572474	0.00013986932948006556	0.00014014537378195254	1.33096730895341e-06	
9.189081855529167	0.0008256959757169457	0.0008204797873928692	6.618852221554271e-06	
9.331466827566528	0.0006503051753907278	0.0006507355226960567	5.838863985592223e-06	
9.476058057049498	0.00037799184433082953	0.00038317397671395207	5.3597906447301655e-06	
9.622889729972897	0.0002965483526475446	0.0002974143084246788	9.742635256185872e-07	
9.771996562044086	0.0002501715521176974	0.0002535701684363991	3.6557245596848357e-06	
9.923413806890872	0.00021952101034425676	0.00022525890836144335	5.7997822340167e-06	
10.0771772643966	0.00019332598875540844	0.00020386589037218694	1.0623636955610548e-05	
10.233323289164382	0.00017106916155184914	0.00018523522685636216	3.4801987127112514e-05	
10.391888799112495	0.00018030815021704316	0.00016585883210708661	1.4602977566983912e-05	
10.552911284202958	0.00014498563901714837	0.0001390391818136656	6.8025384703432005e-06	
10.716428815305356	0.00011262043050454749	0.00011694764046193936	4.362076044792846e-06	
10.882480053198018	0.0002718172190019801	0.0002737273114065639	2.887662083623909e-06	
11.051104257708666	0.0002085811149136102	0.00020763279186350754	2.169801348302592e-06	
11.222341296996655	0.00018554279990087746	0.00018437999650835023	1.6638546669082982e-06	
11.39623165697915	0.00017192246953552038	0.0001708985232782644	1.2829841157285412e-06	
11.572816450903245	0.00016196200982530691	0.00016113322896046202	9.804229044086562e-07	
11.752137429066462	0.0001538666470021323	0.000153233772570307	7.292187283756716e-07	
11.93423698868786	0.00014688543253964015	0.00014643812621947417	5.130633837102046e-07	
12.119158183932093	0.00014064131684517607	0.00014036880926626187	3.2217496132472726e-07	
12.306944736088793	0.00013491976516873913	0.0001348137287515958	1.5522292155299908e-07	
12.497641043909683	0.00012958677895743686	0.00012964230930350999	8.906283564459483e-08	
12.691292194105861	0.00012455175667321408	0.0001247683990344611	2.1982214626006055e-07	
12.887943972007742	0.00011974720794151237	0.00012013199263840391	3.851036589719906e-07	
13.08764287239018	0.00011510875961990277	0.00011568943673209699	5.808688350099116e-07	
13.290436110465315	0.00011054940903671502	0.00011140781513224015	8.92071272757421e-07	
13.496371633045765	0.00010668162419316786	0.00010726154748983388	5.814774696523166e-07	
13.705498129880782	0.00010239046694064705	0.00010323023153312106	8.405025277281104e-07	
13.917865045168076	9.825272368134939e-05	9.92972196703285e-05	1.0457342239327423e-06	
14.133522589243995	9.42027649058707e-05	9.54486479383665e-05	1.247165684420593e-06	
14.35252175045488	9.021405585029145e-05	9.167275385378572e-05	1.4598225060704425e-06	
14.574914307212275	8.626753185096529e-05	8.795938463159218e-05	1.6927101252269027e-06	
14.800752840235097	8.234546965572044e-05	8.42996342826423e-05	1.9547045237972533e-06	
15.030090744981337	7.84288842311273e-05	8.068557002896071e-05	2.256916875323596e-06	
15.262982244272472	7.449678817961672e-05	7.71100218819202e-05	2.613245660886055e-06	
15.499482401113475	7.052167554515165e-05	7.356641766127015e-05	3.0448104232650174e-06	
15.739647131711472	6.645888085175656e-05	7.004865117497053e-05	3.590432049637647e-06	
15.98353321869612	6.224900522275514e-05	6.655097487268677e-05	4.304477464337008e-06	
16.23119832454485	5.778441816070845e-05	6.306791070728771e-05	5.290904490309414e-06	
16.482701005216104	5.2856501509832506e-05	5.959417460198968e-05	6.758635976209407e-06	
16.738100723993853	4.6990410732855824e-05	5.612461108481622e-05	9.200097079031036e-06	
16.997457865546615	3.883683848901286e-05	5.265413548419789e-05	1.411061723328668e-05	
17.26083375020432	2.447450727357991e-05	4.917768169337124e-05	2.886460889118201e-05	
17.528290648456405	0.00010400069419405423	4.5690153991289736e-05	7.83596093014564e-05	
17.799891795674554	6.491298687189543e-05	4.218638183018594e-05	2.3225419578525124e-05	
18.075701407063548	5.108610225592947e-05	3.866107695785118e-05	1.2496467567546642e-05	
18.35578469284383	4.3713061690163306e-05	3.510879289330041e-05	8.635967582609771e-06	
18.64020787366921	3.797695282299322e-05	3.1523887950699876e-05	6.455748716138281e-06	
18.929038196283646	3.2956446092386684e-05	2.7900495523132655e-05	5.055993381957463e-06	
19.222343949420477	2.8310702197937385e-05	2.4232511433350633e-05	4.07869590740135e-06	
19.52019447994806	2.3834128752637792e-05	2.0513624777827535e-05	3.3223880842331028e-06	
19.822660209265607	1.9408039185826412e-05	1.6737470872298315e-05	2.673918448024005e-06	
20.12981264995304	1.4930843715651446e-05	1.2898183112674845e-05	2.0363312406178484e-06	
20.441724422678867	1.0247983844040259e-05	8.992619979853449e-06	1.2554360424187678e-06	
20.75846927337004	5.010262961348451e-06	5.033796903739341e-06	7.699349355436402e-07	
21.08012209064783	1.0011619078732933e-05	1.3381350443194907e-06	8.76380652481845e-06	
21.406758923533914	2.049443547224883e-06	3.5513451167845524e-06	4.286085842675689e-06	
21.738456999430788	4.546773572931061e-06	7.786784083487424e-06	3.4131083131573033e-06	
22.075294742380795	9.59357505815819e-06	1.2214839911130396e-05	2.6337717534718855e-06	
22.417351791608088	1.4602880844338968e-05	1.68008901880457e-05	2.1991293567577e-06	
22.764709020347887	1.9661179143152542e-05	2.1552482559482638e-05	1.8913488063677326e-06	
23.1174485549675	2.484255942855013e-05	2.6484949362303925e-05	1.643479862094849e-06	
23.47565379438362	3.019265652051887e-05	3.161742442930038e-05	1.4275613164994712e-06	
23.839409429780538	3.574934437603067e-05	3.697221839257768e-05	1.227700022619699e-06	
24.20880146463373	4.1549992246646736e-05	4.257495755858537e-05	1.0321317135671597e-06	
24.583917235044	4.7635779090702685e-05	4.845501939782491e-05	8.292068295213376e-07	
24.964845430386426	5.405616661348536e-05	5.464616390393023e-05	6.037206692323948e-07	
25.351676114279368	6.087666667039284e-05	6.118735461870325e-05	3.3177956940386123e-07	
25.744500745878433	6.819805745612543e-05	6.812380039169389e-05	1.0860522812384619e-07	
26.143412201500308	7.622128936004668e-05	7.55082740490558e-05	7.140402364299748e-07	
26.548504796581717	8.55737221179086e-05	8.340279048291853e-05	2.2493990809831737e-06	
26.959874307978602	9.677875683395572e-05	9.188076094143091e-05	1.0190716477810362e-05	
27.377617996610834	9.605283168475108e-05	0.00010102978883441088	5.2324375329867005e-06	
27.801834630457815	0.00010806766957332607	0.0001109553439272896	2.8977237989855406e-06	
28.232624507910387	0.00011968934751741	0.00012178566032778048	2.0963175483245223e-06	
28.670089481484574	0.0001320135785963333	0.0001336783727777389	1.6672630716376395e-06	
29.114332981902788	0.00014545572241775627	0.00014682967711235142	1.380246073074494e-06	
29.565460042548164	0.00016035417287002028	0.00016148725110794792	1.1424540374967784e-06	
30.0235773242978	0.00017709431583456405	0.00017796894980716995	8.748339610614946e-07	
30.488793140740842	0.0001957591314933235	0.0001966906990647313	9.315732427100232e-07	
30.961217483787163	0.0002173061266742113	0.00021820972075467594	9.189112351163609e-07	
31.440962049673153	0.00024256202312647102	0.00024329483018033397	7.601870649833891e-07	
31.928140265370157	0.0002724568000896493	0.000273048291137557	6.281531243198948e-07	
32.42286731540228	0.00030870312897178054	0.0003091364414656884	4.814837859449249e-07	
32.925260169079685	0.00035405026621657294	0.0003542851262085213	2.349551159082991e-07	
33.435437608153904	0.0004132503232962005	0.0004135686548532247	3.196134997491461e-07	
33.95352025490161	0.0004986268948671151	0.0004989589395282782	4.0179359306316887e-07	
34.479630600643624	0.0006558136175277639	0.0006558464885063654	2.679064308500981e-07	
35.01389303470575	0.0005731452929799903	0.0005731900649632193	1.5201372668451598e-07	
35.556433873828425	0.0006387007899493394	0.0006387057616574225	4.297409866908367e-08	
36.107381392031996	0.0009291803381320088	0.0009290894762914679	9.122726918507206e-08	
36.666865850944866	0.0013972333549421654	0.0013970153538388772	2.2827693529950828e-07	
37.23501953060145	0.002504748496504094	0.002504455792939053	3.9741804371483277e-07	
37.81197676071744	0.0077880543234848595	0.007788608165535598	6.311110500770832e-07	
38.397873952449665	0.004526287220295343	0.004526927332534134	1.0477792568871934e-06	
38.99284963064802	0.0020538857406437795	0.002055778530591173	2.4109726632127e-06	
39.59704446660722	0.0013283275210519692	0.0013281602267895876	2.0933508967347975e-07	
40.21060131132589	0.0009857318799460345	0.000985083079959828	9.852592762296063e-07	
40.83366522928125	0.0007850124222940557	0.0007853470967069491	6.304300019341731e-07	
41.46638353272696	0.0006527089355577542	0.0006542829773846517	1.574167626108355e-06	
42.108905816522395	0.0005625183449648098	0.0005612991649511785	1.3075873961028535e-06	
42.76138399350171	0.0004913686810436119	0.0004915191837378226	8.110262964895641e-07	
43.42397233039088	0.00043583582946316615	0.0004367807547067004	1.3557141783881289e-06	
44.096827484281306	0.00039042822213623964	0.0003921300043979964	1.9163798343281396e-06	
44.78010853966855	0.0003513886790038286	0.0003541945597443529	2.994297307958583e-06	
45.47397704606499	0.0003160587533162714	0.0003201876180448927	4.132724696769014e-06	
46.17859705619533	0.0002785982026267682	0.0002867446653612079	8.233351159869269e-06	
46.894135164783904	0.0002611378038749051	0.0002467576567311012	2.3986998083862856e-05	
47.62076054794297	0.00019935910202200245	0.00020345614167117715	6.321997778995873e-06	
48.35864500317141	0.0003785808281564605	0.0003815855893500937	3.6775763736127126e-06	
49.10796298997312	0.0003003361849352553	0.00030238976951333627	2.729209768827692e-06	
49.86889167110482	0.0002681610183924604	0.00026966573297363745	2.3147764815912946e-06	
50.641610954463076	0.00024746844582326365	0.0002491213931081821	2.8290786689937296e-06	
51.42630353562007	0.00023228625224509399	0.000233616897632872	1.9284091715717006e-06	
52.22315494101898	0.0002186107933864333	0.00022089611950961994	2.7205956666882765e-06	
53.03235357183818	0.00020766101112718404	0.00020999211289461398	2.8838889971753043e-06	
53.854090748535334	0.00019629701267256935	0.0002004004939154269	4.3751188163201585e-06	
54.688560756081706	0.00018457911912467262	0.00019182013977020327	7.636811036500996e-06	
55.53596088989733	0.00016748822317748518	0.00018405316403309884	1.945954224271309e-05	
56.39649150249797	0.00020192819391616493	0.00017696014698504275	3.1966957958151835e-05	
57.27035605086487	0.0001818367186897276	0.00017043769193469978	1.1768898891687274e-05	
58.15776114454846	0.00017167301572877108	0.00016440611601897443	7.361175863030068e-06	
59.05891659451753	0.00016417730066893959	0.00015880218808270085	5.4238926891867105e-06	
59.974035462765215	0.00015787755377609858	0.00015357457859613806	4.337633191671876e-06	
60.90333411268367	0.00015222133099032593	0.00014868086268306113	3.582928919115859e-06	
61.847032260219336	0.00014750545160809739	0.00014408546197751558	3.450728984390322e-06	
62.80535302582078	0.0001427408491178554	0.00013975818087982262	3.0008438653644193e-06	
63.778522987191536	0.00013835886909939146	0.0001356731344502893	2.700866931585259e-06	
64.76677223286032	0.000134265616620163	0.0001318079433877063	2.470915113953245e-06	
65.77033441658139	0.00013041649219132958	0.00012814311666583815	2.2851875929136386e-06	
66.78944681257751	0.00012678156416818094	0.00012466156947845932	2.13064599906698e-06	
67.82435037163955	0.00012333788915199148	0.0001213482409680374	1.9993224304049494e-06	
68.87528977809474	0.00012006685050393332	0.00011818978699899336	1.8858967741920818e-06	
69.94251350765792	0.00011695285783746425	0.000115174330347766	1.786625828574205e-06	
71.02627388617911	0.00011398258506944787	0.0001122912554903969	1.6987785357526209e-06	
72.12682714930152	0.00011114447455996476	0.00010953103849452383	1.6203064044659326e-06	
73.24443350304374	0.00010842839173488682	0.00010688510487116601	1.5496382351780769e-06	
74.37935718532088	0.00010582537271901068	0.00010434570993086555	1.4855462115639078e-06	
75.53186652841877	0.00010332743320767172	0.00010190583742422348	1.4270554018218303e-06	
76.7022340224364	0.00010092741963258095	9.955911316429066e-05	1.3733808307850053e-06	
77.89073637971123	9.861889066207194e-05	9.729973101894154e-05	1.3238826709632947e-06	
79.09765460024283	9.639602113567115e-05	9.51223891878392e-05	1.27803367977463e-06	
80.32327403813038	9.425352301716454e-05	9.302223508450719e-05	1.2353951126394026e-06	
81.5678844690394	9.218657953579746e-05	9.099481746022404e-05	1.195598624167144e-06	
82.83178015871405	9.019078973351246e-05	8.903604465511563e-05	1.1583324769329588e-06	
84.11525993255103	8.826212135061268e-05	8.714214805907009e-05	1.1233308991506646e-06	
85.41862724625115	8.639687048228813e-05	8.530965002282416e-05	1.09036577769658e-06	
86.74219025756646	8.459162679667496e-05	8.35353355866055e-05	1.0592401059213311e-06	
88.08626189915832	8.284324336712183e-05	8.181622749675286e-05	1.0297827658161486e-06	
89.45115995258467	8.11488103665159e-05	8.014956406481075e-05	1.0018443359752615e-06	
90.83720712343391	7.950563201933812e-05	7.853277949261995e-05	9.752936961126749e-07	
92.24473111762269	7.791120632072684e-05	7.696348634389147e-05	9.500152558982662e-07	
93.67406471887617	7.636320712030746e-05	7.543945989001189e-05	9.259066773515771e-07	
95.1255458674087	7.48594682382854e-05	7.395862409721901e-05	9.028769905649977e-07	
96.59951773982377	7.339796933685602e-05	7.251903905527174e-05	8.808450252320331e-07	
98.09632883025184	7.197682331468069e-05	7.111888967546849e-05	8.597380975212702e-07	
99.61633303274554	7.059426502844856e-05	6.975647550928142e-05	8.394909047682525e-07	
101.15988972495167	6.92486411752184e-05	6.843020155870956e-05	8.200445903525317e-07	
102.72736385307937	6.793840119368698e-05	6.713856996632398e-05	8.013459487529359e-07	
104.31912601818526	6.666208906281563e-05	6.588017248737052e-05	7.833467467002622e-07	
105.93555256379533	6.541833589317608e-05	6.465368365861711e-05	7.660031409816112e-07	
107.57702566488457	6.420585322058813e-05	6.345785458921066e-05	7.492751771041056e-07	
109.24393341823551	6.302342692360833e-05	6.229150730791793e-05	7.331263559211783e-07	
110.93666993419627	6.186991169659298e-05	6.115352960899177e-05	7.175232576335616e-07	
112.65563542986153	6.074422601870906e-05	6.004287034571339e-05	7.024352144307911e-07	
114.40123632369622	5.9645347566667784e-05	5.8958535126575254e-05	6.87834024533993e-07	
116.17388533162597	5.8572309025301226e-05	5.7899582374212625e-05	6.736937016111114e-07	
117.9740015646163	5.752419425557333e-05	5.686511971167863e-05	6.599902545257062e-07	
119.802010627764	5.6500134784341644e-05	5.585430064458167e-05	6.467014931864496e-07	
121.65834472092367	5.549930658428448e-05	5.486632151103987e-05	6.338068569315687e-07	
123.54344274089367	5.452092711596975e-05	5.390041867442448e-05	6.212872624301439e-07	
125.45775038518534	5.3564252607150405e-05	5.2955865936519135e-05	6.091249685388251e-07	
127.40172025740017	5.2628575547086225e-05	5.203197215106112e-05	5.973034559310888e-07	
129.3758119742398	5.171322237607393e-05	5.112807901969719e-05	5.858073196335959e-07	
131.3804922741741	5.0817551352459177e-05	5.02435590542145e-05	5.746221728701398e-07	
133.41623512779302	4.9940950581246726e-05	4.937781369052759e-05	5.637345608374263e-07	
135.48352184986857	4.9082836190051244e-05	4.8530271541340714e-05	5.531318832259218e-07	
137.58284121315285	4.824265063956929e-05	4.770038677568409e-05	5.428023244595368e-07	
139.71468956393986	4.741986115702809e-05	4.6887637614661584e-05	5.32734790764385e-07	
141.879570939417	4.6613958282197845e-05	4.609152493376523e-05	5.229188532915985e-07	
144.07799718683648	4.58244545165611e-05	4.5311570963017887e-05	5.133446966202564e-07	
146.31048808453184	4.505088306713077e-05	4.4547318077020755e-05	5.040030720506033e-07	
148.57757146481032	4.429279667720755e-05	4.3798327667708264e-05	4.948852551705022e-07	
150.87978333874923	4.354976653708527e-05	4.306417909326768e-05	4.859830072428832e-07	
153.2176680229263	4.282138126835197e-05	4.234446869726758e-05	4.772885400138053e-07	
155.5917782681133	4.210724597601156e-05	4.1638808892567243e-05	4.6879448359074223e-07	
158.00267538996428	4.140698136316565e-05	4.0946827305055446e-05	4.604938570793881e-07	
160.45092940172842	4.07202229034613e-05	4.0268165972696146e-05	4.5238004170467045e-07	
162.9371191490193	4.004662006692788e-05	3.960248059574607e-05	4.4444675617165734e-07	
165.46183244667284	3.9385835595203886e-05	3.8949439834360166e-05	4.366880340493138e-07	
168.02566621772516	3.873754482249623e-05	3.830872465011775e-05	4.290982029849096e-07	
170.6292266345446	3.810143503892179e-05	3.768002768829026e-05	4.2167186557617757e-07	
173.27312926215015	3.7477204893160815e-05	3.706305269793186e-05	4.1440388174820877e-07	
175.9579992037507	3.686456383160462e-05	3.6457513987111865e-05	4.0728935249699914e-07	
178.68447124853947	3.626323157140936e-05	3.586313591082247e-05	4.0032360487689464e-07	
181.45319002177868	3.5672937605076946e-05	3.527965238929266e-05	3.935021781208657e-07	
184.2648101372089	3.509342073437311e-05	3.470680645461649e-05	3.868208107945682e-07	
187.11999635182175	3.4524428631566035e-05	3.4144349823767844e-05	3.802754288944124e-07	
190.019423723029	3.3965717426126296e-05	3.359204249622235e-05	3.738621348090319e-07	
192.9637777682679	3.34170513151725e-05	3.304965237454281e-05	3.675771970713097e-07	
195.95375462707955	3.2878202196078124e-05	3.251695490640907e-05	3.614170408349931e-07	
198.99006122569847	3.234894931977546e-05	3.199373274668692e-05	3.5537823901643743e-07	
202.0734154441926	3.1829078963401935e-05	3.147977543823511e-05	3.494575040471636e-07	
205.20454628619316	3.1318384121035016e-05	3.097487911024489e-05	3.4365168018858997e-07	
208.38419405125447	3.081666421135391e-05	3.0478846192994613e-05	3.3795773636398836e-07	
211.6131105098844	3.032372480115066e-05	2.9991485147982227e-05	3.3237275946711845e-07	
214.892059081287	2.9839377343691914e-05	2.951261021247302e-05	3.2689394811107457e-07	
218.22181501385919	2.9363438931002557e-05	2.904204115756761e-05	3.21518606783049e-07	
221.60316556848443	2.8895732059209466e-05	2.857960305895867e-05	3.1624414037460224e-07	
225.03691020466627	2.843608440614358e-05	2.812512607960215e-05	3.1106804905950386e-07	
228.5238607695462	2.7984328620454018e-05	2.767844526358256e-05	3.0598792349301276e-07	
232.06484168985054	2.7540302121539823e-05	2.7239400340500976e-05	3.0100144030931906e-07	
235.66069016681035	2.7103846909652344e-05	2.6807835539759965e-05	2.9610635789564585e-07	
239.3122563741041	2.6674809385564395e-05	2.6383599414161408e-05	2.9130051242307445e-07	
243.0204036588648	2.6253040179243885e-05	2.5966544672272957e-05	2.865818141157121e-07	
246.78600874580337	2.583839398700636e-05	2.5556528019053635e-05	2.819482437420966e-07	
250.60996194449422	2.543072941665562e-05	2.5153410004263608e-05	2.7739784931267016e-07	
254.4931673598731	2.502990884015403e-05	2.4757054878213204e-05	2.7292874296978474e-07	
258.43654310599635	2.4635798253393504e-05	2.436733045443549e-05	2.6853909805682655e-07	
262.4410215231124	2.4248267142666148e-05	2.3984107978893052e-05	2.64227146354467e-07	
266.507549398097	2.3867188357458784e-05	2.3607262005354322e-05	2.599911754730512e-07	
270.63708818830384	2.3492437989219703e-05	2.323667027659803e-05	2.558295263905542e-07	
274.8306142488838	2.312389525576781e-05	2.287221361112518e-05	2.5174059112693035e-07	
279.08911906362675	2.2761442391035183e-05	2.2513775795078443e-05	2.477228105457948e-07	
283.4136094793798	2.2404964539852964e-05	2.2161243479086963e-05	2.4377467227530003e-07	
287.80510794409827	2.2054349657508367e-05	2.1814506079771692e-05	2.398947087407867e-07	
292.26465274858515	2.1709488413817272e-05	2.1473455685662922e-05	2.360814953019638e-07	
296.7932982719762	2.137027410147224e-05	2.113798696729595e-05	2.323336484883694e-07	
301.3921152310292	2.1036602548440237e-05	2.080799709126551e-05	2.2864982432679627e-07	
306.0621909332746	2.070837203419783e-05	2.0483385638032094e-05	2.2502871675518342e-07	
310.80462953409153	2.0385483209604066e-05	2.0164054523285584e-05	2.2146905611773586e-07	
315.6205522977641	2.006783902022321e-05	1.9849907922683307e-05	2.1796960773632073e-07	
320.5110978625849	1.975534463292028e-05	1.9540852199789773e-05	2.1452917055367318e-07	
325.47742251006514	1.944790736556262e-05	1.9236795837055717e-05	2.1114657584407834e-07	
330.52070043831674	1.914543661967045e-05	1.8937649369683122e-05	2.0782068598770346e-07	
335.6421240396705	1.8847843815868115e-05	1.8643325322231784e-05	2.0455039330473068e-07	
340.8429041825955	1.8555042331996454e-05	1.8353738147831014e-05	2.0133461894598282e-07	
346.1242704979875	1.826694744375424e-05	1.8068804169867907e-05	1.9817231183672355e-07	
351.4874716698928	1.79834762677444e-05	1.7788441526030563e-05	1.9506244767068176e-07	
356.9337757307372	1.770454770680726e-05	1.7512570114591584e-05	1.920040279513933e-07	
362.46447036112943	1.7430082397529982e-05	1.72411115428234e-05	1.8899607907833125e-07	
368.08086319431027	1.716000265982714e-05	1.6973989077442864e-05	1.860376514753184e-07	
373.7842821253185	1.6894232448493174e-05	1.671112759698836e-05	1.8312781875877177e-07	
379.57607562494815	1.6632697306632987e-05	1.645245354603749e-05	1.8026567694381856e-07	
385.45761305857025	1.637532432088189e-05	1.6197894891178885e-05	1.774503436860469e-07	
391.43028500989345	1.6122042078330938e-05	1.594738107865578e-05	1.7468095755719135e-07	
397.49550360974456	1.587278062507789e-05	1.570084299360368e-05	1.7195667735271974e-07	
403.6547028699399	1.5627471426328816e-05	1.5458212920808585e-05	1.692766814297421e-07	
409.9093390223323	1.538604732797877e-05	1.5219424506915827e-05	1.6664016707371258e-07	
416.26089086311043	1.5148442519603946e-05	1.4984412724023382e-05	1.640463498923832e-07	
422.71086010243414	1.4914592498801264e-05	1.4753113834597152e-05	1.6149446323548079e-07	
429.2607717194863	1.4684434036814533e-05	1.4525465357648448e-05	1.5898375763899473e-07	
435.91217432302693	1.4457905145389651e-05	1.4301406036117483e-05	1.5651350029271998e-07	
442.6666405175339	1.4234945044803936e-05	1.4080875805409229e-05	1.5408297452977925e-07	
449.52576727501685	1.401549413301789e-05	1.3863815763030788e-05	1.516914793372762e-07	
456.4911763125926	1.3799493955899949e-05	1.365016813928208e-05	1.4933832888679573e-07	
463.56451447591087	1.3586887178477407e-05	1.343987626895396e-05	1.4702285208382968e-07	
470.74745412852144	1.3377617557169142e-05	1.3232884563990215e-05	1.447443921353097e-07	
478.04169354727435	1.3171629912957732e-05	1.3029138487072057e-05	1.425023061341899e-07	
485.4489573238469	1.2968870105460921e-05	1.2828584526085723e-05	1.4029596466042114e-07	
492.97099677249224	1.2769285007864173e-05	1.2631170169435851e-05	1.381247513973862e-07	
500.60959034410683	1.257282248267798e-05	1.243684388216891e-05	1.359880627631678e-07	
508.36654404671106	1.237943135828545e-05	1.2245555082872986e-05	1.3388530755587867e-07	
516.2436918724502	1.2189061406247147e-05	1.2057254121321474e-05	1.318159066124569e-07	
524.242896231207	1.2001663319332046e-05	1.1871892256830305e-05	1.2977929248015885e-07	
532.3660483909357	1.1817188690244731e-05	1.1689421637299178e-05	1.2777490910040403e-07	
540.6150689248177	1.1635589991020431e-05	1.1509795278909222e-05	1.2580221150411886e-07	
548.9919081653474	1.1456820553060935e-05	1.1332967046450453e-05	1.2386066551828136e-07	
557.4985466654523	1.128083454778559e-05	1.1158891634253824e-05	1.2194974748304533e-07	
566.1369956667598	1.1107586967872834e-05	1.0987524547703804e-05	1.2006894397894678e-07	
574.909297575119	1.093703360906891e-05	1.0818822085308495e-05	1.182177515638746e-07	
583.8175264434902	1.076913105254138e-05	1.0652741321305454e-05	1.1639567651916318e-07	
592.8637884623186	1.0603836647756268e-05	1.0489240088782303e-05	1.146022346046475e-07	
602.0502224575035	1.0441108495858404e-05	1.0328276963292248e-05	1.1283695082206249e-07	
611.379000396087	1.0280905433535676e-05	1.0169811246945494e-05	1.1109935918653029e-07	
620.8523278997751	1.0123187017348769e-05	1.001380295295837e-05	1.093890025058796e-07	
630.4724447664181	9.96791350850853e-06	9.860212790642922e-06	1.0770543216720878e-07	
640.2416254995708	9.815045858084343e-06	9.709002150820347e-06	1.060482079306417e-07	
650.1621798462554	9.664545692627286e-06	9.560133091642565e-06	1.0441689772981278e-07	
660.2364533430635	9.51637530019265e-06	9.413568324806686e-06	1.0281107747886594e-07	
670.4668278707137	9.370497616747262e-06	9.269271202148108e-06	1.0123033088567183e-07	
680.8557222172046	9.226876212947458e-06	9.127205702598341e-06	9.967424927100971e-08	
691.4055926496942	9.085475281274283e-06	8.987336419494402e-06	9.814243139347254e-08	
702.1189334952396	8.946259623513098e-06	8.849628548227166e-06	9.663448327985396e-08	
712.9982777305363	8.80919463856533e-06	8.71404787421661e-06	9.515001806082173e-08	
724.0461975807946	8.67424631058052e-06	8.580560761202404e-06	9.368865581158575e-08	
735.2653051278958	8.541381197397543e-06	8.449134139838782e-06	9.225002339750413e-08	
746.6582529279726	8.410566419284108e-06	8.319735496583159e-06	9.0833754324248e-08	
758.2277346385576	8.281769647964334e-06	8.192332862868308e-06	8.943948859251914e-08	
769.9764856554507	8.154959095924457e-06	8.066894804548437e-06	8.806687255703478e-08	
781.9072837594538	8.030103505987223e-06	7.943390411609855e-06	8.671555878962295e-08	
794.0229497731273	7.907172141145956e-06	7.821789288137351e-06	8.538520594634944e-08	
806.3263482277227	7.786134774649528e-06	7.702061542527703e-06	8.407547863838985e-08	
818.82038804045	7.666961680329988e-06	7.584177777942179e-06	8.278604730663963e-08	
831.5080232022387	7.549623623164829e-06	7.468109082990148e-06	8.151658809985204e-08	
844.3922534761538	7.4340918500662325e-06	7.353827022636365e-06	8.026678275611921e-08	
857.4761251066391	7.320338080889963e-06	7.241303629324529e-06	7.903631848773798e-08	
870.7627315397452	7.208334499656868e-06	7.130511394310418e-06	7.782488786914029e-08	
884.2552141545192	7.098053745980201e-06	7.021423259197772e-06	7.663218872790961e-08	
897.9567630057271	6.989468906692322e-06	6.914012607670628e-06	7.545792403874526e-08	
911.8706175780853	6.882553507664462e-06	6.8082532574159735e-06	7.430180182018882e-08	
926.0000675521785	6.777281505813656e-06	6.704119452230782e-06	7.316353503416351e-08	
940.3484535822448	6.673627281291036e-06	6.601585854307837e-06	7.20428414880909e-08	
954.9191680860141	6.571565629845963e-06	6.500627536694888e-06	7.093944373953395e-08	
969.715656046784	6.4710717553607e-06	6.401219975921877e-06	6.98530690033328e-08	
984.7414158279239	6.3721212625505415e-06	6.3033390447912804e-06	6.878344906108668e-08	
1000.0	6.27469014982442e-06	6.206961005326682e-06	6.77303201729048e-08	


==> data/fig_iss_ph2_bode_26.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017004146565525031	1.4636508211437402e-07	
0.10154950161807173	0.00017278466415118562	0.00017275906647322604	1.4644964943313238e-07	
0.10312301278878754	0.0001755487736805152	0.0001755227777260148	1.465368108930627e-07	
0.10472090554055413	0.00017835991065214078	0.00017833351028934168	1.4662664462339906e-07	
0.10634355766636439	0.0001812190100408309	0.00018119219904308908	1.4671923101870288e-07	
0.10799135281311975	0.00018412703171742393	0.0001840998037617752	1.4681465279920218e-07	
0.1096646805723366	0.00018708496138198917	0.00018705731004769463	1.4691299507253571e-07	
0.11136393657225817	0.0001900938115420566	0.0001900657303091263	1.470143453969086e-07	
0.11308952257139368	0.00019315462253847283	0.00019312610478616985	1.4711879384519642e-07	
0.11484184655350702	0.0001962684636216082	0.00019623950262692946	1.472264330710327e-07	
0.11662132282407707	0.00019943643408081553	0.00019940702301695227	1.4733735837558626e-07	
0.11842837210825283	0.00020265966443023005	0.00020262979636500672	1.4745166777592477e-07	
0.12026342165032622	0.0002059393176542057	0.00020590898554849696	1.4756946207470613e-07	
0.12212690531474645	0.00020927659051590068	0.0002092457872220251	1.476908449314904e-07	
0.12401926368869937	0.00021267271493276095	0.0002126414331928543	1.4781592293474116e-07	
0.12594094418627644	0.00021612895942290397	0.00021609719186726676	1.4794480567627823e-07	
0.12789240115425762	0.00021964663062667487	0.00021961436977210153	1.4807760582545267e-07	
0.12987409597953362	0.0002232270749079473	0.00022319431315602974	1.4821443920617463e-07	
0.13188649719819254	0.00022687168004004944	0.00022683840967545766	1.4835542487468048e-07	
0.13393008060629666	0.00023058187698154302	0.00023054809017028415	1.4850068519825588e-07	
0.13600532937237603	0.0002343591417474478	0.0002343248305351005	1.486503459359371e-07	
0.13811273415166478	0.00023820499738190403	0.00023817015369183091	1.4880453631986778e-07	
0.14025279320210793	0.00024212101603869339	0.00024208563167022777	1.489633891388094e-07	
0.1424260125021654	0.00024610882117650346	0.0002460728878031157	1.491270408215951e-07	
0.1446329058704415	0.0002501700898763239	0.0002501335990437614	1.492956315232974e-07	
0.14687399508716817	0.00025430655528890816	0.0002542694984133133	1.4946930521139525e-07	
0.14914981001757044	0.00025852000922081886	0.0002584823775868238	1.4964820975365678e-07	
0.15146088873714358	0.0002628123048682246	0.00026277408962702126	1.4983249700743718e-07	
0.1538077776588715	0.00026718535970829686	0.00026714655187568405	1.5002232290947626e-07	
0.15619103166241588	0.00027164115855882133	0.0002716017490132283	1.5021784756740207e-07	
0.15861121422530794	0.00027618175681745096	0.00027614173629793835	1.504192353515851e-07	
0.16106889755617235	0.0002808092838929174	0.0002807686429971543	1.506266549887867e-07	
0.16356466273001555	0.00028552594684149596	0.00028548467602371354	1.5084027965645577e-07	
0.1660990998256107	0.00029033403422306584	0.00029029212379199086	1.5106028707712072e-07	
0.16867280806501112	0.00029523592019226774	0.000295193360309031	1.5128685961530187e-07	
0.1712863959552255	0.00030023406884151406	0.00030019084951753806	1.5152018437381473e-07	
0.17394048143208848	0.0003053310388139851	0.0003052871499088498	1.5176045329167315e-07	
0.17663569200636045	0.0003105294882062414	0.00031048491942552983	1.5200786324191785e-07	
0.17937266491209122	0.0003158321797817329	0.00031578692067485507	1.522626161309166e-07	
0.18215204725728248	0.00032124198651828015	0.00032119602647627825	1.525249189976555e-07	
0.18497449617688488	0.00032676189751458035	0.0003267152257679138	1.5279498411385082e-07	
0.18784067898816573	0.00033239502428295496	0.0003323476298992689	1.530730290839676e-07	
0.1907512733484843	0.00033814460745794193	0.00033809647933981743	1.5335927694634283e-07	
0.19370696741551147	0.0003440140239529372	0.0003439651508356246	1.536539562742954e-07	
0.1967084600099325	0.0003500067945999911	0.00034995716504912923	1.5395730127728218e-07	
0.19975646078067044	0.00035612659231101774	0.00035607619472034123	1.5426955190172664e-07	
0.20285169037266976	0.00036237725080219584	0.00036232607339122723	1.5459095393344995e-07	
0.2059948805972802	0.0003687627739271846	0.000368710804738919	1.549217590980459e-07	
0.20918677460527996	0.00037528734566907277	0.00037523457256765215	1.5526222516305045e-07	
0.21242812706258082	0.0003819553408456891	0.0003819017515140716	1.5561261603837333e-07	
0.215719704328655	0.0003887713365881549	0.00038871691852577974	1.559732018774542e-07	
0.21906228463772706	0.00039574012465836973	0.00039568486517882175	1.5634425917726907e-07	
0.22245665828277353	0.00040286672467757526	0.0004028106109062501	1.567260708787906e-07	
0.22590362780237347	0.00041015639834532727	0.00041009941721710167	1.571189264664091e-07	
0.22940400817045398	0.00041761466473619693	0.00041755680299310845	1.5752312206672853e-07	
0.23295862698897662	0.00042524731677044534	0.0004251885609593846	1.5793896054643605e-07	
0.2365683246836085	0.0004330604389648584	0.0004330007754352782	1.58366751610276e-07	
0.2402339547024262	0.00044106042658106914	0.0004409998414827156	1.5880681189765598e-07	
0.243956383717698	0.00044925400630114256	0.00044919248558181424	1.5925946507826272e-07	
0.24773649183079302	0.0004576482585741782	0.0004575857879775194	1.597250419469883e-07	
0.2515751727802653	0.0004662506417933635	0.0004661872068566973	1.602038805180027e-07	
0.2554733341531623	0.0004750690184805529	0.00047500460453276305	1.6069632611777275e-07	
0.2594318975996074	0.00048411168367532063	0.0004840462758347911	1.6120273147632948e-07	
0.26345179905070754	0.0004933873957478421	0.0004933209789204604	1.6172345681906782e-07	
0.2675339889398373	0.0005029054098802916	0.000502837968757531	1.6225886995589047e-07	
0.27167943242735193	0.0005126755144901123	0.0005126070335472006	1.6280934637001128e-07	
0.2758891096287819	0.0005227080709010214	0.000522638534395214	1.6337526930509549e-07	
0.28016401584656353	0.0005330140566045368	0.0005329434485734994	1.6395702985379332e-07	
0.2845051618053608	0.0005436051124968288	0.0005435334167571613	1.6455502704012384e-07	
0.28891357389103245	0.0005544935945236229	0.0005544207946695231	1.6516966790811387e-07	
0.2933902943933029	0.0005656926302205816	0.0005656187096226894	1.6580136760146896e-07	
0.29793638175219256	0.0005772161806992726	0.0005771411225037002	1.664505494503166e-07	
0.30255291080826724	0.00058907910870066	0.0005890028958282429	1.6711764505211938e-07	
0.30724097305676445	0.0006012972534206605	0.00060121986856646	1.6780309435231402e-07	
0.31200167690565833	0.0006138875129074738	0.0006138089385405556	1.6850734572751397e-07	
0.3168361479377224	0.0006268679349402299	0.0006267881533037587	1.692308560670246e-07	
0.3217455291766536	0.0006402578174256675	0.0006401768105373608	1.6997409085353005e-07	
0.32673098135731937	0.0006540778194970588	0.0006539955691500466	1.7073752424375133e-07	
0.33179368320019265	0.0006683500846711393	0.0006682665724352786	1.7152163915146946e-07	
0.33693483169003946	0.0006830983776188623	0.0006830135848425664	1.723269273310579e-07	
0.3421556423589239	0.0006983482363396444	0.0006982621441523021	1.7315388945910296e-07	
0.3474573495735992	0.0007141271418030044	0.0007140397311180562	1.740030352215739e-07	
0.35284120682735126	0.0007304647074438646	0.0007303759589626335	1.7487488339831643e-07	
0.3583084870363649	0.0007473928912780079	0.0007473027854943768	1.7576996195547808e-07	
0.3638604828406817	0.000764946233853902	0.0007648547510599649	1.7668880813238248e-07	
0.3694985069098218	0.0007831621257908657	0.0007830692460836764	1.7763196853791693e-07	
0.37522389225314035	0.0008020811092890041	0.0008019868125785774	1.7859999924903297e-07	
0.3810379925349945	0.0008217472187556883	0.0008216514847744372	1.7959346590966514e-07	
0.3869421823947922	0.0008422083666038157	0.0008421111749176219	1.8061294383798585e-07	
0.39293785777200174	0.0008635167813730087	0.0008634181113941739	1.8165901813491576e-07	
0.39902643623619527	0.000885729506649142	0.0008856293376514894	1.827322838007143e-07	
0.4052093573222091	0.0009089089708642655	0.0009088072820007208	1.8383334585746197e-07	
0.41148808287049476	0.0009331236400166405	0.0009330204103396827	1.849628194721246e-07	
0.41786409737274555	0.0009584487677466578	0.0009583439762320715	1.8612133009572188e-07	
0.4243389083228771	0.0009849672601505038	0.0009848608857249814	1.8730951360166736e-07	
0.43091404657344795	0.0010127706763538382	0.0010126626979270524	1.8852801643642212e-07	
0.4375910666976019	0.0010419603903888586	0.0010418507868907646	1.8977749577439811e-07	
0.4443715473566186	0.0010726489455634963	0.0010725376959877522	1.910586196856636e-07	
0.45125709167315986	0.001104961639600327	0.0011048487230549276	1.9237206730702388e-07	
0.4582493276102989	0.001139038387777376	0.0011389237835437908	1.9371852902611752e-07	
0.4653499083564233	0.0011750359226852163	0.0011749196102876331	1.9509870666790952e-07	
0.4725605127161014	0.001213130403778721	0.0012130123630653212	1.9651331369366194e-07	
0.4798828455070056	0.0012535205286672477	0.0012534007399058948	1.9796307540311737e-07	
0.4873186379629853	0.0012964312624453235	0.0012963097064366102	1.994487291392929e-07	
0.49486964814338685	0.0013421183332324228	0.0013419949914437253	2.0097102449861046e-07	
0.5025376613487146	0.0013908736841277273	0.0013907485388528565	2.0253072353187682e-07	
0.5103244905427329	0.0014430321277332332	0.001442905162283456	2.0412860094231255e-07	
0.5182319767811088	0.0014989795245651842	0.0014988507234989727	2.0576544426216613e-07	
0.5262619896466971	0.0015591629086860453	0.0015590322580869907	2.0744205400095135e-07	
0.5344164276915693	0.0016241031238394116	0.0016239706116545137	2.0915924374959616e-07	
0.5426972188858914	0.0016944107276093538	0.001694276344063672	2.1091784020951398e-07	
0.5511063210737586	0.0017708061941045228	0.0017706699322133004	2.1271868312236995e-07	
0.559645722436092	0.001854145834520203	0.0018540076907266963	2.1456262504828054e-07	
0.5683174419607084	0.0019454554170076303	0.0019453153919849022	2.1645053091079997e-07	
0.5771235299196736	0.0020459742927716237	0.0020458323924407375	2.1838327725400613e-07	
0.5860660683540517	0.0021572140689021194	0.002157070305739877	2.2036175105033149e-07	
0.595147171566167	0.002281037747271901	0.002280892142011491	2.2238684808282388e-07	
0.604368986619493	0.002419768170962253	0.0024196207548351782	2.2445947165332964e-07	
0.6137336938462858	0.002576339270997045	0.0025761900887284438	2.2658054154635077e-07	
0.6232435073630855	0.002754511203123616	0.0027543603171785677	2.2875104337784507e-07	
0.6329006755942035	0.002959183237365476	0.002959030733495524	2.3097128418369485e-07	
0.6427074818033226	0.0031968604449351783	0.003196706440155001	2.3324281261088043e-07	
0.6526662446333333	0.0034763702104425817	0.0034762148653433903	2.3556608830171942e-07	
0.6627793186545348	0.0038099997949281542	0.0038098433314797393	2.3794171958758171e-07	
0.6730490949213316	0.0042153747509317595	0.0042152174807060325	2.4037006446022476e-07	
0.6834780015375548	0.004718709135520044	0.004718551505904976	2.428510164846853e-07	
0.6940685042305437	0.005360756907417576	0.005360599581532395	2.453835717071433e-07	
0.7048231069341222	0.00620850039623585	0.006208344400815375	2.4796486824853824e-07	
0.7157443523806098	0.007380247733066347	0.007380094757049263	2.5058781727211065e-07	
0.7268348227020044	0.009106259709070159	0.009106112780979989	2.5323435925819124e-07	
0.7380971400404808	0.011901295374618908	0.01190116067353066	2.558519548356923e-07	
0.7495339671683494	0.01719324471132616	0.017193137781540885	2.5824151830738615e-07	
0.7611480081176202	0.030825646865672886	0.03082562505343764	2.591171249163002e-07	
0.7729420088193235	0.10102107970750836	0.10102125627523477	2.3704616117522003e-07	
0.784918757752735	0.04249306078818877	0.04249330476557647	2.6416541815861917e-07	
0.7970810866046624	0.020164567039759124	0.020164832522620954	2.702516163046829e-07	
0.8094318709389453	0.01306318355275494	0.013063439708002228	2.740205159931369e-07	
0.8219740308763326	0.009618965614840212	0.009619216088940737	2.7748783857750296e-07	
0.8347105317848907	0.007589169548000096	0.007589417261305712	2.8092310989807886e-07	
0.847644384981113	0.006251052626794044	0.006251299405614326	2.8439352203081504e-07	
0.8607786484418896	0.005302087457779246	0.005302334481589029	2.8792295012329206e-07	
0.8741164275275125	0.004593557090160473	0.00459380516291823	2.9152233897322314e-07	
0.8876608757158821	0.004043886667738735	0.004044136365990316	2.951978981972801e-07	
0.9014151953480897	0.0036046121445582743	0.0036048639006096748	2.9895385666096794e-07	
0.9153826383855528	0.0032451336694588454	0.003245387820271077	3.027935438212366e-07	
0.9295665071788846	0.0029451801307070133	0.0029454369479451933	3.067198673041122e-07	
0.9439701552486742	0.002690789926750863	0.002691049635993657	3.107355450130035e-07	
0.9585969880783669	0.0024720323524043434	0.002472295145849251	3.148432277269232e-07	
0.9734504639194281	0.0022816495338461268	0.0022819155789608027	3.190455693052184e-07	
0.9885340946089864	0.0021142124656571217	0.0021144819112163533	3.2334527023786796e-07	
1.0038514464001433	0.001965577587540086	0.0019658505679241967	3.277451071885345e-07	
1.01940614080515	0.0018325260274634418	0.0018328026657671382	3.3224795495160474e-07	
1.0352018554516484	0.0017125176574517903	0.0017127980677565744	3.368568043411917e-07	
1.051242324952181	0.0016035194537826483	0.0016038037428246642	3.4157477801841987e-07	
1.0675313417871697	0.0015038831959453178	0.0015041714643330819	3.4640514547049203e-07	
1.0840727572015847	0.0014122566789496124	0.0014125490220350558	3.513513379189487e-07	
1.1008704821154982	0.001327518152949915	0.0013278146614212846	3.5641696370872655e-07	
1.117928488048752	0.0012487271523091898	0.0012490279125493703	3.6160582457906165e-07	
1.1352508080599522	0.001175087074592386	0.0011753921688271258	3.6692193317483954e-07	
1.1528415377000134	0.00110591630188751	0.0011062258081321191	3.7236953211364497e-07	
1.1707048359804781	0.001040625607565772	0.0010409395993639366	3.7795311492049753e-07	
1.1888449263568397	0.000978700233617501	0.0009790187795500364	3.836774491733629e-07	
1.2072660977271032	0.0009196854636680786	0.0009200086265904903	3.8954760224713957e-07	
1.225972705445816	0.0008631748218945678	0.0008635026578372677	3.9556897007994854e-07	
1.2449691723538168	0.0008088002414071968	0.0008091327980368539	4.0174730952914777e-07	
1.2642599898239333	0.0007562236952224859	0.0007565610097101369	4.0808877505327774e-07	
1.2838497188228888	0.0007051298870933385	0.0007054719831525141	4.145999608359452e-07	
1.3037429909896587	0.0006552196702545605	0.0006555665539794283	4.2128795043607804e-07	
1.3239445097305402	0.0006062039075199521	0.0006065555614300453	4.281603790078514e-07	
1.3444590513311867	0.0005577975113834274	0.0005581538856947976	4.352255248464022e-07	
1.3652914660858761	0.0005097134117160872	0.0005100744111829615	4.4249251188481394e-07	
1.386446679444272	0.000461656195626034	0.00046202165928244376	4.499723160831765e-07	
1.4079296931759626	0.0004133151756533106	0.0004136848283682241	4.57671984085284e-07	
1.4297455865530366	0.000364356578029031	0.0003647299993644039	4.655937697286608e-07	
1.451899517550985	0.00031441492570046724	0.0003147914083215109	4.737711436362921e-07	
1.4743967240682132	0.0002630840125607227	0.0002634623080375529	4.82206525535766e-07	
1.4972425251644468	0.00020991086441275164	0.0002102885587643071	4.909151515595082e-07	
1.5204423223183279	0.00015440943614965287	0.00015478099486592768	4.999135458977247e-07	
1.5440016007044985	9.620623167730545e-05	9.65540635154078e-05	5.092198926501408e-07	
1.5679259304904682	3.705498206305848e-05	3.724859748466685e-05	5.188543445529103e-07	
1.5922209681535842	4.229303307276395e-05	4.176819650804577e-05	5.2883934586309e-07	
1.6168924578184014	0.00011343467280847885	0.00011294990065775724	5.392000051654669e-07	
1.6419462326147771	0.00019530503084761271	0.0001948330699966611	5.49964538894095e-07	
1.667388216057011	0.000288075811539017	0.0002876078398013834	5.611648059797541e-07	
1.6932244234443516	0.00039464873278774893	0.0003941817234860189	5.72836958409301e-07	
1.7194609632832076	0.0005194382398463763	0.0005189712612455374	5.850222411851596e-07	
1.7461040387313935	0.0006689798087916007	0.0006685130676614728	5.977679994899158e-07	
1.7731599490647525	0.0008532628049250072	0.0008527974523487274	6.111291753908924e-07	
1.8006350911665105	0.0010883250395854985	0.0010878633585620968	6.251671953840999e-07	
1.828535961039703	0.0014016364654441124	0.0014011824682642056	6.399586866254227e-07	
1.8568691553430368	0.0018444796742921657	0.0018440405339922074	6.555900688308186e-07	
1.885641372950552	0.0025247915699753453	0.002524381226404127	6.721648461905767e-07	
1.9148594165354507	0.0037144571170139766	0.003714107356900802	6.898067969756271e-07	
1.9445301941784663	0.006340609452953637	0.006340417531712781	7.086636359626108e-07	
1.974660721001155	0.016280233411130003	0.016280699787050316	7.288915611329127e-07	
2.0052581208244957	0.020716580551825903	0.020716850868858213	7.508081809252909e-07	
2.036329627853186	0.007933045586390795	0.007933816037471363	7.746514440730417e-07	
2.067882588386045	0.004924114010529559	0.0049248454060070255	8.007400464710754e-07	
2.0999244625529108	0.003623371347639065	0.003624060935331829	8.295680055021307e-07	
2.132462826078452	0.0028967745020151495	0.002897419447973952	8.617436694819629e-07	
2.1655053720733157	0.002429932033423466	0.002430513562561754	8.980723668950711e-07	
2.199059912853022	0.0021008897305028465	0.0021013560766480143	9.396342126609343e-07	
2.2331343817850464	0.0018498447663448257	0.0018500437898336165	9.878769580978772e-07	
2.267736835164523	0.0016317981570314994	0.0016311361847490575	1.0449798019370497e-06	
2.302875454119006	0.0016458978886482172	0.001644804409163862	1.1417061913714785e-06	
2.3385585465427567	0.0014820475952822133	0.0014832494619300596	1.216901582811568e-06	
2.3747945490609914	0.001356705150858898	0.001357873333931066	1.3324714764788112e-06	
2.411592029024571	0.001259142976853376	0.0012599520177517193	1.4948933133960481e-06	
2.4489596865355954	0.0011749958319738926	0.0011744176154280057	1.7398677347096306e-06	
2.4869063565043885	0.0011090748418332178	0.0011114381645522338	3.0487759399855953e-06	
2.5254410107383527	0.0010616000444637135	0.001064712136008287	4.225789914622825e-06	
2.564572760063192	0.0009992449023474973	0.0010076178466448063	1.0538014178286506e-05	
2.604310856476998	0.0009625572924581051	0.000957624222701573	5.074449314773141e-06	
2.6446646953377266	0.0009145720982246912	0.0009127501376732077	1.9052691622064039e-06	
2.6856438175845567	0.0008727014385837741	0.000871898988153626	1.0189367508102345e-06	
2.727257911993673	0.0008346660505394094	0.0008343453970755848	6.46546620432698e-07	
2.769516817469004	0.0007995914774873954	0.0007995497491001312	4.856777241275718e-07	
2.812430525368455	0.0007669440599680039	0.0007670850910726551	4.3695743518065236e-07	
2.8560091818661824	0.0007363288593187956	0.0007366002706669665	4.447483460766116e-07	
2.9002630903514777	0.0007074272031575275	0.0007077976907456195	4.7606200764289967e-07	
2.945202713864811	0.000679968484484782	0.0006804180664145744	5.15320757062275e-07	
2.9908386775716385	0.0006537135893911686	0.0006542288762468728	5.56289365823763e-07	
3.0371817712745264	0.0006284430619440523	0.0006290147462885098	5.967220892272452e-07	
3.0842429519642045	0.000603947173307897	0.0006045685994008395	6.359532936888068e-07	
3.1320333464101533	0.0005800162776618048	0.000580682577430291	6.739283090103902e-07	
3.180564253791325	0.0005564301090500046	0.000557137651769677	7.108190287377281e-07	
3.2298471483676323	0.000532944449646448	0.0005336904714415079	7.468704924475706e-07	
3.2798936821928324	0.0005092728865050595	0.0005100552223791288	7.823403315383105e-07	
3.3307156878694446	0.0004850598915615501	0.0004858767589803737	8.17476433580709e-07	
3.3823251813463506	0.0004598385003171899	0.0004606882911675028	8.525105359178007e-07	
3.43473436475976	0.00043295978046829553	0.00043384080766428214	8.876583897531478e-07	
3.487955629318178	0.0004034680823497473	0.000404378183158575	9.231224870502238e-07	
3.542001558232087	0.0003698654125929581	0.00037080117407616253	9.590956161065074e-07	
3.5968849296890193	0.0003296313604197732	0.0003305862669176228	9.957644654596763e-07	
3.6526187198747286	0.0002781581940482618	0.00027911698196823013	1.033312788741753e-06	
3.7092161060411786	0.0002062574313905053	0.0002071704374791887	1.0719233060862658e-06	
3.7666904696220658	9.95578191450401e-05	0.00010003306205943533	1.1117752990770653e-06	
3.8250553993966134	0.00021557558933525437	0.000214454413957788	1.1530214639504574e-06	
3.884324694702404	0.0012963607780698103	0.0012964363054497221	1.195656962000171e-06	
3.9445123686979775	0.0020162856193771325	0.0020160781149336916	1.2424933863539055e-06	
4.005632651675993	0.0010563867788939965	0.0010574444407300831	1.2891953934439414e-06	
4.067699994427721	0.0008011513051355176	0.0008024199658209758	1.3387566585134687e-06	
4.130729071659682	0.0006823293182708863	0.000683695496189631	1.3912285208155327e-06	
4.194734785463209	0.0006112923393883976	0.0006127309584560807	1.4469311405596062e-06	
4.259732268837781	0.0005624454629628699	0.0005639499540353268	1.5062817967598384e-06	
4.325736889268946	0.0005257115539684272	0.0005272813227270496	1.5697784993455956e-06	
4.392764252361694	0.0004963202474520869	0.0004979573182345719	1.6380104402166539e-06	
4.460830205530115	0.0004717141516767045	0.0004734220567677124	1.7116779373787105e-06	
4.5299508417442365	0.00045038994690453236	0.0004521733303253998	1.7916202940989392e-06	
4.600142503334918	0.0004313955776122893	0.00043326007419504175	1.878853264304937e-06	
4.671421785857698	0.00041408635888884207	0.0004160385966058871	1.974619540203243e-06	
4.743805542016518	0.00039799480283967607	0.0004000424637671964	2.0804576145940196e-06	
4.817310885648243	0.0003827537517015428	0.0003849056496496725	2.198297214330076e-06	
4.891955195768907	0.0003680441687960958	0.0003703102894154927	2.330594014524368e-06	
4.967756120682691	0.0003535509128359567	0.00035594230530579154	2.4805237728354113e-06	
5.044731582154526	0.00033891208144496625	0.00034144033389676135	2.6522686281006514e-06	
5.122899779647386	0.00032364075280865313	0.0003263163469060144	2.8514503900254266e-06	
5.202279194625215	0.00030697298429677546	0.00030980049150453444	3.0858062158904196e-06	
5.282888594922542	0.00028751499411527713	0.00029047836850903936	3.3662901043397313e-06	
5.364747039181794	0.00026226504004174425	0.0002652751876400744	3.709039095098654e-06	
5.447873881359371	0.00022325539798315663	0.00022589980590113193	4.135280244630251e-06	
5.532288775301544	0.00014655941351006884	0.0001458663399690467	4.680744743882226e-06	
5.618011679391243	0.0005925710759962692	0.0005975293585546877	5.473624157259706e-06	
5.705062861266868	0.0005055957709204417	0.0005093270794895411	6.677112007074884e-06	
5.793462902614208	0.0003911852494594695	0.00039911058741439696	8.393728035406735e-06	
5.883232704032601	0.0003441691400986005	0.0003556942028397033	1.1556887545167614e-05	
5.974393489976511	0.00031145798358905077	0.00033033274358479814	1.9073864112881904e-05	
6.06696681377367	0.0002741933095539531	0.0003123251888907891	5.2834477994780986e-05	
6.160974562720967	0.0003305112367897376	0.00029803936303971	3.547736616006735e-05	
6.25643896325932	0.0003003783611008772	0.0002859024813682554	1.4566165130832167e-05	
6.353382586228693	0.0002838726084716386	0.00027511674193948316	8.755905237679367e-06	
6.451828352204593	0.0002712851221400213	0.0002652274494052701	6.069684445435515e-06	
6.551799536917215	0.00026043539261923253	0.00025594913036986963	4.514599996671671e-06	
6.653319776754563	0.0002505362281943619	0.0002470854020376306	3.491528595984459e-06	
6.756413074350862	0.00024119740578091545	0.00023848734842001084	2.758991906364639e-06	
6.861103804261538	0.00023217593033531784	0.0002300286839712553	2.200750449157462e-06	
6.9674167187261515	0.0002232865490376853	0.0002215875687582046	1.7535091330401227e-06	
7.075376953520617	0.00021435641869391574	0.00021302867492682215	1.3793279409777126e-06	
7.1850100339000935	0.00020518859283380413	0.00020417861541555522	1.053551000666713e-06	
7.2963418806339915	0.00019551275232912248	0.0001947820557430764	7.594651653997965e-07	
7.40939881613446	0.0001848884419955697	0.00018440632278244422	4.89493661010291e-07	
7.5242075706798515	0.00017246163153842027	0.00017219328305996892	2.8236327868913243e-07	
7.640795288734611	0.00015619266866535872	0.00015605951511070537	3.7400977395551094e-07	
7.759189535367103	0.00012963904914599052	0.00012930214164100757	7.891527759127654e-07	
7.879418302766868	0.00010065406820092078	0.00010030867160683424	1.5682311199744737e-06	
8.001510016862884	0.0002595296561245415	0.00026219919978454293	3.7015516986251096e-06	
8.125493544044346	0.00019820235161833877	0.0001953741999183235	1.2376859263588745e-05	
8.251398197985628	0.00017104349125812135	0.0001672353501310944	3.85667237483784e-06	
8.379253746576957	0.00014792056457752048	0.00014621375378175554	2.0254503563373163e-06	
8.509090418962503	0.0001262973375623022	0.00012537398594355092	1.3672683355662727e-06	
8.640938912687513	0.00010122066868168554	0.0001008209755657793	1.0572831697930063e-06	
8.774830400956196	6.76103312594115e-05	6.763113239393797e-05	9.102647177240845e-07	
8.910796540002062	2.7124891742690222e-05	2.8037425983029486e-05	9.469017654831721e-07	
9.048869476572474	0.00013986932948006556	0.00014016092660418646	1.52235064020166e-06	
9.189081855529167	0.0008256959757169457	0.0008203002607736188	6.807273023447407e-06	
9.331466827566528	0.0006503051753907278	0.000650554165144181	5.770419350277677e-06	
9.476058057049498	0.00037799184433082953	0.00038300333834958205	5.218581068814141e-06	
9.622889729972897	0.0002965483526475446	0.000297270457970934	9.229094857881488e-07	
9.771996562044086	0.0002501715521176974	0.00025344554934337806	3.5986624805176326e-06	
9.923413806890872	0.00021952101034425676	0.00022515057604617313	5.718421819343752e-06	
10.0771772643966	0.00019332598875540844	0.0002037744739702249	1.0513029329590268e-05	
10.233323289164382	0.00017106916155184914	0.00018516574601488127	3.460851325509757e-05	
10.391888799112495	0.00018030815021704316	0.00016582604799501922	1.460771761349555e-05	
10.552911284202958	0.00014498563901714837	0.00013909238306605048	6.851934022054357e-06	
10.716428815305356	0.00011262043050454749	0.00011703075889419442	4.427301816658821e-06	
10.882480053198018	0.0002718172190019801	0.0002736236683984507	2.954675591255951e-06	
11.051104257708666	0.0002085811149136102	0.00020743029569021874	2.247607064500173e-06	
11.222341296996655	0.00018554279990087746	0.0001841922600246067	1.7480855008366654e-06	
11.39623165697915	0.00017192246953552038	0.00017072320971349056	1.372353201812789e-06	
11.572816450903245	0.00016196200982530691	0.00016096644486032034	1.0742897686942392e-06	
11.752137429066462	0.0001538666470021323	0.00015307293307531848	8.271993655827517e-07	
11.93423698868786	0.00014688543253964015	0.0001462815340984974	6.148534219572491e-07	
12.119158183932093	0.00014064131684517607	0.0001402153006758227	4.2716009609644365e-07	
12.306944736088793	0.00013491976516873913	0.00013466246846754144	2.591702917878111e-07	
12.497641043909683	0.00012958677895743686	0.00012949267340983417	1.2221872574264177e-07	
12.691292194105861	0.00012455175667321408	0.0001246199052238846	1.3197174305879487e-07	
12.887943972007742	0.00011974720794151237	0.00011998425702098323	2.737315540774681e-07	
13.08764287239018	0.00011510875961990277	0.0001155421459939389	4.553234190160973e-07	
13.290436110465315	0.00011054940903671502	0.00011126070794899522	7.165191716288775e-07	
13.496371633045765	0.00010668162419316786	0.0001071144017330163	4.479916339235788e-07	
13.705498129880782	0.00010239046694064705	0.00010308285522712382	7.192785510749399e-07	
13.917865045168076	9.825272368134939e-05	9.914944445303476e-05	9.214036033316302e-07	
14.133522589243995	9.42027649058707e-05	9.530032423984241e-05	1.1191511886531185e-06	
14.35252175045488	9.021405585029145e-05	9.152374728470814e-05	1.3281552860794365e-06	
14.574914307212275	8.626753185096529e-05	8.780957324480816e-05	1.5574257476838682e-06	
14.800752840235097	8.234546965572044e-05	8.414890648092435e-05	1.815789985223485e-06	
15.030090744981337	7.84288842311273e-05	8.053382296421233e-05	2.1142978848726457e-06	
15.262982244272472	7.449678817961672e-05	7.695716024025818e-05	2.4665976846055963e-06	
15.499482401113475	7.052167554515165e-05	7.34123527633653e-05	2.8944381875837958e-06	
15.739647131711472	6.645888085175656e-05	6.989330034742979e-05	3.4358589594737954e-06	
15.98353321869612	6.224900522275514e-05	6.639426106803355e-05	4.145312420231411e-06	
16.23119832454485	5.778441816070845e-05	6.29097623703631e-05	5.126560051705371e-06	
16.482701005216104	5.2856501509832506e-05	5.943452580237821e-05	6.588122729639429e-06	
16.738100723993853	4.6990410732855824e-05	5.59634019618359e-05	9.021519108774167e-06	
16.997457865546615	3.883683848901286e-05	5.2491313088378746e-05	1.3919522657290547e-05	
17.26083375020432	2.447450727357991e-05	4.901320136483117e-05	2.86463387619404e-05	
17.528290648456405	0.00010400069419405423	4.5523981506374546e-05	7.824993068664536e-05	
17.799891795674554	6.491298687189543e-05	4.2018496702035205e-05	2.334212541251708e-05	
18.075701407063548	5.108610225592947e-05	3.8491477551476e-05	1.2644079652623933e-05	
18.35578469284383	4.3713061690163306e-05	3.493750453150529e-05	8.791389091043933e-06	
18.64020787366921	3.797695282299322e-05	3.135097621259255e-05	6.6260177421010645e-06	
18.929038196283646	3.2956446092386684e-05	2.772608912036117e-05	5.233761101928484e-06	
19.222343949420477	2.8310702197937385e-05	2.405684410391955e-05	4.262750323034672e-06	
19.52019447994806	2.3834128752637792e-05	2.033711864064234e-05	3.5121254258271578e-06	
19.822660209265607	1.9408039185826412e-05	1.656092209459612e-05	2.868710346144867e-06	
20.12981264995304	1.4930843715651446e-05	1.2723248103689486e-05	2.2344472514545794e-06	
20.441724422678867	1.0247983844040259e-05	8.823455573857852e-06	1.4454518469017877e-06	
20.75846927337004	5.010262961348451e-06	4.88590586265575e-06	5.377065019738113e-07	
21.08012209064783	1.0011619078732933e-05	1.3988084713515193e-06	8.629361179525481e-06	
21.406758923533914	2.049443547224883e-06	3.808671175893821e-06	4.455584430396403e-06	
21.738456999430788	4.546773572931061e-06	8.022464155007717e-06	3.606160628018953e-06	
22.075294742380795	9.59357505815819e-06	1.2444868503201087e-05	2.852953541693279e-06	
22.417351791608088	1.4602880844338968e-05	1.7029824015270696e-05	2.4292781283343998e-06	
22.764709020347887	1.9661179143152542e-05	2.17822394629316e-05	2.130467337801054e-06	
23.1174485549675	2.484255942855013e-05	2.671654411919108e-05	1.8911187933888282e-06	
23.47565379438362	3.019265652051887e-05	3.185148130510805e-05	1.683854620953214e-06	
23.839409429780538	3.574934437603067e-05	3.7209165294013776e-05	1.4931762479392698e-06	
24.20880146463373	4.1549992246646736e-05	4.281511231546465e-05	1.3077638058928586e-06	
24.583917235044	4.7635779090702685e-05	4.869863242954193e-05	1.1166925489918122e-06	
24.964845430386426	5.405616661348536e-05	5.4893440786787554e-05	9.062988195063918e-07	
25.351676114279368	6.087666667039284e-05	6.143846833104413e-05	6.566612880699915e-07	
25.744500745878433	6.819805745612543e-05	6.837889767278917e-05	3.568973369139416e-07	
26.143412201500308	7.622128936004668e-05	7.57674779745427e-05	4.941121756216685e-07	
26.548504796581717	8.55737221179086e-05	8.36662002171916e-05	1.93924755009972e-06	
26.959874307978602	9.677875683395572e-05	9.214844898123008e-05	9.856126282589151e-06	
27.377617996610834	9.605283168475108e-05	0.0001013017956053727	5.4261420575914755e-06	
27.801834630457815	0.00010806766957332607	0.00011123166917567825	3.1640134263987225e-06	
28.232624507910387	0.00011968934751741	0.00012206625024229018	2.3913928080103137e-06	
28.670089481484574	0.0001320135785963333	0.00013396310104176978	1.981933580908651e-06	
29.114332981902788	0.00014545572241775627	0.00014711831690615627	1.7115158028914255e-06	
29.565460042548164	0.00016035417287002028	0.0001617794330489342	1.4886909177181796e-06	
30.0235773242978	0.00017709431583456405	0.0001782640971262185	1.2108792588544562e-06	
30.488793140740842	0.0001957591314933235	0.0001969879242307056	1.2654410914298704e-06	
30.961217483787163	0.0002173061266742113	0.00021850765328465383	1.2961789016968491e-06	
31.440962049673153	0.00024256202312647102	0.0002435913135498768	1.1610921628477486e-06	
31.928140265370157	0.0002724568000896493	0.0002733398101501182	1.048739570972507e-06	
32.42286731540228	0.00030870312897178054	0.0003094169351202091	9.249284911335147e-07	
32.925260169079685	0.00035405026621657294	0.00035454319612290483	6.448304877365282e-07	
33.435437608153904	0.0004132503232962005	0.00041377971088675964	6.766557683829062e-07	
33.95352025490161	0.0004986268948671151	0.0004990562283704789	8.454430828909636e-07	
34.479630600643624	0.0006558136175277639	0.0006555691246877777	7.54324740996309e-07	
35.01389303470575	0.0005731452929799903	0.0005729860599298562	6.641471222906508e-07	
35.556433873828425	0.0006387007899493394	0.0006392292325151105	5.803067080311705e-07	
36.107381392031996	0.0009291803381320088	0.0009296505997985803	4.882535890792408e-07	
36.666865850944866	0.0013972333549421654	0.001397520320806312	3.825141320345298e-07	
37.23501953060145	0.002504748496504094	0.002504800040854495	2.5162286711426294e-07	
37.81197676071744	0.0077880543234848595	0.007788003664653807	9.872492320586496e-08	
38.397873952449665	0.004526287220295343	0.004526539034455783	3.8138718627963375e-07	
38.99284963064802	0.0020538857406437795	0.002055095504165574	2.0212244010018378e-06	
39.59704446660722	0.0013283275210519692	0.0013274372288091404	9.050436140304595e-07	
40.21060131132589	0.0009857318799460345	0.000984338081209088	1.5224741788318206e-06	
40.83366522928125	0.0007850124222940557	0.0007845802482029518	8.471783416209625e-07	
41.46638353272696	0.0006527089355577542	0.0006534919127411982	8.162595526884983e-07	
42.108905816522395	0.0005625183449648098	0.0005604813429491102	2.043857614317883e-06	
42.76138399350171	0.0004913686810436119	0.0004906726294646066	1.3505526227921369e-06	
43.42397233039088	0.00043583582946316615	0.00043590484661180207	1.3976221718146543e-06	
44.096827484281306	0.00039042822213623964	0.00039122710194777	1.5964170398789982e-06	
44.78010853966855	0.0003513886790038286	0.00035327404366319306	2.503121898913427e-06	
45.47397704606499	0.0003160587533162714	0.0003192774987839735	3.3483356636383148e-06	
46.17859705619533	0.0002785982026267682	0.0002859332080485244	7.338692021791305e-06	
46.894135164783904	0.0002611378038749051	0.00024640780602085805	2.312746449813928e-05	
47.62076054794297	0.00019935910202200245	0.00020483686224573205	7.087130733119025e-06	
48.35864500317141	0.0003785808281564605	0.00038216657831005373	3.6396670015823387e-06	
49.10796298997312	0.0003003361849352553	0.00030087767812101405	2.897742466319327e-06	
49.86889167110482	0.0002681610183924604	0.0002676515464516261	2.34774789532398e-06	
50.641610954463076	0.00024746844582326365	0.0002467401399485412	2.6274071984536002e-06	
51.42630353562007	0.00023228625224509399	0.00023080890456631553	2.032863738102811e-06	
52.22315494101898	0.0002186107933864333	0.00021750543501295234	1.6608311498187303e-06	
53.03235357183818	0.00020766101112718404	0.00020572124488687485	2.249952062099415e-06	
53.854090748535334	0.00019629701267256935	0.0001946327107055769	1.70899492000462e-06	
54.688560756081706	0.00018457911912467262	0.00018298484354693713	1.6129783286159776e-06	
55.53596088989733	0.00016748822317748518	0.0001671106301056889	1.5073001338680257e-06	
56.39649150249797	0.00020192819391616493	0.00020298884104825906	1.3259947702113677e-06	
57.27035605086487	0.0001818367186897276	0.00018189193458915482	1.3778766187209147e-06	
58.15776114454846	0.00017167301572877108	0.0001711193682670535	1.1750585433872159e-06	
59.05891659451753	0.00016417730066893959	0.0001635091863991236	1.0951369443644006e-06	
59.974035462765215	0.00015787755377609858	0.0001571876586076069	1.0284535040750792e-06	
60.90333411268367	0.00015222133099032593	0.00015160779641914073	9.945404718542026e-07	
61.847032260219336	0.00014750545160809739	0.00014654254100463952	1.184269264227595e-06	
62.80535302582078	0.0001427408491178554	0.00014187361206855926	1.0264942742411647e-06	
63.778522987191536	0.00013835886909939146	0.00013752906427577289	9.65151145627075e-07	
64.76677223286032	0.000134265616620163	0.00013346012556035377	9.22929009379453e-07	
65.77033441658139	0.00013041649219132958	0.0001296311071041091	8.883810496678418e-07	
66.78944681257751	0.00012678156416818094	0.0001260144373307686	8.581901230801344e-07	
67.82435037163955	0.00012333788915199148	0.00012258796897689133	8.309725483313404e-07	
68.87528977809474	0.00012006685050393332	0.00011933339826716018	8.060054208602564e-07	
69.94251350765792	0.00011695285783746425	0.00011623527365950679	7.828496354448934e-07	
71.02627388617911	0.00011398258506944787	0.00011328033895887621	7.612092592565365e-07	
72.12682714930152	0.00011114447455996476	0.00011045707732867228	7.408697968307867e-07	
73.24443350304374	0.00010842839173488682	0.0001077553821816751	7.216675307141063e-07	
74.37935718532088	0.00010582537271901068	0.00010516631175726746	7.034727355241656e-07	
75.53186652841877	0.00010332743320767172	0.00010268190102462194	6.861797325049664e-07	
76.7022340224364	0.00010092741963258095	0.00010029501417241898	6.697006030467517e-07	
77.89073637971123	9.861889066207194e-05	9.799922667215454e-05	6.539609974882288e-07	
79.09765460024283	9.639602113567115e-05	9.578872943676433e-05	6.388972152073956e-07	
80.32327403813038	9.425352301716454e-05	9.365824985082468e-05	6.244540950936864e-07	
81.5678844690394	9.218657953579746e-05	9.160298592998514e-05	6.105834449125312e-07	
82.83178015871405	9.019078973351246e-05	8.961855086730463e-05	5.972428422577287e-07	
84.11525993255103	8.826212135061268e-05	8.770092591602352e-05	5.843946998191539e-07	
85.41862724625115	8.639687048228813e-05	8.584642004776799e-05	5.720055237533472e-07	
86.74219025756646	8.459162679667496e-05	8.405163517859283e-05	5.600453164015509e-07	
88.08626189915832	8.284324336712183e-05	8.231343601519398e-05	5.484870890684722e-07	
89.45115995258467	8.11488103665159e-05	8.062892376803344e-05	5.373064601680658e-07	
90.83720712343391	7.950563201933812e-05	7.899541312577395e-05	5.264813205727986e-07	
92.24473111762269	7.791120632072684e-05	7.741041199911984e-05	5.15991552563161e-07	
93.67406471887617	7.636320712030746e-05	7.58716036308303e-05	5.058187920134362e-07	
95.1255458674087	7.48594682382854e-05	7.437683073860899e-05	4.959462258124067e-07	
96.59951773982377	7.339796933685602e-05	7.292408141332086e-05	4.863584182528373e-07	
98.09632883025184	7.197682331468069e-05	7.151147653983822e-05	4.770411614322894e-07	
99.61633303274554	7.059426502844856e-05	7.013725854421831e-05	4.6798134569996775e-07	
101.15988972495167	6.92486411752184e-05	6.879978130069125e-05	4.5916684694769826e-07	
102.72736385307937	6.793840119368698e-05	6.749750105646575e-05	4.505864281412586e-07	
104.31912601818526	6.666208906281563e-05	6.622896825270576e-05	4.4222965295470583e-07	
105.93555256379533	6.541833589317608e-05	6.499282013700436e-05	4.3408680974369007e-07	
107.57702566488457	6.420585322058813e-05	6.378777407692405e-05	4.2614884439181693e-07	
109.24393341823551	6.302342692360833e-05	6.261262149618317e-05	4.184073008045078e-07	
110.93666993419627	6.186991169659298e-05	6.146622236524717e-05	4.108542680209263e-07	
112.65563542986153	6.074422601870906e-05	6.0347500186745196e-05	4.034823330742485e-07	
114.40123632369622	5.9645347566667784e-05	5.925543742353989e-05	3.962845388625747e-07	
116.17388533162597	5.8572309025301226e-05	5.818907132362747e-05	3.892543464020708e-07	
117.9740015646163	5.752419425557333e-05	5.7147490101518275e-05	3.823856009244016e-07	
119.802010627764	5.6500134784341644e-05	5.612982944047215e-05	3.756725013567632e-07	
121.65834472092367	5.549930658428448e-05	5.5135269284060673e-05	3.691095727868532e-07	
123.54344274089367	5.452092711596975e-05	5.416303088908852e-05	3.6269164156798514e-07	
125.45775038518534	5.3564252607150405e-05	5.3212374115011056e-05	3.564138127666949e-07	
127.40172025740017	5.2628575547086225e-05	5.2282594927699225e-05	3.502714496924306e-07	
129.3758119742398	5.171322237607393e-05	5.1373023097780766e-05	3.442601552830577e-07	
131.3804922741741	5.0817551352459177e-05	5.048302007587622e-05	3.3837575514777326e-07	
133.41623512779302	4.9940950581246726e-05	4.961197702888807e-05	3.3261428209345863e-07	
135.48352184986857	4.9082836190051244e-05	4.8759313023124035e-05	3.2697196198157904e-07	
137.58284121315285	4.824265063956929e-05	4.7924473341472304e-05	3.2144520078031085e-07	
139.71468956393986	4.741986115702809e-05	4.710692792311678e-05	3.1603057269371036e-07	
141.879570939417	4.6613958282197845e-05	4.630616991541194e-05	3.1072480926103326e-07	
144.07799718683648	4.58244545165611e-05	4.55217143285385e-05	3.0552478933377106e-07	
146.31048808453184	4.505088306713077e-05	4.4753096784459316e-05	3.004275298463778e-07	
148.57757146481032	4.429279667720755e-05	4.399987235249078e-05	2.9543017730658553e-07	
150.87978333874923	4.354976653708527e-05	4.3261614464520706e-05	2.9052999993966065e-07	
153.2176680229263	4.282138126835197e-05	4.253791390354312e-05	2.8572438042626377e-07	
155.5917782681133	4.210724597601156e-05	4.182837785975284e-05	2.8101080918201073e-07	
158.00267538996428	4.140698136316565e-05	4.113262904895889e-05	2.763868781301249e-07	
160.45092940172842	4.07202229034613e-05	4.0450304888538516e-05	2.718502749251186e-07	
162.9371191490193	4.004662006692788e-05	3.978105672657069e-05	2.673987775886186e-07	
165.46183244667284	3.9385835595203886e-05	3.9124549120164636e-05	2.630302495223472e-07	
168.02566621772516	3.873754482249623e-05	3.8480459159338735e-05	2.587426348673517e-07	
170.6292266345446	3.810143503892179e-05	3.784847583311197e-05	2.545339541808142e-07	
173.27312926215015	3.7477204893160815e-05	3.722829943474912e-05	2.5040230040471806e-07	
175.9579992037507	3.686456383160462e-05	3.661964100335235e-05	2.4634583510308323e-07	
178.68447124853947	3.626323157140936e-05	3.602222179922089e-05	2.4236278494674995e-07	
181.45319002177868	3.5672937605076946e-05	3.5435772810608796e-05	2.384514384261961e-07	
184.2648101372089	3.509342073437311e-05	3.486003428969954e-05	2.3461014277483834e-07	
187.11999635182175	3.4524428631566035e-05	3.429475531578789e-05	2.3083730108726416e-07	
190.019423723029	3.3965717426126296e-05	3.373969338381777e-05	2.2713136961724716e-07	
192.9637777682679	3.34170513151725e-05	3.3194614016566854e-05	2.2349085524247735e-07	
195.95375462707955	3.2878202196078124e-05	3.2659290398899426e-05	2.1991431308393725e-07	
198.99006122569847	3.234894931977546e-05	3.213350303262972e-05	2.1640034426836252e-07	
202.0734154441926	3.1829078963401935e-05	3.161703941064578e-05	2.1294759382402617e-07	
205.20454628619316	3.1318384121035016e-05	3.110969370904549e-05	2.0955474870000755e-07	
208.38419405125447	3.081666421135391e-05	3.061126649612745e-05	2.062205359006359e-07	
211.6131105098844	3.032372480115066e-05	3.0121564457163754e-05	2.0294372072680677e-07	
214.892059081287	2.9839377343691914e-05	2.9640400133959743e-05	1.9972310511742884e-07	
218.22181501385919	2.9363438931002557e-05	2.9167591678276012e-05	1.9655752608359006e-07	
221.60316556848443	2.8895732059209466e-05	2.8702962618254253e-05	1.9344585422966422e-07	
225.03691020466627	2.843608440614358e-05	2.8246341637048495e-05	1.9038699235548786e-07	
228.5238607695462	2.7984328620454018e-05	2.779756236291839e-05	1.8737987413437883e-07	
232.06484168985054	2.7540302121539823e-05	2.7356463170093232e-05	1.8442346286194056e-07	
235.66069016681035	2.7103846909652344e-05	2.6922886989762255e-05	1.8151675027118148e-07	
239.3122563741041	2.6674809385564395e-05	2.649668113058968e-05	1.786587554099925e-07	
243.0204036588648	2.6253040179243885e-05	2.607769710819514e-05	1.7584852357642944e-07	
246.78600874580337	2.583839398700636e-05	2.5665790483075263e-05	1.7308512530913565e-07	
250.60996194449422	2.543072941665562e-05	2.5260820706478497e-05	1.7036765542851217e-07	
254.4931673598731	2.502990884015403e-05	2.4862650973776e-05	1.6769523212646616e-07	
258.43654310599635	2.4635798253393504e-05	2.4471148084901986e-05	1.6506699610103053e-07	
262.4410215231124	2.4248267142666148e-05	2.40861823114638e-05	1.624821097337063e-07	
266.507549398097	2.3867188357458784e-05	2.3707627270147586e-05	1.5993975630685886e-07	
270.63708818830384	2.3492437989219703e-05	2.3335359802069736e-05	1.5743913925855428e-07	
274.8306142488838	2.312389525576781e-05	2.2969259857745195e-05	1.5497948147311353e-07	
279.08911906362675	2.2761442391035183e-05	2.2609210387365332e-05	1.525600246049751e-07	
283.4136094793798	2.2404964539852964e-05	2.2255097236096365e-05	1.5018002843413933e-07	
287.80510794409827	2.2054349657508367e-05	2.1906809044127397e-05	1.478387702513226e-07	
292.26465274858515	2.1709488413817272e-05	2.1564237151213552e-05	1.4553554427121577e-07	
296.7932982719762	2.137027410147224e-05	2.1227275505475105e-05	1.4326966107228026e-07	
301.3921152310292	2.1036602548440237e-05	2.089582057622787e-05	1.4104044706161932e-07	
306.0621909332746	2.070837203419783e-05	2.056977127063368e-05	1.3884724396343484e-07	
310.80462953409153	2.0385483209604066e-05	2.0249028853971626e-05	1.366894083301284e-07	
315.6205522977641	2.006783902022321e-05	1.993349687334363e-05	1.3456631107438567e-07	
320.5110978625849	1.975534463292028e-05	1.9623081084637548e-05	1.3247733702149132e-07	
325.47742251006514	1.944790736556262e-05	1.931768938258211e-05	1.3042188448059334e-07	
330.52070043831674	1.914543661967045e-05	1.901723173373711e-05	1.283993648340997e-07	
335.6421240396705	1.8847843815868115e-05	1.8721620112271403e-05	1.2640920214407074e-07	
340.8429041825955	1.8555042331996454e-05	1.8430768438389565e-05	1.2445083277491517e-07	
346.1242704979875	1.826694744375424e-05	1.8144592519275948e-05	1.2252370503142684e-07	
351.4874716698928	1.79834762677444e-05	1.7863009992432132e-05	1.2062727881149712e-07	
356.9337757307372	1.770454770680726e-05	1.7585940271290894e-05	1.1876102527263534e-07	
362.46447036112943	1.7430082397529982e-05	1.731330449299597e-05	1.1692442651174622e-07	
368.08086319431027	1.716000265982714e-05	1.704502546824328e-05	1.1511697525747229e-07	
373.7842821253185	1.6894232448493174e-05	1.678102763308472e-05	1.1333817457440052e-07	
379.57607562494815	1.6632697306632987e-05	1.6521237002601263e-05	1.1158753757861089e-07	
385.45761305857025	1.637532432088189e-05	1.626558112635682e-05	1.0986458716411937e-07	
391.43028500989345	1.6122042078330938e-05	1.6013989045549406e-05	1.0816885573958201e-07	
397.49550360974456	1.587278062507789e-05	1.5766391251780273e-05	1.0649988497468991e-07	
403.6547028699399	1.5627471426328816e-05	1.5522719647366124e-05	1.0485722555608678e-07	
409.9093390223323	1.538604732797877e-05	1.5282907507123425e-05	1.032404369520356e-07	
416.26089086311043	1.5148442519603946e-05	1.5046889441557343e-05	1.0164908718567306e-07	
422.71086010243414	1.4914592498801264e-05	1.4814601361391625e-05	1.0008275261635206e-07	
429.2607717194863	1.4684434036814533e-05	1.4585980443378914e-05	9.854101772862116e-08	
435.91217432302693	1.4457905145389651e-05	1.436096509733398e-05	9.702347492879056e-08	
442.6666405175339	1.4234945044803936e-05	1.413949493433555e-05	9.552972434834057e-08	
449.52576727501685	1.401549413301789e-05	1.3921510736045012e-05	9.405937365418177e-08	
456.4911763125926	1.3799493955899949e-05	1.3706954425092833e-05	9.261203786536857e-08	
463.56451447591087	1.3586887178477407e-05	1.3495769036486199e-05	9.118733917590359e-08	
470.74745412852144	1.3377617557169142e-05	1.3287898689993569e-05	8.978490678350035e-08	
478.04169354727435	1.3171629912957732e-05	1.3083288563463999e-05	8.84043767239591e-08	
485.4489573238469	1.2968870105460921e-05	1.2881884867041418e-05	8.704539171091015e-08	
492.97099677249224	1.2769285007864173e-05	1.2683634818235636e-05	8.570760098079997e-08	
500.60959034410683	1.257282248267798e-05	1.248848661781408e-05	8.439066014275278e-08	
508.36654404671106	1.237943135828545e-05	1.229638942647983e-05	8.309423103322765e-08	
516.2436918724502	1.2189061406247147e-05	1.2107293342303117e-05	8.181798157520298e-08	
524.242896231207	1.2001663319332046e-05	1.1921149378875336e-05	8.056158564171071e-08	
532.3660483909357	1.1817188690244731e-05	1.173790944415573e-05	7.932472292359729e-08	
540.6150689248177	1.1635589991020431e-05	1.1557526319982593e-05	7.810707880125081e-08	
548.9919081653474	1.1456820553060935e-05	1.1379953642222086e-05	7.690834422021147e-08	
557.4985466654523	1.128083454778559e-05	1.1205145881529017e-05	7.572821557047628e-08	
566.1369956667598	1.1107586967872834e-05	1.1033058324695155e-05	7.456639456934147e-08	
574.909297575119	1.093703360906891e-05	1.0863647056561807e-05	7.342258814770056e-08	
583.8175264434902	1.076913105254138e-05	1.0696868942474433e-05	7.229650833956176e-08	
592.8637884623186	1.0603836647756268e-05	1.0532681611258145e-05	7.118787217481116e-08	
602.0502224575035	1.0441108495858404e-05	1.0371043438693885e-05	7.0096401574912e-08	
611.379000396087	1.0280905433535676e-05	1.0211913531475961e-05	6.902182325158463e-08	
620.8523278997751	1.0123187017348769e-05	1.0055251711632621e-05	6.796386860832794e-08	
630.4724447664181	9.96791350850853e-06	9.901018501392024e-06	6.692227364454128e-08	
640.2416254995708	9.815045858084343e-06	9.749175108476848e-06	6.589677886237944e-08	
650.1621798462554	9.664545692627286e-06	9.599683411811633e-06	6.488712917599846e-08	
660.2364533430635	9.51637530019265e-06	9.452505947627243e-06	6.389307382334754e-08	
670.4668278707137	9.370497616747262e-06	9.307605895948259e-06	6.29143662801648e-08	
680.8557222172046	9.226876212947458e-06	9.16494706744891e-06	6.195076417633936e-08	
691.4055926496942	9.085475281274283e-06	9.024493890664455e-06	6.100202921435656e-08	
702.1189334952396	8.946259623513098e-06	8.886211399545087e-06	6.006792708987887e-08	
712.9982777305363	8.80919463856533e-06	8.75006522134017e-06	5.914822741436381e-08	
724.0461975807946	8.67424631058052e-06	8.616021564801152e-06	5.824270363956763e-08	
735.2653051278958	8.541381197397543e-06	8.484047208691873e-06	5.735113298403437e-08	
746.6582529279726	8.410566419284108e-06	8.35410949059566e-06	5.6473296361299773e-08	
758.2277346385576	8.281769647964334e-06	8.226176296008837e-06	5.5608978309933026e-08	
769.9764856554507	8.154959095924457e-06	8.100216047710914e-06	5.475796692525543e-08	
781.9072837594538	8.030103505987223e-06	7.976197695402008e-06	5.3920053792673644e-08	
794.0229497731273	7.907172141145956e-06	7.854090705598453e-06	5.3095033922684465e-08	
806.3263482277227	7.786134774649528e-06	7.733865051778021e-06	5.2282705687317104e-08	
818.82038804045	7.666961680329988e-06	7.615491204766415e-06	5.148287075814185e-08	
831.5080232022387	7.549623623164829e-06	7.498940123357095e-06	5.0695334045712845e-08	
844.3922534761538	7.4340918500662325e-06	7.38418324515688e-06	4.9919903640372133e-08	
857.4761251066391	7.320338080889963e-06	7.2711924776499365e-06	4.915639075443276e-08	
870.7627315397452	7.208334499656868e-06	7.159940189473182e-06	4.840460966569743e-08	
884.2552141545192	7.098053745980201e-06	7.0503992018964135e-06	4.7664377662188124e-08	
897.9567630057271	6.989468906692322e-06	6.942542780500619e-06	4.693551498818536e-08	
911.8706175780853	6.882553507664462e-06	6.836344627048349e-06	4.62178447913852e-08	
926.0000675521785	6.777281505813656e-06	6.731778871540142e-06	4.5511193071282853e-08	
940.3484535822448	6.673627281291036e-06	6.628820064451293e-06	4.4815388628653096e-08	
954.9191680860141	6.571565629845963e-06	6.5274431691434965e-06	4.41302630161125e-08	
969.715656046784	6.4710717553607e-06	6.427623554446023e-06	4.345565048976899e-08	
984.7414158279239	6.3721212625505415e-06	6.329336987401408e-06	4.279138796189825e-08	
1000.0	6.27469014982442e-06	6.232559626170731e-06	4.213731495459962e-08	


==> data/fig_iss_ph2_bode_28.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.0001700425454921265	3.3431632275892964e-08	
0.10154950161807173	0.00017278466415118562	0.0001727601638251575	3.3693574313078776e-08	
0.10312301278878754	0.0001755487736805152	0.00017552389278574002	3.396162215701789e-08	
0.10472090554055413	0.00017835991065214078	0.00017833464325058975	3.4235886725564875e-08	
0.10634355766636439	0.0001812190100408309	0.00018119335010047046	3.451648013503969e-08	
0.10799135281311975	0.00018412703171742393	0.00018410097311066613	3.480351570958152e-08	
0.1096646805723366	0.00018708496138198917	0.0001870584978841125	3.509710799334466e-08	
0.11136393657225817	0.0001900938115420566	0.00019006693682959715	3.539737276399009e-08	
0.11308952257139368	0.00019315462253847283	0.00019312733018758671	3.570442704593642e-08	
0.11484184655350702	0.0001962684636216082	0.00019624074710640393	3.601838912644388e-08	
0.11662132282407707	0.00019943643408081553	0.0001994082867716524	3.633937857459996e-08	
0.11842837210825283	0.00020265966443023005	0.00020263107959198808	3.6667516258034266e-08	
0.12026342165032622	0.0002059393176542057	0.00020591028844451996	3.7002924365636124e-08	
0.12212690531474645	0.00020927659051590068	0.00020924710998336443	3.734572642821367e-08	
0.12401926368869937	0.00021267271493276095	0.00021264277601509198	3.769604734445192e-08	
0.12594094418627644	0.00021612895942290397	0.0002160985549450769	3.805401340586859e-08	
0.12789240115425762	0.00021964663062667487	0.00021961575329901842	3.841975232381978e-08	
0.12987409597953362	0.0002232270749079473	0.00022319571732420284	3.879339326040372e-08	
0.13188649719819254	0.00022687168004004944	0.00022683983467539274	3.9175066858922245e-08	
0.13393008060629666	0.00023058187698154302	0.0002305495361905658	3.9564905278525685e-08	
0.13600532937237603	0.0002343591417474478	0.00023432629776210103	3.996304222814238e-08	
0.13811273415166478	0.00023820499738190403	0.0002381716423093997	4.036961300416329e-08	
0.14025279320210793	0.00024212101603869339	0.00024208714185936314	4.078475453102975e-08	
0.1424260125021654	0.00024610882117650346	0.0002460744197416165	4.120860540038045e-08	
0.1446329058704415	0.0002501700898763239	0.0002501351529058576	4.1641305917346367e-08	
0.14687399508716817	0.00025430655528890816	0.0002542710743692754	4.208299814400184e-08	
0.14914981001757044	0.00025852000922081886	0.00025848397580254966	4.253382594656227e-08	
0.15146088873714358	0.0002628123048682246	0.00026277571026359667	4.29939350475891e-08	
0.1538077776588715	0.00026718535970829686	0.0002671481950889195	4.3463473076066595e-08	
0.15619103166241588	0.00027164115855882133	0.00027160341495316654	4.3942589623274156e-08	
0.15861121422530794	0.00027618175681745096	0.0002761434251083347	4.443143629736905e-08	
0.16106889755617235	0.0002808092838929174	0.0002807703548149261	4.4930166783533176e-08	
0.16356466273001555	0.00028552594684149596	0.00028548641097835833	4.543893690423722e-08	
0.1660990998256107	0.00029033403422306584	0.0002902938820049675	4.5957904683279915e-08	
0.16867280806501112	0.00029523592019226774	0.0002951951418931079	4.648723041111573e-08	
0.1712863959552255	0.00030023406884151406	0.0003001926545761034	4.702707671213085e-08	
0.17394048143208848	0.0003053310388139851	0.00030528897853517793	4.757760861864572e-08	
0.17663569200636045	0.0003105294882062414	0.00031048677170200987	4.8138993638682376e-08	
0.17937266491209122	0.0003158321797817329	0.00031578879667217154	4.871140183548429e-08	
0.18215204725728248	0.00032124198651828015	0.0003211979262525427	4.929500590590685e-08	
0.18497449617688488	0.00032676189751458035	0.0003267171493677499	4.988998125845397e-08	
0.18784067898816573	0.00033239502428295496	0.00033234957735284057	5.0496506098242825e-08	
0.1907512733484843	0.00033814460745794193	0.0003380984506618002	5.1114761514784265e-08	
0.19370696741551147	0.0003440140239529372	0.00034396714602411937	5.174493156863291e-08	
0.1967084600099325	0.0003500067945999911	0.0003499591840845102	5.238720338524257e-08	
0.19975646078067044	0.00035612659231101774	0.0003560782375640344	5.304176724963692e-08	
0.20285169037266976	0.00036237725080219584	0.00036232813998442084	5.3708816703894824e-08	
0.2059948805972802	0.0003687627739271846	0.0003687128950011938	5.4388548649559597e-08	
0.20918677460527996	0.00037528734566907277	0.0003752366863955337	5.5081163450955554e-08	
0.21242812706258082	0.0003819553408456891	0.00038190388877949304	5.578686504519122e-08	
0.215719704328655	0.0003887713365881549	0.00038871907907445563	5.6505861051581833e-08	
0.21906228463772706	0.00039574012465836973	0.000395687048828522	5.723836288779762e-08	
0.22245665828277353	0.00040286672467757526	0.00040281281744497093	5.79845858893535e-08	
0.22590362780237347	0.00041015639834532727	0.0004101016464011271	5.874474943134097e-08	
0.22940400817045398	0.00041761466473619693	0.0004175590545449509	5.951907705700802e-08	
0.23295862698897662	0.00042524731677044534	0.00042519083456560097	6.03077966078924e-08	
0.2365683246836085	0.0004330604389648584	0.0004330030707441533	6.11111403587134e-08	
0.2402339547024262	0.00044106042658106914	0.00044100215810179865	6.192934516069536e-08	
0.243956383717698	0.00044925400630114256	0.00044919482307530614	6.276265258265369e-08	
0.24773649183079302	0.0004576482585741782	0.00045758814586349255	6.361130906434712e-08	
0.2515751727802653	0.0004662506417933635	0.00046618958460414216	6.44755660706379e-08	
0.2554733341531623	0.0004750690184805529	0.00047500700155844657	6.535568025252516e-08	
0.2594318975996074	0.00048411168367532063	0.0004840486914999117	6.625191361426221e-08	
0.26345179905070754	0.0004933873957478421	0.0004933234125270897	6.716453368624267e-08	
0.2675339889398373	0.0005029054098802916	0.0005028404195448223	6.809381370285266e-08	
0.27167943242735193	0.0005126755144901123	0.0005126095006873486	6.904003278948903e-08	
0.2758891096287819	0.0005227080709010214	0.0005226410169891419	7.000347615594841e-08	
0.28016401584656353	0.0005330140566045368	0.0005329459456462641	7.098443529564699e-08	
0.2845051618053608	0.0005436051124968288	0.0005435359272530399	7.19832081918192e-08	
0.28891357389103245	0.0005544935945236229	0.0005544233174467677	7.300009953747509e-08	
0.2933902943933029	0.0005656926302205816	0.0005656212434479129	7.403542095585748e-08	
0.29793638175219256	0.0005772161806992726	0.0005771436660458736	7.50894912355246e-08	
0.30255291080826724	0.00058907910870066	0.0005890054476522607	7.616263657522039e-08	
0.30724097305676445	0.0006012972534206605	0.0006012224271262438	7.725519083260489e-08	
0.31200167690565833	0.0006138875129074738	0.0006138115021716528	7.836749579027913e-08	
0.3168361479377224	0.0006268679349402299	0.0006267907202153955	7.949990142945271e-08	
0.3217455291766536	0.0006402578174256675	0.0006401793788038941	8.065276621601635e-08	
0.32673098135731937	0.0006540778194970588	0.0006539981367017616	8.182645739791706e-08	
0.33179368320019265	0.0006683500846711393	0.0006682691370484724	8.302135131691314e-08	
0.33693483169003946	0.0006830983776188623	0.0006830161441288495	8.423783373362584e-08	
0.3421556423589239	0.0006983482363396444	0.0006982646955470337	8.54763001667122e-08	
0.3474573495735992	0.0007141271418030044	0.0007140422718678373	8.67371562456916e-08	
0.35284120682735126	0.0007304647074438646	0.0007303784861117501	8.802081808237007e-08	
0.3583084870363649	0.0007473928912780079	0.0007473052958700894	8.932771266159973e-08	
0.3638604828406817	0.000764946233853902	0.0007648572412565187	9.065827823818386e-08	
0.3694985069098218	0.0007831621257908657	0.0007830717124448842	9.201296477025303e-08	
0.37522389225314035	0.0008020811092890041	0.0008019892511788266	9.339223435822074e-08	
0.3810379925349945	0.0008217472187556883	0.0008216538913979204	9.479656171355703e-08	
0.3869421823947922	0.0008422083666038157	0.0008421135450355944	9.62264346451138e-08	
0.39293785777200174	0.0008635167813730087	0.0008634204401399851	9.768235457086752e-08	
0.39902643623619527	0.000885729506649142	0.0008856316197931121	9.916483705617572e-08	
0.4052093573222091	0.0009089089708642655	0.000908809511910453	1.006744123799557e-07	
0.41148808287049476	0.0009331236400166405	0.0009330225819606381	1.0221162612309475e-07	
0.41786409737274555	0.0009584487677466578	0.0009583460830410301	1.0377703979391244e-07	
0.4243389083228771	0.0009849672601505038	0.0009848629206910694	1.0537123148283468e-07	
0.43091404657344795	0.0010127706763538382	0.0010126646534656546	1.0699479654855766e-07	
0.4375910666976019	0.0010419603903888586	0.0010418526548119343	1.0864834834806693e-07	
0.4443715473566186	0.0010726489455634963	0.0010725394674382862	1.1033251899474202e-07	
0.45125709167315986	0.001104961639600327	0.0011048503884530621	1.1204796016504706e-07	
0.4582493276102989	0.001139038387777376	0.0011389253325053102	1.1379534394904841e-07	
0.4653499083564233	0.0011750359226852163	0.0011749210315419106	1.1557536373609843e-07	
0.4725605127161014	0.001213130403778721	0.0012130136443594902	1.1738873517124599e-07	
0.4798828455070056	0.0012535205286672477	0.0012534018678949839	1.192361971403048e-07	
0.4873186379629853	0.0012964312624453235	0.0012963106665569361	1.2111851282773996e-07	
0.49486964814338685	0.0013421183332324228	0.0013419957677662329	1.2303647083349972e-07	
0.5025376613487146	0.0013908736841277273	0.0013907491139122745	1.24990886343834e-07	
0.5103244905427329	0.0014430321277332332	0.0014429055168780783	1.2698260238221957e-07	
0.5182319767811088	0.0014989795245651842	0.001498850836454509	1.2901249113306207e-07	
0.5262619896466971	0.0015591629086860453	0.0015590321059761336	1.3108145533650646e-07	
0.5344164276915693	0.0016241031238394116	0.0016239701684614529	1.3319042978717317e-07	
0.5426972188858914	0.0016944107276093538	0.0016942755807795935	1.353403829048739e-07	
0.5511063210737586	0.0017708061941045228	0.001770668816344501	1.3753231842939404e-07	
0.559645722436092	0.001854145834520203	0.0018540061856909607	1.3976727722265485e-07	
0.5683174419607084	0.0019454554170076303	0.0019453134563633644	1.4204633919093334e-07	
0.5771235299196736	0.0020459742927716237	0.0020458299790406136	1.4437062540851224e-07	
0.5860660683540517	0.0021572140689021194	0.0021570673604063687	1.467413004501014e-07	
0.595147171566167	0.002281037747271901	0.0022808886021022426	1.4915957524330337e-07	
0.604368986619493	0.002419768170962253	0.002419616547233455	1.5162671148798108e-07	
0.6137336938462858	0.002576339270997045	0.0025761851272146034	1.5414403480761118e-07	
0.6232435073630855	0.002754511203123616	0.002754354498891106	1.567127856432824e-07	
0.6329006755942035	0.002959183237365476	0.002959023934071679	1.5933441851212583e-07	
0.6427074818033226	0.0031968604449351783	0.0031966985069078416	1.6201063163025955e-07	
0.6526662446333333	0.0034763702104425817	0.003476205607434811	1.647427850309247e-07	
0.6627793186545348	0.0038099997949281542	0.0038098325053436137	1.6753250915605477e-07	
0.6730490949213316	0.0042153747509317595	0.0042152047676677455	1.7038149543140719e-07	
0.6834780015375548	0.004718709135520044	0.0047185364763848055	1.732915136619759e-07	
0.6940685042305437	0.005360756907417576	0.005360581634890585	1.7626442280148612e-07	
0.7048231069341222	0.00620850039623585	0.006208322657915766	1.7930218379895613e-07	
0.7157443523806098	0.007380247733066347	0.007380067853027192	1.8240687812252248e-07	
0.7268348227020044	0.009106259709070159	0.009106078423379656	1.855807348070088e-07	
0.7380971400404808	0.011901295374618908	0.011901114563996871	1.8882615344560402e-07	
0.7495339671683494	0.01719324471132616	0.0171930704492896	1.9214550102040213e-07	
0.7611480081176202	0.030825646865672886	0.030825510735498912	1.9553664991311503e-07	
0.7729420088193235	0.10102107970750836	0.10102127827234662	1.98754448797014e-07	
0.784918757752735	0.04249306078818877	0.042493147204018734	2.0242607481329035e-07	
0.7970810866046624	0.020164567039759124	0.02016474568129194	2.0613247575920597e-07	
0.8094318709389453	0.01306318355275494	0.013063381961254781	2.0987055819109368e-07	
0.8219740308763326	0.009618965614840212	0.00961917327593756	2.13688047922714e-07	
0.8347105317848907	0.007589169548000096	0.0075893835852743575	2.1759484850470944e-07	
0.847644384981113	0.006251052626794044	0.006251271989888248	2.2159624313414503e-07	
0.8607786484418896	0.005302087457779246	0.005302311709839083	2.2569654709073463e-07	
0.8741164275275125	0.004593557090160473	0.004593786048632089	2.2989989019099924e-07	
0.8876608757158821	0.004043886667738735	0.004044120272207357	2.3421046011271195e-07	
0.9014151953480897	0.0036046121445582743	0.0036048504003586787	2.3863260234562446e-07	
0.9153826383855528	0.0032451336694588454	0.0032453766208908347	2.4317087344102143e-07	
0.9295665071788846	0.0029451801307070133	0.0029454278472524904	2.4783007713577735e-07	
0.9439701552486742	0.002690789926750863	0.0026910424955435977	2.5261529406097284e-07	
0.9585969880783669	0.0024720323524043434	0.0024722898739351074	2.5753190947357664e-07	
0.9734504639194281	0.0022816495338461268	0.0022819121194473445	2.6258564128058653e-07	
0.9885340946089864	0.0021142124656571217	0.002114480236019151	2.6778256938487434e-07	
1.0038514464001433	0.001965577587540086	0.001965850671854475	2.7312916720848377e-07	
1.01940614080515	0.0018325260274634418	0.0018328045629643574	2.786323359365949e-07	
1.0352018554516484	0.0017125176574517903	0.0017128017892213113	2.842994420083429e-07	
1.051242324952181	0.0016035194537826483	0.0016038093347384888	2.9013835836920785e-07	
1.0675313417871697	0.0015038831959453178	0.0015041789869601192	2.961575100281928e-07	
1.0840727572015847	0.0014122566789496124	0.0014125585490690695	3.023659245076658e-07	
1.1008704821154982	0.001327518152949915	0.0013278262796879027	3.087732878683737e-07	
1.117928488048752	0.0012487271523091898	0.0012490417220044545	3.1539000703804077e-07	
1.1352508080599522	0.001175087074592386	0.0011754082828149019	3.222272793556667e-07	
1.1528415377000134	0.00110591630188751	0.0011062443538838785	3.292971703002416e-07	
1.1707048359804781	0.001040625607565772	0.0010409607187324814	3.3661270059628737e-07	
1.1888449263568397	0.000978700233617501	0.0009790426299882177	3.44187944036456e-07	
1.2072660977271032	0.0009196854636680786	0.0009200353823960064	3.5203813764903215e-07	
1.225972705445816	0.0008631748218945678	0.0008635325117020599	3.6017980607057423e-07	
1.2449691723538168	0.0008088002414071968	0.0008091659629604463	3.686309024132133e-07	
1.2642599898239333	0.0007562236952224859	0.0007565977213657588	3.7741096839517545e-07	
1.2838497188228888	0.0007051298870933385	0.0007055125028389013	3.865413172890511e-07	
1.3037429909896587	0.0006552196702545605	0.0006556111723603547	3.960452446536388e-07	
1.3239445097305402	0.0006062039075199521	0.0006066046033774225	4.059482753122379e-07	
1.3444590513311867	0.0005577975113834274	0.0005582077167471506	4.1627846684006177e-07	
1.3652914660858761	0.0005097134117160872	0.0005101334464856467	4.27066848632536e-07	
1.386446679444272	0.000461656195626034	0.0004620863765537793	4.383485436267251e-07	
1.4079296931759626	0.0004133151756533106	0.0004137557878166225	4.5015123507018396e-07	
1.4297455865530366	0.000364356578029031	0.0003648078765170931	4.625261349641007e-07	
1.451899517550985	0.00031441492570046724	0.0003148770530503056	4.75523700174925e-07	
1.4743967240682132	0.0002630840125607227	0.0002635568629689147	4.891884083097559e-07	
1.4972425251644468	0.00020991086441275164	0.00021039373356725687	5.035785230860989e-07	
1.5204423223183279	0.00015440943614965287	0.00015489984449139257	5.187587507028361e-07	
1.5440016007044985	9.620623167730545e-05	9.669402642104362e-05	5.348017681889771e-07	
1.5679259304904682	3.705498206305848e-05	3.744092751165771e-05	5.517896282949141e-07	
1.5922209681535842	4.229303307276395e-05	4.174374655605983e-05	5.698153681019018e-07	
1.6168924578184014	0.00011343467280847885	0.00011284696478707725	5.88984933200682e-07	
1.6419462326147771	0.00019530503084761271	0.00019470293901139524	6.094195120781146e-07	
1.667388216057011	0.000288075811539017	0.000287457596990581	6.312583930606314e-07	
1.6932244234443516	0.00039464873278774893	0.00039401270440735824	6.546624886111262e-07	
1.7194609632832076	0.0005194382398463763	0.0005187830691219335	6.798187197316876e-07	
1.7461040387313935	0.0006689798087916007	0.0006683044742825248	7.069455316062872e-07	
1.7731599490647525	0.0008532628049250072	0.0008525666618227177	7.363000605640788e-07	
1.8006350911665105	0.0010883250395854985	0.001087608077835553	7.681842241640678e-07	
1.828535961039703	0.0014016364654441124	0.0014008999097469192	8.029642182044715e-07	
1.8568691553430368	0.0018444796742921657	0.0018437274339993758	8.410750325640532e-07	
1.885641372950552	0.0025247915699753453	0.002524034115030565	8.830468968581716e-07	
1.9148594165354507	0.0037144571170139766	0.0037137243691597473	9.295307578192166e-07	
1.9445301941784663	0.006340609452953637	0.006340012819120232	9.81338986554628e-07	
1.974660721001155	0.016280233411130003	0.016280551563844795	1.0395726710160179e-06	
2.0052581208244957	0.020716580551825903	0.020716557232813324	1.1053835202297342e-06	
2.036329627853186	0.007933045586390795	0.00793417576838962	1.1801955527317923e-06	
2.067882588386045	0.004924114010529559	0.004925380510008001	1.2666213062922235e-06	
2.0999244625529108	0.003623371347639065	0.003624718460281727	1.3674275713532932e-06	
2.132462826078452	0.0028967745020151495	0.0028981974102860034	1.486594664025606e-06	
2.1655053720733157	0.002429932033423466	0.002431422281451089	1.62969698053899e-06	
2.199059912853022	0.0021008897305028465	0.00210240102529369	1.8046550272121933e-06	
2.2331343817850464	0.0018498447663448257	0.001851157014311712	2.0225317467182237e-06	
2.267736835164523	0.0016317981570314994	0.0016314551138654793	2.2954153210562985e-06	
2.302875454119006	0.0016458978886482172	0.0016439404662414395	2.8157882657581206e-06	
2.3385585465427567	0.0014820475952822133	0.0014843254229262226	3.362201212794724e-06	
2.3747945490609914	0.001356705150858898	0.0013607776556466837	4.2711932684723865e-06	
2.411592029024571	0.001259142976853376	0.0012651193504497247	5.986535825126256e-06	
2.4489596865355954	0.0011749958319738926	0.001185219884518572	1.0406951821002669e-05	
2.4869063565043885	0.0011090748418332178	0.0011163402667530575	3.0194372372583637e-05	
2.5254410107383527	0.0010616000444637135	0.0010558342246199364	6.674981083524231e-06	
2.564572760063192	0.0009992449023474973	0.0010019585432402018	9.05383753412533e-06	
2.604310856476998	0.0009625572924581051	0.0009534647976181023	9.390712945654046e-06	
2.6446646953377266	0.0009145720982246912	0.0009094141847407819	5.159293409354518e-06	
2.6856438175845567	0.0008727014385837741	0.0008690771987515367	3.6305513639179363e-06	
2.727257911993673	0.0008346660505394094	0.0008318727070987437	2.8104956514983582e-06	
2.769516817469004	0.0007995914774873954	0.0007973280274163784	2.2892143425375946e-06	
2.812430525368455	0.0007669440599680039	0.0007650512944571154	1.925170243460915e-06	
2.8560091818661824	0.0007363288593187956	0.0007347114763387711	1.6550685246985474e-06	
2.9002630903514777	0.0007074272031575275	0.0007060233279727435	1.4459310695890864e-06	
2.945202713864811	0.000679968484484782	0.000678735564833558	1.2787416999076954e-06	
2.9908386775716385	0.0006537135893911686	0.0006526210772685928	1.1417093148380793e-06	
3.0371817712745264	0.0006284430619440523	0.0006274682877945622	1.0271109184415063e-06	
3.0842429519642045	0.000603947173307897	0.0006030728689422268	9.296659294374972e-07	
3.1320333464101533	0.0005800162776618048	0.0005792290145557955	8.456363230399459e-07	
3.180564253791325	0.0005564301090500046	0.0005557192756831703	7.722991843251448e-07	
3.2298471483676323	0.000532944449646448	0.0005323015629765699	7.076227996424198e-07	
3.2798936821928324	0.0005092728865050595	0.0005086911213501556	6.500598912241064e-07	
3.3307156878694446	0.0004850598915615501	0.00048453376124688594	5.984112478067893e-07	
3.3823251813463506	0.0004598385003171899	0.00045936365320864057	5.517332427266497e-07	
3.43473436475976	0.00043295978046829553	0.0004325329023104784	5.092735973199042e-07	
3.487955629318178	0.0004034680823497473	0.00040308692636564997	4.7042583899767866e-07	
3.542001558232087	0.0003698654125929581	0.00036952904528823286	4.3469644846752193e-07	
3.5968849296890193	0.0003296313604197732	0.0003293409047195273	4.016808218669526e-07	
3.6526187198747286	0.0002781581940482618	0.00027791912404474166	3.7104548905243973e-07	
3.7092161060411786	0.0002062574313905053	0.00020608921423126626	3.425148446225447e-07	
3.7666904696220658	9.95578191450401e-05	9.95858481122846e-05	3.158610743112946e-07	
3.8250553993966134	0.00021557558933525437	0.0002157819172998706	2.908955582958602e-07	
3.884324694702404	0.0012963607780698103	0.001296201551716748	2.674610303127237e-07	
3.9445123686979775	0.0020162856193771325	0.0020161807374612225	2.456006904222284e-07	
4.005632651675993	0.0010563867788939965	0.0010561620478036046	2.2492077902097373e-07	
4.067699994427721	0.0008011513051355176	0.0008009597686223422	2.0557169865486878e-07	
4.130729071659682	0.0006823293182708863	0.0006821706334086265	1.8751590369698362e-07	
4.194734785463209	0.0006112923393883976	0.0006111628291733636	1.7077981541064712e-07	
4.259732268837781	0.0005624454629628699	0.0005623423922862652	1.5544330877435694e-07	
4.325736889268946	0.0005257115539684272	0.0005256329829895815	1.4164689554193042e-07	
4.392764252361694	0.0004963202474520869	0.0004962647622353768	1.29599717073703e-07	
4.460830205530115	0.0004717141516767045	0.0004716806902609493	1.1958032084096704e-07	
4.5299508417442365	0.00045038994690453236	0.0004503776933946648	1.1191832600856512e-07	
4.600142503334918	0.0004313955776122893	0.0004314038956533308	1.0694363853778661e-07	
4.671421785857698	0.00041408635888884207	0.0004141147473511282	1.049023099439405e-07	
4.743805542016518	0.00039799480283967607	0.00039804286361794586	1.058689139727671e-07	
4.817310885648243	0.0003827537517015428	0.0003828211629178447	1.0970860331640336e-07	
4.891955195768907	0.0003680441687960958	0.00036813065752095407	1.1611749949339913e-07	
4.967756120682691	0.0003535509128359567	0.00035365621965315373	1.2471278822342507e-07	
5.044731582154526	0.00033891208144496625	0.00033903590276982765	1.351187038297786e-07	
5.122899779647386	0.00032364075280865313	0.00032378262880287283	1.4701858577437362e-07	
5.202279194625215	0.00030697298429677546	0.0003071320465218128	1.601774359455498e-07	
5.282888594922542	0.00028751499411527713	0.00028768930556648074	1.744710130757165e-07	
5.364747039181794	0.00026226504004174425	0.0002624491513652342	1.8989915107634243e-07	
5.447873881359371	0.00022325539798315663	0.00022342846106268403	2.0495503654749705e-07	
5.532288775301544	0.00014655941351006884	0.00014658116515050765	2.2188084447034283e-07	
5.618011679391243	0.0005925710759962692	0.0005928074102784731	2.395163972316321e-07	
5.705062861266868	0.0005055957709204417	0.0005057151838110924	2.582699553079868e-07	
5.793462902614208	0.0003911852494594695	0.0003914467927652854	2.776879352117309e-07	
5.883232704032601	0.0003441691400986005	0.00034446601045581756	2.9764089215250105e-07	
5.974393489976511	0.00031145798358905077	0.0003117185797937477	3.1875968770686187e-07	
6.06696681377367	0.0002741933095539531	0.00027387344860662396	3.394496650510711e-07	
6.160974562720967	0.0003305112367897376	0.0003303607758093917	3.6963459047944604e-07	
6.25643896325932	0.0003003783611008772	0.0003006372048322446	3.9448637935099756e-07	
6.353382586228693	0.0002838726084716386	0.000284241542571946	4.2188843116834865e-07	
6.451828352204593	0.0002712851221400213	0.00027171422042211166	4.516966223244066e-07	
6.551799536917215	0.00026043539261923253	0.00026091111006538385	4.842008925830591e-07	
6.653319776754563	0.0002505362281943619	0.0002510542696544825	5.198960608338905e-07	
6.756413074350862	0.00024119740578091545	0.00024175687074611194	5.594711857994134e-07	
6.861103804261538	0.00023217593033531784	0.00023277749554530204	6.038709280422121e-07	
6.9674167187261515	0.0002232865490376853	0.0002239316967339583	6.544132632500201e-07	
7.075376953520617	0.00021435641869391574	0.0002150468866959858	7.129926085922672e-07	
7.1850100339000935	0.00020518859283380413	0.00020592557641633692	7.824389819266668e-07	
7.2963418806339915	0.00019551275232912248	0.0001962951020154922	8.671880325185147e-07	
7.40939881613446	0.0001848884419955697	0.0001857077304885547	9.746235243660166e-07	
7.5242075706798515	0.00017246163153842027	0.0001732864096588988	1.1180262588441756e-06	
7.640795288734611	0.00015619266866535872	0.0001569061593542165	1.3238912201231612e-06	
7.759189535367103	0.00012963904914599052	0.00012968780616955694	1.6535167699147582e-06	
7.879418302766868	0.00010065406820092078	9.960191399549508e-05	2.29861138633642e-06	
8.001510016862884	0.0002595296561245415	0.0002621471901069258	4.293026028488503e-06	
8.125493544044346	0.00019820235161833877	0.00019602697133128163	1.1900685654262452e-05	
8.251398197985628	0.00017104349125812135	0.00016788786152981678	3.2404321105794545e-06	
8.379253746576957	0.00014792056457752048	0.00014680155443750397	1.5679165866536694e-06	
8.509090418962503	0.0001262973375623022	0.00012588709604142482	1.0278218328602146e-06	
8.640938912687513	0.00010122066868168554	0.00010125496752800417	8.54362077473686e-07	
8.774830400956196	6.76103312594115e-05	6.796630018613512e-05	7.953798396798995e-07	
8.910796540002062	2.7124891742690222e-05	2.796968740845603e-05	8.475302044824271e-07	
9.048869476572474	0.00013986932948006556	0.00013991017173631154	1.3743355289541136e-06	
9.189081855529167	0.0008256959757169457	0.0008204871601420246	6.7423599634635334e-06	
9.331466827566528	0.0006503051753907278	0.0006505918034861921	5.945063042506552e-06	
9.476058057049498	0.00037799184433082953	0.00038310926130868554	5.339518243780386e-06	
9.622889729972897	0.0002965483526475446	0.000297344435918001	9.96554041141213e-07	
9.771996562044086	0.0002501715521176974	0.00025347586079305014	3.628809749337657e-06	
9.923413806890872	0.00021952101034425676	0.00022513509445371566	5.703289812116687e-06	
10.0771772643966	0.00019332598875540844	0.00020371332124819868	1.0451651705470287e-05	
10.233323289164382	0.00017106916155184914	0.00018506079366076186	3.45381382757668e-05	
10.391888799112495	0.00018030815021704316	0.00016568490295774702	1.473944066723392e-05	
10.552911284202958	0.00014498563901714837	0.00013896019952322754	7.044783106597152e-06	
10.716428815305356	0.00011262043050454749	0.00011728831695705047	4.682341126042821e-06	
10.882480053198018	0.0002718172190019801	0.00027376615680946997	3.223827351243187e-06	
11.051104257708666	0.0002085811149136102	0.00020723203100534625	2.571310851948873e-06	
11.222341296996655	0.00018554279990087746	0.0001838804353071569	2.1235892719517457e-06	
11.39623165697915	0.00017192246953552038	0.0001703370255843197	1.7996271567329623e-06	
11.572816450903245	0.00016196200982530691	0.0001605162774286835	1.554335716101539e-06	
11.752137429066462	0.0001538666470021323	0.00015256168055850246	1.3614809148647779e-06	
11.93423698868786	0.00014688543253964015	0.00014570920725396393	1.2050111274348023e-06	
12.119158183932093	0.00014064131684517607	0.00013958039453158567	1.0745073053018774e-06	
12.306944736088793	0.00013491976516873913	0.00013396244248768788	9.627285328039275e-07	
12.497641043909683	0.00012958677895743686	0.00012872411318973662	8.640886024451005e-07	
12.691292194105861	0.00012455175667321408	0.0001237785417970318	7.732728289376864e-07	
12.887943972007742	0.00011974720794151237	0.00011906490447485616	6.825773246101921e-07	
13.08764287239018	0.00011510875961990277	0.00011453857703186715	5.708272151446848e-07	
13.290436110465315	0.00011054940903671502	0.00011016546874594518	4.2946824425785756e-07	
13.496371633045765	0.00010668162419316786	0.00010591855622145602	7.631975021659714e-07	
13.705498129880782	0.00010239046694064705	0.00010177563880646121	6.227253267199928e-07	
13.917865045168076	9.825272368134939e-05	9.77177946600149e-05	5.488158989549883e-07	
14.133522589243995	9.42027649058707e-05	9.372823787807671e-05	4.940658910374031e-07	
14.35252175045488	9.021405585029145e-05	8.979138516226254e-05	4.481584279804654e-07	
14.574914307212275	8.626753185096529e-05	8.589198681736244e-05	4.075364785265825e-07	
14.800752840235097	8.234546965572044e-05	8.201417992262455e-05	3.7053791533789774e-07	
15.030090744981337	7.84288842311273e-05	7.8140278736142e-05	3.3604877123773053e-07	
15.262982244272472	7.449678817961672e-05	7.424900119780164e-05	3.0272758554265916e-07	
15.499482401113475	7.052167554515165e-05	7.031256325178747e-05	2.7678648924434365e-07	
15.739647131711472	6.645888085175656e-05	6.629144850056677e-05	2.490615409529755e-07	
15.98353321869612	6.224900522275514e-05	6.21240938279751e-05	2.2368051147049883e-07	
16.23119832454485	5.778441816070845e-05	5.770436440508194e-05	2.0097900882105187e-07	
16.482701005216104	5.2856501509832506e-05	5.2825707471050123e-05	1.8173063610852269e-07	
16.738100723993853	4.6990410732855824e-05	4.701709636555378e-05	1.67237585409065e-07	
16.997457865546615	3.883683848901286e-05	3.893684132351033e-05	1.59335802188851e-07	
17.26083375020432	2.447450727357991e-05	2.4616869341603888e-05	1.600400036693258e-07	
17.528290648456405	0.00010400069419405423	0.00010407464859016872	1.71009854374499e-07	
17.799891795674554	6.491298687189543e-05	6.48649007170341e-05	1.9636804126318223e-07	
18.075701407063548	5.108610225592947e-05	5.1218474355461e-05	2.3705994727975288e-07	
18.35578469284383	4.3713061690163306e-05	4.3743146363341956e-05	6.040273288744848e-08	
18.64020787366921	3.797695282299322e-05	3.809474133732802e-05	2.4372729073874004e-07	
18.929038196283646	3.2956446092386684e-05	3.320032651259788e-05	3.313411471334016e-07	
19.222343949420477	2.8310702197937385e-05	2.8670467950777213e-05	4.204796107787837e-07	
19.52019447994806	2.3834128752637792e-05	2.4328029031385336e-05	5.33363802126581e-07	
19.822660209265607	1.9408039185826412e-05	2.0079083752345525e-05	6.91957948370817e-07	
20.12981264995304	1.4930843715651446e-05	1.5868032307296654e-05	9.421916448628359e-07	
20.441724422678867	1.0247983844040259e-05	1.16602662672101e-05	1.416457954530785e-06	
20.75846927337004	5.010262961348451e-06	7.439761701251328e-06	2.7177349016982958e-06	
21.08012209064783	1.0011619078732933e-05	3.2615545615605855e-06	8.311116485604664e-06	
21.406758923533914	2.049443547224883e-06	1.814911314385286e-06	2.277346368977209e-06	
21.738456999430788	4.546773572931061e-06	5.957473279051103e-06	1.531771726220241e-06	
22.075294742380795	9.59357505815819e-06	1.0492559064610944e-05	8.995807014950848e-07	
22.417351791608088	1.4602880844338968e-05	1.5188517473957636e-05	6.066585068896731e-07	
22.764709020347887	1.9661179143152542e-05	2.0041893184517145e-05	4.341918845970232e-07	
23.1174485549675	2.484255942855013e-05	2.5067238190395693e-05	3.248919019872801e-07	
23.47565379438362	3.019265652051887e-05	3.0284427217666662e-05	2.660663665520223e-07	
23.839409429780538	3.574934437603067e-05	3.571673526671917e-05	2.6083980611216334e-07	
24.20880146463373	4.1549992246646736e-05	4.139070116534648e-05	3.080028020102068e-07	
24.583917235044	4.7635779090702685e-05	4.733650461074297e-05	3.9929855104239174e-07	
24.964845430386426	5.405616661348536e-05	5.358859489627978e-05	5.347320013868096e-07	
25.351676114279368	6.087666667039284e-05	6.0186523901087093e-05	7.320782494921661e-07	
25.744500745878433	6.819805745612543e-05	6.717600238976321e-05	1.0422813854931882e-06	
26.143412201500308	7.622128936004668e-05	7.461023218368239e-05	1.6133102717497535e-06	
26.548504796581717	8.55737221179086e-05	8.255159576770565e-05	3.0575562266426252e-06	
26.959874307978602	9.677875683395572e-05	9.107382003186064e-05	1.046725164165498e-05	
27.377617996610834	9.605283168475108e-05	0.00010026477963656774	4.4695133185317025e-06	
27.801834630457815	0.00010806766957332607	0.00011023017708163526	2.1662293055432196e-06	
28.232624507910387	0.00011968934751741	0.00012109844504033858	1.4139419779960903e-06	
28.670089481484574	0.0001320135785963333	0.00013302738553667656	1.0337111712688634e-06	
29.114332981902788	0.00014545572241775627	0.00014621333176756176	7.951728429092615e-07	
29.565460042548164	0.00016035417287002028	0.00016090406855410745	6.059392942778826e-07	
30.0235773242978	0.00017709431583456405	0.0001774175250096585	3.467698151049199e-07	
30.488793140740842	0.0001957591314933235	0.00019616966225354183	4.228608409198869e-07	
30.961217483787163	0.0002173061266742113	0.00021771768805127996	4.913411152058892e-07	
31.440962049673153	0.00024256202312647102	0.00024283033647022568	4.0183481693307603e-07	
31.928140265370157	0.0002724568000896493	0.00027260969508621736	3.3847378072689306e-07	
32.42286731540228	0.00030870312897178054	0.00030872179476718606	2.91012774255251e-07	
32.925260169079685	0.00035405026621657294	0.00035389204668056384	1.732328133748065e-07	
33.435437608153904	0.0004132503232962005	0.00041319464448446946	5.583528172869407e-08	
33.95352025490161	0.0004986268948671151	0.0004986065526106591	1.9129573310986672e-07	
34.479630600643624	0.0006558136175277639	0.0006556092465991123	2.0650430235749798e-07	
35.01389303470575	0.0005731452929799903	0.0005729173352750467	2.2872362295834566e-07	
35.556433873828425	0.0006387007899493394	0.0006387970158089484	2.645396370718439e-07	
36.107381392031996	0.0009291803381320088	0.0009290317263519849	3.1487086091810495e-07	
36.666865850944866	0.0013972333549421654	0.0013969017021886214	3.8327195175894533e-07	
37.23501953060145	0.002504748496504094	0.00250427321882915	4.786375708007246e-07	
37.81197676071744	0.0077880543234848595	0.0077884183427178325	6.265976571371203e-07	
38.397873952449665	0.004526287220295343	0.004526641743101788	9.289686381158086e-07	
38.99284963064802	0.0020538857406437795	0.002055559246631092	2.112960245669292e-06	
39.59704446660722	0.0013283275210519692	0.0013279551521754684	5.230130450337001e-07	
40.21060131132589	0.0009857318799460345	0.0009848665610594583	9.890430278205192e-07	
40.83366522928125	0.0007850124222940557	0.0007851071264569359	8.202305109272125e-07	
41.46638353272696	0.0006527089355577542	0.0006540124912715622	1.3332854550299823e-06	
42.108905816522395	0.0005625183449648098	0.0005609933560065943	1.5322475668752115e-06	
42.76138399350171	0.0004913686810436119	0.000491174667214568	1.164169594801998e-06	
43.42397233039088	0.00043583582946316615	0.0004363956267273282	1.469042343696494e-06	
44.096827484281306	0.00039042822213623964	0.00039170485024578837	1.8316457753369742e-06	
44.78010853966855	0.0003513886790038286	0.00035373543624232166	2.8073310626128614e-06	
45.47397704606499	0.0003160587533162714	0.0003197148228646738	3.735459086032627e-06	
46.17859705619533	0.0002785982026267682	0.0002863237766920575	7.739642671297009e-06	
46.894135164783904	0.0002611378038749051	0.00024665355870278873	2.327996744575184e-05	
47.62076054794297	0.00019935910202200245	0.00020440479607160235	6.727015534394383e-06	
48.35864500317141	0.0003785808281564605	0.00038190487560534433	3.4513197491302905e-06	
49.10796298997312	0.0003003361849352553	0.00030113667944785136	2.650234813368537e-06	
49.86889167110482	0.0002681610183924604	0.0002680070482453819	2.096060658968115e-06	
50.641610954463076	0.00024746844582326365	0.00024712209996860984	2.4208667686661526e-06	
51.42630353562007	0.00023228625224509399	0.00023119875609595912	1.709800038608265e-06	
52.22315494101898	0.0002186107933864333	0.00021789590269949394	1.4040279655005183e-06	
53.03235357183818	0.00020766101112718404	0.00020610748429368615	1.9376692199594367e-06	
53.854090748535334	0.00019629701267256935	0.0001950062279789458	1.3744672479755143e-06	
54.688560756081706	0.00018457911912467262	0.000183309979678284	1.2698967274872597e-06	
55.53596088989733	0.00016748822317748518	0.0001670684906936661	1.1473670127613024e-06	
56.39649150249797	0.00020192819391616493	0.00020270231334541423	1.0180204861188252e-06	
57.27035605086487	0.0001818367186897276	0.0001819894766268912	1.0764511153883862e-06	
58.15776114454846	0.00017167301572877108	0.00017134491006694339	8.628319256814512e-07	
59.05891659451753	0.00016417730066893959	0.00016377400992724432	7.889125373581852e-07	
59.974035462765215	0.00015787755377609858	0.0001574679368002925	7.302502160285459e-07	
60.90333411268367	0.00015222133099032593	0.00015189441576947207	7.246027259121228e-07	
61.847032260219336	0.00014750545160809739	0.00014683121772914113	8.825612800998613e-07	
62.80535302582078	0.0001427408491178554	0.00014216205480245452	7.282093478445782e-07	
63.778522987191536	0.00013835886909939146	0.0001378159380936899	6.719302062327949e-07	
64.76677223286032	0.000134265616620163	0.00013374460666082185	6.344252302377986e-07	
65.77033441658139	0.00013041649219132958	0.00012991266744357682	6.043868028704647e-07	
66.78944681257751	0.00012678156416818094	0.00012629273075556713	5.785784937722309e-07	
67.82435037163955	0.00012333788915199148	0.00012286276667040422	5.55654355837814e-07	
68.87528977809474	0.00012006685050393332	0.00011960455004701355	5.349095650330311e-07	
69.94251350765792	0.00011695285783746425	0.00011650268368453279	5.159139080837425e-07	
71.02627388617911	0.00011398258506944787	0.00011354394988786809	4.983758467246644e-07	
72.12682714930152	0.00011114447455996476	0.00011071685965296915	4.820830068781379e-07	
73.24443350304374	0.00010842839173488682	0.00010801132684243083	4.668726312997183e-07	
74.37935718532088	0.00010582537271901068	0.00010541842491450301	4.5261537294745657e-07	
75.53186652841877	0.00010332743320767172	0.00010293020027486999	4.392056598608661e-07	
76.7022340224364	0.00010092741963258095	0.00010053952576515087	4.2655557718816787e-07	
77.89073637971123	9.861889066207194e-05	9.823998342952188e-05	4.1459076716682905e-07	
79.09765460024283	9.639602113567115e-05	9.602576917794611e-05	4.032475571760662e-07	
80.32327403813038	9.425352301716454e-05	9.389161418450073e-05	3.9247087364092994e-07	
81.5678844690394	9.218657953579746e-05	9.183271931941199e-05	3.8221268082791453e-07	
82.83178015871405	9.019078973351246e-05	8.984469989998481e-05	3.724307832920654e-07	
84.11525993255103	8.826212135061268e-05	8.79235387287951e-05	3.6308788825265947e-07	
85.41862724625115	8.639687048228813e-05	8.606554587125894e-05	3.5415085878061367e-07	
86.74219025756646	8.459162679667496e-05	8.42673239742595e-05	3.4559011028606943e-07	
88.08626189915832	8.284324336712183e-05	8.252573818481978e-05	3.373791167483265e-07	
89.45115995258467	8.11488103665159e-05	8.083788992040039e-05	3.294940024171155e-07	
90.83720712343391	7.950563201933812e-05	7.920109388877989e-05	3.219132010541963e-07	
92.24473111762269	7.791120632072684e-05	7.761285786826148e-05	3.146171692308423e-07	
93.67406471887617	7.636320712030746e-05	7.60708648469629e-05	3.075881433666244e-07	
95.1255458674087	7.48594682382854e-05	7.45729571894055e-05	3.0080993251459853e-07	
96.59951773982377	7.339796933685602e-05	7.311712255400934e-05	2.94267740611256e-07	
98.09632883025184	7.197682331468069e-05	7.17014813296903e-05	2.879480132038177e-07	
99.61633303274554	7.059426502844856e-05	7.032427539595794e-05	2.818383046524036e-07	
101.15988972495167	6.92486411752184e-05	6.89838580405367e-05	2.759271625683457e-07	
102.72736385307937	6.793840119368698e-05	6.767868489294994e-05	2.702040268447447e-07	
104.31912601818526	6.666208906281563e-05	6.640730575276052e-05	2.646591411070632e-07	
105.93555256379533	6.541833589317608e-05	6.516835720806857e-05	2.592834747840079e-07	
107.57702566488457	6.420585322058813e-05	6.396055595405477e-05	2.5406865430240457e-07	
109.24393341823551	6.302342692360833e-05	6.27826927333264e-05	2.490069021514363e-07	
110.93666993419627	6.186991169659298e-05	6.163362682996911e-05	2.4409098276120117e-07	
112.65563542986153	6.074422601870906e-05	6.0512281057842506e-05	2.393141543030009e-07	
114.40123632369622	5.9645347566667784e-05	5.9417637191043416e-05	2.346701256529906e-07	
116.17388533162597	5.8572309025301226e-05	5.834873179079381e-05	2.3015301787244112e-07	
117.9740015646163	5.752419425557333e-05	5.730465238846851e-05	2.2575732965066395e-07	
119.802010627764	5.6500134784341644e-05	5.6284533989191344e-05	2.2147790623465454e-07	
121.65834472092367	5.549930658428448e-05	5.528755586451761e-05	2.1730991143465416e-07	
123.54344274089367	5.452092711596975e-05	5.431293860627176e-05	2.132488023503223e-07	
125.45775038518534	5.3564252607150405e-05	5.335994141670989e-05	2.0929030650941098e-07	
127.40172025740017	5.2628575547086225e-05	5.242785961288398e-05	2.0543040115021677e-07	
129.3758119742398	5.171322237607393e-05	5.15160223254597e-05	2.016652944134191e-07	
131.3804922741741	5.0817551352459177e-05	5.062379037432452e-05	1.979914082387344e-07	
133.41623512779302	4.9940950581246726e-05	4.975055430516081e-05	1.9440536278581689e-07	
135.48352184986857	4.9082836190051244e-05	4.889573257277828e-05	1.9090396222156775e-07	
137.58284121315285	4.824265063956929e-05	4.805876985843488e-05	1.8748418173398542e-07	
139.71468956393986	4.741986115702809e-05	4.7239135509644155e-05	1.8414315564984957e-07	
141.879570939417	4.6613958282197845e-05	4.643632209209689e-05	1.8087816654622514e-07	
144.07799718683648	4.58244545165611e-05	4.564984404432531e-05	1.7768663525978188e-07	
146.31048808453184	4.505088306713077e-05	4.487923642663513e-05	1.7456611170744468e-07	
148.57757146481032	4.429279667720755e-05	4.412405375662629e-05	1.7151426644137865e-07	
150.87978333874923	4.354976653708527e-05	4.338386892433765e-05	1.6852888287074408e-07	
153.2176680229263	4.282138126835197e-05	4.2658272180689205e-05	1.6560785008825215e-07	
155.5917782681133	4.210724597601156e-05	4.1946870193469225e-05	1.6274915624716568e-07	
158.00267538996428	4.140698136316565e-05	4.124928516562703e-05	1.5995088243932462e-07	
160.45092940172842	4.07202229034613e-05	4.0565154011096135e-05	1.572111970305549e-07	
162.9371191490193	4.004662006692788e-05	3.989412758378848e-05	1.5452835041340546e-07	
165.46183244667284	3.9385835595203886e-05	3.923586995577718e-05	1.519006701412967e-07	
168.02566621772516	3.873754482249623e-05	3.8590057741024535e-05	1.493265564122552e-07	
170.6292266345446	3.810143503892179e-05	3.79563794613188e-05	1.4680447787280592e-07	
173.27312926215015	3.7477204893160815e-05	3.733453495136211e-05	1.443329677154854e-07	
175.9579992037507	3.686456383160462e-05	3.672423480020293e-05	1.4191062004642927e-07	
178.68447124853947	3.626323157140936e-05	3.6125199826435954e-05	1.3953608650091502e-07	
181.45319002177868	3.5672937605076946e-05	3.5537160584799475e-05	1.3720807308761578e-07	
184.2648101372089	3.509342073437311e-05	3.495985690199023e-05	1.349253372430686e-07	
187.11999635182175	3.4524428631566035e-05	3.439303743968621e-05	1.3268668508065733e-07	
190.019423723029	3.3965717426126296e-05	3.383645928292685e-05	1.304909688186017e-07	
192.9637777682679	3.34170513151725e-05	3.328988755214127e-05	1.2833708437392524e-07	
195.95375462707955	3.2878202196078124e-05	3.275309503724706e-05	1.262239691095962e-07	
198.99006122569847	3.234894931977546e-05	3.22258618523612e-05	1.2415059972361428e-07	
202.0734154441926	3.1829078963401935e-05	3.170797510977429e-05	1.2211599026967723e-07	
205.20454628619316	3.1318384121035016e-05	3.119922861193904e-05	1.2011919029993854e-07	
208.38419405125447	3.081666421135391e-05	3.0699422560316347e-05	1.1815928312094273e-07	
211.6131105098844	3.032372480115066e-05	3.0208363280005984e-05	1.162353841547392e-07	
214.892059081287	2.9839377343691914e-05	2.972586295916694e-05	1.1434663939812475e-07	
218.22181501385919	2.9363438931002557e-05	2.9251739402302855e-05	1.1249222397267882e-07	
221.60316556848443	2.8895732059209466e-05	2.8785815796554262e-05	1.1067134075960083e-07	
225.03691020466627	2.843608440614358e-05	2.8327920490198693e-05	1.0888321911386195e-07	
228.5238607695462	2.7984328620454018e-05	2.7877886782616164e-05	1.0712711365173039e-07	
232.06484168985054	2.7540302121539823e-05	2.7435552725027925e-05	1.0540230310730274e-07	
235.66069016681035	2.7103846909652344e-05	2.700076093136438e-05	1.03708089253176e-07	
239.3122563741041	2.6674809385564395e-05	2.6573358398660702e-05	1.0204379588129737e-07	
243.0204036588648	2.6253040179243885e-05	2.6153196336420353e-05	1.0040876783975602e-07	
246.78600874580337	2.583839398700636e-05	2.5740130004422755e-05	9.880237012240069e-08	
250.60996194449422	2.543072941665562e-05	2.533401855848669e-05	9.722398700740642e-08	
254.4931673598731	2.502990884015403e-05	2.493472490373256e-05	9.567302124218821e-08	
258.43654310599635	2.4635798253393504e-05	2.4542115554916655e-05	9.414889327132795e-08	
262.4410215231124	2.4248267142666148e-05	2.4156060503437574e-05	9.265104050526435e-08	
266.507549398097	2.3867188357458784e-05	2.3776433090641072e-05	9.117891662687918e-08	
270.63708818830384	2.3492437989219703e-05	2.3403109887072595e-05	8.973199093405844e-08	
274.8306142488838	2.312389525576781e-05	2.3035970577349667e-05	8.830974771553219e-08	
279.08911906362675	2.2761442391035183e-05	2.2674897850345714e-05	8.691168565865435e-08	
283.4136094793798	2.2404964539852964e-05	2.2319777294396895e-05	8.553731728673381e-08	
287.80510794409827	2.2054349657508367e-05	2.197049729726074e-05	8.418616842434332e-08	
292.26465274858515	2.1709488413817272e-05	2.1626948950572106e-05	8.285777768898726e-08	
296.7932982719762	2.137027410147224e-05	2.1289025958557087e-05	8.155169600768973e-08	
301.3921152310292	2.1036602548440237e-05	2.0956624550780437e-05	8.026748615685174e-08	
306.0621909332746	2.070837203419783e-05	2.0629643398714838e-05	7.900472232426106e-08	
310.80462953409153	2.0385483209604066e-05	2.0307983535933107e-05	7.776298969196299e-08	
315.6205522977641	2.006783902022321e-05	1.9991548281736478e-05	7.654188403870256e-08	
320.5110978625849	1.975534463292028e-05	1.968024316804232e-05	7.534101136101812e-08	
325.47742251006514	1.944790736556262e-05	1.9373975869365424e-05	7.415998751183787e-08	
330.52070043831674	1.914543661967045e-05	1.9072656135736323e-05	7.299843785576202e-08	
335.6421240396705	1.8847843815868115e-05	1.8776195728409142e-05	7.185599693986529e-08	
340.8429041825955	1.8555042331996454e-05	1.8484508358219667e-05	7.073230817952411e-08	
346.1242704979875	1.826694744375424e-05	1.8197509626462472e-05	6.962702355819094e-08	
351.4874716698928	1.79834762677444e-05	1.7915116968162966e-05	6.853980334056307e-08	
356.9337757307372	1.770454770680726e-05	1.7637249597627513e-05	6.747031579819779e-08	
362.46447036112943	1.7430082397529982e-05	1.736382845616074e-05	6.641823694727295e-08	
368.08086319431027	1.716000265982714e-05	1.7094776161845782e-05	6.53832502975813e-08	
373.7842821253185	1.6894232448493174e-05	1.6830016961288503e-05	6.436504661227236e-08	
379.57607562494815	1.6632697306632987e-05	1.6569476683232302e-05	6.336332367774254e-08	
385.45761305857025	1.637532432088189e-05	1.631308269395502e-05	6.237778608334327e-08	
391.43028500989345	1.6122042078330938e-05	1.60607638543645e-05	6.140814501014352e-08	
397.49550360974456	1.587278062507789e-05	1.5812450478713184e-05	6.045411802848398e-08	
403.6547028699399	1.5627471426328816e-05	1.5568074294857197e-05	5.9515428903801636e-08	
409.9093390223323	1.538604732797877e-05	1.5327568405988497e-05	5.859180741040154e-08	
416.26089086311043	1.5148442519603946e-05	1.5090867253772983e-05	5.768298915260157e-08	
422.71086010243414	1.4914592498801264e-05	1.4857906582830481e-05	5.678871539318717e-08	
429.2607717194863	1.4684434036814533e-05	1.4628623406496343e-05	5.590873288845542e-08	
435.91217432302693	1.4457905145389651e-05	1.4402955973806974e-05	5.504279372993901e-08	
442.6666405175339	1.4234945044803936e-05	1.4180843737654999e-05	5.419065519207096e-08	
449.52576727501685	1.401549413301789e-05	1.3962227324062241e-05	5.33520795858568e-08	
456.4911763125926	1.3799493955899949e-05	1.3747048502521444e-05	5.2526834118102946e-08	
463.56451447591087	1.3586887178477407e-05	1.353525015736011e-05	5.171469075591418e-08	
470.74745412852144	1.3377617557169142e-05	1.3326776260082168e-05	5.0915426096353233e-08	
478.04169354727435	1.3171629912957732e-05	1.3121571842645336e-05	5.012882124087236e-08	
485.4489573238469	1.2968870105460921e-05	1.2919582971634236e-05	4.9354661674402645e-08	
492.97099677249224	1.2769285007864173e-05	1.2720756723291161e-05	4.859273714885388e-08	
500.60959034410683	1.257282248267798e-05	1.2525041159368292e-05	4.7842841570833303e-08	
508.36654404671106	1.237943135828545e-05	1.2332385303767145e-05	4.710477289332887e-08	
516.2436918724502	1.2189061406247147e-05	1.2142739119932128e-05	4.637833301133073e-08	
524.242896231207	1.2001663319332046e-05	1.1956053488967443e-05	4.5663327661035806e-08	
532.3660483909357	1.1817188690244731e-05	1.1772280188447388e-05	4.4959566322639754e-08	
540.6150689248177	1.1635589991020431e-05	1.15913718718919e-05	4.426686212640702e-08	
548.9919081653474	1.1456820553060935e-05	1.1413282048880398e-05	4.3585031762028045e-08	
557.4985466654523	1.128083454778559e-05	1.1237965065778267e-05	4.2913895391016236e-08	
566.1369956667598	1.1107586967872834e-05	1.106537608705161e-05	4.2253276561998965e-08	
574.909297575119	1.093703360906891e-05	1.0895471077146793e-05	4.160300212896022e-08	
583.8175264434902	1.076913105254138e-05	1.0728206782912799e-05	4.0962902171995264e-08	
592.8637884623186	1.0603836647756268e-05	1.0563540716544995e-05	4.033280992081921e-08	
602.0502224575035	1.0441108495858404e-05	1.0401431139030192e-05	3.971256168065755e-08	
611.379000396087	1.0280905433535676e-05	1.0241837044073722e-05	3.910199676048448e-08	
620.8523278997751	1.0123187017348769e-05	1.0084718142490011e-05	3.8500957403691527e-08	
630.4724447664181	9.96791350850853e-06	9.930034847039242e-06	3.790928872072205e-08	
640.2416254995708	9.815045858084343e-06	9.777748257693104e-06	3.732683862399008e-08	
650.1621798462554	9.664545692627286e-06	9.627820147313842e-06	3.675345776468242e-08	
660.2364533430635	9.51637530019265e-06	9.480212947731015e-06	3.6188999471570125e-08	
670.4668278707137	9.370497616747262e-06	9.334889736201569e-06	3.563331969162333e-08	
680.8557222172046	9.226876212947458e-06	9.191814222239064e-06	3.5086276932449294e-08	
691.4055926496942	9.085475281274283e-06	9.050950734798795e-06	3.454773220638997e-08	
702.1189334952396	8.946259623513098e-06	8.912264209805896e-06	3.401754897630435e-08	
712.9982777305363	8.80919463856533e-06	8.77572017801427e-06	3.3495593102946337e-08	
724.0461975807946	8.67424631058052e-06	8.641284753184659e-06	3.298173279377851e-08	
735.2653051278958	8.541381197397543e-06	8.508924620570537e-06	3.247583855336463e-08	
746.6582529279726	8.410566419284108e-06	8.378607025701215e-06	3.197778313507584e-08	
758.2277346385576	8.281769647964334e-06	8.250299763451824e-06	3.1487441494203756e-08	
769.9764856554507	8.154959095924457e-06	8.123971167390378e-06	3.1004690742364423e-08	
781.9072837594538	8.030103505987223e-06	7.999590099392464e-06	3.0529410103136485e-08	
794.0229497731273	7.907172141145956e-06	7.877125939514548e-06	3.00614808689608e-08	
806.3263482277227	7.786134774649528e-06	7.756548576117274e-06	2.9600786359143054e-08	
818.82038804045	7.666961680329988e-06	7.63782839623039e-06	2.9147211879041473e-08	
831.5080232022387	7.549623623164829e-06	7.520936276151434e-06	2.8700644680309225e-08	
844.3922534761538	7.4340918500662325e-06	7.405843572270547e-06	2.8260973922157023e-08	
857.4761251066391	7.320338080889963e-06	7.292522112113983e-06	2.7828090633688223e-08	
870.7627315397452	7.208334499656868e-06	7.180944185599473e-06	2.740188767716362e-08	
884.2552141545192	7.098053745980201e-06	7.071082536496588e-06	2.6982259712193927e-08	
897.9567630057271	6.989468906692322e-06	6.962910354085665e-06	2.656910316090072e-08	
911.8706175780853	6.882553507664462e-06	6.856401265009093e-06	2.616231617388542e-08	
926.0000675521785	6.777281505813656e-06	6.751529325309014e-06	2.5761798597090834e-08	
940.3484535822448	6.673627281291036e-06	6.648269012645665e-06	2.5367451939465794e-08	
954.9191680860141	6.571565629845963e-06	6.546595218690889e-06	2.4979179341427337e-08	
969.715656046784	6.4710717553607e-06	6.446483241691534e-06	2.459688554407136e-08	
984.7414158279239	6.3721212625505415e-06	6.3479087791976225e-06	2.4220476859160577e-08	
1000.0	6.27469014982442e-06	6.250847920950414e-06	2.3849861139793762e-08	


==> data/fig_iss_ph2_bode_30.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017006086995845421	7.154118349711625e-08	
0.10154950161807173	0.00017278466415118562	0.00017277877286011865	7.15519101482682e-08	
0.10312301278878754	0.0001755487736805152	0.00017554279085464747	7.15629701844201e-08	
0.10472090554055413	0.00017835991065214078	0.0001783538348902113	7.15743739159331e-08	
0.10634355766636439	0.0001812190100408309	0.0001812128399202526	7.158613196871127e-08	
0.10799135281311975	0.00018412703171742393	0.00018412076579397968	7.15982552937422e-08	
0.1096646805723366	0.00018708496138198917	0.00018707859818952317	7.161075517691134e-08	
0.11136393657225817	0.0001900938115420566	0.00019008734959216413	7.162364324889642e-08	
0.11308952257139368	0.00019315462253847283	0.00019314806032018545	7.16369314955066e-08	
0.11484184655350702	0.0001962684636216082	0.00019626179960107595	7.165063226828035e-08	
0.11662132282407707	0.00019943643408081553	0.0001994296667009858	7.166475829533991e-08	
0.11842837210825283	0.00020265966443023005	0.00020265279211052327	7.167932269259594e-08	
0.12026342165032622	0.0002059393176542057	0.00020593233879018713	7.169433897529471e-08	
0.12212690531474645	0.00020927659051590068	0.00020926950347894944	7.170982106980232e-08	
0.12401926368869937	0.00021267271493276095	0.00021266551806973613	7.172578332576776e-08	
0.12594094418627644	0.00021612895942290397	0.00021612165105580643	7.174224052870509e-08	
0.12789240115425762	0.00021964663062667487	0.00021963920905230847	7.175920791261967e-08	
0.12987409597953362	0.0002232270749079473	0.00022321953839757403	7.177670117350286e-08	
0.13188649719819254	0.00022687168004004944	0.00022686402683904419	7.179473648266194e-08	
0.13393008060629666	0.00023058187698154302	0.00023057410530904397	7.181333050081026e-08	
0.13600532937237603	0.0002343591417474478	0.0002343512497960055	7.183250039222631e-08	
0.13811273415166478	0.00023820499738190403	0.00023819698331712736	7.185226383952702e-08	
0.14025279320210793	0.00024212101603869339	0.00024211287799889175	7.187263905891859e-08	
0.1424260125021654	0.00024610882117650346	0.0002461005572723298	7.189364481535505e-08	
0.1446329058704415	0.0002501700898763239	0.00025016169819041276	7.191530043878621e-08	
0.14687399508716817	0.00025430655528890816	0.000254298033875513	7.193762584032595e-08	
0.14914981001757044	0.00025852000922081886	0.0002585113561054486	7.196064152898626e-08	
0.15146088873714358	0.0002628123048682246	0.00026280351804727623	7.198436862908334e-08	
0.1538077776588715	0.00026718535970829686	0.0002671764371486892	7.200882889769332e-08	
0.15619103166241588	0.00027164115855882133	0.0002716320981976271	7.203404474280448e-08	
0.15861121422530794	0.00027618175681745096	0.0002761725565615267	7.206003924207914e-08	
0.16106889755617235	0.0002808092838929174	0.00028079994161853546	7.208683616166408e-08	
0.16356466273001555	0.00028552594684149596	0.0002855164603939745	7.211445997587186e-08	
0.1660990998256107	0.00029033403422306584	0.00029032440141639937	7.214293588726315e-08	
0.16867280806501112	0.00029523592019226774	0.0002952261388087595	7.21722898469983e-08	
0.1712863959552255	0.00030023406884151406	0.0003002241366314083	7.220254857607184e-08	
0.17394048143208848	0.0003053310388139851	0.0003053209534951007	7.223373958690171e-08	
0.17663569200636045	0.0003105294882062414	0.00031051924746360943	7.226589120511907e-08	
0.17937266491209122	0.0003158321797817329	0.0003158217812672345	7.229903259259263e-08	
0.18215204725728248	0.00032124198651828015	0.0003212314278502889	7.233319377036618e-08	
0.18497449617688488	0.00032676189751458035	0.0003267511762776082	7.23684056424557e-08	
0.18784067898816573	0.00033239502428295496	0.0003323841380273039	7.240470001990398e-08	
0.1907512733484843	0.00033814460745794193	0.00033813355369935824	7.244210964611477e-08	
0.19370696741551147	0.0003440140239529372	0.0003440028001722745	7.248066822177097e-08	
0.1967084600099325	0.0003500067945999911	0.0003499953982428787	7.252041043116942e-08	
0.19975646078067044	0.00035612659231101774	0.0003561150207875396	7.256137196839246e-08	
0.20285169037266976	0.00036237725080219584	0.0003623655014865736	7.260358956522593e-08	
0.2059948805972802	0.0003687627739271846	0.0003687508441574787	7.264710101768022e-08	
0.20918677460527996	0.00037528734566907277	0.00037527523274688687	7.269194521575168e-08	
0.21242812706258082	0.0003819553408456891	0.00038194304203589314	7.273816217133877e-08	
0.215719704328655	0.0003887713365881549	0.0003887588491186206	7.278579304823238e-08	
0.21906228463772706	0.00039574012465836973	0.0003957274457197219	7.283488019224e-08	
0.22245665828277353	0.00040286672467757526	0.0004028538514229618	7.288546716190723e-08	
0.22590362780237347	0.00041015639834532727	0.00041014332789020904	7.293759875988832e-08	
0.22940400817045398	0.00041761466473619693	0.0004176013941581595	7.299132106495198e-08	
0.23295862698897662	0.00042524731677044534	0.00042523384310903415	7.304668146469674e-08	
0.2365683246836085	0.0004330604389648584	0.0004330467592214426	7.310372868856888e-08	
0.2402339547024262	0.00044106042658106914	0.0004410465377187338	7.316251284177485e-08	
0.243956383717698	0.00044925400630114256	0.0004492399052446146	7.322308543970367e-08	
0.24773649183079302	0.0004576482585741782	0.0004576339422097884	7.328549944274803e-08	
0.2515751727802653	0.0004662506417933635	0.00046623610696904725	7.334980929227006e-08	
0.2554733341531623	0.0004750690184805529	0.0004750542620058983	7.341607094604092e-08	
0.2594318975996074	0.00048411168367532063	0.00048409670232166046	7.348434191587264e-08	
0.26345179905070754	0.0004933873957478421	0.0004933721862484032	7.355468130410185e-08	
0.2675339889398373	0.0005029054098802916	0.0005028899689303997	7.362714984213635e-08	
0.27167943242735193	0.0005126755144901123	0.0005126598387474667	7.370180992778281e-08	
0.2758891096287819	0.0005227080709010214	0.0005226921569860361	7.377872566510412e-08	
0.28016401584656353	0.0005330140566045368	0.0005329979011007625	7.385796290332625e-08	
0.2845051618053608	0.0005436051124968288	0.0005435887119514655	7.393958927597129e-08	
0.28891357389103245	0.0005544935945236229	0.0005544769454481216	7.402367424247467e-08	
0.2933902943933029	0.0005656926302205816	0.0005656757290913611	7.411028912691969e-08	
0.29793638175219256	0.0005772161806992726	0.0005771990239585452	7.419950716096322e-08	
0.30255291080826724	0.00058907910870066	0.0005890616927573928	7.429140352375687e-08	
0.30724097305676445	0.0006012972534206605	0.0006012795746516805	7.438605538369457e-08	
0.31200167690565833	0.0006138875129074738	0.0006138695676587302	7.448354194074151e-08	
0.3168361479377224	0.0006268679349402299	0.0006268497195282357	7.458394446794941e-08	
0.3217455291766536	0.0006402578174256675	0.0006402393281391367	7.46873463539229e-08	
0.32673098135731937	0.0006540778194970588	0.0006540590525987628	7.479383314486916e-08	
0.33179368320019265	0.0006683500846711393	0.0006683310364000111	7.490349258588815e-08	
0.33693483169003946	0.0006830983776188623	0.0006830790441923651	7.501641466511519e-08	
0.3421556423589239	0.0006983482363396444	0.000698328613956451	7.513269165365202e-08	
0.3474573495735992	0.0007141271418030044	0.0007141072266460142	7.525241814812282e-08	
0.35284120682735126	0.0007304647074438646	0.0007304444956836024	7.53756911115438e-08	
0.3583084870363649	0.0007473928912780079	0.0007473723790764483	7.550260991489743e-08	
0.3638604828406817	0.000764946233853902	0.0007649254173687809	7.563327637561151e-08	
0.3694985069098218	0.0007831621257908657	0.0007831410011805287	7.576779479841921e-08	
0.37522389225314035	0.0008020811092890041	0.000802059672717871	7.590627201282125e-08	
0.3810379925349945	0.0008217472187556883	0.0008217254664004123	7.604881741003722e-08	
0.3869421823947922	0.0008422083666038157	0.0008421862946602282	7.619554297896938e-08	
0.39293785777200174	0.0008635167813730087	0.0008634943860639628	7.634656333972131e-08	
0.39902643623619527	0.000885729506649142	0.0008857067842333774	7.650199577515054e-08	
0.4052093573222091	0.0009089089708642655	0.0009088859176464391	7.66619602614254e-08	
0.41148808287049476	0.0009331236400166405	0.0009331002523587056	7.682657949226892e-08	
0.41786409737274555	0.0009584487677466578	0.000958425042080778	7.699597890445275e-08	
0.4243389083228771	0.0009849672601505038	0.0009849431929937565	7.71702866943237e-08	
0.43091404657344795	0.0010127706763538382	0.001012746264324972	7.734963383445911e-08	
0.4375910666976019	0.0010419603903888586	0.0010419356302274589	7.753415408004844e-08	
0.4443715473566186	0.0010726489455634963	0.0010726238341519424	7.772398397168064e-08	
0.45125709167315986	0.001104961639600327	0.0011049361739890328	7.791926282853644e-08	
0.4582493276102989	0.001139038387777376	0.0011390125652138837	7.812013273296196e-08	
0.4653499083564233	0.0011750359226852163	0.0011750097406478563	7.832673850106432e-08	
0.4725605127161014	0.001213130403778721	0.0012131038600156781	7.85392276427976e-08	
0.4798828455070056	0.0012535205286672477	0.0012534936212420969	7.875775030049021e-08	
0.4873186379629853	0.0012964312624453235	0.0012964039897903172	7.898245916849711e-08	
0.49486964814338685	0.0013421183332324228	0.001342090694211135	7.921350938747872e-08	
0.5025376613487146	0.0013908736841277273	0.0013908456781090664	7.945105840195356e-08	
0.5103244905427329	0.0014430321277332332	0.001443003754679339	7.969526578156062e-08	
0.5182319767811088	0.0014989795245651842	0.0014989507851364229	7.99462929857121e-08	
0.5262619896466971	0.0015591629086860453	0.0015591338043671964	8.020430306579028e-08	
0.5344164276915693	0.0016241031238394116	0.0016240736570923523	8.0469460279613e-08	
0.5426972188858914	0.0016944107276093538	0.0016943809020591523	8.074192959386102e-08	
0.5511063210737586	0.0017708061941045228	0.0017707760147680448	8.102187604589806e-08	
0.559645722436092	0.001854145834520203	0.0018541153080893823	8.130946390981768e-08	
0.5683174419607084	0.0019454554170076303	0.0019454245522038138	8.160485560329285e-08	
0.5771235299196736	0.0020459742927716237	0.002045943100793376	8.190821026900381e-08	
0.5860660683540517	0.0021572140689021194	0.0021571825639976148	8.221968191445077e-08	
0.595147171566167	0.002281037747271901	0.0022810059474795952	8.253941710861841e-08	
0.604368986619493	0.002419768170962253	0.002419736099081751	8.286755295576777e-08	
0.6137336938462858	0.002576339270997045	0.0025763069558745627	8.320422485155032e-08	
0.6232435073630855	0.002754511203123616	0.002754478681556397	8.35496943435696e-08	
0.6329006755942035	0.002959183237365476	0.0029591505563744337	8.390331189068364e-08	
0.6427074818033226	0.0031968604449351783	0.0031968276650559705	8.426587982995774e-08	
0.6526662446333333	0.0034763702104425817	0.0034763374111481424	8.463704948388848e-08	
0.6627793186545348	0.0038099997949281542	0.00380996708196934	8.501662369135047e-08	
0.6730490949213316	0.0042153747509317595	0.004215342268069704	8.540422562083546e-08	
0.6834780015375548	0.004718709135520044	0.004718677083540964	8.579917299423314e-08	
0.6940685042305437	0.005360756907417576	0.0053607255766352545	8.620025587287692e-08	
0.7048231069341222	0.00620850039623585	0.006208470225797245	8.660529303702458e-08	
0.7157443523806098	0.007380247733066347	0.007380219428588966	8.701015813781448e-08	
0.7268348227020044	0.009106259709070159	0.009106234503362577	8.740635891900682e-08	
0.7380971400404808	0.011901295374618908	0.011901275702256362	8.77738765631338e-08	
0.7495339671683494	0.01719324471132616	0.017193236407029855	8.805357899521754e-08	
0.7611480081176202	0.030825646865672886	0.03082566945501653	8.79791194648082e-08	
0.7729420088193235	0.10102107970750836	0.10102111945780427	8.547601178560314e-08	
0.784918757752735	0.04249306078818877	0.04249315135215335	9.097295131018966e-08	
0.7970810866046624	0.020164567039759124	0.020164647442905567	9.124001293820477e-08	
0.8094318709389453	0.01306318355275494	0.013063255368476693	9.163089538321275e-08	
0.8219740308763326	0.009618965614840212	0.009619032814944474	9.210533295004039e-08	
0.8347105317848907	0.007589169548000096	0.007589234107750802	9.262653623034918e-08	
0.847644384981113	0.006251052626794044	0.006251115620326195	9.317961792102316e-08	
0.8607786484418896	0.005302087457779246	0.005302149528042203	9.375781722573016e-08	
0.8741164275275125	0.004593557090160473	0.004593618652111784	9.435775477288647e-08	
0.8876608757158821	0.004043886667738735	0.004043948005364222	9.497764167720693e-08	
0.9014151953480897	0.0036046121445582743	0.003604673461490668	9.561651413051674e-08	
0.9153826383855528	0.0032451336694588454	0.0032451951173644933	9.627387105608065e-08	
0.9295665071788846	0.0029451801307070133	0.002945241826163892	9.694948786800282e-08	
0.9439701552486742	0.002690789926750863	0.0026908519617753575	9.764331421639252e-08	
0.9585969880783669	0.0024720323524043434	0.002472094801281127	9.83554146732777e-08	
0.9734504639194281	0.0022816495338461268	0.0022817124577072293	9.908593280935442e-08	
0.9885340946089864	0.0021142124656571217	0.0021142759156365866	9.983506852957204e-08	
1.0038514464001433	0.001965577587540086	0.0019656416069962985	1.0060306334919332e-07	
1.01940614080515	0.0018325260274634418	0.0018325906535724564	1.0139019055493567e-07	
1.0352018554516484	0.0017125176574517903	0.0017125829223642655	1.0219674846985357e-07	
1.051242324952181	0.0016035194537826483	0.0016035853854697486	1.0302305576355889e-07	
1.0675313417871697	0.0015038831959453178	0.0015039498188167439	1.0386944812710734e-07	
1.0840727572015847	0.0014122566789496124	0.0014123240142996393	1.0473627589422134e-07	
1.1008704821154982	0.001327518152949915	0.0013275862192690681	1.0562390232457395e-07	
1.117928488048752	0.0012487271523091898	0.001248795965486508	1.0653270235542092e-07	
1.1352508080599522	0.001175087074592386	0.0011751566480239972	1.0746306171497705e-07	
1.1528415377000134	0.00110591630188751	0.0011059866464999744	1.0841537629142355e-07	
1.1707048359804781	0.001040625607565772	0.0010406967317564163	1.0939005171635875e-07	
1.1888449263568397	0.000978700233617501	0.0009787721431078688	1.1038750311652011e-07	
1.2072660977271032	0.0009196854636680786	0.0009197581612599098	1.1140815504417733e-07	
1.225972705445816	0.0008631748218945678	0.0008632483071092771	1.1245244157900176e-07	
1.2449691723538168	0.0008088002414071968	0.000808874509978389	1.1352080669546765e-07	
1.2642599898239333	0.0007562236952224859	0.0007562987383942795	1.1461370506042646e-07	
1.2838497188228888	0.0007051298870933385	0.0007052056906515854	1.1573160372392614e-07	
1.3037429909896587	0.0006552196702545605	0.000655296213177069	1.1687498593892831e-07	
1.3239445097305402	0.0006062039075199521	0.000606281160064545	1.1804436098348431e-07	
1.3444590513311867	0.0005577975113834274	0.0005578754323214901	1.1924029484501154e-07	
1.3652914660858761	0.0005097134117160872	0.0005097919442534176	1.2046354016294586e-07	
1.386446679444272	0.000461656195626034	0.0004617352615354136	1.2171598938378784e-07	
1.4079296931759626	0.0004133151756533106	0.00041339465081007617	1.229987509208667e-07	
1.4297455865530366	0.000364356578029031	0.00036443630382866854	1.2429325235513805e-07	
1.451899517550985	0.00031441492570046724	0.0003144946493756701	1.2562908857376577e-07	
1.4743967240682132	0.0002630840125607227	0.0002631633085071701	1.2699417408561447e-07	
1.4972425251644468	0.00020991086441275164	0.0002099889467056185	1.2838916641861747e-07	
1.5204423223183279	0.00015440943614965287	0.00015448456736935146	1.2981470344008829e-07	
1.5440016007044985	9.620623167730545e-05	9.627308582882631e-05	1.3127138824356185e-07	
1.5679259304904682	3.705498206305848e-05	3.7076816165023256e-05	1.3275981397047647e-07	
1.5922209681535842	4.229303307276395e-05	4.216606226901203e-05	1.3428057240746675e-07	
1.6168924578184014	0.00011343467280847885	0.00011332712950299945	1.3583425604631817e-07	
1.6419462326147771	0.00019530503084761271	0.00019520347938053778	1.374214569214999e-07	
1.667388216057011	0.000288075811539017	0.00028797703445784925	1.390427630044319e-07	
1.6932244234443516	0.00039464873278774893	0.0003945516771125573	1.4069875203900635e-07	
1.7194609632832076	0.0005194382398463763	0.0005193425753144753	1.4238998338043157e-07	
1.7461040387313935	0.0006689798087916007	0.0006688855672235763	1.4411700077984483e-07	
1.7731599490647525	0.0008532628049250072	0.0008531702890329623	1.4588058137674972e-07	
1.8006350911665105	0.0010883250395854985	0.0010882348499565177	1.4767920571769714e-07	
1.828535961039703	0.0014016364654441124	0.0014015496256710696	1.495147417696362e-07	
1.8568691553430368	0.0018444796742921657	0.0018443979592305496	1.5138578129352762e-07	
1.885641372950552	0.0025247915699753453	0.00252471831719771	1.532892388510554e-07	
1.9148594165354507	0.0037144571170139766	0.0037143996828292855	1.5521572454323763e-07	
1.9445301941784663	0.006340609452953637	0.006340589418916246	1.5712534518821464e-07	
1.974660721001155	0.016280233411130003	0.016280350825269276	1.5865756003042099e-07	
2.0052581208244957	0.020716580551825903	0.020716659406085133	1.6115572350501003e-07	
2.036329627853186	0.007933045586390795	0.007933204686090578	1.636548199788198e-07	
2.067882588386045	0.004924114010529559	0.004924255935873145	1.658261521323604e-07	
2.0999244625529108	0.003623371347639065	0.003623499226498272	1.680326269708365e-07	
2.132462826078452	0.0028967745020151495	0.0028968890079559984	1.702840787668573e-07	
2.1655053720733157	0.002429932033423466	0.002430030218549686	1.7257929366467025e-07	
2.199059912853022	0.0021008897305028465	0.002100962721489022	1.7491525533651131e-07	
2.2331343817850464	0.0018498447663448257	0.0018498671741007193	1.7728657510200837e-07	
2.267736835164523	0.0016317981570314994	0.0016316769446741626	1.7969644028833942e-07	
2.302875454119006	0.0016458978886482172	0.001645720628184399	1.8287051088750388e-07	
2.3385585465427567	0.0014820475952822133	0.001482231426916134	1.848673673034974e-07	
2.3747945490609914	0.001356705150858898	0.001356866824327564	1.8726364906859106e-07	
2.411592029024571	0.001259142976853376	0.0012592482529266771	1.8965770049665993e-07	
2.4489596865355954	0.0011749958319738926	0.0011749617082006101	1.9191211125974806e-07	
2.4869063565043885	0.0011090748418332178	0.0011092723122710685	1.9824426158186286e-07	
2.5254410107383527	0.0010616000444637135	0.0010617973056728223	1.9841312281207816e-07	
2.564572760063192	0.0009992449023474973	0.0009990502842878565	1.961969421569673e-07	
2.604310856476998	0.0009625572924581051	0.0009625052194148804	2.1014904805282119e-07	
2.6446646953377266	0.0009145720982246912	0.000914727852067895	2.1119812743665127e-07	
2.6856438175845567	0.0008727014385837741	0.0008728991983780392	2.1360584145762233e-07	
2.727257911993673	0.0008346660505394094	0.0008348781157981079	2.1647662832257652e-07	
2.769516817469004	0.0007995914774873954	0.0007998102732293779	2.1958184324426768e-07	
2.812430525368455	0.0007669440599680039	0.0007671669046862493	2.2284507575804895e-07	
2.8560091818661824	0.0007363288593187956	0.00073655467744508	2.2623476858137937e-07	
2.9002630903514777	0.0007074272031575275	0.0007076555457617622	2.297363755280582e-07	
2.945202713864811	0.000679968484484782	0.0006801991731385012	2.3334300904994252e-07	
2.9908386775716385	0.0006537135893911686	0.0006539465675533742	2.3705169196224832e-07	
3.0371817712745264	0.0006284430619440523	0.0006286783258512513	2.408616546644876e-07	
3.0842429519642045	0.000603947173307897	0.0006041847362060138	2.447734868803253e-07	
3.1320333464101533	0.0005800162776618048	0.0005802561484867748	2.4878868496677e-07	
3.180564253791325	0.0005564301090500046	0.0005566722767417999	2.52909397879858e-07	
3.2298471483676323	0.000532944449646448	0.0005331888680867337	2.571382797681542e-07	
3.2798936821928324	0.0005092728865050595	0.0005095194560989105	2.614784031547703e-07	
3.3307156878694446	0.0004850598915615501	0.00048530843269341197	2.659332082699193e-07	
3.3823251813463506	0.0004598385003171899	0.00046008871089688405	2.7050647492452103e-07	
3.43473436475976	0.00043295978046829553	0.0004332111623873501	2.752023088603462e-07	
3.487955629318178	0.0004034680823497473	0.00040371980333971677	2.8002513741029857e-07	
3.542001558232087	0.0003698654125929581	0.0003701160195750156	2.8497971035453184e-07	
3.5968849296890193	0.0003296313604197732	0.0003298780970200774	2.9007110105763474e-07	
3.6526187198747286	0.0002781581940482618	0.0002783949941229259	2.9530469803472147e-07	
3.7092161060411786	0.0002062574313905053	0.00020646630487275417	3.0068615850448956e-07	
3.7666904696220658	9.95578191450401e-05	9.96169337948869e-05	3.0622121668615494e-07	
3.8250553993966134	0.00021557558933525437	0.0002152979301151383	3.1191485949942687e-07	
3.884324694702404	0.0012963607780698103	0.0012964529293305505	3.1776534225697927e-07	
3.9445123686979775	0.0020162856193771325	0.0020163045757295144	3.238729366867252e-07	
4.005632651675993	0.0010563867788939965	0.0010566925870966499	3.3008397646348015e-07	
4.067699994427721	0.0008011513051355176	0.0008014859123725328	3.3650079804980237e-07	
4.130729071659682	0.0006823293182708863	0.0006826723323871531	3.4312397030874533e-07	
4.194734785463209	0.0006112923393883976	0.0006116403753415924	3.4996191433377524e-07	
4.259732268837781	0.0005624454629628699	0.0005627978909160552	3.5702524748878436e-07	
4.325736889268946	0.0005257115539684272	0.0005260683627556158	3.6432584975310595e-07	
4.392764252361694	0.0004963202474520869	0.0004966815653438255	3.718767306857484e-07	
4.460830205530115	0.0004717141516767045	0.0004720801102385073	3.796920692034046e-07	
4.5299508417442365	0.00045038994690453236	0.0004507606322265825	3.8778731341950927e-07	
4.600142503334918	0.0004313955776122893	0.0004317710037878978	3.961793146389018e-07	
4.671421785857698	0.00041408635888884207	0.00041446644257081615	4.0488649074820516e-07	
4.743805542016518	0.00039799480283967607	0.0003983793285141949	4.1392902232887023e-07	
4.817310885648243	0.0003827537517015428	0.00038314231803564166	4.233290917966354e-07	
4.891955195768907	0.0003680441687960958	0.000368436101473887	4.331111890721246e-07	
4.967756120682691	0.0003535509128359567	0.0003539451167914619	4.433025431255183e-07	
5.044731582154526	0.00033891208144496625	0.0003393067766636948	4.5393385723586755e-07	
5.122899779647386	0.00032364075280865313	0.0003240329673577738	4.6504100718134e-07	
5.202279194625215	0.00030697298429677546	0.000307357484691031	4.7667097302713187e-07	
5.282888594922542	0.00028751499411527713	0.0002878817161949322	4.889183087314787e-07	
5.364747039181794	0.00026226504004174425	0.00026259129980817965	5.023037109835629e-07	
5.447873881359371	0.00022325539798315663	0.00022347405013350613	5.14575471325265e-07	
5.532288775301544	0.00014655941351006884	0.00014634233829645505	5.285616523416175e-07	
5.618011679391243	0.0005925710759962692	0.0005930049034859608	5.441888040211815e-07	
5.705062861266868	0.0005055957709204417	0.0005060421205403268	5.598967062250222e-07	
5.793462902614208	0.0003911852494594695	0.0003917600221144195	5.760612638103245e-07	
5.883232704032601	0.0003441691400986005	0.00034470228216216896	5.928637990642678e-07	
5.974393489976511	0.00031145798358905077	0.00031180246648992153	6.10141422730499e-07	
6.06696681377367	0.0002741933095539531	0.0002735674157404423	6.259657900266309e-07	
6.160974562720967	0.0003305112367897376	0.0003304325881647448	6.661982462891856e-07	
6.25643896325932	0.0003003783611008772	0.00030095168345027856	6.850400085751785e-07	
6.353382586228693	0.0002838726084716386	0.00028455970777930314	7.093228339639673e-07	
6.451828352204593	0.0002712851221400213	0.0002720194561913462	7.367930657851876e-07	
6.551799536917215	0.00026043539261923253	0.0002612024185543052	7.673641386516055e-07	
6.653319776754563	0.0002505362281943619	0.00025133240773648905	8.014277320340943e-07	
6.756413074350862	0.00024119740578091545	0.00024202255887905173	8.396416193506499e-07	
6.861103804261538	0.00023217593033531784	0.00023303111447546304	8.829457201393978e-07	
6.9674167187261515	0.0002232865490376853	0.00022417320567367122	9.326658742056003e-07	
7.075376953520617	0.00021435641869391574	0.00021527572734749055	9.907113925075029e-07	
7.1850100339000935	0.00020518859283380413	0.00020614046903311666	1.0599305721041763e-06	
7.2963418806339915	0.00019551275232912248	0.00019649360020829954	1.1447755553697032e-06	
7.40939881613446	0.0001848884419955697	0.00018588519422805627	1.2526331616832712e-06	
7.5242075706798515	0.00017246163153842027	0.0001734333091422558	1.3967431992011337e-06	
7.640795288734611	0.00015619266866535872	0.0001569992709074798	1.6034270855366723e-06	
7.759189535367103	0.00012963904914599052	0.0001296495306887584	1.9334091267982085e-06	
7.879418302766868	0.00010065406820092078	9.950507411719425e-05	2.579496311397224e-06	
8.001510016862884	0.0002595296561245415	0.00026226735948689316	4.58164492562965e-06	
8.125493544044346	0.00019820235161833877	0.0001963140733634431	1.185810012516316e-05	
8.251398197985628	0.00017104349125812135	0.00016815597138985578	2.9583667549157716e-06	
8.379253746576957	0.00014792056457752048	0.00014704553297497535	1.2976856643449435e-06	
8.509090418962503	0.0001262973375623022	0.00012610605735142847	7.922457037663607e-07	
8.640938912687513	0.00010122066868168554	0.000101442205119673	6.853528123759512e-07	
8.774830400956196	6.76103312594115e-05	6.809334445993859e-05	6.713611603635864e-07	
8.910796540002062	2.7124891742690222e-05	2.7779342932013474e-05	7.060414382045244e-07	
9.048869476572474	0.00013986932948006556	0.00013976464748064233	1.1433167712091793e-06	
9.189081855529167	0.0008256959757169457	0.0008207674456541101	6.537609877058891e-06	
9.331466827566528	0.0006503051753907278	0.0006507855313864767	6.148120726991849e-06	
9.476058057049498	0.00037799184433082953	0.00038337985575315886	5.59823264938635e-06	
9.622889729972897	0.0002965483526475446	0.00029760373272714845	1.1784786110310324e-06	
9.771996562044086	0.0002501715521176974	0.00025372009121388955	3.8101618800797305e-06	
9.923413806890872	0.00021952101034425676	0.00022536380215424593	5.90655579754335e-06	
10.0771772643966	0.00019332598875540844	0.0002039242860451377	1.0680193420405915e-05	
10.233323289164382	0.00017106916155184914	0.00018524748711745923	3.479686175547117e-05	
10.391888799112495	0.00018030815021704316	0.00016582879389111127	1.4628473093988919e-05	
10.552911284202958	0.00014498563901714837	0.00013899165838193562	6.881086915658727e-06	
10.716428815305356	0.00011262043050454749	0.00011708590403830362	4.496376493438538e-06	
10.882480053198018	0.0002718172190019801	0.00027380579471548386	3.0548768680471316e-06	
11.051104257708666	0.0002085811149136102	0.0002074859406992715	2.3893167410218507e-06	
11.222341296996655	0.00018554279990087746	0.00018414395788313368	1.9350982941423675e-06	
11.39623165697915	0.00017192246953552038	0.00017059589086916547	1.6066148208113468e-06	
11.572816450903245	0.00016196200982530691	0.0001607694193099313	1.3577014325681747e-06	
11.752137429066462	0.0001538666470021323	0.0001528096499095376	1.1617217175462553e-06	
11.93423698868786	0.00014688543253964015	0.0001459526930702739	1.0024291993038308e-06	
12.119158183932093	0.00014064131684517607	0.00013981999275954112	8.693004724297134e-07	
12.306944736088793	0.00013491976516873913	0.00013419863612571445	7.550465683770175e-07	
12.497641043909683	0.00012958677895743686	0.0001289572891289288	6.540960646417826e-07	
12.691292194105861	0.00012455175667321408	0.00012400901004322703	5.612921490007308e-07	
12.887943972007742	0.00011974720794151237	0.00011929291336967312	4.69667453920766e-07	
13.08764287239018	0.00011510875961990277	0.00011476432407400919	3.6339934457532764e-07	
13.290436110465315	0.00011054940903671502	0.00011038910770598498	3.7566894412728053e-07	
13.496371633045765	0.00010668162419316786	0.00010614020121078498	5.585672415052519e-07	
13.705498129880782	0.00010239046694064705	0.00010199536569252471	3.990816877823279e-07	
13.917865045168076	9.825272368134939e-05	9.793563990805443e-05	3.1913713258844216e-07	
14.133522589243995	9.42027649058707e-05	9.394419455102081e-05	2.5977724776785885e-07	
14.35252175045488	9.021405585029145e-05	9.000539536448918e-05	2.0938759099146984e-07	
14.574914307212275	8.626753185096529e-05	8.610392920538973e-05	1.6405103904960416e-07	
14.800752840235097	8.234546965572044e-05	8.222384980157189e-05	1.2192694095674163e-07	
15.030090744981337	7.84288842311273e-05	7.834735626099172e-05	8.18304119737273e-08	
15.262982244272472	7.449678817961672e-05	7.445299931482409e-05	4.49903431650391e-08	
15.499482401113475	7.052167554515165e-05	7.051273892625371e-05	1.244524209373864e-08	
15.739647131711472	6.645888085175656e-05	6.648664253634908e-05	3.0398086458637834e-08	
15.98353321869612	6.224900522275514e-05	6.231241929753721e-05	6.634043060805312e-08	
16.23119832454485	5.778441816070845e-05	5.7882536644628894e-05	1.0298140063644897e-07	
16.482701005216104	5.2856501509832506e-05	5.29873891348306e-05	1.404076860850216e-07	
16.738100723993853	4.6990410732855824e-05	4.7147889302093047e-05	1.7910352563947645e-07	
16.997457865546615	3.883683848901286e-05	3.89932878802695e-05	2.197264687653472e-07	
17.26083375020432	2.447450727357991e-05	2.439190793443259e-05	2.6305827024844313e-07	
17.528290648456405	0.00010400069419405423	0.0001037945911198402	3.1507972112814447e-07	
17.799891795674554	6.491298687189543e-05	6.513225197672171e-05	3.742719537127845e-07	
18.075701407063548	5.108610225592947e-05	5.150952744647566e-05	4.594747806277483e-07	
18.35578469284383	4.3713061690163306e-05	4.402792676808183e-05	3.383902832722017e-07	
18.64020787366921	3.797695282299322e-05	3.837308265676337e-05	4.123488604001505e-07	
18.929038196283646	3.2956446092386684e-05	3.347379361753148e-05	5.284030703845271e-07	
19.222343949420477	2.8310702197937385e-05	2.894028979640237e-05	6.356954543300015e-07	
19.52019447994806	2.3834128752637792e-05	2.459496710796779e-05	7.633074819066976e-07	
19.822660209265607	1.9408039185826412e-05	2.0343433053044784e-05	9.356093719656403e-07	
20.12981264995304	1.4930843715651446e-05	1.6129479764794384e-05	1.200126626185261e-06	
20.441724422678867	1.0247983844040259e-05	1.1917289610313519e-05	1.6915282414282735e-06	
20.75846927337004	5.010262961348451e-06	7.686968927927667e-06	3.018578142390409e-06	
21.08012209064783	1.0011619078732933e-05	3.466773119724834e-06	8.471043407592066e-06	
21.406758923533914	2.049443547224883e-06	1.502677738889492e-06	2.075305942865282e-06	
21.738456999430788	4.546773572931061e-06	5.653579857845699e-06	1.2972605544248174e-06	
22.075294742380795	9.59357505815819e-06	1.0197026608372465e-05	6.116963242348523e-07	
22.417351791608088	1.4602880844338968e-05	1.489564556695177e-05	2.928680891500709e-07	
22.764709020347887	1.9661179143152542e-05	1.9749485802151267e-05	1.0049453292054421e-07	
23.1174485549675	2.484255942855013e-05	2.4774177273783323e-05	9.532603668217007e-08	
23.47565379438362	3.019265652051887e-05	2.999002842249098e-05	2.16164109821371e-07	
23.839409429780538	3.574934437603067e-05	3.54205233815064e-05	3.381375332023759e-07	
24.20880146463373	4.1549992246646736e-05	4.10923156344944e-05	4.6435504326604604e-07	
24.583917235044	4.7635779090702685e-05	4.703565441502895e-05	6.046905260628992e-07	
24.964845430386426	5.405616661348536e-05	5.328503515443867e-05	7.738054701345792e-07	
25.351676114279368	6.087666667039284e-05	5.9880043256092396e-05	9.97591543510082e-07	
25.744500745878433	6.819805745612543e-05	6.686641639396285e-05	1.3316416378985396e-06	
26.143412201500308	7.622128936004668e-05	7.429738047067611e-05	1.9280288370700597e-06	
26.548504796581717	8.55737221179086e-05	8.22353420149223e-05	3.407204891459859e-06	
26.959874307978602	9.677875683395572e-05	9.075405438496226e-05	1.0819646469434905e-05	
27.377617996610834	9.605283168475108e-05	9.994142372273401e-05	4.24970711121801e-06	
27.801834630457815	0.00010806766957332607	0.0001099031921554403	1.86996551128906e-06	
28.232624507910387	0.00011968934751741	0.0001207678443075422	1.0853510526495198e-06	
28.670089481484574	0.0001320135785963333	0.00013269325242826503	6.811771813775682e-07	
29.114332981902788	0.00014545572241775627	0.00014587584710869415	4.2037623831924774e-07	
29.565460042548164	0.00016035417287002028	0.00016056355159556866	2.0968720007193785e-07	
30.0235773242978	0.00017709431583456405	0.00017707449697826528	1.524565755881135e-07	
30.488793140740842	0.0001957591314933235	0.00019582494818845967	1.989745815820057e-07	
30.961217483787163	0.0002173061266742113	0.00021737258728199364	7.527113715618544e-08	
31.440962049673153	0.00024256202312647102	0.00024248692432536956	7.820984455927199e-08	
31.928140265370157	0.0002724568000896493	0.0002722713964134299	1.8964698426598084e-07	
32.42286731540228	0.00030870312897178054	0.0003083945815002369	3.181734873584758e-07	
32.925260169079685	0.00035405026621657294	0.00035358727920097103	5.695663000395194e-07	
33.435437608153904	0.0004132503232962005	0.0004129371622951496	5.439972096127714e-07	
33.95352025490161	0.0004986268948671151	0.0004984650794110004	3.6038258574142224e-07	
34.479630600643624	0.0006558136175277639	0.000655863628348998	4.5656464886363186e-07	
35.01389303470575	0.0005731452929799903	0.0005730975985915675	5.54460889692871e-07	
35.556433873828425	0.0006387007899493394	0.0006382730554752143	6.518919649887125e-07	
36.107381392031996	0.0009291803381320088	0.0009284436512641645	7.577188310600974e-07	
36.666865850944866	0.0013972333549421654	0.0013963594386250235	8.796039886800614e-07	
37.23501953060145	0.002504748496504094	0.002503883704653806	1.0303917624954659e-06	
37.81197676071744	0.0077880543234848595	0.007789022424938535	1.2395979362688932e-06	
38.397873952449665	0.004526287220295343	0.0045270023040638345	1.6072445382212895e-06	
38.99284963064802	0.0020538857406437795	0.0020562477678426863	2.613113560865799e-06	
39.59704446660722	0.0013283275210519692	0.0013286936461621441	5.238512393861343e-07	
40.21060131132589	0.0009857318799460345	0.0009856316817012565	5.740053033515799e-07	
40.83366522928125	0.0007850124222940557	0.0007858968363929687	1.1047818851288863e-06	
41.46638353272696	0.0006527089355577542	0.0006548283511630338	2.120589658053503e-06	
42.108905816522395	0.0005625183449648098	0.000561837571994842	7.963968780142917e-07	
42.76138399350171	0.0004913686810436119	0.000492049157317294	1.0721406640951017e-06	
43.42397233039088	0.00043583582946316615	0.0004373011866456191	1.7603969685488622e-06	
44.096827484281306	0.00039042822213623964	0.00039263956439902753	2.3703650514009928e-06	
44.78010853966855	0.0003513886790038286	0.0003546907777349894	3.4445370922729188e-06	
45.47397704606499	0.0003160587533162714	0.00032066437686185744	4.6060284965729115e-06	
46.17859705619533	0.0002785982026267682	0.0002871823231472493	8.696511281856299e-06	
46.894135164783904	0.0002611378038749051	0.00024706221017991366	2.411685186863761e-05	
47.62076054794297	0.00019935910202200245	0.0002030100914790085	5.969881788575721e-06	
48.35864500317141	0.0003785808281564605	0.0003812793582754223	3.618420067928959e-06	
49.10796298997312	0.0003003361849352553	0.00030260907123629433	2.6817739210043597e-06	
49.86889167110482	0.0002681610183924604	0.00026999691755697056	2.3611796586913496e-06	
50.641610954463076	0.00024746844582326365	0.0002494867144696472	2.8996823320416497e-06	
51.42630353562007	0.00023228625224509399	0.0002339943309435454	2.098415932135274e-06	
52.22315494101898	0.0002186107933864333	0.00022127710458199408	2.977797612793524e-06	
53.03235357183818	0.00020766101112718404	0.0002103726451627534	3.1319326968965357e-06	
53.854090748535334	0.00019629701267256935	0.0002007784695538994	4.695685850163513e-06	
54.688560756081706	0.00018457911912467262	0.0001921943683407307	7.962206100458966e-06	
55.53596088989733	0.00016748822317748518	0.00018442294072951718	1.9733192636022157e-05	
56.39649150249797	0.00020192819391616493	0.00017732504542895423	3.163645884046186e-05	
57.27035605086487	0.0001818367186897276	0.00017079745487780807	1.1400335171883938e-05	
58.15776114454846	0.00017167301572877108	0.00016476059368665262	6.999199506873939e-06	
59.05891659451753	0.00016417730066893959	0.0001591513014570765	5.068562807570284e-06	
59.974035462765215	0.00015787755377609858	0.00015391829655616923	3.9884514575971375e-06	
60.90333411268367	0.00015222133099032593	0.00014901918723469296	3.2392361611945614e-06	
61.847032260219336	0.00014750545160809739	0.00014441841840854617	3.1131114985629634e-06	
62.80535302582078	0.0001427408491178554	0.00014008581102153338	2.6693111101474183e-06	
63.778522987191536	0.00013835886909939146	0.0001359954919602958	2.3749827742733914e-06	
64.76677223286032	0.000134265616620163	0.00013212509038351426	2.150541663144386e-06	
65.77033441658139	0.00013041649219132958	0.00012845512128247866	1.9702169829439515e-06	
66.78944681257751	0.00012678156416818094	0.00012496850407155063	1.8209769872377173e-06	
67.82435037163955	0.00012333788915199148	0.00012165018077598061	1.6948563457991212e-06	
68.87528977809474	0.00012006685050393332	0.00011848680913713871	1.5865366036840476e-06	
69.94251350765792	0.00011695285783746425	0.00011546651304610508	1.4922760525776176e-06	
71.02627388617911	0.00011398258506944787	0.00011257867751222252	1.4093451681428076e-06	
72.12682714930152	0.00011114447455996476	0.00010981377869112566	1.335697078499403e-06	
73.24443350304374	0.00010842839173488682	0.00010716324183984004	1.2697622850588425e-06	
74.37935718532088	0.00010582537271901068	0.00010461932175210434	1.210314734734489e-06	
75.53186652841877	0.00010332743320767172	0.00010217500146008381	1.15638129962123e-06	
76.7022340224364	0.00010092741963258095	9.982390590436366e-05	1.1071788295002949e-06	
77.89073637971123	9.861889066207194e-05	9.756022796359367e-05	1.0620693265564419e-06	
79.09765460024283	9.639602113567115e-05	9.537866476078833e-05	1.0205273696212312e-06	
80.32327403813038	9.425352301716454e-05	9.327436256859205e-05	9.821160172380233e-07	
81.5678844690394	9.218657953579746e-05	9.124286895157623e-05	9.464687012920874e-07	
82.83178015871405	9.019078973351246e-05	8.928009103197413e-05	9.132754302299797e-07	
84.11525993255103	8.826212135061268e-05	8.738225896226771e-05	8.822721427635916e-07	
85.41862724625115	8.639687048228813e-05	8.554589384558633e-05	8.532323981702824e-07	
86.74219025756646	8.459162679667496e-05	8.376777947177887e-05	8.259608223483151e-07	
88.08626189915832	8.284324336712183e-05	8.204493733995277e-05	8.002878889746988e-07	
89.45115995258467	8.11488103665159e-05	8.03746045222726e-05	7.760657270313918e-07	
90.83720712343391	7.950563201933812e-05	7.875421399277204e-05	7.53164725322105e-07	
92.24473111762269	7.791120632072684e-05	7.718137710185387e-05	7.314707616372552e-07	
93.67406471887617	7.636320712030746e-05	7.565386792437438e-05	7.108829257223754e-07	
95.1255458674087	7.48594682382854e-05	7.41696092485725e-05	6.913116357557868e-07	
96.59951773982377	7.339796933685602e-05	7.272666000606327e-05	6.726770707619754e-07	
98.09632883025184	7.197682331468069e-05	7.132320397083058e-05	6.549078584601835e-07	
99.61633303274554	7.059426502844856e-05	6.995753957854913e-05	6.379399709918315e-07	
101.15988972495167	6.92486411752184e-05	6.862807073739208e-05	6.217157908690559e-07	
102.72736385307937	6.793840119368698e-05	6.73332985183404e-05	6.061833171199646e-07	
104.31912601818526	6.666208906281563e-05	6.60718136273949e-05	5.912954875355695e-07	
105.93555256379533	6.541833589317608e-05	6.484228957440643e-05	5.770095975623778e-07	
107.57702566488457	6.420585322058813e-05	6.364347646381435e-05	5.632868000401287e-07	
109.24393341823551	6.302342692360833e-05	6.247419534168659e-05	5.500916728817061e-07	
110.93666993419627	6.186991169659298e-05	6.133333304131962e-05	5.373918441036039e-07	
112.65563542986153	6.074422601870906e-05	6.021983747646235e-05	5.251576654693767e-07	
114.40123632369622	5.9645347566667784e-05	5.913271333714033e-05	5.133619275042236e-07	
116.17388533162597	5.8572309025301226e-05	5.8071018148196874e-05	5.019796098515791e-07	
117.9740015646163	5.752419425557333e-05	5.703385865515444e-05	4.909876619312071e-07	
119.802010627764	5.6500134784341644e-05	5.602038750592134e-05	4.803648096659256e-07	
121.65834472092367	5.549930658428448e-05	5.502980020030346e-05	4.700913847115418e-07	
123.54344274089367	5.452092711596975e-05	5.40613322822978e-05	4.601491731718649e-07	
125.45775038518534	5.3564252607150405e-05	5.311425675279824e-05	4.5052128123807616e-07	
127.40172025740017	5.2628575547086225e-05	5.218788168268245e-05	4.411920155703314e-07	
129.3758119742398	5.171322237607393e-05	5.128154800831515e-05	4.3214677655694965e-07	
131.3804922741741	5.0817551352459177e-05	5.039462749333015e-05	4.233719628525846e-07	
133.41623512779302	4.9940950581246726e-05	4.952652084217408e-05	4.1485488582029976e-07	
135.48352184986857	4.9082836190051244e-05	4.867665595233178e-05	4.0658369269226264e-07	
137.58284121315285	4.824265063956929e-05	4.784448629343338e-05	3.9854729742345387e-07	
139.71468956393986	4.741986115702809e-05	4.7029489402581564e-05	3.907353183495221e-07	
141.879570939417	4.6613958282197845e-05	4.6231165486254364e-05	3.83138021875152e-07	
144.07799718683648	4.58244545165611e-05	4.5449036120045904e-05	3.757462715197566e-07	
146.31048808453184	4.505088306713077e-05	4.4682643038321785e-05	3.685514817313781e-07	
148.57757146481032	4.429279667720755e-05	4.393154700659196e-05	3.615455759532335e-07	
150.87978333874923	4.354976653708527e-05	4.319532677005857e-05	3.5472094849090767e-07	
153.2176680229263	4.282138126835197e-05	4.2473578072382813e-05	3.4807042978123245e-07	
155.5917782681133	4.210724597601156e-05	4.176591273924307e-05	3.415872547129269e-07	
158.00267538996428	4.140698136316565e-05	4.1071957821732525e-05	3.3526503368841014e-07	
160.45092940172842	4.07202229034613e-05	4.039135479507375e-05	3.290977261528975e-07	
162.9371191490193	4.004662006692788e-05	3.972375880851519e-05	3.2307961634746714e-07	
165.46183244667284	3.9385835595203886e-05	3.9068837982625015e-05	3.17205291069813e-07	
168.02566621772516	3.873754482249623e-05	3.842627275051558e-05	3.1146961925075655e-07	
170.6292266345446	3.810143503892179e-05	3.779575523981842e-05	3.058677331749034e-07	
173.27312926215015	3.7477204893160815e-05	3.71769886924915e-05	3.003950111923891e-07	
175.9579992037507	3.686456383160462e-05	3.656968691977693e-05	2.950470617848057e-07	
178.68447124853947	3.626323157140936e-05	3.597357378984285e-05	2.8981970886258827e-07	
181.45319002177868	3.5672937605076946e-05	3.53883827458396e-05	2.847089781839109e-07	
184.2648101372089	3.509342073437311e-05	3.4813856352278646e-05	2.7971108479591697e-07	
187.11999635182175	3.4524428631566035e-05	3.42497458678057e-05	2.7482242140959593e-07	
190.019423723029	3.3965717426126296e-05	3.36958108425887e-05	2.7003954762779234e-07	
192.9637777682679	3.34170513151725e-05	3.315181873867674e-05	2.653591799540074e-07	
195.95375462707955	3.2878202196078124e-05	3.261754457181043e-05	2.6077818251671403e-07	
198.99006122569847	3.234894931977546e-05	3.2092770573278495e-05	2.562935584495484e-07	
202.0734154441926	3.1829078963401935e-05	3.157728587051878e-05	2.519024418743078e-07	
205.20454628619316	3.1318384121035016e-05	3.107088618525865e-05	2.4760209043752145e-07	
208.38419405125447	3.081666421135391e-05	3.057337354807636e-05	2.433898783567598e-07	
211.6131105098844	3.032372480115066e-05	3.0084556028346547e-05	2.392632899360911e-07	
214.892059081287	2.9839377343691914e-05	2.9604247478606584e-05	2.3521991351463455e-07	
218.22181501385919	2.9363438931002557e-05	2.9132267292449016e-05	2.3125743581415254e-07	
221.60316556848443	2.8895732059209466e-05	2.866844017510786e-05	2.2737363665575074e-07	
225.03691020466627	2.843608440614358e-05	2.8212595925964944e-05	2.2356638401766362e-07	
228.5238607695462	2.7984328620454018e-05	2.776456923225504e-05	2.1983362940867644e-07	
232.06484168985054	2.7540302121539823e-05	2.7324199473298676e-05	2.1617340353392488e-07	
235.66069016681035	2.7103846909652344e-05	2.689133053463665e-05	2.1258381223171473e-07	
239.3122563741041	2.6674809385564395e-05	2.6465810631481765e-05	2.0906303266192754e-07	
243.0204036588648	2.6253040179243885e-05	2.604749214094362e-05	2.0560930972766587e-07	
246.78600874580337	2.583839398700636e-05	2.5636231442516827e-05	2.0222095271415013e-07	
250.60996194449422	2.543072941665562e-05	2.5231888766357283e-05	1.9889633212919483e-07	
254.4931673598731	2.502990884015403e-05	2.4834328048901645e-05	1.9563387673167091e-07	
258.43654310599635	2.4635798253393504e-05	2.4443416795414245e-05	1.9243207073463686e-07	
262.4410215231124	2.4248267142666148e-05	2.4059025949071584e-05	1.8928945117175278e-07	
266.507549398097	2.3867188357458784e-05	2.368102976622013e-05	1.862046054155617e-07	
270.63708818830384	2.3492437989219703e-05	2.330930569746532e-05	1.8317616883785664e-07	
274.8306142488838	2.312389525576781e-05	2.2943734274271655e-05	1.8020282260241934e-07	
279.08911906362675	2.2761442391035183e-05	2.258419900077313e-05	1.7728329158180328e-07	
283.4136094793798	2.2404964539852964e-05	2.2230586250512154e-05	1.7441634238990148e-07	
287.80510794409827	2.2054349657508367e-05	2.1882785167841976e-05	1.7160078152292503e-07	
292.26465274858515	2.1709488413817272e-05	2.1540687573743984e-05	1.6883545360193596e-07	
296.7932982719762	2.137027410147224e-05	2.1204187875826074e-05	1.6611923971046342e-07	
301.3921152310292	2.1036602548440237e-05	2.0873182982282184e-05	1.63451055821353e-07	
306.0621909332746	2.070837203419783e-05	2.054757221960645e-05	1.6082985130712e-07	
310.80462953409153	2.0385483209604066e-05	2.022725725386695e-05	1.5825460752903133e-07	
315.6205522977641	2.006783902022321e-05	1.9912142015356362e-05	1.5572433649968228e-07	
320.5110978625849	1.975534463292028e-05	1.9602132626446514e-05	1.532380796150201e-07	
325.47742251006514	1.944790736556262e-05	1.9297137332484508e-05	1.507949064513419e-07	
330.52070043831674	1.914543661967045e-05	1.8997066435576903e-05	1.483939136236886e-07	
335.6421240396705	1.8847843815868115e-05	1.8701832231117492e-05	1.4603422370179074e-07	
340.8429041825955	1.8555042331996454e-05	1.841134894692232e-05	1.4371498418027009e-07	
346.1242704979875	1.826694744375424e-05	1.812553268484303e-05	1.4143536650004661e-07	
351.4874716698928	1.79834762677444e-05	1.7844301364737165e-05	1.3919456511788216e-07	
356.9337757307372	1.770454770680726e-05	1.7567574670680488e-05	1.3699179662129548e-07	
362.46447036112943	1.7430082397529982e-05	1.7295273999312832e-05	1.3482629888648095e-07	
368.08086319431027	1.716000265982714e-05	1.702732241021509e-05	1.3269733027651628e-07	
373.7842821253185	1.6894232448493174e-05	1.6763644578220062e-05	1.3060416887787392e-07	
379.57607562494815	1.6632697306632987e-05	1.650416674756576e-05	1.2854611177291036e-07	
385.45761305857025	1.637532432088189e-05	1.6248816687804136e-05	1.2652247434653364e-07	
391.43028500989345	1.6122042078330938e-05	1.5997523651383217e-05	1.2453258962508084e-07	
397.49550360974456	1.587278062507789e-05	1.5750218332824717e-05	1.2257580764557134e-07	
403.6547028699399	1.5627471426328816e-05	1.550683282942357e-05	1.2065149485394524e-07	
409.9093390223323	1.538604732797877e-05	1.5267300603399402e-05	1.1875903353056303e-07	
416.26089086311043	1.5148442519603946e-05	1.5031556445433993e-05	1.1689782124143559e-07	
422.71086010243414	1.4914592498801264e-05	1.4799536439531656e-05	1.1506727031414786e-07	
429.2607717194863	1.4684434036814533e-05	1.4571177929143334e-05	1.1326680733678289e-07	
435.91217432302693	1.4457905145389651e-05	1.4346419484497737e-05	1.1149587267904113e-07	
442.6666405175339	1.4234945044803936e-05	1.4125200871086059e-05	1.0975392003403262e-07	
449.52576727501685	1.401549413301789e-05	1.390746301924935e-05	1.0804041598000391e-07	
456.4911763125926	1.3799493955899949e-05	1.369314799482028e-05	1.0635483956080565e-07	
463.56451447591087	1.3586887178477407e-05	1.3482198970773384e-05	1.0469668188416402e-07	
470.74745412852144	1.3377617557169142e-05	1.3274560199840231e-05	1.030654457369506e-07	
478.04169354727435	1.3171629912957732e-05	1.307017698804809e-05	1.0146064521648602e-07	
485.4489573238469	1.2968870105460921e-05	1.2868995669142696e-05	9.988180537718142e-08	
492.97099677249224	1.2769285007864173e-05	1.2670963579857676e-05	9.832846189170967e-08	
500.60959034410683	1.257282248267798e-05	1.2476029035995053e-05	9.680016072596538e-08	
508.36654404671106	1.237943135828545e-05	1.2284141309282892e-05	9.529645782723511e-08	
516.2436918724502	1.2189061406247147e-05	1.2095250604977811e-05	9.381691882486794e-08	
524.242896231207	1.2001663319332046e-05	1.1909308040181796e-05	9.236111874281931e-08	
532.3660483909357	1.1817188690244731e-05	1.172626562284392e-05	9.092864172361973e-08	
540.6150689248177	1.1635589991020431e-05	1.154607623141925e-05	8.951908076307432e-08	
548.9919081653474	1.1456820553060935e-05	1.136869359515831e-05	8.813203745533639e-08	
557.4985466654523	1.128083454778559e-05	1.1194072275002003e-05	8.676712174770572e-08	
566.1369956667598	1.1107586967872834e-05	1.1022167645057635e-05	8.542395170488355e-08	
574.909297575119	1.093703360906891e-05	1.0852935874633358e-05	8.410215328208915e-08	
583.8175264434902	1.076913105254138e-05	1.0686333910808926e-05	8.280136010668932e-08	
592.8637884623186	1.0603836647756268e-05	1.0522319461521954e-05	8.1521213268024e-08	
602.0502224575035	1.0441108495858404e-05	1.0360850979149771e-05	8.026136111489133e-08	
611.379000396087	1.0280905433535676e-05	1.020188764456778e-05	7.902145906046919e-08	
620.8523278997751	1.0123187017348769e-05	1.0045389351666205e-05	7.780116939440942e-08	
630.4724447664181	9.96791350850853e-06	9.891316692307892e-06	7.660016110151276e-08	
640.2416254995708	9.815045858084343e-06	9.739630941710574e-06	7.541810968702269e-08	
650.1621798462554	9.664545692627286e-06	9.590294044237872e-06	7.425469700799036e-08	
660.2364533430635	9.51637530019265e-06	9.443268599583743e-06	7.310961111059494e-08	
670.4668278707137	9.370497616747262e-06	9.298517849336136e-06	7.198254607310209e-08	
680.8557222172046	9.226876212947458e-06	9.156005663905919e-06	7.087320185421669e-08	
691.4055926496942	9.085475281274283e-06	9.015696529807919e-06	6.97812841466039e-08	
702.1189334952396	8.946259623513098e-06	8.877555537281431e-06	6.870650423537895e-08	
712.9982777305363	8.80919463856533e-06	8.741548368238147e-06	6.764857886132154e-08	
724.0461975807946	8.67424631058052e-06	8.607641284525898e-06	6.660723008863376e-08	
735.2653051278958	8.541381197397543e-06	8.475801116497224e-06	6.558218517706215e-08	
746.6582529279726	8.410566419284108e-06	8.345995251872103e-06	6.457317645815372e-08	
758.2277346385576	8.281769647964334e-06	8.218191624884732e-06	6.357994121556176e-08	
769.9764856554507	8.154959095924457e-06	8.09235870570469e-06	6.260222156915085e-08	
781.9072837594538	8.030103505987223e-06	7.968465490123107e-06	6.163976436275261e-08	
794.0229497731273	7.907172141145956e-06	7.846481489494972e-06	6.069232105553393e-08	
806.3263482277227	7.786134774649528e-06	7.726376720929029e-06	5.975964761665604e-08	
818.82038804045	7.666961680329988e-06	7.608121697717066e-06	5.88415044232449e-08	
831.5080232022387	7.549623623164829e-06	7.491687419994727e-06	5.7937656161475173e-08	
844.3922534761538	7.4340918500662325e-06	7.377045365626385e-06	5.704787173060438e-08	
857.4761251066391	7.320338080889963e-06	7.264167481306717e-06	5.6171924149958776e-08	
870.7627315397452	7.208334499656868e-06	7.153026173872171e-06	5.530959046865918e-08	
884.2552141545192	7.098053745980201e-06	7.043594301815645e-06	5.4460651677959055e-08	
897.9567630057271	6.989468906692322e-06	6.935845166997905e-06	5.3624892626245515e-08	
911.8706175780853	6.882553507664462e-06	6.829752506549728e-06	5.280210193639184e-08	
926.0000675521785	6.777281505813656e-06	6.725290484958766e-06	5.19920719255641e-08	
940.3484535822448	6.673627281291036e-06	6.622433686335558e-06	5.119459852726094e-08	
954.9191680860141	6.571565629845963e-06	6.52115710685317e-06	5.0409481215557215e-08	
969.715656046784	6.4710717553607e-06	6.421436147355301e-06	4.963652293146523e-08	
984.7414158279239	6.3721212625505415e-06	6.323246606127764e-06	4.8875530011353765e-08	
1000.0	6.27469014982442e-06	6.226564671828578e-06	4.812631211726853e-08	


==> data/fig_iss_ph2_bode_32.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017005917595798442	9.347880160202039e-08	
0.10154950161807173	0.00017278466415118562	0.0001727770518487913	9.348469075118445e-08	
0.10312301278878754	0.0001755487736805152	0.000175541042398382	9.34907634969586e-08	
0.10472090554055413	0.00017835991065214078	0.0001783520585471165	9.349702555277611e-08	
0.10634355766636439	0.0001812190100408309	0.00018121103524045695	9.350348280909381e-08	
0.10799135281311975	0.00018412703171742393	0.0001841189323194547	9.351014133905738e-08	
0.1096646805723366	0.00018708496138198917	0.0001870767354539038	9.351700740401439e-08	
0.11136393657225817	0.0001900938115420566	0.00019008545712056226	9.352408745924551e-08	
0.11308952257139368	0.00019315462253847283	0.0001931461376289965	9.353138816008464e-08	
0.11484184655350702	0.0001962684636216082	0.00019625984619778129	9.353891636789215e-08	
0.11662132282407707	0.00019943643408081553	0.0001994276820839469	9.354667915648875e-08	
0.11842837210825283	0.00020265966443023005	0.00020265077576876937	9.355468381868012e-08	
0.12026342165032622	0.0002059393176542057	0.0002059302902031972	9.356293787286512e-08	
0.12212690531474645	0.00020927659051590068	0.0002092674221164253	9.357144907005938e-08	
0.12401926368869937	0.00021267271493276095	0.0002126634033913685	9.358022540093373e-08	
0.12594094418627644	0.00021612895942290397	0.0002161195025110325	9.358927510328358e-08	
0.12789240115425762	0.00021964663062667487	0.00021963702608006021	9.35986066694551e-08	
0.12987409597953362	0.0002232270749079473	0.00022321732042602043	9.360822885413264e-08	
0.13188649719819254	0.00022687168004004944	0.0002268617732853213	9.361815068239862e-08	
0.13393008060629666	0.00023058187698154302	0.0002305718155789753	9.362838145815411e-08	
0.13600532937237603	0.0002343591417474478	0.0002343489232838148	9.36389307722101e-08	
0.13811273415166478	0.00023820499738190403	0.00023819461940513726	9.36498085114293e-08	
0.14025279320210793	0.00024212101603869339	0.00024211047605721402	9.366102486762997e-08	
0.1424260125021654	0.00024610882117650346	0.0002460981166585419	9.367259034668786e-08	
0.1446329058704415	0.0002501700898763239	0.00025015921824922253	9.36845157783927e-08	
0.14687399508716817	0.00025430655528890816	0.00025429551393841047	9.369681232607513e-08	
0.14914981001757044	0.00025852000922081886	0.0002585087954903433	9.370949149677551e-08	
0.15146088873714358	0.0002628123048682246	0.00026280091605812133	9.372256515178995e-08	
0.1538077776588715	0.00026718535970829686	0.00026717379307508927	9.373604551719235e-08	
0.15619103166241588	0.00027164115855882133	0.0002716294113144294	9.374994519509543e-08	
0.15861121422530794	0.00027618175681745096	0.0002761698261283975	9.376427717491877e-08	
0.16106889755617235	0.0002808092838929174	0.00028079716687951585	9.37790548451371e-08	
0.16356466273001555	0.00028552594684149596	0.00028551364057701964	9.379429200524155e-08	
0.1660990998256107	0.00029033403422306584	0.000290321535732896	9.381000287835694e-08	
0.16867280806501112	0.00029523592019226774	0.0002952232264530243	9.382620212361981e-08	
0.1712863959552255	0.00030023406884151406	0.0003002211767801622	9.38429048496772e-08	
0.17394048143208848	0.0003053310388139851	0.0003053179453069199	9.386012662822044e-08	
0.17663569200636045	0.0003105294882062414	0.0003105161900783522	9.38778835074975e-08	
0.17937266491209122	0.0003158321797817329	0.000315818673805442	9.3896192026901e-08	
0.18215204725728248	0.00032124198651828015	0.0003212282694125569	9.391506923164381e-08	
0.18497449617688488	0.00032676189751458035	0.0003267479659439282	9.393453268808421e-08	
0.18784067898816573	0.00033239502428295496	0.00033238087485637654	9.395460049855814e-08	
0.1907512733484843	0.00033814460745794193	0.0003381302367278687	9.397529131844119e-08	
0.19370696741551147	0.0003440140239529372	0.0003439994284141356	9.399662437177538e-08	
0.1967084600099325	0.0003500067945999911	0.00034999197068843487	9.401861946864733e-08	
0.19975646078067044	0.00035612659231101774	0.0003561115364027298	9.404129702234213e-08	
0.20285169037266976	0.00036237725080219584	0.00036236195921205436	9.406467806752789e-08	
0.2059948805972802	0.0003687627739271846	0.0003687472429076971	9.408878427816266e-08	
0.20918677460527996	0.00037528734566907277	0.0003752715714091092	9.41136379870382e-08	
0.21242812706258082	0.0003819553408456891	0.00038193931946917895	9.413926220465534e-08	
0.215719704328655	0.0003887713365881549	0.0003887550641527409	9.416568063965686e-08	
0.21906228463772706	0.00039574012465836973	0.0003957235971540213	9.419291771880146e-08	
0.22245665828277353	0.00040286672467757526	0.0004028499380251523	9.422099860877256e-08	
0.22590362780237347	0.00041015639834532727	0.00041013934839509913	9.424994923727959e-08	
0.22940400817045398	0.00041761466473619693	0.000417597347266309	9.427979631554658e-08	
0.23295862698897662	0.00042524731677044534	0.0004252297274853318	9.431056736119792e-08	
0.2365683246836085	0.0004330604389648584	0.000433042573493599	9.434229072148864e-08	
0.2402339547024262	0.00044106042658106914	0.00044104228047568147	9.437499559816676e-08	
0.243956383717698	0.00044925400630114256	0.00044923557503481634	9.440871207109053e-08	
0.24773649183079302	0.0004576482585741782	0.00045762953753943536	9.444347112463318e-08	
0.2515751727802653	0.0004662506417933635	0.000466231626300147	9.447930467346987e-08	
0.2554733341531623	0.0004750690184805529	0.0004750497037542387	9.451624558923148e-08	
0.2594318975996074	0.00048411168367532063	0.0004840920648546453	9.455432772809997e-08	
0.26345179905070754	0.0004933873957478421	0.0004933674678827411	9.45935859591401e-08	
0.2675339889398373	0.0005029054098802916	0.0005028851679296416	9.463405619334394e-08	
0.27167943242735193	0.0005126755144901123	0.0005126549533193724	9.467577541297926e-08	
0.2758891096287819	0.0005227080709010214	0.0005226871852797642	9.47187817020667e-08	
0.28016401584656353	0.0005330140566045368	0.0005329928412038563	9.476311427852225e-08	
0.2845051618053608	0.0005436051124968288	0.000543583561886629	9.480881352439546e-08	
0.28891357389103245	0.0005544935945236229	0.0005544717031697568	9.485592102102073e-08	
0.2933902943933029	0.0005656926302205816	0.0005656703924818494	9.490447958066158e-08	
0.29793638175219256	0.0005772161806992726	0.0005771935908242531	9.495453328231198e-08	
0.30255291080826724	0.00058907910870066	0.0005890561608243644	9.500612750684312e-08	
0.30724097305676445	0.0006012972534206605	0.0006012739415609996	9.505930897236874e-08	
0.31200167690565833	0.0006138875129074738	0.0006138638309615091	9.511412577254628e-08	
0.3168361479377224	0.0006268679349402299	0.0006268438766801975	9.51706274145747e-08	
0.3217455291766536	0.0006402578174256675	0.0006402333764947552	9.522886485698498e-08	
0.32673098135731937	0.0006540778194970588	0.000654052989404902	9.528889055112848e-08	
0.33179368320019265	0.0006683500846711393	0.0006683248587890207	9.535075848034439e-08	
0.33693483169003946	0.0006830983776188623	0.0006830727491745726	9.541452420360543e-08	
0.3421556423589239	0.0006983482363396444	0.0006983221984119811	9.548024489665597e-08	
0.3474573495735992	0.0007141271418030044	0.000714100687315858	9.554797939712766e-08	
0.35284120682735126	0.0007304647074438646	0.0007304378291598575	9.561778824853691e-08	
0.3583084870363649	0.0007473928912780079	0.0007473655817916287	9.568973374695028e-08	
0.3638604828406817	0.000764946233853902	0.0007649184855840826	9.57638799867693e-08	
0.3694985069098218	0.0007831621257908657	0.0007831339309729308	9.584029291001014e-08	
0.37522389225314035	0.0008020811092890041	0.0008020524599659211	9.591904035495936e-08	
0.3810379925349945	0.0008217472187556883	0.0008217181067685317	9.60001921059681e-08	
0.3869421823947922	0.0008422083666038157	0.0008421787835813405	9.608381994598332e-08	
0.39293785777200174	0.0008635167813730087	0.0008634867187202282	9.616999770790573e-08	
0.39902643623619527	0.000885729506649142	0.0008856989555347653	9.625880132923117e-08	
0.4052093573222091	0.0009089089708642655	0.0009088779222068444	9.635030890755368e-08	
0.41148808287049476	0.0009331236400166405	0.0009330920844692493	9.64446007554281e-08	
0.41786409737274555	0.0009584487677466578	0.0009584166956798812	9.654175946059929e-08	
0.4243389083228771	0.0009849672601505038	0.0009849346616335013	9.664186994190994e-08	
0.43091404657344795	0.0010127706763538382	0.001012737541133168	9.674501951357282e-08	
0.4375910666976019	0.0010419603903888586	0.0010419267078647326	9.685129794476806e-08	
0.4443715473566186	0.0010726489455634963	0.0010726147047630354	9.696079752512817e-08	
0.45125709167315986	0.001104961639600327	0.0011049268291473285	9.70736131290925e-08	
0.4582493276102989	0.001139038387777376	0.0011390029958579847	9.718984228572785e-08	
0.4653499083564233	0.0011750359226852163	0.0011749999370087867	9.730958524732169e-08	
0.4725605127161014	0.001213130403778721	0.0012130938115329922	9.743294506060103e-08	
0.4798828455070056	0.0012535205286672477	0.0012534833164667466	9.75600276450923e-08	
0.4873186379629853	0.0012964312624453235	0.001296393416271698	9.769094186754275e-08	
0.49486964814338685	0.0013421183332324228	0.0013420798383650587	9.782579962796814e-08	
0.5025376613487146	0.0013908736841277273	0.0013908345250626434	9.796471594096221e-08	
0.5103244905427329	0.0014430321277332332	0.0014429922880876906	9.810780903159292e-08	
0.5182319767811088	0.0014989795245651842	0.0014989389869648232	9.825520042933502e-08	
0.5262619896466971	0.0015591629086860453	0.0015591216546304504	9.840701507547953e-08	
0.5344164276915693	0.0016241031238394116	0.0016240611335408628	9.856338143674894e-08	
0.5426972188858914	0.0016944107276093538	0.0016943679797979546	9.872443163453887e-08	
0.5511063210737586	0.0017708061941045228	0.0017707626657907998	9.889030158575068e-08	
0.559645722436092	0.001854145834520203	0.0018541015007033593	9.906113117280237e-08	
0.5683174419607084	0.0019454554170076303	0.0019454102503136568	9.92370644336027e-08	
0.5771235299196736	0.0020459742927716237	0.0020459282629997576	9.941824981060234e-08	
0.5860660683540517	0.0021572140689021194	0.0021571671424500723	9.960484045500492e-08	
0.595147171566167	0.002281037747271901	0.002280989886398289	9.97969946482627e-08	
0.604368986619493	0.002419768170962253	0.0024197193328262664	9.999487631932462e-08	
0.6137336938462858	0.002576339270997045	0.0025762894063821326	1.001986525208435e-07	
0.6232435073630855	0.002754511203123616	0.0027544602548850413	1.0040823369783736e-07	
0.6329006755942035	0.002959183237365476	0.002959131137947422	1.0062450020699506e-07	
0.6427074818033226	0.0031968604449351783	0.0031968071129747817	1.0084708589284395e-07	
0.6526662446333333	0.0034763702104425817	0.0034763155465500776	1.0107629478229127e-07	
0.6627793186545348	0.0038099997949281542	0.003809943674712701	1.0131236780906158e-07	
0.6730490949213316	0.0042153747509317595	0.0042153170147440615	1.0155554774081725e-07	
0.6834780015375548	0.004718709135520044	0.00471864957228711	1.0180610307311654e-07	
0.6940685042305437	0.005360756907417576	0.005360695228028945	1.0206434482520663e-07	
0.7048231069341222	0.00620850039623585	0.0062084361873041265	1.023306536965657e-07	
0.7157443523806098	0.007380247733066347	0.007380180371123051	1.0260553114732273e-07	
0.7268348227020044	0.009106259709070159	0.009106188188027017	1.0288970139171259e-07	
0.7380971400404808	0.011901295374618908	0.01190121792523858	1.03184312724656e-07	
0.7495339671683494	0.01719324471132616	0.017193157914429977	1.0349112537059722e-07	
0.7611480081176202	0.030825646865672886	0.030825545275032347	1.0380684474125414e-07	
0.7729420088193235	0.10102107970750836	0.10102113885432382	1.0365046760722317e-07	
0.784918757752735	0.04249306078818877	0.042493005870230346	1.0411677340412339e-07	
0.7970810866046624	0.020164567039759124	0.020164572818069892	1.0460802094911925e-07	
0.8094318709389453	0.01306318355275494	0.013063209481323768	1.0498950304750833e-07	
0.8219740308763326	0.009618965614840212	0.009619001507586307	1.0535761636386614e-07	
0.8347105317848907	0.007589169548000096	0.0075892115855190085	1.057276870346023e-07	
0.847644384981113	0.006251052626794044	0.0062510989960586376	1.0610432028233735e-07	
0.8607786484418896	0.005302087457779246	0.005302137165951269	1.0648947687275437e-07	
0.8741164275275125	0.004593557090160473	0.004593609539874317	1.0688422162164757e-07	
0.8876608757158821	0.004043886667738735	0.004043941475283052	1.0728925168095713e-07	
0.9014151953480897	0.0036046121445582743	0.003604669051673777	1.077050931178601e-07	
0.9153826383855528	0.0032451336694588454	0.0032451924964050465	1.0813218550309907e-07	
0.9295665071788846	0.0029451801307070133	0.0029452407494456596	1.0857092241549102e-07	
0.9439701552486742	0.002690789926750863	0.002690852244733195	1.0902167252373117e-07	
0.9585969880783669	0.0024720323524043434	0.002472096302309463	1.0948479130503619e-07	
0.9734504639194281	0.0022816495338461268	0.0022817150668357662	1.0996062796519073e-07	
0.9885340946089864	0.0021142124656571217	0.0021142795467997055	1.1044952968878092e-07	
1.0038514464001433	0.001965577587540086	0.0019656461926232417	1.1095184439256887e-07	
1.01940614080515	0.0018325260274634418	0.0018325961407240276	1.1146792256394489e-07	
1.0352018554516484	0.0017125176574517903	0.0017125892699296705	1.1199811854561433e-07	
1.051242324952181	0.0016035194537826483	0.0016035925621095527	1.1254279145842234e-07	
1.0675313417871697	0.0015038831959453178	0.0015039578014446329	1.1310230589677976e-07	
1.0840727572015847	0.0014122566789496124	0.0014123327869637185	1.1367703246708348e-07	
1.1008704821154982	0.001327518152949915	0.0013275957723382543	1.142673482327265e-07	
1.117928488048752	0.0012487271523091898	0.001248806295078003	1.1487363707473413e-07	
1.1352508080599522	0.001175087074592386	0.0011751677556294418	1.154962900340377e-07	
1.1528415377000134	0.00110591630188751	0.0011059985387840048	1.1613570560988182e-07	
1.1707048359804781	0.001040625607565772	0.0010407094205144563	1.1679229006507925e-07	
1.1888449263568397	0.000978700233617501	0.000978785645381782	1.1746645773642227e-07	
1.2072660977271032	0.0009196854636680786	0.0009197724996222286	1.1815863139278428e-07	
1.225972705445816	0.0008631748218945678	0.0008632635101409102	1.1886924266447798e-07	
1.2449691723538168	0.0008088002414071968	0.0008088906129832147	1.1959873263058672e-07	
1.2642599898239333	0.0007562236952224859	0.0007563157844204722	1.203475527052102e-07	
1.2838497188228888	0.0007051298870933385	0.0007052237319296603	1.2111616616752687e-07	
1.3037429909896587	0.0006552196702545605	0.0006553153131487438	1.2190505114983712e-07	
1.3239445097305402	0.0006062039075199521	0.0006063013962836033	1.2271470739195634e-07	
1.3444590513311867	0.0005577975113834274	0.0005578969006947133	1.235456741450982e-07	
1.3652914660858761	0.0005097134117160872	0.0005098147654316671	1.2439858687152708e-07	
1.386446679444272	0.000461656195626034	0.00046175959092549306	1.2527431228116087e-07	
1.4079296931759626	0.0004133151756533106	0.00041342069503683067	1.261569108963967e-07	
1.4297455865530366	0.000364356578029031	0.00036446434949349854	1.2708436833475514e-07	
1.451899517550985	0.00031441492570046724	0.00031452511731945777	1.2803085350586196e-07	
1.4743967240682132	0.0002630840125607227	0.0002631968670715641	1.2900016917567978e-07	
1.4972425251644468	0.00020991086441275164	0.00021002678329533534	1.2999396696116767e-07	
1.5204423223183279	0.00015440943614965287	0.00015452918746346653	1.3101305207472462e-07	
1.5440016007044985	9.620623167730545e-05	9.633161778941787e-05	1.3205808646119803e-07	
1.5679259304904682	3.705498206305848e-05	3.7187821861546356e-05	1.3312970014226408e-07	
1.5922209681535842	4.229303307276395e-05	4.222010071141686e-05	1.3422851991707623e-07	
1.6168924578184014	0.00011343467280847885	0.00011332727866714651	1.3535517946955951e-07	
1.6419462326147771	0.00019530503084761271	0.00019518914435868204	1.3651032411224108e-07	
1.667388216057011	0.000288075811539017	0.0002879549824945676	1.3769461402942835e-07	
1.6932244234443516	0.00039464873278774893	0.0003945240272121367	1.3890872796189356e-07	
1.7194609632832076	0.0005194382398463763	0.0005193100719103996	1.4015337025224275e-07	
1.7461040387313935	0.0006689798087916007	0.0006688483440776068	1.414292928068662e-07	
1.7731599490647525	0.0008532628049250072	0.0008531280904899471	1.4273736191848693e-07	
1.8006350911665105	0.0010883250395854985	0.0010881870615982998	1.440764773336849e-07	
1.828535961039703	0.0014016364654441124	0.0014014951800795819	1.4545110931788452e-07	
1.8568691553430368	0.0018444796742921657	0.001844335071306048	1.4685998226371925e-07	
1.885641372950552	0.0025247915699753453	0.0025246438495130836	1.4830466260353755e-07	
1.9148594165354507	0.0037144571170139766	0.00371430748316684	1.4978736191388767e-07	
1.9445301941784663	0.006340609452953637	0.006340465426675891	1.5131386295986716e-07	
1.974660721001155	0.016280233411130003	0.01628019082325743	1.5291741228355437e-07	
2.0052581208244957	0.020716580551825903	0.020716493266028806	1.5437987653076705e-07	
2.036329627853186	0.007933045586390795	0.007933147744504784	1.5601665585238588e-07	
2.067882588386045	0.004924114010529559	0.00492424969541501	1.5769185800926714e-07	
2.0999244625529108	0.003623371347639065	0.003623520644813333	1.594021008118853e-07	
2.132462826078452	0.0028967745020151495	0.00289693188827044	1.611511955960803e-07	
2.1655053720733157	0.002429932033423466	0.0024300945690201568	1.6294139166436234e-07	
2.199059912853022	0.0021008897305028465	0.0021010533696987055	1.6477574981125725e-07	
2.2331343817850464	0.0018498447663448257	0.0018499959686855078	1.6666381592725544e-07	
2.267736835164523	0.0016317981570314994	0.0016318411831682434	1.6866961177882073e-07	
2.302875454119006	0.0016458978886482172	0.001645840961999532	1.7071918116473494e-07	
2.3385585465427567	0.0014820475952822133	0.0014821294932605214	1.723127826924057e-07	
2.3747945490609914	0.001356705150858898	0.0013568635277120648	1.7425952663268208e-07	
2.411592029024571	0.001259142976853376	0.0012593190234553306	1.7613559816699501e-07	
2.4489596865355954	0.0011749958319738926	0.001175119364562425	1.776897785101974e-07	
2.4869063565043885	0.0011090748418332178	0.0011091962675157476	1.8015033967136201e-07	
2.5254410107383527	0.0010616000444637135	0.0010616983472324518	1.8378947888500964e-07	
2.564572760063192	0.0009992449023474973	0.0009991629657308224	1.8080234776679192e-07	
2.604310856476998	0.0009625572924581051	0.0009623890288287758	1.8961470462612512e-07	
2.6446646953377266	0.0009145720982246912	0.0009145710795612815	1.92155612955262e-07	
2.6856438175845567	0.0008727014385837741	0.0008727693000272161	1.9451228907669698e-07	
2.727257911993673	0.0008346660505394094	0.000834769290483731	1.9700454342981768e-07	
2.769516817469004	0.0007995914774873954	0.0007997169880247448	1.9960860743498938e-07	
2.812430525368455	0.0007669440599680039	0.0007670854939628886	2.0230893900869022e-07	
2.8560091818661824	0.0007363288593187956	0.0007364827002736329	2.0509815445306011e-07	
2.9002630903514777	0.0007074272031575275	0.0007075913224171104	2.0797311490141963e-07	
2.945202713864811	0.000679968484484782	0.0006801415136415048	2.1093295646507458e-07	
2.9908386775716385	0.0006537135893911686	0.0006538946122703868	2.1397813493313755e-07	
3.0371817712745264	0.0006284430619440523	0.0006286314492799063	2.171099400775169e-07	
3.0842429519642045	0.000603947173307897	0.0006041424877028015	2.2033023622478486e-07	
3.1320333464101533	0.0005800162776618048	0.0005802182159171798	2.236413185869488e-07	
3.180564253791325	0.0005564301090500046	0.0005566384656003084	2.2704583254822318e-07	
3.2298471483676323	0.000532944449646448	0.0005331590924452776	2.3054672935662462e-07	
3.2798936821928324	0.0005092728865050595	0.0005094937403747796	2.341472444150341e-07	
3.3307156878694446	0.0004850598915615501	0.00048528692570617467	2.3785089097751615e-07	
3.3823251813463506	0.0004598385003171899	0.0004600717170708655	2.4166146605015947e-07	
3.43473436475976	0.00043295978046829553	0.0004331992011255031	2.4558306832698507e-07	
3.487955629318178	0.0004034680823497473	0.00040371372110714263	2.4962013176299154e-07	
3.542001558232087	0.0003698654125929581	0.0003701172135350671	2.537774854106669e-07	
3.5968849296890193	0.0003296313604197732	0.0003298890119301499	2.580604675269727e-07	
3.6526187198747286	0.0002781581940482618	0.000278420443358089	2.624751733490695e-07	
3.7092161060411786	0.0002062574313905053	0.00020651830941781897	2.6702909936726045e-07	
3.7666904696220658	9.95578191450401e-05	9.974718103477116e-05	2.717332861191743e-07	
3.8250553993966134	0.00021557558933525437	0.0002153001926649083	2.766127272231675e-07	
3.884324694702404	0.0012963607780698103	0.0012962878122487183	2.8179382569405143e-07	
3.9445123686979775	0.0020162856193771325	0.0020161514689652693	2.8647306429393954e-07	
4.005632651675993	0.0010563867788939965	0.0010565634718445172	2.918482409838406e-07	
4.067699994427721	0.0008011513051355176	0.0008013915842318357	2.973742810062439e-07	
4.130729071659682	0.0006823293182708863	0.000682597002095	3.0307038275100364e-07	
4.194734785463209	0.0006112923393883976	0.0006115771503127607	3.089562648305749e-07	
4.259732268837781	0.0005624454629628699	0.0005627433134738144	3.150458633970776e-07	
4.325736889268946	0.0005257115539684272	0.0005260204990860346	3.2135200461324134e-07	
4.392764252361694	0.0004963202474520869	0.0004966392619710811	3.278877390709771e-07	
4.460830205530115	0.0004717141516767045	0.00047204266305837024	3.346668600529204e-07	
4.5299508417442365	0.00045038994690453236	0.0004507276246008721	3.417041877107898e-07	
4.600142503334918	0.0004313955776122893	0.00043174222360055787	3.490157825729594e-07	
4.671421785857698	0.00041408635888884207	0.00041444184122661315	3.5661914598259294e-07	
4.743805542016518	0.00039799480283967607	0.0003983590060731748	3.6453343495902755e-07	
4.817310885648243	0.0003827537517015428	0.00038312652876611804	3.7277971322652726e-07	
4.891955195768907	0.0003680441687960958	0.0003684252805773528	3.813812698884398e-07	
4.967756120682691	0.0003535509128359567	0.00035393993572131315	3.903640752372924e-07	
5.044731582154526	0.00033891208144496625	0.0003393082452208704	3.9975757234602615e-07	
5.122899779647386	0.00032364075280865313	0.00032404262336641206	4.0959651600349e-07	
5.202279194625215	0.00030697298429677546	0.0003073777677980399	4.199272395688452e-07	
5.282888594922542	0.00028751499411527713	0.00028791678059958604	4.3084340717101324e-07	
5.364747039181794	0.00026226504004174425	0.0002626490485097928	4.426732616417526e-07	
5.447873881359371	0.00022325539798315663	0.0002235722119424787	4.535423239004528e-07	
5.532288775301544	0.00014655941351006884	0.00014651397026469882	4.660930682551572e-07	
5.618011679391243	0.0005925710759962692	0.0005930244634024531	4.796537575646253e-07	
5.705062861266868	0.0005055957709204417	0.0005058822564686869	4.944177941053921e-07	
5.793462902614208	0.0003911852494594695	0.00039168103660158223	5.090649449687179e-07	
5.883232704032601	0.0003441691400986005	0.0003446862084313365	5.242232917402376e-07	
5.974393489976511	0.00031145798358905077	0.0003118742595189847	5.400121249820048e-07	
6.06696681377367	0.0002741933095539531	0.0002736598020435328	5.531255234458825e-07	
6.160974562720967	0.0003305112367897376	0.0003303011154332233	5.885267736960873e-07	
6.25643896325932	0.0003003783611008772	0.0003007930717670249	6.072165345280248e-07	
6.353382586228693	0.0002838726084716386	0.000284430640543326	6.297756879919193e-07	
6.451828352204593	0.0002712851221400213	0.00027191040189689883	6.551364564863552e-07	
6.551799536917215	0.00026043539261923253	0.0002611075280794028	6.833640142346769e-07	
6.653319776754563	0.0002505362281943619	0.0002512484453000078	7.148735601855961e-07	
6.756413074350862	0.00024119740578091545	0.00024194771152683404	7.503113849696661e-07	
6.861103804261538	0.00023217593033531784	0.00023296443015077866	7.905884817488978e-07	
6.9674167187261515	0.0002232865490376853	0.00022411434821613413	8.369873203972474e-07	
7.075376953520617	0.00021435641869391574	0.0002152249073033482	8.913575468268151e-07	
7.1850100339000935	0.00020518859283380413	0.00020609851566010976	9.564665500817472e-07	
7.2963418806339915	0.00019551275232912248	0.00019646222261067442	1.036655897292076e-06	
7.40939881613446	0.0001848884419955697	0.00018586762178247334	1.1391586139302177e-06	
7.5242075706798515	0.00017246163153842027	0.00017343591865866853	1.2769954827576847e-06	
7.640795288734611	0.00015619266866535872	0.000157036436884437	1.4761657580145158e-06	
7.759189535367103	0.00012963904914599052	0.00012976119179737385	1.796868573348025e-06	
7.879418302766868	0.00010065406820092078	9.947499522651546e-05	2.4285805527196647e-06	
8.001510016862884	0.0002595296561245415	0.00026212402395943196	4.402700488033697e-06	
8.125493544044346	0.00019820235161833877	0.00019615360536180855	1.1796871635550055e-05	
8.251398197985628	0.00017104349125812135	0.00016803216470139825	3.1098986852536604e-06	
8.379253746576957	0.00014792056457752048	0.00014694763735610946	1.4771123461664866e-06	
8.509090418962503	0.0001262973375623022	0.00012603064304918417	9.71855446456553e-07	
8.640938912687513	0.00010122066868168554	0.00010139280872375914	8.419829054013579e-07	
8.774830400956196	6.76103312594115e-05	6.808958264343943e-05	8.068178748054598e-07	
8.910796540002062	2.7124891742690222e-05	2.7951457138806163e-05	8.505694064168741e-07	
9.048869476572474	0.00013986932948006556	0.00013978651678900886	1.3254794078395678e-06	
9.189081855529167	0.0008256959757169457	0.0008205919629565581	6.714857470930456e-06	
9.331466827566528	0.0006503051753907278	0.0006506128757133897	6.0747987167689355e-06	
9.476058057049498	0.00037799184433082953	0.0003832127736376559	5.459955050571799e-06	
9.622889729972897	0.0002965483526475446	0.0002974614129289139	1.1170111388103778e-06	
9.771996562044086	0.0002501715521176974	0.0002535959960556283	3.748863244641268e-06	
9.923413806890872	0.00021952101034425676	0.00022525533647182954	5.823638314837093e-06	
10.0771772643966	0.00019332598875540844	0.00020383214979232918	1.0570044779284864e-05	
10.233323289164382	0.00017106916155184914	0.00018517654625806686	3.4609855406673365e-05	
10.391888799112495	0.00018030815021704316	0.00016579327402284016	1.4637412362150779e-05	
10.552911284202958	0.00014498563901714837	0.00013903926357234137	6.933484663783028e-06	
10.716428815305356	0.00011262043050454749	0.00011717063102266616	4.565379084181685e-06	
10.882480053198018	0.0002718172190019801	0.00027370846220921405	3.1225358182675187e-06	
11.051104257708666	0.0002085811149136102	0.0002072911492378571	2.4686546980681688e-06	
11.222341296996655	0.00018554279990087746	0.0001839627893498291	2.0214423498018874e-06	
11.39623165697915	0.00017192246953552038	0.00017042662658699087	1.69862800167243e-06	
11.572816450903245	0.00016196200982530691	0.00016060850820632147	1.4547472731651802e-06	
11.752137429066462	0.0001538666470021323	0.0001526547046578918	1.263437889629996e-06	
11.93423698868786	0.00014688543253964015	0.00014580214569636963	1.1085934922349089e-06	
12.119158183932093	0.00014064131684517607	0.00013967277462455534	9.79768826241056e-07	
12.306944736088793	0.00013491976516873913	0.00013405398985910096	8.697100061345369e-07	
12.497641043909683	0.00012958677895743686	0.0001288146604471205	7.728241779135988e-07	
12.691292194105861	0.00012455175667321408	0.00012386798369464015	6.837894397521645e-07	
12.887943972007742	0.00011974720794151237	0.00011915317394868503	5.948674226745634e-07	
13.08764287239018	0.00011510875961990277	0.00011462563148359337	4.845735255596322e-07	
13.290436110465315	0.00011054940903671502	0.00011025128172863739	3.50313581932116e-07	
13.496371633045765	0.00010668162419316786	0.00010600311213162658	6.788387524349642e-07	
13.705498129880782	0.00010239046694064705	0.00010185892931364459	5.416928862565401e-07	
13.917865045168076	9.825272368134939e-05	9.779981615382293e-05	4.703230058715502e-07	
14.133522589243995	9.42027649058707e-05	9.380898948744225e-05	4.1802763352771543e-07	
14.35252175045488	9.021405585029145e-05	8.987086703200735e-05	3.746829199939277e-07	
14.574914307212275	8.626753185096529e-05	8.597019836571303e-05	3.36838332139811e-07	
14.800752840235097	8.234546965572044e-05	8.209111775842489e-05	3.0293802460041604e-07	
15.030090744981337	7.84288842311273e-05	7.821593375279448e-05	2.7200280098169186e-07	
15.262982244272472	7.449678817961672e-05	7.432335397562535e-05	2.4240040030976823e-07	
15.499482401113475	7.052167554515165e-05	7.038557600733009e-05	2.2163263645067273e-07	
15.739647131711472	6.645888085175656e-05	6.636304963233981e-05	2.0022168267905532e-07	
15.98353321869612	6.224900522275514e-05	6.219414520864615e-05	1.8271144827248283e-07	
16.23119832454485	5.778441816070845e-05	5.77725834671887e-05	1.6995459523504738e-07	
16.482701005216104	5.2856501509832506e-05	5.289144982966106e-05	1.6303870014698518e-07	
16.738100723993853	4.6990410732855824e-05	4.707859129942625e-05	1.6304828164196225e-07	
16.997457865546615	3.883683848901286e-05	3.8987238676697924e-05	1.707315429664318e-07	
17.26083375020432	2.447450727357991e-05	2.4601324073064866e-05	1.8627282524603045e-07	
17.528290648456405	0.00010400069419405423	0.00010403635498947705	2.1023033336215409e-07	
17.799891795674554	6.491298687189543e-05	6.489686299679975e-05	2.4610308852588416e-07	
18.075701407063548	5.108610225592947e-05	5.127078983603357e-05	2.958087649638789e-07	
18.35578469284383	4.3713061690163306e-05	4.379990463784602e-05	9.142737897192517e-08	
18.64020787366921	3.797695282299322e-05	3.815267040589344e-05	2.903909314366068e-07	
18.929038196283646	3.2956446092386684e-05	3.325836326945356e-05	3.8445331653997063e-07	
19.222343949420477	2.8310702197937385e-05	2.872817299172611e-05	4.75829886696519e-07	
19.52019447994806	2.3834128752637792e-05	2.4385193251733664e-05	5.89562908136293e-07	
19.822660209265607	1.9408039185826412e-05	2.0135598268501843e-05	7.482719642680196e-07	
20.12981264995304	1.4930843715651446e-05	1.5923834081909697e-05	9.980849838565446e-07	
20.441724422678867	1.0247983844040259e-05	1.1715299491318383e-05	1.471276736739018e-06	
20.75846927337004	5.010262961348451e-06	7.493861702089918e-06	2.7692191496751166e-06	
21.08012209064783	1.0011619078732933e-05	3.312769069283059e-06	8.305791399656692e-06	
21.406758923533914	2.049443547224883e-06	1.779069698456817e-06	2.226120182829149e-06	
21.738456999430788	4.546773572931061e-06	5.907734472241094e-06	1.4802396894533413e-06	
22.075294742380795	9.59357505815819e-06	1.0442460474006328e-05	8.498803533032489e-07	
22.417351791608088	1.4602880844338968e-05	1.513885160847458e-05	5.605939709492754e-07	
22.764709020347887	1.9661179143152542e-05	1.9992838293861144e-05	3.943317063643162e-07	
23.1174485549675	2.484255942855013e-05	2.501885483025086e-05	2.963128749621628e-07	
23.47565379438362	3.019265652051887e-05	3.023673912731846e-05	2.5618566459060046e-07	
23.839409429780538	3.574934437603067e-05	3.566975127509057e-05	2.725696172049077e-07	
24.20880146463373	4.1549992246646736e-05	4.13444230456051e-05	3.3527963320436874e-07	
24.583917235044	4.7635779090702685e-05	4.729093046846315e-05	4.3491131823805764e-07	
24.964845430386426	5.405616661348536e-05	5.3543720845667213e-05	5.744394206959767e-07	
25.351676114279368	6.087666667039284e-05	6.0142344994476564e-05	7.73745406573418e-07	
25.744500745878433	6.819805745612543e-05	6.7132513192078e-05	1.0847967019246463e-06	
26.143412201500308	7.622128936004668e-05	7.456742717139075e-05	1.6559894022415522e-06	
26.548504796581717	8.55737221179086e-05	8.250946964512285e-05	3.0994529816931674e-06	
26.959874307978602	9.677875683395572e-05	9.103236802057248e-05	1.0490166255242842e-05	
27.377617996610834	9.605283168475108e-05	0.00010022399777922702	4.431902587333717e-06	
27.801834630457815	0.00010806766957332607	0.00011019006259947712	2.1263767416721637e-06	
28.232624507910387	0.00011968934751741	0.00012105899679181275	1.3743198121573247e-06	
28.670089481484574	0.0001320135785963333	0.00013298860464437483	9.948439389420253e-07	
29.114332981902788	0.00014545572241775627	0.00014617522251865638	7.574136292803412e-07	
29.565460042548164	0.00016035417287002028	0.00016086663975054693	5.697590137071775e-07	
30.0235773242978	0.00017709431583456405	0.0001773807920801468	3.103800567310575e-07	
30.488793140740842	0.0001957591314933235	0.00019613365071120576	3.862311243581155e-07	
30.961217483787163	0.0002173061266742113	0.00021768243945966632	4.576717544018425e-07	
31.440962049673153	0.00024256202312647102	0.00024279591940980802	3.7266830266775127e-07	
31.928140265370157	0.0002724568000896493	0.00027257622697255	3.15120689091637e-07	
32.42286731540228	0.00030870312897178054	0.00030868948995121985	2.7862595828679736e-07	
32.925260169079685	0.00035405026621657294	0.00035386133832509756	1.97051054669064e-07	
33.435437608153904	0.0004132503232962005	0.00041316656183336653	8.492768070821942e-08	
33.95352025490161	0.0004986268948671151	0.0004985843191254416	1.712472399523941e-07	
34.479630600643624	0.0006558136175277639	0.0006556097091114285	2.0392829358820636e-07	
35.01389303470575	0.0005731452929799903	0.0005729132858499038	2.3732079832125526e-07	
35.556433873828425	0.0006387007899493394	0.0006387770203945127	2.811403084935123e-07	
36.107381392031996	0.0009291803381320088	0.0009290018720869225	3.369576492042773e-07	
36.666865850944866	0.0013972333549421654	0.001396871236296243	4.0903557598689567e-07	
37.23501953060145	0.002504748496504094	0.002504246629181178	5.068254182701142e-07	
37.81197676071744	0.0077880543234848595	0.007788438570456734	6.562799443436928e-07	
38.397873952449665	0.004526287220295343	0.004526645643923488	9.572913964017111e-07	
38.99284963064802	0.0020538857406437795	0.00205558201640342	2.1204454293441715e-06	
39.59704446660722	0.0013283275210519692	0.0013279811020790123	5.132350756566778e-07	
40.21060131132589	0.0009857318799460345	0.0009848933729823587	9.617964371595183e-07	
40.83366522928125	0.0007850124222940557	0.000785134131593471	8.291726877268989e-07	
41.46638353272696	0.0006527089355577542	0.0006540394221111568	1.3603626070734633e-06	
42.108905816522395	0.0005625183449648098	0.0005610200809785	1.5054615635245961e-06	
42.76138399350171	0.0004913686810436119	0.0004912011073119234	1.1605116994743064e-06	
43.42397233039088	0.00043583582946316615	0.000436421718300932	1.4782151535094942e-06	
44.096827484281306	0.00039042822213623964	0.00039173051579448326	1.8476867277454391e-06	
44.78010853966855	0.0003513886790038286	0.0003537605363063432	2.8257524540901275e-06	
45.47397704606499	0.0003160587533162714	0.0003197390231841075	3.7576085175477035e-06	
46.17859705619533	0.0002785982026267682	0.0002863460252974491	7.762582945033499e-06	
46.894135164783904	0.0002611378038749051	0.0002466688647604838	2.3287543747113503e-05	
47.62076054794297	0.00019935910202200245	0.0002043786023870711	6.702852870601592e-06	
48.35864500317141	0.0003785808281564605	0.0003818917395230436	3.4418281635496532e-06	
49.10796298997312	0.0003003361849352553	0.0003011488689855201	2.6385021855473214e-06	
49.86889167110482	0.0002681610183924604	0.0002680249171592987	2.0840302408325574e-06	
50.641610954463076	0.00024746844582326365	0.00024714177186750284	2.4109618183492207e-06	
51.42630353562007	0.00023228625224509399	0.00023121912000212804	1.6933288656120401e-06	
52.22315494101898	0.0002186107933864333	0.0002179164979064478	1.3917109019966552e-06	
53.03235357183818	0.00020766101112718404	0.00020612800586575382	1.921464165995663e-06	
53.854090748535334	0.00019629701267256935	0.00019502619164022046	1.3570764803217259e-06	
54.688560756081706	0.00018457911912467262	0.00018332747504901591	1.2521009973885634e-06	
55.53596088989733	0.00016748822317748518	0.0001670667841868975	1.1294247072334464e-06	
56.39649150249797	0.00020192819391616493	0.00020268514590129926	1.0017040603884705e-06	
57.27035605086487	0.0001818367186897276	0.0001819953580238497	1.059890849644799e-06	
58.15776114454846	0.00017167301572877108	0.0001713576208797329	8.455759958905669e-07	
59.05891659451753	0.00016417730066893959	0.0001637888298631504	7.721048265420973e-07	
59.974035462765215	0.00015787755377609858	0.00015748360717942854	7.140027396293353e-07	
60.90333411268367	0.00015222133099032593	0.00015191045432432895	7.104387207002704e-07	
61.847032260219336	0.00014750545160809739	0.00014684739624667417	8.657178550276536e-07	
62.80535302582078	0.0001427408491178554	0.00014217824984237822	7.115438694126188e-07	
63.778522987191536	0.00013835886909939146	0.00013783207659489796	6.555415229422835e-07	
64.76677223286032	0.000134265616620163	0.00013376064257822245	6.182816139205875e-07	
65.77033441658139	0.00013041649219132958	0.00012992857044652364	5.884709377472635e-07	
66.78944681257751	0.00012678156416818094	0.00012630848024592422	5.628808832823584e-07	
67.82435037163955	0.00012333788915199148	0.0001228783483847497	5.401692781619617e-07	
68.87528977809474	0.00012006685050393332	0.00011961995401382696	5.196332097790246e-07	
69.94251350765792	0.00011695285783746425	0.00011651790293730698	5.008434738394771e-07	
71.02627388617911	0.00011398258506944787	0.00011355897962216094	4.835090752341659e-07	
72.12682714930152	0.00011114447455996476	0.00011073169665568672	4.674179299614196e-07	
73.24443350304374	0.00010842839173488682	0.00010802596909432067	4.5240742826299203e-07	
74.37935718532088	0.00010582537271901068	0.00010543287130641858	4.383482884670059e-07	
75.53186652841877	0.00010332743320767172	0.00010294445040086653	4.251349563697507e-07	
76.7022340224364	0.00010092741963258095	0.00010055357976874791	4.1267950758718396e-07	
77.89073637971123	9.861889066207194e-05	9.825384188755901e-05	4.0090755979177357e-07	
79.09765460024283	9.639602113567115e-05	9.603943301153615e-05	3.897554082703194e-07	
80.32327403813038	9.425352301716454e-05	9.390508458985604e-05	3.791679444561648e-07	
81.5678844690394	9.218657953579746e-05	9.184599771347126e-05	3.690970975729865e-07	
82.83178015871405	9.019078973351246e-05	8.985778787722157e-05	3.5950063880652004e-07	
84.11525993255103	8.826212135061268e-05	8.793643802657904e-05	3.503412446911567e-07	
85.41862724625115	8.639687048228813e-05	8.607825834183895e-05	3.415857508469613e-07	
86.74219025756646	8.459162679667496e-05	8.427985156192663e-05	3.3320454872073226e-07	
88.08626189915832	8.284324336712183e-05	8.253808290716174e-05	3.2517109188028553e-07	
89.45115995258467	8.11488103665159e-05	8.085005385281881e-05	3.174614876583331e-07	
90.83720712343391	7.950563201933812e-05	7.921307915162914e-05	3.1005415626340834e-07	
92.24473111762269	7.791120632072684e-05	7.762466661611183e-05	3.029295439019473e-07	
93.67406471887617	7.636320712030746e-05	7.60824992595962e-05	2.9606987961878193e-07	
95.1255458674087	7.48594682382854e-05	7.458441946423389e-05	2.894589678736099e-07	
96.59951773982377	7.339796933685602e-05	7.312841489966929e-05	2.830820105814013e-07	
98.09632883025184	7.197682331468069e-05	7.171260596061406e-05	2.7692545363378457e-07	
99.61633303274554	7.059426502844856e-05	7.033523452776109e-05	2.709768539039719e-07	
101.15988972495167	6.92486411752184e-05	6.899465388609097e-05	2.652247634973281e-07	
102.72736385307937	6.793840119368698e-05	6.768931965903413e-05	2.5965862860573077e-07	
104.31912601818526	6.666208906281563e-05	6.641778163720097e-05	2.542687007933315e-07	
105.93555256379533	6.541833589317608e-05	6.517867639729656e-05	2.4904595891395705e-07	
107.57702566488457	6.420585322058813e-05	6.397072062101929e-05	2.439820401641471e-07	
109.24393341823551	6.302342692360833e-05	6.279270503571178e-05	2.39069179016231e-07	
110.93666993419627	6.186991169659298e-05	6.164348890867452e-05	2.3430015297606976e-07	
112.65563542986153	6.074422601870906e-05	6.0521995035687525e-05	2.2966823427190665e-07	
114.40123632369622	5.9645347566667784e-05	5.9427205171668824e-05	2.251671467159364e-07	
116.17388533162597	5.8572309025301226e-05	5.8358155857731844e-05	2.2079102709056683e-07	
117.9740015646163	5.752419425557333e-05	5.731393460436016e-05	2.1653439050534701e-07	
119.802010627764	5.6500134784341644e-05	5.629367639513217e-05	2.1239209924741708e-07	
121.65834472092367	5.549930658428448e-05	5.529656047951517e-05	2.0835933471482695e-07	
123.54344274089367	5.452092711596975e-05	5.432180742680116e-05	2.0443157207623704e-07	
125.45775038518534	5.3564252607150405e-05	5.336867641635501e-05	2.0060455734883635e-07	
127.40172025740017	5.2628575547086225e-05	5.243646274205399e-05	1.9687428662503916e-07	
129.3758119742398	5.171322237607393e-05	5.152449551117155e-05	1.9323698721346184e-07	
131.3804922741741	5.0817551352459177e-05	5.063213552004374e-05	1.8968910048867355e-07	
133.41623512779302	4.9940950581246726e-05	4.975877329069342e-05	1.8622726626943417e-07	
135.48352184986857	4.9082836190051244e-05	4.89038272542078e-05	1.8284830856685954e-07	
137.58284121315285	4.824265063956929e-05	4.806674206809907e-05	1.7954922256236693e-07	
139.71468956393986	4.741986115702809e-05	4.724698705614695e-05	1.763271626926033e-07	
141.879570939417	4.6613958282197845e-05	4.6444054760351084e-05	1.731794317309973e-07	
144.07799718683648	4.58244545165611e-05	4.5657459595622736e-05	1.7010347076945866e-07	
146.31048808453184	4.505088306713077e-05	4.488673659874084e-05	1.670968500140018e-07	
148.57757146481032	4.429279667720755e-05	4.413144026389387e-05	1.641572603168675e-07	
150.87978333874923	4.354976653708527e-05	4.33911434578432e-05	1.6128250537728727e-07	
153.2176680229263	4.282138126835197e-05	4.2665436408381924e-05	1.5847049454876026e-07	
155.5917782681133	4.210724597601156e-05	4.195392576033624e-05	1.5571923619872333e-07	
158.00267538996428	4.140698136316565e-05	4.125623369387097e-05	1.5302683157059565e-07	
160.45092940172842	4.07202229034613e-05	4.0571997100323696e-05	1.5039146910467318e-07	
162.9371191490193	4.004662006692788e-05	3.990086681120863e-05	1.4781141917765784e-07	
165.46183244667284	3.9385835595203886e-05	3.924250687640775e-05	1.4528502922478766e-07	
168.02566621772516	3.873754482249623e-05	3.859659388790598e-05	1.428107192127019e-07	
170.6292266345446	3.810143503892179e-05	3.7962816345734284e-05	1.4038697743329202e-07	
173.27312926215015	3.7477204893160815e-05	3.7340874063062723e-05	1.380123565924711e-07	
175.9579992037507	3.686456383160462e-05	3.673047760763745e-05	1.3568547016956665e-07	
178.68447124853947	3.626323157140936e-05	3.613134777698433e-05	1.33404989025552e-07	
181.45319002177868	3.5672937605076946e-05	3.554321510500948e-05	1.3116963824076307e-07	
184.2648101372089	3.509342073437311e-05	3.496581939781643e-05	1.2897819416350393e-07	
187.11999635182175	3.4524428631566035e-05	3.439890929673104e-05	1.268294816537208e-07	
190.019423723029	3.3965717426126296e-05	3.384224186668302e-05	1.2472237150644512e-07	
192.9637777682679	3.34170513151725e-05	3.329558220823528e-05	1.2265577804147208e-07	
195.95375462707955	3.2878202196078124e-05	3.2758703091683385e-05	1.2062865684690919e-07	
198.99006122569847	3.234894931977546e-05	3.2231384611766714e-05	1.186400026650943e-07	
202.0734154441926	3.1829078963401935e-05	3.171341386164272e-05	1.1668884741044422e-07	
205.20454628619316	3.1318384121035016e-05	3.12045846248751e-05	1.1477425830981947e-07	
208.38419405125447	3.081666421135391e-05	3.0704697084279266e-05	1.1289533615650476e-07	
211.6131105098844	3.032372480115066e-05	3.0213557546552357e-05	1.1105121366953281e-07	
214.892059081287	2.9839377343691914e-05	2.9730978181692494e-05	1.0924105395158605e-07	
218.22181501385919	2.9363438931002557e-05	2.9256776776283157e-05	1.0746404903785261e-07	
221.60316556848443	2.8895732059209466e-05	2.8790776499783943e-05	1.0571941853010976e-07	
225.03691020466627	2.843608440614358e-05	2.833280568302929e-05	1.040064083101847e-07	
228.5238607695462	2.7984328620454018e-05	2.788269760819235e-05	1.023242893271021e-07	
232.06484168985054	2.7540302121539823e-05	2.7440290309521944e-05	1.0067235645345346e-07	
235.66069016681035	2.7103846909652344e-05	2.7005426384208695e-05	9.904992740604387e-08	
239.3122563741041	2.6674809385564395e-05	2.6577952812778705e-05	9.74563417269136e-08	
243.0204036588648	2.6253040179243885e-05	2.6157720788455045e-05	9.589095982047656e-08	
246.78600874580337	2.583839398700636e-05	2.5744585554963366e-05	9.43531620436056e-08	
250.60996194449422	2.543072941665562e-05	2.5338406252293162e-05	9.284234784480644e-08	
254.4931673598731	2.502990884015403e-05	2.49390457699578e-05	9.135793494987749e-08	
258.43654310599635	2.4635798253393504e-05	2.4546370607326513e-05	8.989935859072739e-08	
262.4410215231124	2.4248267142666148e-05	2.4160250740628654e-05	8.846607077491788e-08	
266.507549398097	2.3867188357458784e-05	2.378055949625604e-05	8.70575395934373e-08	
270.63708818830384	2.3492437989219703e-05	2.340717343001334e-05	8.567324856423169e-08	
274.8306142488838	2.312389525576781e-05	2.303997221198788e-05	8.431269600945838e-08	
279.08911906362675	2.2761442391035183e-05	2.267883851673121e-05	8.297539446439367e-08	
283.4136094793798	2.2404964539852964e-05	2.2323657918463487e-05	8.166087011619657e-08	
287.80510794409827	2.2054349657508367e-05	2.197431879102967e-05	8.036866227062261e-08	
292.26465274858515	2.1709488413817272e-05	2.1630712212353053e-05	7.909832284516491e-08	
296.7932982719762	2.137027410147224e-05	2.1292731873146775e-05	7.784941588714092e-08	
301.3921152310292	2.1036602548440237e-05	2.096027398965875e-05	7.662151711513298e-08	
306.0621909332746	2.070837203419783e-05	2.063323722023854e-05	7.541421348260685e-08	
310.80462953409153	2.0385483209604066e-05	2.0311522585527117e-05	7.422710276240115e-08	
315.6205522977641	2.006783902022321e-05	1.9995033392082726e-05	7.305979315083703e-08	
320.5110978625849	1.975534463292028e-05	1.9683675159266152e-05	7.191190289054039e-08	
325.47742251006514	1.944790736556262e-05	1.937735554921965e-05	7.078305991072458e-08	
330.52070043831674	1.914543661967045e-05	1.9075984299782834e-05	6.967290148422358e-08	
335.6421240396705	1.8847843815868115e-05	1.8779473160198123e-05	6.858107390007134e-08	
340.8429041825955	1.8555042331996454e-05	1.848773582946651e-05	6.750723215106305e-08	
346.1242704979875	1.826694744375424e-05	1.8200687897222215e-05	6.645103963539478e-08	
351.4874716698928	1.79834762677444e-05	1.7918246787002536e-05	6.541216787150709e-08	
356.9337757307372	1.770454770680726e-05	1.764033170179552e-05	6.439029622563237e-08	
362.46447036112943	1.7430082397529982e-05	1.7366863571755042e-05	6.338511165128099e-08	
368.08086319431027	1.716000265982714e-05	1.7097765003978722e-05	6.239630844010163e-08	
373.7842821253185	1.6894232448493174e-05	1.6832960234249913e-05	6.142358798339876e-08	
379.57607562494815	1.6632697306632987e-05	1.6572375080650217e-05	6.04666585438827e-08	
385.45761305857025	1.637532432088189e-05	1.631593689895423e-05	5.952523503715537e-08	
391.43028500989345	1.6122042078330938e-05	1.6063574539722857e-05	5.859903882229258e-08	
397.49550360974456	1.587278062507789e-05	1.5815218307015687e-05	5.768779750126907e-08	
403.6547028699399	1.5627471426328816e-05	1.557079991864804e-05	5.679124472648476e-08	
409.9093390223323	1.538604732797877e-05	1.5330252467920834e-05	5.590912001643317e-08	
416.26089086311043	1.5148442519603946e-05	1.5093510386756692e-05	5.504116857856525e-08	
422.71086010243414	1.4914592498801264e-05	1.4860509410177772e-05	5.4187141139582476e-08	
429.2607717194863	1.4684434036814533e-05	1.4631186542065309e-05	5.334679378223834e-08	
435.91217432302693	1.4457905145389651e-05	1.4405480022143135e-05	5.251988778879559e-08	
442.6666405175339	1.4234945044803936e-05	1.4183329294130767e-05	5.1706189490502794e-08	
449.52576727501685	1.401549413301789e-05	1.396467497501443e-05	5.0905470122966733e-08	
456.4911763125926	1.3799493955899949e-05	1.374945882538678e-05	5.011750568713977e-08	
463.56451447591087	1.3586887178477407e-05	1.3537623720808804e-05	4.9342076815516126e-08	
470.74745412852144	1.3377617557169142e-05	1.3329113624149561e-05	4.857896864351074e-08	
478.04169354727435	1.3171629912957732e-05	1.3123873558861642e-05	4.782797068557263e-08	
485.4489573238469	1.2968870105460921e-05	1.2921849583152389e-05	4.7088876715973855e-08	
492.97099677249224	1.2769285007864173e-05	1.2722988765012816e-05	4.6361484653958804e-08	
500.60959034410683	1.257282248267798e-05	1.252723915806802e-05	4.564559645309718e-08	
508.36654404671106	1.237943135828545e-05	1.2334549778214754e-05	4.494101799465543e-08	
516.2436918724502	1.2189061406247147e-05	1.2144870581013264e-05	4.424755898477368e-08	
524.242896231207	1.2001663319332046e-05	1.195815243980239e-05	4.3565032855327925e-08	
532.3660483909357	1.1817188690244731e-05	1.1774347124508136e-05	4.289325666827168e-08	
540.6150689248177	1.1635589991020431e-05	1.1593407281117505e-05	4.22320510233064e-08	
548.9919081653474	1.1456820553060935e-05	1.1415286411790623e-05	4.158123996878637e-08	
557.4985466654523	1.128083454778559e-05	1.1239938855585593e-05	4.094065091564394e-08	
566.1369956667598	1.1107586967872834e-05	1.1067319769771535e-05	4.0310114554238524e-08	
574.909297575119	1.093703360906891e-05	1.0897385111706586e-05	3.968946477404937e-08	
583.8175264434902	1.076913105254138e-05	1.0730091621258563e-05	3.9078538585992196e-08	
592.8637884623186	1.0603836647756268e-05	1.0565396803747198e-05	3.8477176047356266e-08	
602.0502224575035	1.0441108495858404e-05	1.040325891338765e-05	3.7885220189139905e-08	
611.379000396087	1.0280905433535676e-05	1.024363693721596e-05	3.730251694579943e-08	
620.8523278997751	1.0123187017348769e-05	1.0086490579478216e-05	3.672891508725854e-08	
630.4724447664181	9.96791350850853e-06	9.931780246465624e-06	3.6164266153011245e-08	
640.2416254995708	9.815045858084343e-06	9.779467031778841e-06	3.560842438839302e-08	
650.1621798462554	9.664545692627286e-06	9.629512702005534e-06	3.506124668278982e-08	
660.2364533430635	9.51637530019265e-06	9.481879682795706e-06	3.452259250978906e-08	
670.4668278707137	9.370497616747262e-06	9.33653104532037e-06	3.3992323869130605e-08	
680.8557222172046	9.226876212947458e-06	9.19343049309937e-06	3.347030523048434e-08	
691.4055926496942	9.085475281274283e-06	9.052542349185114e-06	3.2956403478846446e-08	
702.1189334952396	8.946259623513098e-06	8.913831543689331e-06	3.245048786162682e-08	
712.9982777305363	8.80919463856533e-06	8.777263601640684e-06	3.195242993727056e-08	
724.0461975807946	8.67424631058052e-06	8.642804631161477e-06	3.1462103525374095e-08	
735.2653051278958	8.541381197397543e-06	8.510421311952273e-06	3.097938465829448e-08	
746.6582529279726	8.410566419284108e-06	8.380080884073737e-06	3.0504151534078366e-08	
758.2277346385576	8.281769647964334e-06	8.251751137015313e-06	3.00362844708105e-08	
769.9764856554507	8.154959095924457e-06	8.125400399041091e-06	2.9575665862180707e-08	
781.9072837594538	8.030103505987223e-06	8.000997526803217e-06	2.9122180134334726e-08	
794.0229497731273	7.907172141145956e-06	7.87851189521404e-06	2.8675713703914233e-08	
806.3263482277227	7.786134774649528e-06	7.757913387568185e-06	2.8236154937220226e-08	
818.82038804045	7.666961680329988e-06	7.639172385906325e-06	2.7803394110524648e-08	
831.5080232022387	7.549623623164829e-06	7.522259761612698e-06	2.73773233714418e-08	
844.3922534761538	7.4340918500662325e-06	7.407146866238788e-06	2.6957836701283607e-08	
857.4761251066391	7.320338080889963e-06	7.293805522545701e-06	2.6544829878496683e-08	
870.7627315397452	7.208334499656868e-06	7.1822080157584405e-06	2.6138200442973856e-08	
884.2552141545192	7.098053745980201e-06	7.07232708502516e-06	2.5737847661335604e-08	
897.9567630057271	6.989468906692322e-06	6.964135915075018e-06	2.5343672493123775e-08	
911.8706175780853	6.882553507664462e-06	6.857608128068426e-06	2.4955577557782673e-08	
926.0000675521785	6.777281505813656e-06	6.752717775633669e-06	2.4573467102565407e-08	
940.3484535822448	6.673627281291036e-06	6.649439331084242e-06	2.4197246971190286e-08	
954.9191680860141	6.571565629845963e-06	6.547747681811365e-06	2.3826824573263057e-08	
969.715656046784	6.4710717553607e-06	6.447618121846341e-06	2.3462108854504502e-08	
984.7414158279239	6.3721212625505415e-06	6.349026344587769e-06	2.3103010267676078e-08	
1000.0	6.27469014982442e-06	6.251948435688647e-06	2.274944074418781e-08	


==> data/fig_iss_ph2_bode_34.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.0001700616351203849	4.4253115072247966e-08	
0.10154950161807173	0.00017278466415118562	0.0001727795500927152	4.426497769322275e-08	
0.10312301278878754	0.0001755487736805152	0.00017554358033696865	4.427720758711012e-08	
0.10472090554055413	0.00017835991065214078	0.00017835463680398504	4.428981602372853e-08	
0.10634355766636439	0.0001812190100408309	0.0001812136544499055	4.430281461254395e-08	
0.10799135281311975	0.00018412703171742393	0.00018412159312666853	4.431621531240025e-08	
0.1096646805723366	0.00018708496138198917	0.00018707943851516877	4.433003044149237e-08	
0.11136393657225817	0.0001900938115420566	0.00019008820310348053	4.434427268807165e-08	
0.11308952257139368	0.00019315462253847283	0.00019314892721271319	4.435895512072125e-08	
0.11484184655350702	0.0001962684636216082	0.00019626268007321316	4.4374091199498874e-08	
0.11662132282407707	0.00019943643408081553	0.00019943056095401995	4.4389694787050796e-08	
0.11842837210825283	0.00020265966443023005	0.00020265370034866287	4.440578016004793e-08	
0.12026342165032622	0.0002059393176542057	0.00020593326122059227	4.442236202121362e-08	
0.12212690531474645	0.00020927659051590068	0.0002092704403117636	4.443945551113995e-08	
0.12401926368869937	0.00021267271493276095	0.00021266646951811685	4.445707622076341e-08	
0.12594094418627644	0.00021612895942290397	0.00021612261733595646	4.447524020412903e-08	
0.12789240115425762	0.00021964663062667487	0.0002196401903835048	4.449396399131767e-08	
0.12987409597953362	0.0002232270749079473	0.00022322053500219873	4.451326460191769e-08	
0.13188649719819254	0.00022687168004004944	0.00022686503894261427	4.453315955839437e-08	
0.13393008060629666	0.00023058187698154302	0.00023057513314023916	4.455366690057586e-08	
0.13600532937237603	0.0002343591417474478	0.0002343522935866981	4.45748051993859e-08	
0.13811273415166478	0.00023820499738190403	0.00023819804330240798	4.4596593572097314e-08	
0.14025279320210793	0.00024212101603869339	0.0002421139544170994	4.4619051696854704e-08	
0.1424260125021654	0.00024610882117650346	0.0002461016503650751	4.464219982846179e-08	
0.1446329058704415	0.0002501700898763239	0.00025016280820260543	4.4666058813762694e-08	
0.14687399508716817	0.00025430655528890816	0.000254299161055386	4.4690650107913586e-08	
0.14914981001757044	0.00025852000922081886	0.0002585125007045806	4.471599579084366e-08	
0.15146088873714358	0.0002628123048682246	0.0002628046803206157	4.474211858386812e-08	
0.1538077776588715	0.00026718535970829686	0.00026717761735457383	4.476904186718759e-08	
0.15619103166241588	0.00027164115855882133	0.00027163329659780433	4.479678969707805e-08	
0.15861121422530794	0.00027618175681745096	0.0002761737734211714	4.4825386824253574e-08	
0.16106889755617235	0.0002808092838929174	0.0002808011772062666	4.485485871173234e-08	
0.16356466273001555	0.00028552594684149596	0.00028551771498187047	4.4885231553708547e-08	
0.1660990998256107	0.00029033403422306584	0.00029032567528000983	4.491653229483823e-08	
0.16867280806501112	0.00029523592019226774	0.00029522743222711636	4.49487886493159e-08	
0.1712863959552255	0.00030023406884151406	0.00030022544988703425	4.4982029120934307e-08	
0.17394048143208848	0.0003053310388139851	0.00030532228687401425	4.501628302355854e-08	
0.17663569200636045	0.0003105294882062414	0.0003105206012553285	4.505158050108156e-08	
0.17937266491209122	0.0003158321797817329	0.0003158231557647772	4.508795254892435e-08	
0.18215204725728248	0.00032124198651828015	0.0003212328233501688	4.5125431035537476e-08	
0.18497449617688488	0.00032676189751458035	0.0003267525930798294	4.516404872367012e-08	
0.18784067898816573	0.00033239502428295496	0.00033238557643534974	4.52038392926934e-08	
0.1907512733484843	0.00033814460745794193	0.0003381350140201773	4.524483736149324e-08	
0.19370696741551147	0.0003440140239529372	0.00034400428271626194	4.528707851085447e-08	
0.1967084600099325	0.0003500067945999911	0.0003499969033238522	4.533059930718436e-08	
0.19975646078067044	0.00035612659231101774	0.00035611654872271073	4.537543732557232e-08	
0.20285169037266976	0.00036237725080219584	0.00036236705259651546	4.542163117435926e-08	
0.2059948805972802	0.0003687627739271846	0.00036875241876608243	4.5469220518932974e-08	
0.20918677460527996	0.00037528734566907277	0.0003752768311813177	4.551824610697146e-08	
0.21242812706258082	0.0003819553408456891	0.0003819446646265345	4.556874979308715e-08	
0.215719704328655	0.0003887713365881549	0.0003887604961990144	4.562077456400934e-08	
0.21906228463772706	0.00039574012465836973	0.0003957291176264982	4.567436456458588e-08	
0.22245665828277353	0.00040286672467757526	0.00040285554849575904	4.5729565123852274e-08	
0.22590362780237347	0.00041015639834532727	0.0004101450504715878	4.578642278047205e-08	
0.22940400817045398	0.00041761466473619693	0.00041760314259350185	4.584498531020869e-08	
0.23295862698897662	0.00042524731677044534	0.0004252356177464344	4.5905301752240795e-08	
0.2365683246836085	0.0004330604389648584	0.0004330485604115843	4.596742243614973e-08	
0.2402339547024262	0.00044106042658106914	0.0004410483658147542	4.603139900929483e-08	
0.243956383717698	0.00044925400630114256	0.00044924176060195427	4.6097284464104516e-08	
0.24773649183079302	0.0004576482585741782	0.0004576358251860251	4.616513316583831e-08	
0.2515751727802653	0.0004662506417933635	0.00046623801792371216	4.623500088070397e-08	
0.2554733341531623	0.0004750690184805529	0.0004750562013002733	4.630694480321623e-08	
0.2594318975996074	0.00048411168367532063	0.0004840986703185572	4.6381023584746853e-08	
0.26345179905070754	0.0004933873957478421	0.0004933741833119178	4.645729736145997e-08	
0.2675339889398373	0.0005029054098802916	0.000502891995425645	4.653582778307131e-08	
0.27167943242735193	0.0005126755144901123	0.0005126618950402758	4.6616678040338955e-08	
0.2758891096287819	0.0005227080709010214	0.0005226942434426411	4.669991289383489e-08	
0.28016401584656353	0.0005330140566045368	0.0005330000180874375	4.678559870300089e-08	
0.2845051618053608	0.0005436051124968288	0.0005435908598341382	4.687380345265618e-08	
0.28891357389103245	0.0005544935945236229	0.0005544791245919462	4.6964596783465594e-08	
0.2933902943933029	0.0005656926302205816	0.0005656779398602494	4.7058050017621375e-08	
0.29793638175219256	0.0005772161806992726	0.0005772012667146538	4.715423618931395e-08	
0.30255291080826724	0.00058907910870066	0.0005890639678605594	4.725323007082498e-08	
0.30724097305676445	0.0006012972534206605	0.0006012818824588064	4.735510820006334e-08	
0.31200167690565833	0.0006138875129074738	0.0006138719085231008	4.745994890910485e-08	
0.3168361479377224	0.0006268679349402299	0.0006268520937987746	4.7567832350701e-08	
0.3217455291766536	0.0006402578174256675	0.0006402417361595878	4.767884052479612e-08	
0.32673098135731937	0.0006540778194970588	0.0006540614947067896	4.7793057305079276e-08	
0.33179368320019265	0.0006683500846711393	0.0006683335129262033	4.7910568464653104e-08	
0.33693483169003946	0.0006830983776188623	0.0006830815554591485	4.8031461702795465e-08	
0.3421556423589239	0.0006983482363396444	0.000698331160276885	4.8155826667925186e-08	
0.3474573495735992	0.0007141271418030044	0.0007141098083224611	4.828375498408115e-08	
0.35284120682735126	0.0007304647074438646	0.0007304471130062601	4.841534027373748e-08	
0.3583084870363649	0.0007473928912780079	0.0007473750323217271	4.8550678182183326e-08	
0.3638604828406817	0.000764946233853902	0.0007649281067975045	4.868986639813178e-08	
0.3694985069098218	0.0007831621257908657	0.00078314372703594	4.883300467765964e-08	
0.37522389225314035	0.0008020811092890041	0.000802062435223414	4.8980194864940754e-08	
0.3810379925349945	0.0008217472187556883	0.0008217282657572673	4.913154091123893e-08	
0.3869421823947922	0.0008422083666038157	0.0008421891310445608	4.9287148896140236e-08	
0.39293785777200174	0.0008635167813730087	0.0008634972596238538	4.944712704454488e-08	
0.39902643623619527	0.000885729506649142	0.0008857096950853863	4.961158574426337e-08	
0.4052093573222091	0.0009089089708642655	0.0009088888658717496	4.97806375640963e-08	
0.41148808287049476	0.0009331236400166405	0.0009331032379987926	4.9954397266395815e-08	
0.41786409737274555	0.0009584487677466578	0.0009584280651325313	5.013298182179083e-08	
0.4243389083228771	0.0009849672601505038	0.000984946253403961	5.031651042316217e-08	
0.43091404657344795	0.0010127706763538382	0.0010127493619840682	5.0505104495068346e-08	
0.4375910666976019	0.0010419603903888586	0.0010419387649624496	5.0698887701882056e-08	
0.4443715473566186	0.0010726489455634963	0.001072627005718306	5.089798595917623e-08	
0.45125709167315986	0.001104961639600327	0.0011049393820614884	5.110252743450615e-08	
0.4582493276102989	0.001139038387777376	0.0011390158093757925	5.1312642553723896e-08	
0.4653499083564233	0.0011750359226852163	0.0011750130203790152	5.152846400020024e-08	
0.4725605127161014	0.001213130403778721	0.0012131071746782206	5.175012671247992e-08	
0.4798828455070056	0.0012535205286672477	0.001253496970064119	5.1977767877847105e-08	
0.4873186379629853	0.0012964312624453235	0.0012964073718467915	5.2211526921227626e-08	
0.49486964814338685	0.0013421183332324228	0.001342094108401546	5.2451545493712446e-08	
0.5025376613487146	0.0013908736841277273	0.001390849123131085	5.269796744503645e-08	
0.5103244905427329	0.0014430321277332332	0.0014430072289976458	5.295093879976212e-08	
0.5182319767811088	0.0014989795245651842	0.0014989542869455826	5.321060771666908e-08	
0.5262619896466971	0.0015591629086860453	0.0015591373315471627	5.347712444117715e-08	
0.5344164276915693	0.0016241031238394116	0.0016240772071547797	5.3750641239535985e-08	
0.5426972188858914	0.0016944107276093538	0.001694384472082129	5.403131231764148e-08	
0.5511063210737586	0.0017708061941045228	0.001770779601316127	5.431929371680164e-08	
0.559645722436092	0.001854145834520203	0.001854118907114761	5.4614743180215554e-08	
0.5683174419607084	0.0019454554170076303	0.0019454281589230086	5.49178199773722e-08	
0.5771235299196736	0.0020459742927716237	0.0020459467095317882	5.522868471807548e-08	
0.5860660683540517	0.0021572140689021194	0.0021571861679913606	5.554749913687319e-08	
0.595147171566167	0.002281037747271901	0.002281009538619668	5.587442607186286e-08	
0.604368986619493	0.002419768170962253	0.0024197396675791497	5.620963068113602e-08	
0.6137336938462858	0.002576339270997045	0.0025763104898151403	5.655329318988584e-08	
0.6232435073630855	0.002754511203123616	0.0027544821662988024	5.690571125507105e-08	
0.6329006755942035	0.002959183237365476	0.0029591539737197237	5.7266385310183656e-08	
0.6427074818033226	0.0031968604449351783	0.0031968309920765883	5.763623755280189e-08	
0.6526662446333333	0.0034763702104425817	0.003476340618493721	5.8015118508998825e-08	
0.6627793186545348	0.0038099997949281542	0.0038099701313417853	5.840314183218888e-08	
0.6730490949213316	0.0042153747509317595	0.00421534510832663	5.880039612809488e-08	
0.6834780015375548	0.004718709135520044	0.004718679644426928	5.920692120845445e-08	
0.6940685042305437	0.005360756907417576	0.005360727758174488	5.962267258565031e-08	
0.7048231069341222	0.00620850039623585	0.006208471879186463	6.004745195325771e-08	
0.7157443523806098	0.007380247733066347	0.00738022031892706	6.04807582203887e-08	
0.7268348227020044	0.009106259709070159	0.009106234228924856	6.092142941578775e-08	
0.7380971400404808	0.011901295374618908	0.011901273492632387	6.136663385649259e-08	
0.7495339671683494	0.01719324471132616	0.017193230502734785	6.180828043868444e-08	
0.7611480081176202	0.030825646865672886	0.03082565460131067	6.221461408604678e-08	
0.7729420088193235	0.10102107970750836	0.10102111676392647	6.256692817558205e-08	
0.784918757752735	0.04249306078818877	0.042493122359774003	6.362823492931915e-08	
0.7970810866046624	0.020164567039759124	0.020164627376370092	6.403492919466964e-08	
0.8094318709389453	0.01306318355275494	0.013063239489022906	6.45263922995127e-08	
0.8219740308763326	0.009618965614840212	0.00961901908194713	6.505055230260958e-08	
0.8347105317848907	0.007589169548000096	0.007589221640243001	6.559548046266323e-08	
0.847644384981113	0.006251052626794044	0.006251103967467279	6.615733035203705e-08	
0.8607786484418896	0.005302087457779246	0.005302138429771474	6.673460357345173e-08	
0.8741164275275125	0.004593557090160473	0.004593607945139442	6.732668157519281e-08	
0.8876608757158821	0.004043886667738735	0.0040439375805382365	6.793333642985802e-08	
0.9014151953480897	0.0036046121445582743	0.0036046632422690075	6.855453610195213e-08	
0.9153826383855528	0.0032451336694588454	0.0032451850480142465	6.919035653690122e-08	
0.9295665071788846	0.0029451801307070133	0.002945231864861777	6.984093803274395e-08	
0.9439701552486742	0.002690789926750863	0.0026908420763596813	7.050646192486085e-08	
0.9585969880783669	0.0024720323524043434	0.0024720849665233672	7.118713735381067e-08	
0.9734504639194281	0.0022816495338461268	0.002281702653497366	7.188319345974972e-08	
0.9885340946089864	0.0021142124656571217	0.0021142661257407013	7.259487453908462e-08	
1.0038514464001433	0.001965577587540086	0.001965631818185394	7.33224370008361e-08	
1.01940614080515	0.0018325260274634418	0.0018325808549996786	7.406614738729989e-08	
1.0352018554516484	0.0017125176574517903	0.0017125731051131218	7.482628108496675e-08	
1.051242324952181	0.0016035194537826483	0.0016035755422232122	7.560312148191331e-08	
1.0675313417871697	0.0015038831959453178	0.0015039399436141171	7.639695942295246e-08	
1.0840727572015847	0.0014122566789496124	0.0014123141023589302	7.720809287593715e-08	
1.1008704821154982	0.001327518152949915	0.0013275762668598387	7.803682675094518e-08	
1.117928488048752	0.0012487271523091898	0.0012487859698430898	7.88834728222603e-08	
1.1352508080599522	0.001175087074592386	0.0011751466072924934	7.974834974777124e-08	
1.1528415377000134	0.00110591630188751	0.0011059765597151818	8.063178315791035e-08	
1.1707048359804781	0.001040625607565772	0.0010406865988470233	8.15341058114455e-08	
1.1888449263568397	0.000978700233617501	0.0009787619649303829	8.245565782192186e-08	
1.2072660977271032	0.0009196854636680786	0.0009197479396639862	8.339678698429517e-08	
1.225972705445816	0.0008631748218945678	0.0008632380450397968	8.435784922477743e-08	
1.2449691723538168	0.0008088002414071968	0.0008088642116232102	8.533920928295252e-08	
1.2642599898239333	0.0007562236952224859	0.0007562884093917707	8.634124182365229e-08	
1.2838497188228888	0.0007051298870933385	0.0007051953383799721	8.736433347922855e-08	
1.3037429909896587	0.0006552196702545605	0.0006552858471603632	8.840888714224904e-08	
1.3239445097305402	0.0006062039075199521	0.0006062707925511814	8.947533259135065e-08	
1.3444590513311867	0.0005577975113834274	0.0005578650791292069	9.056415891609278e-08	
1.3652914660858761	0.0005097134117160872	0.0005097816260426385	9.1676048811549e-08	
1.386446679444272	0.000461656195626034	0.00046172500580673797	9.281282651755361e-08	
1.4079296931759626	0.0004133151756533106	0.0004133844951972649	9.397339284727171e-08	
1.4297455865530366	0.000364356578029031	0.00036442630187498036	9.514435964958017e-08	
1.451899517550985	0.00031441492570046724	0.00031448488149898667	9.635116482317223e-08	
1.4743967240682132	0.0002630840125607227	0.00026315390509027136	9.758236435140601e-08	
1.4972425251644468	0.00020991086441275164	0.00020998014420189117	9.883867812601964e-08	
1.5204423223183279	0.00015440943614965287	0.0001544768770245943	1.0012069959337107e-07	
1.5440016007044985	9.620623167730545e-05	9.626802232481917e-05	1.0142897206984551e-07	
1.5679259304904682	3.705498206305848e-05	3.708382975692663e-05	1.0276402835166623e-07	
1.5922209681535842	4.229303307276395e-05	4.219125050687895e-05	1.041264042999252e-07	
1.6168924578184014	0.00011343467280847885	0.00011334414543476065	1.0551664430505182e-07	
1.6419462326147771	0.00019530503084761271	0.0001952181741553059	1.0693530392417703e-07	
1.667388216057011	0.000288075811539017	0.0002879905560175611	1.0838295157362227e-07	
1.6932244234443516	0.00039464873278774893	0.00039456439226538426	1.0986017049935049e-07	
1.7194609632832076	0.0005194382398463763	0.0005193546070541359	1.1136756395120083e-07	
1.7461040387313935	0.0006689798087916007	0.0006688969240117315	1.1290578126953153e-07	
1.7731599490647525	0.0008532628049250072	0.0008531809002953995	1.1447580104554196e-07	
1.8006350911665105	0.0010883250395854985	0.0010882445654785868	1.1607635152842562e-07	
1.828535961039703	0.0014016364654441124	0.0014015581867318568	1.1771037167428143e-07	
1.8568691553430368	0.0018444796742921657	0.0018444049242476173	1.1937772619847621e-07	
1.885641372950552	0.0025247915699753453	0.0025247228771700715	1.21078855651459e-07	
1.9148594165354507	0.0037144571170139766	0.0037144001284284923	1.2281417105946596e-07	
1.9445301941784663	0.006340609452953637	0.006340581117933206	1.2458327699660218e-07	
1.974660721001155	0.016280233411130003	0.01628031810029174	1.2637747102045927e-07	
2.0052581208244957	0.020716580551825903	0.020716630918533995	1.2823328145972173e-07	
2.036329627853186	0.007933045586390795	0.007933174541178957	1.301238547629166e-07	
2.067882588386045	0.004924114010529559	0.004924233281712897	1.320429327192265e-07	
2.0999244625529108	0.003623371347639065	0.003623481380268373	1.3400009247992775e-07	
2.132462826078452	0.0028967745020151495	0.002896875277872506	1.3599583366899125e-07	
2.1655053720733157	0.002429932033423466	0.0024300210614100607	1.3803012332595445e-07	
2.199059912853022	0.0021008897305028465	0.00210095996491836	1.401023799712798e-07	
2.2331343817850464	0.0018498447663448257	0.0018498758577089158	1.4221095067557054e-07	
2.267736835164523	0.0016317981570314994	0.0016317111464990148	1.4435423256324837e-07	
2.302875454119006	0.0016458978886482172	0.001645759555298022	1.466953334343217e-07	
2.3385585465427567	0.0014820475952822133	0.0014821935852257471	1.4880388782901452e-07	
2.3747945490609914	0.001356705150858898	0.001356841743645462	1.510073329902026e-07	
2.411592029024571	0.001259142976853376	0.0012592389356237878	1.5320219688735354e-07	
2.4489596865355954	0.0011749958319738926	0.0011749821075922211	1.5530648720418263e-07	
2.4869063565043885	0.0011090748418332178	0.0011092345327061303	1.59695782696069e-07	
2.5254410107383527	0.0010616000444637135	0.001061758080765285	1.608677545850556e-07	
2.564572760063192	0.0009992449023474973	0.0009990889670451783	1.6012389115461852e-07	
2.604310856476998	0.0009625572924581051	0.000962502001149929	1.6928478532908457e-07	
2.6446646953377266	0.0009145720982246912	0.0009146889382137467	1.7093280690267255e-07	
2.6856438175845567	0.0008727014385837741	0.0008728565064534032	1.7329132729300506e-07	
2.727257911993673	0.0008346660505394094	0.0008348353147885759	1.7592725812935614e-07	
2.769516817469004	0.0007995914774873954	0.00079976798866885	1.787182501231993e-07	
2.812430525368455	0.0007669440599680039	0.0007671251956001732	1.8162306012669042e-07	
2.8560091818661824	0.0007363288593187956	0.0007365134758415882	1.8462501555464324e-07	
2.9002630903514777	0.0007074272031575275	0.0007076147613803875	1.8771691439647282e-07	
2.945202713864811	0.000679968484484782	0.000680158721632479	1.9089588243548014e-07	
2.9908386775716385	0.0006537135893911686	0.0006539063777912832	1.9416129625287788e-07	
3.0371817712745264	0.0006284430619440523	0.0006286383411570419	1.975138362907929e-07	
3.0842429519642045	0.000603947173307897	0.0006041449140478019	2.0095501542296287e-07	
3.1320333464101533	0.0005800162776618048	0.0005802164601385672	2.0448692905370001e-07	
3.180564253791325	0.0005564301090500046	0.0005566327075315309	2.0811211723611343e-07	
3.2298471483676323	0.000532944449646448	0.0005331494186211747	2.1183348753031333e-07	
3.2798936821928324	0.0005092728865050595	0.0005094801449360045	2.1565427301068097e-07	
3.3307156878694446	0.0004850598915615501	0.00048526930126130874	2.1957801204581413e-07	
3.3823251813463506	0.0004598385003171899	0.0004600498321842784	2.236085428427156e-07	
3.43473436475976	0.00043295978046829553	0.0004331726565220621	2.2775000942164738e-07	
3.487955629318178	0.0004034680823497473	0.00040368186696495184	2.3200687858726846e-07	
3.542001558232087	0.0003698654125929581	0.00037007898612049936	2.363839710798423e-07	
3.5968849296890193	0.0003296313604197732	0.00032984257730014405	2.408865176520647e-07	
3.6526187198747286	0.0002781581940482618	0.0002783622781447099	2.455202722823593e-07	
3.7092161060411786	0.0002062574313905053	0.00020644001791993372	2.5029179156652574e-07	
3.7666904696220658	9.95578191450401e-05	9.961911573210598e-05	2.5520934780941895e-07	
3.8250553993966134	0.00021557558933525437	0.0002153385245331169	2.6028749290366e-07	
3.884324694702404	0.0012963607780698103	0.0012964259404426165	2.6558884498521343e-07	
3.9445123686979775	0.0020162856193771325	0.0020162891322150355	2.707884470827224e-07	
4.005632651675993	0.0010563867788939965	0.0010566379786157735	2.7634856968209674e-07	
4.067699994427721	0.0008011513051355176	0.0008014302735422236	2.8208979447205914e-07	
4.130729071659682	0.0006823293182708863	0.0006826172959601969	2.8801573006476883e-07	
4.194734785463209	0.0006112923393883976	0.0006115858656476056	2.941396504551356e-07	
4.259732268837781	0.0005624454629628699	0.0005627437228976778	3.0047375950152876e-07	
4.325736889268946	0.0005257115539684272	0.0005260143902217272	3.070305315428425e-07	
4.392764252361694	0.0004963202474520869	0.0004966276877643826	3.1382320837502974e-07	
4.460830205530115	0.0004717141516767045	0.00047202626450208864	3.208660531965099e-07	
4.5299508417442365	0.00045038994690453236	0.0004507067858493256	3.281745398269761e-07	
4.600142503334918	0.0004313955776122893	0.00043171715138064763	3.3576553318224384e-07	
4.671421785857698	0.00041408635888884207	0.0004144126054425639	3.4365748459326624e-07	
4.743805542016518	0.00039799480283967607	0.0003983255574544779	3.518706579816901e-07	
4.817310885648243	0.0003827537517015428	0.00038308869996700955	3.6042740581317197e-07	
4.891955195768907	0.0003680441687960958	0.00036838277174284985	3.693525281608028e-07	
4.967756120682691	0.0003535509128359567	0.0003538922808698766	3.7867379033140336e-07	
5.044731582154526	0.00033891208144496625	0.00033925474929818826	3.884228087177657e-07	
5.122899779647386	0.00032364075280865313	0.0003239822474234913	3.9863703490168533e-07	
5.202279194625215	0.00030697298429677546	0.00030730891177052795	4.093662848291036e-07	
5.282888594922542	0.00028751499411527713	0.00028783684326812473	4.207105587436564e-07	
5.364747039181794	0.00026226504004174425	0.00026255346662980023	4.331908846467447e-07	
5.447873881359371	0.00022325539798315663	0.00022345258177962837	4.446002162828544e-07	
5.532288775301544	0.00014655941351006884	0.00014637983392039793	4.5785078011594056e-07	
5.618011679391243	0.0005925710759962692	0.0005929536447165755	4.7143164358949995e-07	
5.705062861266868	0.0005055957709204417	0.0005059780541292438	4.856072649674669e-07	
5.793462902614208	0.0003911852494594695	0.00039168591314977673	5.013357819171895e-07	
5.883232704032601	0.0003441691400986005	0.0003446375510126144	5.173985131346713e-07	
5.974393489976511	0.00031145798358905077	0.0003117654331916302	5.340579964239993e-07	
6.06696681377367	0.0002741933095539531	0.0002736435645320899	5.497469312494672e-07	
6.160974562720967	0.0003305112367897376	0.0003304357547791996	5.84774439667263e-07	
6.25643896325932	0.0003003783611008772	0.00030088080142913064	6.036628543959535e-07	
6.353382586228693	0.0002838726084716386	0.0002844790187320572	6.271425554591339e-07	
6.451828352204593	0.0002712851221400213	0.00027193623903023405	6.535982334662466e-07	
6.551799536917215	0.00026043539261923253	0.00026111823472082894	6.830676164455017e-07	
6.653319776754563	0.0002505362281943619	0.00025124772470805335	7.159825622023078e-07	
6.756413074350862	0.00024119740578091545	0.00024193756604314566	7.53019894190062e-07	
6.861103804261538	0.00023217593033531784	0.00023294593836997078	7.951324987735461e-07	
6.9674167187261515	0.0002232865490376853	0.00022408799186808277	8.436586598348156e-07	
7.075376953520617	0.00021435641869391574	0.0002151906948902639	9.005230991859146e-07	
7.1850100339000935	0.00020518859283380413	0.00020605597909524134	9.685963647534217e-07	
7.2963418806339915	0.00019551275232912248	0.00019641028335149095	1.0523658760937652e-06	
7.40939881613446	0.0001848884419955697	0.0001858042401251267	1.1592785850017553e-06	
7.5242075706798515	0.00017246163153842027	0.00017335726156475235	1.3026848124026032e-06	
7.640795288734611	0.00015619266866535872	0.0001569348486217516	1.5091292058264365e-06	
7.759189535367103	0.00012963904914599052	0.00012962293514474297	1.8398414869192748e-06	
7.879418302766868	0.00010065406820092078	9.957285147222895e-05	2.487974869269209e-06	
8.001510016862884	0.0002595296561245415	0.0002622650473715328	4.496451411872013e-06	
8.125493544044346	0.00019820235161833877	0.0001962181850949991	1.1913543634754281e-05	
8.251398197985628	0.00017104349125812135	0.00016805039592571725	3.0593745905439686e-06	
8.379253746576957	0.00014792056457752048	0.000146938588714526	1.3783796959743104e-06	
8.509090418962503	0.0001262973375623022	0.0001260000757516923	8.470695554228087e-07	
8.640938912687513	0.00010122066868168554	0.00010133980225196659	6.996172455397746e-07	
8.774830400956196	6.76103312594115e-05	6.800329754421529e-05	6.616991163306238e-07	
8.910796540002062	2.7124891742690222e-05	2.7812539405373555e-05	7.054779175733413e-07	
9.048869476572474	0.00013986932948006556	0.0001398632392796967	1.1992527377447072e-06	
9.189081855529167	0.0008256959757169457	0.0008206631937158497	6.578834125429907e-06	
9.331466827566528	0.0006503051753907278	0.0006507482440914899	6.03138715226665e-06	
9.476058057049498	0.00037799184433082953	0.00038327168320398305	5.479331233661412e-06	
9.622889729972897	0.0002965483526475446	0.00029748331225891027	1.059654972300059e-06	
9.771996562044086	0.0002501715521176974	0.00025359523141999885	3.6911692369245353e-06	
9.923413806890872	0.00021952101034425676	0.00022523678562360724	5.78187841588595e-06	
10.0771772643966	0.00019332598875540844	0.00020379654497596104	1.0550894765880268e-05	
10.233323289164382	0.00017106916155184914	0.00018512121724524033	3.47026327556882e-05	
10.391888799112495	0.00018030815021704316	0.00016571020892912423	1.4736542500306688e-05	
10.552911284202958	0.00014498563901714837	0.00013891049266627226	7.007597819701507e-06	
10.716428815305356	0.00011262043050454749	0.0001172281572666043	4.635141589168795e-06	
10.882480053198018	0.0002718172190019801	0.00027386269430621375	3.180203668740761e-06	
11.051104257708666	0.0002085811149136102	0.00020739293486266052	2.5212407227767333e-06	
11.222341296996655	0.00018554279990087746	0.00018402085390600145	2.0712805394053427e-06	
11.39623165697915	0.00017192246953552038	0.0001704611516307306	1.7462610557165454e-06	
11.572816450903245	0.00016196200982530691	0.00016062808045975532	1.5004901670275414e-06	
11.752137429066462	0.0001538666470021323	0.00015266361589823688	1.307499108552907e-06	
11.93423698868786	0.00014688543253964015	0.00014580282870302517	1.1511163469993776e-06	
12.119158183932093	0.00014064131684517607	0.00013966673493584259	1.020855581694534e-06	
12.306944736088793	0.00013491976516873913	0.00013404221822743123	9.094438275433432e-07	
12.497641043909683	0.00012958677895743686	0.00012879783712594283	8.113054274197976e-07	
12.691292194105861	0.00012455175667321408	0.0001238465886204404	7.212379750490926e-07	
12.887943972007742	0.00011974720794151237	0.00011912755012543525	6.320630009880803e-07	
13.08764287239018	0.00011510875961990277	0.00011459602319911534	5.26269614308318e-07	
13.290436110465315	0.00011054940903671502	0.00011021785827578832	4.746818614914127e-07	
13.496371633045765	0.00010668162419316786	0.00010596598260897439	7.282432027422037e-07	
13.705498129880782	0.00010239046694064705	0.00010181815151583739	5.746118251020615e-07	
13.917865045168076	9.825272368134939e-05	9.775540116156126e-05	4.981486921640633e-07	
14.133522589243995	9.42027649058707e-05	9.37609027133092e-05	4.4211257567096127e-07	
14.35252175045488	9.021405585029145e-05	8.981902585869123e-05	3.9505526715786675e-07	
14.574914307212275	8.626753185096529e-05	8.591446593203448e-05	3.530875741278217e-07	
14.800752840235097	8.234546965572044e-05	8.203129172929094e-05	3.143626563090107e-07	
15.030090744981337	7.84288842311273e-05	7.815172780824633e-05	2.7763163369816206e-07	
15.262982244272472	7.449678817961672e-05	7.42543678287932e-05	2.4304464499196695e-07	
15.499482401113475	7.052167554515165e-05	7.03112460821202e-05	2.118415035729744e-07	
15.739647131711472	6.645888085175656e-05	6.628256496466633e-05	1.784206678097971e-07	
15.98353321869612	6.224900522275514e-05	6.210629637892236e-05	1.4558484929077902e-07	
16.23119832454485	5.778441816070845e-05	5.767547223234553e-05	1.126679162758505e-07	
16.482701005216104	5.2856501509832506e-05	5.278188368573329e-05	7.914715143132553e-08	
16.738100723993853	4.6990410732855824e-05	4.6950726892562495e-05	4.444610723986585e-08	
16.997457865546615	3.883683848901286e-05	3.8830212787670655e-05	7.935056216411926e-09	
17.26083375020432	2.447450727357991e-05	2.4461660561710536e-05	3.209084652592634e-08	
17.528290648456405	0.00010400069419405423	0.0001039476088273251	7.728632477892935e-08	
17.799891795674554	6.491298687189543e-05	6.499962907027317e-05	1.3232698725082845e-07	
18.075701407063548	5.108610225592947e-05	5.129664623115729e-05	2.1718287983611078e-07	
18.35578469284383	4.3713061690163306e-05	4.3791628452108314e-05	2.240882599832027e-07	
18.64020787366921	3.797695282299322e-05	3.812470069153781e-05	1.56099441759808e-07	
18.929038196283646	3.2956446092386684e-05	3.321686948583502e-05	2.6688986055389623e-07	
19.222343949420477	2.8310702197937385e-05	2.8676198144299035e-05	3.689037092320727e-07	
19.52019447994806	2.3834128752637792e-05	2.432429181011008e-05	4.912592110162923e-07	
19.822660209265607	1.9408039185826412e-05	2.006641788055856e-05	6.583787353626449e-07	
20.12981264995304	1.4930843715651446e-05	1.5846219713209056e-05	9.180611879557145e-07	
20.441724422678867	1.0247983844040259e-05	1.1627883980016857e-05	1.406093904264954e-06	
20.75846927337004	5.010262961348451e-06	7.392033981811226e-06	2.7394839571383733e-06	
21.08012209064783	1.0011619078732933e-05	3.17466406498794e-06	8.488702738976593e-06	
21.406758923533914	2.049443547224883e-06	1.7273225412713287e-06	2.366424538070283e-06	
21.738456999430788	4.546773572931061e-06	5.960831897649199e-06	1.6040406433999725e-06	
22.075294742380795	9.59357505815819e-06	1.0516121051377866e-05	9.336864676304681e-07	
22.417351791608088	1.4602880844338968e-05	1.5223378704181392e-05	6.209381049497134e-07	
22.764709020347887	1.9661179143152542e-05	2.0085334216921836e-05	4.2485185700839606e-07	
23.1174485549675	2.484255942855013e-05	2.5118121236712725e-05	2.797541986417083e-07	
23.47565379438362	3.019265652051887e-05	3.0342213017393067e-05	1.6174650368398143e-07	
23.839409429780538	3.574934437603067e-05	3.578116976389749e-05	7.604398087328829e-08	
24.20880146463373	4.1549992246646736e-05	4.1461690609132234e-05	1.1414490446863778e-07	
24.583917235044	4.7635779090702685e-05	4.741405831306138e-05	2.329650736346124e-07	
24.964845430386426	5.405616661348536e-05	5.3672796689085576e-05	3.8884690369516643e-07	
25.351676114279368	6.087666667039284e-05	6.02775174343118e-05	6.010809800957052e-07	
25.744500745878433	6.819805745612543e-05	6.727398389748374e-05	9.240963803347309e-07	
26.143412201500308	7.622128936004668e-05	7.471544776404534e-05	1.5102039808502927e-06	
26.548504796581717	8.55737221179086e-05	8.266434176249343e-05	2.9849205375355957e-06	
26.959874307978602	9.677875683395572e-05	9.119444586773032e-05	1.0581743804673021e-05	
27.377617996610834	9.605283168475108e-05	0.00010039369293944862	4.659630629968e-06	
27.801834630457815	0.00010806766957332607	0.00011036785119250996	2.3234513714607713e-06	
28.232624507910387	0.00011968934751741	0.00012124542934683363	1.5584477576832397e-06	
28.670089481484574	0.0001320135785963333	0.00013318431936232703	1.1707426766881686e-06	
29.114332981902788	0.00014545572241775627	0.00014638096300284334	9.259693103990512e-07	
29.565460042548164	0.00016035417287002028	0.00016108327887202632	7.307776344796087e-07	
30.0235773242978	0.00017709431583456405	0.0001776093645476816	5.211143502596679e-07	
30.488793140740842	0.0001957591314933235	0.00019637539834224988	6.246911128247476e-07	
30.961217483787163	0.0002173061266742113	0.00021793887540045646	6.363276270536766e-07	
31.440962049673153	0.00024256202312647102	0.0002430689208879463	5.1716858170823e-07	
31.928140265370157	0.0002724568000896493	0.0002728681697140768	4.265842125494547e-07	
32.42286731540228	0.00030870312897178054	0.0003090034324654538	3.212331227953539e-07	
32.925260169079685	0.00035405026621657294	0.000354201191185058	1.7256228996991098e-07	
33.435437608153904	0.0004132503232962005	0.00041353658888503144	3.058658995223232e-07	
33.95352025490161	0.0004986268948671151	0.0004989816450136126	3.945784750306847e-07	
34.479630600643624	0.0006558136175277639	0.000655903456576826	3.0353210178322094e-07	
35.01389303470575	0.0005731452929799903	0.0005732632110064837	2.387312594000144e-07	
35.556433873828425	0.0006387007899493394	0.0006387291998691768	1.8437117425683598e-07	
36.107381392031996	0.0009291803381320088	0.0009292386768432613	1.4317831804236743e-07	
36.666865850944866	0.0013972333549421654	0.0013972538246399245	1.426168522755577e-07	
37.23501953060145	0.002504748496504094	0.002504762503613464	2.1941106416881112e-07	
37.81197676071744	0.0077880543234848595	0.007788449194780197	3.9685786910592874e-07	
38.397873952449665	0.004526287220295343	0.004526993488686001	8.038016025654052e-07	
38.99284963064802	0.0020538857406437795	0.002055462609881174	2.485309082850335e-06	
39.59704446660722	0.0013283275210519692	0.001327679536324647	7.02335039338621e-07	
40.21060131132589	0.0009857318799460345	0.0009844676978507474	1.695168630513261e-06	
40.83366522928125	0.0007850124222940557	0.0007845944213525019	4.414141386141223e-07	
41.46638353272696	0.0006527089355577542	0.0006533762945300407	7.910752231171692e-07	
42.108905816522395	0.0005625183449648098	0.0005602089551111447	2.4779398326589506e-06	
42.76138399350171	0.0004913686810436119	0.0004901980991175086	1.220104077227066e-06	
43.42397233039088	0.00043583582946316615	0.0004351508289744723	8.418538245931787e-07	
44.096827484281306	0.00039042822213623964	0.00039005234591046157	5.306677047320153e-07	
44.78010853966855	0.0003513886790038286	0.000351387507599181	5.573648677433647e-07	
45.47397704606499	0.0003160587533162714	0.00031594694812659986	1.2306378835433876e-07	
46.17859705619533	0.0002785982026267682	0.0002785783349668576	8.0145450373395e-07	
46.894135164783904	0.0002611378038749051	0.0002618401692747165	7.038766737017271e-07	
47.62076054794297	0.00019935910202200245	0.00020081699898492322	1.7992395945964922e-06	
48.35864500317141	0.0003785808281564605	0.0003785529314099694	1.2318950425650432e-06	
49.10796298997312	0.0003003361849352553	0.0003009718352212944	6.779682584936016e-07	
49.86889167110482	0.0002681610183924604	0.0002685738426951111	6.060448656191634e-07	
50.641610954463076	0.00024746844582326365	0.00024784617166334887	1.2566085191222563e-06	
51.42630353562007	0.00023228625224509399	0.00023194624548534594	5.388393104240621e-07	
52.22315494101898	0.0002186107933864333	0.00021863306408902424	5.266026773766456e-07	
53.03235357183818	0.00020766101112718404	0.00020683078633427997	1.0582896101208e-06	
53.854090748535334	0.00019629701267256935	0.00019572331424368326	5.942255044209026e-07	
54.688560756081706	0.00018457911912467262	0.00018401850905028078	5.678888689250078e-07	
55.53596088989733	0.00016748822317748518	0.00016736292079669305	4.862356584245573e-07	
56.39649150249797	0.00020192819391616493	0.00020231789029367508	4.3927624112835357e-07	
57.27035605086487	0.0001818367186897276	0.00018184800727331376	5.560880712418834e-07	
58.15776114454846	0.00017167301572877108	0.00017143239123143165	3.9671147589923857e-07	
59.05891659451753	0.00016417730066893959	0.00016394225548091993	3.45312713634027e-07	
59.974035462765215	0.00015787755377609858	0.00015767020383618437	3.078893343955559e-07	
60.90333411268367	0.00015222133099032593	0.000152111570835572	3.277442661648933e-07	
61.847032260219336	0.00014750545160809739	0.00014705408890167593	5.225498336325298e-07	
62.80535302582078	0.0001427408491178554	0.00014238580984612183	3.905281041621713e-07	
63.778522987191536	0.00013835886909939146	0.00013803788623674212	3.500338525002448e-07	
64.76677223286032	0.000134265616620163	0.00013396320864198985	3.2747066656491236e-07	
65.77033441658139	0.00013041649219132958	0.0001301270421085857	3.1141968616779267e-07	
66.78944681257751	0.00012678156416818094	0.0001265023898742244	2.986076058894062e-07	
67.82435037163955	0.00012333788915199148	0.0001230674639654121	2.8773109114172866e-07	
68.87528977809474	0.00012006685050393332	0.00011980419131045304	2.781562471873142e-07	
69.94251350765792	0.00011695285783746425	0.00011669727134899138	2.695299672795049e-07	
71.02627388617911	0.00011398258506944787	0.00011373354788534028	2.616352824965725e-07	
72.12682714930152	0.00011114447455996476	0.00011090157064925753	2.5432865805913595e-07	
73.24443350304374	0.00010842839173488682	0.00010819127724457335	2.475095570805144e-07	
74.37935718532088	0.00010582537271901068	0.00010559375488061089	2.411043119035953e-07	
75.53186652841877	0.00010332743320767172	0.0001031010570091433	2.3505695497677915e-07	
76.7022340224364	0.00010092741963258095	0.00010070605900681145	2.293236969831575e-07	
77.89073637971123	9.861889066207194e-05	9.840234242712921e-05	2.238694375243603e-07	
79.09765460024283	9.639602113567115e-05	9.618410068045598e-05	2.186654685240343e-07	
80.32327403813038	9.425352301716454e-05	9.404606113409876e-05	2.136879090123957e-07	
81.5678844690394	9.218657953579746e-05	9.198342003150051e-05	2.0891660574553112e-07	
82.83178015871405	9.019078973351246e-05	8.99917875823479e-05	2.0433434049551477e-07	
84.11525993255103	8.826212135061268e-05	8.806714123689254e-05	1.999262451741024e-07	
85.41862724625115	8.639687048228813e-05	8.620578562729672e-05	1.9567936146504155e-07	
86.74219025756646	8.459162679667496e-05	8.440431799889798e-05	1.9158230325355374e-07	
88.08626189915832	8.284324336712183e-05	8.265959820519668e-05	1.8762499368532736e-07	
89.45115995258467	8.11488103665159e-05	8.096872252858846e-05	1.8379845740738048e-07	
90.83720712343391	7.950563201933812e-05	7.932900073221287e-05	1.8009465428804733e-07	
92.24473111762269	7.791120632072684e-05	7.773793585896627e-05	1.7650634478656174e-07	
93.67406471887617	7.636320712030746e-05	7.619320638024661e-05	1.73026979799546e-07	
95.1255458674087	7.48594682382854e-05	7.469265036539967e-05	1.6965060967422618e-07	
96.59951773982377	7.339796933685602e-05	7.323425139746793e-05	1.663718083992482e-07	
98.09632883025184	7.197682331468069e-05	7.181612600488646e-05	1.631856099392868e-07	
99.61633303274554	7.059426502844856e-05	7.043651241457539e-05	1.600874543792636e-07	
101.15988972495167	6.92486411752184e-05	6.909376046121497e-05	1.5707314206137016e-07	
102.72736385307937	6.793840119368698e-05	6.77863225116946e-05	1.5413879428818795e-07	
104.31912601818526	6.666208906281563e-05	6.651274528382687e-05	1.5128081946008844e-07	
105.93555256379533	6.541833589317608e-05	6.52716624552102e-05	1.484958837409943e-07	
107.57702566488457	6.420585322058813e-05	6.406178797222826e-05	1.45780885522587e-07	
109.24393341823551	6.302342692360833e-05	6.288190998108075e-05	1.43132933093939e-07	
110.93666993419627	6.186991169659298e-05	6.173088531284131e-05	1.4054932503073338e-07	
112.65563542986153	6.074422601870906e-05	6.060763446313976e-05	1.3802753290425865e-07	
114.40123632369622	5.9645347566667784e-05	5.951113701442651e-05	1.355651859795415e-07	
116.17388533162597	5.8572309025301226e-05	5.8440427455093866e-05	1.3316005762590166e-07	
117.9740015646163	5.752419425557333e-05	5.7394591355173474e-05	1.3081005320860653e-07	
119.802010627764	5.6500134784341644e-05	5.637276186303394e-05	1.2851319926710998e-07	
121.65834472092367	5.549930658428448e-05	5.537411649158519e-05	1.2626763381471882e-07	
123.54344274089367	5.452092711596975e-05	5.439787416604383e-05	1.2407159761942426e-07	
125.45775038518534	5.3564252607150405e-05	5.344329250841117e-05	1.2192342634625726e-07	
127.40172025740017	5.2628575547086225e-05	5.2509665336521197e-05	1.1982154345851416e-07	
129.3758119742398	5.171322237607393e-05	5.159632035789021e-05	1.1776445378947499e-07	
131.3804922741741	5.0817551352459177e-05	5.070261704068505e-05	1.1575073770817008e-07	
133.41623512779302	4.9940950581246726e-05	4.982794464596349e-05	1.1377904581332325e-07	
135.48352184986857	4.9082836190051244e-05	4.8971720406962664e-05	1.1184809409755642e-07	
137.58284121315285	4.824265063956929e-05	4.813338784264493e-05	1.0995665953171711e-07	
139.71468956393986	4.741986115702809e-05	4.7312415193981704e-05	1.0810357602593634e-07	
141.879570939417	4.6613958282197845e-05	4.6508293972585704e-05	1.0628773072782674e-07	
144.07799718683648	4.58244545165611e-05	4.572053761230424e-05	1.045080606245461e-07	
146.31048808453184	4.505088306713077e-05	4.4948680215283036e-05	1.0276354941899038e-07	
148.57757146481032	4.429279667720755e-05	4.4192275384807785e-05	1.0105322465265031e-07	
150.87978333874923	4.354976653708527e-05	4.34508951379452e-05	9.937615505286236e-08	
153.2176680229263	4.282138126835197e-05	4.272412889164523e-05	9.773144808227782e-08	
155.5917782681133	4.210724597601156e-05	4.20115825165394e-05	9.611824767316612e-08	
158.00267538996428	4.140698136316565e-05	4.131287745318657e-05	9.453573212871725e-08	
160.45092940172842	4.07202229034613e-05	4.0627649885979615e-05	9.298311217768651e-08	
162.9371191490193	4.004662006692788e-05	3.995554997034583e-05	9.145962916805077e-08	
165.46183244667284	3.9385835595203886e-05	3.929624110924888e-05	8.996455338819278e-08	
168.02566621772516	3.873754482249623e-05	3.864939927534166e-05	8.84971825048752e-08	
170.6292266345446	3.810143503892179e-05	3.8014712375426496e-05	8.705684010789172e-08	
173.27312926215015	3.7477204893160815e-05	3.739187965415735e-05	8.564287435330583e-08	
175.9579992037507	3.686456383160462e-05	3.678061113417225e-05	8.425465669656362e-08	
178.68447124853947	3.626323157140936e-05	3.61806270900722e-05	8.289158070880885e-08	
181.45319002177868	3.5672937605076946e-05	3.5591657553871594e-05	8.155306096993178e-08	
184.2648101372089	3.509342073437311e-05	3.501344184973504e-05	8.023853203187233e-08	
187.11999635182175	3.4524428631566035e-05	3.4445728155986414e-05	7.894744744754457e-08	
190.019423723029	3.3965717426126296e-05	3.388827309253526e-05	7.767927885984262e-08	
192.9637777682679	3.34170513151725e-05	3.3340841332007394e-05	7.643351514653042e-08	
195.95375462707955	3.2878202196078124e-05	3.280320523299813e-05	7.52096616170872e-08	
198.99006122569847	3.234894931977546e-05	3.2275144493986775e-05	7.40072392572666e-08	
202.0734154441926	3.1829078963401935e-05	3.175644582656e-05	7.282578401834653e-08	
205.20454628619316	3.1318384121035016e-05	3.1246902646692226e-05	7.166484614796198e-08	
208.38419405125447	3.081666421135391e-05	3.074631478292349e-05	7.052398955942003e-08	
211.6131105098844	3.032372480115066e-05	3.0254488200359755e-05	6.940279123653981e-08	
214.892059081287	2.9839377343691914e-05	2.9771234739497375e-05	6.830084067271455e-08	
218.22181501385919	2.9363438931002557e-05	2.9296371868946117e-05	6.721773934032751e-08	
221.60316556848443	2.8895732059209466e-05	2.882972245118919e-05	6.615310018990423e-08	
225.03691020466627	2.843608440614358e-05	2.8371114520580674e-05	6.51065471761708e-08	
228.5238607695462	2.7984328620454018e-05	2.7920381072834885e-05	6.407771480972036e-08	
232.06484168985054	2.7540302121539823e-05	2.747735986531485e-05	6.306624773235861e-08	
235.66069016681035	2.7103846909652344e-05	2.7041893227473673e-05	6.207180031477947e-08	
239.3122563741041	2.6674809385564395e-05	2.66138278808461e-05	6.109403627530599e-08	
243.0204036588648	2.6253040179243885e-05	2.619301476802924e-05	6.013262831779776e-08	
246.78600874580337	2.583839398700636e-05	2.5779308890127054e-05	5.918725778850917e-08	
250.60996194449422	2.543072941665562e-05	2.5372569152169466e-05	5.825761434975854e-08	
254.4931673598731	2.502990884015403e-05	2.4972658216048002e-05	5.7343395669942594e-08	
258.43654310599635	2.4635798253393504e-05	2.4579442360539603e-05	5.64443071289996e-08	
262.4410215231124	2.4248267142666148e-05	2.4192791348018762e-05	5.5560061537900166e-08	
266.507549398097	2.3867188357458784e-05	2.3812578297482338e-05	5.4690378871875256e-08	
270.63708818830384	2.3492437989219703e-05	2.3438679563536243e-05	5.383498601631656e-08	
274.8306142488838	2.312389525576781e-05	2.3070974621014804e-05	5.299361652459333e-08	
279.08911906362675	2.2761442391035183e-05	2.2709345954924124e-05	5.216601038729402e-08	
283.4136094793798	2.2404964539852964e-05	2.2353678955420048e-05	5.1351913812051794e-08	
287.80510794409827	2.2054349657508367e-05	2.2003861817548907e-05	5.0551079013469236e-08	
292.26465274858515	2.1709488413817272e-05	2.1659785445495977e-05	4.976326401256682e-08	
296.7932982719762	2.137027410147224e-05	2.1321343361101827e-05	4.898823244520611e-08	
301.3921152310292	2.1036602548440237e-05	2.0988431616421324e-05	4.8225753379055696e-08	
306.0621909332746	2.070837203419783e-05	2.0660948710113377e-05	4.7475601138560974e-08	
310.80462953409153	2.0385483209604066e-05	2.033879550746198e-05	4.67375551375181e-08	
315.6205522977641	2.006783902022321e-05	2.0021875163841065e-05	4.601139971890339e-08	
320.5110978625849	1.975534463292028e-05	1.9710093051446346e-05	4.529692400150709e-08	
325.47742251006514	1.944790736556262e-05	1.940335668912779e-05	4.4593921733007754e-08	
330.52070043831674	1.914543661967045e-05	1.9101575675165793e-05	4.3902191149297613e-08	
335.6421240396705	1.8847843815868115e-05	1.880466162284322e-05	4.322153483945129e-08	
340.8429041825955	1.8555042331996454e-05	1.8512528098673713e-05	4.255175961640808e-08	
346.1242704979875	1.826694744375424e-05	1.8225090563154712e-05	4.1892676392778905e-08	
351.4874716698928	1.79834762677444e-05	1.7942266313920913e-05	4.1244100061697e-08	
356.9337757307372	1.770454770680726e-05	1.7663974431180737e-05	4.0605849382377666e-08	
362.46447036112943	1.7430082397529982e-05	1.7390135725325118e-05	3.997774687018102e-08	
368.08086319431027	1.716000265982714e-05	1.7120672686603657e-05	3.9359618691035426e-08	
373.7842821253185	1.6894232448493174e-05	1.6855509436769283e-05	3.875129455979442e-08	
379.57607562494815	1.6632697306632987e-05	1.6594571682597553e-05	3.81526076426069e-08	
385.45761305857025	1.637532432088189e-05	1.6337786671192217e-05	3.7563394462912026e-08	
391.43028500989345	1.6122042078330938e-05	1.6085083146992996e-05	3.698349481099087e-08	
397.49550360974456	1.587278062507789e-05	1.5836391310406206e-05	3.641275165682601e-08	
403.6547028699399	1.5627471426328816e-05	1.5591642777983106e-05	3.585101106621154e-08	
409.9093390223323	1.538604732797877e-05	1.535077054407472e-05	3.529812211990583e-08	
416.26089086311043	1.5148442519603946e-05	1.5113708943895607e-05	3.4753936835623745e-08	
422.71086010243414	1.4914592498801264e-05	1.4880393617932551e-05	3.42183100929414e-08	
429.2607717194863	1.4684434036814533e-05	1.4650761477637595e-05	3.3691099560691496e-08	
435.91217432302693	1.4457905145389651e-05	1.442475067234777e-05	3.317216562706183e-08	
442.6666405175339	1.4234945044803936e-05	1.420230055737694e-05	3.266137133195076e-08	
449.52576727501685	1.401549413301789e-05	1.3983351663227956e-05	3.2158582301746993e-08	
456.4911763125926	1.3799493955899949e-05	1.3767845665875838e-05	3.166366668630797e-08	
463.56451447591087	1.3586887178477407e-05	1.3555725358075328e-05	3.1176495097973e-08	
470.74745412852144	1.3377617557169142e-05	1.3346934621648326e-05	3.069694055274262e-08	
478.04169354727435	1.3171629912957732e-05	1.314141840070915e-05	3.022487841321993e-08	
485.4489573238469	1.2968870105460921e-05	1.2939122675787325e-05	2.9760186333589553e-08	
492.97099677249224	1.2769285007864173e-05	1.2739994438810018e-05	2.9302744206219398e-08	
500.60959034410683	1.257282248267798e-05	1.2543981668907579e-05	2.885243411008951e-08	
508.36654404671106	1.237943135828545e-05	1.2351033309008049e-05	2.8409140260712577e-08	
516.2436918724502	1.2189061406247147e-05	1.2161099243187339e-05	2.797274896179384e-08	
524.242896231207	1.2001663319332046e-05	1.1974130274744344e-05	2.7543148558221647e-08	
532.3660483909357	1.1817188690244731e-05	1.1790078104970876e-05	2.7120229390625702e-08	
540.6150689248177	1.1635589991020431e-05	1.1608895312588283e-05	2.6703883751234108e-08	
548.9919081653474	1.1456820553060935e-05	1.1430535333823695e-05	2.6294005841089355e-08	
557.4985466654523	1.128083454778559e-05	1.1254952443100186e-05	2.589049172857718e-08	
566.1369956667598	1.1107586967872834e-05	1.1082101734316468e-05	2.5493239309059974e-08	
574.909297575119	1.093703360906891e-05	1.0911939102692545e-05	2.5102148265864167e-08	
583.8175264434902	1.076913105254138e-05	1.0744421227159279e-05	2.471712003220737e-08	
592.8637884623186	1.0603836647756268e-05	1.0579505553270511e-05	2.4338057754364503e-08	
602.0502224575035	1.0441108495858404e-05	1.0417150276617456e-05	2.3964866255804996e-08	
611.379000396087	1.0280905433535676e-05	1.0257314326726128e-05	2.3597452002316448e-08	
620.8523278997751	1.0123187017348769e-05	1.0099957351419264e-05	2.32357230682047e-08	
630.4724447664181	9.96791350850853e-06	9.945039701625155e-06	2.2879589103276244e-08	
640.2416254995708	9.815045858084343e-06	9.792522416616552e-06	2.2528961300846036e-08	
650.1621798462554	9.664545692627286e-06	9.64236720966363e-06	2.218375236653119e-08	
660.2364533430635	9.51637530019265e-06	9.494536454085505e-06	2.1843876487933502e-08	
670.4668278707137	9.370497616747262e-06	9.348993169685853e-06	2.1509249305078445e-08	
680.8557222172046	9.226876212947458e-06	9.205701009558428e-06	2.117978788166149e-08	
691.4055926496942	9.085475281274283e-06	9.064624247249141e-06	2.0855410677032388e-08	
702.1189334952396	8.946259623513098e-06	8.92572776426188e-06	2.0536037518900898e-08	
712.9982777305363	8.80919463856533e-06	8.788977037895814e-06	2.0221589576740696e-08	
724.0461975807946	8.67424631058052e-06	8.654338129402387e-06	1.9911989335849784e-08	
735.2653051278958	8.541381197397543e-06	8.521777672450862e-06	1.960716057210888e-08	
746.6582529279726	8.410566419284108e-06	8.391262861891599e-06	1.9307028327296394e-08	
758.2277346385576	8.281769647964334e-06	8.262761442806804e-06	1.9011518885067804e-08	
769.9764856554507	8.154959095924457e-06	8.136241699838869e-06	1.872055974751591e-08	
781.9072837594538	8.030103505987223e-06	8.01167244678692e-06	1.843407961224383e-08	
794.0229497731273	7.907172141145956e-06	7.889023016462456e-06	1.81520083500605e-08	
806.3263482277227	7.786134774649528e-06	7.768263250795445e-06	1.7874276983154633e-08	
818.82038804045	7.666961680329988e-06	7.649363491182562e-06	1.7600817663823133e-08	
831.5080232022387	7.549623623164829e-06	7.5322945690696405e-06	1.733156365364482e-08	
844.3922534761538	7.4340918500662325e-06	7.417027796760622e-06	1.7066449303183353e-08	
857.4761251066391	7.320338080889963e-06	7.303534958445721e-06	1.6805410032128925e-08	
870.7627315397452	7.208334499656868e-06	7.191788301441759e-06	1.654838230992554e-08	
884.2552141545192	7.098053745980201e-06	7.081760527637962e-06	1.6295303636766496e-08	
897.9567630057271	6.989468906692322e-06	6.973424785140642e-06	1.604611252512274e-08	
911.8706175780853	6.882553507664462e-06	6.866754660110663e-06	1.580074848155898e-08	
926.0000675521785	6.777281505813656e-06	6.761724168787609e-06	1.5559151989056565e-08	
940.3484535822448	6.673627281291036e-06	6.6583077496949815e-06	1.532126448966753e-08	
954.9191680860141	6.571565629845963e-06	6.556480256020893e-06	1.5087028367549602e-08	
969.715656046784	6.4710717553607e-06	6.456216948168943e-06	1.4856386932368416e-08	
984.7414158279239	6.3721212625505415e-06	6.357493486474176e-06	1.4629284403096512e-08	
1000.0	6.27469014982442e-06	6.260285924079272e-06	1.440566589207606e-08	


==> data/fig_iss_ph2_bode_36.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.000170061895336041	1.3074502077959436e-08	
0.10154950161807173	0.00017278466415118562	0.0001727798143549785	1.3099568376924938e-08	
0.10312301278878754	0.0001755487736805152	0.00017554384869891067	1.3125367581343108e-08	
0.10472090554055413	0.00017835991065214078	0.00017835490931918785	1.3151919725867668e-08	
0.10634355766636439	0.0001812190100408309	0.00018121393117245346	1.3179245316330268e-08	
0.10799135281311975	0.00018412703171742393	0.0001841218741111358	1.320736533760986e-08	
0.1096646805723366	0.00018708496138198917	0.00018707972381660742	1.3236301259659729e-08	
0.11136393657225817	0.0001900938115420566	0.00019008849277740743	1.3266075045598866e-08	
0.11308952257139368	0.00019315462253847283	0.00019314922131509544	1.3296709157324113e-08	
0.11484184655350702	0.0001962684636216082	0.000196262978660452	1.3328226563193912e-08	
0.11662132282407707	0.00019943643408081553	0.0001994308640829328	1.3360650744313039e-08	
0.11842837210825283	0.00020265966443023005	0.00020265400807646452	1.3394005700735591e-08	
0.12026342165032622	0.0002059393176542057	0.00020593357360487488	1.3428315958187594e-08	
0.12212690531474645	0.00020927659051590068	0.00020927075741047462	1.3463606573575981e-08	
0.12401926368869937	0.00021267271493276095	0.0002126667913895351	1.3499903141157345e-08	
0.12594094418627644	0.00021612895942290397	0.00021612294403866407	1.3537231799478188e-08	
0.12789240115425762	0.00021964663062667487	0.0002196405219763619	1.3575619234624974e-08	
0.12987409597953362	0.0002232270749079473	0.00022322087154431265	1.3615092687281393e-08	
0.13188649719819254	0.00022687168004004944	0.0002268653804933061	1.3655679957300004e-08	
0.13393008060629666	0.00023058187698154302	0.00023057547975900987	1.3697409409054605e-08	
0.13600532937237603	0.0002343591417474478	0.0002343526453331905	1.3740309975001026e-08	
0.13811273415166478	0.00023820499738190403	0.00023819840023636712	1.3784411161393405e-08	
0.14025279320210793	0.00024212101603869339	0.000242114316598329	1.3829743051295061e-08	
0.1424260125021654	0.00024610882117650346	0.0002461020178533918	1.3876336309333892e-08	
0.1446329058704415	0.0002501700898763239	0.00025016318105778896	1.39242221847197e-08	
0.14687399508716817	0.00025430655528890816	0.0002542995393371257	1.3973432515108294e-08	
0.14914981001757044	0.00025852000922081886	0.0002585128844724198	1.4023999728940855e-08	
0.15146088873714358	0.0002628123048682246	0.0002628050696338901	1.4075956848815052e-08	
0.1538077776588715	0.00026718535970829686	0.0002671780122723474	1.4129337493663631e-08	
0.15619103166241588	0.00027164115855882133	0.0002716336971787986	1.4184175881196621e-08	
0.15861121422530794	0.00027618175681745096	0.0002761741797236937	1.4240506829178966e-08	
0.16106889755617235	0.0002808092838929174	0.00028080158928812796	1.4298365758164369e-08	
0.16356466273001555	0.00028552594684149596	0.00028551813290030297	1.4357788691115022e-08	
0.1660990998256107	0.00029033403422306584	0.00029032609909157575	1.441881225605462e-08	
0.16867280806501112	0.00029523592019226774	0.0002952278619876117	1.4481473685560126e-08	
0.1712863959552255	0.00030023406884151406	0.0003002258856513855	1.4545810817822087e-08	
0.17394048143208848	0.0003053310388139851	0.000305322728696169	1.4611862097106879e-08	
0.17663569200636045	0.0003105294882062414	0.000310521049188138	1.4679666572158448e-08	
0.17937266491209122	0.0003158321797817329	0.0003158236098598697	1.4749263897818167e-08	
0.18215204725728248	0.00032124198651828015	0.0003212332836578181	1.4820694332998302e-08	
0.18497449617688488	0.00032676189751458035	0.0003267530596488103	1.4893998740167456e-08	
0.18784067898816573	0.00033239502428295496	0.00033238604931278644	1.496921858388483e-08	
0.1907512733484843	0.00033814460745794193	0.00033813549325138075	1.504639593065614e-08	
0.19370696741551147	0.0003440140239529372	0.0003440047683445558	1.5125573446255e-08	
0.1967084600099325	0.0003500067945999911	0.000349997395390388	1.520679439496699e-08	
0.19975646078067044	0.00035612659231101774	0.00035611704726627047	1.5290102635895082e-08	
0.20285169037266976	0.00036237725080219584	0.00036236755765329783	1.5375542624576133e-08	
0.2059948805972802	0.0003687627739271846	0.0003687529303694785	1.5463159407042257e-08	
0.20918677460527996	0.00037528734566907277	0.00037527734936167027	1.5552998619605008e-08	
0.21242812706258082	0.0003819553408456891	0.0003819451894108787	1.5645106487310736e-08	
0.215719704328655	0.0003887713365881549	0.00038876102761080237	1.5739529819713414e-08	
0.21906228463772706	0.00039574012465836973	0.0003957296556853038	1.5836316010343786e-08	
0.22245665828277353	0.00040286672467757526	0.0004028560932169634	1.5935513033819552e-08	
0.22590362780237347	0.00041015639834532727	0.0004101456018660398	1.6037169443423215e-08	
0.22940400817045398	0.00041761466473619693	0.00041760370066715847	1.614133436919892e-08	
0.23295862698897662	0.00042524731677044534	0.00042523618249997206	1.62480575169645e-08	
0.2365683246836085	0.0004330604389648584	0.00043304913183998627	1.6357389163735962e-08	
0.2402339547024262	0.00044106042658106914	0.000441048943906862	1.6469380160780765e-08	
0.243956383717698	0.00044925400630114256	0.0004492423453399952	1.658408192594871e-08	
0.24773649183079302	0.0004576482585741782	0.0004576364165450978	1.6701546447402555e-08	
0.2515751727802653	0.0004662506417933635	0.0004662386158712388	1.6821826280872285e-08	
0.2554733341531623	0.0004750690184805529	0.0004750568057954077	1.6944974549345195e-08	
0.2594318975996074	0.00048411168367532063	0.00048409928131155217	1.7071044941886137e-08	
0.26345179905070754	0.0004933873957478421	0.0004933748007434418	1.7200091714593113e-08	
0.2675339889398373	0.0005029054098802916	0.0005028926192260491	1.7332169690553305e-08	
0.27167943242735193	0.0005126755144901123	0.0005126625251288017	1.74673342608626e-08	
0.2758891096287819	0.0005227080709010214	0.0005226948797265678	1.7605641385798193e-08	
0.28016401584656353	0.0005330140566045368	0.0005330006604611634	1.7747147597683862e-08	
0.2845051618053608	0.0005436051124968288	0.0005435915081781872	1.7891909999673896e-08	
0.28891357389103245	0.0005544935945236229	0.0005544797787718956	1.803998627367123e-08	
0.2933902943933029	0.0005656926302205816	0.0005656785997255665	1.8191434679832508e-08	
0.29793638175219256	0.0005772161806992726	0.0005772019320974444	1.8346314061132514e-08	
0.30255291080826724	0.00058907910870066	0.0005890646385742022	1.850468385053917e-08	
0.30724097305676445	0.0006012972534206605	0.0006012825582964777	1.866660407107234e-08	
0.31200167690565833	0.0006138875129074738	0.0006138725892561706	1.883213534658371e-08	
0.3168361479377224	0.0006268679349402299	0.000626852779175062	1.9001338906301918e-08	
0.3217455291766536	0.0006402578174256675	0.0006402424259014642	1.9174276590466302e-08	
0.32673098135731937	0.0006540778194970588	0.0006540621885091089	1.9351010860025694e-08	
0.33179368320019265	0.0006683500846711393	0.0006683342104540439	1.9531604803490797e-08	
0.33693483169003946	0.0006830983776188623	0.0006830822563453473	1.971612214797165e-08	
0.3421556423589239	0.0006983482363396444	0.0006983318641193345	1.990462726696669e-08	
0.3474573495735992	0.0007141271418030044	0.000714110514681152	2.0097185191692282e-08	
0.35284120682735126	0.0007304647074438646	0.000730447821400033	2.0293861620904428e-08	
0.3583084870363649	0.0007473928912780079	0.0007473757422246989	2.0494722936329457e-08	
0.3638604828406817	0.000764946233853902	0.0007649288176351351	2.0699836208870557e-08	
0.3694985069098218	0.0007831621257908657	0.0007831444381806886	2.090926921814526e-08	
0.37522389225314035	0.0008020811092890041	0.0008020631459899451	2.1123090460314138e-08	
0.3810379925349945	0.0008217472187556883	0.0008217289753971283	2.134136916727935e-08	
0.3869421823947922	0.0008422083666038157	0.0008421898387402861	2.1564175317434418e-08	
0.39293785777200174	0.0008635167813730087	0.0008634979644823994	2.1791579653046076e-08	
0.39902643623619527	0.000885729506649142	0.0008857103961308122	2.202365369309682e-08	
0.4052093573222091	0.0009089089708642655	0.000908889562037042	2.2260469754676537e-08	
0.41148808287049476	0.0009331236400166405	0.0009331039281167019	2.2502100962188146e-08	
0.41786409737274555	0.0009584487677466578	0.0009584287479252764	2.2748621269363977e-08	
0.4243389083228771	0.0009849672601505038	0.0009849469274716392	2.3000105471793505e-08	
0.43091404657344795	0.0010127706763538382	0.001012750025791554	2.3256629226802824e-08	
0.4375910666976019	0.0010419603903888586	0.0010419394168245486	2.3518269064859082e-08	
0.4443715473566186	0.0010726489455634963	0.001072627643782884	2.3785102409487e-08	
0.45125709167315986	0.001104961639600327	0.0011049400042902123	2.4057207589449766e-08	
0.4582493276102989	0.001139038387777376	0.0011390164135220847	2.433466385654566e-08	
0.4653499083564233	0.0011750359226852163	0.0011750136039627242	2.4617551387114037e-08	
0.4725605127161014	0.001213130403778721	0.0012131077349563713	2.4905951307608732e-08	
0.4798828455070056	0.0012535205286672477	0.0012534975039970254	2.5199945690767323e-08	
0.4873186379629853	0.0012964312624453235	0.0012964078760585936	2.5499617562454193e-08	
0.49486964814338685	0.0013421183332324228	0.0013420945791340424	2.5805050904856698e-08	
0.5025376613487146	0.0013908736841277273	0.001390849556189421	2.611633064824306e-08	
0.5103244905427329	0.0014430321277332332	0.0014430076196860935	2.6433542656821035e-08	
0.5182319767811088	0.0014989795245651842	0.001498954629991128	2.675677370665789e-08	
0.5262619896466971	0.0015591629086860453	0.0015591376210080136	2.7086111455327422e-08	
0.5344164276915693	0.0016241031238394116	0.0016240774363100654	2.7421644385239208e-08	
0.5426972188858914	0.0016944107276093538	0.0016943846332979381	2.77634617383698e-08	
0.5511063210737586	0.0017708061941045228	0.0017707796858815023	2.8111653417762866e-08	
0.559645722436092	0.001854145834520203	0.0018541189050391637	2.846630986450709e-08	
0.5683174419607084	0.0019454554170076303	0.001945428058683828	2.8827521877423912e-08	
0.5771235299196736	0.0020459742927716237	0.0020459464977563287	2.9195380430252258e-08	
0.5860660683540517	0.0021572140689021194	0.0021571858290517294	2.956997643663103e-08	
0.595147171566167	0.002281037747271901	0.0022810090541102537	2.995140069367705e-08	
0.604368986619493	0.002419768170962253	0.0024197390156333013	3.033974473680222e-08	
0.6137336938462858	0.002576339270997045	0.0025763096441977274	3.073510735519569e-08	
0.6232435073630855	0.002754511203123616	0.0027544810951802326	3.1137390151766554e-08	
0.6329006755942035	0.002959183237365476	0.002959152637987109	3.1546910134935904e-08	
0.6427074818033226	0.0031968604449351783	0.003196829342955306	3.196373957106656e-08	
0.6526662446333333	0.0034763702104425817	0.003476338594111803	3.238781099346616e-08	
0.6627793186545348	0.0038099997949281542	0.0038099676516189563	3.281917384100677e-08	
0.6730490949213316	0.0042153747509317595	0.004215342067103854	3.3257825005081416e-08	
0.6834780015375548	0.004718709135520044	0.0047186758968373824	3.370369877784395e-08	
0.6940685042305437	0.005360756907417576	0.005360723099343051	3.415662595643256e-08	
0.7048231069341222	0.00620850039623585	0.0062084660060184125	3.461624921560909e-08	
0.7157443523806098	0.007380247733066347	0.007380212755981658	3.5081838809105867e-08	
0.7268348227020044	0.009106259709070159	0.00910622416910208	3.55518427322653e-08	
0.7380971400404808	0.011901295374618908	0.011901259403563826	3.602259161182857e-08	
0.7495339671683494	0.01719324471132616	0.017193208943754562	3.648351977363633e-08	
0.7611480081176202	0.030825646865672886	0.030825615751194288	3.6890520101622766e-08	
0.7729420088193235	0.10102107970750836	0.10102111621692846	3.706435515173588e-08	
0.784918757752735	0.04249306078818877	0.04249306906688331	3.838334988151748e-08	
0.7970810866046624	0.020164567039759124	0.02016459552313824	3.88178908942721e-08	
0.8094318709389453	0.01306318355275494	0.013063216972847113	3.93216928735848e-08	
0.8219740308763326	0.009618965614840212	0.009619001344664672	3.985494533804582e-08	
0.8347105317848907	0.007589169548000096	0.0075892067665212235	4.04062186385386e-08	
0.847644384981113	0.006251052626794044	0.006251090990261228	4.0971551402934166e-08	
0.8607786484418896	0.005302087457779246	0.005302126796352245	4.154929785491314e-08	
0.8741164275275125	0.004593557090160473	0.004593597311078036	4.213870778980825e-08	
0.8876608757158821	0.004043886667738735	0.004043927717252224	4.2739436124791905e-08	
0.9014151953480897	0.0036046121445582743	0.0036046539906642787	4.335134332097563e-08	
0.9153826383855528	0.0032451336694588454	0.0032451762932011715	4.397440393984609e-08	
0.9295665071788846	0.0029451801307070133	0.002945223521429239	4.460866070016906e-08	
0.9439701552486742	0.002690789926750863	0.0026908340793353	4.52541997410402e-08	
0.9585969880783669	0.0024720323524043434	0.0024720772655811504	4.591113644261645e-08	
0.9734504639194281	0.0022816495338461268	0.0022816952091124516	4.6579607026110745e-08	
0.9885340946089864	0.0021142124656571217	0.0021142589065605006	4.725976327478464e-08	
1.0038514464001433	0.001965577587540086	0.0019656247991881037	4.7951769197428736e-08	
1.01940614080515	0.0018325260274634418	0.0018325740161786153	4.86557988277457e-08	
1.0352018554516484	0.0017125176574517903	0.0017125664305222997	4.9372034766390896e-08	
1.051242324952181	0.0016035194537826483	0.0016035690192777673	5.010066719561771e-08	
1.0675313417871697	0.0015038831959453178	0.0015039335625752987	5.084189322166338e-08	
1.0840727572015847	0.0014122566789496124	0.0014123078559564548	5.1595916435525204e-08	
1.1008704821154982	0.001327518152949915	0.0013275701500196524	5.236294664206405e-08	
1.117928488048752	0.0012487271523091898	0.0012487799794989726	5.314319968457814e-08	
1.1352508080599522	0.001175087074592386	0.0011751407422673898	5.393689739158397e-08	
1.1528415377000134	0.00110591630188751	0.0011059708206637036	5.4744267573355245e-08	
1.1707048359804781	0.001040625607565772	0.001040680988255216	5.556554410570288e-08	
1.1888449263568397	0.000978700233617501	0.0009787564871730503	5.640096707333047e-08	
1.2072660977271032	0.0009196854636680786	0.0009197426011243069	5.7250783031093125e-08	
1.225972705445816	0.0008631748218945678	0.00086323285430123	5.811524539094069e-08	
1.2449691723538168	0.0008088002414071968	0.0008088591797506605	5.899461506044813e-08	
1.2642599898239333	0.0007562236952224859	0.0007562835503290133	5.988916154608412e-08	
1.2838497188228888	0.0007051298870933385	0.0007051906695056349	6.079916504457568e-08	
1.3037429909896587	0.0006552196702545605	0.000655281390069256	6.172492085575435e-08	
1.3239445097305402	0.0006062039075199521	0.0006062665741687681	6.266675012120617e-08	
1.3444590513311867	0.0005577975113834274	0.0005578611333386644	6.36250311248187e-08	
1.3652914660858761	0.0005097134117160872	0.0005097779961353279	6.460031795091893e-08	
1.386446679444272	0.000461656195626034	0.00046172174832109574	6.559400425517553e-08	
1.4079296931759626	0.0004133151756533106	0.00041338168623530506	6.659462773269454e-08	
1.4297455865530366	0.000364356578029031	0.00036442404815275817	6.761880984751288e-08	
1.451899517550985	0.00031441492570046724	0.00031448334124674256	6.866465364624467e-08	
1.4743967240682132	0.0002630840125607227	0.00026315333183837304	6.972741684405896e-08	
1.4972425251644468	0.00020991086441275164	0.00020998099237526014	7.080831155782258e-08	
1.5204423223183279	0.00015440943614965287	0.00015448011567112632	7.190790871010412e-08	
1.5440016007044985	9.620623167730545e-05	9.627645857508258e-05	7.302664753090904e-08	
1.5679259304904682	3.705498206305848e-05	3.7113699505531605e-05	7.416493263991713e-08	
1.5922209681535842	4.229303307276395e-05	4.2223936239257825e-05	7.532316079921613e-08	
1.6168924578184014	0.00011343467280847885	0.0001133583796796356	7.650173038667135e-08	
1.6419462326147771	0.00019530503084761271	0.00019522734196939393	7.770104545672112e-08	
1.667388216057011	0.000288075811539017	0.0002879970750681082	7.892151796890236e-08	
1.6932244234443516	0.00039464873278774893	0.00039456902381385166	8.016356997653072e-08	
1.7194609632832076	0.0005194382398463763	0.000519357611001803	8.142763893715036e-08	
1.7461040387313935	0.0006689798087916007	0.0006688983314007727	8.271420266450333e-08	
1.7731599490647525	0.0008532628049250072	0.0008531805900842805	8.402397662126341e-08	
1.8006350911665105	0.0010883250395854985	0.0010882422695398372	8.535517276071426e-08	
1.828535961039703	0.0014016364654441124	0.0014015534433080763	8.67117036134452e-08	
1.8568691553430368	0.0018444796742921657	0.0018443969543887099	8.809216605801162e-08	
1.885641372950552	0.0025247915699753453	0.0025247102833657396	8.949692996845879e-08	
1.9148594165354507	0.0037144571170139766	0.0037143800613269004	9.092598741691784e-08	
1.9445301941784663	0.006340609452953637	0.006340546418447494	9.237800787061384e-08	
1.974660721001155	0.016280233411130003	0.016280253887847613	9.38429882609523e-08	
2.0052581208244957	0.020716580551825903	0.02071657065216105	9.540812349834057e-08	
2.036329627853186	0.007933045586390795	0.007933136073434995	9.693521735576228e-08	
2.067882588386045	0.004924114010529559	0.004924212379192618	9.849591511102283e-08	
2.0999244625529108	0.003623371347639065	0.003623470719435893	1.0008738521736912e-07	
2.132462826078452	0.0028967745020151495	0.002896872924487756	1.0170847991443866e-07	
2.1655053720733157	0.002429932033423466	0.002430027443458296	1.0335912167768574e-07	
2.199059912853022	0.0021008897305028465	0.0021009777782173083	1.0503962125326764e-07	
2.2331343817850464	0.0018498447663448257	0.0018499121794919473	1.067511267979055e-07	
2.267736835164523	0.0016317981570314994	0.0016317777652317441	1.0850076139797038e-07	
2.302875454119006	0.0016458978886482172	0.0016458203066623813	1.1022862001106965e-07	
2.3385585465427567	0.0014820475952822133	0.0014821374584978887	1.1199666624998193e-07	
2.3747945490609914	0.001356705150858898	0.0013568189458401372	1.1379499001894929e-07	
2.411592029024571	0.001259142976853376	0.001259246656852005	1.1557590886634522e-07	
2.4489596865355954	0.0011749958319738926	0.001175035669866671	1.1726023141897931e-07	
2.4869063565043885	0.0011090748418332178	0.0011091833073725828	1.198173385002143e-07	
2.5254410107383527	0.0010616000444637135	0.0010617004851406616	1.2176428596036694e-07	
2.564572760063192	0.0009992449023474973	0.0009991499372942916	1.2151774267157254e-07	
2.604310856476998	0.0009625572924581051	0.000962472447273333	1.2705425200055918e-07	
2.6446646953377266	0.0009145720982246912	0.0009146176588425142	1.289100018403899e-07	
2.6856438175845567	0.0008727014385837741	0.0008727878706598714	1.3092347456060252e-07	
2.727257911993673	0.0008346660505394094	0.0008347712777378938	1.330586495934971e-07	
2.769516817469004	0.0007995914774873954	0.0007997078352773677	1.3527597652165108e-07	
2.812430525368455	0.0007669440599680039	0.0007670681335155935	1.375603415343438e-07	
2.8560091818661824	0.0007363288593187956	0.0007364588805916044	1.3990549621264713e-07	
2.9002630903514777	0.0007074272031575275	0.0007075621632902538	1.4230889354632036e-07	
2.945202713864811	0.000679968484484782	0.0006801077686448943	1.4476976546192213e-07	
2.9908386775716385	0.0006537135893911686	0.00065385680549593	1.4728830538118482e-07	
3.0371817712745264	0.0006284430619440523	0.0006285899520011575	1.4986528254156297e-07	
3.0842429519642045	0.000603947173307897	0.0006040975637259288	1.5250184526417654e-07	
3.1320333464101533	0.0005800162776618048	0.0005801700493261925	1.5519941481529505e-07	
3.180564253791325	0.0005564301090500046	0.0005565871778468454	1.579596261500126e-07	
3.2298471483676323	0.000532944449646448	0.0005331047524097722	1.6078429458440871e-07	
3.2798936821928324	0.0005092728865050595	0.0005094363692070087	1.6367539779718847e-07	
3.3307156878694446	0.0004850598915615501	0.00048522649707260997	1.6663506762230136e-07	
3.3823251813463506	0.0004598385003171899	0.00046000815241059486	1.6966558887517725e-07	
3.43473436475976	0.00043295978046829553	0.000433132358226279	1.7276940425509142e-07	
3.487955629318178	0.0004034680823497473	0.00040364337212619804	1.759491261737552e-07	
3.542001558232087	0.0003698654125929581	0.0003700430041786162	1.7920755925175298e-07	
3.5968849296890193	0.0003296313604197732	0.00032981038386774417	1.8254774404929724e-07	
3.6526187198747286	0.0002781581940482618	0.00027833648374513657	1.8597305258290128e-07	
3.7092161060411786	0.0002062574313905053	0.00020642756845548984	1.89487437884504e-07	
3.7666904696220658	9.95578191450401e-05	9.965646111862815e-05	1.9309627203927798e-07	
3.8250553993966134	0.00021557558933525437	0.00021538056588702947	1.9681053204777763e-07	
3.884324694702404	0.0012963607780698103	0.0012963528627455113	2.0068208406657352e-07	
3.9445123686979775	0.0020162856193771325	0.0020162309265228735	2.0440331699658314e-07	
4.005632651675993	0.0010563867788939965	0.0010565447782201933	2.0842367485064588e-07	
4.067699994427721	0.0008011513051355176	0.0008013448371589258	2.125492219986168e-07	
4.130729071659682	0.0006823293182708863	0.0006825370210338939	2.167849402800973e-07	
4.194734785463209	0.0006112923393883976	0.0006115087754371283	2.2113942404956224e-07	
4.259732268837781	0.0005624454629628699	0.0005626686557690068	2.2561937655644918e-07	
4.325736889268946	0.0005257115539684272	0.0005259406369331677	2.302311673013118e-07	
4.392764252361694	0.0004963202474520869	0.0004965547977427537	2.3498129862388953e-07	
4.460830205530115	0.0004717141516767045	0.00047195394849293664	2.398765881255033e-07	
4.5299508417442365	0.00045038994690453236	0.0004506348662913845	2.4492426746700163e-07	
4.600142503334918	0.0004313955776122893	0.0004316455381878502	2.501320555861893e-07	
4.671421785857698	0.00041408635888884207	0.00041434128737378756	2.555082280172524e-07	
4.743805542016518	0.00039799480283967607	0.0003982546053863284	2.6106169492902604e-07	
4.817310885648243	0.0003827537517015428	0.00038301828218533613	2.66802102239844e-07	
4.891955195768907	0.0003680441687960958	0.0003683131849869762	2.727399833940043e-07	
4.967756120682691	0.0003535509128359567	0.0003538240062532586	2.7888703032411573e-07	
5.044731582154526	0.00033891208144496625	0.00033918855282346597	2.8525668633279157e-07	
5.122899779647386	0.00032364075280865313	0.000323919369228203	2.918657897607166e-07	
5.202279194625215	0.00030697298429677546	0.0003072514524850341	2.9874072431449044e-07	
5.282888594922542	0.00028751499411527713	0.0002877886528323676	3.059539447101063e-07	
5.364747039181794	0.00026226504004174425	0.0002625225822950434	3.138636401096855e-07	
5.447873881359371	0.00022325539798315663	0.000223460022318248	3.2045395148159585e-07	
5.532288775301544	0.00014655941351006884	0.00014650351560333518	3.284465694976561e-07	
5.618011679391243	0.0005925710759962692	0.0005928818614338891	3.3672158914834496e-07	
5.705062861266868	0.0005055957709204417	0.0005058121601216075	3.45699345443996e-07	
5.793462902614208	0.0003911852494594695	0.000391534315447185	3.546713653983549e-07	
5.883232704032601	0.0003441691400986005	0.0003445248999495835	3.6363968001534855e-07	
5.974393489976511	0.00031145798358905077	0.0003117373286954244	3.7309361195728623e-07	
6.06696681377367	0.0002741933095539531	0.00027382427820986523	3.812999778795915e-07	
6.160974562720967	0.0003305112367897376	0.0003303734195720573	3.9705313499168644e-07	
6.25643896325932	0.0003003783611008772	0.00030065933519702616	4.07888142170037e-07	
6.353382586228693	0.0002838726084716386	0.00028424445293863474	4.196435997858703e-07	
6.451828352204593	0.0002712851221400213	0.0002716964213741762	4.3217172450342894e-07	
6.551799536917215	0.00026043539261923253	0.0002608719461192436	4.4544314988406463e-07	
6.653319776754563	0.0002505362281943619	0.0002509926832371303	4.5948583145825564e-07	
6.756413074350862	0.00024119740578091545	0.0002416713121683687	4.7434843345676923e-07	
6.861103804261538	0.00023217593033531784	0.00023266589904557611	4.900899536059067e-07	
6.9674167187261515	0.0002232865490376853	0.0002237914469432426	5.067752884589455e-07	
7.075376953520617	0.00021435641869391574	0.00021487480551724738	5.244715198249494e-07	
7.1850100339000935	0.00020518859283380413	0.00020571803857310746	5.432423874916194e-07	
7.2963418806339915	0.00019551275232912248	0.00019604861719153707	5.631378750196845e-07	
7.40939881613446	0.0001848884419955697	0.00018542115223456554	5.841726328945352e-07	
7.5242075706798515	0.00017246163153842027	0.0001729693731399584	6.062773632911896e-07	
7.640795288734611	0.00015619266866535872	0.0001566166561853266	6.291759607177354e-07	
7.759189535367103	0.00012963904914599052	0.00012976333746770547	6.520257900273504e-07	
7.879418302766868	0.00010065406820092078	0.00010026206814129437	6.730795124576451e-07	
8.001510016862884	0.0002595296561245415	0.00026009213075637975	6.838255346241797e-07	
8.125493544044346	0.00019820235161833877	0.00019883345621058118	7.054198415626812e-07	
8.251398197985628	0.00017104349125812135	0.00017115457264672265	8.304333122110618e-07	
8.379253746576957	0.00014792056457752048	0.0001485477595276457	8.551826475031164e-07	
8.509090418962503	0.0001262973375623022	0.00012702348933475773	8.011172845410215e-07	
8.640938912687513	0.00010122066868168554	0.00010204029707802989	8.484632189595696e-07	
8.774830400956196	6.76103312594115e-05	6.844597966229017e-05	8.359732420785505e-07	
8.910796540002062	2.7124891742690222e-05	2.7531977194656513e-05	7.587049711661715e-07	
9.048869476572474	0.00013986932948006556	0.00013952088867153953	9.239523154157825e-07	
9.189081855529167	0.0008256959757169457	0.0008210780925921654	6.347640321528142e-06	
9.331466827566528	0.0006503051753907278	0.0006509444592977142	6.3669209435364076e-06	
9.476058057049498	0.00037799184433082953	0.0003835976726625994	5.813976283097319e-06	
9.622889729972897	0.0002965483526475446	0.00029778667021160184	1.3317903354771577e-06	
9.771996562044086	0.0002501715521176974	0.00025386830891675126	3.92933985057602e-06	
9.923413806890872	0.00021952101034425676	0.00022548155414887642	6.014040314893968e-06	
10.0771772643966	0.00019332598875540844	0.00020401472986940802	1.0778644339933332e-05	
10.233323289164382	0.00017106916155184914	0.00018531186649532966	3.48916908333202e-05	
10.391888799112495	0.00018030815021704316	0.00016586485163368832	1.4603900265916318e-05	
10.552911284202958	0.00014498563901714837	0.0001389863176706335	6.852172869650478e-06	
10.716428815305356	0.00011262043050454749	0.00011705863190182873	4.474830780549439e-06	
10.882480053198018	0.0002718172190019801	0.0002738334509247188	3.042649202387167e-06	
11.051104257708666	0.0002085811149136102	0.00020752465769329178	2.3849793857990957e-06	
11.222341296996655	0.00018554279990087746	0.00018416614332195593	1.9391727837465757e-06	
11.39623165697915	0.00017192246953552038	0.0001706038643973627	1.6189024392826112e-06	
11.572816450903245	0.00016196200982530691	0.0001607652384702922	1.377909770209661e-06	
11.752137429066462	0.0001538666470021323	0.00015279472967207294	1.189551006932272e-06	
11.93423698868786	0.00014688543253964015	0.00014592804847051027	1.037596764018231e-06	
12.119158183932093	0.00014064131684517607	0.00013978638938756818	9.115491229154536e-07	
12.306944736088793	0.00013491976516873913	0.0001341566739953214	8.041477295466935e-07	
12.497641043909683	0.00012958677895743686	0.00012890745160269102	7.098519776913669e-07	
12.691292194105861	0.00012455175667321408	0.0001239516941992306	6.235408577039196e-07	
12.887943972007742	0.00011974720794151237	0.00011922844997835363	5.382953143290468e-07	
13.08764287239018	0.00011510875961990277	0.00011469299142944584	4.38211086334893e-07	
13.290436110465315	0.00011054940903671502	0.00011031114164397459	4.319059674312011e-07	
13.496371633045765	0.00010668162419316786	0.00010605580267411466	6.449358920827893e-07	
13.705498129880782	0.00010239046694064705	0.00010190470669114165	4.911592236180267e-07	
13.917865045168076	9.825272368134939e-05	9.783886844887842e-05	4.169014226194794e-07	
14.133522589243995	9.42027649058707e-05	9.384143897856462e-05	3.6319609685900284e-07	
14.35252175045488	9.021405585029145e-05	8.989676851900226e-05	3.184097079656139e-07	
14.574914307212275	8.626753185096529e-05	8.598953286945408e-05	2.786252343994345e-07	
14.800752840235097	8.234546965572044e-05	8.210378011196329e-05	2.419972622702926e-07	
15.030090744981337	7.84288842311273e-05	7.822171123029334e-05	2.0729881894765655e-07	
15.262982244272472	7.449678817961672e-05	7.432189063332277e-05	1.7502448443230394e-07	
15.499482401113475	7.052167554515165e-05	7.037631255606053e-05	1.453637093670037e-07	
15.739647131711472	6.645888085175656e-05	6.634511835776891e-05	1.137707006009098e-07	
15.98353321869612	6.224900522275514e-05	6.21661756577797e-05	8.284026665657114e-08	
16.23119832454485	5.778441816070845e-05	5.773231386954919e-05	5.2112454860164045e-08	
16.482701005216104	5.2856501509832506e-05	5.283486410155654e-05	2.261907890540986e-08	
16.738100723993853	4.6990410732855824e-05	4.6997722190960914e-05	1.9904387910893274e-08	
16.997457865546615	3.883683848901286e-05	3.886385485145617e-05	5.1899776975309625e-08	
17.26083375020432	2.447450727357991e-05	2.4434227545656583e-05	8.952499110022656e-08	
17.528290648456405	0.00010400069419405423	0.00010390492964247858	1.326529508068305e-07	
17.799891795674554	6.491298687189543e-05	6.50380413246922e-05	1.873022116761621e-07	
18.075701407063548	5.108610225592947e-05	5.1347321144173166e-05	2.7072261733198387e-07	
18.35578469284383	4.3713061690163306e-05	4.3843407579515e-05	2.4017454309216537e-07	
18.64020787366921	3.797695282299322e-05	3.817580763419165e-05	2.0592744934326548e-07	
18.929038196283646	3.2956446092386684e-05	3.3266882229437606e-05	3.15866819971228e-07	
19.222343949420477	2.8310702197937385e-05	2.8725009257652906e-05	4.1704826198739153e-07	
19.52019447994806	2.3834128752637792e-05	2.4371883481353445e-05	5.385274972719174e-07	
19.822660209265607	1.9408039185826412e-05	2.011279447203075e-05	7.047738896514249e-07	
20.12981264995304	1.4930843715651446e-05	1.5891375491271933e-05	9.636015505077108e-07	
20.441724422678867	1.0247983844040259e-05	1.167175982136409e-05	1.4507583627772322e-06	
20.75846927337004	5.010262961348451e-06	7.434350489871327e-06	2.7826133638177334e-06	
21.08012209064783	1.0011619078732933e-05	3.2131326297196547e-06	8.493616487048474e-06	
21.406758923533914	2.049443547224883e-06	1.6907560843034497e-06	2.329825708143685e-06	
21.738456999430788	4.546773572931061e-06	5.919866704087963e-06	1.5662969057470223e-06	
22.075294742380795	9.59357505815819e-06	1.0476052458374397e-05	8.944179788297021e-07	
22.417351791608088	1.4602880844338968e-05	1.5184248020528815e-05	5.819922764184659e-07	
22.764709020347887	1.9661179143152542e-05	2.0047100129986896e-05	3.864288465723764e-07	
23.1174485549675	2.484255942855013e-05	2.5080745021983973e-05	2.420590318985955e-07	
23.47565379438362	3.019265652051887e-05	3.0305661779204202e-05	1.2613967839880544e-07	
23.839409429780538	3.574934437603067e-05	3.574541510443261e-05	6.328988863167811e-08	
24.20880146463373	4.1549992246646736e-05	4.142670749548395e-05	1.3991408702255865e-07	
24.583917235044	4.7635779090702685e-05	4.737982435296544e-05	2.6410148567205995e-07	
24.964845430386426	5.405616661348536e-05	5.363929168439692e-05	4.2094710464568813e-07	
25.351676114279368	6.087666667039284e-05	6.024472311029127e-05	6.332938324699742e-07	
25.744500745878433	6.819805745612543e-05	6.724188374890175e-05	9.561738420023484e-07	
26.143412201500308	7.622128936004668e-05	7.468402698703722e-05	1.5420865035752327e-06	
26.548504796581717	8.55737221179086e-05	8.263358725839218e-05	3.0165308611044073e-06	
26.959874307978602	9.677875683395572e-05	9.116434631704063e-05	1.0602936112267278e-05	
27.377617996610834	9.605283168475108e-05	0.0001003642389542798	4.634863911179997e-06	
27.801834630457815	0.00010806766957332607	0.00011033903556691096	2.296049091811206e-06	
28.232624507910387	0.00011968934751741	0.00012121724743942762	1.5307813304100805e-06	
28.670089481484574	0.0001320135785963333	0.00013315676966855808	1.1432385739539223e-06	
29.114332981902788	0.00014545572241775627	0.00014635404801215124	8.987660994912647e-07	
29.565460042548164	0.00016035417287002028	0.0001610570063720588	7.039986660918013e-07	
30.0235773242978	0.00017709431583456405	0.00017758374966136075	4.973799001878725e-07	
30.488793140740842	0.0001957591314933235	0.0001963504668257138	6.018381257515202e-07	
30.961217483787163	0.0002173061266742113	0.00021791466923528127	6.112217978004893e-07	
31.440962049673153	0.00024256202312647102	0.00024304550833890057	4.921021224888883e-07	
31.928140265370157	0.0002724568000896493	0.00027284566483663943	4.0182425378000506e-07	
32.42286731540228	0.00030870312897178054	0.00030898203687717055	2.967322570019476e-07	
32.925260169079685	0.00035405026621657294	0.000354181296389887	1.6357407084234856e-07	
33.435437608153904	0.0004132503232962005	0.00041351908030185305	2.9607190344951075e-07	
33.95352025490161	0.0004986268948671151	0.0004989691203691889	3.747567570517151e-07	
34.479630600643624	0.0006558136175277639	0.0006559080418421766	2.83379033997752e-07	
35.01389303470575	0.0005731452929799903	0.0005732641167357284	2.1974302545577183e-07	
35.556433873828425	0.0006387007899493394	0.0006387120765209328	1.6804635734206125e-07	
36.107381392031996	0.0009291803381320088	0.0009292167013257506	1.3385833653326257e-07	
36.666865850944866	0.0013972333549421654	0.0013972327898030422	1.4642157594338967e-07	
37.23501953060145	0.002504748496504094	0.002504745839811998	2.322850273335569e-07	
37.81197676071744	0.0077880543234848595	0.007788466016400313	4.125841995917537e-07	
38.397873952449665	0.004526287220295343	0.004527000309164966	8.191986900358498e-07	
38.99284963064802	0.0020538857406437795	0.0020554808514592474	2.4901392763709164e-06	
39.59704446660722	0.0013283275210519692	0.0013276990687332991	6.827869599053674e-07	
40.21060131132589	0.0009857318799460345	0.0009844872674234387	1.6797930383106787e-06	
40.83366522928125	0.0007850124222940557	0.0007846137013331547	4.2298133338163986e-07	
41.46638353272696	0.0006527089355577542	0.0006533951474617796	8.08209841626785e-07	
42.108905816522395	0.0005625183449648098	0.00056022728334033	2.462197101987225e-06	
42.76138399350171	0.0004913686810436119	0.0004902157876294068	1.2017134578558443e-06	
43.42397233039088	0.00043583582946316615	0.00043516769247906766	8.243011478329427e-07	
44.096827484281306	0.00039042822213623964	0.0003900680268980898	5.135579941584552e-07	
44.78010853966855	0.0003513886790038286	0.000351401192349543	5.464019795383391e-07	
45.47397704606499	0.0003160587533162714	0.0003159562943772965	1.2198185565568727e-07	
46.17859705619533	0.0002785982026267682	0.00027857345023756555	7.846875922112016e-07	
46.894135164783904	0.0002611378038749051	0.0002618289948777892	6.920618778373029e-07	
47.62076054794297	0.00019935910202200245	0.00020080958600988052	1.8010636526404995e-06	
48.35864500317141	0.0003785808281564605	0.0003785394325661028	1.2404432912293586e-06	
49.10796298997312	0.0003003361849352553	0.0003009781536881529	6.791082533957082e-07	
49.86889167110482	0.0002681610183924604	0.00026858548336018484	6.06793726206429e-07	
50.641610954463076	0.00024746844582326365	0.0002478596406000561	1.254089720245254e-06	
51.42630353562007	0.00023228625224509399	0.00023196046384134768	5.263005992448479e-07	
52.22315494101898	0.0002186107933864333	0.0002186475835302052	5.24776542940216e-07	
53.03235357183818	0.00020766101112718404	0.00020684534138536902	1.0465648579955798e-06	
53.854090748535334	0.00019629701267256935	0.0001957375566449837	5.810595949401168e-07	
54.688560756081706	0.00018457911912467262	0.0001840311331735544	5.543677313657769e-07	
55.53596088989733	0.00016748822317748518	0.0001673617454577639	4.7243805090985503e-07	
56.39649150249797	0.00020192819391616493	0.0002023046020382907	4.260031574528172e-07	
57.27035605086487	0.0001818367186897276	0.00018185214026833054	5.437836183091185e-07	
58.15776114454846	0.00017167301572877108	0.00017144126928803026	3.8384031173666306e-07	
59.05891659451753	0.00016417730066893959	0.00016395260119856213	3.32786066144945e-07	
59.974035462765215	0.00015787755377609858	0.00015768113937624694	2.9592451093983877e-07	
60.90333411268367	0.00015222133099032593	0.00015212275792566155	3.1904821027142695e-07	
61.847032260219336	0.00014750545160809739	0.00014706536688872298	5.104252595165235e-07	
62.80535302582078	0.0001427408491178554	0.00014239709173932393	3.7851269730194454e-07	
63.778522987191536	0.00013835886909939146	0.00013804912063086771	3.3821327300441926e-07	
64.76677223286032	0.000134265616620163	0.00013397436328279816	3.15841447963162e-07	
65.77033441658139	0.00013041649219132958	0.00013013809590778063	2.99976317089608e-07	
66.78944681257751	0.00012678156416818094	0.0001265133286665663	2.8734522443902366e-07	
67.82435037163955	0.00012333788915199148	0.00012307827809078582	2.766455197900789e-07	
68.87528977809474	0.00012006685050393332	0.0001198148741563067	2.672438077603896e-07	
69.94251350765792	0.00011695285783746425	0.00011670781843032135	2.5878733059788054e-07	
71.02627388617911	0.00011398258506944787	0.0001137439562412985	2.510593664193143e-07	
72.12682714930152	0.00011114447455996476	0.00011091183843441731	2.439165603694641e-07	
73.24443350304374	0.00010842839173488682	0.00010820140344431721	2.3725851109576625e-07	
74.37935718532088	0.00010582537271901068	0.00010560373910818806	2.3101165668447295e-07	
75.53186652841877	0.00010332743320767172	0.00010311089935795147	2.2512011498717398e-07	
76.7022340224364	0.00010092741963258095	0.00010071575994092345	2.1954016795766245e-07	
77.89073637971123	9.861889066207194e-05	9.841190269887201e-05	2.1423677647810496e-07	
79.09765460024283	9.639602113567115e-05	9.619352126748537e-05	2.0918128657080963e-07	
80.32327403813038	9.425352301716454e-05	9.405534319076341e-05	2.0434986611265442e-07	
81.5678844690394	9.218657953579746e-05	9.199256485083514e-05	1.997224067999754e-07	
82.83178015871405	9.019078973351246e-05	9.000079656608315e-05	1.9528173238580423e-07	
84.11525993255103	8.826212135061268e-05	8.807601587158472e-05	1.9101301447832728e-07	
85.41862724625115	8.639687048228813e-05	8.621452746518164e-05	1.8690333265805982e-07	
86.74219025756646	8.459162679667496e-05	8.441292864242903e-05	1.8294133725863177e-07	
88.08626189915832	8.284324336712183e-05	8.266807929448259e-05	1.7911698668241332e-07	
89.45115995258467	8.11488103665159e-05	8.097707573113312e-05	1.7542133982979493e-07	
90.83720712343391	7.950563201933812e-05	7.933722773449667e-05	1.7184638995886753e-07	
92.24473111762269	7.791120632072684e-05	7.774603835951139e-05	1.6838493015896828e-07	
93.67406471887617	7.636320712030746e-05	7.620118608388593e-05	1.650304432751429e-07	
95.1255458674087	7.48594682382854e-05	7.470050897852763e-05	1.6177701098058221e-07	
96.59951773982377	7.339796933685602e-05	7.324199062409787e-05	1.5861923801188693e-07	
98.09632883025184	7.197682331468069e-05	7.182374754337257e-05	1.5555218853853776e-07	
99.61633303274554	7.059426502844856e-05	7.044401795488563e-05	1.525713323339702e-07	
101.15988972495167	6.92486411752184e-05	6.910115168266311e-05	1.4967249893354916e-07	
102.72736385307937	6.793840119368698e-05	6.77936010810553e-05	1.4685183835495185e-07	
104.31912601818526	6.666208906281563e-05	6.65199128537728e-05	1.4410578724916242e-07	
105.93555256379533	6.541833589317608e-05	6.527872066301981e-05	1.4143103957783145e-07	
107.57702566488457	6.420585322058813e-05	6.406873843872215e-05	1.3882452108750084e-07	
109.24393341823551	6.302342692360833e-05	6.288875430975188e-05	1.362833669875552e-07	
110.93666993419627	6.186991169659298e-05	6.17376250891495e-05	1.338049023472629e-07	
112.65563542986153	6.074422601870906e-05	6.0614271253945906e-05	1.3138662481187536e-07	
114.40123632369622	5.9645347566667784e-05	5.951767236754631e-05	1.2902618930711054e-07	
116.17388533162597	5.8572309025301226e-05	5.844686289895335e-05	1.2672139445589387e-07	
117.9740015646163	5.752419425557333e-05	5.7400928398551436e-05	1.2447017047619166e-07	
119.802010627764	5.6500134784341644e-05	5.6379001994879234e-05	1.2227056836471642e-07	
121.65834472092367	5.549930658428448e-05	5.53802611808977e-05	1.201207502025313e-07	
123.54344274089367	5.452092711596975e-05	5.440392486181042e-05	1.1801898044126107e-07	
125.45775038518534	5.3564252607150405e-05	5.3449250639588595e-05	1.159636180510674e-07	
127.40172025740017	5.2628575547086225e-05	5.251553231205931e-05	1.1395310942737827e-07	
129.3758119742398	5.171322237607393e-05	5.1602097566789796e-05	1.1198598196796558e-07	
131.3804922741741	5.0817551352459177e-05	5.0708305852085306e-05	1.1006083824414649e-07	
133.41623512779302	4.9940950581246726e-05	4.9833546409254725e-05	1.081763507002316e-07	
135.48352184986857	4.9082836190051244e-05	4.897723645192072e-05	1.0633125682298599e-07	
137.58284121315285	4.824265063956929e-05	4.813881947958397e-05	1.0452435473142099e-07	
139.71468956393986	4.741986115702809e-05	4.73177637139227e-05	1.0275449914307107e-07	
141.879570939417	4.6613958282197845e-05	4.651356064743811e-05	1.0102059767752078e-07	
144.07799718683648	4.58244545165611e-05	4.57257236950587e-05	9.932160746385168e-08	
146.31048808453184	4.505088306713077e-05	4.4953786940213495e-05	9.765653202189766e-08	
148.57757146481032	4.429279667720755e-05	4.419730396768119e-05	9.602441839037311e-08	
150.87978333874923	4.354976653708527e-05	4.345584677623768e-05	9.442435447912458e-08	
153.2176680229263	4.282138126835197e-05	4.272900476476302e-05	9.285546662395577e-08	
155.5917782681133	4.210724597601156e-05	4.2016383786044115e-05	9.131691732569996e-08	
158.00267538996428	4.140698136316565e-05	4.131760526302336e-05	8.98079031566371e-08	
160.45092940172842	4.07202229034613e-05	4.063230536270775e-05	8.832765281996937e-08	
162.9371191490193	4.004662006692788e-05	3.996013422337072e-05	8.687542534845319e-08	
165.46183244667284	3.9385835595203886e-05	3.930075523105508e-05	8.545050843034318e-08	
168.02566621772516	3.873754482249623e-05	3.865384434172644e-05	8.405221685196325e-08	
170.6292266345446	3.810143503892179e-05	3.801908944573313e-05	8.267989104726086e-08	
173.27312926215015	3.7477204893160815e-05	3.739618977150816e-05	8.133289574541257e-08	
175.9579992037507	3.686456383160462e-05	3.678485532570068e-05	8.001061870863222e-08	
178.68447124853947	3.626323157140936e-05	3.618480636715377e-05	7.871246955292359e-08	
181.45319002177868	3.5672937605076946e-05	3.5595772912353654e-05	7.743787864540562e-08	
184.2648101372089	3.509342073437311e-05	3.5017494270164626e-05	7.61862960720998e-08	
187.11999635182175	3.4524428631566035e-05	3.4449718603836404e-05	7.495719067105303e-08	
190.019423723029	3.3965717426126296e-05	3.389220251842864e-05	7.37500491254214e-08	
192.9637777682679	3.34170513151725e-05	3.334471067193913e-05	7.256437511273486e-08	
195.95375462707955	3.2878202196078124e-05	3.280701540855504e-05	7.139968850547276e-08	
198.99006122569847	3.234894931977546e-05	3.227889641256485e-05	7.025552461983686e-08	
202.0734154441926	3.1829078963401935e-05	3.176014038157932e-05	6.913143350882542e-08	
205.20454628619316	3.1318384121035016e-05	3.125054071780927e-05	6.802697929698415e-08	
208.38419405125447	3.081666421135391e-05	3.074989723624107e-05	6.694173955333514e-08	
211.6131105098844	3.032372480115066e-05	3.0258015888634e-05	6.587530470014547e-08	
214.892059081287	2.9839377343691914e-05	2.9774708502342356e-05	6.482727745538556e-08	
218.22181501385919	2.9363438931002557e-05	2.9299792533035454e-05	6.379727230602052e-08	
221.60316556848443	2.8895732059209466e-05	2.8833090830455214e-05	6.278491501041434e-08	
225.03691020466627	2.843608440614358e-05	2.8374431416410628e-05	6.178984212803935e-08	
228.5238607695462	2.7984328620454018e-05	2.7923647274264545e-05	6.081170057441317e-08	
232.06484168985054	2.7540302121539823e-05	2.748057614921933e-05	5.985014719981086e-08	
235.66069016681035	2.7103846909652344e-05	2.7045060358755492e-05	5.890484839025415e-08	
239.3122563741041	2.6674809385564395e-05	2.6616946612620528e-05	5.797547968943047e-08	
243.0204036588648	2.6253040179243885e-05	2.6196085841806866e-05	5.706172543981731e-08	
246.78600874580337	2.583839398700636e-05	2.5782333035993834e-05	5.6163278442486254e-08	
250.60996194449422	2.543072941665562e-05	2.5375547088963897e-05	5.527983963399189e-08	
254.4931673598731	2.502990884015403e-05	2.4975590651535644e-05	5.441111777934962e-08	
258.43654310599635	2.4635798253393504e-05	2.4582329991585123e-05	5.355682918031037e-08	
262.4410215231124	2.4248267142666148e-05	2.419563486075524e-05	5.2716697397842284e-08	
266.507549398097	2.3867188357458784e-05	2.3815378367477935e-05	5.1890452988220795e-08	
270.63708818830384	2.3492437989219703e-05	2.3441436855958463e-05	5.107783325160347e-08	
274.8306142488838	2.312389525576781e-05	2.3073689790792123e-05	5.027858199265428e-08	
279.08911906362675	2.2761442391035183e-05	2.271201964690515e-05	4.9492449292429785e-08	
283.4136094793798	2.2404964539852964e-05	2.23563118045302e-05	4.871919129087097e-08	
287.80510794409827	2.2054349657508367e-05	2.2006454448944678e-05	4.795856997929248e-08	
292.26465274858515	2.1709488413817272e-05	2.166233847471674e-05	4.721035300240374e-08	
296.7932982719762	2.137027410147224e-05	2.1323857394219373e-05	4.647431346916861e-08	
301.3921152310292	2.1036602548440237e-05	2.099090725018692e-05	4.575022977230657e-08	
306.0621909332746	2.070837203419783e-05	2.066338653210268e-05	4.503788541555912e-08	
310.80462953409153	2.0385483209604066e-05	2.034119609621753e-05	4.433706884875264e-08	
315.6205522977641	2.006783902022321e-05	2.002423908901261e-05	4.364757330987331e-08	
320.5110978625849	1.975534463292028e-05	1.9712420873928963e-05	4.29691966739984e-08	
325.47742251006514	1.944790736556262e-05	1.9405648961197787e-05	4.230174130866327e-08	
330.52070043831674	1.914543661967045e-05	1.910383294061455e-05	4.164501393527229e-08	
335.6421240396705	1.8847843815868115e-05	1.8806884417108826e-05	4.099882549637974e-08	
340.8429041825955	1.8555042331996454e-05	1.851471694897059e-05	4.03629910283837e-08	
346.1242704979875	1.826694744375424e-05	1.8227245988601166e-05	3.973732953950126e-08	
351.4874716698928	1.79834762677444e-05	1.7944388825664682e-05	3.9121663892623284e-08	
356.9337757307372	1.770454770680726e-05	1.7666064532522572e-05	3.8515820692907336e-08	
362.46447036112943	1.7430082397529982e-05	1.7392193911840367e-05	3.7919630179845535e-08	
368.08086319431027	1.716000265982714e-05	1.7122699446261994e-05	3.733292612360122e-08	
373.7842821253185	1.6894232448493174e-05	1.685750525005248e-05	3.675554572531942e-08	
379.57607562494815	1.6632697306632987e-05	1.659653702261544e-05	3.618732952136947e-08	
385.45761305857025	1.637532432088189e-05	1.633972200379684e-05	3.5628121291128124e-08	
391.43028500989345	1.6122042078330938e-05	1.6086988930890877e-05	3.507776796847571e-08	
397.49550360974456	1.587278062507789e-05	1.583826799726891e-05	3.4536119556337084e-08	
403.6547028699399	1.5627471426328816e-05	1.5593490812556062e-05	3.40030290445994e-08	
409.9093390223323	1.538604732797877e-05	1.5352590364284295e-05	3.347835233097563e-08	
416.26089086311043	1.5148442519603946e-05	1.5115500980954531e-05	3.2961948144693924e-08	
422.71086010243414	1.4914592498801264e-05	1.4882158296443622e-05	3.2453677973109494e-08	
429.2607717194863	1.4684434036814533e-05	1.4652499215695822e-05	3.195340599069214e-08	
435.91217432302693	1.4457905145389651e-05	1.4426461881640875e-05	3.14609989907578e-08	
442.6666405175339	1.4234945044803936e-05	1.4203985643284278e-05	3.097632631942358e-08	
449.52576727501685	1.401549413301789e-05	1.3985011024917887e-05	3.049925981194179e-08	
456.4911763125926	1.3799493955899949e-05	1.3769479696401563e-05	3.002967373120968e-08	
463.56451447591087	1.3586887178477407e-05	1.3557334444469237e-05	2.956744470829402e-08	
470.74745412852144	1.3377617557169142e-05	1.3348519145014856e-05	2.911245168508396e-08	
478.04169354727435	1.3171629912957732e-05	1.314297873631615e-05	2.8664575858742214e-08	
485.4489573238469	1.2968870105460921e-05	1.294065919315608e-05	2.822370062803219e-08	
492.97099677249224	1.2769285007864173e-05	1.274150750180376e-05	2.7789711541416346e-08	
500.60959034410683	1.257282248267798e-05	1.2545471635818696e-05	2.7362496246809902e-08	
508.36654404671106	1.237943135828545e-05	1.2352500532643854e-05	2.6941944442934055e-08	
516.2436918724502	1.2189061406247147e-05	1.2162544070954562e-05	2.6527947832248875e-08	
524.242896231207	1.2001663319332046e-05	1.1975553048732278e-05	2.6120400075302764e-08	
532.3660483909357	1.1817188690244731e-05	1.1791479162033208e-05	2.5719196746598348e-08	
540.6150689248177	1.1635589991020431e-05	1.1610274984423663e-05	2.5324235291709367e-08	
548.9919081653474	1.1456820553060935e-05	1.143189394705505e-05	2.4935414985766334e-08	
557.4985466654523	1.128083454778559e-05	1.1256290319352817e-05	2.4552636893186993e-08	
566.1369956667598	1.1107586967872834e-05	1.1083419190294854e-05	2.417580382861266e-08	
574.909297575119	1.093703360906891e-05	1.0913236450256044e-05	2.380482031898315e-08	
583.8175264434902	1.076913105254138e-05	1.07456987733966e-05	2.343959256672237e-08	
592.8637884623186	1.0603836647756268e-05	1.0580763600573003e-05	2.3080028414049085e-08	
602.0502224575035	1.0441108495858404e-05	1.0418389122751329e-05	2.2726037308216377e-08	
611.379000396087	1.0280905433535676e-05	1.0258534264903493e-05	2.2377530267793138e-08	
620.8523278997751	1.0123187017348769e-05	1.0101158670368072e-05	2.2034419849967693e-08	
630.4724447664181	9.96791350850853e-06	9.946222685658078e-06	2.1696620118601444e-08	
640.2416254995708	9.815045858084343e-06	9.793687345698768e-06	2.1364046613311173e-08	
650.1621798462554	9.664545692627286e-06	9.643514359479572e-06	2.1036616319315048e-08	
660.2364533430635	9.51637530019265e-06	9.495666096104563e-06	2.07142476381505e-08	
670.4668278707137	9.370497616747262e-06	9.350105571227067e-06	2.0396860359128105e-08	
680.8557222172046	9.226876212947458e-06	9.206796433854157e-06	2.0084375631592715e-08	
691.4055926496942	9.085475281274283e-06	9.065702953507786e-06	1.9776715937864913e-08	
702.1189334952396	8.946259623513098e-06	8.92679000772959e-06	1.947380506695126e-08	
712.9982777305363	8.80919463856533e-06	8.790023069917259e-06	1.917556808888322e-08	
724.0461975807946	8.67424631058052e-06	8.655368197480595e-06	1.8881931329719345e-08	
735.2653051278958	8.541381197397543e-06	8.522792020306121e-06	1.8592822347226707e-08	
746.6582529279726	8.410566419284108e-06	8.392261729519438e-06	1.8308169907129103e-08	
758.2277346385576	8.281769647964334e-06	8.263745066535099e-06	1.8027903959939984e-08	
769.9764856554507	8.154959095924457e-06	8.137210312384062e-06	1.7751955618435525e-08	
781.9072837594538	8.030103505987223e-06	8.012626277309352e-06	1.7480257135586206e-08	
794.0229497731273	7.907172141145956e-06	7.889962290620858e-06	1.721274188311768e-08	
806.3263482277227	7.786134774649528e-06	7.769188190800587e-06	1.694934433050261e-08	
818.82038804045	7.666961680329988e-06	7.650274315850086e-06	1.669000002452394e-08	
831.5080232022387	7.549623623164829e-06	7.533191493872042e-06	1.643464556928679e-08	
844.3922534761538	7.4340918500662325e-06	7.417911033878476e-06	1.6183218606679163e-08	
857.4761251066391	7.320338080889963e-06	7.304404716818073e-06	1.5935657797349238e-08	
870.7627315397452	7.208334499656868e-06	7.192644786815787e-06	1.5691902802061627e-08	
884.2552141545192	7.098053745980201e-06	7.082603942617819e-06	1.5451894263508976e-08	
897.9567630057271	6.989468906692322e-06	6.974255329235599e-06	1.5215573788537955e-08	
911.8706175780853	6.882553507664462e-06	6.867572529782464e-06	1.4982883930757795e-08	
926.0000675521785	6.777281505813656e-06	6.762529557497134e-06	1.4753768173548053e-08	
940.3484535822448	6.673627281291036e-06	6.65910084794817e-06	1.4528170913458529e-08	
954.9191680860141	6.571565629845963e-06	6.5572612514139645e-06	1.4306037443935948e-08	
969.715656046784	6.4710717553607e-06	6.456986025432918e-06	1.4087313939438168e-08	
984.7414158279239	6.3721212625505415e-06	6.358250827518731e-06	1.3871947439891832e-08	
1000.0	6.27469014982442e-06	6.261031708035889e-06	1.3659885835453531e-08	


==> data/fig_iss_ph2_bode_38.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.0001700639610145756	1.2733667217408785e-07	
0.10154950161807173	0.00017278466415118562	0.00017278191027276745	1.2733672175095563e-07	
0.10312301278878754	0.0001755487736805152	0.0001755459753328673	1.2733677287019823e-07	
0.10472090554055413	0.00017835991065214078	0.00017835706715258165	1.273368255795943e-07	
0.10634355766636439	0.0001812190100408309	0.00018121612069497842	1.2733687992838483e-07	
0.10799135281311975	0.00018412703171742393	0.0001841240958189801	1.2733693596732822e-07	
0.1096646805723366	0.00018708496138198917	0.0001870819782125189	1.2733699374875497e-07	
0.11136393657225817	0.0001900938115420566	0.00019009078037076244	1.2733705332657546e-07	
0.11308952257139368	0.00019315462253847283	0.0001931515426219622	1.2733711475636333e-07	
0.11484184655350702	0.0001962684636216082	0.00019626533420365614	1.2733717809537684e-07	
0.11662132282407707	0.00019943643408081553	0.0001994332543921188	1.2733724340266234e-07	
0.11842837210825283	0.00020265966443023005	0.00020265643368815763	1.2733731073903517e-07	
0.12026342165032622	0.0002059393176542057	0.00020593603506254067	1.2733738016717556e-07	
0.12212690531474645	0.00020927659051590068	0.00020927325526457613	1.2733745175166246e-07	
0.12401926368869937	0.00021267271493276095	0.00021266932619758735	1.2733752555906265e-07	
0.12594094418627644	0.00021612895942290397	0.00021612551636528891	1.273376016579872e-07	
0.12789240115425762	0.00021964663062667487	0.00021964313239333715	1.2733768011909127e-07	
0.12987409597953362	0.0002232270749079473	0.0002232235206306209	1.2733776101519064e-07	
0.13188649719819254	0.00022687168004004944	0.00022686806883517885	1.273378444213216e-07	
0.13393008060629666	0.00023058187698154302	0.00023057820794997002	1.2733793041480014e-07	
0.13600532937237603	0.0002343591417474478	0.00023435541397408998	1.2733801907526323e-07	
0.13811273415166478	0.00023820499738190403	0.00023820120993542235	1.2733811048475637e-07	
0.14025279320210793	0.00024212101603869339	0.00024211716797114882	1.273382047278505e-07	
0.1424260125021654	0.00024610882117650346	0.0002461049115230069	1.2733830189157857e-07	
0.1446329058704415	0.0002501700898763239	0.0002501661176546692	1.2733840206570784e-07	
0.14687399508716817	0.00025430655528890816	0.0002543025194991993	1.2733850534261557e-07	
0.14914981001757044	0.00025852000922081886	0.00025851590884508216	1.2733861181747395e-07	
0.15146088873714358	0.0002628123048682246	0.0002628081388700081	1.273387215883386e-07	
0.1538077776588715	0.00026718535970829686	0.0002671811270322577	1.2733883475616826e-07	
0.15619103166241588	0.00027164115855882133	0.00027163685813029774	1.2733895142498412e-07	
0.15861121422530794	0.00027618175681745096	0.0002761773875420218	1.2733907170186467e-07	
0.16106889755617235	0.0002808092838929174	0.0002808048446559455	1.273391956970848e-07	
0.16356466273001555	0.00028552594684149596	0.00028552143650765436	1.2733932352421443e-07	
0.1660990998256107	0.00029033403422306584	0.00029032945163584854	1.2733945530018518e-07	
0.16867280806501112	0.00029523592019226774	0.0002952312641734823	1.2733959114538796e-07	
0.1712863959552255	0.00030023406884151406	0.0003002293381907569	1.2733973118372325e-07	
0.17394048143208848	0.0003053310388139851	0.0003053262323080933	1.2733987554284525e-07	
0.17663569200636045	0.0003105294882062414	0.0003105246045987287	1.2734002435405727e-07	
0.17937266491209122	0.0003158321797817329	0.00031582721780220094	1.273401777525541e-07	
0.18215204725728248	0.00032124198651828015	0.00032123694487180815	1.2734033587744008e-07	
0.18497449617688488	0.00032676189751458035	0.00032675677488108815	1.2734049887195523e-07	
0.18784067898816573	0.00033239502428295496	0.00033238981931654467	1.273406668833701e-07	
0.1907512733484843	0.00033814460745794193	0.00033813931878620804	1.2734084006331048e-07	
0.19370696741551147	0.0003440140239529372	0.0003440086501762503	1.273410185677379e-07	
0.1967084600099325	0.0003500067945999911	0.00035000133429075107	1.2734120255707728e-07	
0.19975646078067044	0.00035612659231101774	0.0003561210440128742	1.2734139219634954e-07	
0.20285169037266976	0.00036237725080219584	0.000362371613029234	1.273415876552855e-07	
0.2059948805972802	0.0003687627739271846	0.0003687570451630765	1.273417891083545e-07	
0.20918677460527996	0.00037528734566907277	0.0003752815243661872	1.2734199673502588e-07	
0.21242812706258082	0.0003819553408456891	0.00038194942542416234	1.2734221071975632e-07	
0.215719704328655	0.0003887713365881549	0.00038876532543491763	1.2734243125213117e-07	
0.21906228463772706	0.00039574012465836973	0.00039573401612612644	1.2734265852698277e-07	
0.22245665828277353	0.00040286672467757526	0.0004028605170837341	1.2734289274450425e-07	
0.22590362780237347	0.00041015639834532727	0.00041015008997087734	1.2734313411033966e-07	
0.22940400817045398	0.00041761466473619693	0.0004176082538245271	1.2734338283574971e-07	
0.23295862698897662	0.00042524731677044534	0.0004252408015261046	1.2734363913759237e-07	
0.2365683246836085	0.0004330604389648584	0.00043305381755224853	1.2734390323856826e-07	
0.2402339547024262	0.00044106042658106914	0.0004410536971230686	1.273441753672415e-07	
0.243956383717698	0.00044925400630114256	0.0004492471668776579	1.2734445575800755e-07	
0.24773649183079302	0.0004576482585741782	0.00045764130722060877	1.273447446514844e-07	
0.2515751727802653	0.0004662506417933635	0.0004662435764989845	1.2734504229432764e-07	
0.2554733341531623	0.0004750690184805529	0.0004750618371868048	1.2734534893930633e-07	
0.2594318975996074	0.00048411168367532063	0.00048410438427399355	1.273456648455854e-07	
0.26345179905070754	0.0004933873957478421	0.0004933799760791566	1.273459902784795e-07	
0.2675339889398373	0.0005029054098802916	0.000502897867730857	1.2734632550978278e-07	
0.27167943242735193	0.0005126755144901123	0.0005126678475907611	1.2734667081753492e-07	
0.2758891096287819	0.0005227080709010214	0.0005227002769245055	1.2734702648608714e-07	
0.28016401584656353	0.0005330140566045368	0.0005330061331630697	1.2734739280628436e-07	
0.2845051618053608	0.0005436051124968288	0.0005435970571394717	1.2734777007501652e-07	
0.28891357389103245	0.0005544935945236229	0.0005544854047334852	1.273481585956543e-07	
0.2933902943933029	0.0005656926302205816	0.0005656843034118366	1.273485586774116e-07	
0.29793638175219256	0.0005772161806992726	0.0005772077142139541	1.2734897063575017e-07	
0.30255291080826724	0.00058907910870066	0.0005890704998052348	1.2734939479169267e-07	
0.30724097305676445	0.0006012972534206605	0.0006012884993023441	1.273498314719328e-07	
0.31200167690565833	0.0006138875129074738	0.0006138786106702709	1.2735028100836966e-07	
0.3168361479377224	0.0006268679349402299	0.000626858881600668	1.2735074373793278e-07	
0.3217455291766536	0.0006402578174256675	0.0006402486099081969	1.2735122000206567e-07	
0.32673098135731937	0.0006540778194970588	0.0006540684546290837	1.273517101461122e-07	
0.33179368320019265	0.0006683500846711393	0.0006683405591776383	1.2735221451887356e-07	
0.33693483169003946	0.0006830983776188623	0.000683088688116556	1.273527334720361e-07	
0.3421556423589239	0.0006983482363396444	0.0006983383793306663	1.2735326735886092e-07	
0.3474573495735992	0.0007141271418030044	0.0007141171136680084	1.273538165337641e-07	
0.35284120682735126	0.0007304647074438646	0.0007304545044345158	1.2735438135076415e-07	
0.3583084870363649	0.0007473928912780079	0.0007473825095087792	1.2735496216237853e-07	
0.3638604828406817	0.000764946233853902	0.0007649356692930969	1.27355559317792e-07	
0.3694985069098218	0.0007831621257908657	0.0007831513742507683	1.2735617316140627e-07	
0.37522389225314035	0.0008020811092890041	0.0008020701664150579	1.2735680403029254e-07	
0.3810379925349945	0.0008217472187556883	0.0008217360800145704	1.27357452251885e-07	
0.3869421823947922	0.0008422083666038157	0.0008421970272702665	1.27358118141108e-07	
0.39293785777200174	0.0008635167813730087	0.0008635052365152571	1.273588019966666e-07	
0.39902643623619527	0.000885729506649142	0.0008857177511127257	1.2735950409719867e-07	
0.4052093573222091	0.0009089089708642655	0.0009088969992540237	1.2736022469688044e-07	
0.41148808287049476	0.0009331236400166405	0.0009331114466766289	1.273609640191831e-07	
0.41786409737274555	0.0009584487677466578	0.0009584363467376648	1.2736172225085696e-07	
0.4243389083228771	0.0009849672601505038	0.0009849546052248168	1.2736249953399997e-07	
0.43091404657344795	0.0010127706763538382	0.0010127577809268286	1.2736329595711484e-07	
0.4375910666976019	0.0010419603903888586	0.0010419472475068823	1.2736411154416994e-07	
0.4443715473566186	0.0010726489455634963	0.0010726355478675091	1.2736494624148279e-07	
0.45125709167315986	0.001104961639600327	0.0011049479792844864	1.2736579990250399e-07	
0.4582493276102989	0.001139038387777376	0.0011390244565417573	1.2736667226983847e-07	
0.4653499083564233	0.0011750359226852163	0.0011750217116816097	1.2736756295160838e-07	
0.4725605127161014	0.001213130403778721	0.001213115903548209	1.2736847139555043e-07	
0.4798828455070056	0.0012535205286672477	0.0012535057290680059	1.2736939685597424e-07	
0.4873186379629853	0.0012964312624453235	0.001296416152568727	1.27370338352916e-07	
0.49486964814338685	0.0013421183332324228	0.0013421029013050633	1.2737129462334956e-07	
0.5025376613487146	0.0013908736841277273	0.0013908579173963745	1.273722640591102e-07	
0.5103244905427329	0.0014430321277332332	0.0014430160123290005	1.2737324463093345e-07	
0.5182319767811088	0.0014989795245651842	0.00149896304534218	1.2737423379155818e-07	
0.5262619896466971	0.0015591629086860453	0.0015591460490284683	1.2737522835402078e-07	
0.5344164276915693	0.0016241031238394116	0.0016240858654293234	1.2737622433591178e-07	
0.5426972188858914	0.0016944107276093538	0.0016943930501450335	1.2737721675744707e-07	
0.5511063210737586	0.0017708061941045228	0.0017707880749561282	1.2737819937914327e-07	
0.559645722436092	0.001854145834520203	0.0018541272483051125	1.2737916435594877e-07	
0.5683174419607084	0.0019454554170076303	0.0019454363350617837	1.2738010177101943e-07	
0.5771235299196736	0.0020459742927716237	0.002045954682484539	1.273809990063357e-07	
0.5860660683540517	0.0021572140689021194	0.0021571938928709278	1.27381839859474e-07	
0.595147171566167	0.002281037747271901	0.002281016962211481	1.2738260323864244e-07	
0.604368986619493	0.002419768170962253	0.002419746726280703	1.2738326079677408e-07	
0.6137336938462858	0.002576339270997045	0.0025763171068978936	1.2738376679992671e-07	
0.6232435073630855	0.002754511203123616	0.002754488248206246	1.2738381823570553e-07	
0.6329006755942035	0.002959183237365476	0.0029591594049638136	1.2738412699684142e-07	
0.6427074818033226	0.0031968604449351783	0.0031968356280438434	1.2738387546066289e-07	
0.6526662446333333	0.0034763702104425817	0.003476344275042971	1.273831146880193e-07	
0.6627793186545348	0.0038099997949281542	0.0038099725693109235	1.2738166190378215e-07	
0.6730490949213316	0.0042153747509317595	0.004215346009640291	1.2737921130369e-07	
0.6834780015375548	0.004718709135520044	0.00471867857369263	1.2737526803616958e-07	
0.6940685042305437	0.005360756907417576	0.00536072409777084	1.273689918182313e-07	
0.7048231069341222	0.00620850039623585	0.0062084647124979	1.2735885530526392e-07	
0.7157443523806098	0.007380247733066347	0.00738020820299993	1.2734182118473922e-07	
0.7268348227020044	0.009106259709070159	0.009106214703315733	1.2731106179881952e-07	
0.7380971400404808	0.011901295374618908	0.011901241856069738	1.272482545834299e-07	
0.7495339671683494	0.01719324471132616	0.017193176080214333	1.2708825693202858e-07	
0.7611480081176202	0.030825646865672886	0.03082554597010025	1.2643786249539978e-07	
0.7729420088193235	0.10102107970750836	0.10102109717731973	1.1758541340414134e-07	
0.784918757752735	0.04249306078818877	0.04249295831238526	1.2596984214757677e-07	
0.7970810866046624	0.020164567039759124	0.02016452201588536	1.271628977754273e-07	
0.8094318709389453	0.01306318355275494	0.01306316087327368	1.2734997106474647e-07	
0.8219740308763326	0.009618965614840212	0.009618954226488537	1.2740916534463853e-07	
0.8347105317848907	0.007589169548000096	0.007589164999410487	1.2743537215421778e-07	
0.847644384981113	0.006251052626794044	0.006251052718517023	1.274498101647464e-07	
0.8607786484418896	0.005302087457779246	0.0053020909507056945	1.274592017755071e-07	
0.8741164275275125	0.004593557090160473	0.004593563220985569	1.2746616963284949e-07	
0.8876608757158821	0.004043886667738735	0.00404389493517383	1.274718903597374e-07	
0.9014151953480897	0.0036046121445582743	0.0036046222033633904	1.274769478299208e-07	
0.9153826383855528	0.0032451336694588454	0.0032451452731332444	1.2748165483618224e-07	
0.9295665071788846	0.0029451801307070133	0.0029451930983250955	1.2748618941104948e-07	
0.9439701552486742	0.002690789926750863	0.002690804122706676	1.2749065804226802e-07	
0.9585969880783669	0.0024720323524043434	0.0024720476734850145	1.274951271565807e-07	
0.9734504639194281	0.0022816495338461268	0.0022816659006782347	1.2749963974329477e-07	
0.9885340946089864	0.0021142124656571217	0.0021142298168736577	1.275042245561475e-07	
1.0038514464001433	0.001965577587540086	0.001965595875701983	1.275089014191508e-07	
1.01940614080515	0.0018325260274634418	0.0018325452161488986	1.275136843897578e-07	
1.0352018554516484	0.0017125176574517903	0.0017125377191451916	1.2751858369525345e-07	
1.051242324952181	0.0016035194537826483	0.0016035403683256292	1.2752360694860053e-07	
1.0675313417871697	0.0015038831959453178	0.0015039049493932733	1.2752875992019306e-07	
1.0840727572015847	0.0014122566789496124	0.0014122792627284716	1.2753404703420686e-07	
1.1008704821154982	0.001327518152949915	0.0013275415632418377	1.275394716885315e-07	
1.117928488048752	0.0012487271523091898	0.001248751389618786	1.275450364523874e-07	
1.1352508080599522	0.001175087074592386	0.0011751121434613492	1.2755074318751808e-07	
1.1528415377000134	0.00110591630188751	0.001105942210737643	1.2755659310924792e-07	
1.1707048359804781	0.001040625607565772	0.0010406523686601957	1.2756258680638351e-07	
1.1888449263568397	0.000978700233617501	0.0009787278631386025	1.2756872422783024e-07	
1.2072660977271032	0.0009196854636680786	0.0009197139819197441	1.2757500464516066e-07	
1.225972705445816	0.0008631748218945678	0.0008632042536466872	1.2758142659328487e-07	
1.2449691723538168	0.0008088002414071968	0.0008088306164140985	1.275879877939603e-07	
1.2642599898239333	0.0007562236952224859	0.0007562550489664837	1.2759468506510583e-07	
1.2838497188228888	0.0007051298870933385	0.0007051622618343338	1.2760151420510105e-07	
1.3037429909896587	0.0006552196702545605	0.0006552531165146354	1.276084697716891e-07	
1.3239445097305402	0.0006062039075199521	0.000606238486213667	1.276155442994597e-07	
1.3444590513311867	0.0005577975113834274	0.0005578332969541881	1.2762272401582452e-07	
1.3652914660858761	0.0005097134117160872	0.0005097504969517652	1.2762995586330523e-07	
1.386446679444272	0.000461656195626034	0.0004616946997370953	1.276366676740077e-07	
1.4079296931759626	0.0004133151756533106	0.0004133552427788619	1.2762830004981262e-07	
1.4297455865530366	0.000364356578029031	0.00036439842889683297	1.2764900552898367e-07	
1.451899517550985	0.00031441492570046724	0.00031445887419827675	1.2765789744417414e-07	
1.4743967240682132	0.0002630840125607227	0.00026313054722589257	1.2766562460187603e-07	
1.4972425251644468	0.00020991086441275164	0.00020996084864348174	1.276730098925652e-07	
1.5204423223183279	0.00015440943614965287	0.00015446467578511818	1.276801420394962e-07	
1.5440016007044985	9.620623167730545e-05	9.627178293105682e-05	1.276869858723502e-07	
1.5679259304904682	3.705498206305848e-05	3.715644240652479e-05	1.2769345653501911e-07	
1.5922209681535842	4.229303307276395e-05	4.231240390813681e-05	1.2769943026008852e-07	
1.6168924578184014	0.00011343467280847885	0.0001134114510209727	1.277047396309468e-07	
1.6419462326147771	0.00019530503084761271	0.00019527051913848786	1.2770916073926512e-07	
1.667388216057011	0.000288075811539017	0.0002880351990147681	1.2771239194499235e-07	
1.6932244234443516	0.00039464873278774893	0.00039460363482735506	1.2771402060834628e-07	
1.7194609632832076	0.0005194382398463763	0.0005193892319056684	1.2771347034895098e-07	
1.7461040387313935	0.0006689798087916007	0.0006689270125739031	1.2770991217062936e-07	
1.7731599490647525	0.0008532628049250072	0.0008532060606650472	1.277019572977108e-07	
1.8006350911665105	0.0010883250395854985	0.0010882639399088817	1.2768717204146145e-07	
1.828535961039703	0.0014016364654441124	0.0014015702949304184	1.2766454391790613e-07	
1.8568691553430368	0.0018444796742921657	0.0018444072533287733	1.2762701888675566e-07	
1.885641372950552	0.0025247915699753453	0.002524710874479108	1.2756557462596543e-07	
1.9148594165354507	0.0037144571170139766	0.0037143643653256017	1.274630473552422e-07	
1.9445301941784663	0.006340609452953637	0.006340497122185014	1.2730527951735642e-07	
1.974660721001155	0.016280233411130003	0.016280121463415287	1.2795707208975204e-07	
2.0052581208244957	0.020716580551825903	0.02071644748609323	1.3407372143074302e-07	
2.036329627853186	0.007933045586390795	0.007933027964932131	1.2976485923723674e-07	
2.067882588386045	0.004924114010529559	0.004924137583679863	1.2901991394957163e-07	
2.0999244625529108	0.003623371347639065	0.0036234162164939646	1.2875117169603106e-07	
2.132462826078452	0.0028967745020151495	0.002896835260600477	1.2862330835058083e-07	
2.1655053720733157	0.002429932033423466	0.0024300079915417646	1.2855473152742016e-07	
2.199059912853022	0.0021008897305028465	0.0021009831697040523	1.2851583869510158e-07	
2.2331343817850464	0.0018498447663448257	0.0018499606448512615	1.2849108594658243e-07	
2.267736835164523	0.0016317981570314994	0.0016319152361074995	1.2845128457062298e-07	
2.302875454119006	0.0016458978886482172	0.0016459649304240728	1.2825791633023702e-07	
2.3385585465427567	0.0014820475952822133	0.001481997445208535	1.2847253333257601e-07	
2.3747945490609914	0.001356705150858898	0.0013567352325324618	1.284827574822501e-07	
2.411592029024571	0.001259142976853376	0.0012592247137640903	1.28455029487365e-07	
2.4489596865355954	0.0011749958319738926	0.0011751231072268016	1.2827275670136045e-07	
2.4869063565043885	0.0011090748418332178	0.001109045578869174	1.266335835272107e-07	
2.5254410107383527	0.0010616000444637135	0.0010615556522652538	1.2896808340165546e-07	
2.564572760063192	0.0009992449023474973	0.0009993063383245653	1.2789735070005727e-07	
2.604310856476998	0.0009625572924581051	0.0009624453403172196	1.2704122851478148e-07	
2.6446646953377266	0.0009145720982246912	0.0009144673193962899	1.280702011695408e-07	
2.6856438175845567	0.0008727014385837741	0.0008726292366786869	1.2832725610190636e-07	
2.727257911993673	0.0008346660505394094	0.0008346152769416179	1.2844954316980345e-07	
2.769516817469004	0.0007995914774873954	0.0007995556059650923	1.2852811705290075e-07	
2.812430525368455	0.0007669440599680039	0.0007669192840953254	1.2858794824821674e-07	
2.8560091818661824	0.0007363288593187956	0.000736312801494253	1.2863842300553315e-07	
2.9002630903514777	0.0007074272031575275	0.0007074182905450778	1.2868379010067407e-07	
2.945202713864811	0.000679968484484782	0.0006799656320031245	1.2872622305145775e-07	
2.9908386775716385	0.0006537135893911686	0.0006537160271864655	1.287669328286678e-07	
3.0371817712745264	0.0006284430619440523	0.0006284502359421331	1.2880663638009635e-07	
3.0842429519642045	0.000603947173307897	0.0006039586855483978	1.28845776386023e-07	
3.1320333464101533	0.0005800162776618048	0.000580031849931285	1.288846331838539e-07	
3.180564253791325	0.0005564301090500046	0.0005564495613446102	1.2892338557441731e-07	
3.2298471483676323	0.000532944449646448	0.000532967689195728	1.2896214559159366e-07	
3.2798936821928324	0.0005092728865050595	0.0005092999056470951	1.2900097919725204e-07	
3.3307156878694446	0.0004850598915615501	0.00048509077479922996	1.290399189706312e-07	
3.3823251813463506	0.0004598385003171899	0.0004598734432739289	1.2907897202589742e-07	
3.43473436475976	0.00043295978046829553	0.00043299912742650174	1.2911812493583898e-07	
3.487955629318178	0.0004034680823497473	0.00040351239731967843	1.2915734663450725e-07	
3.542001558232087	0.0003698654125929581	0.00036991561909570754	1.2919658972750247e-07	
3.5968849296890193	0.0003296313604197732	0.0003296890435053513	1.2923579006465295e-07	
3.6526187198747286	0.0002781581940482618	0.0002782263668313369	1.2927486319527477e-07	
3.7092161060411786	0.0002062574313905053	0.00020634310166642983	1.293136919793619e-07	
3.7666904696220658	9.95578191450401e-05	9.9682615144829e-05	1.2935207773813614e-07	
3.8250553993966134	0.00021557558933525437	0.00021552465836586533	1.2938943606884272e-07	
3.884324694702404	0.0012963607780698103	0.001296234814737159	1.2941661791505249e-07	
3.9445123686979775	0.0020162856193771325	0.0020161561615680023	1.2945816493088149e-07	
4.005632651675993	0.0010563867788939965	0.0010563320347089218	1.295017689729371e-07	
4.067699994427721	0.0008011513051355176	0.0008011317981534727	1.2953780629366994e-07	
4.130729071659682	0.0006823293182708863	0.0006823274656126384	1.2957219316192904e-07	
4.194734785463209	0.0006112923393883976	0.0006113014922773925	1.2960512306392338e-07	
4.259732268837781	0.0005624454629628699	0.0005624624720933777	1.296364424454259e-07	
4.325736889268946	0.0005257115539684272	0.0005257347074161909	1.2966592714074119e-07	
4.392764252361694	0.0004963202474520869	0.0004963485350267875	1.2969332084433262e-07	
4.460830205530115	0.0004717141516767045	0.0004717469521628058	1.2971834412630074e-07	
4.5299508417442365	0.00045038994690453236	0.0004504268786145854	1.2974069866057033e-07	
4.600142503334918	0.0004313955776122893	0.00043143642183618593	1.2976007211145298e-07	
4.671421785857698	0.00041408635888884207	0.0004141310202288975	1.2977614657883408e-07	
4.743805542016518	0.00039799480283967607	0.00039804329094541804	1.2978861442268453e-07	
4.817310885648243	0.0003827537517015428	0.00038280617794984563	1.297972087543103e-07	
4.891955195768907	0.0003680441687960958	0.00036810075642290874	1.2980176446268135e-07	
4.967756120682691	0.0003535509128359567	0.00035361202303857566	1.2980234788276037e-07	
5.044731582154526	0.00033891208144496625	0.00033897826323443325	1.297995571316159e-07	
5.122899779647386	0.00032364075280865313	0.00032371283416877283	1.297953040614698e-07	
5.202279194625215	0.00030697298429677546	0.00030705224448934775	1.2979515038521324e-07	
5.282888594922542	0.00028751499411527713	0.00028760351894205035	1.2981424303635149e-07	
5.364747039181794	0.00026226504004174425	0.0002623662270273484	1.2938869054297439e-07	
5.447873881359371	0.00022325539798315663	0.00022337377305387988	1.2917537474185377e-07	
5.532288775301544	0.00014655941351006884	0.00014667579081994317	1.2929283445279814e-07	
5.618011679391243	0.0005925710759962692	0.0005926512337887868	1.2919429298019893e-07	
5.705062861266868	0.0005055957709204417	0.0005055209064530568	1.292503978925694e-07	
5.793462902614208	0.0003911852494594695	0.0003911976515856377	1.2912402505876982e-07	
5.883232704032601	0.0003441691400986005	0.00034422817067386867	1.2869519152579685e-07	
5.974393489976511	0.00031145798358905077	0.0003115654052322488	1.2874200656066108e-07	
6.06696681377367	0.0002741933095539531	0.0002741955139812318	1.282365835283093e-07	
6.160974562720967	0.0003305112367897376	0.0003303833731475928	1.2858415956828677e-07	
6.25643896325932	0.0003003783611008772	0.00030030986182966315	1.2844534105939586e-07	
6.353382586228693	0.0002838726084716386	0.00028384203052086743	1.282351134312906e-07	
6.451828352204593	0.0002712851221400213	0.00027127488354456537	1.2801251831434573e-07	
6.551799536917215	0.00026043539261923253	0.00026043806926356113	1.2778196050634599e-07	
6.653319776754563	0.0002505362281943619	0.00025054810824438737	1.2754927234162309e-07	
6.756413074350862	0.00024119740578091545	0.00024121641947932849	1.2732424948911418e-07	
6.861103804261538	0.00023217593033531784	0.0002322008778042994	1.2712233673557682e-07	
6.9674167187261515	0.0002232865490376853	0.0002233167862836038	1.2696716350255556e-07	
7.075376953520617	0.00021435641869391574	0.0002143917506056242	1.2689442841642182e-07	
7.1850100339000935	0.00020518859283380413	0.00020522930298599705	1.26957828334967e-07	
7.2963418806339915	0.00019551275232912248	0.00019555978661709724	1.2723814127820202e-07	
7.40939881613446	0.0001848884419955697	0.0001849438604579062	1.2785722486994198e-07	
7.5242075706798515	0.00017246163153842027	0.00017252965059046425	1.2899970494896282e-07	
7.640795288734611	0.00015619266866535872	0.0001562820879508475	1.309465890076988e-07	
7.759189535367103	0.00012963904914599052	0.0001297655269667291	1.3412519444670517e-07	
7.879418302766868	0.00010065406820092078	0.00010056408218938164	1.3911428338416905e-07	
8.001510016862884	0.0002595296561245415	0.00025941335151815216	1.4772661165064434e-07	
8.125493544044346	0.00019820235161833877	0.00019809864877034383	1.55109636101423e-07	
8.251398197985628	0.00017104349125812135	0.00017089899188877254	1.7105983007810942e-07	
8.379253746576957	0.00014792056457752048	0.0001477311075198041	1.8976365750181215e-07	
8.509090418962503	0.0001262973375623022	0.00012600009150668222	2.9946424693720554e-07	
8.640938912687513	0.00010122066868168554	0.00010088541360567589	3.7599935063953047e-07	
8.774830400956196	6.76103312594115e-05	6.722608342054804e-05	5.231730579733612e-07	
8.910796540002062	2.7124891742690222e-05	2.7498822527169835e-05	8.363283973947017e-07	
9.048869476572474	0.00013986932948006556	0.0001410395099743754	1.7052749563794572e-06	
9.189081855529167	0.0008256959757169457	0.0008198263794191833	6.625380510630149e-06	
9.331466827566528	0.0006503051753907278	0.0006508250769543919	4.2819088719284406e-06	
9.476058057049498	0.00037799184433082953	0.00038172660163692267	3.735472137296821e-06	
9.622889729972897	0.0002965483526475446	0.0002950128312275663	1.7332787509509872e-06	
9.771996562044086	0.0002501715521176974	0.000249993323618623	3.398517804968063e-07	
9.923413806890872	0.00021952101034425676	0.00021969251242855029	2.695065371128807e-07	
10.0771772643966	0.00019332598875540844	0.00019360808289776898	2.824510743768467e-07	
10.233323289164382	0.00017106916155184914	0.00017082563057725078	2.836350381972471e-07	
10.391888799112495	0.00018030815021704316	0.00018020173922273568	2.9244690666350685e-07	
10.552911284202958	0.00014498563901714837	0.00014521088598178813	2.9017709211892635e-07	
10.716428815305356	0.00011262043050454749	0.00011248002366596286	2.870900627430074e-07	
10.882480053198018	0.0002718172190019801	0.0002715327897570437	2.854709090187845e-07	
11.051104257708666	0.0002085811149136102	0.000208498113180732	2.8395388200914287e-07	
11.222341296996655	0.00018554279990087746	0.00018556189361165046	2.828454655948698e-07	
11.39623165697915	0.00017192246953552038	0.00017199527309375888	2.823814483510998e-07	
11.572816450903245	0.00016196200982530691	0.00016206902247826847	2.82607801627092e-07	
11.752137429066462	0.0001538666470021323	0.0001539984838255456	2.8357501620207107e-07	
11.93423698868786	0.00014688543253964015	0.00014703718526128036	2.8536965487096235e-07	
12.119158183932093	0.00014064131684517607	0.00014081050936239848	2.881492036387479e-07	
12.306944736088793	0.00013491976516873913	0.0001351055982567187	2.92206923396486e-07	
12.497641043909683	0.00012958677895743686	0.00012979007886180797	2.981194750152667e-07	
12.691292194105861	0.00012455175667321408	0.00012477576227531642	3.0714436696891394e-07	
12.887943972007742	0.00011974720794151237	0.00012000059031376933	3.2255007178673175e-07	
13.08764287239018	0.00011510875961990277	0.00011541886737364732	3.55826479428444e-07	
13.290436110465315	0.00011054940903671502	0.00011099559742520667	4.522542792888006e-07	
13.496371633045765	0.00010668162419316786	0.00010670299895484141	1.1177152549039608e-07	
13.705498129880782	0.00010239046694064705	0.00010251823667803104	2.1576182880672737e-07	
13.917865045168076	9.825272368134939e-05	9.842185507074042e-05	2.464424653632969e-07	
14.133522589243995	9.42027649058707e-05	9.439661578033141e-05	2.628733294290577e-07	
14.35252175045488	9.021405585029145e-05	9.042654739650661e-05	2.7452169020121727e-07	
14.574914307212275	8.626753185096529e-05	8.649606168682601e-05	2.8423301645872904e-07	
14.800752840235097	8.234546965572044e-05	8.258899305230504e-05	2.9320494101618207e-07	
15.030090744981337	7.84288842311273e-05	7.868737462127621e-05	3.02135796870651e-07	
15.262982244272472	7.449678817961672e-05	7.476964702667573e-05	3.0902935234855034e-07	
15.499482401113475	7.052167554515165e-05	7.080772592414801e-05	3.17980954162964e-07	
15.739647131711472	6.645888085175656e-05	6.676172272261886e-05	3.284271252067997e-07	
15.98353321869612	6.224900522275514e-05	6.256952505500069e-05	3.3925157317051055e-07	
16.23119832454485	5.778441816070845e-05	5.8124007640791314e-05	3.510202862115311e-07	
16.482701005216104	5.2856501509832506e-05	5.321639228202505e-05	3.6406867247669114e-07	
16.738100723993853	4.6990410732855824e-05	4.736914354227973e-05	3.7874401975884267e-07	
16.997457865546615	3.883683848901286e-05	3.921240770946504e-05	3.954235108110177e-07	
17.26083375020432	2.447450727357991e-05	2.4523253490814696e-05	4.141078191835122e-07	
17.528290648456405	0.00010400069419405423	0.0001038561907321409	4.4208713823957115e-07	
17.799891795674554	6.491298687189543e-05	6.50379284146721e-05	4.772157925752127e-07	
18.075701407063548	5.108610225592947e-05	5.14787270345731e-05	5.260799204654264e-07	
18.35578469284383	4.3713061690163306e-05	4.40110387236809e-05	3.010289256783778e-07	
18.64020787366921	3.797695282299322e-05	3.8354523526648633e-05	4.674491785176592e-07	
18.929038196283646	3.2956446092386684e-05	3.344693447232409e-05	5.570412814938676e-07	
19.222343949420477	2.8310702197937385e-05	2.8901680067407543e-05	6.381903663468795e-07	
19.52019447994806	2.3834128752637792e-05	2.454255197211165e-05	7.393475026581245e-07	
19.822660209265607	1.9408039185826412e-05	2.0275910860449018e-05	8.840130367560269e-07	
20.12981264995304	1.4930843715651446e-05	1.604614347780126e-05	1.118643063976681e-06	
20.441724422678867	1.0247983844040259e-05	1.1818358028478908e-05	1.5756957641463077e-06	
20.75846927337004	5.010262961348451e-06	7.5755395809158185e-06	2.856395766132961e-06	
21.08012209064783	1.0011619078732933e-05	3.365520021795806e-06	8.327622427549016e-06	
21.406758923533914	2.049443547224883e-06	1.729997566886771e-06	2.1934209962744657e-06	
21.738456999430788	4.546773572931061e-06	5.8832703584694844e-06	1.4663936474754908e-06	
22.075294742380795	9.59357505815819e-06	1.0446249617481763e-05	8.527129698908901e-07	
22.417351791608088	1.4602880844338968e-05	1.5173033622183083e-05	5.83717852037927e-07	
22.764709020347887	1.9661179143152542e-05	2.0061018904169666e-05	4.342128416999441e-07	
23.1174485549675	2.484255942855013e-05	2.5126061215546876e-05	3.4130801387788085e-07	
23.47565379438362	3.019265652051887e-05	3.0389844234195532e-05	2.812619701427507e-07	
23.839409429780538	3.574934437603067e-05	3.587829524095606e-05	2.427321903670773e-07	
24.20880146463373	4.1549992246646736e-05	4.162205494523739e-05	2.1939872572467324e-07	
24.583917235044	4.7635779090702685e-05	4.765803390270216e-05	2.0714455753169007e-07	
24.964845430386426	5.405616661348536e-05	5.403256856886474e-05	2.0294883080941179e-07	
25.351676114279368	6.087666667039284e-05	6.0808356031339486e-05	2.045018388868152e-07	
25.744500745878433	6.819805745612543e-05	6.808284282488038e-05	2.100587753208136e-07	
26.143412201500308	7.622128936004668e-05	7.605219272185797e-05	2.1825891945895304e-07	
26.548504796581717	8.55737221179086e-05	8.534757572608609e-05	2.27415015975484e-07	
26.959874307978602	9.677875683395572e-05	9.700609456380852e-05	2.2771298686370967e-07	
27.377617996610834	9.605283168475108e-05	9.624189970499796e-05	2.601286479845801e-07	
27.801834630457815	0.00010806766957332607	0.00010805749902086377	2.7644463235007424e-07	
28.232624507910387	0.00011968934751741	0.00011958694064097535	2.9460537622189756e-07	
28.670089481484574	0.0001320135785963333	0.00013184738802233587	3.157287368057926e-07	
29.114332981902788	0.00014545572241775627	0.00014523281591983302	3.421431967607088e-07	
29.565460042548164	0.00016035417287002028	0.00016005751357092715	3.825753013265549e-07	
30.0235773242978	0.00017709431583456405	0.0001766678461513873	4.358595013822252e-07	
30.488793140740842	0.0001957591314933235	0.00019549398575362197	2.6919004120030363e-07	
30.961217483787163	0.0002173061266742113	0.00021710110971817926	2.831908079798548e-07	
31.440962049673153	0.00024256202312647102	0.00024226290924432177	3.6422476014457457e-07	
31.928140265370157	0.0002724568000896493	0.00027208497834559477	4.177375725443193e-07	
32.42286731540228	0.00030870312897178054	0.00030823642829832013	4.915625824042876e-07	
32.925260169079685	0.00035405026621657294	0.0003534465888793266	6.115516361792512e-07	
33.435437608153904	0.0004132503232962005	0.0004127977188584779	4.997532744430291e-07	
33.95352025490161	0.0004986268948671151	0.0004982941472889583	3.492427218121714e-07	
34.479630600643624	0.0006558136175277639	0.0006555888954864002	4.4264549255202637e-07	
35.01389303470575	0.0005731452929799903	0.0005728409886492542	5.084744468408994e-07	
35.556433873828425	0.0006387007899493394	0.0006385768083275723	5.690923289907682e-07	
36.107381392031996	0.0009291803381320088	0.0009286870330186453	6.339714120996709e-07	
36.666865850944866	0.0013972333549421654	0.001396549498509553	7.106440302617553e-07	
37.23501953060145	0.002504748496504094	0.0025039630318281717	8.096664433269078e-07	
37.81197676071744	0.0077880543234848595	0.007788624985571742	9.555881520057522e-07	
38.397873952449665	0.004526287220295343	0.004526668370795231	1.236838653556631e-06	
38.99284963064802	0.0020538857406437795	0.0020557940772851025	2.1969992108376595e-06	
39.59704446660722	0.0013283275210519692	0.0013282237076640733	5.126497951924589e-07	
40.21060131132589	0.0009857318799460345	0.0009851423931355905	7.03059827424088e-07	
40.83366522928125	0.0007850124222940557	0.0007853826489311919	9.585041827928789e-07	
41.46638353272696	0.0006527089355577542	0.0006542847785828852	1.6097603455320424e-06	
42.108905816522395	0.0005625183449648098	0.0005612610689659302	1.2627615949035123e-06	
42.76138399350171	0.0004913686810436119	0.0004914370773154124	1.1657338607883445e-06	
43.42397233039088	0.00043583582946316615	0.0004366521843520793	1.584826069692053e-06	
44.096827484281306	0.00039042822213623964	0.0003919548617612676	2.0029982267215415e-06	
44.78010853966855	0.0003513886790038286	0.0003539775647062836	2.9939867315500944e-06	
45.47397704606499	0.0003160587533162714	0.0003199457627903417	3.949883777407279e-06	
46.17859705619533	0.0002785982026267682	0.0002865331838988906	7.955589035540436e-06	
46.894135164783904	0.0002611378038749051	0.000246793866043909	2.3346012227278204e-05	
47.62076054794297	0.00019935910202200245	0.00020418202255229965	6.5332945352327434e-06	
48.35864500317141	0.0003785808281564605	0.000381764077384008	3.3579758948019618e-06	
49.10796298997312	0.0003003361849352553	0.0003012550111483836	2.5308330263120983e-06	
49.86889167110482	0.0002681610183924604	0.00026817786564597366	1.97833024945678e-06	
50.641610954463076	0.00024746844582326365	0.0002473084048369931	2.3251289579722218e-06	
51.42630353562007	0.00023228625224509399	0.0002313903906047824	1.5530893487914624e-06	
52.22315494101898	0.0002186107933864333	0.0002180888861344403	1.2908902799200044e-06	
53.03235357183818	0.00020766101112718404	0.0002062993827732081	1.7855098096919332e-06	
53.854090748535334	0.00019629701267256935	0.0001951931969240113	1.212664233913749e-06	
54.688560756081706	0.00018457911912467262	0.00018347568375146447	1.1043429151740164e-06	
55.53596088989733	0.00016748822317748518	0.00016705789980365563	9.775300206968807e-07	
56.39649150249797	0.00020192819391616493	0.00020255350946303148	8.685688581436116e-07	
57.27035605086487	0.0001818367186897276	0.00018203456764857615	9.288789130522709e-07	
58.15776114454846	0.00017167301572877108	0.00017145307866140295	7.094825834265335e-07	
59.05891659451753	0.00016417730066893959	0.00016390188181313026	6.403469659497063e-07	
59.974035462765215	0.00015787755377609858	0.00015760369191229908	5.877026870311417e-07	
60.90333411268367	0.00015222133099032593	0.00015203348158399156	6.030410403316809e-07	
61.847032260219336	0.00014750545160809739	0.00014697142583741185	7.342514794934472e-07	
62.80535302582078	0.0001427408491178554	0.00014230223715003945	5.821217853356213e-07	
63.778522987191536	0.00013835886909939146	0.00013795541032976647	5.288504112770469e-07	
64.76677223286032	0.000134265616620163	0.00013388294452611134	4.939919819763346e-07	
65.77033441658139	0.00013041649219132958	0.0001300495979683617	4.663908048532793e-07	
66.78944681257751	0.00012678156416818094	0.00012642807442128873	4.428922070347457e-07	
67.82435037163955	0.00012333788915199148	0.00012299640446034222	4.221908325693803e-07	
68.87528977809474	0.00012006685050393332	0.00011973640360485396	4.0360347869520065e-07	
69.94251350765792	0.00011695285783746425	0.00011663270281166082	3.8671228929226564e-07	
71.02627388617911	0.00011398258506944787	0.0001136721043625101	3.7123322585733675e-07	
72.12682714930152	0.00011114447455996476	0.00011084313370494282	3.5695870819007045e-07	
73.24443350304374	0.00010842839173488682	0.00010813571531972303	3.4372918990023714e-07	
74.37935718532088	0.00010582537271901068	0.000105540930561705	3.314175715375696e-07	
75.53186652841877	0.00010332743320767172	0.00010305083176230279	3.1991992368932357e-07	
76.7022340224364	0.00010092741963258095	0.00010065829623693915	3.091495840422393e-07	
77.89073637971123	9.861889066207194e-05	9.835690941794306e-05	2.9903319052515686e-07	
79.09765460024283	9.639602113567115e-05	9.614086978109671e-05	2.895078939544243e-07	
80.32327403813038	9.425352301716454e-05	9.400491043638526e-05	2.8051932681212907e-07	
81.5678844690394	9.218657953579746e-05	9.19442337027133e-05	2.7202007824867843e-07	
82.83178015871405	9.019078973351246e-05	8.995445596602966e-05	2.6396852074474433e-07	
84.11525993255103	8.826212135061268e-05	8.803156079900201e-05	2.5632788885754625e-07	
85.41862724625115	8.639687048228813e-05	8.61718588011854e-05	2.4906554356023153e-07	
86.74219025756646	8.459162679667496e-05	8.437195296620024e-05	2.421523763682854e-07	
88.08626189915832	8.284324336712183e-05	8.262870863838638e-05	2.3556232081598718e-07	
89.45115995258467	8.11488103665159e-05	8.093922731304513e-05	2.2927194776151595e-07	
90.83720712343391	7.950563201933812e-05	7.93008236800929e-05	2.2326012709797367e-07	
92.24473111762269	7.791120632072684e-05	7.771100542326172e-05	2.1750774273285646e-07	
93.67406471887617	7.636320712030746e-05	7.61674553746502e-05	2.1199745076218455e-07	
95.1255458674087	7.48594682382854e-05	7.46680156936362e-05	2.067134730114787e-07	
96.59951773982377	7.339796933685602e-05	7.321067379436922e-05	2.0164141977847075e-07	
98.09632883025184	7.197682331468069e-05	7.179354979050897e-05	1.9676813687309594e-07	
99.61633303274554	7.059426502844856e-05	7.041488526197675e-05	1.920815730097756e-07	
101.15988972495167	6.92486411752184e-05	6.907303317802976e-05	1.8757066435466898e-07	
102.72736385307937	6.793840119368698e-05	6.77664488353253e-05	1.8322523361281468e-07	
104.31912601818526	6.666208906281563e-05	6.64936816898502e-05	1.790359015022722e-07	
105.93555256379533	6.541833589317608e-05	6.525336797845883e-05	1.749940088311782e-07	
107.57702566488457	6.420585322058813e-05	6.40442240399255e-05	1.7109154768965121e-07	
109.24393341823551	6.302342692360833e-05	6.286504025736122e-05	1.6732110050949753e-07	
110.93666993419627	6.186991169659298e-05	6.17146755539742e-05	1.6367578594051826e-07	
112.65563542986153	6.074422601870906e-05	6.059205238277409e-05	1.6014921065345956e-07	
114.40123632369622	5.9645347566667784e-05	5.949615215819417e-05	1.5673542631353247e-07	
116.17388533162597	5.8572309025301226e-05	5.842601108393064e-05	1.5342889107754512e-07	
117.9740015646163	5.752419425557333e-05	5.738071633674769e-05	1.502244350620558e-07	
119.802010627764	5.6500134784341644e-05	5.635940257070651e-05	1.4711722930535913e-07	
121.65834472092367	5.549930658428448e-05	5.536124871035817e-05	1.4410275781348665e-07	
123.54344274089367	5.452092711596975e-05	5.438547500499064e-05	1.4117679233289462e-07	
125.45775038518534	5.3564252607150405e-05	5.343134031911431e-05	1.383353695425252e-07	
127.40172025740017	5.2628575547086225e-05	5.2498139637077865e-05	1.35574770394804e-07	
129.3758119742398	5.171322237607393e-05	5.1585201762076835e-05	1.3289150137151658e-07	
131.3804922741741	5.0817551352459177e-05	5.069188719190224e-05	1.3028227744821924e-07	
133.41623512779302	4.9940950581246726e-05	4.9817586155611286e-05	1.2774400658704246e-07	
135.48352184986857	4.9082836190051244e-05	4.8961716796921685e-05	1.2527377559896963e-07	
137.58284121315285	4.824265063956929e-05	4.8123723491564645e-05	1.2286883723512894e-07	
139.71468956393986	4.741986115702809e-05	4.7303075287099306e-05	1.205265983841018e-07	
141.879570939417	4.6613958282197845e-05	4.649926445482049e-05	1.182446092646826e-07	
144.07799718683648	4.58244545165611e-05	4.571180514439164e-05	1.1602055351788174e-07	
146.31048808453184	4.505088306713077e-05	4.494023213273174e-05	1.1385223911061039e-07	
148.57757146481032	4.429279667720755e-05	4.418409965947847e-05	1.117375899749708e-07	
150.87978333874923	4.354976653708527e-05	4.344298034206619e-05	1.0967463831404589e-07	
153.2176680229263	4.282138126835197e-05	4.271646416409365e-05	1.0766151751258873e-07	
155.5917782681133	4.210724597601156e-05	4.2004157531230315e-05	1.056964555979387e-07	
158.00267538996428	4.140698136316565e-05	4.130568238942342e-05	1.037777692016896e-07	
160.45092940172842	4.07202229034613e-05	4.062067540063179e-05	1.0190385797785275e-07	
162.9371191490193	4.004662006692788e-05	3.994878717172794e-05	1.0007319943774718e-07	
165.46183244667284	3.9385835595203886e-05	3.928968153258663e-05	9.828434416547052e-08	
168.02566621772516	3.873754482249623e-05	3.864303485971752e-05	9.653591138182026e-08	
170.6292266345446	3.810143503892179e-05	3.800853544210595e-05	9.48265848272585e-08	
173.27312926215015	3.7477204893160815e-05	3.738588288620451e-05	9.315510893751177e-08	
175.9579992037507	3.686456383160462e-05	3.6774787557269403e-05	9.152028528786595e-08	
178.68447124853947	3.626323157140936e-05	3.6174970054464825e-05	8.992096928419127e-08	
181.45319002177868	3.5672937605076946e-05	3.558616071736577e-05	8.835606708129097e-08	
184.2648101372089	3.509342073437311e-05	3.5008099161679154e-05	8.682453271017048e-08	
187.11999635182175	3.4524428631566035e-05	3.4440533842174326e-05	8.532536539846717e-08	
190.019423723029	3.3965717426126296e-05	3.388322164097238e-05	8.385760706838012e-08	
192.9637777682679	3.34170513151725e-05	3.3335927479485e-05	8.242033999931019e-08	
195.95375462707955	3.2878202196078124e-05	3.2798423952425574e-05	8.10126846421424e-08	
198.99006122569847	3.234894931977546e-05	3.227049098243417e-05	7.963379757415823e-08	
202.0734154441926	3.1829078963401935e-05	3.175191549396746e-05	7.828286958411669e-08	
205.20454628619316	3.1318384121035016e-05	3.124249110520495e-05	7.695912387800839e-08	
208.38419405125447	3.081666421135391e-05	3.0742017836814455e-05	7.56618143966373e-08	
211.6131105098844	3.032372480115066e-05	3.0250301836504257e-05	7.439022423697749e-08	
214.892059081287	2.9839377343691914e-05	2.9767155118366487e-05	7.314366417040647e-08	
218.22181501385919	2.9363438931002557e-05	2.9292395316087828e-05	7.192147125025275e-08	
221.60316556848443	2.8895732059209466e-05	2.882584544916848e-05	7.072300750306882e-08	
225.03691020466627	2.843608440614358e-05	2.8367333701351163e-05	6.954765869773988e-08	
228.5238607695462	2.7984328620454018e-05	2.791669321051713e-05	6.839483318678055e-08	
232.06484168985054	2.7540302121539823e-05	2.7473761869357267e-05	6.726396081543506e-08	
235.66069016681035	2.7103846909652344e-05	2.7038382136174098e-05	6.61544918936833e-08	
239.3122563741041	2.6674809385564395e-05	2.661040085521319e-05	6.506589622729548e-08	
243.0204036588648	2.6253040179243885e-05	2.6189669085964293e-05	6.399766220350838e-08	
246.78600874580337	2.583839398700636e-05	2.5776041940908017e-05	6.294929592864345e-08	
250.60996194449422	2.543072941665562e-05	2.5369378431220057e-05	6.192032041342557e-08	
254.4931673598731	2.502990884015403e-05	2.4969541319975763e-05	6.09102748035586e-08	
258.43654310599635	2.4635798253393504e-05	2.4576396982428257e-05	5.991871365234049e-08	
262.4410215231124	2.4248267142666148e-05	2.41898152729602e-05	5.8945206232970386e-08	
266.507549398097	2.3867188357458784e-05	2.3809669398335406e-05	5.798933588778808e-08	
270.63708818830384	2.3492437989219703e-05	2.3435835796899685e-05	5.7050699412383733e-08	
274.8306142488838	2.312389525576781e-05	2.3068194023402623e-05	5.612890647233752e-08	
279.08911906362675	2.2761442391035183e-05	2.2706626639132473e-05	5.522357905059113e-08	
283.4136094793798	2.2404964539852964e-05	2.2351019107075067e-05	5.433435092381072e-08	
287.80510794409827	2.2054349657508367e-05	2.200125969182605e-05	5.346086716556006e-08	
292.26465274858515	2.1709488413817272e-05	2.165723936400131e-05	5.260278367527762e-08	
296.7932982719762	2.137027410147224e-05	2.131885170890697e-05	5.1759766731021574e-08	
301.3921152310292	2.1036602548440237e-05	2.098599283924359e-05	5.093149256498945e-08	
306.0621909332746	2.070837203419783e-05	2.065856131163374e-05	5.011764696012815e-08	
310.80462953409153	2.0385483209604066e-05	2.0336458046773294e-05	4.9317924867029503e-08	
315.6205522977641	2.006783902022321e-05	2.001958625301998e-05	4.853203003955466e-08	
320.5110978625849	1.975534463292028e-05	1.9707851353242342e-05	4.77596746884146e-08	
325.47742251006514	1.944790736556262e-05	1.9401160914763267e-05	4.700057915155386e-08	
330.52070043831674	1.914543661967045e-05	1.9099424582241538e-05	4.625447158046291e-08	
335.6421240396705	1.8847843815868115e-05	1.8802554013343696e-05	4.552108764148326e-08	
340.8429041825955	1.8555042331996454e-05	1.8510462817067216e-05	4.4800170231309285e-08	
346.1242704979875	1.826694744375424e-05	1.822306649458345e-05	4.409146920594423e-08	
351.4874716698928	1.79834762677444e-05	1.7940282382476442e-05	4.339474112230879e-08	
356.9337757307372	1.770454770680726e-05	1.7662029598260462e-05	4.2709748991889824e-08	
362.46447036112943	1.7430082397529982e-05	1.7388228988065794e-05	4.203626204565009e-08	
368.08086319431027	1.716000265982714e-05	1.7118803076387933e-05	4.137405550991402e-08	
373.7842821253185	1.6894232448493174e-05	1.6853676017801717e-05	4.0722910392191956e-08	
379.57607562494815	1.6632697306632987e-05	1.6592773550546612e-05	4.008261327680531e-08	
385.45761305857025	1.637532432088189e-05	1.633602295189493e-05	3.9452956129643556e-08	
391.43028500989345	1.6122042078330938e-05	1.608335299521927e-05	3.883373611157707e-08	
397.49550360974456	1.587278062507789e-05	1.5834693908679697e-05	3.822475540010381e-08	
403.6547028699399	1.5627471426328816e-05	1.5589977335456057e-05	3.7625821018790177e-08	
409.9093390223323	1.538604732797877e-05	1.5349136295453966e-05	3.703674467416948e-08	
416.26089086311043	1.5148442519603946e-05	1.5112105148417302e-05	3.645734259960293e-08	
422.71086010243414	1.4914592498801264e-05	1.4878819558383275e-05	3.5887435405912137e-08	
429.2607717194863	1.4684434036814533e-05	1.464921645941955e-05	3.532684793825195e-08	
435.91217432302693	1.4457905145389651e-05	1.4423234022585934e-05	3.477540913915261e-08	
442.6666405175339	1.4234945044803936e-05	1.4200811624066198e-05	3.4232951917145346e-08	
449.52576727501685	1.401549413301789e-05	1.3981889814418215e-05	3.369931302095445e-08	
456.4911763125926	1.3799493955899949e-05	1.376641028889338e-05	3.3174332918854733e-08	
463.56451447591087	1.3586887178477407e-05	1.3554315858778624e-05	3.265785568289588e-08	
470.74745412852144	1.3377617557169142e-05	1.3345550423716678e-05	3.2149728877958503e-08	
478.04169354727435	1.3171629912957732e-05	1.3140058944962597e-05	3.164980345512941e-08	
485.4489573238469	1.2968870105460921e-05	1.2937787419536379e-05	3.1157933649455645e-08	
492.97099677249224	1.2769285007864173e-05	1.2738682855233737e-05	3.0673976881697585e-08	
500.60959034410683	1.257282248267798e-05	1.2542693246458737e-05	3.019779366397583e-08	
508.36654404671106	1.237943135828545e-05	1.2349767550844011e-05	2.972924750908948e-08	
516.2436918724502	1.2189061406247147e-05	1.2159855666625596e-05	2.926820484334939e-08	
524.242896231207	1.2001663319332046e-05	1.1972908410741427e-05	2.8814534922742477e-08	
532.3660483909357	1.1817188690244731e-05	1.1788877497623595e-05	2.836810975238269e-08	
540.6150689248177	1.1635589991020431e-05	1.1607715518656285e-05	2.792880400887902e-08	
548.9919081653474	1.1456820553060935e-05	1.1429375922272317e-05	2.7496494965713184e-08	
557.4985466654523	1.128083454778559e-05	1.1253812994662716e-05	2.7071062421378603e-08	
566.1369956667598	1.1107586967872834e-05	1.1080981841074827e-05	2.665238863013097e-08	
574.909297575119	1.093703360906891e-05	1.0910838367675653e-05	2.624035823536148e-08	
583.8175264434902	1.076913105254138e-05	1.0743339263958239e-05	2.5834858205267662e-08	
592.8637884623186	1.0603836647756268e-05	1.0578441985669807e-05	2.543577777099558e-08	
602.0502224575035	1.0441108495858404e-05	1.0416104738241532e-05	2.504300836685901e-08	
611.379000396087	1.0280905433535676e-05	1.0256286460700561e-05	2.4656443572724763e-08	
620.8523278997751	1.0123187017348769e-05	1.0098946810045912e-05	2.4275979058494095e-08	
630.4724447664181	9.96791350850853e-06	9.944046146070631e-06	2.390151253039172e-08	
640.2416254995708	9.815045858084343e-06	9.791545516613434e-06	2.353294367922347e-08	
650.1621798462554	9.664545692627286e-06	9.64140664322384e-06	2.3170174130323385e-08	
660.2364533430635	9.51637530019265e-06	9.493591907225298e-06	2.2813107395275917e-08	
670.4668278707137	9.370497616747262e-06	9.348064336161889e-06	2.2461648825212455e-08	
680.8557222172046	9.226876212947458e-06	9.204787590614461e-06	2.2115705565685332e-08	
691.4055926496942	9.085475281274283e-06	9.063725951372816e-06	2.1775186513057664e-08	
702.1189334952396	8.946259623513098e-06	8.92484430695124e-06	2.1440002272278727e-08	
712.9982777305363	8.80919463856533e-06	8.788108141435029e-06	2.1110065116083105e-08	
724.0461975807946	8.67424631058052e-06	8.65348352264633e-06	2.078528894546988e-08	
735.2653051278958	8.541381197397543e-06	8.520937090618158e-06	2.046558925147624e-08	
746.6582529279726	8.410566419284108e-06	8.390436046365727e-06	2.0150883078135506e-08	
758.2277346385576	8.281769647964334e-06	8.261948140944952e-06	1.984108898661167e-08	
769.9764856554507	8.154959095924457e-06	8.135441664788166e-06	1.9536127020481364e-08	
781.9072837594538	8.030103505987223e-06	8.010885437307744e-06	1.9235918672005984e-08	
794.0229497731273	7.907172141145956e-06	7.888248796758497e-06	1.8940386849535364e-08	
806.3263482277227	7.786134774649528e-06	7.76750159035024e-06	1.8649455845832738e-08	
818.82038804045	7.666961680329988e-06	7.648614164602232e-06	1.8363051307382185e-08	
831.5080232022387	7.549623623164829e-06	7.5315573559315275e-06	1.8081100204600534e-08	
844.3922534761538	7.4340918500662325e-06	7.416302481467625e-06	1.7803530802910926e-08	
857.4761251066391	7.320338080889963e-06	7.302821330086031e-06	1.753027263471099e-08	
870.7627315397452	7.208334499656868e-06	7.1910861536538134e-06	1.7261256472114976e-08	
884.2552141545192	7.098053745980201e-06	7.081069658480349e-06	1.6996414300479917e-08	
897.9567630057271	6.989468906692322e-06	6.972744996966801e-06	1.6735679292711083e-08	
911.8706175780853	6.882553507664462e-06	6.866085759448114e-06	1.6478985784265275e-08	
926.0000675521785	6.777281505813656e-06	6.761065966221575e-06	1.6226269248873287e-08	
940.3484535822448	6.673627281291036e-06	6.657660059756191e-06	1.5977466274933833e-08	
954.9191680860141	6.571565629845963e-06	6.555842897077393e-06	1.573251454253482e-08	
969.715656046784	6.4710717553607e-06	6.455589742321752e-06	1.5491352801125958e-08	
984.7414158279239	6.3721212625505415e-06	6.356876259456641e-06	1.5253920847794155e-08	
1000.0	6.27469014982442e-06	6.259678505159921e-06	1.502015950609927e-08	


==> data/fig_iss_ph2_bode_40.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.0001700649684354587	1.3026887887361792e-08	
0.10154950161807173	0.00017278466415118562	0.00017278293426764904	1.3040433932290723e-08	
0.10312301278878754	0.0001755487736805152	0.00017554701611132665	1.3054414521642546e-08	
0.10472090554055413	0.00017835991065214078	0.00017835812492656493	1.3068843982034728e-08	
0.10634355766636439	0.0001812190100408309	0.00018121719567876823	1.3083737137975977e-08	
0.10799135281311975	0.00018412703171742393	0.00018412518822916125	1.3099109330895405e-08	
0.1096646805723366	0.00018708496138198917	0.00018708308826794045	1.3114976439034146e-08	
0.11136393657225817	0.0001900938115420566	0.00019009190829249358	1.3131354898231072e-08	
0.11308952257139368	0.00019315462253847283	0.00019315268863324638	1.3148261723393093e-08	
0.11484184655350702	0.0001962684636216082	0.00019626649852985765	1.3165714531367157e-08	
0.11662132282407707	0.00019943643408081553	0.00019943443726066725	1.3183731564481824e-08	
0.11842837210825283	0.00020265966443023005	0.00020265763532848413	1.3202331715308074e-08	
0.12026342165032622	0.0002059393176542057	0.00020593725570600986	1.3221534552622985e-08	
0.12212690531474645	0.00020927659051590068	0.0002092744951444108	1.3241360348541326e-08	
0.12401926368869937	0.00021267271493276095	0.000212670585548788	1.3261830106933754e-08	
0.12594094418627644	0.00021612895942290397	0.0002161267954245459	1.3282965593186816e-08	
0.12789240115425762	0.00021964663062667487	0.0002196444313989336	1.3304789365438966e-08	
0.12987409597953362	0.0002232270749079473	0.0002232248398223293	1.3327324807269283e-08	
0.13188649719819254	0.00022687168004004944	0.0002268694084541495	1.3350596162028853e-08	
0.13393008060629666	0.00023058187698154302	0.00023057956823860896	1.337462856909004e-08	
0.13600532937237603	0.0002343591417474478	0.00023435679517592808	1.339944810134555e-08	
0.13811273415166478	0.00023820499738190403	0.00023820261229497334	1.3425081805352318e-08	
0.14025279320210793	0.00024212101603869339	0.00024211859173375874	1.3451557742903539e-08	
0.1424260125021654	0.00024610882117650346	0.00024610635693468727	1.347890503508267e-08	
0.1446329058704415	0.0002501700898763239	0.00025016758496192415	1.350715390850038e-08	
0.14687399508716817	0.00025430655528890816	0.0002543040089488314	1.3536335744368594e-08	
0.14914981001757044	0.00025852000922081886	0.0002585174206839909	1.3566483129159381e-08	
0.15146088873714358	0.0002628123048682246	0.0002628096733449694	1.3597629909456481e-08	
0.1538077776588715	0.00026718535970829686	0.0002671826843896894	1.3629811248374607e-08	
0.15619103166241588	0.00027164115855882133	0.00027163843861600614	1.366306368633168e-08	
0.15861121422530794	0.00027618175681745096	0.0002761789914009299	1.369742520428725e-08	
0.16106889755617235	0.0002808092838929174	0.0002808064721318027	1.3732935290852268e-08	
0.16356466273001555	0.00028552594684149596	0.00028552308784272326	1.376963501382878e-08	
0.1660990998256107	0.00029033403422306584	0.0002903311270705712	1.38075670946795e-08	
0.16867280806501112	0.00029523592019226774	0.00029523296394612115	1.3846775988466868e-08	
0.1712863959552255	0.00030023406884151406	0.00030023106253700843	1.3887307967988747e-08	
0.17394048143208848	0.0003053310388139851	0.0003053279814606786	1.3929211213102994e-08	
0.17663569200636045	0.0003105294882062414	0.0003105263787869498	1.3972535905143837e-08	
0.17937266491209122	0.0003158321797817329	0.00031582901725146816	1.4017334327738423e-08	
0.18215204725728248	0.00032124198651828015	0.0003212387698031309	1.4063660973619487e-08	
0.18497449617688488	0.00032676189751458035	0.00032675862551053336	1.4111572657807403e-08	
0.18784067898816573	0.00033239502428295496	0.00033239169585465306	1.4161128638035187e-08	
0.1907512733484843	0.00033814460745794193	0.00033814122143736874	1.4212390744124336e-08	
0.19370696741551147	0.0003440140239529372	0.0003440105791380328	1.4265423513767717e-08	
0.1967084600099325	0.0003500067945999911	0.00035000328975318525	1.432029433928029e-08	
0.19975646078067044	0.00035612659231101774	0.00035612302615768254	1.4377073622435465e-08	
0.20285169037266976	0.00036237725080219584	0.0003623736220290049	1.4435834941387831e-08	
0.2059948805972802	0.0003687627739271846	0.0003687590811803786	1.4496655227627224e-08	
0.20918677460527996	0.00037528734566907277	0.0003752835875526188	1.4559614956664045e-08	
0.21242812706258082	0.0003819553408456891	0.00038195151591933314	1.4624798350391198e-08	
0.215719704328655	0.0003887713365881549	0.00038876744336535115	1.4692293595873654e-08	
0.21906228463772706	0.00039574012465836973	0.00039573616160408406	1.4762193078616726e-08	
0.22245665828277353	0.00040286672467757526	0.00040286269020595275	1.4834593632838129e-08	
0.22590362780237347	0.00041015639834532727	0.000410152290817209	1.490959681164094e-08	
0.22940400817045398	0.00041761466473619693	0.0004176104824564793	1.498730917619803e-08	
0.23295862698897662	0.00042524731677044534	0.00042524305798526953	1.5067842606973052e-08	
0.2365683246836085	0.0004330604389648584	0.00043305610185860886	1.5151314641258924e-08	
0.2402339547024262	0.00044106042658106914	0.0004410560092731793	1.5237848833444668e-08	
0.243956383717698	0.00044925400630114256	0.00044924950684267827	1.5327575147726887e-08	
0.24773649183079302	0.0004576482585741782	0.00045764367494419194	1.5420630379449962e-08	
0.2515751727802653	0.0004662506417933635	0.00046624597189499206	1.5517158613153992e-08	
0.2554733341531623	0.0004750690184805529	0.00047506426013684114	1.561731171761585e-08	
0.2594318975996074	0.00048411168367532063	0.0004841068346247473	1.5721249882459818e-08	
0.26345179905070754	0.0004933873957478421	0.0004933824536395203	1.5829142201401798e-08	
0.2675339889398373	0.0005029054098802916	0.0005029003722688167	1.5941167305540144e-08	
0.27167943242735193	0.0005126755144901123	0.0005126703788300273	1.6057514051887112e-08	
0.2758891096287819	0.0005227080709010214	0.0005227028345408598	1.6178382275151096e-08	
0.28016401584656353	0.0005330140566045368	0.0005330087167804091	1.6303983606142957e-08	
0.2845051618053608	0.0005436051124968288	0.0005435996663255096	1.6434542365961426e-08	
0.28891357389103245	0.0005544935945236229	0.0005544880389950853	1.657029654525872e-08	
0.2933902943933029	0.0005656926302205816	0.0005656869621899362	1.6711498873917353e-08	
0.29793638175219256	0.0005772161806992726	0.0005772103968780406	1.6858417997840862e-08	
0.30255291080826724	0.00058907910870066	0.0005890732056473229	1.701133976805477e-08	
0.30724097305676445	0.0006012972534206605	0.0006012912275304106	1.717056866031264e-08	
0.31200167690565833	0.0006138875129074738	0.0006138813604010809	1.7336429338813654e-08	
0.3168361479377224	0.0006268679349402299	0.0006268616518519324	1.7509268381883346e-08	
0.3217455291766536	0.0006402578174256675	0.0006402513995899862	1.7689456188065005e-08	
0.32673098135731937	0.0006540778194970588	0.0006540712625344129	1.787738908734571e-08	
0.33179368320019265	0.0006683500846711393	0.0006683433839721376	1.8073491680806014e-08	
0.33693483169003946	0.0006830983776188623	0.0006830915283271078	1.827821944393756e-08	
0.3421556423589239	0.0006983482363396444	0.0006983412333328994	1.8492061618361703e-08	
0.3474573495735992	0.0007141271418030044	0.0007141199796725075	1.8715544442488675e-08	
0.35284120682735126	0.0007304647074438646	0.0007304573804715893	1.8949234757369297e-08	
0.3583084870363649	0.0007473928912780079	0.0007473853934116072	1.9193744047473514e-08	
0.3638604828406817	0.000764946233853902	0.0007649385586790532	1.944973297298782e-08	
0.3694985069098218	0.0007831621257908657	0.0007831542665006809	1.97179164702536e-08	
0.37522389225314035	0.0008020811092890041	0.0008020730586501357	1.9999069497875635e-08	
0.3810379925349945	0.0008217472187556883	0.000821738969070678	2.0294033534424506e-08	
0.3869421823947922	0.0008422083666038157	0.0008421999096691859	2.0603723938532382e-08	
0.39293785777200174	0.0008635167813730087	0.000863508108432507	2.0929138308074214e-08	
0.39902643623619527	0.000885729506649142	0.0008857206083414449	2.1271366004584457e-08	
0.4052093573222091	0.0009089089708642655	0.000908899837164336	2.163159903374235e-08	
0.41148808287049476	0.0009331236400166405	0.0009331142601698023	2.2011144508976722e-08	
0.41786409737274555	0.0009584487677466578	0.0009584391301942615	2.2411438982751536e-08	
0.4243389083228771	0.0009849672601505038	0.0009849573524458775	2.2834064968230824e-08	
0.43091404657344795	0.0010127706763538382	0.0010127604850669505	2.3280770063984913e-08	
0.4375910666976019	0.0010419603903888586	0.0010419499009978327	2.3753489162475635e-08	
0.4443715473566186	0.0010726489455634963	0.001072638142330741	2.4254370342872438e-08	
0.45125709167315986	0.001104961639600327	0.0011049505054305884	2.4785805182804823e-08	
0.4582493276102989	0.001139038387777376	0.0011390269040544544	2.5350464390918034e-08	
0.4653499083564233	0.0011750359226852163	0.0011750240690833907	2.5951339881360493e-08	
0.4725605127161014	0.001213130403778721	0.0012131181580440284	2.6591794696214888e-08	
0.4798828455070056	0.0012535205286672477	0.001253507866362657	2.7275622531035604e-08	
0.4873186379629853	0.0012964312624453235	0.0012964181566524182	2.8007119091568357e-08	
0.49486964814338685	0.0013421183332324228	0.0013421047542003742	2.8791168125668862e-08	
0.5025376613487146	0.0013908736841277273	0.0013908595988580044	2.9633345758555306e-08	
0.5103244905427329	0.0014430321277332332	0.001443017499485406	3.0540047858855965e-08	
0.5182319767811088	0.0014989795245651842	0.001498964312265153	3.151864657965257e-08	
0.5262619896466971	0.0015591629086860453	0.0015591470662126665	3.257768418398024e-08	
0.5344164276915693	0.0016241031238394116	0.0016240865991583053	3.372711493987324e-08	
0.5426972188858914	0.0016944107276093538	0.0016943934617129255	3.4978609590555225e-08	
0.5511063210737586	0.0017708061941045228	0.0017707881197038468	3.634594213282922e-08	
0.559645722436092	0.001854145834520203	0.0018541268744157822	3.784548608640222e-08	
0.5683174419607084	0.0019454554170076303	0.001945435482039788	3.949685818888119e-08	
0.5771235299196736	0.0020459742927716237	0.0020459532792135838	4.132376328645557e-08	
0.5860660683540517	0.0021572140689021194	0.002157191855103943	4.335511778803625e-08	
0.595147171566167	0.002281037747271901	0.00228101418928176	4.5626565069130964e-08	
0.604368986619493	0.002419768170962253	0.0024197430967270598	4.818255211512633e-08	
0.6137336938462858	0.002576339270997045	0.002576312472546083	5.1079222846485613e-08	
0.6232435073630855	0.002754511203123616	0.002754482426008217	5.438827601941949e-08	
0.6329006755942035	0.002959183237365476	0.002959152165500066	5.820417490434613e-08	
0.6427074818033226	0.0031968604449351783	0.0031968266789202185	6.265089490396234e-08	
0.6526662446333333	0.0034763702104425817	0.0034763332362229156	6.78975165660735e-08	
0.6627793186545348	0.0038099997949281542	0.003809958935229189	7.417929872454304e-08	
0.6730490949213316	0.0042153747509317595	0.004215329088687005	8.183370017366338e-08	
0.6834780015375548	0.004718709135520044	0.004718657386892113	9.136263217349152e-08	
0.6940685042305437	0.005360756907417576	0.005360697199093296	1.0354642158272976e-07	
0.7048231069341222	0.00620850039623585	0.006208429846412036	1.1966762941589994e-07	
0.7157443523806098	0.007380247733066347	0.007380161588470011	1.419916318537517e-07	
0.7268348227020044	0.009106259709070159	0.009106149339079253	1.7492753858919033e-07	
0.7380971400404808	0.011901295374618908	0.01190114274183052	2.283321889945721e-07	
0.7495339671683494	0.01719324471132616	0.017193002612743293	3.295475085810192e-07	
0.7611480081176202	0.030825646865672886	0.03082512975456341	5.904680238317985e-07	
0.7729420088193235	0.10102107970750836	0.10102017506037947	1.9344925124843074e-06	
0.784918757752735	0.04249306078818877	0.0424932428214413	8.13754766263939e-07	
0.7970810866046624	0.020164567039759124	0.02016449910228409	3.8630406664126794e-07	
0.8094318709389453	0.01306318355275494	0.013063109324288513	2.504470853342066e-07	
0.8219740308763326	0.009618965614840212	0.009618900481864964	1.8462415905786645e-07	
0.8347105317848907	0.007589169548000096	0.007589113360809304	1.4588853628354568e-07	
0.847644384981113	0.006251052626794044	0.006251003754867743	1.204004571257276e-07	
0.8607786484418896	0.005302087457779246	0.005302044442448975	1.0236695124009e-07	
0.8741164275275125	0.004593557090160473	0.004593518802308207	8.894039154779997e-08	
0.8876608757158821	0.004043886667738735	0.004043852251853753	7.855887040915803e-08	
0.9014151953480897	0.0036046121445582743	0.003604580948145702	7.029453248339419e-08	
0.9153826383855528	0.0032451336694588454	0.003245105187764738	6.356161758545887e-08	
0.9295665071788846	0.0029451801307070133	0.0029451539670845082	5.7972165326908694e-08	
0.9439701552486742	0.002690789926750863	0.0026907657647134453	5.325905229997851e-08	
0.9585969880783669	0.0024720323524043434	0.002472009935822664	4.923236055661779e-08	
0.9734504639194281	0.0022816495338461268	0.002281628652739647	4.575337386184829e-08	
0.9885340946089864	0.0021142124656571217	0.0021141929458469884	4.271841874470014e-08	
1.0038514464001433	0.001965577587540086	0.00196555928299786	4.004846083627295e-08	
1.01940614080515	0.0018325260274634418	0.0018325088145686992	3.76821994060348e-08	
1.0352018554516484	0.0017125176574517903	0.001712501430621317	3.557136080603932e-08	
1.051242324952181	0.0016035194537826483	0.0016035041220993852	3.367741520002924e-08	
1.0675313417871697	0.0015038831959453178	0.0015038686805259973	3.1969238581608625e-08	
1.0840727572015847	0.0014122566789496124	0.0014122429108651248	3.042141713275242e-08	
1.1008704821154982	0.001327518152949915	0.0013275050715640566	2.9012997060872865e-08	
1.117928488048752	0.0012487271523091898	0.0012487147039373688	2.7726549110136097e-08	
1.1352508080599522	0.001175087074592386	0.0011750752114071748	2.6547459060878895e-08	
1.1528415377000134	0.00110591630188751	0.001105904981015969	2.5463382986529636e-08	
1.1707048359804781	0.001040625607565772	0.001040614790336385	2.4463824293562313e-08	
1.1888449263568397	0.000978700233617501	0.0009786898849238508	2.3539801912431898e-08	
1.2072660977271032	0.0009196854636680786	0.0009196755514230446	2.2683587494297045e-08	
1.225972705445816	0.0008631748218945678	0.0008631653165533505	2.188849542202932e-08	
1.2449691723538168	0.0008088002414071968	0.0008087911155404074	2.114871360982227e-08	
1.2642599898239333	0.0007562236952224859	0.0007562149231218793	2.0459166086814565e-08	
1.2838497188228888	0.0007051298870933385	0.0007051214443925806	1.9815400513304915e-08	
1.3037429909896587	0.0006552196702545605	0.0006552115335455648	1.9213495356726973e-08	
1.3239445097305402	0.0006062039075199521	0.0006061960539421945	1.8649982707931915e-08	
1.3444590513311867	0.0005577975113834274	0.0005577899181639165	1.8121784808033306e-08	
1.3652914660858761	0.0005097134117160872	0.0005097060556761497	1.7626178520750343e-08	
1.386446679444272	0.000461656195626034	0.0004616490530512088	1.7161137654826555e-08	
1.4079296931759626	0.0004133151756533106	0.0004133082074158654	1.673990359616056e-08	
1.4297455865530366	0.000364356578029031	0.0003643497580011991	1.631589967905651e-08	
1.451899517550985	0.00031441492570046724	0.0003144082136606793	1.5927139089975223e-08	
1.4743967240682132	0.0002630840125607227	0.000263077344950958	1.5562280409654767e-08	
1.4972425251644468	0.00020991086441275164	0.0002099041382387193	1.5218940959156094e-08	
1.5204423223183279	0.00015440943614965287	0.00015440244577229157	1.4895645777390958e-08	
1.5440016007044985	9.620623167730545e-05	9.619841496173373e-05	1.4591159437146077e-08	
1.5679259304904682	3.705498206305848e-05	3.704352270671789e-05	1.4304384866688838e-08	
1.5922209681535842	4.229303307276395e-05	4.229088441580957e-05	1.4034331450840109e-08	
1.6168924578184014	0.00011343467280847885	0.00011343693689318336	1.3780098753856553e-08	
1.6419462326147771	0.00019530503084761271	0.00019530824950518728	1.3540865655773644e-08	
1.667388216057011	0.000288075811539017	0.00028807941548802393	1.3315882240527559e-08	
1.6932244234443516	0.00039464873278774893	0.00039465254624532887	1.3104463685308324e-08	
1.7194609632832076	0.0005194382398463763	0.000519442200910006	1.2905986425467126e-08	
1.7461040387313935	0.0006689798087916007	0.0006689839047133449	1.2719891937798946e-08	
1.7731599490647525	0.0008532628049250072	0.00085326705284109	1.2545878963262525e-08	
1.8006350911665105	0.0010883250395854985	0.0010883294853890637	1.2383791731899433e-08	
1.828535961039703	0.0014016364654441124	0.0014016411839390427	1.2231651543902826e-08	
1.8568691553430368	0.0018444796742921657	0.0018444847935169095	1.2090998174920923e-08	
1.885641372950552	0.0025247915699753453	0.002524797314050772	1.1961766404064823e-08	
1.9148594165354507	0.0037144571170139766	0.0037144639254466484	1.1845652550358475e-08	
1.9445301941784663	0.006340609452953637	0.006340618336812361	1.1751057359480907e-08	
1.974660721001155	0.016280233411130003	0.016280244817606527	1.1759013924998195e-08	
2.0052581208244957	0.020716580551825903	0.02071659205192212	1.1597540219746732e-08	
2.036329627853186	0.007933045586390795	0.007933050001406558	1.1410310872317849e-08	
2.067882588386045	0.004924114010529559	0.004924115090899763	1.1326334573548858e-08	
2.0999244625529108	0.003623371347639065	0.003623370685448376	1.1253542490460582e-08	
2.132462826078452	0.0028967745020151495	0.0028967725269974194	1.1188089023281242e-08	
2.1655053720733157	0.002429932033423466	0.0024299287394678815	1.1129442902850442e-08	
2.199059912853022	0.0021008897305028465	0.00210088475750283	1.1077421573079446e-08	
2.2331343817850464	0.0018498447663448257	0.0018498371726430758	1.103197972631799e-08	
2.267736835164523	0.0016317981570314994	0.0016317871737859641	1.099373984601086e-08	
2.302875454119006	0.0016458978886482172	0.0016458889476035129	1.0959100605226254e-08	
2.3385585465427567	0.0014820475952822133	0.0014820555663038531	1.0928320341237691e-08	
2.3747945490609914	0.001356705150858898	0.0013567072505558228	1.0906646438961055e-08	
2.411592029024571	0.001259142976853376	0.0012591403136823396	1.089054852646917e-08	
2.4489596865355954	0.0011749958319738926	0.0011749867075848692	1.0881446270697325e-08	
2.4869063565043885	0.0011090748418332178	0.0011090820579913697	1.0892356523909856e-08	
2.5254410107383527	0.0010616000444637135	0.001061608233463983	1.0865896864688917e-08	
2.564572760063192	0.0009992449023474973	0.0009992360391655238	1.0827864600540137e-08	
2.604310856476998	0.0009625572924581051	0.0009625626146304332	1.0835304835842653e-08	
2.6446646953377266	0.0009145720982246912	0.0009145829572167007	1.0868787847378108e-08	
2.6856438175845567	0.0008727014385837741	0.000872711495499267	1.0887853968467709e-08	
2.727257911993673	0.0008346660505394094	0.0008346752191484992	1.0907615432888692e-08	
2.769516817469004	0.0007995914774873954	0.0007995999539993576	1.0929892642547295e-08	
2.812430525368455	0.0007669440599680039	0.0007669520068514863	1.0955023896716729e-08	
2.8560091818661824	0.0007363288593187956	0.0007363363935588443	1.098300696374057e-08	
2.9002630903514777	0.0007074272031575275	0.0007074344081115632	1.1013726701432557e-08	
2.945202713864811	0.000679968484484782	0.0006799754199533027	1.1047020253328848e-08	
2.9908386775716385	0.0006537135893911686	0.0006537202983877693	1.1082700188055672e-08	
3.0371817712745264	0.0006284430619440523	0.0006284495750684999	1.112056385560103e-08	
3.0842429519642045	0.000603947173307897	0.0006039535115330687	1.1160397424055985e-08	
3.1320333464101533	0.0005800162776618048	0.0005800224540505599	1.1201977584688481e-08	
3.180564253791325	0.0005564301090500046	0.0005564361296948235	1.124507212377335e-08	
3.2298471483676323	0.000532944449646448	0.0005329503139668314	1.1289439892710175e-08	
3.2798936821928324	0.0005092728865050595	0.000509278586907163	1.1334830428266303e-08	
3.3307156878694446	0.0004850598915615501	0.0004850654123182973	1.1380983342452496e-08	
3.3823251813463506	0.0004598385003171899	0.0004598438153015431	1.1427627558253811e-08	
3.43473436475976	0.00043295978046829553	0.0004329648489353132	1.1474480409720601e-08	
3.487955629318178	0.0004034680823497473	0.0004034728409745089	1.1521246623754976e-08	
3.542001558232087	0.0003698654125929581	0.00036986975939979055	1.1567617159235072e-08	
3.5968849296890193	0.0003296313604197732	0.00032963511832223477	1.1613267842753376e-08	
3.6526187198747286	0.0002781581940482618	0.0002781610107141208	1.1657857619943508e-08	
3.7092161060411786	0.0002062574313905053	0.00020625839116686134	1.1701026003110464e-08	
3.7666904696220658	9.95578191450401e-05	9.955226961346667e-05	1.1742389907165716e-08	
3.8250553993966134	0.00021557558933525437	0.0002155708634414542	1.1781612645367923e-08	
3.884324694702404	0.0012963607780698103	0.0012963705952270753	1.1819841561721016e-08	
3.9445123686979775	0.0020162856193771325	0.0020162936646090854	1.1854138896156311e-08	
4.005632651675993	0.0010563867788939965	0.0010563981174054255	1.188301453908628e-08	
4.067699994427721	0.0008011513051355176	0.0008011612233730361	1.190899631026269e-08	
4.130729071659682	0.0006823293182708863	0.0006823382746987502	1.193067852782302e-08	
4.194734785463209	0.0006112923393883976	0.0006113006137479361	1.1947434045936485e-08	
4.259732268837781	0.0005624454629628699	0.0005624532039058456	1.1958690237851729e-08	
4.325736889268946	0.0005257115539684272	0.0005257188415758318	1.1963870347558043e-08	
4.392764252361694	0.0004963202474520869	0.0004963271231962081	1.1962384692688858e-08	
4.460830205530115	0.0004717141516767045	0.00047172063298222774	1.1953631541111711e-08	
4.5299508417442365	0.00045038994690453236	0.0004503960345594584	1.1937002059185408e-08	
4.600142503334918	0.0004313955776122893	0.00043140125957214724	1.1911888608303671e-08	
4.671421785857698	0.00041408635888884207	0.0004140916120455909	1.187769685922893e-08	
4.743805542016518	0.00039799480283967607	0.0003979995934501031	1.1833862794080985e-08	
4.817310885648243	0.0003827537517015428	0.00038275803471984145	1.1779876332272851e-08	
4.891955195768907	0.0003680441687960958	0.00036804788605162165	1.1715314768183648e-08	
4.967756120682691	0.0003535509128359567	0.00035355398969019063	1.163989407491162e-08	
5.044731582154526	0.00033891208144496625	0.00033891442112768465	1.1553567595695471e-08	
5.122899779647386	0.00032364075280865313	0.0003236422269798927	1.1456822593211626e-08	
5.202279194625215	0.00030697298429677546	0.0003069734181214671	1.1352266133767337e-08	
5.282888594922542	0.00028751499411527713	0.0002875141537556881	1.1261650689150244e-08	
5.364747039181794	0.00026226504004174425	0.00026226238894478743	1.1851168182727743e-08	
5.447873881359371	0.00022325539798315663	0.0002232488901106323	1.1249549565885247e-08	
5.532288775301544	0.00014655941351006884	0.00014654845059712575	1.0979258492000053e-08	
5.618011679391243	0.0005925710759962692	0.0005925687875529423	1.0832750466042845e-08	
5.705062861266868	0.0005055957709204417	0.0005056048844373375	1.0729260715329523e-08	
5.793462902614208	0.0003911852494594695	0.00039118774444245135	1.0684542887577934e-08	
5.883232704032601	0.0003441691400986005	0.00034416641710413684	1.0857180457877591e-08	
5.974393489976511	0.00031145798358905077	0.00031145002232654546	1.0583010208070478e-08	
6.06696681377367	0.0002741933095539531	0.0002741930269746852	1.0174878134799354e-08	
6.160974562720967	0.0003305112367897376	0.00033052286998174857	1.1633633352400316e-08	
6.25643896325932	0.0003003783611008772	0.000300382524899737	1.1994523368268296e-08	
6.353382586228693	0.0002838726084716386	0.0002838715442120432	1.2630794417753526e-08	
6.451828352204593	0.0002712851221400213	0.00027128026518297155	1.3550020653675391e-08	
6.551799536917215	0.00026043539261923253	0.00026042718892432023	1.4776783971471955e-08	
6.653319776754563	0.0002505362281943619	0.0002505247489152971	1.6347877313346653e-08	
6.756413074350862	0.00024119740578091545	0.00024118253929856045	1.830671836035586e-08	
6.861103804261538	0.00023217593033531784	0.00023215745473540076	2.0704471098719247e-08	
6.9674167187261515	0.0002232865490376853	0.00022326416778754493	2.3603601495358704e-08	
7.075376953520617	0.00021435641869391574	0.0002143297904120615	2.7082843270096008e-08	
7.1850100339000935	0.00020518859283380413	0.0002051573790724846	3.124364822860779e-08	
7.2963418806339915	0.00019551275232912248	0.00019547672587752986	3.621890144827565e-08	
7.40939881613446	0.0001848884419955697	0.000184847769570924	4.2185526742325116e-08	
7.5242075706798515	0.00017246163153842027	0.00017241771079105884	4.938427430112642e-08	
7.640795288734611	0.00015619266866535872	0.00015615113960443038	5.815445174765145e-08	
7.759189535367103	0.00012963904914599052	0.00012962497256762814	6.900176784382351e-08	
7.879418302766868	0.00010065406820092078	0.0001007027354557473	8.213775992830984e-08	
8.001510016862884	0.0002595296561245415	0.000259444401766656	9.566524861996884e-08	
8.125493544044346	0.00019820235161833877	0.00019808272522365392	1.2162870283390424e-07	
8.251398197985628	0.00017104349125812135	0.0001710345901649736	1.416808351314828e-07	
8.379253746576957	0.00014792056457752048	0.00014779290513648185	1.746353064095902e-07	
8.509090418962503	0.0001262973375623022	0.0001260118528899951	3.04831927421564e-07	
8.640938912687513	0.00010122066868168554	0.00010085805001090174	3.6379671505079605e-07	
8.774830400956196	6.76103312594115e-05	6.715399110111035e-05	5.114747705509112e-07	
8.910796540002062	2.7124891742690222e-05	2.7362368396047046e-05	8.210830515663805e-07	
9.048869476572474	0.00013986932948006556	0.00014111245849470015	1.6746142196758946e-06	
9.189081855529167	0.0008256959757169457	0.0008198781857186149	6.525808651723092e-06	
9.331466827566528	0.0006503051753907278	0.0006509580110927603	4.227495375003843e-06	
9.476058057049498	0.00037799184433082953	0.0003817646586867867	3.779085334252737e-06	
9.622889729972897	0.0002965483526475446	0.0002950023523384927	1.8163453943582202e-06	
9.771996562044086	0.0002501715521176974	0.00024994559082357085	2.700934413751206e-07	
9.923413806890872	0.00021952101034425676	0.00021960420098355432	1.2087806865771162e-07	
10.0771772643966	0.00019332598875540844	0.00019346724570831842	1.5464026197260824e-07	
10.233323289164382	0.00017106916155184914	0.00017096926079621577	1.7414871212958492e-07	
10.391888799112495	0.00018030815021704316	0.00018031984992651615	1.828615716410134e-07	
10.552911284202958	0.00014498563901714837	0.00014516729480786608	1.8592021919308962e-07	
10.716428815305356	0.00011262043050454749	0.0001124633263596126	1.8655704837114602e-07	
10.882480053198018	0.0002718172190019801	0.00027166082991989345	1.87102039517332e-07	
11.051104257708666	0.0002085811149136102	0.00020862021150759536	1.8703126545440574e-07	
11.222341296996655	0.00018554279990087746	0.0001856458912962352	1.8714744006562386e-07	
11.39623165697915	0.00017192246953552038	0.00017205484922992395	1.876832291468173e-07	
11.572816450903245	0.00016196200982530691	0.0001621116045591257	1.887811132501856e-07	
11.752137429066462	0.0001538666470021323	0.00015402827297116933	1.905774131940123e-07	
11.93423698868786	0.00014688543253964015	0.0001470567717648459	1.932435149262118e-07	
12.119158183932093	0.00014064131684517607	0.00014082160146316452	1.970390994229807e-07	
12.306944736088793	0.00013491976516873913	0.00013510937933592675	2.0240861109803892e-07	
12.497641043909683	0.00012958677895743686	0.00012978739809875507	2.1019869986792275e-07	
12.691292194105861	0.00012455175667321408	0.00012476724377103197	2.2224929134726465e-07	
12.887943972007742	0.00011974720794151237	0.00011998669905327269	2.434260637144961e-07	
13.08764287239018	0.00011510875961990277	0.00011539995075217111	2.917695414621287e-07	
13.290436110465315	0.00011054940903671502	0.00011097191208385777	4.810002854897348e-07	
13.496371633045765	0.00010668162419316786	0.00010667472825172175	4.718766219330474e-08	
13.705498129880782	0.00010239046694064705	0.00010248550178912064	9.665498122143467e-08	
13.917865045168076	9.825272368134939e-05	9.838472138779489e-05	1.3402019586019001e-07	
14.133522589243995	9.42027649058707e-05	9.4355095435575e-05	1.5387788318186726e-07	
14.35252175045488	9.021405585029145e-05	9.038059812147758e-05	1.6755413964643487e-07	
14.574914307212275	8.626753185096529e-05	8.644558162473738e-05	1.786042631674677e-07	
14.800752840235097	8.234546965572044e-05	8.253381041908068e-05	1.885551103565584e-07	
15.030090744981337	7.84288842311273e-05	7.862723001008401e-05	1.9836779722837054e-07	
15.262982244272472	7.449678817961672e-05	7.470416423568649e-05	2.0750359073831362e-07	
15.499482401113475	7.052167554515165e-05	7.073636353584052e-05	2.1502072209388206e-07	
15.739647131711472	6.645888085175656e-05	6.668369115728452e-05	2.2584794499680712e-07	
15.98353321869612	6.224900522275514e-05	6.248363719608696e-05	2.371478312358019e-07	
16.23119832454485	5.778441816070845e-05	5.802839126294851e-05	2.49452778150764e-07	
16.482701005216104	5.2856501509832506e-05	5.310788953742129e-05	2.6314598046798777e-07	
16.738100723993853	4.6990410732855824e-05	4.7241961701987804e-05	2.7865835912374247e-07	
16.997457865546615	3.883683848901286e-05	3.905572814995545e-05	2.9654108805303396e-07	
17.26083375020432	2.447450727357991e-05	2.438286320621266e-05	3.174139619828064e-07	
17.528290648456405	0.00010400069419405423	0.00010377592023416627	3.4864116548973255e-07	
17.799891795674554	6.491298687189543e-05	6.513651646357477e-05	3.856316302839112e-07	
18.075701407063548	5.108610225592947e-05	5.150061578237591e-05	4.492193004943733e-07	
18.35578469284383	4.3713061690163306e-05	4.3998593139986354e-05	3.1676376328598773e-07	
18.64020787366921	3.797695282299322e-05	3.832199340029369e-05	3.582967881436556e-07	
18.929038196283646	3.2956446092386684e-05	3.3400393804264384e-05	4.523189964426657e-07	
19.222343949420477	2.8310702197937385e-05	2.8844112439248315e-05	5.373844225954765e-07	
19.52019447994806	2.3834128752637792e-05	2.4475470303851258e-05	6.424632935809499e-07	
19.822660209265607	1.9408039185826412e-05	2.0199935998900932e-05	7.919017699952349e-07	
20.12981264995304	1.4930843715651446e-05	1.596111783791607e-05	1.0333906980737876e-06	
20.441724422678867	1.0247983844040259e-05	1.1722975214622466e-05	1.5025883668815027e-06	
20.75846927337004	5.010262961348451e-06	7.465483007938187e-06	2.8159696009553444e-06	
21.08012209064783	1.0011619078732933e-05	3.220827990087477e-06	8.504829545946644e-06	
21.406758923533914	2.049443547224883e-06	1.6903926961646678e-06	2.3448423602833184e-06	
21.738456999430788	4.546773572931061e-06	5.951200866234725e-06	1.6043705079896954e-06	
22.075294742380795	9.59357505815819e-06	1.0535636674032839e-05	9.573594417939342e-07	
22.417351791608088	1.4602880844338968e-05	1.5274635418900642e-05	6.739363487163513e-07	
22.764709020347887	1.9661179143152542e-05	2.017229082026793e-05	5.111966059897265e-07	
23.1174485549675	2.484255942855013e-05	2.5246168458872504e-05	4.0380685009558706e-07	
23.47565379438362	3.019265652051887e-05	3.05186568618639e-05	3.2694740105665697e-07	
23.839409429780538	3.574934437603067e-05	3.601610590010316e-05	2.6870759472643153e-07	
24.20880146463373	4.1549992246646736e-05	4.176951673929635e-05	2.226354757210132e-07	
24.583917235044	4.7635779090702685e-05	4.781621152412634e-05	1.849076826974547e-07	
24.964845430386426	5.405616661348536e-05	5.4203100310894434e-05	1.5309879133262473e-07	
25.351676114279368	6.087666667039284e-05	6.0993784487401625e-05	1.2558141105019178e-07	
25.744500745878433	6.819805745612543e-05	6.828720787954891e-05	1.0120755299861813e-07	
26.143412201500308	7.622128936004668e-05	7.628137895570161e-05	7.912869262793375e-08	
26.548504796581717	8.55737221179086e-05	8.559347849007554e-05	5.870106959664518e-08	
26.959874307978602	9.677875683395572e-05	9.676674717755109e-05	3.9350380414646696e-08	
27.377617996610834	9.605283168475108e-05	9.60612433158905e-05	2.0212912994291364e-08	
27.801834630457815	0.00010806766957332607	0.00010807077869275404	5.833750417580851e-09	
28.232624507910387	0.00011968934751741	0.00011967120237016254	2.1794286068372164e-08	
28.670089481484574	0.0001320135785963333	0.0001319700228655943	4.535605230422126e-08	
29.114332981902788	0.00014545572241775627	0.00014538219722455583	7.422852737287484e-08	
29.565460042548164	0.00016035417287002028	0.0001602287146406452	1.2548764476575934e-07	
30.0235773242978	0.00017709431583456405	0.0001768587746485406	2.792067971831639e-07	
30.488793140740842	0.0001957591314933235	0.00019570404902589304	1.9660601229449895e-07	
30.961217483787163	0.0002173061266742113	0.0002173307019000493	4.22883909780898e-08	
31.440962049673153	0.00024256202312647102	0.00024251324080772757	5.105288702985793e-08	
31.928140265370157	0.0002724568000896493	0.0002723580979590104	1.0126820651861265e-07	
32.42286731540228	0.00030870312897178054	0.0003085353966104649	1.733166100484814e-07	
32.925260169079685	0.00035405026621657294	0.00035377576424686346	3.8567691994710464e-07	
33.435437608153904	0.0004132503232962005	0.00041316266816562695	3.499719719860078e-07	
33.95352025490161	0.0004986268948671151	0.0004986955836714813	1.4812246611899154e-07	
34.479630600643624	0.0006558136175277639	0.0006559067668417327	1.4240175922562108e-07	
35.01389303470575	0.0005731452929799903	0.0005732082957424005	1.7904936723531908e-07	
35.556433873828425	0.0006387007899493394	0.0006384991694609268	2.2519854536719857e-07	
36.107381392031996	0.0009291803381320088	0.0009289012184607082	2.8170190783202254e-07	
36.666865850944866	0.0013972333549421654	0.00139691778058926	3.558539228073612e-07	
37.23501953060145	0.002504748496504094	0.00250447745851808	4.6260533115345584e-07	
37.81197676071744	0.0077880543234848595	0.007788665063378947	6.392208217831133e-07	
38.397873952449665	0.004526287220295343	0.004527045015947595	1.0192851108573739e-06	
38.99284963064802	0.0020538857406437795	0.0020557022060729083	2.524037040305973e-06	
39.59704446660722	0.0013283275210519692	0.0013279453990815758	4.1850409259004057e-07	
40.21060131132589	0.0009857318799460345	0.000984736826098415	1.4606989333809006e-06	
40.83366522928125	0.0007850124222940557	0.0007848604275787853	2.3074861601572843e-07	
41.46638353272696	0.0006527089355577542	0.0006536366393554781	1.0167574841735243e-06	
42.108905816522395	0.0005625183449648098	0.000560462199082699	2.2487441398657116e-06	
42.76138399350171	0.0004913686810436119	0.0004904429067610277	9.767263161797117e-07	
43.42397233039088	0.00043583582946316615	0.00043538522163329846	6.255796070771967e-07	
44.096827484281306	0.00039042822213623964	0.00039027243475785026	3.3062334495625296e-07	
44.78010853966855	0.0003513886790038286	0.0003515839956470862	4.791912698939824e-07	
45.47397704606499	0.0003160587533162714	0.000316091463834716	2.2795553695807933e-07	
46.17859705619533	0.0002785982026267682	0.00027854068735853806	5.810326579569397e-07	
46.894135164783904	0.0002611378038749051	0.0002617080642858982	5.819563947322708e-07	
47.62076054794297	0.00019935910202200245	0.0002007487643566472	1.8591128754051561e-06	
48.35864500317141	0.0003785808281564605	0.00037837142205687427	1.328136190162958e-06	
49.10796298997312	0.0003003361849352553	0.0003010271446450413	6.926665537578398e-07	
49.86889167110482	0.0002681610183924604	0.0002687013527212441	6.185339281488651e-07	
50.641610954463076	0.00024746844582326365	0.0002480003192030518	1.2146019333039748e-06	
51.42630353562007	0.00023228625224509399	0.00023211231789627796	3.811784027912981e-07	
52.22315494101898	0.0002186107933864333	0.00021880493714914855	5.104147646671551e-07	
53.03235357183818	0.00020766101112718404	0.00020700520110804936	9.077687892723561e-07	
53.854090748535334	0.00019629701267256935	0.00019589684885963556	4.3050216973076447e-07	
54.688560756081706	0.00018457911912467262	0.00018417842053940035	4.0184414690539776e-07	
55.53596088989733	0.00016748822317748518	0.00016737340542629964	3.212674756207087e-07	
56.39649150249797	0.00020192819391616493	0.00020216535601642635	2.8753746328268163e-07	
57.27035605086487	0.0001818367186897276	0.0001818865463891997	4.073634894672425e-07	
58.15776114454846	0.00017167301572877108	0.0001715283674092403	2.4236980550556316e-07	
59.05891659451753	0.00016417730066893959	0.00016405675444960792	1.9504391099338526e-07	
59.974035462765215	0.00015787755377609858	0.00015779239933882695	1.6575328458086784e-07	
60.90333411268367	0.00015222133099032593	0.0001522371846605809	2.3428401137263875e-07	
61.847032260219336	0.00014750545160809739	0.00014718105182753537	3.7900491319694673e-07	
62.80535302582078	0.0001427408491178554	0.00014251298646262507	2.49481671193104e-07	
63.778522987191536	0.00013835886909939146	0.00013816459939121282	2.115353869547849e-07	
64.76677223286032	0.000134265616620163	0.00013408903104750712	1.9149787332002512e-07	
65.77033441658139	0.00013041649219132958	0.0001302516937466374	1.7793038060244097e-07	
66.78944681257751	0.00012678156416818094	0.00012662568283613307	1.6754799641864283e-07	
67.82435037163955	0.00012333788915199148	0.00012318927068718938	1.5904451430415938e-07	
68.87528977809474	0.00012006685050393332	0.00011992442524396043	1.5178645531435745e-07	
69.94251350765792	0.00011695285783746425	0.00011681587465959047	1.4542225301921024e-07	
71.02627388617911	0.00011398258506944787	0.00011385048332439849	1.397368126415746e-07	
72.12682714930152	0.00011114447455996476	0.00011101681601419736	1.3458851669417797e-07	
73.24443350304374	0.00010842839173488682	0.00010830482150128196	1.2987868381159927e-07	
74.37935718532088	0.00010582537271901068	0.00010570559538727349	1.2553540626145023e-07	
75.53186652841877	0.00010332743320767172	0.00010321119748960498	1.2150437446871908e-07	
76.7022340224364	0.00010092741963258095	0.00010081450804603757	1.1774335907133998e-07	
77.89073637971123	9.861889066207194e-05	9.850911233787617e-05	1.1421872889558882e-07	
79.09765460024283	9.639602113567115e-05	9.628920663869351e-05	1.109031622582252e-07	
80.32327403813038	9.425352301716454e-05	9.41495205121587e-05	1.0777408921388953e-07	
81.5678844690394	9.218657953579746e-05	9.208525187879729e-05	1.0481259887054769e-07	
82.83178015871405	9.019078973351246e-05	9.009201221765826e-05	1.0200265256825045e-07	
84.11525993255103	8.826212135061268e-05	8.81657799259469e-05	9.933050414878226e-08	
85.41862724625115	8.639687048228813e-05	8.63028603262871e-05	9.678426409030942e-08	
86.74219025756646	8.459162679667496e-05	8.449985114939413e-05	9.435356589269292e-08	
88.08626189915832	8.284324336712183e-05	8.275361256949328e-05	9.202930663385279e-08	
89.45115995258467	8.11488103665159e-05	8.106124105709279e-05	8.980344232230116e-08	
90.83720712343391	7.950563201933812e-05	7.94200464563978e-05	8.766882440432654e-08	
92.24473111762269	7.791120632072684e-05	7.782753180484782e-05	8.561906764628754e-08	
93.67406471887617	7.636320712030746e-05	7.628137549843188e-05	8.364844225812817e-08	
95.1255458674087	7.48594682382854e-05	7.4779415474579e-05	8.175178498150016e-08	
96.59951773982377	7.339796933685602e-05	7.331963513886362e-05	7.992442517997883e-08	
98.09632883025184	7.197682331468069e-05	7.19001508056666e-05	7.81621229187374e-08	
99.61633303274554	7.059426502844856e-05	7.05192004586278e-05	7.646101671870542e-08	
101.15988972495167	6.92486411752184e-05	6.917513366598303e-05	7.481757918241699e-08	
102.72736385307937	6.793840119368698e-05	6.786640251001745e-05	7.322857907870991e-08	
104.31912601818526	6.666208906281563e-05	6.659155340992066e-05	7.169104876424784e-08	
105.93555256379533	6.541833589317608e-05	6.534921973408068e-05	7.020225604625595e-08	
107.57702566488457	6.420585322058813e-05	6.41381151119311e-05	6.875967976387021e-08	
109.24393341823551	6.302342692360833e-05	6.295702736734617e-05	6.736098850236755e-08	
110.93666993419627	6.186991169659298e-05	6.180481300566253e-05	6.600402196066944e-08	
112.65563542986153	6.074422601870906e-05	6.068039219499151e-05	6.468677457766995e-08	
114.40123632369622	5.9645347566667784e-05	5.958274418983606e-05	6.340738109154942e-08	
116.17388533162597	5.8572309025301226e-05	5.851090315133178e-05	6.21641037594789e-08	
117.9740015646163	5.752419425557333e-05	5.746395432386913e-05	6.095532101093805e-08	
119.802010627764	5.6500134784341644e-05	5.644103053255242e-05	5.977951734288117e-08	
121.65834472092367	5.549930658428448e-05	5.544130897002777e-05	5.863527429534184e-08	
123.54344274089367	5.452092711596975e-05	5.4464008244756744e-05	5.752126236938364e-08	
125.45775038518534	5.3564252607150405e-05	5.350838566590424e-05	5.643623377160814e-08	
127.40172025740017	5.2628575547086225e-05	5.2573734742714695e-05	5.537901588355487e-08	
129.3758119742398	5.171322237607393e-05	5.165938287862016e-05	5.434850537074184e-08	
131.3804922741741	5.0817551352459177e-05	5.0764689242407984e-05	5.334366285696051e-08	
133.41623512779302	4.9940950581246726e-05	4.988904280061177e-05	5.236350809908931e-08	
135.48352184986857	4.9082836190051244e-05	4.9031860496907905e-05	5.140711560711833e-08	
137.58284121315285	4.824265063956929e-05	4.81925855657346e-05	5.0473610660373905e-08	
139.71468956393986	4.741986115702809e-05	4.7370685968619413e-05	4.9562165677804334e-08	
141.879570939417	4.6613958282197845e-05	4.656565294282992e-05	4.8671996904754225e-08	
144.07799718683648	4.58244545165611e-05	4.577699965296454e-05	4.780236138390324e-08	
146.31048808453184	4.505088306713077e-05	4.500425993699681e-05	4.695255418138964e-08	
148.57757146481032	4.429279667720755e-05	4.4246987139082386e-05	4.612190584265133e-08	
150.87978333874923	4.354976653708527e-05	4.350475302215388e-05	4.5309780055858484e-08	
153.2176680229263	4.282138126835197e-05	4.2777146753966605e-05	4.451557150244646e-08	
155.5917782681133	4.210724597601156e-05	4.206377396083272e-05	4.373870387765088e-08	
158.00267538996428	4.140698136316565e-05	4.136425584379594e-05	4.297862806446242e-08	
160.45092940172842	4.07202229034613e-05	4.0678228352462244e-05	4.223482044790073e-08	
162.9371191490193	4.004662006692788e-05	4.000534141211998e-05	4.150678135616827e-08	
165.46183244667284	3.9385835595203886e-05	3.93452582001585e-05	4.079403361777005e-08	
168.02566621772516	3.873754482249623e-05	3.869765446813561e-05	4.009612122435859e-08	
170.6292266345446	3.810143503892179e-05	3.806221790615037e-05	3.941260809028463e-08	
173.27312926215015	3.7477204893160815e-05	3.743864754645725e-05	3.8743076900682614e-08	
175.9579992037507	3.686456383160462e-05	3.682665320350991e-05	3.808712804032172e-08	
178.68447124853947	3.626323157140936e-05	3.622595494785122e-05	3.744437859710916e-08	
181.45319002177868	3.5672937605076946e-05	3.5636282611475463e-05	3.6814461433703526e-08	
184.2648101372089	3.509342073437311e-05	3.505737532247699e-05	3.619702432196604e-08	
187.11999635182175	3.4524428631566035e-05	3.448898106697248e-05	3.55917291352867e-08	
190.019423723029	3.3965717426126296e-05	3.393085627644116e-05	3.499825109424451e-08	
192.9637777682679	3.34170513151725e-05	3.3382765438770696e-05	3.44162780612739e-08	
195.95375462707955	3.2878202196078124e-05	3.2844480731427e-05	3.384550988096697e-08	
198.99006122569847	3.234894931977546e-05	3.2315781675286644e-05	3.32856577623398e-08	
202.0734154441926	3.1829078963401935e-05	3.179645480777977e-05	3.27364436998231e-08	
205.20454628619316	3.1318384121035016e-05	3.128629337409168e-05	3.219759993052592e-08	
208.38419405125447	3.081666421135391e-05	3.078509703526358e-05	3.166886842475969e-08	
211.6131105098844	3.032372480115066e-05	3.0292671592117172e-05	3.1150000407470187e-08	
214.892059081287	2.9839377343691914e-05	2.9808828724005625e-05	3.0640755908728724e-08	
218.22181501385919	2.9363438931002557e-05	2.933338574146426e-05	3.0140903340811e-08	
221.60316556848443	2.8895732059209466e-05	2.8866165351900505e-05	2.965021910015336e-08	
225.03691020466627	2.843608440614358e-05	2.840699543752245e-05	2.9168487192797457e-08	
228.5238607695462	2.7984328620454018e-05	2.7955708844761594e-05	2.8695498881056944e-08	
232.06484168985054	2.7540302121539823e-05	2.7512143184495944e-05	2.8231052350707867e-08	
235.66069016681035	2.7103846909652344e-05	2.70761406424279e-05	2.777495239681377e-08	
239.3122563741041	2.6674809385564395e-05	2.664754779901395e-05	2.7327010127302216e-08	
243.0204036588648	2.6253040179243885e-05	2.6226215458385124e-05	2.6887042682649453e-08	
246.78600874580337	2.583839398700636e-05	2.5811998485732837e-05	2.6454872971454523e-08	
250.60996194449422	2.543072941665562e-05	2.5404755652670868e-05	2.6030329419940087e-08	
254.4931673598731	2.502990884015403e-05	2.5004349490115325e-05	2.561324573522038e-08	
258.43654310599635	2.4635798253393504e-05	2.461064614825452e-05	2.520346068108209e-08	
262.4410215231124	2.4248267142666148e-05	2.4223515263208316e-05	2.480081786564481e-08	
266.507549398097	2.3867188357458784e-05	2.3842829830001697e-05	2.4405165540204926e-08	
270.63708818830384	2.3492437989219703e-05	2.3468466081501677e-05	2.4016356408408065e-08	
274.8306142488838	2.312389525576781e-05	2.3100303372988046e-05	2.3634247445334227e-08	
279.08911906362675	2.2761442391035183e-05	2.2738224072049572e-05	2.325869972573988e-08	
283.4136094793798	2.2404964539852964e-05	2.2382113453515984e-05	2.288957826104086e-08	
287.80510794409827	2.2054349657508367e-05	2.2031859599153962e-05	2.252675184442052e-08	
292.26465274858515	2.1709488413817272e-05	2.1687353301872097e-05	2.2170092903609946e-08	
296.7932982719762	2.137027410147224e-05	2.1348487974194878e-05	2.181947736091656e-08	
301.3921152310292	2.1036602548440237e-05	2.1015159560780405e-05	2.1474784500167674e-08	
306.0621909332746	2.070837203419783e-05	2.068726645477008e-05	2.1135896839898744e-08	
310.80462953409153	2.0385483209604066e-05	2.036470941777044e-05	2.080270001283462e-08	
315.6205522977641	2.006783902022321e-05	2.0047391503279973e-05	2.0475082650992296e-08	
320.5110978625849	1.975534463292028e-05	1.9735217983383978e-05	2.0152936276123187e-08	
325.47742251006514	1.944790736556262e-05	1.9428096278550837e-05	1.9836155195426323e-08	
330.52070043831674	1.914543661967045e-05	1.9125935890373077e-05	1.952463640202397e-08	
335.6421240396705	1.8847843815868115e-05	1.8828648337105096e-05	1.9218279479981645e-08	
340.8429041825955	1.8555042331996454e-05	1.853614709185815e-05	1.8916986513670934e-08	
346.1242704979875	1.826694744375424e-05	1.8248347523320775e-05	1.8620662001299683e-08	
351.4874716698928	1.79834762677444e-05	1.7965166838880634e-05	1.8329212772152323e-08	
356.9337757307372	1.770454770680726e-05	1.7686524030029964e-05	1.8042547907701023e-08	
362.46447036112943	1.7430082397529982e-05	1.741233981994431e-05	1.7760578666022894e-08	
368.08086319431027	1.716000265982714e-05	1.7142536613129297e-05	1.7483218409640514e-08	
373.7842821253185	1.6894232448493174e-05	1.687703844703657e-05	1.7210382536417375e-08	
379.57607562494815	1.6632697306632987e-05	1.6615770945555245e-05	1.694198841342237e-08	
385.45761305857025	1.637532432088189e-05	1.6358661274290095e-05	1.6677955313675492e-08	
391.43028500989345	1.6122042078330938e-05	1.610563809754283e-05	1.6418204355485276e-08	
397.49550360974456	1.587278062507789e-05	1.5856631536916673e-05	1.6162658444370518e-08	
403.6547028699399	1.5627471426328816e-05	1.5611573131469435e-05	1.5911242217384144e-08	
409.9093390223323	1.538604732797877e-05	1.537039579934356e-05	1.566388198973596e-08	
416.26089086311043	1.5148442519603946e-05	1.5133033800805742e-05	1.5420505703583157e-08	
422.71086010243414	1.4914592498801264e-05	1.4899422702632067e-05	1.5181042878907617e-08	
429.2607717194863	1.4684434036814533e-05	1.4669499343777945e-05	1.4945424566364225e-08	
435.91217432302693	1.4457905145389651e-05	1.4443201802275439e-05	1.4713583301975143e-08	
442.6666405175339	1.4234945044803936e-05	1.4220469363303032e-05	1.4485453063669242e-08	
449.52576727501685	1.401549413301789e-05	1.400124248837635e-05	1.4260969229463526e-08	
456.4911763125926	1.3799493955899949e-05	1.3785462785610344e-05	1.404006853733106e-08	
463.56451447591087	1.3586887178477407e-05	1.3573072981006296e-05	1.3822689046543343e-08	
470.74745412852144	1.3377617557169142e-05	1.3364016890719281e-05	1.3608770100519232e-08	
478.04169354727435	1.3171629912957732e-05	1.3158239394263671e-05	1.3398252291120131e-08	
485.4489573238469	1.2968870105460921e-05	1.2955686408616895e-05	1.319107742419599e-08	
492.97099677249224	1.2769285007864173e-05	1.2756304863183005e-05	1.298718848648698e-08	
500.60959034410683	1.257282248267798e-05	1.2560042675579941e-05	1.2786529613713365e-08	
508.36654404671106	1.237943135828545e-05	1.2366848728216e-05	1.2589046059832258e-08	
516.2436918724502	1.2189061406247147e-05	1.2176672845622578e-05	1.2394684167377523e-08	
524.242896231207	1.2001663319332046e-05	1.1989465772511932e-05	1.2203391338970566e-08	
532.3660483909357	1.1817188690244731e-05	1.180517915253044e-05	1.2015116009683603e-08	
540.6150689248177	1.1635589991020431e-05	1.162376550767865e-05	1.1829807620506318e-08	
548.9919081653474	1.1456820553060935e-05	1.1445178218371397e-05	1.1647416592713211e-08	
557.4985466654523	1.128083454778559e-05	1.1269371504112285e-05	1.146789430304106e-08	
566.1369956667598	1.1107586967872834e-05	1.109630040475777e-05	1.1291193059823137e-08	
574.909297575119	1.093703360906891e-05	1.0925920762347763e-05	1.111726607989015e-08	
583.8175264434902	1.076913105254138e-05	1.0758189203480338e-05	1.094606746621739e-08	
592.8637884623186	1.0603836647756268e-05	1.0593063122209294e-05	1.0777552186385845e-08	
602.0502224575035	1.0441108495858404e-05	1.0430500663444358e-05	1.0611676051683032e-08	
611.379000396087	1.0280905433535676e-05	1.0270460706834598e-05	1.0448395696942237e-08	
620.8523278997751	1.0123187017348769e-05	1.011290285111671e-05	1.0287668561046096e-08	
630.4724447664181	9.96791350850853e-06	9.957787398910432e-06	1.0129452867975097e-08	
640.2416254995708	9.815045858084343e-06	9.805075341944287e-06	9.973707608583001e-09	
650.1621798462554	9.664545692627286e-06	9.654728346695695e-06	9.820392522824184e-09	
660.2364533430635	9.51637530019265e-06	9.506708740429851e-06	9.669468082628755e-09	
670.4668278707137	9.370497616747262e-06	9.360979497622932e-06	9.520895475272634e-09	
680.8557222172046	9.226876212947458e-06	9.217504226755487e-06	9.374636587262566e-09	
691.4055926496942	9.085475281274283e-06	9.076247157462595e-06	9.230653988708769e-09	
702.1189334952396	8.946259623513098e-06	8.937173128028006e-06	9.088910918164785e-09	
712.9982777305363	8.80919463856533e-06	8.800247573209946e-06	8.949371267956564e-09	
724.0461975807946	8.67424631058052e-06	8.665436512386903e-06	8.811999569883962e-09	
735.2653051278958	8.541381197397543e-06	8.532706538012104e-06	8.676760981403238e-09	
746.6582529279726	8.410566419284108e-06	8.402024804365969e-06	8.543621272167181e-09	
758.2277346385576	8.281769647964334e-06	8.273359016596215e-06	8.41254681098749e-09	
769.9764856554507	8.154959095924457e-06	8.1466774200358e-06	8.283504553140289e-09	
781.9072837594538	8.030103505987223e-06	8.021948789789182e-06	8.156462028037167e-09	
794.0229497731273	7.907172141145956e-06	7.899142420577934e-06	8.031387327267442e-09	
806.3263482277227	7.786134774649528e-06	7.778228116836953e-06	7.908249092935952e-09	
818.82038804045	7.666961680329988e-06	7.659176183053034e-06	7.787016506342805e-09	
831.5080232022387	7.549623623164829e-06	7.541957414337759e-06	7.66765927698541e-09	
844.3922534761538	7.4340918500662325e-06	7.426543087227157e-06	7.550147631795548e-09	
857.4761251066391	7.320338080889963e-06	7.312904950700641e-06	7.434452304759548e-09	
870.7627315397452	7.208334499656868e-06	7.201015217412376e-06	7.3205445267319365e-09	
884.2552141545192	7.098053745980201e-06	7.0908465551281836e-06	7.208396015553529e-09	
897.9567630057271	6.989468906692322e-06	6.982372078361567e-06	7.097978966433377e-09	
911.8706175780853	6.882553507664462e-06	6.875565340202603e-06	6.989266042545598e-09	
926.0000675521785	6.777281505813656e-06	6.77040032433373e-06	6.88223036591577e-09	
940.3484535822448	6.673627281291036e-06	6.6668514372267215e-06	6.7768455084878306e-09	
954.9191680860141	6.571565629845963e-06	6.5648935005152495e-06	6.673085483450473e-09	
969.715656046784	6.4710717553607e-06	6.464501743537817e-06	6.570924736758087e-09	
984.7414158279239	6.3721212625505415e-06	6.3656517960459e-06	6.470338138893966e-09	
1000.0	6.27469014982442e-06	6.268319681072435e-06	6.371300976786304e-09	


==> data/fig_iss_ph2_bode_42.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.0001700682003636274	3.1691658633507734e-08	
0.10154950161807173	0.00017278466415118562	0.00017278621777553344	3.1704267693004605e-08	
0.10312301278878754	0.0001755487736805152	0.00017555035207556007	3.1717284531485245e-08	
0.10472090554055413	0.00017835991065214078	0.00017836151424109668	3.173072279619048e-08	
0.10634355766636439	0.0001812190100408309	0.000181220639255323	3.174459662093104e-08	
0.10799135281311975	0.00018412703171742393	0.0001841286869977126	3.175892064520617e-08	
0.1096646805723366	0.00018708496138198917	0.00018708664317720428	3.177371003442823e-08	
0.11136393657225817	0.0001900938115420566	0.00019009552031044118	3.17889805010248e-08	
0.11308952257139368	0.00019315462253847283	0.0001931563587476337	3.180474832637463e-08	
0.11484184655350702	0.0001962684636216082	0.00019627022774877965	3.182103038407069e-08	
0.11662132282407707	0.00019943643408081553	0.0001994382266131306	3.183784416397087e-08	
0.11842837210825283	0.00020265966443023005	0.00020266148586500367	3.1855207797596464e-08	
0.12026342165032622	0.0002059393176542057	0.00020594116849923031	3.187314008476962e-08	
0.12212690531474645	0.00020927659051590068	0.000209278471289751	3.189166052130853e-08	
0.12401926368869937	0.00021267271493276095	0.00021267462616511487	3.1910789328476084e-08	
0.12594094418627644	0.00021612895942290397	0.00021613090165487281	3.1930547483422575e-08	
0.12789240115425762	0.00021964663062667487	0.00021964860441115103	3.1950956751599636e-08	
0.12987409597953362	0.0002232270749079473	0.0002232290808099652	3.1972039720524744e-08	
0.13188649719819254	0.00022687168004004944	0.0002268737186371609	3.1993819835268315e-08	
0.13393008060629666	0.00023058187698154302	0.0002305839488642096	3.2016321435868305e-08	
0.13600532937237603	0.0002343591417474478	0.00023436124751945154	3.203956979674408e-08	
0.13811273415166478	0.00023820499738190403	0.00023820713766077508	3.206359116799492e-08	
0.14025279320210793	0.00024212101603869339	0.00024212319145615563	3.208841281887049e-08	
0.1424260125021654	0.00024610882117650346	0.00024611103237894287	3.211406308385299e-08	
0.1446329058704415	0.0002501700898763239	0.00025017233752527667	3.214057141087479e-08	
0.14687399508716817	0.00025430655528890816	0.0002543088400615703	3.2167968412282465e-08	
0.14914981001757044	0.00025852000922081886	0.0002585223318105823	3.2196285918755926e-08	
0.15146088873714358	0.0002628123048682246	0.0002628146659852361	3.222555703595468e-08	
0.1538077776588715	0.00026718535970829686	0.00026718776008004475	3.2255816204525934e-08	
0.15619103166241588	0.00027164115855882133	0.0002716435989307495	3.228709926338103e-08	
0.15861121422530794	0.00027618175681745096	0.00027618423795360366	3.231944351675992e-08	
0.16106889755617235	0.0002808092838929174	0.0002808118065766151	3.2352887804954765e-08	
0.16356466273001555	0.00028552594684149596	0.00028552851187604546	3.2387472579399887e-08	
0.1660990998256107	0.00029033403422306584	0.00029033664243250474	3.2423239981934953e-08	
0.16867280806501112	0.00029523592019226774	0.0002952385724221484	3.2460233929062787e-08	
0.1712863959552255	0.00030023406884151406	0.00030023676595972626	3.249850020104666e-08	
0.17394048143208848	0.0003053310388139851	0.0003053337817116215	3.2538086536522664e-08	
0.17663569200636045	0.0003105294882062414	0.0003105322777985104	3.2579042733166385e-08	
0.17937266491209122	0.0003158321797817329	0.0003158350170089171	3.262142075416505e-08	
0.18215204725728248	0.00032124198651828015	0.000321244872346748	3.266527484181131e-08	
0.18497449617688488	0.00032676189751458035	0.0003267648329378524	3.2710661638161646e-08	
0.18784067898816573	0.00033239502428295496	0.0003323980103228281	3.2757640313463646e-08	
0.1907512733484843	0.00033814460745794193	0.00033814764516567713	3.2806272702998935e-08	
0.19370696741551147	0.0003440140239529372	0.0003440171144105124	3.285662345289157e-08	
0.1967084600099325	0.0003500067945999911	0.0003500099389214265	3.290876017571952e-08	
0.19975646078067044	0.00035612659231101774	0.000356129791643777	3.2962753616567246e-08	
0.20285169037266976	0.00036237725080219584	0.0003623805063286677	3.301867783036768e-08	
0.2059948805972802	0.0003687627739271846	0.00036876608686625375	3.307661037175973e-08	
0.20918677460527996	0.00037528734566907277	0.0003752907172777833	3.313663249793473e-08	
0.21242812706258082	0.0003819553408456891	0.00038195877242100656	3.319882938578352e-08	
0.215719704328655	0.0003887713365881549	0.00038877482946883903	3.326329036515771e-08	
0.21906228463772706	0.00039574012465836973	0.00039574368022696085	3.333010916843912e-08	
0.22245665828277353	0.00040286672467757526	0.00040287034436250633	3.339938419889735e-08	
0.22590362780237347	0.00041015639834532727	0.0004101600836231671	3.347121881858661e-08	
0.22940400817045398	0.00041761466473619693	0.00041761841713404093	3.354572165856133e-08	
0.23295862698897662	0.00042524731677044534	0.0004252511378684595	3.3623006952346735e-08	
0.2365683246836085	0.0004330604389648584	0.00043306433039899173	3.370319489536922e-08	
0.2402339547024262	0.00044106042658106914	0.0004410643900459456	3.3786412032505585e-08	
0.243956383717698	0.00044925400630114256	0.00044925804355315356	3.387279167708674e-08	
0.24773649183079302	0.0004576482585741782	0.0004576523714347791	3.3962474362230684e-08	
0.2515751727802653	0.0004662506417933635	0.000466254832152607	3.405560833099729e-08	
0.2554733341531623	0.0004750690184805529	0.0004750732883008676	3.4152350065670556e-08	
0.2594318975996074	0.00048411168367532063	0.0004841160349955615	3.425286486239152e-08	
0.26345179905070754	0.0004933873957478421	0.000493391830687632	3.435732745416373e-08	
0.2675339889398373	0.0005029054098802916	0.0005029099306446869	3.446592268881299e-08	
0.27167943242735193	0.0005126755144901123	0.0005126801233746133	3.457884626532171e-08	
0.2758891096287819	0.0005227080709010214	0.0005227127702969649	3.469630553682719e-08	
0.28016401584656353	0.0005330140566045368	0.0005330188490049022	3.481852038560077e-08	
0.2845051618053608	0.0005436051124968288	0.0005436100005025004	3.494572417915363e-08	
0.28891357389103245	0.0005544935945236229	0.0005544985808501466	3.507816481484138e-08	
0.2933902943933029	0.0005656926302205816	0.00056569771770547	3.521610586466771e-08	
0.29793638175219256	0.0005772161806992726	0.0005772213723099066	3.5359827829109176e-08	
0.30255291080826724	0.00058907910870066	0.0005890844075428507	3.550962951521831e-08	
0.30724097305676445	0.0006012972534206605	0.0006013026627479381	3.5665829551282915e-08	
0.31200167690565833	0.0006138875129074738	0.0006138930361311751	3.582876805484733e-08	
0.3168361479377224	0.0006268679349402299	0.0006268735756404711	3.5998808473044894e-08	
0.3217455291766536	0.0006402578174256675	0.0006402635793632991	3.617633961609291e-08	
0.32673098135731937	0.0006540778194970588	0.0006540837066267057	3.636177790759651e-08	
0.33179368320019265	0.0006683500846711393	0.0006683561011554502	3.655556987981964e-08	
0.33693483169003946	0.0006830983776188623	0.000683104527844099	3.675819494428475e-08	
0.3421556423589239	0.0006983482363396444	0.0006983545249327745	3.697016847645261e-08	
0.3474573495735992	0.0007141271418030044	0.000714133573650467	3.719204525388353e-08	
0.35284120682735126	0.0007304647074438646	0.0007304712877122145	3.7424423298292384e-08	
0.3583084870363649	0.0007473928912780079	0.0007473996254366603	3.766794817537766e-08	
0.3638604828406817	0.000764946233853902	0.0007649531277002513	3.792331782165707e-08	
0.3694985069098218	0.0007831621257908657	0.0007831691854780713	3.819128797003051e-08	
0.37522389225314035	0.0008020811092890041	0.0008020883413567935	3.847267826632124e-08	
0.3810379925349945	0.0008217472187556883	0.0008217546301645856	3.876837918130726e-08	
0.3869421823947922	0.0008422083666038157	0.0008422159647732497	3.907935983858103e-08	
0.39293785777200174	0.0008635167813730087	0.000863524574223852	3.940667690720564e-08	
0.39902643623619527	0.000885729506649142	0.0008857375026513097	3.975148472970309e-08	
0.4052093573222091	0.0009089089708642655	0.000908917179090105	4.0115046888753496e-08	
0.41148808287049476	0.0009331236400166405	0.000933132070200997	4.049874946260783e-08	
0.41786409737274555	0.0009584487677466578	0.0009584574303546196	4.090411625564571e-08	
0.4243389083228771	0.0009849672601505038	0.0009849761664540548	4.1332826364432055e-08	
0.43091404657344795	0.0010127706763538382	0.0010127798385188426	4.178673450068559e-08	
0.4375910666976019	0.0010419603903888586	0.0010419698215741147	4.226789459721922e-08	
0.4443715473566186	0.0010726489455634963	0.0010726586600339017	4.2778587323766326e-08	
0.45125709167315986	0.001104961639600327	0.0011049716528566517	4.3321352297610976e-08	
0.4582493276102989	0.001139038387777376	0.0011390487167056472	4.389902594535617e-08	
0.4653499083564233	0.0011750359226852163	0.0011750465857293844	4.451478621193866e-08	
0.4725605127161014	0.001213130403778721	0.001213141421141082	4.517220559877693e-08	
0.4798828455070056	0.0012535205286672477	0.0012535319225421622	4.58753144092944e-08	
0.4873186379629853	0.0012964312624453235	0.001296443057293084	4.662867656153452e-08	
0.49486964814338685	0.0013421183332324228	0.0013421305561018223	4.743748098221966e-08	
0.5025376613487146	0.0013908736841277273	0.0013908863650380929	4.8307652453068804e-08	
0.5103244905427329	0.0014430321277332332	0.0014430453001295623	4.92459869146502e-08	
0.5182319767811088	0.0014989795245651842	0.0014989932258638017	5.0260317762945545e-08	
0.5262619896466971	0.0015591629086860453	0.0015591771809332347	5.135972174781635e-08	
0.5344164276915693	0.0016241031238394116	0.0016241180145122483	5.255477593392145e-08	
0.5426972188858914	0.0016944107276093538	0.0016944262905971483	5.3857881126233773e-08	
0.5511063210737586	0.0017708061941045228	0.0017708224909219394	5.528367272174456e-08	
0.559645722436092	0.001854145834520203	0.0018541629358207461	5.684954785520688e-08	
0.5683174419607084	0.0019454554170076303	0.0019454734044911184	5.857634913661959e-08	
0.5771235299196736	0.0020459742927716237	0.002045993261615043	6.04892620643604e-08	
0.5860660683540517	0.0021572140689021194	0.002157234130895527	6.261900829440851e-08	
0.595147171566167	0.002281037747271901	0.0022810590349186784	6.500345516829733e-08	
0.604368986619493	0.002419768170962253	0.0024197908429203	6.768982156143928e-08	
0.6137336938462858	0.002576339270997045	0.00257636351941454	7.073775932407951e-08	
0.6232435073630855	0.002754511203123616	0.0027545372638901728	7.42239809983018e-08	
0.6329006755942035	0.002959183237365476	0.0029592114041518546	7.824735225475786e-08	
0.6427074818033226	0.0031968604449351783	0.0031968910894892115	8.294079462914563e-08	
0.6526662446333333	0.0034763702104425817	0.003476403813298005	8.848366247467816e-08	
0.6627793186545348	0.0038099997949281542	0.003810036991620245	9.512579527200422e-08	
0.6730490949213316	0.0042153747509317595	0.004215416405896587	1.0322560666520131e-07	
0.6834780015375548	0.004718709135520044	0.004718756465334049	1.1331615770050919e-07	
0.6940685042305437	0.005360756907417576	0.0053608116984280715	1.262261585733752e-07	
0.7048231069341222	0.00620850039623585	0.006208565417340016	1.4331759677314198e-07	
0.7157443523806098	0.007380247733066347	0.007380327594087361	1.6699591307365256e-07	
0.7268348227020044	0.009106259709070159	0.00910636287979263	2.019422180969334e-07	
0.7380971400404808	0.011901295374618908	0.011901439836688694	2.586193923503659e-07	
0.7495339671683494	0.01719324471132616	0.017193478599576612	3.660408259796132e-07	
0.7611480081176202	0.030825646865672886	0.030826167117578084	6.428527607889863e-07	
0.7729420088193235	0.10102107970750836	0.1010222487104571	2.0632660281660102e-06	
0.784918757752735	0.04249306078818877	0.04249278332580077	8.497978333727898e-07	
0.7970810866046624	0.020164567039759124	0.0201645982055048	3.9478889687059557e-07	
0.8094318709389453	0.01306318355275494	0.013063236439737684	2.5032931049536173e-07	
0.8219740308763326	0.009618965614840212	0.009619015941560713	1.803783723263195e-07	
0.8347105317848907	0.007589169548000096	0.007589214448393877	1.392347820177511e-07	
0.847644384981113	0.006251052626794044	0.006251092386430517	1.1217729814716147e-07	
0.8607786484418896	0.005302087457779246	0.0053021228278512965	9.30454000985299e-08	
0.8741164275275125	0.004593557090160473	0.004593588784383437	7.881123683264097e-08	
0.8876608757158821	0.004043886667738735	0.004043915277799037	6.781422855288202e-08	
0.9014151953480897	0.0036046121445582743	0.003604638145227185	5.90679894610111e-08	
0.9153826383855528	0.0032451336694588454	0.0032451574401383475	5.19498580611289e-08	
0.9295665071788846	0.0029451801307070133	0.002945201976300919	4.6047467430903304e-08	
0.9439701552486742	0.002690789926750863	0.0026908100945184075	4.1076917106687685e-08	
0.9585969880783669	0.0024720323524043434	0.0024720510448713326	3.683638672332338e-08	
0.9734504639194281	0.0022816495338461268	0.0022816669185514245	3.3178492542689767e-08	
0.9885340946089864	0.0021142124656571217	0.00211422868250869	2.9993111018118433e-08	
1.0038514464001433	0.001965577587540086	0.0019655927544001283	2.7196321343146114e-08	
1.01940614080515	0.0018325260274634418	0.0018325402444256133	2.472306725448832e-08	
1.0352018554516484	0.0017125176574517903	0.0017125310101483917	2.2522156849211756e-08	
1.051242324952181	0.0016035194537826483	0.0016035320159669291	2.0552775903122883e-08	
1.0675313417871697	0.0015038831959453178	0.0015038950315271525	1.8782006669106183e-08	
1.0840727572015847	0.0014122566789496124	0.0014122678436149607	1.718303022944751e-08	
1.1008704821154982	0.001327518152949915	0.001327528695460257	1.573380330721639e-08	
1.117928488048752	0.0012487271523091898	0.001248737115552466	1.4416070655713499e-08	
1.1352508080599522	0.001175087074592386	0.0011750964964391754	1.3214619015922799e-08	
1.1528415377000134	0.00110591630188751	0.0011059252158930745	1.2116707784099484e-08	
1.1707048359804781	0.001040625607565772	0.0010406340435489866	1.1111631004716318e-08	
1.1888449263568397	0.000978700233617501	0.0009787082181404588	1.0190378405196597e-08	
1.2072660977271032	0.0009196854636680786	0.000919693020434738	9.34537220855319e-09	
1.225972705445816	0.0008631748218945678	0.0008631819720826038	8.570262630801949e-09	
1.2449691723538168	0.0008088002414071968	0.0008088070039439653	7.859769214039973e-09	
1.2642599898239333	0.0007562236952224859	0.0007562300870134173	7.209557913504711e-09	
1.2838497188228888	0.0007051298870933385	0.0007051359232090746	6.6161455233211815e-09	
1.3037429909896587	0.0006552196702545605	0.00065522536408191	6.076823983383567e-09	
1.3239445097305402	0.0006062039075199521	0.0006062092708826486	5.58959863904212e-09	
1.3444590513311867	0.0005577975113834274	0.0005578025546484115	5.153142377116827e-09	
1.3652914660858761	0.0005097134117160872	0.0005097181439590089	4.766816382669274e-09	
1.386446679444272	0.000461656195626034	0.00046166062534906194	4.431195999572368e-09	
1.4079296931759626	0.0004133151756533106	0.0004133192971235941	4.134823400432029e-09	
1.4297455865530366	0.000364356578029031	0.00036436040163705455	3.892282644277025e-09	
1.451899517550985	0.00031441492570046724	0.00031441845434392024	3.7016690404448254e-09	
1.4743967240682132	0.0002630840125607227	0.0002630872394198649	3.5564890388780815e-09	
1.4972425251644468	0.00020991086441275164	0.00020991377325381693	3.455418333325249e-09	
1.5204423223183279	0.00015440943614965287	0.0001544119850140921	3.3955480467940483e-09	
1.5440016007044985	9.620623167730545e-05	9.620828301391215e-05	3.372944130753044e-09	
1.5679259304904682	3.705498206305848e-05	3.705557403163533e-05	3.382975247009476e-09	
1.5922209681535842	4.229303307276395e-05	4.228990998226133e-05	3.4206623875921332e-09	
1.6168924578184014	0.00011343467280847885	0.00011343235169619672	3.4810108601663364e-09	
1.6419462326147771	0.00019530503084761271	0.00019530314045538392	3.5592647606508775e-09	
1.667388216057011	0.000288075811539017	0.0002880742642620617	3.6510531880125448e-09	
1.6932244234443516	0.00039464873278774893	0.0003946475002200634	3.752427078631674e-09	
1.7194609632832076	0.0005194382398463763	0.0005194373136617885	3.859799404258301e-09	
1.7461040387313935	0.0006689798087916007	0.000668979190955307	3.969804150244274e-09	
1.7731599490647525	0.0008532628049250072	0.0008532625049713993	4.079279955204785e-09	
1.8006350911665105	0.0010883250395854985	0.001088325077410013	4.183652342196137e-09	
1.828535961039703	0.0014016364654441124	0.0014016368680980407	4.277195832820138e-09	
1.8568691553430368	0.0018444796742921657	0.0018444804879709487	4.351931731075956e-09	
1.885641372950552	0.0025247915699753453	0.0025247928711112267	4.38993922821789e-09	
1.9148594165354507	0.0037144571170139766	0.0037144590423782236	4.347917999295452e-09	
1.9445301941784663	0.006340609452953637	0.006340612248064125	4.07991847026128e-09	
1.974660721001155	0.016280233411130003	0.016280236007775766	2.8625089874127942e-09	
2.0052581208244957	0.020716580551825903	0.02071658813797219	7.770965904447763e-09	
2.036329627853186	0.007933045586390795	0.00793304729842128	6.600011146439837e-09	
2.067882588386045	0.004924114010529559	0.0049241137773309565	6.332989093127865e-09	
2.0999244625529108	0.003623371347639065	0.003623370011289872	6.2868347417578265e-09	
2.132462826078452	0.0028967745020151495	0.0028967722618608695	6.319098331422051e-09	
2.1655053720733157	0.002429932033423466	0.002429928875088669	6.387849025437664e-09	
2.199059912853022	0.0021008897305028465	0.0021008854857118573	6.476778458157516e-09	
2.2331343817850464	0.0018498447663448257	0.0018498390909059209	6.578359344644411e-09	
2.267736835164523	0.0016317981570314994	0.0016317918915456928	6.686999033301048e-09	
2.302875454119006	0.0016458978886482172	0.0016458940233931366	6.799108980857888e-09	
2.3385585465427567	0.0014820475952822133	0.0014820505449740114	6.947152703706957e-09	
2.3747945490609914	0.001356705150858898	0.0013567036359860552	7.093502516775703e-09	
2.411592029024571	0.001259142976853376	0.0012591383812799767	7.261121944396417e-09	
2.4489596865355954	0.0011749958319738926	0.0011749884089242233	7.468616620066813e-09	
2.4869063565043885	0.0011090748418332178	0.0011090766458943637	7.757984989747314e-09	
2.5254410107383527	0.0010616000444637135	0.0010616029279099395	8.302544750463026e-09	
2.564572760063192	0.0009992449023474973	0.000999238875335075	9.863754234977591e-09	
2.604310856476998	0.0009625572924581051	0.0009625619923091794	5.684689587153478e-09	
2.6446646953377266	0.0009145720982246912	0.0009145774420033912	6.682086552111042e-09	
2.6856438175845567	0.0008727014385837741	0.000872705051943535	7.095522690578654e-09	
2.727257911993673	0.0008346660505394094	0.000834668385220975	7.349752897224814e-09	
2.769516817469004	0.0007995914774873954	0.0007995928522273655	7.54367407829089e-09	
2.812430525368455	0.0007669440599680039	0.0007669446698875025	7.709137591552409e-09	
2.8560091818661824	0.0007363288593187956	0.000736328828195481	7.85944456520845e-09	
2.9002630903514777	0.0007074272031575275	0.0007074266127245518	8.001183735167384e-09	
2.945202713864811	0.000679968484484782	0.0006799673902286422	8.13805110934427e-09	
2.9908386775716385	0.0006537135893911686	0.0006537120294284504	8.272336187653124e-09	
3.0371817712745264	0.0006284430619440523	0.0006284410622328717	8.405582662668175e-09	
3.0842429519642045	0.000603947173307897	0.0006039447508030456	8.538913077367101e-09	
3.1320333464101533	0.0005800162776618048	0.0005800134422374655	8.673201436037697e-09	
3.180564253791325	0.0005564301090500046	0.0005564268646218198	8.809171095332003e-09	
3.2298471483676323	0.000532944449646448	0.0005329407947120463	8.947453429577795e-09	
3.2798936821928324	0.0005092728865050595	0.0005092688141890109	9.088624754096853e-09	
3.3307156878694446	0.0004850598915615501	0.00048505538914276854	9.233230651483873e-09	
3.3823251813463506	0.0004598385003171899	0.00045983354809131326	9.381802698821556e-09	
3.43473436475976	0.00043295978046829553	0.0004329543495956444	9.534870441331953e-09	
3.487955629318178	0.0004034680823497473	0.00040346213093805006	9.692970214180453e-09	
3.542001558232087	0.0003698654125929581	0.00036985887834158553	9.856651610857128e-09	
3.5968849296890193	0.0003296313604197732	0.0003296241457275615	1.0026481558238693e-08	
3.6526187198747286	0.0002781581940482618	0.00027815013209221554	1.0203044317892616e-08	
3.7092161060411786	0.0002062574313905053	0.00020624819820323737	1.0386929981583805e-08	
3.7666904696220658	9.95578191450401e-05	9.954731681511224e-05	1.0578674278395647e-08	
3.8250553993966134	0.00021557558933525437	0.0002155833744268915	1.0778359106159107e-08	
3.884324694702404	0.0012963607780698103	0.0012963695256055744	1.0984464742680965e-08	
3.9445123686979775	0.0020162856193771325	0.002016295775604176	1.1211320411286977e-08	
4.005632651675993	0.0010563867788939965	0.0010563866123495865	1.1445716620471335e-08	
4.067699994427721	0.0008011513051355176	0.0008011476681988043	1.1690054921715779e-08	
4.130729071659682	0.0006823293182708863	0.0006823239069885433	1.1947611060633074e-08	
4.194734785463209	0.0006112923393883976	0.0006112857240654888	1.2219522623466908e-08	
4.259732268837781	0.0005624454629628699	0.0005624378912053675	1.2506955220626973e-08	
4.325736889268946	0.0005257115539684272	0.0005257031474963179	1.2811169568108171e-08	
4.392764252361694	0.0004963202474520869	0.0004963110682466533	1.3133530937454998e-08	
4.460830205530115	0.0004717141516767045	0.0004717042291189388	1.3475515716901036e-08	
4.5299508417442365	0.00045038994690453236	0.0004503792905101012	1.3838717605494766e-08	
4.600142503334918	0.0004313955776122893	0.0004313841836074388	1.4224852079020049e-08	
4.671421785857698	0.00041408635888884207	0.00041407421386796404	1.4635756282109764e-08	
4.743805542016518	0.00039799480283967607	0.0003979818859607009	1.5073378693414073e-08	
4.817310885648243	0.0003827537517015428	0.000382740036187435	1.5539746508236342e-08	
4.891955195768907	0.0003680441687960958	0.00036802962328826645	1.603688283716791e-08	
4.967756120682691	0.0003535509128359567	0.0003535355032430883	1.6566602688416377e-08	
5.044731582154526	0.00033891208144496625	0.0003388957745247948	1.712998248517478e-08	
5.122899779647386	0.00032364075280865313	0.00032362352468838425	1.77257970011716e-08	
5.202279194625215	0.00030697298429677546	0.00030695484429765904	1.8344794344452844e-08	
5.282888594922542	0.00028751499411527713	0.0002874960684869764	1.8939417733788526e-08	
5.364747039181794	0.00026226504004174425	0.0002622456215231954	1.949237235412439e-08	
5.447873881359371	0.00022325539798315663	0.0002232359855096717	2.1164083924810715e-08	
5.532288775301544	0.00014655941351006884	0.0001465535634259972	2.190297263687061e-08	
5.618011679391243	0.0005925710759962692	0.0005925482650622284	2.2821388755951724e-08	
5.705062861266868	0.0005055957709204417	0.0005055892833622037	2.383924944164112e-08	
5.793462902614208	0.0003911852494594695	0.0003911641285987967	2.4928765391136696e-08	
5.883232704032601	0.0003441691400986005	0.00034414294185452804	2.6525885268599516e-08	
5.974393489976511	0.00031145798358905077	0.00031143225532691786	2.777354470500789e-08	
6.06696681377367	0.0002741933095539531	0.00027421756054969026	2.926822690036506e-08	
6.160974562720967	0.0003305112367897376	0.0003305302424407298	3.0659941786469796e-08	
6.25643896325932	0.0003003783611008772	0.000300363367380474	3.253128355229857e-08	
6.353382586228693	0.0002838726084716386	0.00028384710681629517	3.453838930861366e-08	
6.451828352204593	0.0002712851221400213	0.0002712537740732651	3.67475213698139e-08	
6.551799536917215	0.00026043539261923253	0.00026039953948101094	3.9196369556377057e-08	
6.653319776754563	0.0002505362281943619	0.00025049630072616213	4.19238547562604e-08	
6.756413074350862	0.00024119740578091545	0.00024115348526845872	4.497543620504578e-08	
6.861103804261538	0.00023217593033531784	0.00023212793462016156	4.8405986693479214e-08	
6.9674167187261515	0.0002232865490376853	0.00022323431866704127	5.228279988804919e-08	
7.075376953520617	0.00021435641869391574	0.00021429978338050547	5.668943059575587e-08	
7.1850100339000935	0.00020518859283380413	0.0002051274645816391	6.173089267866296e-08	
7.2963418806339915	0.00019551275232912248	0.00019544731348313224	6.754088664425518e-08	
7.40939881613446	0.0001848884419955697	0.00018481960005141916	7.4292063405517e-08	
7.5242075706798515	0.00017246163153842027	0.00017239229803014613	8.221093302488136e-08	
7.640795288734611	0.00015619266866535872	0.0001561321810536898	9.160020272714918e-08	
7.759189535367103	0.00012963904914599052	0.00012962452068198164	1.0287390416027545e-07	
7.879418302766868	0.00010065406820092078	0.00010071543977804407	1.1657337591274628e-07	
8.001510016862884	0.0002595296561245415	0.0002594085321610698	1.3390749769799767e-07	
8.125493544044346	0.00019820235161833877	0.00019803476911241637	1.6924040200695488e-07	
8.251398197985628	0.00017104349125812135	0.00017103413326027692	1.8484843107789094e-07	
8.379253746576957	0.00014792056457752048	0.00014776227948914638	2.1676048515457245e-07	
8.509090418962503	0.0001262973375623022	0.0001259725352892745	3.47184659094491e-07	
8.640938912687513	0.00010122066868168554	0.00010081529227808897	4.0614293226187157e-07	
8.774830400956196	6.76103312594115e-05	6.711149904600907e-05	5.541738900979688e-07	
8.910796540002062	2.7124891742690222e-05	2.736260935782976e-05	8.637957932130292e-07	
9.048869476572474	0.00013986932948006556	0.0001411563799201391	1.7157167999855385e-06	
9.189081855529167	0.0008256959757169457	0.0008198433921526723	6.542450728749916e-06	
9.331466827566528	0.0006503051753907278	0.0006509512896898076	4.1793618989932256e-06	
9.476058057049498	0.00037799184433082953	0.00038172368067233365	3.739839274436834e-06	
9.622889729972897	0.0002965483526475446	0.0002949535437184273	1.8644029045358968e-06	
9.771996562044086	0.0002501715521176974	0.0002498938465707789	3.1494056344197027e-07	
9.923413806890872	0.00021952101034425676	0.00021955353183153445	1.0952099593339259e-07	
10.0771772643966	0.00019332598875540844	0.0001934337474164597	1.0930894504921567e-07	
10.233323289164382	0.00017106916155184914	0.00017099219169886188	1.1669340877734995e-07	
10.391888799112495	0.00018030815021704316	0.00018030589792847844	1.3143955520608046e-07	
10.552911284202958	0.00014498563901714837	0.0001451114626842772	1.3102404869521567e-07	
10.716428815305356	0.00011262043050454749	0.00011251553001418603	1.292581574037564e-07	
10.882480053198018	0.0002718172190019801	0.0002717075004607744	1.2761647441558234e-07	
11.051104257708666	0.0002085811149136102	0.00020860301991880269	1.2551356620932575e-07	
11.222341296996655	0.00018554279990087746	0.0001856081469250169	1.2366003935080573e-07	
11.39623165697915	0.00017192246953552038	0.00017200702830293753	1.222123155929464e-07	
11.572816450903245	0.00016196200982530691	0.00016205727602893624	1.2128243644290104e-07	
11.752137429066462	0.0001538666470021323	0.00015396900339527197	1.2098730931100025e-07	
11.93423698868786	0.00014688543253964015	0.00014699334644602852	1.2148441120484903e-07	
12.119158183932093	0.00014064131684517607	0.0001407544368891974	1.2302340938533792e-07	
12.306944736088793	0.00013491976516873913	0.00013503869250981474	1.2604342062896127e-07	
12.497641043909683	0.00012958677895743686	0.00012971328584011796	1.313954823073422e-07	
12.691292194105861	0.00012455175667321408	0.00012468972338538595	1.4095267217817336e-07	
12.887943972007742	0.00011974720794151237	0.00011990573047449678	1.597311377859957e-07	
13.08764287239018	0.00011510875961990277	0.00011531544896737103	2.067302027038766e-07	
13.290436110465315	0.00011054940903671502	0.00011088375404948675	4.1795378480938744e-07	
13.496371633045765	0.00010668162419316786	0.00010658275645088939	1.189990092788169e-07	
13.705498129880782	0.00010239046694064705	0.00010238952558714414	1.0381361815919147e-09	
13.917865045168076	9.825272368134939e-05	9.828451683781758e-05	3.2494171536357135e-08	
14.133522589243995	9.42027649058707e-05	9.425040392599323e-05	4.8148038175821085e-08	
14.35252175045488	9.021405585029145e-05	9.027112414087121e-05	5.7329695987707157e-08	
14.574914307212275	8.626753185096529e-05	8.633098991997362e-05	6.354100167690448e-08	
14.800752840235097	8.234546965572044e-05	8.241372296991646e-05	6.825587533589763e-08	
15.030090744981337	7.84288842311273e-05	7.85012236608382e-05	7.238550453360549e-08	
15.262982244272472	7.449678817961672e-05	7.45717708335702e-05	7.55623189731179e-08	
15.499482401113475	7.052167554515165e-05	7.059707687498284e-05	7.602241933840983e-08	
15.739647131711472	6.645888085175656e-05	6.653699131327696e-05	7.931505633014447e-08	
15.98353321869612	6.224900522275514e-05	6.232906046125087e-05	8.229419411089184e-08	
16.23119832454485	5.778441816070845e-05	5.7865729829669744e-05	8.534281138587666e-08	
16.482701005216104	5.2856501509832506e-05	5.2937816108399784e-05	8.868184982580095e-08	
16.738100723993853	4.6990410732855824e-05	4.706840007849891e-05	9.255714693044649e-08	
16.997457865546615	3.883683848901286e-05	3.889882574490687e-05	9.734163143226414e-08	
17.26083375020432	2.447450727357991e-05	2.4429221114702675e-05	1.0369838251246188e-07	
17.528290648456405	0.00010400069419405423	0.00010391457203461548	1.1385815057620026e-07	
17.799891795674554	6.491298687189543e-05	6.501109006376469e-05	1.317623511617365e-07	
18.075701407063548	5.108610225592947e-05	5.1265059389895526e-05	1.7951184448469882e-07	
18.35578469284383	4.3713061690163306e-05	4.370792884484785e-05	2.6041501463916663e-07	
18.64020787366921	3.797695282299322e-05	3.798142213852148e-05	7.750822320097148e-09	
18.929038196283646	3.2956446092386684e-05	3.3002968202888014e-05	4.653019253119743e-08	
19.222343949420477	2.8310702197937385e-05	2.8374621485234664e-05	6.443994504769477e-08	
19.52019447994806	2.3834128752637792e-05	2.3907505115134493e-05	7.56913396120704e-08	
19.822660209265607	1.9408039185826412e-05	1.948643829378894e-05	8.477262373636205e-08	
20.12981264995304	1.4930843715651446e-05	1.5008869729322488e-05	9.363178775362289e-08	
20.441724422678867	1.0247983844040259e-05	1.0310705763878662e-05	1.0387011450139802e-07	
20.75846927337004	5.010262961348451e-06	4.9733095648689405e-06	1.1927683769628814e-07	
21.08012209064783	1.0011619078732933e-05	9.933529455426175e-06	1.7022100044268128e-07	
21.406758923533914	2.049443547224883e-06	2.245143035141504e-06	2.6863042391234987e-07	
21.738456999430788	4.546773572931061e-06	4.696262889083051e-06	2.4138879604703764e-07	
22.075294742380795	9.59357505815819e-06	9.630740621115703e-06	6.045980507094129e-08	
22.417351791608088	1.4602880844338968e-05	1.458071815075618e-05	5.721154644339103e-08	
22.764709020347887	1.9661179143152542e-05	1.961170151961074e-05	6.712785670524549e-08	
23.1174485549675	2.484255942855013e-05	2.4776765782505636e-05	7.565009901915616e-08	
23.47565379438362	3.019265652051887e-05	3.011550767668721e-05	8.271294935504518e-08	
23.839409429780538	3.574934437603067e-05	3.5663387472857606e-05	8.889448372809018e-08	
24.20880146463373	4.1549992246646736e-05	4.145667935827696e-05	9.45866943144967e-08	
24.583917235044	4.7635779090702685e-05	4.753603734930029e-05	1.0004269138506285e-07	
24.964845430386426	5.405616661348536e-05	5.3950738674157496e-05	1.0543456047797749e-07	
25.351676114279368	6.087666667039284e-05	6.076648926878726e-05	1.108849334564337e-07	
25.744500745878433	6.819805745612543e-05	6.808514459526188e-05	1.1647391425726722e-07	
26.143412201500308	7.622128936004668e-05	7.611223614122286e-05	1.2219723543377835e-07	
26.548504796581717	8.55737221179086e-05	8.550356639346583e-05	1.2768058853003984e-07	
26.959874307978602	9.677875683395572e-05	9.683411157059547e-05	1.3346398798742566e-07	
27.377617996610834	9.605283168475108e-05	9.60472259497577e-05	1.5045868383949343e-07	
27.801834630457815	0.00010806766957332607	0.00010794735570541993	1.5872857042792797e-07	
28.232624507910387	0.00011968934751741	0.00011953462859962756	1.7040722917340954e-07	
28.670089481484574	0.0001320135785963333	0.00013183421196210214	1.863697623364825e-07	
29.114332981902788	0.00014545572241775627	0.00014525046962091863	2.0814056728719168e-07	
29.565460042548164	0.00016035417287002028	0.00016010197908137736	2.524771759236625e-07	
30.0235773242978	0.00017709431583456405	0.00017673721266861346	3.845691183574227e-07	
30.488793140740842	0.0001957591314933235	0.00019558760294905553	2.543739551710673e-07	
30.961217483787163	0.0002173061266742113	0.000217219255726665	9.531829902171558e-08	
31.440962049673153	0.00024256202312647102	0.0002424067114469042	1.573633416761644e-07	
31.928140265370157	0.0002724568000896493	0.00027225651431630733	2.0396715293638723e-07	
32.42286731540228	0.00030870312897178054	0.00030843902652890416	2.7220864426524543e-07	
32.925260169079685	0.00035405026621657294	0.00035368541590543543	4.730494168775799e-07	
33.435437608153904	0.0004132503232962005	0.0004130806280585843	4.1622829712561777e-07	
33.95352025490161	0.0004986268948671151	0.000498629685361865	1.9048136269724016e-07	
34.479630600643624	0.0006558136175277639	0.0006559007905310107	2.1182163127174039e-07	
35.01389303470575	0.0005731452929799903	0.0005731899122950371	2.528635354708694e-07	
35.556433873828425	0.0006387007899493394	0.0006384541072035731	2.976926331021158e-07	
36.107381392031996	0.0009291803381320088	0.0009288286938693235	3.518153658879592e-07	
36.666865850944866	0.0013972333549421654	0.0013968431821327328	4.225866059699892e-07	
37.23501953060145	0.002504748496504094	0.0025044113345108693	5.240067308554238e-07	
37.81197676071744	0.0077880543234848595	0.00778869633940668	6.84454300411811e-07	
38.397873952449665	0.004526287220295343	0.004527062001141559	1.076708319724042e-06	
38.99284963064802	0.0020538857406437795	0.002055757972116514	2.538395627279121e-06	
39.59704446660722	0.0013283275210519692	0.0013280068659218282	3.5269416937479927e-07	
40.21060131132589	0.0009857318799460345	0.000984799162321233	1.4077115494191472e-06	
40.83366522928125	0.0007850124222940557	0.0007849222346801336	2.033510681406139e-07	
41.46638353272696	0.0006527089355577542	0.0006536973280475025	1.0711316930101814e-06	
42.108905816522395	0.0005625183449648098	0.0005605214138136619	2.1953837278001756e-06	
42.76138399350171	0.0004913686810436119	0.0004905003090875262	9.203494082315287e-07	
43.42397233039088	0.00043583582946316615	0.00043544031760651026	5.784181023475169e-07	
44.096827484281306	0.00039042822213623964	0.000390324271727336	2.9222610293886965e-07	
44.78010853966855	0.0003513886790038286	0.0003516303183955542	4.760831336568489e-07	
45.47397704606499	0.0003160587533162714	0.00031612541948845287	2.742412541662097e-07	
46.17859705619533	0.0002785982026267682	0.0002785311369884967	5.309547449224138e-07	
46.894135164783904	0.0002611378038749051	0.00026167267673821523	5.558187913723064e-07	
47.62076054794297	0.00019935910202200245	0.0002007291549153074	1.873925949073209e-06	
48.35864500317141	0.0003785808281564605	0.0003783235460490849	1.3532660949001557e-06	
49.10796298997312	0.0003003361849352553	0.00030103803997507463	7.018586746389244e-07	
49.86889167110482	0.0002681610183924604	0.0002687305193907777	6.282086384052651e-07	
50.641610954463076	0.00024746844582326365	0.0002480363638943901	1.2067631086409234e-06	
51.42630353562007	0.00023228625224509399	0.0002321515718186831	3.45981126763359e-07	
52.22315494101898	0.0002186107933864333	0.0002188459076274133	5.144229312384344e-07	
53.03235357183818	0.00020766101112718404	0.00020704716502788957	8.71989545509009e-07	
53.854090748535334	0.00019629701267256935	0.00019593917240251282	3.913008337127748e-07	
54.688560756081706	0.00018457911912467262	0.0001842185688631201	3.6093962158149045e-07	
55.53596088989733	0.00016748822317748518	0.00016737921337587697	2.7837195705444884e-07	
56.39649150249797	0.00020192819391616493	0.0002021317660353469	2.5233581643176346e-07	
57.27035605086487	0.0001818367186897276	0.0001818932438780461	3.739005404256008e-07	
58.15776114454846	0.00017167301572877108	0.00017154916878509184	2.0699837546117807e-07	
59.05891659451753	0.00016417730066893959	0.00016408232572703255	1.6050231526753617e-07	
59.974035462765215	0.00015787755377609858	0.00015782004188991637	1.3440690987827982e-07	
60.90333411268367	0.00015222133099032593	0.00015226580674067346	2.1993907575573042e-07	
61.847032260219336	0.00014750545160809739	0.0001472101160347477	3.455723425238652e-07	
62.80535302582078	0.0001427408491178554	0.00014254219352380585	2.1667382738483474e-07	
63.778522987191536	0.00013835886909939146	0.00013819376836933094	1.792685540146786e-07	
64.76677223286032	0.000134265616620163	0.0001341180462020214	1.5978515543402959e-07	
65.77033441658139	0.00013041649219132958	0.00013028047810884278	1.4677763984077526e-07	
66.78944681257751	0.00012678156416818094	0.00012665418388248633	1.3695202085406278e-07	
67.82435037163955	0.00012333788915199148	0.0001232174520283164	1.2899767437206063e-07	
68.87528977809474	0.00012006685050393332	0.00011995226153466584	1.2227910528923352e-07	
69.94251350765792	0.00011695285783746425	0.00011684334834017381	1.1644386529160313e-07	
71.02627388617911	0.00011398258506944787	0.0001138775824561434	1.1127653082977981e-07	
72.12682714930152	0.00011114447455996476	0.0001110435327964426	1.0663543729320204e-07	
73.24443350304374	0.00010842839173488682	0.0001083311512283944	1.0242200468262269e-07	
74.37935718532088	0.00010582537271901068	0.00010573153569833462	9.856450644535251e-08	
75.53186652841877	0.00010332743320767172	0.00010323674781809496	9.500885695686404e-08	
76.7022340224364	0.00010092741963258095	0.0001008396692093672	9.171307281969696e-08	
77.89073637971123	9.861889066207194e-05	9.85338862267203e-05	8.864377883873709e-08	
79.09765460024283	9.639602113567115e-05	9.6313595978841e-05	8.577391221773495e-08	
80.32327403813038	9.425352301716454e-05	9.417352867990733e-05	8.308116052808362e-08	
81.5678844690394	9.218657953579746e-05	9.21088827564527e-05	8.054686643143891e-08	
82.83178015871405	9.019078973351246e-05	9.011527007946064e-05	7.815523929337352e-08	
84.11525993255103	8.826212135061268e-05	8.81886693473503e-05	7.589277453107201e-08	
85.41862724625115	8.639687048228813e-05	8.632538611134888e-05	7.374781723558278e-08	
86.74219025756646	8.459162679667496e-05	8.452201827234264e-05	7.171022830811095e-08	
88.08626189915832	8.284324336712183e-05	8.277542612748912e-05	6.977112494066341e-08	
89.45115995258467	8.11488103665159e-05	8.108270623189593e-05	6.79226760061922e-08	
90.83720712343391	7.950563201933812e-05	7.944116848317042e-05	6.615793867765343e-08	
92.24473111762269	7.791120632072684e-05	7.784831594671087e-05	6.447072647037724e-08	
93.67406471887617	7.636320712030746e-05	7.630182702568647e-05	6.285550155744299e-08	
95.1255458674087	7.48594682382854e-05	7.479953964773099e-05	6.130728606792949e-08	
96.59951773982377	7.339796933685602e-05	7.333943719476245e-05	5.982158839773898e-08	
98.09632883025184	7.197682331468069e-05	7.19196359462047e-05	5.8394341515440075e-08	
99.61633303274554	7.059426502844856e-05	7.053837384155443e-05	5.7021850942295644e-08	
101.15988972495167	6.92486411752184e-05	6.91940003974682e-05	5.570075060298363e-08	
102.72736385307937	6.793840119368698e-05	6.788496763866992e-05	5.442796513058531e-08	
104.31912601818526	6.666208906281563e-05	6.660982192201633e-05	5.3200677503080906e-08	
105.93555256379533	6.541833589317608e-05	6.536719654980112e-05	5.2016301115116834e-08	
107.57702566488457	6.420585322058813e-05	6.41558050824458e-05	5.0872455561441366e-08	
109.24393341823551	6.302342692360833e-05	6.297443527260145e-05	4.97669455459187e-08	
110.93666993419627	6.186991169659298e-05	6.182194355276163e-05	4.869774243676394e-08	
112.65563542986153	6.074422601870906e-05	6.0697250017070434e-05	4.766296807332591e-08	
114.40123632369622	5.9645347566667784e-05	5.959933384535479e-05	4.666088049796971e-08	
116.17388533162597	5.8572309025301226e-05	5.852722912371301e-05	4.5689861341973154e-08	
117.9740015646163	5.752419425557333e-05	5.748002102142786e-05	4.474840463738818e-08	
119.802010627764	5.6500134784341644e-05	5.645684228866846e-05	4.383510686411968e-08	
121.65834472092367	5.549930658428448e-05	5.5456870043520396e-05	4.294865807083151e-08	
123.54344274089367	5.452092711596975e-05	5.447932282042717e-05	4.2087833931815164e-08	
125.45775038518534	5.3564252607150405e-05	5.352345785521683e-05	4.125148862410418e-08	
127.40172025740017	5.2628575547086225e-05	5.25885685845922e-05	4.0438548423610816e-08	
129.3758119742398	5.171322237607393e-05	5.167398234033144e-05	3.9648005935612354e-08	
131.3804922741741	5.0817551352459177e-05	5.0779058220531135e-05	3.887891488425869e-08	
133.41623512779302	4.9940950581246726e-05	4.990318512205661e-05	3.813038539825359e-08	
135.48352184986857	4.9082836190051244e-05	4.9045779919985584e-05	3.7401579735992805e-08	
137.58284121315285	4.824265063956929e-05	4.820628578126259e-05	3.669170840291199e-08	
139.71468956393986	4.741986115702809e-05	4.7384170601053066e-05	3.600002661771486e-08	
141.879570939417	4.6613958282197845e-05	4.657892555141234e-05	3.53258310911644e-08	
144.07799718683648	4.58244545165611e-05	4.5790063732888054e-05	3.466845708477546e-08	
146.31048808453184	4.505088306713077e-05	4.501711892057026e-05	3.402727572083467e-08	
148.57757146481032	4.429279667720755e-05	4.425964439689955e-05	3.340169151828452e-08	
150.87978333874923	4.354976653708527e-05	4.351721186425872e-05	3.279114013273777e-08	
153.2176680229263	4.282138126835197e-05	4.278941043101205e-05	3.219508628023764e-08	
155.5917782681133	4.210724597601156e-05	4.2075845665230076e-05	3.161302182764235e-08	
158.00267538996428	4.140698136316565e-05	4.1376138710852515e-05	3.104446403345962e-08	
160.45092940172842	4.07202229034613e-05	4.0689925461505176e-05	3.0488953926131085e-08	
162.9371191490193	4.004662006692788e-05	4.001685578760475e-05	2.9946054806268864e-08	
165.46183244667284	3.9385835595203886e-05	3.935659281276086e-05	2.9415350862182057e-08	
168.02566621772516	3.873754482249623e-05	3.870881223582544e-05	2.8896445888998042e-08	
170.6292266345446	3.810143503892179e-05	3.807320169524738e-05	2.8388962101431333e-08	
173.27312926215015	3.7477204893160815e-05	3.744946017266731e-05	2.7892539033285155e-08	
175.9579992037507	3.686456383160462e-05	3.683729743294169e-05	2.7406832515548808e-08	
178.68447124853947	3.626323157140936e-05	3.623643349801303e-05	2.6931513726666316e-08	
181.45319002177868	3.5672937605076946e-05	3.564659815225179e-05	2.6466268309390586e-08	
184.2648101372089	3.509342073437311e-05	3.5067530477084936e-05	2.601079554828618e-08	
187.11999635182175	3.4524428631566035e-05	3.4498978412897814e-05	2.5564807603546467e-08	
190.019423723029	3.3965717426126296e-05	3.3940698346354374e-05	2.5128028796142745e-08	
192.9637777682679	3.34170513151725e-05	3.3392454721422884e-05	2.4700194940666003e-08	
195.95375462707955	3.2878202196078124e-05	3.2854019672525925e-05	2.428105272212581e-08	
198.99006122569847	3.234894931977546e-05	3.2325172678353346e-05	2.3870359112980394e-08	
202.0734154441926	3.1829078963401935e-05	3.180570023498563e-05	2.3467880828056968e-08	
205.20454628619316	3.1318384121035016e-05	3.1295395547076624e-05	2.307339381376874e-08	
208.38419405125447	3.081666421135391e-05	3.0794058235935466e-05	2.2686682769771626e-08	
211.6131105098844	3.032372480115066e-05	3.0301494063432947e-05	2.2307540700003647e-08	
214.892059081287	2.9839377343691914e-05	2.981751467073431e-05	2.193576849191591e-08	
218.22181501385919	2.9363438931002557e-05	2.9341937330932495e-05	2.1571174520782274e-08	
221.60316556848443	2.8895732059209466e-05	2.887458471472069e-05	2.1213574278241867e-08	
225.03691020466627	2.843608440614358e-05	2.8415284668304186e-05	2.0862790022951204e-08	
228.5238607695462	2.7984328620454018e-05	2.7963870002806494e-05	2.0518650451812596e-08	
232.06484168985054	2.7540302121539823e-05	2.7520178294476467e-05	2.0180990390512233e-08	
235.66069016681035	2.7103846909652344e-05	2.708405169505046e-05	1.984965050200429e-08	
239.3122563741041	2.6674809385564395e-05	2.6655336751666765e-05	1.9524477011775826e-08	
243.0204036588648	2.6253040179243885e-05	2.6233884235771034e-05	1.9205321448578622e-08	
246.78600874580337	2.583839398700636e-05	2.5819548980487684e-05	1.889204040005657e-08	
250.60996194449422	2.543072941665562e-05	2.5412189725967707e-05	1.8584495281704194e-08	
254.4931673598731	2.502990884015403e-05	2.501166897225478e-05	1.8282552118895674e-08	
258.43654310599635	2.4635798253393504e-05	2.461785283924173e-05	1.7986081340684442e-08	
262.4410215231124	2.4248267142666148e-05	2.423061093331681e-05	1.7694957584861222e-08	
266.507549398097	2.3867188357458784e-05	2.384981622032449e-05	1.740905951361932e-08	
270.63708818830384	2.3492437989219703e-05	2.3475344904490057e-05	1.712826963885007e-08	
274.8306142488838	2.312389525576781e-05	2.3107076312978188e-05	1.6852474156934277e-08	
279.08911906362675	2.2761442391035183e-05	2.2744892785777515e-05	1.658156279201356e-08	
283.4136094793798	2.2404964539852964e-05	2.2388679570621083e-05	1.6315428647580817e-08	
287.80510794409827	2.2054349657508367e-05	2.2038324722671337e-05	1.6053968065592507e-08	
292.26465274858515	2.1709488413817272e-05	2.1693719008714177e-05	1.5797080492909593e-08	
296.7932982719762	2.137027410147224e-05	2.135475581562245e-05	1.5544668354446033e-08	
301.3921152310292	2.1036602548440237e-05	2.1021331062863424e-05	1.5296636932780446e-08	
306.0621909332746	2.070837203419783e-05	2.0693343118838514e-05	1.5052894253649034e-08	
310.80462953409153	2.0385483209604066e-05	2.037069272085539e-05	1.4813350977316862e-08	
315.6205522977641	2.006783902022321e-05	2.0053282898545423e-05	1.4577920295100733e-08	
320.5110978625849	1.975534463292028e-05	1.974101890054924e-05	1.4346517831067856e-08	
325.47742251006514	1.944790736556262e-05	1.9433808124304178e-05	1.411906154835548e-08	
330.52070043831674	1.914543661967045e-05	1.9131560048776567e-05	1.3895471660178583e-08	
335.6421240396705	1.8847843815868115e-05	1.8834186169991e-05	1.3675670544908451e-08	
340.8429041825955	1.8555042331996454e-05	1.8541599939217067e-05	1.34595826652331e-08	
346.1242704979875	1.826694744375424e-05	1.8253716703681757e-05	1.3247134491138665e-08	
351.4874716698928	1.79834762677444e-05	1.7970453649683427e-05	1.3038254426395273e-08	
356.9337757307372	1.770454770680726e-05	1.7691729747989735e-05	1.2832872738483086e-08	
362.46447036112943	1.7430082397529982e-05	1.741746570140881e-05	1.2630921491774098e-08	
368.08086319431027	1.716000265982714e-05	1.7147583894428894e-05	1.2432334483671745e-08	
373.7842821253185	1.6894232448493174e-05	1.6882008344827205e-05	1.2237047183668933e-08	
379.57607562494815	1.6632697306632987e-05	1.6620664657154496e-05	1.2044996675117274e-08	
385.45761305857025	1.637532432088189e-05	1.6363479978006592e-05	1.1856121599619907e-08	
391.43028500989345	1.6122042078330938e-05	1.6110382952999085e-05	1.167036210386332e-08	
397.49550360974456	1.587278062507789e-05	1.586130368536561e-05	1.148765978872146e-08	
403.6547028699399	1.5627471426328816e-05	1.5616173696104664e-05	1.1307957660639121e-08	
409.9093390223323	1.538604732797877e-05	1.537492588560361e-05	1.1131200085106019e-08	
416.26089086311043	1.5148442519603946e-05	1.5137494496672435e-05	1.095733274204239e-08	
422.71086010243414	1.4914592498801264e-05	1.4903815078923068e-05	1.0786302583185025e-08	
429.2607717194863	1.4684434036814533e-05	1.4673824454433763e-05	1.0618057791169069e-08	
435.91217432302693	1.4457905145389651e-05	1.444746068464087e-05	1.0452547740404364e-08	
442.6666405175339	1.4234945044803936e-05	1.4224663038403291e-05	1.028972295952413e-08	
449.52576727501685	1.401549413301789e-05	1.4005371961188002e-05	1.0129535095336744e-08	
456.4911763125926	1.3799493955899949e-05	1.3789529045327098e-05	9.971936878364144e-09	
463.56451447591087	1.3586887178477407e-05	1.3577077001299809e-05	9.81688208969552e-09	
470.74745412852144	1.3377617557169142e-05	1.3367959629995135e-05	9.664325529132462e-09	
478.04169354727435	1.3171629912957732e-05	1.3162121795912584e-05	9.514222984730871e-09	
485.4489573238469	1.2968870105460921e-05	1.2959509401261272e-05	9.366531203418726e-09	
492.97099677249224	1.2769285007864173e-05	1.2760069360918974e-05	9.221207862848229e-09	
500.60959034410683	1.257282248267798e-05	1.2563749578214946e-05	9.078211544306063e-09	
508.36654404671106	1.237943135828545e-05	1.237049892150207e-05	8.937501706683496e-09	
516.2436918724502	1.2189061406247147e-05	1.2180267201485325e-05	8.79903866143056e-09	
524.242896231207	1.2001663319332046e-05	1.1993005149275478e-05	8.662783548478055e-09	
532.3660483909357	1.1817188690244731e-05	1.1808664395138211e-05	8.528698313057142e-09	
540.6150689248177	1.1635589991020431e-05	1.1627197447910268e-05	8.396745683365293e-09	
548.9919081653474	1.1456820553060935e-05	1.1448557675055702e-05	8.26688914910875e-09	
557.4985466654523	1.128083454778559e-05	1.1272699283336484e-05	8.139092940806288e-09	
566.1369956667598	1.1107586967872834e-05	1.1099577300072994e-05	8.013322009793481e-09	
574.909297575119	1.093703360906891e-05	1.0929147554970895e-05	7.8895420090988e-09	
583.8175264434902	1.076913105254138e-05	1.0761366662492366e-05	7.767719274792432e-09	
592.8637884623186	1.0603836647756268e-05	1.0596192004750129e-05	7.64782080822167e-09	
602.0502224575035	1.0441108495858404e-05	1.043358171490427e-05	7.529814258695092e-09	
611.379000396087	1.0280905433535676e-05	1.0273494661042333e-05	7.413667906851922e-09	
620.8523278997751	1.0123187017348769e-05	1.0115890430524318e-05	7.2993506486464925e-09	
630.4724447664181	9.96791350850853e-06	9.960729314774904e-06	7.186831979769633e-09	
640.2416254995708	9.815045858084343e-06	9.807972294506085e-06	7.0760819807097615e-09	
650.1621798462554	9.664545692627286e-06	9.657581025354188e-06	6.96707130223846e-09	
660.2364533430635	9.51637530019265e-06	9.509517823915735e-06	6.85977115146093e-09	
670.4668278707137	9.370497616747262e-06	9.363745654167751e-06	6.754153278241676e-09	
680.8557222172046	9.226876212947458e-06	9.220228114258218e-06	6.650189962152795e-09	
691.4055926496942	9.085475281274283e-06	9.07892942365344e-06	6.547853999796026e-09	
702.1189334952396	8.946259623513098e-06	8.939814410629391e-06	6.447118692561473e-09	
712.9982777305363	8.80919463856533e-06	8.802848500094811e-06	6.347957834784363e-09	
724.0461975807946	8.67424631058052e-06	8.667997701734316e-06	6.25034570223251e-09	
735.2653051278958	8.541381197397543e-06	8.535228598460286e-06	6.1542570410163984e-09	
746.6582529279726	8.410566419284108e-06	8.404508335162717e-06	6.059667056814047e-09	
758.2277346385576	8.281769647964334e-06	8.275804607746852e-06	5.966551404418001e-09	
769.9764856554507	8.154959095924457e-06	8.149085652448637e-06	5.8748861776288604e-09	
781.9072837594538	8.030103505987223e-06	8.024320235418564e-06	5.784647899435027e-09	
794.0229497731273	7.907172141145956e-06	7.90147764256491e-06	5.6958135125065964e-09	
806.3263482277227	7.786134774649528e-06	7.780527669647641e-06	5.608360369941489e-09	
818.82038804045	7.666961680329988e-06	7.661440612614655e-06	5.522266226339227e-09	
831.5080232022387	7.549623623164829e-06	7.544187258172481e-06	5.437509229083005e-09	
844.3922534761538	7.4340918500662325e-06	7.4287388745837056e-06	5.354067909876717e-09	
857.4761251066391	7.320338080889963e-06	7.315067202683762e-06	5.271921176578583e-09	
870.7627315397452	7.208334499656868e-06	7.2031444471101775e-06	5.191048305212131e-09	
884.2552141545192	7.098053745980201e-06	7.092943267737393e-06	5.111428932220797e-09	
897.9567630057271	6.989468906692322e-06	6.9844367713107485e-06	5.033043046957924e-09	
911.8706175780853	6.882553507664462e-06	6.877598503273372e-06	4.9558709843395835e-09	
926.0000675521785	6.777281505813656e-06	6.772402439779989e-06	4.879893417768083e-09	
940.3484535822448	6.673627281291036e-06	6.668822979891967e-06	4.805091352174054e-09	
954.9191680860141	6.571565629845963e-06	6.566834937947984e-06	4.731446117292628e-09	
969.715656046784	6.4710717553607e-06	6.466413536105077e-06	4.658939361112287e-09	
984.7414158279239	6.3721212625505415e-06	6.367534397044978e-06	4.58755304349253e-09	
1000.0	6.27469014982442e-06	6.270173536840781e-06	4.517269429941482e-09	


==> data/fig_iss_ph2_bode_44.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017006590965902674	9.044258933894122e-09	
0.10154950161807173	0.00017278466415118562	0.00017278389043915086	9.047253525444557e-09	
0.10312301278878754	0.0001755487736805152	0.0001755479874795311	9.050345697764784e-09	
0.10472090554055413	0.00017835991065214078	0.00017835911174494793	9.053538763449838e-09	
0.10634355766636439	0.0001812190100408309	0.00018121819820562853	9.056836156099209e-09	
0.10799135281311975	0.00018412703171742393	0.00018412620672773942	9.060241435394012e-09	
0.1096646805723366	0.00018708496138198917	0.000187084123006545	9.06375829207108e-09	
0.11136393657225817	0.0001900938115420566	0.00019009295954462905	9.067390553638206e-09	
0.11308952257139368	0.00019315462253847283	0.00019315375667774558	9.071142190033896e-09	
0.11484184655350702	0.0001962684636216082	0.00019626758365102158	9.075017319527879e-09	
0.11662132282407707	0.00019943643408081553	0.00019943553974840852	9.079020215073844e-09	
0.11842837210825283	0.00020265966443023005	0.00020265875547847493	9.083155311050057e-09	
0.12026342165032622	0.0002059393176542057	0.00020593839381983695	9.08742721007082e-09	
0.12212690531474645	0.00020927659051590068	0.0002092756515297369	9.091840690289649e-09	
0.12401926368869937	0.00021267271493276095	0.00021267176051951745	9.096400713237619e-09	
0.12594094418627644	0.00021612895942290397	0.00021612798930099923	9.101112431723016e-09	
0.12789240115425762	0.00021964663062667487	0.00021964564450802643	9.105981198555686e-09	
0.12987409597953362	0.0002232270749079473	0.00022322607249776103	9.111012575257015e-09	
0.13188649719819254	0.00022687168004004944	0.0002268706610365981	9.116212341624109e-09	
0.13393008060629666	0.00023058187698154302	0.00023058084107593452	9.121586505723414e-09	
0.13600532937237603	0.0002343591417474478	0.0002343580886233843	9.127141314222725e-09	
0.13811273415166478	0.00023820499738190403	0.00023820392671542904	9.132883263524376e-09	
0.14025279320210793	0.00024212101603869339	0.00024211992749792704	9.138819111494335e-09	
0.1424260125021654	0.00024610882117650346	0.0002461077144213666	9.144955889598651e-09	
0.1446329058704415	0.0002501700898763239	0.0002501689645582475	9.151300916147338e-09	
0.14687399508716817	0.00025430655528890816	0.00025430541105053023	9.15786180985367e-09	
0.14914981001757044	0.00025852000922081886	0.00025851884569566774	9.164646504281951e-09	
0.15146088873714358	0.0002628123048682246	0.00026281112168038316	9.171663263673961e-09	
0.1538077776588715	0.00026718535970829686	0.00026718415647205527	9.178920698626283e-09	
0.15619103166241588	0.00027164115855882133	0.0002716399348783088	9.18642778382608e-09	
0.15861121422530794	0.00027618175681745096	0.0002761805122862501	9.19419387613682e-09	
0.16106889755617235	0.0002808092838929174	0.0002808080180936617	9.202228733785744e-09	
0.16356466273001555	0.00028552594684149596	0.0002855246593454418	9.210542537445967e-09	
0.1660990998256107	0.00029033403422306584	0.00029033272458964796	9.219145911398114e-09	
0.16867280806501112	0.00029523592019226774	0.0002952345879686276	9.228049947261414e-09	
0.1712863959552255	0.00030023406884151406	0.0003002327135620054	9.237266228358194e-09	
0.17394048143208848	0.0003053310388139851	0.00030532965999965336	9.246806855984192e-09	
0.17663569200636045	0.0003105294882062414	0.0003105280853642739	9.256684477407661e-09	
0.17937266491209122	0.0003158321797817329	0.00031583075240488163	9.266912315319909e-09	
0.18215204725728248	0.00032124198651828015	0.0003212405340842501	9.277504199915655e-09	
0.18497449617688488	0.00032676189751458035	0.0003267604194853871	9.28847460219309e-09	
0.18784067898816573	0.00033239502428295496	0.00033239352010424537	9.299838670142867e-09	
0.1907512733484843	0.00033814460745794193	0.0003381430765582753	9.311612267420034e-09	
0.19370696741551147	0.0003440140239529372	0.0003440124657430272	9.323812014156709e-09	
0.1967084600099325	0.0003500067945999911	0.0003500052084719023	9.336455331306901e-09	
0.19975646078067044	0.00035612659231101774	0.00035612497763731917	9.34956048698858e-09	
0.20285169037266976	0.00036237725080219584	0.00036237560693505935	9.363146647736489e-09	
0.2059948805972802	0.0003687627739271846	0.00036876110019743455	9.37723393179038e-09	
0.20918677460527996	0.00037528734566907277	0.00037528564138517527	9.391843467472536e-09	
0.21242812706258082	0.0003819553408456891	0.0003819536052926818	9.406997455072198e-09	
0.215719704328655	0.0003887713365881549	0.0003887695690265095	9.422719233897533e-09	
0.21906228463772706	0.00039574012465836973	0.00039573832432278485	9.43903335384848e-09	
0.22245665828277353	0.00040286672467757526	0.00040286489077569345	9.455965652781134e-09	
0.22590362780237347	0.00041015639834532727	0.000410154530056369	9.473543339888055e-09	
0.22940400817045398	0.00041761466473619693	0.00041761276120950665	9.491795085572611e-09	
0.23295862698897662	0.00042524731677044534	0.0004252453771239453	9.510751117665714e-09	
0.2365683246836085	0.0004330604389648584	0.0004330584622833966	9.530443326756206e-09	
0.2402339547024262	0.00044106042658106914	0.0004410584119146582	9.550905379128688e-09	
0.243956383717698	0.00044925400630114256	0.00044925195266308065	9.572172838657998e-09	
0.24773649183079302	0.0004576482585741782	0.0004576461649390393	9.594283299929184e-09	
0.2515751727802653	0.0004662506417933635	0.00046624850709484853	9.61727653155802e-09	
0.2554733341531623	0.0004750690184805529	0.00047506684160918947	9.641194632478894e-09	
0.2594318975996074	0.00048411168367532063	0.00048410946347599774	9.666082201422562e-09	
0.26345179905070754	0.0004933873957478421	0.0004933851310171676	9.691986521158502e-09	
0.2675339889398373	0.0005029054098802916	0.0005029030993637545	9.718957759576036e-09	
0.27167943242735193	0.0005126755144901123	0.0005126731568790354	9.74704918814609e-09	
0.2758891096287819	0.0005227080709010214	0.000522705664829282	9.776317421661749e-09	
0.28016401584656353	0.0005330140566045368	0.0005330116006450358	9.806822679023042e-09	
0.2845051618053608	0.0005436051124968288	0.0005436026051576891	9.838629068753051e-09	
0.28891357389103245	0.0005544935945236229	0.000554491034244081	9.871804903364681e-09	
0.2933902943933029	0.0005656926302205816	0.0005656900153665571	9.906423041516702e-09	
0.29793638175219256	0.0005772161806992726	0.0005772135095585717	9.942561266792943e-09	
0.30255291080826724	0.00058907910870066	0.0005890763794777829	9.980302702892731e-09	
0.30724097305676445	0.0006012972534206605	0.000601294464231176	1.0019736270550691e-08	
0.31200167690565833	0.0006138875129074738	0.0006138846617719074	1.0060957194048597e-08	
0.3168361479377224	0.0006268679349402299	0.0006268650197774262	1.0104067558059843e-08	
0.3217455291766536	0.0006402578174256675	0.0006402548360455618	1.0149176926645766e-08	
0.32673098135731937	0.0006540778194970588	0.0006540747695927993	1.0196403028342578e-08	
0.33179368320019265	0.0006683500846711393	0.0006683469638104917	1.0245872516010091e-08	
0.33693483169003946	0.0006830983776188623	0.0006830951832348071	1.0297721815786816e-08	
0.3421556423589239	0.0006983482363396444	0.0006983449657200859	1.0352098069269285e-08	
0.3474573495735992	0.0007141271418030044	0.0007141237920794821	1.040916018859992e-08	
0.35284120682735126	0.0007304647074438646	0.0007304612755791524	1.0469080035571885e-08	
0.3583084870363649	0.0007473928912780079	0.000747389374052463	1.0532043745964792e-08	
0.3638604828406817	0.000764946233853902	0.0007649426278504184	1.0598253213508465e-08	
0.3694985069098218	0.0007831621257908657	0.0007831584273782469	1.0667927766001864e-08	
0.37522389225314035	0.0008020811092890041	0.00080207731460356	1.0741306054215568e-08	
0.3810379925349945	0.0008217472187556883	0.0008217433236808228	1.0818648188972989e-08	
0.3869421823947922	0.0008422083666038157	0.000842204366747331	1.0900238167717609e-08	
0.39293785777200174	0.0008635167813730087	0.0008635126720418256	1.0986386629827976e-08	
0.39902643623619527	0.000885729506649142	0.00088572528282106	1.1077434002876846e-08	
0.4052093573222091	0.0009089089708642655	0.0009089046271563479	1.117375409836361e-08	
0.41148808287049476	0.0009331236400166405	0.0009331191706497319	1.1275758233067687e-08	
0.41786409737274555	0.0009584487677466578	0.0009584441665054397	1.1383899976706623e-08	
0.4243389083228771	0.0009849672601505038	0.000984962520338415	1.1498680624164397e-08	
0.43091404657344795	0.0010127706763538382	0.0010127657907420301	1.1620655540690902e-08	
0.4375910666976019	0.0010419603903888586	0.0010419553511582344	1.175044152888511e-08	
0.4443715473566186	0.0010726489455634963	0.0010726437442386575	1.188872543076425e-08	
0.45125709167315986	0.001104961639600327	0.0011049562669740538	1.203627419743738e-08	
0.4582493276102989	0.001139038387777376	0.0011390328338239475	1.2193946739091619e-08	
0.4653499083564233	0.0011750359226852163	0.0011750301764605548	1.2362707917506819e-08	
0.4725605127161014	0.001213130403778721	0.001213124453304864	1.2543645162996683e-08	
0.4798828455070056	0.0012535205286672477	0.0012535143607981104	1.273798829184657e-08	
0.4873186379629853	0.0012964312624453235	0.0012964248627100009	1.2947133270613184e-08	
0.49486964814338685	0.0013421183332324228	0.0013421116856513616	1.3172670878058423e-08	
0.5025376613487146	0.0013908736841277273	0.0013908667709959365	1.341642147301696e-08	
0.5103244905427329	0.0014430321277332332	0.0014430249293631817	1.368047744517532e-08	
0.5182319767811088	0.0014989795245651842	0.0014989720189800485	1.3967255398651284e-08	
0.5262619896466971	0.0015591629086860453	0.0015591550712513423	1.427956077549421e-08	
0.5344164276915693	0.0016241031238394116	0.0016240949268175623	1.4620668508879067e-08	
0.5426972188858914	0.0016944107276093538	0.0016944021396169907	1.499442455086889e-08	
0.5511063210737586	0.0017708061941045228	0.0017707971794459153	1.5405374850294558e-08	
0.559645722436092	0.001854145834520203	0.0018541363523612677	1.5858930845012536e-08	
0.5683174419607084	0.0019454554170076303	0.0019454454203425156	1.6361584117051014e-08	
0.5771235299196736	0.0020459742927716237	0.0020459637271160696	1.6921188156421627e-08	
0.5860660683540517	0.0021572140689021194	0.002157202870622143	1.7547333013563054e-08	
0.595147171566167	0.002281037747271901	0.002281025841418329	1.8251850745219715e-08	
0.604368986619493	0.002419768170962253	0.0024197554684239507	1.9049508319429307e-08	
0.6137336938462858	0.002576339270997045	0.0025763256646917747	1.9958973371282256e-08	
0.6232435073630855	0.002754511203123616	0.0027544965629823794	2.1003929233102036e-08	
0.6329006755942035	0.002959183237365476	0.002959167403015577	2.2216172958663456e-08	
0.6427074818033226	0.0031968604449351783	0.0031968432153957217	2.363675458828446e-08	
0.6526662446333333	0.0034763702104425817	0.003476351329759065	2.5321984678674096e-08	
0.6627793186545348	0.0038099997949281542	0.0038099789298188503	2.7350245542264463e-08	
0.6730490949213316	0.0042153747509317595	0.004215351456327208	2.983397031166019e-08	
0.6834780015375548	0.004718709135520044	0.004718682798559668	3.2940400337812745e-08	
0.6940685042305437	0.005360756907417576	0.005360726651569196	3.692956579368217e-08	
0.7048231069341222	0.00620850039623585	0.006208464906095789	4.2228872263356664e-08	
0.7157443523806098	0.007380247733066347	0.007380204906413902	4.959324409556009e-08	
0.7268348227020044	0.009106259709070159	0.009106205885303097	6.04919521265078e-08	
0.7380971400404808	0.011901295374618908	0.011901223341533047	7.820943806069296e-08	
0.7495339671683494	0.01719324471132616	0.017193137266649672	1.1185534925607157e-07	
0.7611480081176202	0.030825646865672886	0.03082544818430902	1.9870002380842474e-07	
0.7729420088193235	0.10102107970750836	0.1010210993721815	6.457547413709802e-07	
0.784918757752735	0.04249306078818877	0.04249297616582765	2.6961728899314095e-07	
0.7970810866046624	0.020164567039759124	0.02016448036552209	1.271240403189435e-07	
0.8094318709389453	0.01306318355275494	0.013063119198690805	8.191471679249564e-08	
0.8219740308763326	0.009618965614840212	0.009618915287724605	6.006315897537957e-08	
0.8347105317848907	0.007589169548000096	0.007589128355592814	4.724564493391763e-08	
0.847644384981113	0.006251052626794044	0.00625101777855917	3.88469461237002e-08	
0.8607786484418896	0.005302087457779246	0.0053020572516244814	3.293534204136063e-08	
0.8741164275275125	0.004593557090160473	0.00459353042054171	2.856124989001424e-08	
0.8876608757158821	0.004043886667738735	0.004043862778824737	2.5203783104112498e-08	
0.9014151953480897	0.0036046121445582743	0.0036045904978289087	2.2553452100201118e-08	
0.9153826383855528	0.0032451336694588454	0.0032451138681183923	2.0414816002307528e-08	
0.9295665071788846	0.0029451801307070133	0.002945161874167048	1.865837218587673e-08	
0.9439701552486742	0.002690789926750863	0.002690772981957534	1.719489715313364e-08	
0.9585969880783669	0.0024720323524043434	0.00247201653507429	1.5960901092142247e-08	
0.9734504639194281	0.0022816495338461268	0.002281634695780653	1.4909959970076013e-08	
0.9885340946089864	0.0021142124656571217	0.0021141984859220087	1.4007330096746601e-08	
1.0038514464001433	0.001965577587540086	0.0019655643661821097	1.3226481560372272e-08	
1.01940614080515	0.0018325260274634418	0.001832513480937758	1.2546797925607593e-08	
1.0352018554516484	0.0017125176574517903	0.0017125057152313557	1.1952008996929035e-08	
1.051242324952181	0.0016035194537826483	0.0016035080558020511	1.1429097944130394e-08	
1.0675313417871697	0.0015038831959453178	0.0015038722906449995	1.0967523433305401e-08	
1.0840727572015847	0.0014122566789496124	0.0014122462217596638	1.0558655707580597e-08	
1.1008704821154982	0.001327518152949915	0.0013275081051008347	1.019536096155439e-08	
1.117928488048752	0.0012487271523091898	0.0012487174798894072	9.871690402646887e-09	
1.1352508080599522	0.001175087074592386	0.0011750777477946255	9.582644402693095e-09	
1.1528415377000134	0.00110591630188751	0.0011059072944015996	9.32399134816051e-09	
1.1707048359804781	0.001040625607565772	0.0010406168960865663	9.092126856674996e-09	
1.1888449263568397	0.000978700233617501	0.0009786917974446147	8.883963160392275e-09	
1.2072660977271032	0.0009196854636680786	0.0009196772843801273	8.696841251070234e-09	
1.225972705445816	0.0008631748218945678	0.0008631668830851666	8.528460396494223e-09	
1.2449691723538168	0.0008088002414071968	0.0008087925284737622	8.37682091943969e-09	
1.2642599898239333	0.0007562236952224859	0.0007562161952022289	8.240177077290193e-09	
1.2838497188228888	0.0007051298870933385	0.0007051225885444265	8.116997259850895e-09	
1.3037429909896587	0.0006552196702545605	0.0006552125631851662	8.005928445035467e-09	
1.3239445097305402	0.0006062039075199521	0.0006061969833764157	7.905759383573509e-09	
1.3444590513311867	0.0005577975113834274	0.0005577907631297026	7.81536577936134e-09	
1.3652914660858761	0.0005097134117160872	0.000509706834113561	7.733556729959282e-09	
1.386446679444272	0.000461656195626034	0.0004616497862775214	7.658140330923186e-09	
1.4079296931759626	0.0004133151756533106	0.00041330892202245576	7.592190791006511e-09	
1.4297455865530366	0.000364356578029031	0.00036435048913846106	7.542871115898337e-09	
1.451899517550985	0.00031441492570046724	0.0003144090112179459	7.489656473044345e-09	
1.4743967240682132	0.0002630840125607227	0.00026307828646924094	7.442877863546908e-09	
1.4972425251644468	0.00020991086441275164	0.00020990536000765441	7.401700330174408e-09	
1.5204423223183279	0.00015440943614965287	0.0001544042351190079	7.365591038646583e-09	
1.5440016007044985	9.620623167730545e-05	9.620159886554263e-05	7.334142223228915e-09	
1.5679259304904682	3.705498206305848e-05	3.7052844889104775e-05	7.307013657198449e-09	
1.5922209681535842	4.229303307276395e-05	4.230015187666993e-05	7.283912203752916e-09	
1.6168924578184014	0.00011343467280847885	0.00011344084934238864	7.264582330689586e-09	
1.6419462326147771	0.00019530503084761271	0.00019531079635685565	7.2488006981519266e-09	
1.667388216057011	0.000288075811539017	0.0002880813149597815	7.236372556778077e-09	
1.6932244234443516	0.00039464873278774893	0.00039465402607226347	7.227128754225415e-09	
1.7194609632832076	0.0005194382398463763	0.0005194433414570782	7.220920763394509e-09	
1.7461040387313935	0.0006689798087916007	0.0006689847201121042	7.2175970185190555e-09	
1.7731599490647525	0.0008532628049250072	0.0008532675143103575	7.216719462241567e-09	
1.8006350911665105	0.0010883250395854985	0.0010883295236768255	7.220038610365405e-09	
1.828535961039703	0.0014016364654441124	0.001401640677238408	7.225575140206191e-09	
1.8568691553430368	0.0018444796742921657	0.001844483534107341	7.234074967959547e-09	
1.885641372950552	0.0025247915699753453	0.002524794925767354	7.246220880500794e-09	
1.9148594165354507	0.0037144571170139766	0.003714459632011293	7.26340571752773e-09	
1.9445301941784663	0.006340609452953637	0.006340610141731207	7.290159927641456e-09	
1.974660721001155	0.016280233411130003	0.01628022780585148	7.343376669716382e-09	
2.0052581208244957	0.020716580551825903	0.020716576832380262	7.163426116900818e-09	
2.036329627853186	0.007933045586390795	0.007933038635475174	7.252447913482537e-09	
2.067882588386045	0.004924114010529559	0.004924108008520079	7.2918132835425925e-09	
2.0999244625529108	0.003623371347639065	0.003623366102308081	7.321809348833361e-09	
2.132462826078452	0.0028967745020151495	0.0028967699602493787	7.349563715275902e-09	
2.1655053720733157	0.002429932033423466	0.0024299283069474332	7.3768953964404386e-09	
2.199059912853022	0.0021008897305028465	0.002100887181901717	7.404284554390704e-09	
2.2331343817850464	0.0018498447663448257	0.001849844429240005	7.431670987138449e-09	
2.267736835164523	0.0016317981570314994	0.0016318036176419276	7.458733677870325e-09	
2.302875454119006	0.0016458978886482172	0.0016459052712591044	7.484197151328432e-09	
2.3385585465427567	0.0014820475952822133	0.0014820400915906752	7.505025516393083e-09	
2.3747945490609914	0.001356705150858898	0.0013566989973079193	7.520205413729874e-09	
2.411592029024571	0.001259142976853376	0.0012591392872531861	7.52209863593479e-09	
2.4489596865355954	0.0011749958319738926	0.0011749975770462416	7.495728284517276e-09	
2.4869063565043885	0.0011090748418332178	0.0011090674652552155	7.400555082191716e-09	
2.5254410107383527	0.0010616000444637135	0.0010615930429144294	7.020469747256936e-09	
2.564572760063192	0.0009992449023474973	0.0009992492158678117	4.349914300039352e-09	
2.604310856476998	0.0009625572924581051	0.0009625566284948978	8.789851955678977e-09	
2.6446646953377266	0.0009145720982246912	0.0009145646384793833	8.607357379254516e-09	
2.6856438175845567	0.0008727014385837741	0.0008726930731795831	8.535341559248823e-09	
2.727257911993673	0.0008346660505394094	0.0008346575201768296	8.53409253256873e-09	
2.769516817469004	0.0007995914774873954	0.0007995829372359219	8.566903513450225e-09	
2.812430525368455	0.0007669440599680039	0.0007669355442300853	8.61953729929241e-09	
2.8560091818661824	0.0007363288593187956	0.0007363203696298425	8.6856489587196e-09	
2.9002630903514777	0.0007074272031575275	0.0007074187312090603	8.762085682216141e-09	
2.945202713864811	0.000679968484484782	0.0006799600193624734	8.847173077213365e-09	
2.9908386775716385	0.0006537135893911686	0.0006537051200938396	8.939999079191e-09	
3.0371817712745264	0.0006284430619440523	0.0006284345783144167	9.040080505871352e-09	
3.0842429519642045	0.000603947173307897	0.000603938666409147	9.147194124182794e-09	
3.1320333464101533	0.0005800162776618048	0.0005800077399883567	9.261285232701164e-09	
3.180564253791325	0.0005564301090500046	0.0005564215347447685	9.382415596350189e-09	
3.2298471483676323	0.000532944449646448	0.0005329358348304988	9.51073265183578e-09	
3.2798936821928324	0.0005092728865050595	0.0005092642298264157	9.646450830909275e-09	
3.3307156878694446	0.0004850598915615501	0.0004850511951228162	9.789840157937532e-09	
3.3823251813463506	0.0004598385003171899	0.00045982977127286993	9.941219411870919e-09	
3.43473436475976	0.00043295978046829553	0.000432951033880521	1.0100952348148566e-08	
3.487955629318178	0.0004034680823497473	0.0004034593466135958	1.0269446146855066e-08	
3.542001558232087	0.0003698654125929581	0.00036985674071051945	1.0447151770718426e-08	
3.5968849296890193	0.0003296313604197732	0.0003296228567388738	1.0634566473199778e-08	
3.6526187198747286	0.0002781581940482618	0.0002781500922857564	1.0832239822466757e-08	
3.7092161060411786	0.0002062574313905053	0.00020625042562134218	1.1040787775544957e-08	
3.7666904696220658	9.95578191450401e-05	9.9556493181283e-05	1.1260929567093034e-08	
3.8250553993966134	0.00021557558933525437	0.00021558543598248136	1.1493530288682805e-08	
3.884324694702404	0.0012963607780698103	0.0012963566745788882	1.1740854758702509e-08	
3.9445123686979775	0.0020162856193771325	0.0020162842293673954	1.1986807324240162e-08	
4.005632651675993	0.0010563867788939965	0.0010563751910749538	1.2263170806413762e-08	
4.067699994427721	0.0008011513051355176	0.0008011387749967452	1.2552205296876419e-08	
4.130729071659682	0.0006823293182708863	0.0006823164896587548	1.2856930971335785e-08	
4.194734785463209	0.0006112923393883976	0.0006112792899292484	1.3178826277852981e-08	
4.259732268837781	0.0005624454629628699	0.0005624321872760178	1.3519168877770286e-08	
4.325736889268946	0.0005257115539684272	0.000525698030919625	1.3879259113851194e-08	
4.392764252361694	0.0004963202474520869	0.0004963064537089044	1.4260476417023833e-08	
4.460830205530115	0.0004717141516767045	0.0004717000649535112	1.4664302677786268e-08	
4.5299508417442365	0.00045038994690453236	0.00045037554689014605	1.5092336202398524e-08	
4.600142503334918	0.0004313955776122893	0.0004313808464916414	1.554630120598501e-08	
4.671421785857698	0.00041408635888884207	0.0004140712820575743	1.602805249644257e-08	
4.743805542016518	0.00039799480283967607	0.00039797937013906845	1.6539571326549737e-08	
4.817310885648243	0.0003827537517015428	0.00038273795955308984	1.7082942262761803e-08	
4.891955195768907	0.0003680441687960958	0.0003680280238869352	1.7660286397056226e-08	
4.967756120682691	0.0003535509128359567	0.00035353443863698987	1.8273585939601547e-08	
5.044731582154526	0.00033891208144496625	0.00033889533031957413	1.8924205266816686e-08	
5.122899779647386	0.00032364075280865313	0.0003236238303076678	1.961140204336696e-08	
5.202279194625215	0.00030697298429677546	0.00030695610401278444	2.0326425585323384e-08	
5.282888594922542	0.00028751499411527713	0.00028749862882831973	2.1015619976973984e-08	
5.364747039181794	0.00026226504004174425	0.00026225013996635345	2.1230817145407517e-08	
5.447873881359371	0.00022325539798315663	0.0002232439345259587	2.321957879499189e-08	
5.532288775301544	0.00014655941351006884	0.00014656769506605986	2.4172264190394452e-08	
5.618011679391243	0.0005925710759962692	0.0005925497563993722	2.5216277117128713e-08	
5.705062861266868	0.0005055957709204417	0.000505576079622693	2.633955364003369e-08	
5.793462902614208	0.0003911852494594695	0.00039115772919373013	2.7523755798179697e-08	
5.883232704032601	0.0003441691400986005	0.00034414182606598857	2.9137942086056553e-08	
5.974393489976511	0.00031145798358905077	0.0003114383625275467	3.060599648060432e-08	
6.06696681377367	0.0002741933095539531	0.00027422525856300755	3.2208759661054674e-08	
6.160974562720967	0.0003305112367897376	0.00033051894007009975	3.3905999137181376e-08	
6.25643896325932	0.0003003783611008772	0.00030035042925546023	3.5847929568691275e-08	
6.353382586228693	0.0002838726084716386	0.00028383693304768803	3.7974591216687095e-08	
6.451828352204593	0.0002712851221400213	0.0002712454705302825	4.031758278932767e-08	
6.551799536917215	0.00026043539261923253	0.0002603925947577843	4.290917548930505e-08	
6.653319776754563	0.0002505362281943619	0.0002504904440328409	4.578726081616271e-08	
6.756413074350862	0.00024119740578091545	0.00024114857483353597	4.89975200659194e-08	
6.861103804261538	0.00023217593033531784	0.00023212390762935867	5.259566969788207e-08	
6.9674167187261515	0.0002232865490376853	0.00022323117054424366	5.6650363240969294e-08	
7.075376953520617	0.00021435641869391574	0.00021429756313562067	6.124712339148734e-08	
7.1850100339000935	0.00020518859283380413	0.0002051262829198	6.649379262070323e-08	
7.2963418806339915	0.00019551275232912248	0.00019544736721012506	7.252825445799662e-08	
7.40939881613446	0.0001848884419955697	0.00018482122619086695	7.952966481156576e-08	
7.5242075706798515	0.00017246163153842027	0.00017239609443977973	8.773540856815654e-08	
7.640795288734611	0.00015619266866535872	0.00015613929071869252	9.746835253206236e-08	
7.759189535367103	0.00012963904914599052	0.0001296370421446887	1.0918667157542235e-07	
7.879418302766868	0.00010065406820092078	0.0001007079314892807	1.235857418012196e-07	
8.001510016862884	0.0002595296561245415	0.0002593972820112126	1.4181465203595346e-07	
8.125493544044346	0.00019820235161833877	0.00019803700087854263	1.6638606000665238e-07	
8.251398197985628	0.00017104349125812135	0.00017101835030662656	1.8721423572777018e-07	
8.379253746576957	0.00014792056457752048	0.0001477492834212072	2.2067488280399256e-07	
8.509090418962503	0.0001262973375623022	0.00012596302286077842	3.519855014599187e-07	
8.640938912687513	0.00010122066868168554	0.00010080914695592367	4.1340264084185464e-07	
8.774830400956196	6.76103312594115e-05	6.71101574496607e-05	5.623706902172196e-07	
8.910796540002062	2.7124891742690222e-05	2.737738083431177e-05	8.732068468477996e-07	
9.048869476572474	0.00013986932948006556	0.00014115797484588898	1.7272053961325524e-06	
9.189081855529167	0.0008256959757169457	0.0008198296760806734	6.557216526543407e-06	
9.331466827566528	0.0006503051753907278	0.0006509361998321289	4.174480437317157e-06	
9.476058057049498	0.00037799184433082953	0.00038171117462057035	3.7267562832815126e-06	
9.622889729972897	0.0002965483526475446	0.0002949445686940043	1.8654155306217611e-06	
9.771996562044086	0.0002501715521176974	0.0002498882865957069	3.2698722764355154e-07	
9.923413806890872	0.00021952101034425676	0.0002195525671036524	1.244203072003226e-07	
10.0771772643966	0.00019332598875540844	0.00019344170761171237	1.158204706246224e-07	
10.233323289164382	0.00017106916155184914	0.00017098095695207495	1.1832371026162945e-07	
10.391888799112495	0.00018030815021704316	0.00018028961281154322	1.3189943268377205e-07	
10.552911284202958	0.00014498563901714837	0.00014510477910089256	1.29792652790861e-07	
10.716428815305356	0.00011262043050454749	0.00011252764197515457	1.2699858713376278e-07	
10.882480053198018	0.0002718172190019801	0.00027170304965700245	1.2431849620811273e-07	
11.051104257708666	0.0002085811149136102	0.0002085865744919209	1.2159521313993067e-07	
11.222341296996655	0.00018554279990087746	0.00018559190626888983	1.1919103572088242e-07	
11.39623165697915	0.00017192246953552038	0.0001719916117657379	1.1724446412202626e-07	
11.572816450903245	0.00016196200982530691	0.00016204260262371413	1.1584853922724244e-07	
11.752137429066462	0.0001538666470021323	0.00015395494464064054	1.1510376368483696e-07	
11.93423698868786	0.00014688543253964015	0.0001469797947590698	1.1515240354875329e-07	
12.119158183932093	0.00014064131684517607	0.0001407413087891778	1.1622744797668805e-07	
12.306944736088793	0.00013491976516873913	0.0001350259237278574	1.1874576288741823e-07	
12.497641043909683	0.00012958677895743686	0.0001297008266177963	1.2352239205652993e-07	
12.691292194105861	0.00012455175667321408	0.00012467753497835126	1.3236003071698547e-07	
12.887943972007742	0.00011974720794151237	0.0001198937827029839	1.5010302795518047e-07	
13.08764287239018	0.00011510875961990277	0.00011530371854000026	1.9516571801046586e-07	
13.290436110465315	0.00011054940903671502	0.00011087222344799449	4.006907919760637e-07	
13.496371633045765	0.00010668162419316786	0.00010657141323578754	1.2206159871378108e-07	
13.705498129880782	0.00010239046694064705	0.00010237836204234217	1.8222945366773147e-08	
13.917865045168076	9.825272368134939e-05	9.827352991827332e-05	2.9613714362465457e-08	
14.133522589243995	9.42027649058707e-05	9.423959551379574e-05	4.2719754199259494e-08	
14.35252175045488	9.021405585029145e-05	9.026050166056188e-05	5.0743261442649115e-08	
14.574914307212275	8.626753185096529e-05	8.63205674251823e-05	5.6179101841336616e-08	
14.800752840235097	8.234546965572044e-05	8.240352291002109e-05	6.02720579712433e-08	
15.030090744981337	7.84288842311273e-05	7.849127970572953e-05	6.381319128771154e-08	
15.262982244272472	7.449678817961672e-05	7.456213245590815e-05	6.571702434642904e-08	
15.499482401113475	7.052167554515165e-05	7.058781704460261e-05	6.651503462236062e-08	
15.739647131711472	6.645888085175656e-05	6.652822010351553e-05	6.942342757894498e-08	
15.98353321869612	6.224900522275514e-05	6.232095086387558e-05	7.195858242817658e-08	
16.23119832454485	5.778441816070845e-05	5.785857158091435e-05	7.454435558314375e-08	
16.482701005216104	5.2856501509832506e-05	5.293214342653637e-05	7.739912106760501e-08	
16.738100723993853	4.6990410732855824e-05	4.706535676683273e-05	8.076218074717692e-08	
16.997457865546615	3.883683848901286e-05	3.8901549577444486e-05	8.500735206110895e-08	
17.26083375020432	2.447450727357991e-05	2.4448339782978365e-05	9.08966680412915e-08	
17.528290648456405	0.00010400069419405423	0.00010393565696993624	1.0062314461016428e-07	
17.799891795674554	6.491298687189543e-05	6.498964651238848e-05	1.161617362882757e-07	
18.075701407063548	5.108610225592947e-05	5.124556829017823e-05	1.6115388245434224e-07	
18.35578469284383	4.3713061690163306e-05	4.3690436185885056e-05	2.484315240127636e-07	
18.64020787366921	3.797695282299322e-05	3.796539206263936e-05	1.4473064394827725e-08	
18.929038196283646	3.2956446092386684e-05	3.298815745071641e-05	3.539192993098557e-08	
19.222343949420477	2.8310702197937385e-05	2.836101131096724e-05	5.124522686936354e-08	
19.52019447994806	2.3834128752637792e-05	2.3895297242112042e-05	6.117216485900985e-08	
19.822660209265607	1.9408039185826412e-05	1.947616884048458e-05	6.910569982042878e-08	
20.12981264995304	1.4930843715651446e-05	1.5001805382274896e-05	7.683898651832338e-08	
20.441724422678867	1.0247983844040259e-05	1.0310340213654066e-05	8.594341156512555e-08	
20.75846927337004	5.010262961348451e-06	4.992489609959721e-06	1.0059562218685274e-07	
21.08012209064783	1.0011619078732933e-05	9.955727904610831e-06	1.4520015235331364e-07	
21.406758923533914	2.049443547224883e-06	2.223322238721354e-06	2.4278487751802123e-07	
21.738456999430788	4.546773572931061e-06	4.722030427807009e-06	2.6128631281637924e-07	
22.075294742380795	9.59357505815819e-06	9.656308846719802e-06	8.286735448922083e-08	
22.417351791608088	1.4602880844338968e-05	1.4605218495370885e-05	6.364214365588061e-08	
22.764709020347887	1.9661179143152542e-05	1.9635375236082285e-05	6.43118425150248e-08	
23.1174485549675	2.484255942855013e-05	2.4799813997202407e-05	6.798411478197191e-08	
23.47565379438362	3.019265652051887e-05	3.013804626344422e-05	7.205900832460453e-08	
23.839409429780538	3.574934437603067e-05	3.568545653853552e-05	7.611791310085523e-08	
24.20880146463373	4.1549992246646736e-05	4.147824291618424e-05	8.013943823966701e-08	
24.583917235044	4.7635779090702685e-05	4.755696296567169e-05	8.41822348177436e-08	
24.964845430386426	5.405616661348536e-05	5.397074123452822e-05	8.831892063662942e-08	
25.351676114279368	6.087666667039284e-05	6.078499167803032e-05	9.262250675353425e-08	
25.744500745878433	6.819805745612543e-05	6.810089585400589e-05	9.716178636162252e-08	
26.143412201500308	7.622128936004668e-05	7.612200569960305e-05	1.019828163778265e-07	
26.548504796581717	8.55737221179086e-05	8.549583548476738e-05	1.0697775312195797e-07	
26.959874307978602	9.677875683395572e-05	9.68508433111268e-05	1.1160065085106355e-07	
27.377617996610834	9.605283168475108e-05	9.60726530980465e-05	1.2275720721720622e-07	
27.801834630457815	0.00010806766957332607	0.0001079860057695517	1.3096692991395301e-07	
28.232624507910387	0.00011968934751741	0.0001195731380054915	1.4152548546459366e-07	
28.670089481484574	0.0001320135785963333	0.00013187223484552717	1.5583153164634356e-07	
29.114332981902788	0.00014545572241775627	0.00014528830222592005	1.757550114624082e-07	
29.565460042548164	0.00016035417287002028	0.0001601398757621759	2.1699444801739586e-07	
30.0235773242978	0.00017709431583456405	0.00017677534269603653	3.399724785192808e-07	
30.488793140740842	0.0001957591314933235	0.00019562605525904171	2.0797433856700623e-07	
30.961217483787163	0.0002173061266742113	0.0002172580328494153	4.8771735638728785e-08	
31.440962049673153	0.00024256202312647102	0.00024244569974849614	1.1668986893550693e-07	
31.928140265370157	0.0002724568000896493	0.00027229541173516173	1.6138835904820856e-07	
32.42286731540228	0.00030870312897178054	0.00030847717850895456	2.2707997230439878e-07	
32.925260169079685	0.00035405026621657294	0.00035372141412376906	4.141787285442147e-07	
33.435437608153904	0.0004132503232962005	0.00041311115860092425	3.51627054351951e-07	
33.95352025490161	0.0004986268948671151	0.0004986452253795824	1.2455920125346025e-07	
34.479630600643624	0.0006558136175277639	0.0006558626985377884	1.3888739824204716e-07	
35.01389303470575	0.0005731452929799903	0.0005731576188161977	1.7346833067696894e-07	
35.556433873828425	0.0006387007899493394	0.0006385363698499436	2.1254925560646228e-07	
36.107381392031996	0.0009291803381320088	0.0009289219687563177	2.5867200109974716e-07	
36.666865850944866	0.0013972333549421654	0.001396931773943899	3.190562263148126e-07	
37.23501953060145	0.002504748496504094	0.0025044740378808803	4.0803152909140626e-07	
37.81197676071744	0.0077880543234848595	0.007788577557658298	5.61408321180002e-07	
38.397873952449665	0.004526287220295343	0.004526948195760911	9.113823951440687e-07	
38.99284963064802	0.0020538857406437795	0.0020555602714400485	2.4040262476195095e-06	
39.59704446660722	0.0013283275210519692	0.0013277634333716743	5.724042729054543e-07	
40.21060131132589	0.0009857318799460345	0.0009844848941869824	1.5586879588969515e-06	
40.83366522928125	0.0007850124222940557	0.0007844684035105845	6.997627822105995e-07	
41.46638353272696	0.0006527089355577542	0.0006529017294459212	4.6139923312420644e-07	
42.108905816522395	0.0005625183449648098	0.0005626998712817898	2.2289438355061612e-07	
42.76138399350171	0.0004913686810436119	0.0004911598115181585	2.1841360653598224e-07	
43.42397233039088	0.00043583582946316615	0.00043578063562162335	2.233902826410811e-07	
44.096827484281306	0.00039042822213623964	0.00039053485570859686	1.4228620636726095e-07	
44.78010853966855	0.0003513886790038286	0.00035176118632337244	4.4519007444813536e-07	
45.47397704606499	0.0003160587533162714	0.0003161817527398009	4.4624080898925674e-07	
46.17859705619533	0.0002785982026267682	0.00027845775038464013	4.2265962094083597e-07	
46.894135164783904	0.0002611378038749051	0.00026158652925819864	4.90218343798051e-07	
47.62076054794297	0.00019935910202200245	0.0002006654728201349	1.8758648930126578e-06	
48.35864500317141	0.0003785808281564605	0.0003782634245697525	1.4322187994125043e-06	
49.10796298997312	0.0003003361849352553	0.00030109084746185894	7.571792632714047e-07	
49.86889167110482	0.0002681610183924604	0.00026879853144546624	6.78549483465387e-07	
50.641610954463076	0.00024746844582326365	0.00024810383381780983	1.2270790031636836e-06	
51.42630353562007	0.00023228625224509399	0.0002322151164637943	3.226277772060885e-07	
52.22315494101898	0.0002186107933864333	0.0002189046634082109	5.47281891648934e-07	
53.03235357183818	0.00020766101112718404	0.0002071006626219979	8.43638261175052e-07	
53.854090748535334	0.00019629701267256935	0.00019598617387727214	3.5803859528209245e-07	
54.688560756081706	0.00018457911912467262	0.00018425366585706146	3.2578401227763336e-07	
55.53596088989733	0.00016748822317748518	0.0001673640861310418	2.4891510124856896e-07	
56.39649150249797	0.00020192819391616493	0.00020208798485324382	2.2598290345435028e-07	
57.27035605086487	0.0001818367186897276	0.00018191832885022457	3.449878320460695e-07	
58.15776114454846	0.00017167301572877108	0.0001715834125455316	1.7072498568127309e-07	
59.05891659451753	0.00016417730066893959	0.00016411757702278795	1.3035505549396626e-07	
59.974035462765215	0.00015787755377609858	0.00015785463406447779	1.1434908765912361e-07	
60.90333411268367	0.00015222133099032593	0.00015229928291026713	2.226615829272082e-07	
61.847032260219336	0.00014750545160809739	0.0001472423569142064	3.1565124350505976e-07	
62.80535302582078	0.0001427408491178554	0.00014257319594505668	1.8697287990111796e-07	
63.778522987191536	0.00013835886909939146	0.00013822357309017228	1.5101630600789054e-07	
64.76677223286032	0.000134265616620163	0.00013414671040176232	1.328539335211279e-07	
65.77033441658139	0.00013041649219132958	0.00013030806383602066	1.2101473390125824e-07	
66.78944681257751	0.00012678156416818094	0.00012668075294174517	1.1223266495507872e-07	
67.82435037163955	0.00012333788915199148	0.0001232430637032201	1.0522191054381554e-07	
68.87528977809474	0.00012006685050393332	0.00011997697163701636	9.93654140411295e-08	
69.94251350765792	0.00011695285783746425	0.00011686720890313609	9.432431981535652e-08	
71.02627388617911	0.00011398258506944787	0.00011390064174388578	8.989343361599875e-08	
72.12682714930152	0.00011114447455996476	0.00011106583546649078	8.593898566739532e-08	
73.24443350304374	0.00010842839173488682	0.00010835273856229182	8.236863651818497e-08	
74.37935718532088	0.00010582537271901068	0.00010575244585645806	7.911569800539088e-08	
75.53186652841877	0.00010332743320767172	0.0001032570160955779	7.613022742645448e-08	
76.7022340224364	0.00010092741963258095	0.00010085932828142077	7.337370191249883e-08	
77.89073637971123	9.861889066207194e-05	9.855296637782641e-05	7.081567601642043e-08	
79.09765460024283	9.639602113567115e-05	9.633212531368315e-05	6.843159624647753e-08	
80.32327403813038	9.425352301716454e-05	9.419153331574676e-05	6.620132101703616e-08	
81.5678844690394	9.218657953579746e-05	9.212638699763196e-05	6.410808744657532e-08	
82.83178015871405	9.019078973351246e-05	9.013229657519486e-05	6.213777078752955e-08	
84.11525993255103	8.826212135061268e-05	8.820523923416797e-05	6.027834118263633e-08	
85.41862724625115	8.639687048228813e-05	8.634151914158881e-05	5.851945696660301e-08	
86.74219025756646	8.459162679667496e-05	8.453773293007052e-05	5.685215465321789e-08	
88.08626189915832	8.284324336712183e-05	8.279073973311505e-05	5.526860880292164e-08	
89.45115995258467	8.11488103665159e-05	8.109763503666816e-05	5.376194333919341e-08	
90.83720712343391	7.950563201933812e-05	7.945572775461135e-05	5.232608137514545e-08	
92.24473111762269	7.791120632072684e-05	7.786252004595344e-05	5.0955624304643396e-08	
93.67406471887617	7.636320712030746e-05	7.631568947756845e-05	4.9645753432902106e-08	
95.1255458674087	7.48594682382854e-05	7.48130732044092e-05	4.839214918693826e-08	
96.59951773982377	7.339796933685602e-05	7.335265389352597e-05	4.7190924190147956e-08	
98.09632883025184	7.197682331468069e-05	7.193254716208944e-05	4.6038567385895595e-08	
99.61633303274554	7.059426502844856e-05	7.055099033529333e-05	4.493189704980814e-08	
101.15988972495167	6.92486411752184e-05	6.920633235925195e-05	4.386802101524143e-08	
102.72736385307937	6.793840119368698e-05	6.789702472813964e-05	4.284430279982165e-08	
104.31912601818526	6.666208906281563e-05	6.66216133048622e-05	4.1858332595229636e-08	
105.93555256379533	6.541833589317608e-05	6.537873093130074e-05	4.090790229239655e-08	
107.57702566488457	6.420585322058813e-05	6.4167090738238e-05	3.999098387747357e-08	
109.24393341823551	6.302342692360833e-05	6.298548007696078e-05	3.910571065847669e-08	
110.93666993419627	6.186991169659298e-05	6.183275500460858e-05	3.8250360884710294e-08	
112.65563542986153	6.074422601870906e-05	6.070783526392914e-05	3.742334339633905e-08	
114.40123632369622	5.9645347566667784e-05	5.9609699705445885e-05	3.6623185007574327e-08	
116.17388533162597	5.8572309025301226e-05	5.8537382106351536e-05	3.584851937489069e-08	
117.9740015646163	5.752419425557333e-05	5.748996734587768e-05	3.509807714382695e-08	
119.802010627764	5.6500134784341644e-05	5.646658790158927e-05	3.4370677200913704e-08	
121.65834472092367	5.549930658428448e-05	5.546642063513036e-05	3.3665218884284186e-08	
123.54344274089367	5.452092711596975e-05	5.4488683839491134e-05	3.298067502874115e-08	
125.45775038518534	5.3564252607150405e-05	5.353263452296056e-05	3.2316085739925704e-08	
127.40172025740017	5.2628575547086225e-05	5.2597565907631694e-05	3.1670552807605664e-08	
129.3758119742398	5.171322237607393e-05	5.168280512269996e-05	3.104323468035955e-08	
131.3804922741741	5.0817551352459177e-05	5.078771107487671e-05	3.043334193552789e-08	
133.41623512779302	4.9940950581246726e-05	4.991167248007737e-05	2.9840133187036635e-08	
135.48352184986857	4.9082836190051244e-05	4.9054106042163604e-05	2.926291138080982e-08	
137.58284121315285	4.824265063956929e-05	4.821445476595156e-05	2.870102043511534e-08	
139.71468956393986	4.741986115702809e-05	4.739218639296979e-05	2.8153842187893717e-08	
141.879570939417	4.6613958282197845e-05	4.658679194957804e-05	2.762079361805396e-08	
144.07799718683648	4.58244545165611e-05	4.579778439806122e-05	2.710132431192074e-08	
146.31048808453184	4.505088306713077e-05	4.502469738220918e-05	2.6594914149645595e-08	
148.57757146481032	4.429279667720755e-05	4.426708405968946e-05	2.6101071188551175e-08	
150.87978333874923	4.354976653708527e-05	4.352451601423524e-05	2.5619329725006236e-08	
153.2176680229263	4.282138126835197e-05	4.279658224131059e-05	2.5149248515579137e-08	
155.5917782681133	4.210724597601156e-05	4.208288820148769e-05	2.4690409143584935e-08	
158.00267538996428	4.140698136316565e-05	4.138305493628686e-05	2.4242414516083717e-08	
160.45092940172842	4.07202229034613e-05	4.069671824169351e-05	2.3804887479878378e-08	
162.9371191490193	4.004662006692788e-05	4.002352789498326e-05	2.3377469545202374e-08	
165.46183244667284	3.9385835595203886e-05	3.9363146930863976e-05	2.2959819707009474e-08	
168.02566621772516	3.873754482249623e-05	3.8715250963282725e-05	2.2551613355745783e-08	
170.6292266345446	3.810143503892179e-05	3.807952754955384e-05	2.2152541269262304e-08	
173.27312926215015	3.7477204893160815e-05	3.7455675593742835e-05	2.1762308678960516e-08	
175.9579992037507	3.686456383160462e-05	3.6843404786493e-05	2.1380634403801733e-08	
178.68447124853947	3.626323157140936e-05	3.624243507871132e-05	2.1007250046245184e-08	
181.45319002177868	3.5672937605076946e-05	3.565249618673763e-05	2.0641899245593145e-08	
184.2648101372089	3.509342073437311e-05	3.5073327126811893e-05	2.0284336982761026e-08	
187.11999635182175	3.4524428631566035e-05	3.4504675776824595e-05	1.9934328933895343e-08	
190.019423723029	3.3965717426126296e-05	3.394629846349522e-05	1.9591650867471593e-08	
192.9637777682679	3.34170513151725e-05	3.3397959573264894e-05	1.9256088082407864e-08	
195.95375462707955	3.2878202196078124e-05	3.285943118532167e-05	1.892743488336445e-08	
198.99006122569847	3.234894931977546e-05	3.2330492725295986e-05	1.860549409088238e-08	
202.0734154441926	3.1829078963401935e-05	3.18109306382742e-05	1.829007658309209e-08	
205.20454628619316	3.1318384121035016e-05	3.130053807987744e-05	1.798100086733953e-08	
208.38419405125447	3.081666421135391e-05	3.0799114624246314e-05	1.767809267878445e-08	
211.6131105098844	3.032372480115066e-05	3.0306465987855464e-05	1.7381184604280065e-08	
214.892059081287	2.9839377343691914e-05	2.9822403768159993e-05	1.709011573014634e-08	
218.22181501385919	2.9363438931002557e-05	2.934674519614739e-05	1.6804731311061935e-08	
221.60316556848443	2.8895732059209466e-05	2.8879312901933323e-05	1.65248824595907e-08	
225.03691020466627	2.843608440614358e-05	2.8419934692601143e-05	1.6250425854379826e-08	
228.5238607695462	2.7984328620454018e-05	2.7968443341539655e-05	1.598122346582752e-08	
232.06484168985054	2.7540302121539823e-05	2.7524676388585847e-05	1.57171422979013e-08	
235.66069016681035	2.7103846909652344e-05	2.7088475950326106e-05	1.54580541452106e-08	
239.3122563741041	2.6674809385564395e-05	2.6659688539953026e-05	1.5203835364309104e-08	
243.0204036588648	2.6253040179243885e-05	2.6238164896116478e-05	1.4954366657838835e-08	
246.78600874580337	2.583839398700636e-05	2.5823759820243524e-05	1.4709532871322514e-08	
250.60996194449422	2.543072941665562e-05	2.541633202183743e-05	1.4469222801232207e-08	
254.4931673598731	2.502990884015403e-05	2.501574397129771e-05	1.4233329013894136e-08	
258.43654310599635	2.4635798253393504e-05	2.462186175983283e-05	1.4001747674443228e-08	
262.4410215231124	2.4248267142666148e-05	2.4234554966065116e-05	1.3774378385074328e-08	
266.507549398097	2.3867188357458784e-05	2.3853696528952317e-05	1.3551124032273297e-08	
270.63708818830384	2.3492437989219703e-05	2.3479162626674836e-05	1.3331890642186338e-08	
274.8306142488838	2.312389525576781e-05	2.311083256115913e-05	1.3116587243770795e-08	
279.08911906362675	2.2761442391035183e-05	2.274858864792862e-05	1.2905125739218065e-08	
283.4136094793798	2.2404964539852964e-05	2.239231611099234e-05	1.2697420781241972e-08	
287.80510794409827	2.2054349657508367e-05	2.204190298249971e-05	1.2493389656647714e-08	
292.26465274858515	2.1709488413817272e-05	2.1697240006905798e-05	1.2292952176072688e-08	
296.7932982719762	2.137027410147224e-05	2.1358220549407484e-05	1.2096030569304007e-08	
301.3921152310292	2.1036602548440237e-05	2.1024740508424982e-05	1.1902549385968126e-08	
306.0621909332746	2.070837203419783e-05	2.0696698231916753e-05	1.1712435401211068e-08	
310.80462953409153	2.0385483209604066e-05	2.0373994437328168e-05	1.1525617526131098e-08	
315.6205522977641	2.006783902022321e-05	2.0056532134986533e-05	1.1342026722601807e-08	
320.5110978625849	1.975534463292028e-05	1.974421655476518e-05	1.1161595922472335e-08	
325.47742251006514	1.944790736556262e-05	1.9436955075850758e-05	1.0984259950412375e-08	
330.52070043831674	1.914543661967045e-05	1.9134657159456023e-05	1.0809955450821626e-08	
335.6421240396705	1.8847843815868115e-05	1.8837234284330654e-05	1.0638620818081478e-08	
340.8429041825955	1.8555042331996454e-05	1.8544599884930373e-05	1.0470196130152643e-08	
346.1242704979875	1.826694744375424e-05	1.825666929211252e-05	1.0304623085403575e-08	
351.4874716698928	1.79834762677444e-05	1.7973359676233955e-05	1.0141844942323999e-08	
356.9337757307372	1.770454770680726e-05	1.7694589992533683e-05	9.981806462070775e-09	
362.46447036112943	1.7430082397529982e-05	1.742028092868942e-05	9.824453853711014e-09	
368.08086319431027	1.716000265982714e-05	1.715035485444317e-05	9.669734721992395e-09	
373.7842821253185	1.6894232448493174e-05	1.6884735773196797e-05	9.517598017421498e-09	
379.57607562494815	1.6632697306632987e-05	1.662334927548376e-05	9.367993988669629e-09	
385.45761305857025	1.637532432088189e-05	1.6366122494228498e-05	9.22087413704979e-09	
391.43028500989345	1.6122042078330938e-05	1.6112984061709304e-05	9.076191173212443e-09	
397.49550360974456	1.587278062507789e-05	1.5863864068145573e-05	8.933898975414435e-09	
403.6547028699399	1.5627471426328816e-05	1.5618694021833786e-05	8.793952549981349e-09	
409.9093390223323	1.538604732797877e-05	1.5377406810761373e-05	8.656307993232232e-09	
416.26089086311043	1.5148442519603946e-05	1.5139936665630505e-05	8.520922455234043e-09	
422.71086010243414	1.4914592498801264e-05	1.490621912422813e-05	8.387754104974704e-09	
429.2607717194863	1.4684434036814533e-05	1.4676190997081281e-05	8.256762097067116e-09	
435.91217432302693	1.4457905145389651e-05	1.4449790334340189e-05	8.127906539913132e-09	
442.6666405175339	1.4234945044803936e-05	1.422695639383448e-05	8.001148465126958e-09	
449.52576727501685	1.401549413301789e-05	1.4007629610250684e-05	7.876449798253526e-09	
456.4911763125926	1.3799493955899949e-05	1.3791751565381685e-05	7.753773330734988e-09	
463.56451447591087	1.3586887178477407e-05	1.357926495940142e-05	7.633082692962686e-09	
470.74745412852144	1.3377617557169142e-05	1.3370113583120391e-05	7.514342328482467e-09	
478.04169354727435	1.3171629912957732e-05	1.3164242291179736e-05	7.39751746919688e-09	
485.4489573238469	1.2968870105460921e-05	1.2961596976143764e-05	7.282574111594469e-09	
492.97099677249224	1.2769285007864173e-05	1.2762124543452803e-05	7.1694789938811755e-09	
500.60959034410683	1.257282248267798e-05	1.2565772887199972e-05	7.058199574078877e-09	
508.36654404671106	1.237943135828545e-05	1.2372490866697583e-05	6.948704008914623e-09	
516.2436918724502	1.2189061406247147e-05	1.2182228283800044e-05	6.840961133546113e-09	
524.242896231207	1.2001663319332046e-05	1.1994935860952213e-05	6.734940442091639e-09	
532.3660483909357	1.1817188690244731e-05	1.181056521993334e-05	6.630612068897459e-09	
540.6150689248177	1.1635589991020431e-05	1.1629068861268299e-05	6.527946770474278e-09	
548.9919081653474	1.1456820553060935e-05	1.1450400144279047e-05	6.426915908146491e-09	
557.4985466654523	1.128083454778559e-05	1.1274513267750617e-05	6.327491431382032e-09	
566.1369956667598	1.1107586967872834e-05	1.1101363251187174e-05	6.229645861645711e-09	
574.909297575119	1.093703360906891e-05	1.0930905916634664e-05	6.133352276935631e-09	
583.8175264434902	1.076913105254138e-05	1.0763097871047836e-05	6.038584296813982e-09	
592.8637884623186	1.0603836647756268e-05	1.0597896489180361e-05	5.945316068049959e-09	
602.0502224575035	1.0441108495858404e-05	1.0435259896977795e-05	5.85352225068487e-09	
611.379000396087	1.0280905433535676e-05	1.027514695545397e-05	5.763178004637633e-09	
620.8523278997751	1.0123187017348769e-05	1.0117517245032396e-05	5.674258976847297e-09	
630.4724447664181	9.96791350850853e-06	9.962331050335061e-06	5.5867412887242e-09	
640.2416254995708	9.815045858084343e-06	9.8095493454017e-06	5.500601524152185e-09	
650.1621798462554	9.664545692627286e-06	9.659133779323597e-06	5.415816717834148e-09	
660.2364533430635	9.51637530019265e-06	9.511046662276342e-06	5.332364344083157e-09	
670.4668278707137	9.370497616747262e-06	9.365250951937103e-06	5.2502223059329674e-09	
680.8557222172046	9.226876212947458e-06	9.221710240272189e-06	5.169368924673852e-09	
691.4055926496942	9.085475281274283e-06	9.080388740681555e-06	5.089782929694601e-09	
702.1189334952396	8.946259623513098e-06	8.941251275487455e-06	5.011443448660689e-09	
712.9982777305363	8.80919463856533e-06	8.804263263754869e-06	4.934329998050216e-09	
724.0461975807946	8.67424631058052e-06	8.66939070943209e-06	4.858422473900074e-09	
735.2653051278958	8.541381197397543e-06	8.536600189800077e-06	4.78370114298732e-09	
746.6582529279726	8.410566419284108e-06	8.40585884421996e-06	4.71014663416467e-09	
758.2277346385576	8.281769647964334e-06	8.277134363168294e-06	4.637739930044808e-09	
769.9764856554507	8.154959095924457e-06	8.150394977550297e-06	4.566462358893095e-09	
781.9072837594538	8.030103505987223e-06	8.025609448281479e-06	4.496295586808459e-09	
794.0229497731273	7.907172141145956e-06	7.902747056128765e-06	4.427221610131751e-09	
806.3263482277227	7.786134774649528e-06	7.78177759180234e-06	4.359222748058234e-09	
818.82038804045	7.666961680329988e-06	7.662671346289904e-06	4.292281635520621e-09	
831.5080232022387	7.549623623164829e-06	7.545399101425406e-06	4.226381216250864e-09	
844.3922534761538	7.4340918500662325e-06	7.429932120684592e-06	4.161504736034785e-09	
857.4761251066391	7.320338080889963e-06	7.3162421401999924e-06	4.097635736189764e-09	
870.7627315397452	7.208334499656868e-06	7.204301359988347e-06	4.034758047244126e-09	
884.2552141545192	7.098053745980201e-06	7.094082435383726e-06	3.97285578274612e-09	
897.9567630057271	6.989468906692322e-06	6.985558468669827e-06	3.91191333330229e-09	
911.8706175780853	6.882553507664462e-06	6.878703000905229e-06	3.8519153607376884e-09	
926.0000675521785	6.777281505813656e-06	6.7734900039356155e-06	3.792846792474422e-09	
940.3484535822448	6.673627281291036e-06	6.669893872587275e-06	3.7346928160024315e-09	
954.9191680860141	6.571565629845963e-06	6.567889417036259e-06	3.677438873550961e-09	
969.715656046784	6.4710717553607e-06	6.467451855347978e-06	3.6210706568820844e-09	
984.7414158279239	6.3721212625505415e-06	6.3685568061821e-06	3.565574102237774e-09	
1000.0	6.27469014982442e-06	6.271180281657846e-06	3.5109353853924417e-09	


==> data/fig_iss_ph2_bode_46.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017006666899213523	2.8991797812499722e-08	
0.10154950161807173	0.00017278466415118562	0.0001727846620627635	2.8992205371885612e-08	
0.10312301278878754	0.0001755487736805152	0.0001755487716138718	2.899262576849148e-08	
0.10472090554055413	0.00017835991065214078	0.00017835990861504595	2.899305941035427e-08	
0.10634355766636439	0.0001812190100408309	0.00018121900804146454	2.8993506718721726e-08	
0.10799135281311975	0.00018412703171742393	0.00018412702976439754	2.8993968128503595e-08	
0.1096646805723366	0.00018708496138198917	0.00018708495948436933	2.89944440887298e-08	
0.11136393657225817	0.0001900938115420566	0.00019009380970938972	2.8994935063030794e-08	
0.11308952257139368	0.00019315462253847283	0.00019315462078080972	2.8995441530127668e-08	
0.11484184655350702	0.0001962684636216082	0.00019626846194953221	2.89959639843545e-08	
0.11662132282407707	0.00019943643408081553	0.00019943643250547042	2.899650293617715e-08	
0.11842837210825283	0.00020265966443023005	0.00020265966296334942	2.899705891275726e-08	
0.12026342165032622	0.0002059393176542057	0.0002059393163081455	2.8997632458524317e-08	
0.12212690531474645	0.00020927659051590068	0.00020927658930367118	2.899822413575957e-08	
0.12401926368869937	0.00021267271493276095	0.00021267271386806277	2.8998834525228637e-08	
0.12594094418627644	0.00021612895942290397	0.00021612895852016363	2.8999464226805826e-08	
0.12789240115425762	0.00021964663062667487	0.0002196466299010839	2.9000113860153515e-08	
0.12987409597953362	0.0002232270749079473	0.00022322707437550296	2.9000784065400615e-08	
0.13188649719819254	0.00022687168004004944	0.00022687167971759847	2.9001475503873466e-08	
0.13393008060629666	0.00023058187698154302	0.00023058187688682533	2.9002188858831257e-08	
0.13600532937237603	0.0002343591417474478	0.00023435914189914514	2.9002924836239786e-08	
0.13811273415166478	0.00023820499738190403	0.0002382049977996895	2.900368416559053e-08	
0.14025279320210793	0.00024212101603869339	0.00024212101674328556	2.9004467600726453e-08	
0.1424260125021654	0.00024610882117650346	0.00024610882218972145	2.9005275920717143e-08	
0.1446329058704415	0.0002501700898763239	0.00025017009122114584	2.9006109930773728e-08	
0.14687399508716817	0.00025430655528890816	0.00025430655698953423	2.9006970463188155e-08	
0.14914981001757044	0.00025852000922081886	0.000258520011302737	2.9007858378313374e-08	
0.15146088873714358	0.0002628123048682246	0.0002628123073582792	2.900877456560258e-08	
0.1538077776588715	0.00026718535970829686	0.0002671853626347616	2.9009719944666716e-08	
0.15619103166241588	0.00027164115855882133	0.00027164116195147793	2.9010695466392282e-08	
0.15861121422530794	0.00027618175681745096	0.0002761817607076684	2.9011702114107077e-08	
0.16106889755617235	0.0002808092838929174	0.0002808092883137406	2.9012740904793616e-08	
0.16356466273001555	0.00028552594684149596	0.00028552595182773454	2.9013812890354445e-08	
0.1660990998256107	0.00029033403422306584	0.0002903340398113923	2.9014919158937004e-08	
0.16867280806501112	0.00029523592019226774	0.0002952359264213182	2.901606083631338e-08	
0.1712863959552255	0.00030023406884151406	0.0003002340757519969	2.9017239087340583e-08	
0.17394048143208848	0.0003053310388139851	0.00030533104644879397	2.9018455117451926e-08	
0.17663569200636045	0.0003105294882062414	0.0003105294966105762	2.9019710174261552e-08	
0.17937266491209122	0.0003158321797817329	0.0003158321890032279	2.9021005549214453e-08	
0.18215204725728248	0.00032124198651828015	0.00032124199660713834	2.902234257932224e-08	
0.18497449617688488	0.00032676189751458035	0.000326761908523718	2.9023722648993514e-08	
0.18784067898816573	0.00033239502428295496	0.0003323950362681537	2.9025147191945703e-08	
0.1907512733484843	0.00033814460745794193	0.0003381446204780087	2.902661769320479e-08	
0.19370696741551147	0.0003440140239529372	0.00034401403806987626	2.902813569122989e-08	
0.1967084600099325	0.0003500067945999911	0.000350006809879184	2.902970278011869e-08	
0.19975646078067044	0.00035612659231101774	0.0003561266088214185	2.9031320611954702e-08	
0.20285169037266976	0.00036237725080219584	0.0003623772686165319	2.9032990899254864e-08	
0.2059948805972802	0.0003687627739271846	0.0003687627931221783	2.903471541757363e-08	
0.20918677460527996	0.00037528734566907277	0.0003752873663256695	2.903649600822378e-08	
0.21242812706258082	0.0003819553408456891	0.0003819553630493042	2.9038334581165202e-08	
0.215719704328655	0.0003887713365881549	0.00038877136042893496	2.904023311806812e-08	
0.21906228463772706	0.00039574012465836973	0.0003957401502314711	2.9042193675513022e-08	
0.22245665828277353	0.00040286672467757526	0.00040286675208346147	2.9044218388425052e-08	
0.22590362780237347	0.00041015639834532727	0.0004101564276900844	2.9046309473686123e-08	
0.22940400817045398	0.00041761466473619693	0.000417614696131871	2.904846923396977e-08	
0.23295862698897662	0.00042524731677044534	0.0004252473503354026	2.9050700061819313e-08	
0.2365683246836085	0.0004330604389648584	0.00043306047482417014	2.905300444398989e-08	
0.2402339547024262	0.00044106042658106914	0.00044106046486692085	2.9055384966036928e-08	
0.243956383717698	0.00044925400630114256	0.0004492540471532734	2.905784431726612e-08	
0.24773649183079302	0.0004576482585741782	0.0004576483021403527	2.9060385295952713e-08	
0.2515751727802653	0.0004662506417933635	0.0004662506882298713	2.906301081495103e-08	
0.2554733341531623	0.0004750690184805529	0.0004750690679527506	2.906572390769698e-08	
0.2594318975996074	0.00048411168367532063	0.00048411173635820847	2.9068527734626982e-08	
0.26345179905070754	0.0004933873957478421	0.0004933874518266831	2.907142559005818e-08	
0.2675339889398373	0.0005029054098802916	0.0005029054695512784	2.9074420909603706e-08	
0.27167943242735193	0.0005126755144901123	0.0005126755779610849	2.9077517278136433e-08	
0.2758891096287819	0.0005227080709010214	0.0005227081383922348	2.9080718438363324e-08	
0.28016401584656353	0.0005330140566045368	0.0005330141283494907	2.908402830009117e-08	
0.2845051618053608	0.0005436051124968288	0.000543605188743164	2.9087450950260332e-08	
0.28891357389103245	0.0005544935945236229	0.0005544936755340833	2.9090990663773093e-08	
0.2933902943933029	0.0005656926302205816	0.0005656927162740587	2.909465191529011e-08	
0.29793638175219256	0.0005772161806992726	0.0005772162720919297	2.9098439391999815e-08	
0.30255291080826724	0.00058907910870066	0.0005890792057471528	2.9102358007568203e-08	
0.30724097305676445	0.0006012972534206605	0.0006012973564554591	2.91064129173598e-08	
0.31200167690565833	0.0006138875129074738	0.0006138876222862954	2.9110609535033023e-08	
0.3168361479377224	0.0006268679349402299	0.0006268680510415972	2.911495355077159e-08	
0.3217455291766536	0.0006402578174256675	0.000640257940652602	2.911945095129012e-08	
0.32673098135731937	0.0006540778194970588	0.0006540779502789256	2.9124108041809356e-08	
0.33179368320019265	0.0006683500846711393	0.0006683502234656615	2.9128931470374657e-08	
0.33693483169003946	0.0006830983776188623	0.0006830985249143163	2.9133928254606723e-08	
0.3421556423589239	0.0006983482363396444	0.0006983483926572651	2.9139105811470352e-08	
0.3474573495735992	0.0007141271418030044	0.0007141273076996206	2.914447199028212e-08	
0.35284120682735126	0.0007304647074438646	0.0007304648835147906	2.9150035109460203e-08	
0.3583084870363649	0.0007473928912780079	0.0007473930781602189	2.9155803997529976e-08	
0.3638604828406817	0.000764946233853902	0.0007649464322295376	2.9161788039158378e-08	
0.3694985069098218	0.0007831621257908657	0.000783162336391089	2.9167997226618764e-08	
0.37522389225314035	0.0008020811092890041	0.0008020813328982711	2.9174442217927627e-08	
0.3810379925349945	0.0008217472187556883	0.0008217474562164788	2.9181134402435486e-08	
0.3869421823947922	0.0008422083666038157	0.0008422086188218787	2.9188085975018958e-08	
0.39293785777200174	0.0008635167813730087	0.000863517049323207	2.9195310020583957e-08	
0.39902643623619527	0.000885729506649142	0.0008857297913819618	2.9202820610214336e-08	
0.4052093573222091	0.0009089089708642655	0.0009089092735130961	2.9210632911285e-08	
0.41148808287049476	0.0009331236400166405	0.0009331239618059347	2.921876331386744e-08	
0.41786409737274555	0.0009584487677466578	0.0009584491100010986	2.922722957634474e-08	
0.4243389083228771	0.0009849672601505038	0.0009849676243053355	2.9236050993917004e-08	
0.43091404657344795	0.0010127706763538382	0.0010127710639665423	2.924524859428791e-08	
0.4375910666976019	0.0010419603903888586	0.0010419608031523918	2.9254845365928126e-08	
0.4443715473566186	0.0010726489455634963	0.001072649385321348	2.9264866525478374e-08	
0.45125709167315986	0.001104961639600327	0.001104962108363707	2.927533983253009e-08	
0.4582493276102989	0.001139038387777376	0.0011390388877448954	2.9286295961583764e-08	
0.4653499083564233	0.0011750359226852163	0.0011750364562655383	2.929776894491189e-08	
0.4725605127161014	0.001213130403778721	0.0012131309736166938	2.930979670065967e-08	
0.4798828455070056	0.0012535205286672477	0.0012535211376742293	2.9322421668740815e-08	
0.4873186379629853	0.0012964312624453235	0.0012964319138345014	2.9335691578704698e-08	
0.49486964814338685	0.0013421183332324228	0.0013421190305601645	2.9349660384261607e-08	
0.5025376613487146	0.0013908736841277273	0.0013908744313422526	2.9364389408271957e-08	
0.5103244905427329	0.0014430321277332332	0.0014430329292322058	2.9379948754615418e-08	
0.5182319767811088	0.0014989795245651842	0.0014989803852642808	2.939641906391403e-08	
0.5262619896466971	0.0015591629086860453	0.001559163834101109	2.9413893713644684e-08	
0.5344164276915693	0.0016241031238394116	0.0016241041201855637	2.9432481600128607e-08	
0.5426972188858914	0.0016944107276093538	0.0016944118019214449	2.945231068928503e-08	
0.5511063210737586	0.0017708061941045228	0.001770807354384704	2.9473532595665404e-08	
0.559645722436092	0.001854145834520203	0.0018541470899202871	2.949632855292674e-08	
0.5683174419607084	0.0019454554170076303	0.0019454567780565917	2.952091729496813e-08	
0.5771235299196736	0.0020459742927716237	0.0020459757716623124	2.954756559855948e-08	
0.5860660683540517	0.0021572140689021194	0.002157215679856675	2.9576602606892982e-08	
0.595147171566167	0.002281037747271901	0.0022810395070130703	2.960843967109697e-08	
0.604368986619493	0.002419768170962253	0.002419770099328689	2.9643598818228194e-08	
0.6137336938462858	0.002576339270997045	0.002576341391751782	2.9682761058089746e-08	
0.6232435073630855	0.002754511203123616	0.0027545135452069153	2.972704736616507e-08	
0.6329006755942035	0.002959183237365476	0.002959185836258924	2.977684279622544e-08	
0.6427074818033226	0.0031968604449351783	0.003196863344655708	2.983449842732748e-08	
0.6526662446333333	0.0034763702104425817	0.003476373467062268	2.990204146321053e-08	
0.6627793186545348	0.0038099997949281542	0.0038100034810334403	2.998267982901234e-08	
0.6730490949213316	0.0042153747509317595	0.004215378962825474	3.0081230149465214e-08	
0.6834780015375548	0.004718709135520044	0.0047187140047846255	3.020520683194373e-08	
0.6940685042305437	0.005360756907417576	0.005360762620465949	3.036695532926136e-08	
0.7048231069341222	0.00620850039623585	0.006208507229495497	3.058812608518688e-08	
0.7157443523806098	0.007380247733066347	0.007380256121503696	3.091003361118544e-08	
0.7268348227020044	0.009106259709070159	0.00910627039420572	3.142099756129204e-08	
0.7380971400404808	0.011901295374618908	0.011901309772626352	3.234282972053219e-08	
0.7495339671683494	0.01719324471132616	0.017193266028912517	3.438891204812305e-08	
0.7611480081176202	0.030825646865672886	0.030825684342772584	4.1086498505210176e-08	
0.7729420088193235	0.10102107970750836	0.10102106396144478	8.703293322103227e-08	
0.784918757752735	0.04249306078818877	0.04249310058070143	4.10074943281643e-08	
0.7970810866046624	0.020164567039759124	0.020164592558854937	3.112408011690358e-08	
0.8094318709389453	0.01306318355275494	0.013063201437557523	2.961588727846959e-08	
0.8219740308763326	0.009618965614840212	0.009618979441737835	2.926171556304764e-08	
0.8347105317848907	0.007589169548000096	0.0075891808993533184	2.917966417429963e-08	
0.847644384981113	0.006251052626794044	0.006251062318833782	2.918148244968795e-08	
0.8607786484418896	0.005302087457779246	0.005302095962656594	2.9212807415386945e-08	
0.8741164275275125	0.004593557090160473	0.004593564704414835	2.925490552251381e-08	
0.8876608757158821	0.004043886667738735	0.004043893589315555	2.9300621190887915e-08	
0.9014151953480897	0.0036046121445582743	0.003604618511886221	2.934709175356277e-08	
0.9153826383855528	0.0032451336694588454	0.003245139582939644	2.9393193033256293e-08	
0.9295665071788846	0.0029451801307070133	0.0029451856653097425	2.9438544872022395e-08	
0.9439701552486742	0.002690789926750863	0.002690795139781789	2.9483093542716045e-08	
0.9585969880783669	0.0024720323524043434	0.00247203728850676	2.9526926780593417e-08	
0.9734504639194281	0.0022816495338461268	0.002281654228332704	2.9570189061657057e-08	
0.9885340946089864	0.0021142124656571217	0.0021142169467972764	2.9613042259950357e-08	
1.0038514464001433	0.001965577587540086	0.0019655818781695385	2.9655647631167435e-08	
1.01940614080515	0.0018325260274634418	0.0018325301461406185	2.969815803901739e-08	
1.0352018554516484	0.0017125176574517903	0.0017125216193029761	2.9740715146413294e-08	
1.051242324952181	0.0016035194537826483	0.0016035232711279885	2.978344898253245e-08	
1.0675313417871697	0.0015038831959453178	0.0015038868787668515	2.9826478603215935e-08	
1.0840727572015847	0.0014122566789496124	0.001412260235242718	2.9869913195650076e-08	
1.1008704821154982	0.001327518152949915	0.0013275215889865723	2.991385331293403e-08	
1.117928488048752	0.0012487271523091898	0.0012487304728326044	2.995839207885672e-08	
1.1352508080599522	0.001175087074592386	0.0011750902829564078	3.0003616302749367e-08	
1.1528415377000134	0.00110591630188751	0.0011059194001497282	3.004960747634012e-08	
1.1707048359804781	0.001040625607565772	0.0010406285965396682	3.009644265240956e-08	
1.1888449263568397	0.000978700233617501	0.0009787031128860712	3.014419521812422e-08	
1.2072660977271032	0.0009196854636680786	0.0009196882315584946	3.0192935580532057e-08	
1.225972705445816	0.0008631748218945678	0.0008631774754103602	3.024273179147232e-08	
1.2449691723538168	0.0008088002414071968	0.0008088027761106552	3.0293650156234023e-08	
1.2642599898239333	0.0007562236952224859	0.0007562261050548368	3.034575591267768e-08	
1.2838497188228888	0.0007051298870933385	0.0007051321641127586	3.039911418207931e-08	
1.3037429909896587	0.0006552196702545605	0.0006552218042607658	3.0453791759348585e-08	
1.3239445097305402	0.0006062039075199521	0.0006062058855169708	3.050986165518609e-08	
1.3444590513311867	0.0005577975113834274	0.0005577993168094251	3.0567418576698636e-08	
1.3652914660858761	0.0005097134117160872	0.0005097150233667786	3.062665556994183e-08	
1.386446679444272	0.000461656195626034	0.00046165758650019815	3.068860029604344e-08	
1.4079296931759626	0.0004133151756533106	0.00041331629628167264	3.076409785195384e-08	
1.4297455865530366	0.000364356578029031	0.0003643573816386034	3.081338128789186e-08	
1.451899517550985	0.00031441492570046724	0.00031441533485100913	3.087798439029343e-08	
1.4743967240682132	0.0002630840125607227	0.000263083896595162	3.0945065557168076e-08	
1.4972425251644468	0.00020991086441275164	0.00020990999091892416	3.1014090884646886e-08	
1.5204423223183279	0.00015440943614965287	0.00015440731012405438	3.1085036956399884e-08	
1.5440016007044985	9.620623167730545e-05	9.62014203845087e-05	3.115793884925005e-08	
1.5679259304904682	3.705498206305848e-05	3.7039230838364546e-05	3.123284221627942e-08	
1.5922209681535842	4.229303307276395e-05	4.2276833850519374e-05	3.1309793139905144e-08	
1.6168924578184014	0.00011343467280847885	0.0001134279787015266	3.1388834140015305e-08	
1.6419462326147771	0.00019530503084761271	0.00019530096149671596	3.147000102748555e-08	
1.667388216057011	0.000288075811539017	0.00028807312695845044	3.155331901523093e-08	
1.6932244234443516	0.00039464873278774893	0.0003946470419588164	3.163879705993538e-08	
1.7194609632832076	0.0005194382398463763	0.0005194374081339707	3.1726419719695354e-08	
1.7461040387313935	0.0006689798087916007	0.0006689798180031959	3.181614274105043e-08	
1.7731599490647525	0.0008532628049250072	0.0008532637133746808	3.190810913302623e-08	
1.8006350911665105	0.0010883250395854985	0.0010883269811910864	3.200161377847811e-08	
1.828535961039703	0.0014016364654441124	0.0014016396662015487	3.209552590504908e-08	
1.8568691553430368	0.0018444796742921657	0.0018444845182563412	3.2189713359354334e-08	
1.885641372950552	0.0025247915699753453	0.00252479874365028	3.2280858055847977e-08	
1.9148594165354507	0.0037144571170139766	0.0037144680128935637	3.2360089596164015e-08	
1.9445301941784663	0.006340609452953637	0.006340627534724411	3.238854955969512e-08	
1.974660721001155	0.016280233411130003	0.016280265358168667	3.196024005378182e-08	
2.0052581208244957	0.020716580551825903	0.020716611311492758	3.212124996472402e-08	
2.036329627853186	0.007933045586390795	0.007933063699667706	3.285787073617317e-08	
2.067882588386045	0.004924114010529559	0.004924123153968641	3.3020185631516316e-08	
2.0999244625529108	0.003623371347639065	0.0036233752895710003	3.314939916209111e-08	
2.132462826078452	0.0028967745020151495	0.002896774232025505	3.3274299595073154e-08	
2.1655053720733157	0.002429932033423466	0.0024299273540601745	3.339868301439378e-08	
2.199059912853022	0.0021008897305028465	0.0021008793314782623	3.3522498200034845e-08	
2.2331343817850464	0.0018498447663448257	0.0018498252483151415	3.364430563895925e-08	
2.267736835164523	0.0016317981570314994	0.0016317645219118323	3.376185569279444e-08	
2.302875454119006	0.0016458978886482172	0.0016458680814840023	3.388217726013938e-08	
2.3385585465427567	0.0014820475952822133	0.001482074808886626	3.395768611427403e-08	
2.3747945490609914	0.001356705150858898	0.0013567151062287212	3.399972186931738e-08	
2.411592029024571	0.001259142976853376	0.001259137853245072	3.393412509795679e-08	
2.4489596865355954	0.0011749958319738926	0.001174969462424594	3.347627282187926e-08	
2.4869063565043885	0.0011090748418332178	0.0011090956044074538	3.211935827320017e-08	
2.5254410107383527	0.0010616000444637135	0.0010616274175945257	3.5316191801154316e-08	
2.564572760063192	0.0009992449023474973	0.0009992176642243107	3.336411772599959e-08	
2.604310856476998	0.0009625572924581051	0.000962575457584804	3.703159676838483e-08	
2.6446646953377266	0.0009145720982246912	0.0009146088706650539	3.678523869155003e-08	
2.6856438175845567	0.0008727014385837741	0.0008727356046503228	3.678421676440421e-08	
2.727257911993673	0.0008346660505394094	0.0008346972257255337	3.68915647337199e-08	
2.769516817469004	0.0007995914774873954	0.0007996202636275409	3.7051905436143286e-08	
2.812430525368455	0.0007669440599680039	0.000766970970348165	3.7244355825355326e-08	
2.8560091818661824	0.0007363288593187956	0.0007363542686649203	3.7459470346089664e-08	
2.9002630903514777	0.0007074272031575275	0.0007074513818053	3.769243107147989e-08	
2.945202713864811	0.000679968484484782	0.0006799916291033394	3.794059280179676e-08	
2.9908386775716385	0.0006537135893911686	0.0006537358439075532	3.8202448566253275e-08	
3.0371817712745264	0.0006284430619440523	0.0006284645310915895	3.847714034716254e-08	
3.0842429519642045	0.000603947173307897	0.0006039679312097371	3.876420654080609e-08	
3.1320333464101533	0.0005800162776618048	0.0005800363730092751	3.906344246917714e-08	
3.180564253791325	0.0005564301090500046	0.0005564495677488022	3.937481909666288e-08	
3.2298471483676323	0.000532944449646448	0.0005329632752973635	3.969843358565197e-08	
3.2798936821928324	0.0005092728865050595	0.000509291058644609	4.00344781539163e-08	
3.3307156878694446	0.0004850598915615501	0.0004850773610654822	4.038321983832221e-08	
3.3823251813463506	0.0004598385003171899	0.00045985518053562384	4.074498689945528e-08	
3.43473436475976	0.00043295978046829553	0.0004329755310238232	4.1120159146415906e-08	
3.487955629318178	0.0004034680823497473	0.00040348267881831887	4.150916015486252e-08	
3.542001558232087	0.0003698654125929581	0.00036987848565466717	4.1912449227301496e-08	
3.5968849296890193	0.0003296313604197732	0.00032964225854503185	4.2330509592169954e-08	
3.6526187198747286	0.0002781581940482618	0.00027816560887077853	4.276382467033161e-08	
3.7092161060411786	0.0002062574313905053	0.00020625796066307687	4.321281820796052e-08	
3.7666904696220658	9.95578191450401e-05	9.953455587440635e-05	4.3677669666458056e-08	
3.8250553993966134	0.00021557558933525437	0.00021556069864573003	4.415764634022537e-08	
3.884324694702404	0.0012963607780698103	0.0012963994594107138	4.465158012344651e-08	
3.9445123686979775	0.0020162856193771325	0.0020163184158144575	4.5235913605168424e-08	
4.005632651675993	0.0010563867788939965	0.001056429503727101	4.575398675733405e-08	
4.067699994427721	0.0008011513051355176	0.0008011883086464757	4.6311046965601173e-08	
4.130729071659682	0.0006823293182708863	0.0006823627867115723	4.689374156115665e-08	
4.194734785463209	0.0006112923393883976	0.0006113235052618729	4.750084362200001e-08	
4.259732268837781	0.0005624454629628699	0.000562474991875956	4.813289552949852e-08	
4.325736889268946	0.0005257115539684272	0.0005257398276149499	4.879093807111869e-08	
4.392764252361694	0.0004963202474520869	0.0004963474916737329	4.947625087911126e-08	
4.460830205530115	0.0004717141516767045	0.00047174049713580464	5.0190283333744655e-08	
4.5299508417442365	0.00045038994690453236	0.0004504154592884988	5.0934637744365896e-08	
4.600142503334918	0.0004313955776122893	0.0004314202725167607	5.1711071754625595e-08	
4.671421785857698	0.00041408635888884207	0.0004141102078309154	5.252151058019679e-08	
4.743805542016518	0.00039799480283967607	0.00039801773299350527	5.336806702641943e-08	
4.817310885648243	0.0003827537517015428	0.0003827756398288153	5.425307122150639e-08	
4.891955195768907	0.0003680441687960958	0.0003680648281209944	5.5179117566969836e-08	
4.967756120682691	0.0003535509128359567	0.0003535700693556379	5.614915117887705e-08	
5.044731582154526	0.00033891208144496625	0.0003389293320414608	5.7166668202247226e-08	
5.122899779647386	0.00032364075280865313	0.00032365548855087576	5.8236339588560915e-08	
5.202279194625215	0.00030697298429677546	0.00030698424058945304	5.936685565239423e-08	
5.282888594922542	0.00028751499411527713	0.00028752113473012235	6.059463905043023e-08	
5.364747039181794	0.00026226504004174425	0.0002622627074051335	6.260353599904392e-08	
5.447873881359371	0.00022325539798315663	0.0002232355625887539	6.322792813893285e-08	
5.532288775301544	0.00014655941351006884	0.00014649977643165442	6.450147435230702e-08	
5.618011679391243	0.0005925710759962692	0.0005925824456662419	6.597488917914403e-08	
5.705062861266868	0.0005055957709204417	0.0005056628859439807	6.753295770591027e-08	
5.793462902614208	0.0003911852494594695	0.00039123205659585093	6.92707788936369e-08	
5.883232704032601	0.0003441691400986005	0.00034419337294477594	7.114836264211616e-08	
5.974393489976511	0.00031145798358905077	0.00031144530038143726	7.318788874878923e-08	
6.06696681377367	0.0002741933095539531	0.0002741370556663492	7.816795138462556e-08	
6.160974562720967	0.0003305112367897376	0.00033055418842071744	7.737826686526329e-08	
6.25643896325932	0.0003003783611008772	0.00030045597546780444	7.871261756212207e-08	
6.353382586228693	0.0002838726084716386	0.0002839434465073949	8.104009568443489e-08	
6.451828352204593	0.0002712851221400213	0.00027134994150026864	8.36067870573057e-08	
6.551799536917215	0.00026043539261923253	0.00026049551502831326	8.638382365818324e-08	
6.653319776754563	0.0002505362281943619	0.00025059238480099765	8.938960874146829e-08	
6.756413074350862	0.00024119740578091545	0.00024124986112038886	9.265324741673522e-08	
6.861103804261538	0.00023217593033531784	0.00023222457328873618	9.621076685202688e-08	
6.9674167187261515	0.0002232865490376853	0.00022333090061617223	1.0010563731523136e-07	
7.075376953520617	0.00021435641869391574	0.00021439555877202603	1.0439047759333906e-07	
7.1850100339000935	0.00020518859283380413	0.00020522098072324796	1.091295709787552e-07	
7.2963418806339915	0.00019551275232912248	0.0001955358628548787	1.144023452141789e-07	
7.40939881613446	0.0001848884419955697	0.00018489801759867405	1.203082132922968e-07	
7.5242075706798515	0.00017246163153842027	0.00017245001848439594	1.2697350580684122e-07	
7.640795288734611	0.00015619266866535872	0.00015614471434322424	1.3456230999359852e-07	
7.759189535367103	0.00012963904914599052	0.00012952363113488254	1.4330155533967048e-07	
7.879418302766868	0.00010065406820092078	0.00010073075590201909	1.5368947534539036e-07	
8.001510016862884	0.0002595296561245415	0.0002596634893686306	1.6434946469009145e-07	
8.125493544044346	0.00019820235161833877	0.00019827971144240292	1.8812799146561176e-07	
8.251398197985628	0.00017104349125812135	0.00017123422841586766	2.0693966542967528e-07	
8.379253746576957	0.00014792056457752048	0.00014814275810571997	2.410324032067825e-07	
8.509090418962503	0.0001262973375623022	0.00012641770782696404	2.553648537362261e-07	
8.640938912687513	0.00010122066868168554	0.0001013066182061044	2.639992087823391e-07	
8.774830400956196	6.76103312594115e-05	6.758925806343287e-05	3.146867380022276e-07	
8.910796540002062	2.7124891742690222e-05	2.6737255326184266e-05	3.8780810764208734e-07	
9.048869476572474	0.00013986932948006556	0.00014019662069275716	5.133218161842006e-07	
9.189081855529167	0.0008256959757169457	0.0008249165989016545	8.358049487758979e-07	
9.331466827566528	0.0006503051753907278	0.0006499895138310655	9.139106196140574e-07	
9.476058057049498	0.00037799184433082953	0.00038030163341899346	2.3755128279679846e-06	
9.622889729972897	0.0002965483526475446	0.00029404840427365935	2.6255578940587352e-06	
9.771996562044086	0.0002501715521176974	0.00024929207925798366	9.866538620257732e-07	
9.923413806890872	0.00021952101034425676	0.00021917878685182057	5.884838767621272e-07	
10.0771772643966	0.00019332598875540844	0.00019335939452564213	4.1423165887904735e-07	
10.233323289164382	0.00017106916155184914	0.00017094056213552987	3.141901994528784e-07	
10.391888799112495	0.00018030815021704316	0.0001800790751447015	2.510287219754696e-07	
10.552911284202958	0.00014498563901714837	0.00014485037677339975	2.0844743145086435e-07	
10.716428815305356	0.00011262043050454749	0.000112774379697869	1.7652205137888286e-07	
10.882480053198018	0.0002718172190019801	0.00027180173289789863	1.516276709609548e-07	
11.051104257708666	0.0002085811149136102	0.0002084529956008847	1.3192661045764394e-07	
11.222341296996655	0.00018554279990087746	0.00018542855718110742	1.1579184982200751e-07	
11.39623165697915	0.00017192246953552038	0.00017182834861202806	1.0230728499619998e-07	
11.572816450903245	0.00016196200982530691	0.0001618862082611916	9.084413613690308e-08	
11.752137429066462	0.0001538666470021323	0.00015380700757754178	8.096872558008502e-08	
11.93423698868786	0.00014688543253964015	0.0001468403677719671	7.23936677271795e-08	
12.119158183932093	0.00014064131684517607	0.00014060994632475557	6.49715722810163e-08	
12.306944736088793	0.00013491976516873913	0.00013490203368473252	5.875698590386631e-08	
12.497641043909683	0.00012958677895743686	0.00012958380101117908	5.4240565503984563e-08	
12.691292194105861	0.00012455175667321408	0.00012456679925844957	5.311745701974367e-08	
12.887943972007742	0.00011974720794151237	0.00011978881264698323	6.087498539215673e-08	
13.08764287239018	0.00011510875961990277	0.00011520404372700774	9.801029343704751e-08	
13.290436110465315	0.00011054940903671502	0.00011077742525758978	3.18079131810953e-07	
13.496371633045765	0.00010668162419316786	0.00010648112084972428	2.0364818167220801e-07	
13.705498129880782	0.00010239046694064705	0.00010229224801926416	1.0313787090369888e-07	
13.917865045168076	9.825272368134939e-05	9.819130606554968e-05	7.321245188970879e-08	
14.133522589243995	9.42027649058707e-05	9.416100941033068e-05	5.869840598878266e-08	
14.35252175045488	9.021405585029145e-05	9.018533404640919e-05	4.991696780882779e-08	
14.574914307212275	8.626753185096529e-05	8.624863067140698e-05	4.394671106128769e-08	
14.800752840235097	8.234546965572044e-05	8.233466089467713e-05	3.961980675840923e-08	
15.030090744981337	7.84288842311273e-05	7.842536969010513e-05	3.627800262982311e-08	
15.262982244272472	7.449678817961672e-05	7.449909011472146e-05	3.071827844441655e-08	
15.499482401113475	7.052167554515165e-05	7.052760700317973e-05	3.22905263795239e-08	
15.739647131711472	6.645888085175656e-05	6.647087709971372e-05	3.176484113325286e-08	
15.98353321869612	6.224900522275514e-05	6.22666236864702e-05	3.164328980165818e-08	
16.23119832454485	5.778441816070845e-05	5.7807622264933616e-05	3.215470035125651e-08	
16.482701005216104	5.2856501509832506e-05	5.288540385101237e-05	3.338524256719883e-08	
16.738100723993853	4.6990410732855824e-05	4.7024949092523616e-05	3.547150712583169e-08	
16.997457865546615	3.883683848901286e-05	3.887462383746165e-05	3.8687182395750025e-08	
17.26083375020432	2.447450727357991e-05	2.4477908794841925e-05	4.36202724358284e-08	
17.528290648456405	0.00010400069419405423	0.00010397757108005569	5.182237015818161e-08	
17.799891795674554	6.491298687189543e-05	6.495172050575552e-05	6.773568248990614e-08	
18.075701407063548	5.108610225592947e-05	5.11985803013067e-05	1.132358927169753e-07	
18.35578469284383	4.3713061690163306e-05	4.364363809200594e-05	2.573794101443517e-07	
18.64020787366921	3.797695282299322e-05	3.7920092694135316e-05	5.8485006199588814e-08	
18.929038196283646	3.2956446092386684e-05	3.2944669397971774e-05	2.727742285941811e-08	
19.222343949420477	2.8310702197937385e-05	2.8319506963578e-05	2.359395871143452e-08	
19.52019447994806	2.3834128752637792e-05	2.3856037481283353e-05	2.710959981691072e-08	
19.822660209265607	1.9408039185826412e-05	1.9439713830728835e-05	3.250506349700367e-08	
20.12981264995304	1.4930843715651446e-05	1.4969553214354418e-05	3.914971409605129e-08	
20.441724422678867	1.0247983844040259e-05	1.0286784029367792e-05	4.798580198420461e-08	
20.75846927337004	5.010262961348451e-06	5.002393030577283e-06	6.329416558938462e-08	
21.08012209064783	1.0011619078732933e-05	9.966109932816506e-06	1.0729076827221825e-07	
21.406758923533914	2.049443547224883e-06	2.185753785333874e-06	2.1566238077386036e-07	
21.738456999430788	4.546773572931061e-06	4.749485202157507e-06	2.974749963457619e-07	
22.075294742380795	9.59357505815819e-06	9.689822798983965e-06	1.0537759990972651e-07	
22.417351791608088	1.4602880844338968e-05	1.4639336108926578e-05	6.874878316411914e-08	
22.764709020347887	1.9661179143152542e-05	1.966907795393668e-05	5.776937255446402e-08	
23.1174485549675	2.484255942855013e-05	2.483279722934943e-05	5.46178941816236e-08	
23.47565379438362	3.019265652051887e-05	3.017019392102014e-05	5.46999655813834e-08	
23.839409429780538	3.574934437603067e-05	3.571670853970526e-05	5.634125609713202e-08	
24.20880146463373	4.1549992246646736e-05	4.150854666018923e-05	5.885878502677725e-08	
24.583917235044	4.7635779090702685e-05	4.758624347320082e-05	6.19567757194946e-08	
24.964845430386426	5.405616661348536e-05	5.399886390308847e-05	6.550938539932095e-08	
25.351676114279368	6.087666667039284e-05	6.0811684626346755e-05	6.947424392279928e-08	
25.744500745878433	6.819805745612543e-05	6.812553134225222e-05	7.385389915642226e-08	
26.143412201500308	7.622128936004668e-05	7.614277081822468e-05	7.866801556955622e-08	
26.548504796581717	8.55737221179086e-05	8.550475684445102e-05	8.386295345232327e-08	
26.959874307978602	9.677875683395572e-05	9.68458055842757e-05	8.895991565855697e-08	
27.377617996610834	9.605283168475108e-05	9.607964155093321e-05	9.871496537253541e-08	
27.801834630457815	0.00010806766957332607	0.0001080090303050171	1.0731539967985107e-07	
28.232624507910387	0.00011968934751741	0.00011959807336002287	1.1807192215598233e-07	
28.670089481484574	0.0001320135785963333	0.00013189723557230351	1.3245969135344395e-07	
29.114332981902788	0.00014545572241775627	0.00014531293132926553	1.5248721847237506e-07	
29.565460042548164	0.00016035417287002028	0.0001601639918506662	1.9352781218791068e-07	
30.0235773242978	0.00017709431583456405	0.00017679888637240317	3.168544524463266e-07	
30.488793140740842	0.0001957591314933235	0.00019564898955261913	1.905716450004406e-07	
30.961217483787163	0.0002173061266742113	0.00021728031978222745	2.5942355307047398e-08	
31.440962049673153	0.00024256202312647102	0.00024246728477560867	9.605548290021101e-08	
31.928140265370157	0.0002724568000896493	0.00027231620425801375	1.408132039082581e-07	
32.42286731540228	0.00030870312897178054	0.0003084970147717323	2.0654352233385167e-07	
32.925260169079685	0.00035405026621657294	0.00035373996760876427	3.9268420705590355e-07	
33.435437608153904	0.0004132503232962005	0.00041312766981024866	3.3266536452168197e-07	
33.95352025490161	0.0004986268948671151	0.0004986573855078133	1.0985066330161739e-07	
34.479630600643624	0.0006558136175277639	0.0006558589745647159	1.1715339713340662e-07	
35.01389303470575	0.0005731452929799903	0.0005731622107696197	1.540898163859539e-07	
35.556433873828425	0.0006387007899493394	0.0006385496499705063	1.9413889159714279e-07	
36.107381392031996	0.0009291803381320088	0.0009289404763474765	2.40093802684054e-07	
36.666865850944866	0.0013972333549421654	0.0013969496992968043	3.005635124147573e-07	
37.23501953060145	0.002504748496504094	0.002504487931948561	3.897288811624135e-07	
37.81197676071744	0.0077880543234848595	0.0077885620719628755	5.433928367194526e-07	
38.397873952449665	0.004526287220295343	0.0045269403303227	8.945624806316143e-07	
38.99284963064802	0.0020538857406437795	0.00205554303339207	2.395584482010071e-06	
39.59704446660722	0.0013283275210519692	0.0013277455462176403	5.898775348814736e-07	
40.21060131132589	0.0009857318799460345	0.000984467792374877	1.5689255460392092e-06	
40.83366522928125	0.0007850124222940557	0.0007844541591693628	7.184869773990403e-07	
41.46638353272696	0.0006527089355577542	0.0006529043067895062	4.823486257426252e-07	
42.108905816522395	0.0005625183449648098	0.0005627157988277139	2.2777627552608042e-07	
42.76138399350171	0.0004913686810436119	0.0004911516097006659	2.2303649794033475e-07	
43.42397233039088	0.00043583582946316615	0.00043576659562269903	2.218924184218591e-07	
44.096827484281306	0.00039042822213623964	0.0003905195335123888	1.3056624178328978e-07	
44.78010853966855	0.0003513886790038286	0.0003517459185001407	4.3450303291368387e-07	
45.47397704606499	0.0003160587533162714	0.00031616827724964563	4.3366884745750615e-07	
46.17859705619533	0.0002785982026267682	0.0002784553778427104	4.409569117735716e-07	
46.894135164783904	0.0002611378038749051	0.0002615784707900715	4.783706924455082e-07	
47.62076054794297	0.00019935910202200245	0.00020066860569553047	1.872197104724404e-06	
48.35864500317141	0.0003785808281564605	0.00037827443137225227	1.4266190413510123e-06	
49.10796298997312	0.0003003361849352553	0.0003010886462364272	7.541429123663165e-07	
49.86889167110482	0.0002681610183924604	0.00026879143945589067	6.751629027195576e-07	
50.641610954463076	0.00024746844582326365	0.00024809464332819613	1.2286083402087762e-06	
51.42630353562007	0.00023228625224509399	0.00023220481436151305	3.3049495392136317e-07	
52.22315494101898	0.0002186107933864333	0.00021889368294697627	5.449149821668671e-07	
53.03235357183818	0.00020766101112718404	0.00020708922709108206	8.530261459761153e-07	
53.854090748535334	0.00019629701267256935	0.00019597447687350544	3.6830690300073997e-07	
54.688560756081706	0.00018457911912467262	0.0001842424368437192	3.3685608328759637e-07	
55.53596088989733	0.00016748822317748518	0.00016736273643052886	2.6065956929040226e-07	
56.39649150249797	0.00020192819391616493	0.00020209663994559933	2.3526950672084624e-07	
57.27035605086487	0.0001818367186897276	0.0001819165216043123	3.5394312861666203e-07	
58.15776114454846	0.00017167301572877108	0.00017157753443880207	1.8066711384776118e-07	
59.05891659451753	0.00016417730066893959	0.0001641102657879114	1.3976874357258517e-07	
59.974035462765215	0.00015787755377609858	0.00015784666664358233	1.2188745913263489e-07	
60.90333411268367	0.00015222133099032593	0.00015229097865683504	2.2484407931788812e-07	
61.847032260219336	0.00014750545160809739	0.00014723387587557043	3.253211046659863e-07	
62.80535302582078	0.0001427408491178554	0.00014256462917082953	1.9655345908683813e-07	
63.778522987191536	0.00013835886909939146	0.00013821497704045546	1.6046889861849131e-07	
64.76677223286032	0.000134265616620163	0.00013413812229011842	1.4216746688998782e-07	
65.77033441658139	0.00013041649219132958	0.00013029950929967061	1.3018637432450272e-07	
66.78944681257751	0.00012678156416818094	0.00012667225022408517	1.2126332134504598e-07	
67.82435037163955	0.00012333788915199148	0.00012323462609562088	1.141137603421337e-07	
68.87528977809474	0.00012006685050393332	0.00011996860898492937	1.081209836981006e-07	
69.94251350765792	0.00011695285783746425	0.00011685892857796555	1.0294615737826567e-07	
71.02627388617911	0.00011398258506944787	0.00011389244929419615	9.838399924663267e-08	
72.12682714930152	0.00011114447455996476	0.00011105773506846167	9.430062335216e-08	
73.24443350304374	0.00010842839173488682	0.00010834473333989335	9.060357555306664e-08	
74.37935718532088	0.00010582537271901068	0.00010574453811441995	8.722606434899138e-08	
75.53186652841877	0.00010332743320767172	0.00010324920749239017	8.411805716871592e-08	
76.7022340224364	0.00010092741963258095	0.00010085161996010928	8.124095396253966e-08	
77.89073637971123	9.861889066207194e-05	9.854535906636974e-05	7.856424308257192e-08	
79.09765460024283	9.639602113567115e-05	9.63246194031944e-05	7.606331397203588e-08	
80.32327403813038	9.425352301716454e-05	9.418412892209777e-05	7.371797543123305e-08	
81.5678844690394	9.218657953579746e-05	9.211908401056259e-05	7.151142097976187e-08	
82.83178015871405	9.019078973351246e-05	9.012509469783678e-05	6.942948710216382e-08	
84.11525993255103	8.826212135061268e-05	8.819813801513552e-05	6.746010904705579e-08	
85.41862724625115	8.639687048228813e-05	8.633451800124328e-05	6.559291336181607e-08	
86.74219025756646	8.459162679667496e-05	8.453083118217073e-05	6.38189072687728e-08	
88.08626189915832	8.284324336712183e-05	8.278393660278044e-05	6.213023804824963e-08	
89.45115995258467	8.11488103665159e-05	8.109092967537063e-05	6.052000397037152e-08	
90.83720712343391	7.950563201933812e-05	7.944911925275374e-05	5.898210381742553e-08	
92.24473111762269	7.791120632072684e-05	7.78560074434741e-05	5.751111573372318e-08	
93.67406471887617	7.636320712030746e-05	7.63092717729201e-05	5.6102198665796436e-08	
95.1255458674087	7.48594682382854e-05	7.480674936219151e-05	5.475101142163166e-08	
96.59951773982377	7.339796933685602e-05	7.334642285099654e-05	5.3453645625614696e-08	
98.09632883025184	7.197682331468069e-05	7.192640783473518e-05	5.220656974778163e-08	
99.61633303274554	7.059426502844856e-05	7.054494162161127e-05	5.100658204136522e-08	
101.15988972495167	6.92486411752184e-05	6.92003731448618e-05	4.9850770709257804e-08	
102.72736385307937	6.793840119368698e-05	6.789115388932896e-05	4.873647998401874e-08	
104.31912601818526	6.666208906281563e-05	6.661582971164803e-05	4.766128108114123e-08	
105.93555256379533	6.541833589317608e-05	6.53730334500773e-05	4.662294719580398e-08	
107.57702566488457	6.420585322058813e-05	6.416147823406969e-05	4.561943187602786e-08	
109.24393341823551	6.302342692360833e-05	6.29799514155689e-05	4.4648850232335834e-08	
110.93666993419627	6.186991169659298e-05	6.182730905409441e-05	4.370946254334093e-08	
112.65563542986153	6.074422601870906e-05	6.070247089626788e-05	4.279965989513393e-08	
114.40123632369622	5.9645347566667784e-05	5.960441579778206e-05	4.191795155645816e-08	
116.17388533162597	5.8572309025301226e-05	5.853217754212176e-05	4.106295384067147e-08	
117.9740015646163	5.752419425557333e-05	5.748484101578202e-05	4.023338024841748e-08	
119.802010627764	5.6500134784341644e-05	5.646153870443105e-05	3.942803271590613e-08	
121.65834472092367	5.549930658428448e-05	5.546144747854024e-05	3.8645793823147006e-08	
123.54344274089367	5.452092711596975e-05	5.448378564054997e-05	3.788561983704072e-08	
125.45775038518534	5.3564252607150405e-05	5.3527810208732927e-05	3.7146534484390924e-08	
127.40172025740017	5.2628575547086225e-05	5.2592814415621036e-05	3.642762336419949e-08	
129.3758119742398	5.171322237607393e-05	5.1678125401234524e-05	3.5728028921592106e-08	
131.3804922741741	5.0817551352459177e-05	5.078310208343435e-05	3.5046945917402044e-08	
133.41623512779302	4.9940950581246726e-05	4.990713318955657e-05	3.438361733535563e-08	
135.48352184986857	4.9082836190051244e-05	4.904963543510657e-05	3.3737330677314086e-08	
137.58284121315285	4.824265063956929e-05	4.8210051836725194e-05	3.310741460317522e-08	
139.71468956393986	4.741986115702809e-05	4.738785014790916e-05	3.249323587791834e-08	
141.879570939417	4.6613958282197845e-05	4.658252140709672e-05	3.189419659239938e-08	
144.07799718683648	4.58244545165611e-05	4.5793578588732216e-05	3.130973162938885e-08	
146.31048808453184	4.505088306713077e-05	4.50205553488197e-05	3.0739306349484656e-08	
148.57757146481032	4.429279667720755e-05	4.426300485727252e-05	3.0182414473942686e-08	
150.87978333874923	4.354976653708527e-05	4.352049871008096e-05	2.9638576145565357e-08	
153.2176680229263	4.282138126835197e-05	4.2792625914958975e-05	2.910733614949717e-08	
155.5917782681133	4.210724597601156e-05	4.207899194470545e-05	2.858826227865708e-08	
158.00267538996428	4.140698136316565e-05	4.137921785302995e-05	2.808094382989713e-08	
160.45092940172842	4.07202229034613e-05	4.069293944805682e-05	2.758499021912466e-08	
162.9371191490193	4.004662006692788e-05	4.001980651913943e-05	2.7100029703632907e-08	
165.46183244667284	3.9385835595203886e-05	3.935948211299202e-05	2.6625708202535626e-08	
168.02566621772516	3.873754482249623e-05	3.8711641855488216e-05	2.616168820611203e-08	
170.6292266345446	3.810143503892179e-05	3.8075973315781186e-05	2.570764776663092e-08	
173.27312926215015	3.7477204893160815e-05	3.745217540968105e-05	2.5263279562962537e-08	
175.9579992037507	3.686456383160462e-05	3.6839957839475566e-05	2.4828290033278557e-08	
178.68447124853947	3.626323157140936e-05	3.62390405676107e-05	2.440239856971413e-08	
181.45319002177868	3.5672937605076946e-05	3.564915332185585e-05	2.3985336769738038e-08	
184.2648101372089	3.509342073437311e-05	3.507003512976671e-05	2.3576847740014064e-08	
187.11999635182175	3.4524428631566035e-05	3.4501433880432823e-05	2.3176685447963845e-08	
190.019423723029	3.3965717426126296e-05	3.394310591165311e-05	2.2784614117428602e-08	
192.9637777682679	3.34170513151725e-05	3.339481562082612e-05	2.2400407665201482e-08	
195.95375462707955	3.2878202196078124e-05	3.28563350979735e-05	2.2023849174550634e-08	
198.99006122569847	3.234894931977546e-05	3.2327443779433805e-05	2.1654730403705754e-08	
202.0734154441926	3.1829078963401935e-05	3.180792812087472e-05	2.129285132592388e-08	
205.20454628619316	3.1318384121035016e-05	3.129758128837111e-05	2.093801969921063e-08	
208.38419405125447	3.081666421135391e-05	3.079620286638879e-05	2.0590050663409516e-08	
211.6131105098844	3.032372480115066e-05	3.0303598581598802e-05	2.0248766362137594e-08	
214.892059081287	2.9839377343691914e-05	2.981958004152352e-05	1.9913995588824215e-08	
218.22181501385919	2.9363438931002557e-05	2.9343964487088387e-05	1.9585573453969833e-08	
221.60316556848443	2.8895732059209466e-05	2.8876574558217995e-05	1.9263341072703298e-08	
225.03691020466627	2.843608440614358e-05	2.8417238071675664e-05	1.8947145271368754e-08	
228.5238607695462	2.7984328620454018e-05	2.796578781040178e-05	1.863683831122851e-08	
232.06484168985054	2.7540302121539823e-05	2.7522061323656797e-05	1.833227762873822e-08	
235.66069016681035	2.7103846909652344e-05	2.708590073732331e-05	1.8033325590610486e-08	
239.3122563741041	2.6674809385564395e-05	2.665715257376341e-05	1.7739849263507943e-08	
243.0204036588648	2.6253040179243885e-05	2.6235667580670637e-05	1.7451720196320588e-08	
246.78600874580337	2.583839398700636e-05	2.5821300568390756e-05	1.7168814215254137e-08	
250.60996194449422	2.543072941665562e-05	2.541391025522167e-05	1.6891011230149935e-08	
254.4931673598731	2.502990884015403e-05	2.501335912023458e-05	1.6618195051576077e-08	
258.43654310599635	2.4635798253393504e-05	2.4619513263187654e-05	1.6350253218122712e-08	
262.4410215231124	2.4248267142666148e-05	2.423224227113211e-05	1.6087076832869248e-08	
266.507549398097	2.3867188357458784e-05	2.3851419091334806e-05	1.5828560409015416e-08	
270.63708818830384	2.3492437989219703e-05	2.3476919910166854e-05	1.557460172339072e-08	
274.8306142488838	2.312389525576781e-05	2.3108624037628073e-05	1.532510167804147e-08	
279.08911906362675	2.2761442391035183e-05	2.2746413797199212e-05	1.5079964168926433e-08	
283.4136094793798	2.2404964539852964e-05	2.2390174420731877e-05	1.4839095961553795e-08	
287.80510794409827	2.2054349657508367e-05	2.203979394810454e-05	1.4602406572917172e-08	
292.26465274858515	2.1709488413817272e-05	2.169516313138913e-05	1.4369808159602184e-08	
296.7932982719762	2.137027410147224e-05	2.135617534328851e-05	1.4141215411492614e-08	
301.3921152310292	2.1036602548440237e-05	2.10227264896193e-05	1.3916545450869036e-08	
306.0621909332746	2.070837203419783e-05	2.0694714925628188e-05	1.3695717736445222e-08	
310.80462953409153	2.0385483209604066e-05	2.0372041375941817e-05	1.347865397234528e-08	
315.6205522977641	2.006783902022321e-05	2.0054608857963184e-05	1.3265278021329927e-08	
320.5110978625849	1.975534463292028e-05	1.9742322608537196e-05	1.3055515822371734e-08	
325.47742251006514	1.944790736556262e-05	1.9435090013719093e-05	1.2849295312139269e-08	
330.52070043831674	1.914543661967045e-05	1.9132820541488684e-05	1.2646546350335446e-08	
335.6421240396705	1.8847843815868115e-05	1.883542567726252e-05	1.244720064843342e-08	
340.8429041825955	1.8555042331996454e-05	1.854281886206429e-05	1.2251191701863118e-08	
346.1242704979875	1.826694744375424e-05	1.8254915433221697e-05	1.2058454725393774e-08	
351.4874716698928	1.79834762677444e-05	1.7971632567465762e-05	1.186892659135545e-08	
356.9337757307372	1.770454770680726e-05	1.7692889226314652e-05	1.1682545770872379e-08	
362.46447036112943	1.7430082397529982e-05	1.7418606103631604e-05	1.1499252277630858e-08	
368.08086319431027	1.716000265982714e-05	1.7148705575251792e-05	1.1318987614304753e-08	
373.7842821253185	1.6894232448493174e-05	1.6883111650579157e-05	1.114169472126346e-08	
379.57607562494815	1.6632697306632987e-05	1.662174992605943e-05	1.0967317927631615e-08	
385.45761305857025	1.637532432088189e-05	1.6364547540440706e-05	1.079580290450129e-08	
391.43028500989345	1.6122042078330938e-05	1.611143313173772e-05	1.0627096620176498e-08	
397.49550360974456	1.587278062507789e-05	1.5862336795820126e-05	1.0461147297338206e-08	
403.6547028699399	1.5627471426328816e-05	1.5617190046549874e-05	1.029790437206995e-08	
409.9093390223323	1.538604732797877e-05	1.537592577739616e-05	1.0137318454644943e-08	
416.26089086311043	1.5148442519603946e-05	1.513847822446053e-05	9.97934129192929e-09	
422.71086010243414	1.4914592498801264e-05	1.4904782930847991e-05	9.823925731429485e-09	
429.2607717194863	1.4684434036814533e-05	1.467477671232357e-05	9.671025686715728e-09	
435.91217432302693	1.4457905145389651e-05	1.4448397624196492e-05	9.520596104491384e-09	
442.6666405175339	1.4234945044803936e-05	1.4225584929377666e-05	9.372592932684933e-09	
449.52576727501685	1.401549413301789e-05	1.4006279067558178e-05	9.226973090169688e-09	
456.4911763125926	1.3799493955899949e-05	1.3790421625459921e-05	9.083694437511146e-09	
463.56451447591087	1.3586887178477407e-05	1.3577955308111438e-05	8.942715748859802e-09	
470.74745412852144	1.3377617557169142e-05	1.3368823911104445e-05	8.803996685119778e-09	
478.04169354727435	1.3171629912957732e-05	1.316297229378901e-05	8.667497768030218e-09	
485.4489573238469	1.2968870105460921e-05	1.2960346353367195e-05	8.533180355253717e-09	
492.97099677249224	1.2769285007864173e-05	1.276089299984686e-05	8.40100661655483e-09	
500.60959034410683	1.257282248267798e-05	1.256456013181956e-05	8.270939510747716e-09	
508.36654404671106	1.237943135828545e-05	1.237129661302793e-05	8.142942763586626e-09	
516.2436918724502	1.2189061406247147e-05	1.2181052249689583e-05	8.016980846490696e-09	
524.242896231207	1.2001663319332046e-05	1.1993777768546474e-05	7.893018956044004e-09	
532.3660483909357	1.1817188690244731e-05	1.1809424795609836e-05	7.771022994271559e-09	
540.6150689248177	1.1635589991020431e-05	1.1627945835572379e-05	7.650959549583772e-09	
548.9919081653474	1.1456820553060935e-05	1.1449294251860648e-05	7.532795878529526e-09	
557.4985466654523	1.128083454778559e-05	1.1273424247302048e-05	7.416499888081842e-09	
566.1369956667598	1.1107586967872834e-05	1.1100290845381759e-05	7.302040118622234e-09	
574.909297575119	1.093703360906891e-05	1.0929849872066327e-05	7.18938572753281e-09	
583.8175264434902	1.076913105254138e-05	1.0762057938171602e-05	7.078506473307143e-09	
592.8637884623186	1.0603836647756268e-05	1.059687242225372e-05	6.969372700316322e-09	
602.0502224575035	1.0441108495858404e-05	1.0434251454002975e-05	6.861955323968997e-09	
611.379000396087	1.0280905433535676e-05	1.0274153898121023e-05	6.7562258164919865e-09	
620.8523278997751	1.0123187017348769e-05	1.0116539338663216e-05	6.652156193150252e-09	
630.4724447664181	9.96791350850853e-06	9.961368063828161e-06	6.54971899890974e-09	
640.2416254995708	9.815045858084343e-06	9.808601051177879e-06	6.4488872955772506e-09	
650.1621798462554	9.664545692627286e-06	9.658199953272401e-06	6.3496346493246905e-09	
660.2364533430635	9.51637530019265e-06	9.510127083703326e-06	6.251935118688057e-09	
670.4668278707137	9.370497616747262e-06	9.364345403511892e-06	6.15576324288111e-09	
680.8557222172046	9.226876212947458e-06	9.22081850797733e-06	6.061094030519444e-09	
691.4055926496942	9.085475281274283e-06	9.079510613762114e-06	5.967902948737377e-09	
702.1189334952396	8.946259623513098e-06	8.940386546401423e-06	5.876165912538014e-09	
712.9982777305363	8.80919463856533e-06	8.803411728124268e-06	5.785859274643564e-09	
724.0461975807946	8.67424631058052e-06	8.668552165994814e-06	5.696959815488386e-09	
735.2653051278958	8.541381197397543e-06	8.535774440362517e-06	5.609444733628858e-09	
746.6582529279726	8.410566419284108e-06	8.405045693610286e-06	5.523291636409138e-09	
758.2277346385576	8.281769647964334e-06	8.276333619190482e-06	5.43847853091329e-09	
769.9764856554507	8.154959095924457e-06	8.149606450938817e-06	5.3549838151869356e-09	
781.9072837594538	8.030103505987223e-06	8.024832952656705e-06	5.27278626968798e-09	
794.0229497731273	7.907172141145956e-06	7.901982407953023e-06	5.191865049078414e-09	
806.3263482277227	7.786134774649528e-06	7.781024610336652e-06	5.1121996741187616e-09	
818.82038804045	7.666961680329988e-06	7.661929853551377e-06	5.033770023917886e-09	
831.5080232022387	7.549623623164829e-06	7.5446689221452506e-06	4.9565563283565796e-09	
844.3922534761538	7.4340918500662325e-06	7.429213082266811e-06	4.880539160680386e-09	
857.4761251066391	7.320338080889963e-06	7.315534072680651e-06	4.8056994303900916e-09	
870.7627315397452	7.208334499656868e-06	7.203604095995502e-06	4.7320183762628875e-09	
884.2552141545192	7.098053745980201e-06	7.093395810097945e-06	4.6594775595683875e-09	
897.9567630057271	6.989468906692322e-06	6.984882319785304e-06	4.58805885751922e-09	
911.8706175780853	6.882553507664462e-06	6.8780371685914825e-06	4.517744456837579e-09	
926.0000675521785	6.777281505813656e-06	6.7728343307997935e-06	4.448516847532567e-09	
940.3484535822448	6.673627281291036e-06	6.669248203637007e-06	4.380358816825719e-09	
954.9191680860141	6.571565629845963e-06	6.567253599643088e-06	4.313253443239154e-09	
969.715656046784	6.4710717553607e-06	6.466825739211343e-06	4.2471840908371755e-09	
984.7414158279239	6.3721212625505415e-06	6.367940243293856e-06	4.1821344036392445e-09	
1000.0	6.27469014982442e-06	6.270573126267328e-06	4.118088300129141e-09	


==> data/fig_iss_ph2_bode_48.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017006955680960002	1.362397564347928e-07	
0.10154950161807173	0.00017278466415118562	0.00017278759434333752	1.3627510002591205e-07	
0.10312301278878754	0.0001755487736805152	0.00017555174913457656	1.3631158653674005e-07	
0.10472090554055413	0.00017835991065214078	0.00017836293216770454	1.3634925421168004e-07	
0.10634355766636439	0.0001812190100408309	0.00018122207843309455	1.3638814265809465e-07	
0.10799135281311975	0.00018412703171742393	0.00018413014781761943	1.364282929002506e-07	
0.1096646805723366	0.00018708496138198917	0.0001870881260378288	1.3646974743571442e-07	
0.11136393657225817	0.0001900938115420566	0.00019009702561819614	1.3651255029438578e-07	
0.11308952257139368	0.00019315462253847283	0.00019315788691699303	1.3655674710027616e-07	
0.11484184655350702	0.0001962684636216082	0.00019627177920251418	1.3660238513616601e-07	
0.11662132282407707	0.00019943643408081553	0.0001994398017825559	1.3664951341134313e-07	
0.11842837210825283	0.00020265966443023005	0.0002026630851902373	1.3669818273259877e-07	
0.12026342165032622	0.0002059393176542057	0.00020594279242945794	1.3674844577861074e-07	
0.12212690531474645	0.00020927659051590068	0.00020928012028350668	1.368003571779821e-07	
0.12401926368869937	0.00021267271493276095	0.00021267630069056825	1.3685397359106065e-07	
0.12594094418627644	0.00021612895942290397	0.00021613260219013395	1.3690935379587177e-07	
0.12789240115425762	0.00021964663062667487	0.00021965033144458133	1.3696655877823224e-07	
0.12987409597953362	0.0002232270749079473	0.00022323083484050748	1.3702565182659248e-07	
0.13188649719819254	0.00022687168004004944	0.00022687550017468127	1.3708669863149737e-07	
0.13393008060629666	0.00023058187698154302	0.00023058575842985378	1.3714976739024842e-07	
0.13600532937237603	0.0002343591417474478	0.00023436308564601835	1.3721492891706365e-07	
0.13811273415166478	0.00023820499738190403	0.00023820900489310404	1.3728225675881505e-07	
0.14025279320210793	0.00024212101603869339	0.00024212508835153566	1.3735182731704555e-07	
0.1424260125021654	0.00024610882117650346	0.00024611295950753597	1.3742371997640343e-07	
0.1446329058704415	0.0002501700898763239	0.0002501742954705637	1.3749801724002845e-07	
0.14687399508716817	0.00025430655528890816	0.0002543108294208158	1.3757480487223865e-07	
0.14914981001757044	0.00025852000922081886	0.00025852435319532243	1.376541720491619e-07	
0.15146088873714358	0.0002628123048682246	0.0002628167200217881	1.3773621151757097e-07	
0.1538077776588715	0.00026718535970829686	0.00026718984741004234	1.3782101976275917e-07	
0.15619103166241588	0.00027164115855882133	0.00027164572021170483	1.3790869718584483e-07	
0.15861121422530794	0.00027618175681745096	0.00027618639385949454	1.379993482911878e-07	
0.16106889755617235	0.0002808092838929174	0.00028081399779850326	1.3809308188467194e-07	
0.16356466273001555	0.00028552594684149596	0.0002855307391227248	1.3819001128359387e-07	
0.1660990998256107	0.00029033403422306584	0.0002903389064311832	1.3829025453883927e-07	
0.16867280806501112	0.00029523592019226774	0.00029524087391916414	1.3839393467040878e-07	
0.1712863959552255	0.00030023406884151406	0.000300239105721302	1.385011799170884e-07	
0.17394048143208848	0.0003053310388139851	0.0003053361605246571	1.3861212400126885e-07	
0.17663569200636045	0.0003105294882062414	0.0003105346964714176	1.3872690641024135e-07	
0.17937266491209122	0.0003158321797817329	0.0003158374763725007	1.3884567269487523e-07	
0.18215204725728248	0.00032124198651828015	0.0003212473732551325	1.389685747871171e-07	
0.18497449617688488	0.00032676189751458035	0.0003267673762694606	1.3909577133777827e-07	
0.18784067898816573	0.00033239502428295496	0.0003324005969814152	1.3922742807608545e-07	
0.1907512733484843	0.00033814460745794193	0.00033815027608141983	1.3936371819252989e-07	
0.19370696741551147	0.0003440140239529372	0.00034401979054116317	1.3950482274715034e-07	
0.1967084600099325	0.0003500067945999911	0.0003500126612535303	1.396509311048003e-07	
0.19975646078067044	0.00035612659231101774	0.00035613256119396467	1.3980224140020218e-07	
0.20285169037266976	0.00036237725080219584	0.00036238332414501744	1.399589610340919e-07	
0.2059948805972802	0.0003687627739271846	0.00036876895402974193	1.4012130720452817e-07	
0.20918677460527996	0.00037528734566907277	0.0003752936349038154	1.4028950747452054e-07	
0.21242812706258082	0.0003819553408456891	0.0003819617416610471	1.4046380038043013e-07	
0.215719704328655	0.0003887713365881549	0.0003887778515121392	1.4064443608383645e-07	
0.21906228463772706	0.00039574012465836973	0.00039574675630239423	1.4083167707061792e-07	
0.22245665828277353	0.00040286672467757526	0.00040287347574052113	1.4102579890161188e-07	
0.22590362780237347	0.00041015639834532727	0.00041016327161786655	1.4122709101914475e-07	
0.22940400817045398	0.00041761466473619693	0.0004176216631053935	1.4143585761427058e-07	
0.23295862698897662	0.00042524731677044534	0.00042525444322465876	1.416524185605592e-07	
0.2365683246836085	0.0004330604389648584	0.00043306769659897195	1.4187711041998895e-07	
0.2402339547024262	0.00044106042658106914	0.0004410678186020682	1.4211028752787787e-07	
0.243956383717698	0.00044925400630114256	0.0004492615360340749	1.423523231642594e-07	
0.24773649183079302	0.0004576482585741782	0.00045765592946852456	1.4260361081957395e-07	
0.2515751727802653	0.0004662506417933635	0.0004662584574298526	1.4286456556389203e-07	
0.2554733341531623	0.0004750690184805529	0.0004750769825784638	1.4313562552992378e-07	
0.2594318975996074	0.00048411168367532063	0.00048411980010030586	1.4341725352041147e-07	
0.26345179905070754	0.0004933873957478421	0.0004933956685203281	1.4370993875319755e-07	
0.2675339889398373	0.0005029054098802916	0.0005029138431844941	1.440141987567235e-07	
0.27167943242735193	0.0005126755144901123	0.0005126841126837395	1.4433058143307607e-07	
0.2758891096287819	0.0005227080709010214	0.0005227168385257097	1.446596673040027e-07	
0.28016401584656353	0.0005330140566045368	0.000533022998397101	1.4500207196122732e-07	
0.2845051618053608	0.0005436051124968288	0.0005436142334013962	1.4535844874156806e-07	
0.28891357389103245	0.0005544935945236229	0.0005545028997047398	1.4572949165230693e-07	
0.2933902943933029	0.0005656926302205816	0.0005657021250773846	1.461159385740154e-07	
0.29793638175219256	0.0005772161806992726	0.0005772258708808318	1.465185747723124e-07	
0.30255291080826724	0.00058907910870066	0.0005890890001226116	1.4693823675403455e-07	
0.30724097305676445	0.0006012972534206605	0.0006013073522832623	1.4737581650767367e-07	
0.31200167690565833	0.0006138875129074738	0.0006138978257152293	1.4783226617358046e-07	
0.3168361479377224	0.0006268679349402299	0.000626878468523249	1.4830860319580778e-07	
0.3217455291766536	0.0006402578174256675	0.0006402685789629546	1.488059160147564e-07	
0.32673098135731937	0.0006540778194970588	0.0006540888165419324	1.493253703673149e-07	
0.33179368320019265	0.0006683500846711393	0.0006683613251790335	1.4986821627277737e-07	
0.33693483169003946	0.0006830983776188623	0.0006831098699777664	1.5043579579142561e-07	
0.3421556423589239	0.0006983482363396444	0.000698359989403509	1.5102955166016796e-07	
0.3474573495735992	0.0007141271418030044	0.0007141391649284443	1.5165103691970063e-07	
0.35284120682735126	0.0007304647074438646	0.0007304770105305734	1.523019256716989e-07	
0.3583084870363649	0.0007473928912780079	0.0007474054848133356	1.5298402512193312e-07	
0.3638604828406817	0.000764946233853902	0.0007649591289621253	1.5369928909346735e-07	
0.3694985069098218	0.0007831621257908657	0.0007831753342877526	1.5444983322267272e-07	
0.37522389225314035	0.0008020811092890041	0.000802094643742372	1.5523795208848626e-07	
0.3810379925349945	0.0008217472187556883	0.0008217610925527635	1.5606613856797362e-07	
0.3869421823947922	0.0008422083666038157	0.00084222259402633	1.5693710576256e-07	
0.39293785777200174	0.0008635167813730087	0.0008635313776811256	1.5785381190318735e-07	
0.39902643623619527	0.000885729506649142	0.0008857444881754888	1.5881948871709096e-07	
0.4052093573222091	0.0009089089708642655	0.0009089243551195593	1.5983767382969657e-07	
0.41148808287049476	0.0009331236400166405	0.0009331394458086757	1.6091224788966062e-07	
0.41786409737274555	0.0009584487677466578	0.0009584650153147291	1.6204747723818178e-07	
0.4243389083228771	0.0009849672601505038	0.0009849839713177294	1.6324806311401455e-07	
0.43091404657344795	0.0010127706763538382	0.001012787874700315	1.6451919859158197e-07	
0.4375910666976019	0.0010419603903888586	0.001041978101449171	1.658666347098682e-07	
0.4443715473566186	0.0010726489455634963	0.0010726671970527903	1.672967575676794e-07	
0.45125709167315986	0.001104961639600327	0.0011049804616740586	1.6881667856956877e-07	
0.4582493276102989	0.001139038387777376	0.001139057813330915	1.7043434051284755e-07	
0.4653499083564233	0.0011750359226852163	0.001175055987700878	1.721586428594332e-07	
0.4725605127161014	0.001213130403778721	0.0012131511477295016	1.7399959036276112e-07	
0.4798828455070056	0.0012535205286672477	0.0012535419949887365	1.7596847029301762e-07	
0.4873186379629853	0.0012964312624453235	0.0012964534990900574	1.7807806489093875e-07	
0.49486964814338685	0.0013421183332324228	0.001342141393324547	1.803429074985455e-07	
0.5025376613487146	0.0013908736841277273	0.0013908976267405025	1.827795932122909e-07	
0.5103244905427329	0.0014430321277332332	0.0014430570188180372	1.8540715809261e-07	
0.5182319767811088	0.0014989795245651842	0.0014990054380687584	1.8824754525284965e-07	
0.5262619896466971	0.0015591629086860453	0.0015591899279035156	1.913261819633805e-07	
0.5344164276915693	0.0016241031238394116	0.0016241313430652026	1.9467269989279772e-07	
0.5426972188858914	0.0016944107276093538	0.0016944402541679835	1.9832184167575375e-07	
0.5511063210737586	0.0017708061941045228	0.0017708371508707416	2.0231461256784487e-07	
0.559645722436092	0.001854145834520203	0.0018541783630764426	2.0669975811781004e-07	
0.5683174419607084	0.0019454554170076303	0.001945489681641413	2.1153568083630046e-07	
0.5771235299196736	0.0020459742927716237	0.0020460104855945143	2.1689295590019097e-07	
0.5860660683540517	0.0021572140689021194	0.002157252416487837	2.2285767628617901e-07	
0.595147171566167	0.002281037747271901	0.0022810785193847043	2.295359648709152e-07	
0.604368986619493	0.002419768170962253	0.0024198116922114965	2.3706015802457653e-07	
0.6137336938462858	0.002576339270997045	0.0025763859366629165	2.455974362128066e-07	
0.6232435073630855	0.002754511203123616	0.0027545615012415374	2.5536232765979775e-07	
0.6329006755942035	0.002959183237365476	0.0029592377796338197	2.6663326802424584e-07	
0.6427074818033226	0.0031968604449351783	0.0031969200116816754	2.7978173274941104e-07	
0.6526662446333333	0.0034763702104425817	0.0034764358184998802	2.9531068881188613e-07	
0.6627793186545348	0.0038099997949281542	0.003810072801809728	3.139205036534542e-07	
0.6730490949213316	0.0042153747509317595	0.004215457022881405	3.3661586254732345e-07	
0.6834780015375548	0.004718709135520044	0.00471880333135668	3.6489099213678336e-07	
0.6940685042305437	0.005360756907417576	0.005360866987008235	4.010687963780484e-07	
0.7048231069341222	0.00620850039623585	0.006208632600840589	4.489668015469834e-07	
0.7157443523806098	0.007380247733066347	0.007380412663206831	5.153267395520971e-07	
0.7268348227020044	0.009106259709070159	0.009106477324410847	6.132668285777625e-07	
0.7380971400404808	0.011901295374618908	0.011901609390938893	7.721023931484787e-07	
0.7495339671683494	0.01719324471132616	0.0171937772115603	1.0730968271341323e-06	
0.7611480081176202	0.030825646865672886	0.03082693264103187	1.84830812991481e-06	
0.7729420088193235	0.10102107970750836	0.10102514592066442	5.809948284510929e-06	
0.784918757752735	0.04249306078818877	0.042491930195082746	2.3399402517681765e-06	
0.7970810866046624	0.020164567039759124	0.020164470784323204	1.0612711128402954e-06	
0.8094318709389453	0.01306318355275494	0.013063213426213523	6.557442846152837e-07	
0.8219740308763326	0.009618965614840212	0.009619020106132824	4.5948396533183534e-07	
0.8347105317848907	0.007589169548000096	0.007589227400095097	3.4410823547196234e-07	
0.847644384981113	0.006251052626794044	0.0062511081923936765	2.6828257071785986e-07	
0.8607786484418896	0.005302087457779246	0.00530213923925348	2.1471529558776867e-07	
0.8741164275275125	0.004593557090160473	0.004593604876670614	1.7491109183578844e-07	
0.8876608757158821	0.004043886667738735	0.0040439306650387735	1.4421389142569988e-07	
0.9014151953480897	0.0036046121445582743	0.003604652678511149	1.198614044693561e-07	
0.9153826383855528	0.0032451336694588454	0.0032451710796384814	1.0011413178387444e-07	
0.9295665071788846	0.0029451801307070133	0.002945214732977572	8.382553565183596e-08	
0.9439701552486742	0.002690789926750863	0.0026908220022002307	7.021364065516173e-08	
0.9585969880783669	0.0024720323524043434	0.0024720621464484486	5.873280555169226e-08	
0.9734504639194281	0.0022816495338461268	0.002281677259051416	4.8999194485134676e-08	
0.9885340946089864	0.0021142124656571217	0.002114238305650877	4.074730900247824e-08	
1.0038514464001433	0.001965577587540086	0.0019656017009500593	3.38060421700762e-08	
1.01940614080515	0.0018325260274634418	0.0018325485514920823	2.8087485037698006e-08	
1.0352018554516484	0.0017125176574517903	0.0017125387109719076	2.358102649287686e-08	
1.051242324952181	0.0016035194537826483	0.001603539139957377	2.0336656358936907e-08	
1.0675313417871697	0.0015038831959453178	0.0015039016044185866	1.840893467698159e-08	
1.0840727572015847	0.0014122566789496124	0.0014122738876649443	1.7754992036933277e-08	
1.1008704821154982	0.001327518152949915	0.001327534229653691	1.8167706829868215e-08	
1.117928488048752	0.0012487271523091898	0.0012487421557877063	1.9335361852639892e-08	
1.1352508080599522	0.001175087074592386	0.0011751010556838794	2.0960903784083606e-08	
1.1528415377000134	0.00110591630188751	0.0011059293043021484	2.2825620437108844e-08	
1.1707048359804781	0.001040625607565772	0.001040637668539028	2.478928728445651e-08	
1.1888449263568397	0.000978700233617501	0.00097871138441521	2.6768059298754666e-08	
1.2072660977271032	0.0009196854636680786	0.0009196957299546815	2.871375374056633e-08	
1.225972705445816	0.0008631748218945678	0.0008631842239689016	3.059969742303037e-08	
1.2449691723538168	0.0008088002414071968	0.0008088087943021504	3.2412006911333125e-08	
1.2642599898239333	0.0007562236952224859	0.0007562314086547042	3.4144386579806634e-08	
1.2838497188228888	0.0007051298870933385	0.0007051367652351806	3.5795036919811635e-08	
1.3037429909896587	0.0006552196702545605	0.0006552257112799099	3.7364803744247184e-08	
1.3239445097305402	0.0006062039075199521	0.0006062091028438712	3.8856060583675336e-08	
1.3444590513311867	0.0005577975113834274	0.000557801844468585	4.0272037181117747e-08	
1.3652914660858761	0.0005097134117160872	0.000509716856273016	4.161647186856566e-08	
1.386446679444272	0.000461656195626034	0.00046165871325317	4.28940811475864e-08	
1.4079296931759626	0.0004133151756533106	0.0004133166971256863	4.411935365350842e-08	
1.4297455865530366	0.000364356578029031	0.00036435702485970506	4.525625970013373e-08	
1.451899517550985	0.00031441492570046724	0.00031441416996857806	4.6349533703606494e-08	
1.4743967240682132	0.0002630840125607227	0.00026308184018754283	4.7389585632900285e-08	
1.4972425251644468	0.00020991086441275164	0.00020990689276065562	4.8378838430679336e-08	
1.5204423223183279	0.00015440943614965287	0.00015440285385962267	4.9319981623135224e-08	
1.5440016007044985	9.620623167730545e-05	9.619471358610588e-05	5.0215512743410676e-08	
1.5679259304904682	3.705498206305848e-05	3.7025492095264215e-05	5.106768219587401e-08	
1.5922209681535842	4.229303307276395e-05	4.227066664251215e-05	5.1878474107375854e-08	
1.6168924578184014	0.00011343467280847885	0.0001134290772471164	5.2649589591998913e-08	
1.6419462326147771	0.00019530503084761271	0.00019530446160001034	5.3382425589602245e-08	
1.667388216057011	0.000288075811539017	0.0002880782258172398	5.407804724371671e-08	
1.6932244234443516	0.00039464873278774893	0.00039465352447322875	5.473715537523408e-08	
1.7194609632832076	0.0005194382398463763	0.0005194452447271804	5.5360059409983147e-08	
1.7461040387313935	0.0006689798087916007	0.0006689890759762496	5.594669596690672e-08	
1.7731599490647525	0.0008532628049250072	0.0008532745392603688	5.6496995229154535e-08	
1.8006350911665105	0.0010883250395854985	0.0010883396134339551	5.701104434009802e-08	
1.828535961039703	0.0014016364654441124	0.0014016544762523956	5.749028441173103e-08	
1.8568691553430368	0.0018444796742921657	0.001844502099691743	5.7949222608905115e-08	
1.885641372950552	0.0025247915699753453	0.002524820107444986	5.844212914624066e-08	
1.9148594165354507	0.0037144571170139766	0.0037144950467622767	5.9219578903801335e-08	
1.9445301941784663	0.006340609452953637	0.006340663911836367	6.184977967779224e-08	
1.974660721001155	0.016280233411130003	0.016280296605992617	8.604637230734378e-08	
2.0052581208244957	0.020716580551825903	0.020716684521175206	1.1695643800741071e-07	
2.036329627853186	0.007933045586390795	0.007933094559189663	7.643633390523e-08	
2.067882588386045	0.004924114010529559	0.004924134766986117	6.982459585318485e-08	
2.0999244625529108	0.003623371347639065	0.0036233773718528702	6.77781316290378e-08	
2.132462826078452	0.0028967745020151495	0.002896769717837466	6.700118297661293e-08	
2.1655053720733157	0.002429932033423466	0.002429916975745656	6.672549893042411e-08	
2.199059912853022	0.0021008897305028465	0.0021008624887671966	6.669056787854513e-08	
2.2331343817850464	0.0018498447663448257	0.0018497997673012077	6.678699993905127e-08	
2.267736835164523	0.0016317981570314994	0.0016317312631109618	6.696728675033995e-08	
2.302875454119006	0.0016458978886482172	0.0016458438998006005	6.723141469178177e-08	
2.3385585465427567	0.0014820475952822133	0.0014820947863359458	6.742619144154572e-08	
2.3747945490609914	0.001356705150858898	0.001356714062624365	6.769376198605886e-08	
2.411592029024571	0.001259142976853376	0.0012591210805946865	6.798185200119287e-08	
2.4489596865355954	0.0011749958319738926	0.001174935078150365	6.831215748960692e-08	
2.4869063565043885	0.0011090748418332178	0.001109114425939856	6.915587089481088e-08	
2.5254410107383527	0.0010616000444637135	0.0010616457210733568	6.878687056058866e-08	
2.564572760063192	0.0009992449023474973	0.0009991962545720014	6.919896445459085e-08	
2.604310856476998	0.0009625572924581051	0.0009625999147382098	7.014430418345398e-08	
2.6446646953377266	0.0009145720982246912	0.000914640852897095	7.013294812102496e-08	
2.6856438175845567	0.0008727014385837741	0.0008727608778526379	7.036942700790602e-08	
2.727257911993673	0.0008346660505394094	0.0008347173559069885	7.065777562598857e-08	
2.769516817469004	0.0007995914774873954	0.0007996365821596278	7.096595858198287e-08	
2.812430525368455	0.0007669440599680039	0.0007669843363270451	7.128468375112967e-08	
2.8560091818661824	0.0007363288593187956	0.0007363652465841965	7.16104170272014e-08	
2.9002630903514777	0.0007074272031575275	0.0007074603568285848	7.194164082577345e-08	
2.945202713864811	0.000679968484484782	0.0006799988723982053	7.227770518076544e-08	
2.9908386775716385	0.0006537135893911686	0.0006537415503591024	7.261839270552592e-08	
3.0371817712745264	0.0006284430619440523	0.0006284688418301792	7.29637279712434e-08	
3.0842429519642045	0.000603947173307897	0.0006039709474029755	7.331388450201052e-08	
3.1320333464101533	0.0005800162776618048	0.0005800381643028641	7.366913557240885e-08	
3.180564253791325	0.0005564301090500046	0.0005564501771421308	7.402982656273085e-08	
3.2298471483676323	0.000532944449646448	0.0005329627213350113	7.439635877558989e-08	
3.2798936821928324	0.0005092728865050595	0.000509289335199614	7.47691797632368e-08	
3.3307156878694446	0.0004850598915615501	0.0004850744344438257	7.5148777584401e-08	
3.3823251813463506	0.0004598385003171899	0.00045985098291327376	7.553567758295729e-08	
3.43473436475976	0.00043295978046829553	0.00043296994795365406	7.593044087954733e-08	
3.487955629318178	0.0004034680823497473	0.00040347552580504396	7.633366410221186e-08	
3.542001558232087	0.0003698654125929581	0.0003698694619631711	7.674598001655102e-08	
3.5968849296890193	0.0003296313604197732	0.00032963084634824683	7.7168058583057e-08	
3.6526187198747286	0.0002781581940482618	0.00027815081219720826	7.760060681195244e-08	
3.7092161060411786	0.0002062574313905053	0.0002062373949248362	7.804435917899126e-08	
3.7666904696220658	9.95578191450401e-05	9.949958681039986e-05	7.850000472020362e-08	
3.8250553993966134	0.00021557558933525437	0.00021557024332001618	7.896754050031755e-08	
3.884324694702404	0.0012963607780698103	0.0012964378209114748	7.943175209536566e-08	
3.9445123686979775	0.0020162856193771325	0.0020163565284597143	7.990102984525675e-08	
4.005632651675993	0.0010563867788939965	0.0010564508965304094	8.044645357103367e-08	
4.067699994427721	0.0008011513051355176	0.0008011997710448782	8.098040125826674e-08	
4.130729071659682	0.0006823293182708863	0.0006823690687281916	8.15287449667645e-08	
4.194734785463209	0.0006112923393883976	0.0006113264778445369	8.209507825490846e-08	
4.259732268837781	0.0005624454629628699	0.0005624755549668268	8.268122726767757e-08	
4.325736889268946	0.0005257115539684272	0.0005257384726393083	8.328873981346079e-08	
4.392764252361694	0.0004963202474520869	0.0004963445073829436	8.391915069265149e-08	
4.460830205530115	0.0004717141516767045	0.00047173605836056307	8.457405882151022e-08	
4.5299508417442365	0.00045038994690453236	0.0004504096696608375	8.525516039962904e-08	
4.600142503334918	0.0004313955776122893	0.0004314131863602278	8.596426919156571e-08	
4.671421785857698	0.00041408635888884207	0.00041410184135761574	8.670333257479345e-08	
4.743805542016518	0.00039799480283967607	0.00039800806917152565	8.747444608050254e-08	
4.817310885648243	0.0003827537517015428	0.00038276462869046466	8.827986716068428e-08	
4.891955195768907	0.0003680441687960958	0.00036805238280344064	8.912202825841673e-08	
4.967756120682691	0.0003535509128359567	0.000353556056894607	9.000355066244509e-08	
5.044731582154526	0.00033891208144496625	0.0003389135561859759	9.092727307895294e-08	
5.122899779647386	0.00032364075280865313	0.00032363765855577143	9.18963971016876e-08	
5.202279194625215	0.00030697298429677546	0.00030696391257551423	9.291562528096502e-08	
5.282888594922542	0.00028751499411527713	0.00028749759424990227	9.400583089733694e-08	
5.364747039181794	0.00026226504004174425	0.0002622347193274118	9.583050978150527e-08	
5.447873881359371	0.00022325539798315663	0.00022320093408027995	9.659423876113531e-08	
5.532288775301544	0.00014655941351006884	0.00014646231556671545	9.770766447151124e-08	
5.618011679391243	0.0005925710759962692	0.0005925608778049751	9.90638300716308e-08	
5.705062861266868	0.0005055957709204417	0.0005056888716014045	1.0042974258000448e-07	
5.793462902614208	0.0003911852494594695	0.0003912316880729935	1.0197676806839354e-07	
5.883232704032601	0.0003441691400986005	0.00034417803131475466	1.0370238179778514e-07	
5.974393489976511	0.00031145798358905077	0.00031141433931120813	1.0520073919406087e-07	
6.06696681377367	0.0002741933095539531	0.00027413599386679605	1.0715507159874816e-07	
6.160974562720967	0.0003305112367897376	0.00033059608002878964	1.0922029730173483e-07	
6.25643896325932	0.0003003783611008772	0.00030047877482619254	1.1117540922560711e-07	
6.353382586228693	0.0002838726084716386	0.0002839537689479183	1.1340742603543177e-07	
6.451828352204593	0.0002712851221400213	0.00027135321818000857	1.158365040647813e-07	
6.551799536917215	0.00026043539261923253	0.000260493994311027	1.1847209013463017e-07	
6.653319776754563	0.0002505362281943619	0.00025058714383072996	1.213365387068743e-07	
6.756413074350862	0.00024119740578091545	0.00024124145249172421	1.244588322937523e-07	
6.861103804261538	0.00023217593033531784	0.00023221326672976506	1.278742673126067e-07	
6.9674167187261515	0.0002232865490376853	0.00022331678302433346	1.3162545351934072e-07	
7.075376953520617	0.00021435641869391574	0.00021437857334672452	1.3576399830989774e-07	
7.1850100339000935	0.00020518859283380413	0.00020520093236761858	1.403528604149293e-07	
7.2963418806339915	0.00019551275232912248	0.0001955123978627142	1.4546953659362004e-07	
7.40939881613446	0.0001848884419955697	0.00018487057986853541	1.5121034418142397e-07	
7.5242075706798515	0.00017246163153842027	0.0001724178079391955	1.5769611840576766e-07	
7.640795288734611	0.00015619266866535872	0.00015610692832948095	1.6507969400509845e-07	
7.759189535367103	0.00012963904914599052	0.0001294835946716668	1.7355858327842237e-07	
7.879418302766868	0.00010065406820092078	0.00010077081066360688	1.8354734491120766e-07	
8.001510016862884	0.0002595296561245415	0.00025966790201987583	1.9469877367277433e-07	
8.125493544044346	0.00019820235161833877	0.00019826459936684267	2.222101459362874e-07	
8.251398197985628	0.00017104349125812135	0.00017127147183630011	2.3758765042696225e-07	
8.379253746576957	0.00014792056457752048	0.00014815846024776412	2.707623844749397e-07	
8.509090418962503	0.0001262973375623022	0.00012641811524497843	2.9022163597039346e-07	
8.640938912687513	0.00010122066868168554	0.00010129491943633076	2.95161416803361e-07	
8.774830400956196	6.76103312594115e-05	6.756499523883859e-05	3.443931604398595e-07	
8.910796540002062	2.7124891742690222e-05	2.6709160550468852e-05	4.158124504080281e-07	
9.048869476572474	0.00013986932948006556	0.0001402244388205101	5.371878118786235e-07	
9.189081855529167	0.0008256959757169457	0.0008249139480995699	8.452075920887493e-07	
9.331466827566528	0.0006503051753907278	0.0006500351841532236	9.506437889111866e-07	
9.476058057049498	0.00037799184433082953	0.0003803461042669937	2.4267294308618516e-06	
9.622889729972897	0.0002965483526475446	0.0002940680505789249	2.621926269517269e-06	
9.771996562044086	0.0002501715521176974	0.00024929406909036966	9.634676040870504e-07	
9.923413806890872	0.00021952101034425676	0.00021916338340498585	5.615929525988354e-07	
10.0771772643966	0.00019332598875540844	0.00019332018671421337	3.8582919973347835e-07	
10.233323289164382	0.00017106916155184914	0.00017098671665879476	2.8348975564481264e-07	
10.391888799112495	0.00018030815021704316	0.0001801228249439876	2.2059626146952086e-07	
10.552911284202958	0.00014498563901714837	0.00014484756740005837	1.7788826533681084e-07	
10.716428815305356	0.00011262043050454749	0.00011275965773776942	1.4556107570181076e-07	
10.882480053198018	0.0002718172190019801	0.00027183512951585974	1.2000515225193512e-07	
11.051104257708666	0.0002085811149136102	0.00020849513504011386	9.974544830615391e-08	
11.222341296996655	0.00018554279990087746	0.00018546110481111892	8.287858022641713e-08	
11.39623165697915	0.00017192246953552038	0.0001718540175760833	6.847183175815884e-08	
11.572816450903245	0.00016196200982530691	0.00016190685699011471	5.583133213657028e-08	
11.752137429066462	0.0001538666470021323	0.0001538237700730781	4.442041260503138e-08	
11.93423698868786	0.00014688543253964015	0.00014685397392372385	3.379351536591781e-08	
12.119158183932093	0.00014064131684517607	0.00014062089177239624	2.3577179590678036e-08	
12.306944736088793	0.00013491976516873913	0.00013491066926794813	1.3751375255642085e-08	
12.497641043909683	0.00012958677895743686	0.00012959038264246688	8.78911553729577e-09	
12.691292194105861	0.00012455175667321408	0.00012457151735195557	2.0259011165936805e-08	
12.887943972007742	0.00011974720794151237	0.00011979181031666955	4.466144730041938e-08	
13.08764287239018	0.00011510875961990277	0.00011520542844149252	9.959738709741672e-08	
13.290436110465315	0.00011054940903671502	0.00011077727646417564	3.5241308941846614e-07	
13.496371633045765	0.00010668162419316786	0.00010647949497030679	2.1847909943977683e-07	
13.705498129880782	0.00010239046694064705	0.00010228918161753742	1.025213389356591e-07	
13.917865045168076	9.825272368134939e-05	9.818681763158211e-05	6.63363038738826e-08	
14.133522589243995	9.42027649058707e-05	9.415509997814707e-05	4.8060954894866335e-08	
14.35252175045488	9.021405585029145e-05	9.017798668188179e-05	3.666321928902262e-08	
14.574914307212275	8.626753185096529e-05	8.623980869192855e-05	2.8765386909490993e-08	
14.800752840235097	8.234546965572044e-05	8.232430445836272e-05	2.3050920675551223e-08	
15.030090744981337	7.84288842311273e-05	7.841339004610103e-05	1.899083543481363e-08	
15.262982244272472	7.449678817961672e-05	7.448536019806715e-05	1.9837853722646786e-08	
15.499482401113475	7.052167554515165e-05	7.051194589092825e-05	1.7671961117693456e-08	
15.739647131711472	6.645888085175656e-05	6.64530234310473e-05	1.756141294755329e-08	
15.98353321869612	6.224900522275514e-05	6.224618775394687e-05	1.9096506742801345e-08	
16.23119832454485	5.778441816070845e-05	5.7783993354962345e-05	2.1649475987671522e-08	
16.482701005216104	5.2856501509832506e-05	5.285755454060683e-05	2.502328707591136e-08	
16.738100723993853	4.6990410732855824e-05	4.6990982641737675e-05	2.9245622737943357e-08	
16.997457865546615	3.883683848901286e-05	3.88308447782097e-05	3.4592707655179846e-08	
17.26083375020432	2.447450727357991e-05	2.4435468282703185e-05	4.177046706727704e-08	
17.528290648456405	0.00010400069419405423	0.00010394818717594944	5.2678262651905e-08	
17.799891795674554	6.491298687189543e-05	6.498386301048692e-05	7.244495065842864e-08	
18.075701407063548	5.108610225592947e-05	5.1207920733842596e-05	1.2767542786499457e-07	
18.35578469284383	4.3713061690163306e-05	4.3642051582601966e-05	3.0876284413790153e-07	
18.64020787366921	3.797695282299322e-05	3.7911565945516806e-05	7.600279664850379e-08	
18.929038196283646	3.2956446092386684e-05	3.293073552592503e-05	3.737074272507712e-08	
19.222343949420477	2.8310702197937385e-05	2.8300664318190376e-05	3.048100584172572e-08	
19.52019447994806	2.3834128752637792e-05	2.383213535215014e-05	3.317734341054241e-08	
19.822660209265607	1.9408039185826412e-05	1.9409943881043048e-05	3.921049706525928e-08	
20.12981264995304	1.4930843715651446e-05	1.4932096885392962e-05	4.7309495347914984e-08	
20.441724422678867	1.0247983844040259e-05	1.0238050246385633e-05	5.8106515211942446e-08	
20.75846927337004	5.010262961348451e-06	4.9484001260353905e-06	7.398229889653843e-08	
21.08012209064783	1.0011619078732933e-05	9.908920218866047e-06	1.3416149831435448e-07	
21.406758923533914	2.049443547224883e-06	2.1793680747867914e-06	2.562743755938618e-07	
21.738456999430788	4.546773572931061e-06	4.718383460847835e-06	3.1518239234162383e-07	
22.075294742380795	9.59357505815819e-06	9.679883705033957e-06	8.752462359581075e-08	
22.417351791608088	1.4602880844338968e-05	1.4640065521933911e-05	3.720132915801199e-08	
22.764709020347887	1.9661179143152542e-05	1.9676881787718272e-05	1.5922826203847333e-08	
23.1174485549675	2.484255942855013e-05	2.484607627632463e-05	7.0741665057693005e-09	
23.47565379438362	3.019265652051887e-05	3.0188177883807883e-05	1.0768234477435272e-08	
23.839409429780538	3.574934437603067e-05	3.573906544417321e-05	1.6849288878379966e-08	
24.20880146463373	4.1549992246646736e-05	4.15352365968833e-05	2.2409792883534697e-08	
24.583917235044	4.7635779090702685e-05	4.761748003363698e-05	2.7463293469454875e-08	
24.964845430386426	5.405616661348536e-05	5.403515135104434e-05	3.219552463203978e-08	
25.351676114279368	6.087666667039284e-05	6.0853950553929224e-05	3.6769805924588023e-08	
25.744500745878433	6.819805745612543e-05	6.817543385787158e-05	4.1324669649652246e-08	
26.143412201500308	7.622128936004668e-05	7.6203264894811e-05	4.5986883877580945e-08	
26.548504796581717	8.55737221179086e-05	8.557750801067907e-05	5.087799301190299e-08	
26.959874307978602	9.677875683395572e-05	9.677301091703249e-05	5.65306130280722e-08	
27.377617996610834	9.605283168475108e-05	9.601763111722104e-05	6.288389426471433e-08	
27.801834630457815	0.00010806766957332607	0.00010799874203357513	7.005150885236575e-08	
28.232624507910387	0.00011968934751741	0.00011961018883061566	7.929698066230334e-08	
28.670089481484574	0.0001320135785963333	0.00013192248912818877	9.245484456998158e-08	
29.114332981902788	0.00014545572241775627	0.00014534797296246403	1.1059618542992028e-07	
29.565460042548164	0.00016035417287002028	0.00016020750829450777	1.525168863922802e-07	
30.0235773242978	0.00017709431583456405	0.00017685048852383173	3.099543349312109e-07	
30.488793140740842	0.0001957591314933235	0.0001957088248530078	2.3655224607569698e-07	
30.961217483787163	0.0002173061266742113	0.0002173489309382061	8.769738578914542e-08	
31.440962049673153	0.00024256202312647102	0.00024254557444540318	5.787335434686416e-08	
31.928140265370157	0.0002724568000896493	0.0002724054563582025	7.858874117052094e-08	
32.42286731540228	0.00030870312897178054	0.00030859894236902796	1.2784439751006765e-07	
32.925260169079685	0.00035405026621657294	0.00035385670706234427	3.4890691004597735e-07	
33.435437608153904	0.0004132503232962005	0.00041326127415315254	3.3832591369521286e-07	
33.95352025490161	0.0004986268948671151	0.0004988053635345455	1.9992998041743785e-07	
34.479630600643624	0.0006558136175277639	0.0006559570453571023	1.452518073808484e-07	
35.01389303470575	0.0005731452929799903	0.0005732807224415122	1.361088447138057e-07	
35.556433873828425	0.0006387007899493394	0.0006385904615489866	1.4073064406978394e-07	
36.107381392031996	0.0009291803381320088	0.0009291396401921776	1.5084601329589767e-07	
36.666865850944866	0.0013972333549421654	0.0013972569876201577	1.657667988194949e-07	
37.23501953060145	0.002504748496504094	0.0025048763078691846	1.8583189634380852e-07	
37.81197676071744	0.0077880543234848595	0.0077880867553582955	2.1331043819825028e-07	
38.397873952449665	0.004526287220295343	0.004526205399784979	2.624348427023845e-07	
38.99284963064802	0.0020538857406437795	0.0020545519810478245	6.676843332523451e-07	
39.59704446660722	0.0013283275210519692	0.0013286232232015353	9.013038001863274e-07	
40.21060131132589	0.0009857318799460345	0.0009853849833826051	7.787035457353675e-07	
40.83366522928125	0.0007850124222940557	0.0007853794718397427	4.77413240301209e-07	
41.46638353272696	0.0006527089355577542	0.0006540579367403423	1.4076529673666798e-06	
42.108905816522395	0.0005625183449648098	0.0005608099593792119	1.9641482075723982e-06	
42.76138399350171	0.0004913686810436119	0.0004907303627275357	6.685748681762161e-07	
43.42397233039088	0.00043583582946316615	0.000435616511910687	3.506475966223893e-07	
44.096827484281306	0.00039042822213623964	0.0003904415132067524	8.461015557051526e-08	
44.78010853966855	0.0003513886790038286	0.00035166718401523627	3.320992438432003e-07	
45.47397704606499	0.0003160587533162714	0.00031602283701691233	5.124746516488049e-07	
46.17859705619533	0.0002785982026267682	0.00027818849875606874	6.545990224210221e-07	
46.894135164783904	0.0002611378038749051	0.0002612662750750504	3.051121401873914e-07	
47.62076054794297	0.00019935910202200245	0.00019966531189778477	3.0846995418149063e-07	
48.35864500317141	0.0003785808281564605	0.0003783940982809019	1.890500436149352e-07	
49.10796298997312	0.0003003361849352553	0.00030053100036534885	2.257151674331694e-07	
49.86889167110482	0.0002681610183924604	0.00026851117515333024	3.5103028493064146e-07	
50.641610954463076	0.00024746844582326365	0.000247944559050212	9.69219921916033e-07	
51.42630353562007	0.00023228625224509399	0.00023212361568883698	2.0861394661384587e-07	
52.22315494101898	0.0002186107933864333	0.00021885501592609218	3.8639043406125043e-07	
53.03235357183818	0.00020766101112718404	0.00020708159656636924	7.57083685664787e-07	
53.854090748535334	0.00019629701267256935	0.00019599527887676312	3.0627320446836944e-07	
54.688560756081706	0.00018457911912467262	0.00018429954147049896	2.9246196132098544e-07	
55.53596088989733	0.00016748822317748518	0.00016746199168598706	2.1379858610224204e-07	
56.39649150249797	0.00020192819391616493	0.00020209373980344583	1.791594895562249e-07	
57.27035605086487	0.0001818367186897276	0.00018184202070744662	3.046555508405738e-07	
58.15776114454846	0.00017167301572877108	0.00017153146100659284	1.6844622564594057e-07	
59.05891659451753	0.00016417730066893959	0.00016408016127278922	1.1318668251012851e-07	
59.974035462765215	0.00015787755377609858	0.00015782641134384643	7.516994146723056e-08	
60.90333411268367	0.00015222133099032593	0.0001522773800206171	1.6376278053530177e-07	
61.847032260219336	0.00014750545160809739	0.00014722505894303897	3.059078752347988e-07	
62.80535302582078	0.0001427408491178554	0.00014255939139584667	1.8451224263213948e-07	
63.778522987191536	0.00013835886909939146	0.00013821249660118915	1.477902881204191e-07	
64.76677223286032	0.000134265616620163	0.0001341378107126973	1.2869839220389507e-07	
65.77033441658139	0.00013041649219132958	0.00013030093007570801	1.1618348662685596e-07	
66.78944681257751	0.00012678156416818094	0.00012667507059469345	1.0694576557428073e-07	
67.82435037163955	0.00012333788915199148	0.00012323858683265377	9.963919721226299e-08	
68.87528977809474	0.00012006685050393332	0.00011997350456921812	9.360042045045648e-08	
69.94251350765792	0.00011695285783746425	0.00011686459370229688	8.845806744406898e-08	
71.02627388617911	0.00011398258506944787	0.00011389874938311158	8.398428912781606e-08	
72.12682714930152	0.00011114447455996476	0.00011106455944337454	8.002935232467276e-08	
73.24443350304374	0.00010842839173488682	0.00010835199018089354	7.648949650711285e-08	
74.37935718532088	0.00010582537271901068	0.0001057521506751118	7.328973851414699e-08	
75.53186652841877	0.00010332743320767172	0.00010325711120885169	7.037402906537024e-08	
76.7022340224364	0.00010092741963258095	0.00010085976021072928	6.769929699008422e-08	
77.89073637971123	9.861889066207194e-05	9.855368941386786e-05	6.523167578035946e-08	
79.09765460024283	9.639602113567115e-05	9.633310019942878e-05	6.294401802348518e-08	
80.32327403813038	9.425352301716454e-05	9.419272618961458e-05	6.08142028992599e-08	
81.5678844690394	9.218657953579746e-05	9.212776853787002e-05	5.882395024769002e-08	
82.83178015871405	9.019078973351246e-05	9.013384130157438e-05	5.695796866127906e-08	
84.11525993255103	8.826212135061268e-05	8.820692493388541e-05	5.520333004874477e-08	
85.41862724625115	8.639687048228813e-05	8.634332639412558e-05	5.3549001564755646e-08	
86.74219025756646	8.459162679667496e-05	8.453964471154127e-05	5.1985489299294836e-08	
88.08626189915832	8.284324336712183e-05	8.279274108494743e-05	5.050456289446652e-08	
89.45115995258467	8.11488103665159e-05	8.109971278670782e-05	4.909903979672762e-08	
90.83720712343391	7.950563201933812e-05	7.94578702812241e-05	4.776261414747163e-08	
92.24473111762269	7.791120632072684e-05	7.786471707760027e-05	4.648971956900796e-08	
93.67406471887617	7.636320712030746e-05	7.631793192180693e-05	4.527541801985976e-08	
95.1255458674087	7.48594682382854e-05	7.481535300143161e-05	4.411530893978678e-08	
96.59951773982377	7.339796933685602e-05	7.335496389025455e-05	4.3005454356305884e-08	
98.09632883025184	7.197682331468069e-05	7.193488100357143e-05	4.1942316673533654e-08	
99.61633303274554	7.059426502844856e-05	7.055334237071675e-05	4.0922706628802195e-08	
101.15988972495167	6.92486411752184e-05	6.920869756036672e-05	3.994373947045518e-08	
102.72736385307937	6.793840119368698e-05	6.789939861824275e-05	3.9002797835253287e-08	
104.31912601818526	6.666208906281563e-05	6.662399189681212e-05	3.809750012354188e-08	
105.93555256379533	6.541833589317608e-05	6.538111067327355e-05	3.7225673417603e-08	
107.57702566488457	6.420585322058813e-05	6.416946846614336e-05	3.638533017730919e-08	
109.24393341823551	6.302342692360833e-05	6.29878529726028e-05	3.557464809489937e-08	
110.93666993419627	6.186991169659298e-05	6.183512055881866e-05	3.479195260580749e-08	
112.65563542986153	6.074422601870906e-05	6.071019124401087e-05	3.403570164492883e-08	
114.40123632369622	5.9645347566667784e-05	5.9612044126371364e-05	3.3304472309964405e-08	
116.17388533162597	5.8572309025301226e-05	5.853971320522842e-05	3.259694915112818e-08	
117.9740015646163	5.752419425557333e-05	5.749228355927445e-05	3.191191385531434e-08	
119.802010627764	5.6500134784341644e-05	5.6468887845364484e-05	3.1248236129030665e-08	
121.65834472092367	5.549930658428448e-05	5.546870308645962e-05	3.0604865617276016e-08	
123.54344274089367	5.452092711596975e-05	5.4490947720827415e-05	2.998082471959059e-08	
125.45775038518534	5.3564252607150405e-05	5.3534878887698004e-05	2.937520218709152e-08	
127.40172025740017	5.2628575547086225e-05	5.259978992727425e-05	2.8787147400203105e-08	
129.3758119742398	5.171322237607393e-05	5.168500807536031e-05	2.821586524296418e-08	
131.3804922741741	5.0817551352459177e-05	5.078989233495475e-05	2.766061150011262e-08	
133.41623512779302	4.9940950581246726e-05	4.991383150898531e-05	2.7120688715320358e-08	
135.48352184986857	4.9082836190051244e-05	4.905624237998139e-05	2.6595442455798758e-08	
137.58284121315285	4.824265063956929e-05	4.8216568023911124e-05	2.6084257936629018e-08	
139.71468956393986	4.741986115702809e-05	4.739427624667776e-05	2.5586556964845764e-08	
141.879570939417	4.6613958282197845e-05	4.658885813289846e-05	2.5101795166758357e-08	
144.07799718683648	4.58244545165611e-05	4.5799826697588166e-05	2.4629459468587394e-08	
146.31048808453184	4.505088306713077e-05	4.502671563226755e-05	2.416906580328234e-08	
148.57757146481032	4.429279667720755e-05	4.426907813780932e-05	2.3720157019106437e-08	
150.87978333874923	4.354976653708527e-05	4.35264858370517e-05	2.328230096997819e-08	
153.2176680229263	4.282138126835197e-05	4.279852776084533e-05	2.285508876872707e-08	
155.5917782681133	4.210724597601156e-05	4.2084809401774526e-05	2.243813318707278e-08	
158.00267538996428	4.140698136316565e-05	4.138495183030709e-05	2.2031067187630697e-08	
160.45092940172842	4.07202229034613e-05	4.0698590868590217e-05	2.1633542576110144e-08	
162.9371191490193	4.004662006692788e-05	4.0025376317528195e-05	2.124522876096409e-08	
165.46183244667284	3.9385835595203886e-05	3.936497123315177e-05	2.0865811611614882e-08	
168.02566621772516	3.873754482249623e-05	3.871705124863149e-05	2.0494992405228943e-08	
170.6292266345446	3.810143503892179e-05	3.808130393859217e-05	2.0132486854742523e-08	
173.27312926215015	3.7477204893160815e-05	3.7457428222665854e-05	1.977802421036902e-08	
175.9579992037507	3.686456383160462e-05	3.684513380547175e-05	1.943134642826987e-08	
178.68447124853947	3.626323157140936e-05	3.624414065044125e-05	1.9092207400490938e-08	
181.45319002177868	3.5672937605076946e-05	3.5654178485113714e-05	1.8760372241017458e-08	
184.2648101372089	3.509342073437311e-05	3.5074986335718446e-05	1.8435616622974327e-08	
187.11999635182175	3.4524428631566035e-05	3.450631208902986e-05	1.8117726163039376e-08	
190.019423723029	3.3965717426126296e-05	3.3947912079641196e-05	1.7806495848672727e-08	
192.9637777682679	3.34170513151725e-05	3.3399550700943895e-05	1.750172950524517e-08	
195.95375462707955	3.2878202196078124e-05	3.286100003823206e-05	1.720323929939181e-08	
198.99006122569847	3.234894931977546e-05	3.233203952247019e-05	1.6910845275996294e-08	
202.0734154441926	3.1829078963401935e-05	3.1812455603372533e-05	1.6624374925982166e-08	
205.20454628619316	3.1318384121035016e-05	3.130204144054238e-05	1.634366278271238e-08	
208.38419405125447	3.081666421135391e-05	3.0800596611511743e-05	1.6068550044656754e-08	
211.6131105098844	3.032372480115066e-05	3.0307926835606225e-05	1.5798884222323316e-08	
214.892059081287	2.9839377343691914e-05	2.9823843712637853e-05	1.5534518807833068e-08	
218.22181501385919	2.9363438931002557e-05	2.934816447549887e-05	1.5275312965314848e-08	
221.60316556848443	2.8895732059209466e-05	2.888071175579655e-05	1.5021131240399072e-08	
225.03691020466627	2.843608440614358e-05	2.842131336172795e-05	1.4771843288041524e-08	
228.5238607695462	2.7984328620454018e-05	2.796980206745041e-05	1.452732361659738e-08	
232.06484168985054	2.7540302121539823e-05	2.7526015413254e-05	1.428745134759054e-08	
235.66069016681035	2.7103846909652344e-05	2.7089795515890156e-05	1.4052109989803549e-08	
239.3122563741041	2.6674809385564395e-05	2.6660988888453775e-05	1.3821187226767477e-08	
243.0204036588648	2.6253040179243885e-05	2.6239446269257277e-05	1.3594574716622809e-08	
246.78600874580337	2.583839398700636e-05	2.5825022459171852e-05	1.3372167903790002e-08	
250.60996194449422	2.543072941665562e-05	2.5417576166945975e-05	1.3153865841292065e-08	
254.4931673598731	2.502990884015403e-05	2.501696986204339e-05	1.2939571023388043e-08	
258.43654310599635	2.4635798253393504e-05	2.462306963457249e-05	1.2729189227420796e-08	
262.4410215231124	2.4248267142666148e-05	2.4235745061906262e-05	1.25226293647175e-08	
266.507549398097	2.3867188357458784e-05	2.385486908161796e-05	1.2319803339669776e-08	
270.63708818830384	2.3492437989219703e-05	2.3480317870381193e-05	1.2120625916554046e-08	
274.8306142488838	2.312389525576781e-05	2.3111970728505218e-05	1.1925014593588244e-08	
279.08911906362675	2.2761442391035183e-05	2.274970996979679e-05	1.1732889483754884e-08	
283.4136094793798	2.2404964539852964e-05	2.2393420816458903e-05	1.1544173202123746e-08	
287.80510794409827	2.2054349657508367e-05	2.2042991298754793e-05	1.1358790758970269e-08	
292.26465274858515	2.1709488413817272e-05	2.1698312159181765e-05	1.1176669458649859e-08	
296.7932982719762	2.137027410147224e-05	2.1359276760915346e-05	1.0997738803585087e-08	
301.3921152310292	2.1036602548440237e-05	2.102578100029794e-05	1.0821930403403825e-08	
306.0621909332746	2.070837203419783e-05	2.069772322316051e-05	1.0649177888551328e-08	
310.80462953409153	2.0385483209604066e-05	2.03750041447774e-05	1.0479416828410838e-08	
315.6205522977641	2.006783902022321e-05	2.0057526773267006e-05	1.0312584653462327e-08	
320.5110978625849	1.975534463292028e-05	1.9745196336261266e-05	1.0148620581354593e-08	
325.47742251006514	1.944790736556262e-05	1.9437920210677562e-05	9.987465546647307e-09	
330.52070043831674	1.914543661967045e-05	1.91356078554361e-05	9.829062134037134e-09	
335.6421240396705	1.8847843815868115e-05	1.883817074697481e-05	9.67335451472959e-09	
340.8429041825955	1.8555042331996454e-05	1.8545522317422193e-05	9.52028838599772e-09	
346.1242704979875	1.826694744375424e-05	1.825757789529647e-05	9.369810913534958e-09	
351.4874716698928	1.79834762677444e-05	1.797425464860654e-05	9.221870676704205e-09	
356.9337757307372	1.770454770680726e-05	1.7695471530237686e-05	9.076417616121018e-09	
362.46447036112943	1.7430082397529982e-05	1.7421149225510754e-05	8.933402983933766e-09	
368.08086319431027	1.716000265982714e-05	1.7151210101810257e-05	8.792779296313159e-09	
373.7842821253185	1.6894232448493174e-05	1.6885578160182238e-05	8.654500288046388e-09	
379.57607562494815	1.6632697306632987e-05	1.6624178988808067e-05	8.518520869358091e-09	
385.45761305857025	1.637532432088189e-05	1.6366939718265746e-05	8.384797084558603e-09	
391.43028500989345	1.6122042078330938e-05	1.6113788978494672e-05	8.253286072631477e-09	
397.49550360974456	1.587278062507789e-05	1.586465685738424e-05	8.123946029567382e-09	
403.6547028699399	1.5627471426328816e-05	1.561947486091157e-05	7.996736172288696e-09	
409.9093390223323	1.538604732797877e-05	1.5378175874756525e-05	7.871616704280136e-09	
416.26089086311043	1.5148442519603946e-05	1.514069412732687e-05	7.748548782591895e-09	
422.71086010243414	1.4914592498801264e-05	1.4906965154129321e-05	7.627494486379695e-09	
429.2607717194863	1.4684434036814533e-05	1.4676925763425906e-05	7.508416786699029e-09	
435.91217432302693	1.4457905145389651e-05	1.4450514003118016e-05	7.391279517662096e-09	
442.6666405175339	1.4234945044803936e-05	1.422766912880343e-05	7.276047348735628e-09	
449.52576727501685	1.401549413301789e-05	1.400833157295455e-05	7.162685758259335e-09	
456.4911763125926	1.3799493955899949e-05	1.379244291516855e-05	7.0511610080596845e-09	
463.56451447591087	1.3586887178477407e-05	1.35799458534427e-05	6.941440119023588e-09	
470.74745412852144	1.3377617557169142e-05	1.3370784176430372e-05	6.833490847826879e-09	
478.04169354727435	1.3171629912957732e-05	1.3164902736635654e-05	6.727281664426326e-09	
485.4489573238469	1.2968870105460921e-05	1.2962247424506268e-05	6.6227817306083155e-09	
492.97099677249224	1.2769285007864173e-05	1.2762765143386798e-05	6.519960879301188e-09	
500.60959034410683	1.257282248267798e-05	1.2566403785295821e-05	6.418789594741073e-09	
508.36654404671106	1.237943135828545e-05	1.2373112207492568e-05	6.319238993406553e-09	
516.2436918724502	1.2189061406247147e-05	1.2182840209800043e-05	6.221280805717125e-09	
524.242896231207	1.2001663319332046e-05	1.1995538512653665e-05	6.12488735835151e-09	
532.3660483909357	1.1817188690244731e-05	1.1811158735845297e-05	6.030031557406052e-09	
540.6150689248177	1.1635589991020431e-05	1.1629653377934654e-05	5.936686872013795e-09	
548.9919081653474	1.1456820553060935e-05	1.1450975796300838e-05	5.844827318713929e-09	
557.4985466654523	1.128083454778559e-05	1.1275080187808458e-05	5.754427446332781e-09	
566.1369956667598	1.1107586967872834e-05	1.110192157006372e-05	5.665462321406853e-09	
574.909297575119	1.093703360906891e-05	1.0931455763237066e-05	5.57790751426992e-09	
583.8175264434902	1.076913105254138e-05	1.0763639372430263e-05	5.491739085448433e-09	
592.8637884623186	1.0603836647756268e-05	1.059842977056647e-05	5.406933572748113e-09	
602.0502224575035	1.0441108495858404e-05	1.0435785081783193e-05	5.323467978630252e-09	
611.379000396087	1.0280905433535676e-05	1.0275664165308585e-05	5.241319758152175e-09	
620.8523278997751	1.0123187017348769e-05	1.011802659980284e-05	5.160466807316015e-09	
630.4724447664181	9.96791350850853e-06	9.96283266814687e-06	5.080887451744504e-09	
640.2416254995708	9.815045858084343e-06	9.8100433426615e-06	5.002560435849796e-09	
650.1621798462554	9.664545692627286e-06	9.659620270741155e-06	4.9254649123106854e-09	
660.2364533430635	9.51637530019265e-06	9.511525760886505e-06	4.84958043192768e-09	
670.4668278707137	9.370497616747262e-06	9.365722769121606e-06	4.774886933810187e-09	
680.8557222172046	9.226876212947458e-06	9.222174885781323e-06	4.70136473591277e-09	
691.4055926496942	9.085475281274283e-06	9.080846322655695e-06	4.628994525861182e-09	
702.1189334952396	8.946259623513098e-06	8.94170190047844e-06	4.557757352073254e-09	
712.9982777305363	8.80919463856533e-06	8.804707036747206e-06	4.487634615215308e-09	
724.0461975807946	8.67424631058052e-06	8.669827733863987e-06	4.4186080598602565e-09	
735.2653051278958	8.541381197397543e-06	8.53703056758432e-06	4.350659766491395e-09	
746.6582529279726	8.410566419284108e-06	8.406282675764602e-06	4.283772143685862e-09	
758.2277346385576	8.281769647964334e-06	8.277551747397162e-06	4.21792792060482e-09	
769.9764856554507	8.154959095924457e-06	8.150806011923306e-06	4.153110139673474e-09	
781.9072837594538	8.030103505987223e-06	8.02601422881475e-06	4.089302149505138e-09	
794.0229497731273	7.907172141145956e-06	7.903145677414575e-06	4.0264875980388415e-09	
806.3263482277227	7.786134774649528e-06	7.782170147028836e-06	3.964650425875247e-09	
818.82038804045	7.666961680329988e-06	7.663057927260635e-06	3.903774859844747e-09	
831.5080232022387	7.549623623164829e-06	7.5457797985786595e-06	3.843845406723039e-09	
844.3922534761538	7.4340918500662325e-06	7.430307023112513e-06	3.784846847144151e-09	
857.4761251066391	7.320338080889963e-06	7.316611335667488e-06	3.7267642297160004e-09	
870.7627315397452	7.208334499656868e-06	7.204664934951808e-06	3.669582865280888e-09	
884.2552141545192	7.098053745980201e-06	7.0944404750095255e-06	3.6132883213327704e-09	
897.9567630057271	6.989468906692322e-06	6.985911056852602e-06	3.557866416635378e-09	
911.8706175780853	6.882553507664462e-06	6.879050220285963e-06	3.5033032159276525e-09	
926.0000675521785	6.777281505813656e-06	6.773831935919511e-06	3.449585024846955e-09	
940.3484535822448	6.673627281291036e-06	6.670230597361399e-06	3.396698384936212e-09	
954.9191680860141	6.571565629845963e-06	6.5682210135870006e-06	3.34463006881038e-09	
969.715656046784	6.4710717553607e-06	6.467778401478282e-06	3.2933670754534257e-09	
984.7414158279239	6.3721212625505415e-06	6.368878378528503e-06	3.242896625642442e-09	
1000.0	6.27469014982442e-06	6.271496955707268e-06	3.1932061575014214e-09	


==> data/fig_iss_ph2_bode_50.dat <==
z	Hz	Hrz	diff	
0.1	0.0001700666710949549	0.00017006679155013584	2.8686768337475045e-08	
0.10154950161807173	0.00017278466415118562	0.0001727847864766113	2.8687148431352185e-08	
0.10312301278878754	0.0001755487736805152	0.00017554889791013335	2.86875405982666e-08	
0.10472090554055413	0.00017835991065214078	0.00017836003682059442	2.8687945228471286e-08	
0.10634355766636439	0.0001812190100408309	0.00018121913818347797	2.8688362725280387e-08	
0.10799135281311975	0.00018412703171742393	0.00018412716187035842	2.868879350553122e-08	
0.1096646805723366	0.00018708496138198917	0.00018708509358206327	2.8689238000076057e-08	
0.11136393657225817	0.0001900938115420566	0.00019009394582690322	2.8689696654284707e-08	
0.11308952257139368	0.00019315462253847283	0.00019315475894652985	2.8690169928574845e-08	
0.11484184655350702	0.0001962684636216082	0.0001962686021921431	2.8690658298946924e-08	
0.11662132282407707	0.00019943643408081553	0.0001994365748539503	2.8691162257565534e-08	
0.11842837210825283	0.00020265966443023005	0.0002026598074469687	2.8691682313343703e-08	
0.12026342165032622	0.0002059393176542057	0.0002059394629564619	2.869221899257081e-08	
0.12212690531474645	0.00020927659051590068	0.0002092767381465267	2.869277283954369e-08	
0.12401926368869937	0.00021267271493276095	0.0002126728649355791	2.8693344417253818e-08	
0.12594094418627644	0.00021612895942290397	0.00021612911184273545	2.869393430806197e-08	
0.12789240115425762	0.00021964663062667487	0.00021964678550937534	2.8694543114458252e-08	
0.12987409597953362	0.0002232270749079473	0.00022322723230044038	2.8695171459804558e-08	
0.13188649719819254	0.00022687168004004944	0.00022687183999036184	2.8695819989130244e-08	
0.13393008060629666	0.00023058187698154302	0.00023058203953884302	2.8696489369974298e-08	
0.13600532937237603	0.0002343591417474478	0.00023435930696208364	2.8697180293235795e-08	
0.13811273415166478	0.00023820499738190403	0.00023820516530544524	2.869789347409484e-08	
0.14025279320210793	0.00024212101603869339	0.0002421211867239727	2.8698629652951066e-08	
0.1424260125021654	0.00024610882117650346	0.00024610899467766346	2.8699389596431777e-08	
0.1446329058704415	0.0002501700898763239	0.0002501702662488611	2.870017409839427e-08	
0.14687399508716817	0.00025430655528890816	0.0002543067345897238	2.8700983981051018e-08	
0.14914981001757044	0.00025852000922081886	0.00025852019150826935	2.8701820096080615e-08	
0.15146088873714358	0.0002628123048682246	0.0002628124902021762	2.8702683325832095e-08	
0.1538077776588715	0.00026718535970829686	0.00026718554815018054	2.870357458456826e-08	
0.15619103166241588	0.00027164115855882133	0.00027164135017169295	2.870449481977939e-08	
0.15861121422530794	0.00027618175681745096	0.0002761819516660518	2.8705445013551608e-08	
0.16106889755617235	0.0002808092838929174	0.0002808094820437406	2.8706426184024346e-08	
0.16356466273001555	0.00028552594684149596	0.0002855261483628536	2.8707439386887978e-08	
0.1660990998256107	0.00029033403422306584	0.0002903342391851607	2.8708485716999798e-08	
0.16867280806501112	0.00029523592019226774	0.0002952361286672692	2.8709566310040298e-08	
0.1712863959552255	0.00030023406884151406	0.00030023428090363604	2.871068234429184e-08	
0.17394048143208848	0.0003053310388139851	0.0003053312545395696	2.871183504248278e-08	
0.17663569200636045	0.0003105294882062414	0.0003105297076738455	2.8713025673760197e-08	
0.17937266491209122	0.0003158321797817329	0.0003158324030722227	2.8714255555755694e-08	
0.18215204725728248	0.00032124198651828015	0.0003212422137149251	2.8715526056735026e-08	
0.18497449617688488	0.00032676189751458035	0.0003267621287031567	2.8716838597927343e-08	
0.18784067898816573	0.00033239502428295496	0.0003323952595518535	2.871819465594128e-08	
0.1907512733484843	0.00033814460745794193	0.0003381448468982816	2.87195957653385e-08	
0.19370696741551147	0.0003440140239529372	0.00034401426765868375	2.8721043521330713e-08	
0.1967084600099325	0.0003500067945999911	0.00035000704266808537	2.872253958269029e-08	
0.19975646078067044	0.00035612659231101774	0.00035612684484150796	2.8724085674764442e-08	
0.20285169037266976	0.00036237725080219584	0.0003623775078983794	2.8725683592727772e-08	
0.2059948805972802	0.0003687627739271846	0.00036876303569575785	2.872733520501273e-08	
0.20918677460527996	0.00037528734566907277	0.0003752876122202882	2.872904245693872e-08	
0.21242812706258082	0.0003819553408456891	0.00038195561229352313	2.873080737459437e-08	
0.215719704328655	0.0003887713365881549	0.0003887716130504856	2.8732632068977018e-08	
0.21906228463772706	0.00039574012465836973	0.00039574040625716506	2.8734518740362132e-08	
0.22245665828277353	0.00040286672467757526	0.0004028670115390916	2.873646968298493e-08	
0.22590362780237347	0.00041015639834532727	0.00041015669060032227	2.873848729005688e-08	
0.22940400817045398	0.00041761466473619693	0.0004176149625201529	2.874057405907579e-08	
0.23295862698897662	0.00042524731677044534	0.00042524762022380994	2.8742732597555412e-08	
0.2365683246836085	0.0004330604389648584	0.0004330607482332988	2.8744965629127318e-08	
0.2402339547024262	0.00044106042658106914	0.0004410607418157411	2.8747276000058407e-08	
0.243956383717698	0.00044925400630114256	0.00044925432765898204	2.8749666686336056e-08	
0.24773649183079302	0.0004576482585741782	0.0004576485862182051	2.8752140801116873e-08	
0.2515751727802653	0.0004662506417933635	0.00046625097589301275	2.875470160292013e-08	
0.2554733341531623	0.0004750690184805529	0.00047506935921202444	2.875735250431818e-08	
0.2594318975996074	0.00048411168367532063	0.0004841120312219529	2.876009708131287e-08	
0.26345179905070754	0.0004933873957478421	0.0004933877503005127	2.876293908352283e-08	
0.2675339889398373	0.0005029054098802916	0.0005029057716378477	2.8765882445146677e-08	
0.27167943242735193	0.0005126755144901123	0.0005126758836598286	2.8768931296804612e-08	
0.2758891096287819	0.0005227080709010214	0.0005227084476990957	2.8772089978425763e-08	
0.28016401584656353	0.0005330140566045368	0.0005330144412566167	2.8775363053149863e-08	
0.2845051618053608	0.0005436051124968288	0.0005436055052385845	2.877875532252914e-08	
0.28891357389103245	0.0005544935945236229	0.0005544939956013567	2.8782271842961054e-08	
0.2933902943933029	0.0005656926302205816	0.0005656930398918892	2.8785917943698707e-08	
0.29793638175219256	0.0005772161806992726	0.000577216599233755	2.8789699246427697e-08	
0.30255291080826724	0.00058907910870066	0.0005890795363806913	2.8793621686713153e-08	
0.30724097305676445	0.0006012972534206605	0.0006012976905422202	2.8797691537488934e-08	
0.31200167690565833	0.0006138875129074738	0.0006138879597810438	2.8801915434750167e-08	
0.3168361479377224	0.0006268679349402299	0.0006268683918917706	2.8806300405872535e-08	
0.3217455291766536	0.0006402578174256675	0.0006402582847976758	2.8810853900756398e-08	
0.32673098135731937	0.0006540778194970588	0.0006540782976497168	2.8815583826121184e-08	
0.33179368320019265	0.0006683500846711393	0.0006683505739835669	2.88204985834852e-08	
0.33693483169003946	0.0006830983776188623	0.0006830988784904806	2.8825607111116714e-08	
0.3421556423589239	0.0006983482363396444	0.0006983487491916652	2.8830918930633023e-08	
0.3474573495735992	0.0007141271418030044	0.0007141276670800602	2.883644419880829e-08	
0.35284120682735126	0.0007304647074438646	0.0007304652456157909	2.8842193765203397e-08	
0.3583084870363649	0.0007473928912780079	0.0007473934428418034	2.8848179236635362e-08	
0.3638604828406817	0.000764946233853902	0.0007649467993358807	2.885441304923234e-08	
0.3694985069098218	0.0007831621257908657	0.0007831627057490304	2.8860908549333308e-08	
0.37522389225314035	0.0008020811092890041	0.0008020817043156621	2.886768008434051e-08	
0.3810379925349945	0.0008217472187556883	0.0008217478294803501	2.8874743105376606e-08	
0.3869421823947922	0.0008422083666038157	0.0008422089936964056	2.8882114283153463e-08	
0.39293785777200174	0.0008635167813730087	0.0008635174255474296	2.8889811639305808e-08	
0.39902643623619527	0.000885729506649142	0.000885730168667253	2.8897854696016834e-08	
0.4052093573222091	0.0009089089708642655	0.0009089096515403132	2.890626464613618e-08	
0.41148808287049476	0.0009331236400166405	0.0009331243402222324	2.891506454842417e-08	
0.41786409737274555	0.0009584487677466578	0.0009584494884163337	2.892427955097941e-08	
0.4243389083228771	0.0009849672601505038	0.0009849680022880171	2.8933937149141263e-08	
0.43091404657344795	0.0010127706763538382	0.0010127714410392418	2.8944067483022205e-08	
0.4375910666976019	0.0010419603903888586	0.0010419611787865406	2.8954703683279196e-08	
0.4443715473566186	0.0010726489455634963	0.0010726497589313073	2.89658822731748e-08	
0.45125709167315986	0.001104961639600327	0.001104962479299998	2.8977643639475255e-08	
0.4582493276102989	0.001139038387777376	0.001139039255286438	2.8990032584714338e-08	
0.4653499083564233	0.0011750359226852163	0.001175036819610716	2.9003098979952755e-08	
0.4725605127161014	0.001213130403778721	0.0012131313318730391	2.9016898537464883e-08	
0.4798828455070056	0.0012535205286672477	0.0012535214898464469	2.9031493732531333e-08	
0.4873186379629853	0.0012964312624453235	0.0012964322588105224	2.9046954907572927e-08	
0.49486964814338685	0.0013421183332324228	0.0013421193670948147	2.9063361602361905e-08	
0.5025376613487146	0.0013908736841277273	0.0013908747580380306	2.908080416736594e-08	
0.5103244905427329	0.0014430321277332332	0.0014430332445165503	2.9099385732015212e-08	
0.5182319767811088	0.0014989795245651842	0.001498980687362509	2.911922462328196e-08	
0.5262619896466971	0.0015591629086860453	0.001559164121004017	2.9140457359711154e-08	
0.5344164276915693	0.0016241031238394116	0.0016241043896103727	2.9163242387704297e-08	
0.5426972188858914	0.0016944107276093538	0.001694412051264384	2.9187764783112086e-08	
0.5511063210737586	0.0017708061941045228	0.0017708075806629835	2.9214242224049364e-08	
0.559645722436092	0.001854145834520203	0.001854147289700497	2.9242932654520276e-08	
0.5683174419607084	0.0019454554170076303	0.0019454569473655202	2.927414422677588e-08	
0.5771235299196736	0.0020459742927716237	0.0020459759058747565	2.9308248356625693e-08	
0.5860660683540517	0.0021572140689021194	0.002157215773552741	2.9345697108127928e-08	
0.595147171566167	0.002281037747271901	0.0022810395537944356	2.9387046746251904e-08	
0.604368986619493	0.002419768170962253	0.0024197700915788473	2.9432990666601112e-08	
0.6137336938462858	0.002576339270997045	0.002576341320318457	2.9484412988114983e-08	
0.6232435073630855	0.002754511203123616	0.0027545133989742843	2.954267499323976e-08	
0.6329006755942035	0.002959183237365476	0.0029591856015604746	2.960844507961257e-08	
0.6427074818033226	0.0031968604449351783	0.00319686300445087	2.9684408536536878e-08	
0.6526662446333333	0.0034763702104425817	0.0034763729997531814	2.977297159868004e-08	
0.6627793186545348	0.0038099997949281542	0.003810002858715722	2.9877755676913576e-08	
0.6730490949213316	0.0042153747509317595	0.004215378148615191	3.000397362905274e-08	
0.6834780015375548	0.004718709135520044	0.004718712948570453	3.015937705699904e-08	
0.6940685042305437	0.005360756907417576	0.005360761251833659	3.035601041750911e-08	
0.7048231069341222	0.00620850039623585	0.006208505445245948	3.0613653607793094e-08	
0.7157443523806098	0.007380247733066347	0.007380253762004848	3.096719723230638e-08	
0.7268348227020044	0.009106259709070159	0.009106267194369796	3.148438682878901e-08	
0.7380971400404808	0.011901295374618908	0.011901305248147373	3.231593658700191e-08	
0.7495339671683494	0.01719324471132616	0.01719325917918498	3.387503967817467e-08	
0.7611480081176202	0.030825646865672886	0.030825673121114682	3.778671367322405e-08	
0.7729420088193235	0.10102107970750836	0.10102110207721147	5.162199336472513e-08	
0.784918757752735	0.04249306078818877	0.042493078995397005	1.8398378701861157e-08	
0.7970810866046624	0.020164567039759124	0.02016457980152915	2.3135890405192243e-08	
0.8094318709389453	0.01306318355275494	0.013063192448149567	2.5086450589348877e-08	
0.8219740308763326	0.009618965614840212	0.009618972331598086	2.6073650483246266e-08	
0.8347105317848907	0.007589169548000096	0.0075891748935623116	2.6667809103175316e-08	
0.847644384981113	0.006251052626794044	0.00625105703211028	2.7066082500553937e-08	
0.8607786484418896	0.005302087457779246	0.005302091176956749	2.735320749126202e-08	
0.8741164275275125	0.004593557090160473	0.004593560284684647	2.7571407640466652e-08	
0.8876608757158821	0.004043886667738735	0.00404388944618789	2.7744034484555244e-08	
0.9014151953480897	0.0036046121445582743	0.0036046145831662765	2.7885038776759924e-08	
0.9153826383855528	0.0032451336694588454	0.003245135823586913	2.8003265521535852e-08	
0.9295665071788846	0.0029451801307070133	0.0029451820416392634	2.810459386799181e-08	
0.9439701552486742	0.002690789926750863	0.0026907916259211926	2.8193084968342147e-08	
0.9585969880783669	0.0024720323524043434	0.0024720338641335735	2.8271635457031466e-08	
0.9734504639194281	0.0022816495338461268	0.002281650877174876	2.8342368173904842e-08	
0.9885340946089864	0.0021142124656571217	0.0021142136556079683	2.840687557607534e-08	
1.0038514464001433	0.001965577587540086	0.001965578636007182	2.8466376771710148e-08	
1.01940614080515	0.0018325260274634418	0.001832526943851507	2.8521821920347684e-08	
1.0352018554516484	0.0017125176574517903	0.0017125184491418883	2.8573963482120665e-08	
1.051242324952181	0.0016035194537826483	0.001603520126475093	2.8623405968430977e-08	
1.0675313417871697	0.0015038831959453178	0.0015038837539132043	2.8670641393673568e-08	
1.0840727572015847	0.0014122566789496124	0.0014122571252255841	2.8716074994522286e-08	
1.1008704821154982	0.001327518152949915	0.001327518489461556	2.876004418931115e-08	
1.117928488048752	0.0012487271523091898	0.0012487273799734733	2.8802832753963488e-08	
1.1352508080599522	0.001175087074592386	0.0011750871933760747	2.884468155585347e-08	
1.1528415377000134	0.00110591630188751	0.0011059163108377023	2.8885796770876452e-08	
1.1707048359804781	0.001040625607565772	0.0010406255048125844	2.8926356233868475e-08	
1.1888449263568397	0.000978700233617501	0.0009787000163488434	2.8966514385419047e-08	
1.2072660977271032	0.0009196854636680786	0.0009196851280743977	2.900640615135654e-08	
1.225972705445816	0.0008631748218945678	0.000863174363078911	2.9046150003570465e-08	
1.2449691723538168	0.0008088002414071968	0.0008087996532527207	2.9085850399148883e-08	
1.2642599898239333	0.0007562236952224859	0.0007562229702049301	2.9125599775384965e-08	
1.2838497188228888	0.0007051298870933385	0.0007051290160191472	2.916548032936892e-08	
1.3037429909896587	0.0006552196702545605	0.0006552186418948957	2.9205566060050915e-08	
1.3239445097305402	0.0006062039075199521	0.0006062027080951058	2.9245926591284652e-08	
1.3444590513311867	0.0005577975113834274	0.0005577961238317199	2.9286639454283933e-08	
1.3652914660858761	0.0005097134117160872	0.00050971181468323	2.9327853944731798e-08	
1.386446679444272	0.000461656195626034	0.00046165436242114077	2.9370457141128065e-08	
1.4079296931759626	0.0004133151756533106	0.00041331305776764386	2.942657559779317e-08	
1.4297455865530366	0.000364356578029031	0.00036435413064336245	2.9454493182009277e-08	
1.451899517550985	0.00031441492570046724	0.0003144120749894642	2.9496061585734487e-08	
1.4743967240682132	0.0002630840125607227	0.0002630806345887601	2.953887652549776e-08	
1.4972425251644468	0.00020991086441275164	0.00020990674023295305	2.9582215794218913e-08	
1.5204423223183279	0.00015440943614965287	0.00015440410248827483	2.962591721343139e-08	
1.5440016007044985	9.620623167730545e-05	9.619836031471488e-05	2.9669863489983456e-08	
1.5679259304904682	3.705498206305848e-05	3.70371650631597e-05	2.9713914830903253e-08	
1.5922209681535842	4.229303307276395e-05	4.228066994444252e-05	2.975788340133925e-08	
1.6168924578184014	0.00011343467280847885	0.00011343173928710047	2.980151023593717e-08	
1.6419462326147771	0.00019530503084761271	0.00019530466247365638	2.9844434883028094e-08	
1.667388216057011	0.000288075811539017	0.0002880768030584207	2.98861505563415e-08	
1.6932244234443516	0.00039464873278774893	0.0003946507055208487	2.992593438266598e-08	
1.7194609632832076	0.0005194382398463763	0.0005194410617969995	2.996273485536207e-08	
1.7461040387313935	0.0006689798087916007	0.0006689834584068334	2.999498845446208e-08	
1.7731599490647525	0.0008532628049250072	0.0008532673315527324	3.002050026965752e-08	
1.8006350911665105	0.0010883250395854985	0.0010883305608630199	3.003514053692017e-08	
1.828535961039703	0.0014016364654441124	0.0014016431791882339	3.003101506429308e-08	
1.8568691553430368	0.0018444796742921657	0.0018444879135994558	2.9996493124528475e-08	
1.885641372950552	0.0025247915699753453	0.0025248019188897513	2.9903748211840776e-08	
1.9148594165354507	0.0037144571170139766	0.0037144707199108892	2.9683346993372133e-08	
1.9445301941784663	0.006340609452953637	0.006340628931554898	2.9100266085585845e-08	
1.974660721001155	0.016280233411130003	0.016280259897049825	2.6894590187967737e-08	
2.0052581208244957	0.020716580551825903	0.02071661492749085	3.450079507316016e-08	
2.036329627853186	0.007933045586390795	0.007933059616229931	3.278396815848951e-08	
2.067882588386045	0.004924114010529559	0.004924118638532119	3.222385532429238e-08	
2.0999244625529108	0.003623371347639065	0.003623370809748908	3.201975971263985e-08	
2.132462826078452	0.0028967745020151495	0.0028967698952940663	3.1946193919920264e-08	
2.1655053720733157	0.002429932033423466	0.0024299232656311434	3.1934778229966265e-08	
2.199059912853022	0.0021008897305028465	0.0021008757118182084	3.195812928839276e-08	
2.2331343817850464	0.0018498447663448257	0.0018498227462139408	3.2003170569414656e-08	
2.267736835164523	0.0016317981570314994	0.001631766140665903	3.206404716667483e-08	
2.302875454119006	0.0016458978886482172	0.0016458720663591402	3.213960554925934e-08	
2.3385585465427567	0.0014820475952822133	0.0014820703636999077	3.219593653417874e-08	
2.3747945490609914	0.001356705150858898	0.0013567100146474923	3.2260212611425353e-08	
2.411592029024571	0.001259142976853376	0.0012591334575562426	3.229990933042022e-08	
2.4489596865355954	0.0011749958319738926	0.0011749677995040477	3.222388756146734e-08	
2.4869063565043885	0.0011090748418332178	0.0011090933240263724	3.1435200424336e-08	
2.5254410107383527	0.0010616000444637135	0.0010616224415644266	3.273835889886686e-08	
2.564572760063192	0.0009992449023474973	0.0009992210527549003	3.2121258791705936e-08	
2.604310856476998	0.0009625572924581051	0.0009625771842065961	3.344463412319935e-08	
2.6446646953377266	0.0009145720982246912	0.0009146051501025259	3.351535176457568e-08	
2.6856438175845567	0.0008727014385837741	0.0008727305352998841	3.3613262208864443e-08	
2.727257911993673	0.0008346660505394094	0.0008346916018559993	3.374032656713244e-08	
2.769516817469004	0.0007995914774873954	0.0007996143327104253	3.388490440911103e-08	
2.812430525368455	0.0007669440599680039	0.0007669648340232096	3.4042111064067256e-08	
2.8560091818661824	0.0007363288593187956	0.0007363479760175	3.420971060977368e-08	
2.9002630903514777	0.0007074272031575275	0.0007074449591765118	3.438660818848894e-08	
2.945202713864811	0.000679968484484782	0.0006799850917386516	3.457226706947609e-08	
2.9908386775716385	0.0006537135893911686	0.0006537292011952163	3.4766454436e-08	
3.0371817712745264	0.0006284430619440523	0.0006284577891885131	3.496911873990549e-08	
3.0842429519642045	0.000603947173307897	0.0006039610944909139	3.5180325664692306e-08	
3.1320333464101533	0.0005800162776618048	0.000580029444955495	3.540022259073598e-08	
3.180564253791325	0.0005564301090500046	0.0005564425515688368	3.5629017975812696e-08	
3.2298471483676323	0.000532944449646448	0.0005329561744513744	3.586696903043464e-08	
3.2798936821928324	0.0005092728865050595	0.0005092838773904822	3.611437426826187e-08	
3.3307156878694446	0.0004850598915615501	0.00048507010515713977	3.637156906047807e-08	
3.3823251813463506	0.0004598385003171899	0.00045984785826763875	3.6638923136987224e-08	
3.43473436475976	0.00043295978046829553	0.0004329681549904404	3.691683940532118e-08	
3.487955629318178	0.0004034680823497473	0.0004034752691971197	3.720575371134976e-08	
3.542001558232087	0.0003698654125929581	0.00036987107705963566	3.750613530449726e-08	
3.5968849296890193	0.0003296313604197732	0.0003296349165510923	3.781848784867924e-08	
3.6526187198747286	0.0002781581940482618	0.00027815847947736745	3.8143350815780514e-08	
3.7092161060411786	0.0002062574313905053	0.00020625148812835375	3.848130086579248e-08	
3.7666904696220658	9.95578191450401e-05	9.95319374738086e-05	3.883295164071853e-08	
3.8250553993966134	0.00021557558933525437	0.00021556873172286537	3.9198983583504127e-08	
3.884324694702404	0.0012963607780698103	0.0012963978897577385	3.958138873874697e-08	
3.9445123686979775	0.0020162856193771325	0.0020163188185238577	3.99755844800038e-08	
4.005632651675993	0.0010563867788939965	0.0010564215168075918	4.03900288481202e-08	
4.067699994427721	0.0008011513051355176	0.0008011793067441032	4.082125040612679e-08	
4.130729071659682	0.0006823293182708863	0.0006823534596545137	4.1270792468953795e-08	
4.194734785463209	0.0006112923393883976	0.000611313997068338	4.17397320930056e-08	
4.259732268837781	0.0005624454629628699	0.0005624653458040524	4.222916303099965e-08	
4.325736889268946	0.0005257115539684272	0.0005257300597712371	4.274024878454376e-08	
4.392764252361694	0.0004963202474520869	0.000496337609531159	4.327423932022901e-08	
4.460830205530115	0.0004717141516767045	0.0004717305055748879	4.38324825525278e-08	
4.5299508417442365	0.00045038994690453236	0.00045040536306173754	4.441643547798628e-08	
4.600142503334918	0.0004313955776122893	0.00043141007758009634	4.5027676260609824e-08	
4.671421785857698	0.00041408635888884207	0.0004140999223857078	4.5667917924061156e-08	
4.743805542016518	0.00039799480283967607	0.0003980073686370034	4.633902436658637e-08	
4.817310885648243	0.0003827537517015428	0.0003827652131254736	4.704303003041311e-08	
4.891955195768907	0.0003680441687960958	0.00036805436300484253	4.7782166605665884e-08	
4.967756120682691	0.0003535509128359567	0.0003535596010825472	4.855890735075817e-08	
5.044731582154526	0.00033891208144496625	0.00033891891414451904	4.93760693151128e-08	
5.122899779647386	0.00032364075280865313	0.0003236452060689126	5.0237166214217056e-08	
5.202279194625215	0.00030697298429677546	0.0003069742378503925	5.1148294174541446e-08	
5.282888594922542	0.00028751499411527713	0.0002875116821353515	5.21368662527041e-08	
5.364747039181794	0.00026226504004174425	0.00026225439681536823	5.388168612812897e-08	
5.447873881359371	0.00022325539798315663	0.0002232300917333813	5.440991849276658e-08	
5.532288775301544	0.00014655941351006884	0.00014650542644150782	5.541158522584829e-08	
5.618011679391243	0.0005925710759962692	0.0005925716969090702	5.6614983499450905e-08	
5.705062861266868	0.0005055957709204417	0.0005056515304013627	5.789593198596396e-08	
5.793462902614208	0.0003911852494594695	0.00039121788154235476	5.9340491572964335e-08	
5.883232704032601	0.0003441691400986005	0.00034418057137826233	6.096195037639601e-08	
5.974393489976511	0.00031145798358905077	0.0003114376179595923	6.259613425015809e-08	
6.06696681377367	0.0002741933095539531	0.0002741530552030606	6.66347182533616e-08	
6.160974562720967	0.0003305112367897376	0.0003305561583714354	6.61570190651028e-08	
6.25643896325932	0.0003003783611008772	0.00030044220575457705	6.731005517694473e-08	
6.353382586228693	0.0002838726084716386	0.00028392733416263274	6.928271827366014e-08	
6.451828352204593	0.0002712851221400213	0.0002713331048388824	7.146513837890086e-08	
6.551799536917215	0.00026043539261923253	0.0002604783329326782	7.383420697048103e-08	
6.653319776754563	0.0002505362281943619	0.00025057499314027357	7.640611737843454e-08	
6.756413074350862	0.00024119740578091545	0.00024123233657112465	7.920626500369268e-08	
6.861103804261538	0.00023217593033531784	0.00023220698714752992	8.226604873194239e-08	
6.9674167187261515	0.0002232865490376853	0.00022331334535054617	8.562325289854389e-08	
7.075376953520617	0.00021435641869391574	0.0002143781731029781	8.932339499718257e-08	
7.1850100339000935	0.00020518859283380413	0.00020520398724232282	9.342166363691488e-08	
7.2963418806339915	0.00019551275232912248	0.00019551963821039944	9.798542618076031e-08	
7.40939881613446	0.0001848884419955697	0.00018488324224512129	1.0309721516511581e-07	
7.5242075706798515	0.00017246163153842027	0.00017243804389800244	1.0885735017688017e-07	
7.640795288734611	0.00015619266866535872	0.00015613864659129754	1.1538120732976412e-07	
7.759189535367103	0.00012963904914599052	0.00012953233800426994	1.2275452385949643e-07	
7.879418302766868	0.00010065406820092078	0.00010073089076320283	1.3031078510639596e-07	
8.001510016862884	0.0002595296561245415	0.0002596329151301037	1.4042017879860084e-07	
8.125493544044346	0.00019820235161833877	0.0001982503672702296	1.584779188522794e-07	
8.251398197985628	0.00017104349125812135	0.00017121613858730165	1.7943303024050444e-07	
8.379253746576957	0.00014792056457752048	0.0001481047876544051	2.108407252497152e-07	
8.509090418962503	0.0001262973375623022	0.00012637476687661528	2.3099356354822374e-07	
8.640938912687513	0.00010122066868168554	0.00010126263716074878	2.289954441497469e-07	
8.774830400956196	6.76103312594115e-05	6.755252565015062e-05	2.7158495197803423e-07	
8.910796540002062	2.7124891742690222e-05	2.679416742868271e-05	3.336850564003253e-07	
9.048869476572474	0.00013986932948006556	0.00014021657387277913	4.439800851458711e-07	
9.189081855529167	0.0008256959757169457	0.0008251076690020256	7.809635411934296e-07	
9.331466827566528	0.0006503051753907278	0.0006499275977517871	1.199788324872101e-06	
9.476058057049498	0.00037799184433082953	0.0003803970502916985	2.4615143062634858e-06	
9.622889729972897	0.0002965483526475446	0.00029410290000039444	2.5780924299764197e-06	
9.771996562044086	0.0002501715521176974	0.00024932096650608657	9.504573701762685e-07	
9.923413806890872	0.00021952101034425676	0.00021918954369510362	5.626253888375806e-07	
10.0771772643966	0.00019332598875540844	0.000193351421391746	3.954307998522249e-07	
10.233323289164382	0.00017106916155184914	0.0001709627773712667	2.9578728839908586e-07	
10.391888799112495	0.00018030815021704316	0.00018009863663564845	2.3062466460386272e-07	
10.552911284202958	0.00014498563901714837	0.0001448614126237622	1.911066444821681e-07	
10.716428815305356	0.00011262043050454749	0.00011275208168880185	1.6061785510524868e-07	
10.882480053198018	0.0002718172190019801	0.0002718104234377431	1.6570044478052326e-07	
11.051104257708666	0.0002085811149136102	0.00020845358455843022	1.3507576308917793e-07	
11.222341296996655	0.00018554279990087746	0.0001854262005934884	1.1676624090808527e-07	
11.39623165697915	0.00017192246953552038	0.00017182374004894702	1.0257045903427464e-07	
11.572816450903245	0.00016196200982530691	0.0001618797146067052	9.071171203699623e-08	
11.752137429066462	0.0001538666470021323	0.00015379888053192734	8.040461255452103e-08	
11.93423698868786	0.00014688543253964015	0.00014683079314954694	7.116994928695316e-08	
12.119158183932093	0.00014064131684517607	0.00014059906622469268	6.267201889879756e-08	
12.306944736088793	0.00013491976516873913	0.00013488995922381536	5.469488717058201e-08	
12.497641043909683	0.00012958677895743686	0.00012957062045260633	4.729832997099471e-08	
12.691292194105861	0.00012455175667321408	0.00012455258351761844	4.169828655330323e-08	
12.887943972007742	0.00011974720794151237	0.00011977361917379288	4.436136119141358e-08	
13.08764287239018	0.00011510875961990277	0.00011518791932999496	8.049882364893576e-08	
13.290436110465315	0.00011054940903671502	0.00011076040821377707	3.118397099332848e-07	
13.496371633045765	0.00010668162419316786	0.00010646324252124637	2.2258373909837725e-07	
13.705498129880782	0.00010239046694064705	0.00010227353412640058	1.1948547942391535e-07	
13.917865045168076	9.825272368134939e-05	9.817177772384516e-05	8.758704291096025e-08	
14.133522589243995	9.42027649058707e-05	9.41406840165843e-05	7.146379156321998e-08	
14.35252175045488	9.021405585029145e-05	9.016422609033134e-05	6.12049071745453e-08	
14.574914307212275	8.626753185096529e-05	8.622675255749067e-05	5.373986945880781e-08	
14.800752840235097	8.234546965572044e-05	8.231202388952089e-05	4.7772094932882624e-08	
15.030090744981337	7.84288842311273e-05	7.840198518344572e-05	4.2451850995910476e-08	
15.262982244272472	7.449678817961672e-05	7.4474971545681e-05	3.5657729490964116e-08	
15.499482401113475	7.052167554515165e-05	7.050277317944492e-05	3.5698701343227824e-08	
15.739647131711472	6.645888085175656e-05	6.644535856730416e-05	3.2100469098749024e-08	
15.98353321869612	6.224900522275514e-05	6.224047634509655e-05	2.871921442354733e-08	
16.23119832454485	5.778441816070845e-05	5.778096031754034e-05	2.551531990569186e-08	
16.482701005216104	5.2856501509832506e-05	5.2858493512641365e-05	2.2470048986498805e-08	
16.738100723993853	4.6990410732855824e-05	4.699854538569334e-05	1.9685744305650204e-08	
16.997457865546615	3.883683848901286e-05	3.885175631053794e-05	1.7583297938769552e-08	
17.26083375020432	2.447450727357991e-05	2.4484029119064918e-05	1.7413067006371666e-08	
17.528290648456405	0.00010400069419405423	0.00010399418867288962	2.2103413845365055e-08	
17.799891795674554	6.491298687189543e-05	6.493641046362353e-05	3.699044156681111e-08	
18.075701407063548	5.108610225592947e-05	5.1171836953943625e-05	8.582484351329836e-08	
18.35578469284383	4.3713061690163306e-05	4.361329130035853e-05	2.7770845577665904e-07	
18.64020787366921	3.797695282299322e-05	3.7887845007203165e-05	8.931582760356627e-08	
18.929038196283646	3.2956446092386684e-05	3.291114526937709e-05	4.9573762035749616e-08	
19.222343949420477	2.8310702197937385e-05	2.8285065712023897e-05	3.2769305578816525e-08	
19.52019447994806	2.3834128752637792e-05	2.382103167395787e-05	2.205722275704597e-08	
19.822660209265607	1.9408039185826412e-05	1.940470989918355e-05	1.3515680912671806e-08	
20.12981264995304	1.4930843715651446e-05	1.493584822690605e-05	7.491986999205946e-09	
20.441724422678867	1.0247983844040259e-05	1.0258570503622507e-05	1.3107572188648083e-08	
20.75846927337004	5.010262961348451e-06	5.003512555704213e-06	3.2301078348197494e-08	
21.08012209064783	1.0011619078732933e-05	9.995231118115787e-06	5.1514701201567824e-08	
21.406758923533914	2.049443547224883e-06	2.133565120414388e-06	1.9482545408899887e-07	
21.738456999430788	4.546773572931061e-06	4.777892421373627e-06	3.467965345206637e-07	
22.075294742380795	9.59357505815819e-06	9.731054631816104e-06	1.383744282968592e-07	
22.417351791608088	1.4602880844338968e-05	1.4685028878287927e-05	9.060422628725667e-08	
22.764709020347887	1.9661179143152542e-05	1.971747414835418e-05	7.018565491215912e-08	
23.1174485549675	2.484255942855013e-05	2.4883311826284712e-05	5.859871010502116e-08	
23.47565379438362	3.019265652051887e-05	3.02225914126149e-05	5.111570154543172e-08	
23.839409429780538	3.574934437603067e-05	3.577088208719925e-05	4.5885617817000823e-08	
24.20880146463373	4.1549992246646736e-05	4.156443310066309e-05	4.206741427770004e-08	
24.583917235044	4.7635779090702685e-05	4.764377037609817e-05	3.9237946412179506e-08	
24.964845430386426	5.405616661348536e-05	5.405788316719669e-05	3.7178791225395104e-08	
25.351676114279368	6.087666667039284e-05	6.087182693819557e-05	3.579062827985374e-08	
25.744500745878433	6.819805745612543e-05	6.818576283448366e-05	3.506302919110166e-08	
26.143412201500308	7.622128936004668e-05	7.619954049698517e-05	3.508766146918759e-08	
26.548504796581717	8.55737221179086e-05	8.553931026787741e-05	3.616005314884866e-08	
26.959874307978602	9.677875683395572e-05	9.681104859302508e-05	3.49817369897097e-08	
27.377617996610834	9.605283168475108e-05	9.607859795086487e-05	3.310555323423239e-08	
27.801834630457815	0.00010806766957332607	0.00010806505267033947	3.926567846891372e-08	
28.232624507910387	0.00011968934751741	0.00011966836784370028	4.554424503225896e-08	
28.670089481484574	0.0001320135785963333	0.00013197485159377394	5.469345114788992e-08	
29.114332981902788	0.00014545572241775627	0.0001453960158148186	6.961989454900677e-08	
29.565460042548164	0.00016035417287002028	0.0001602519881358855	1.0494344329768594e-07	
30.0235773242978	0.00017709431583456405	0.0001768917054080424	2.360837868070672e-07	
30.488793140740842	0.0001957591314933235	0.00019574675492536062	1.5728140493734437e-07	
30.961217483787163	0.0002173061266742113	0.00021738326251214703	7.7160858262664e-08	
31.440962049673153	0.00024256202312647102	0.00024257567266601122	3.0486779567034235e-08	
31.928140265370157	0.0002724568000896493	0.000272430244804502	3.830175733430649e-08	
32.42286731540228	0.00030870312897178054	0.0003086166394378416	8.823152040321112e-08	
32.925260169079685	0.00035405026621657294	0.0003538642333215657	2.6914368366711373e-07	
33.435437608153904	0.0004132503232962005	0.0004132527479328455	2.3939399562927604e-07	
33.95352025490161	0.0004986268948671151	0.0004987675111765367	1.40709631881117e-07	
34.479630600643624	0.0006558136175277639	0.0006558584327372133	7.785369797695032e-08	
35.01389303470575	0.0005731452929799903	0.000573186304204046	6.072470994985385e-08	
35.556433873828425	0.0006387007899493394	0.0006386953615349701	4.949788831243294e-08	
36.107381392031996	0.0009291803381320088	0.0009291977965988606	4.942231066187083e-08	
36.666865850944866	0.0013972333549421654	0.001397269209801549	5.972600466172651e-08	
37.23501953060145	0.002504748496504094	0.0025048281566504437	8.543105216075536e-08	
37.81197676071744	0.0077880543234848595	0.0077880301702366525	1.7959727937644224e-07	
38.397873952449665	0.004526287220295343	0.004526280883820891	1.6780403015320707e-07	
38.99284963064802	0.0020538857406437795	0.0020544835860527807	5.98324883482293e-07	
39.59704446660722	0.0013283275210519692	0.0013285639940196926	7.527016777941226e-07	
40.21060131132589	0.0009857318799460345	0.000985206918295572	8.941327404201335e-07	
40.83366522928125	0.0007850124222940557	0.0007851912068803677	4.051492015114854e-07	
41.46638353272696	0.0006527089355577542	0.000653879835233746	1.2048586850261365e-06	
42.108905816522395	0.0005625183449648098	0.0005606495649157852	2.03290851990889e-06	
42.76138399350171	0.0004913686810436119	0.0004905961385170295	8.775374375130039e-07	
43.42397233039088	0.00043583582946316615	0.0004355232858181693	6.250487097441602e-07	
44.096827484281306	0.00039042822213623964	0.00039041745742491224	4.018771335269472e-07	
44.78010853966855	0.0003513886790038286	0.00035176755512725917	6.538082344677797e-07	
45.47397704606499	0.0003160587533162714	0.00031634922296278344	3.7019651583574023e-07	
46.17859705619533	0.0002785982026267682	0.00027859925562379034	1.5999399351279433e-07	
46.894135164783904	0.0002611378038749051	0.0002605164598326911	7.604165880176326e-07	
47.62076054794297	0.00019935910202200245	0.00020073047674531059	1.6165691729522201e-06	
48.35864500317141	0.0003785808281564605	0.0003786496830699305	4.903646528759186e-07	
49.10796298997312	0.0003003361849352553	0.0003003241199075957	1.815857129148213e-07	
49.86889167110482	0.0002681610183924604	0.0002681248192816878	1.0626798479192122e-07	
50.641610954463076	0.00024746844582326365	0.00024773087443322325	5.359848597933862e-07	
51.42630353562007	0.00023228625224509399	0.00023212941386023674	3.3167494935118066e-07	
52.22315494101898	0.0002186107933864333	0.00021901559836874074	4.086454981738754e-07	
53.03235357183818	0.00020766101112718404	0.00020732572973460945	4.0945468314791487e-07	
53.854090748535334	0.00019629701267256935	0.0001962755831202867	9.041941381478026e-08	
54.688560756081706	0.00018457911912467262	0.00018458018713527377	8.932931363211846e-08	
55.53596088989733	0.00016748822317748518	0.00016754784466532451	6.545860970805276e-08	
56.39649150249797	0.00020192819391616493	0.00020188652202346569	4.2852563009383156e-08	
57.27035605086487	0.0001818367186897276	0.00018186973887916188	1.0857830831883722e-07	
58.15776114454846	0.00017167301572877108	0.00017163589564032192	7.316744795203107e-08	
59.05891659451753	0.00016417730066893959	0.00016420486900525354	6.581771656009477e-08	
59.974035462765215	0.00015787755377609858	0.0001579555337899558	8.63832707823393e-08	
60.90333411268367	0.00015222133099032593	0.00015240507202531794	2.0051835787510753e-07	
61.847032260219336	0.00014750545160809739	0.00014734891468714905	1.6860357491487262e-07	
62.80535302582078	0.0001427408491178554	0.00014267843101690945	6.430260923491989e-08	
63.778522987191536	0.00013835886909939146	0.0001383263981777039	3.811691700153095e-08	
64.76677223286032	0.000134265616620163	0.00013424657314498894	2.65205577144951e-08	
65.77033441658139	0.00013041649219132958	0.00013040471078289755	1.993735909057899e-08	
66.78944681257751	0.00012678156416818094	0.00012677410248756825	1.5649314397260835e-08	
67.82435037163955	0.00012333788915199148	0.00012333313422396402	1.2606015427639362e-08	
68.87528977809474	0.00012006685050393332	0.00012006383934782763	1.0318917764845732e-08	
69.94251350765792	0.00011695285783746425	0.00011695098250157344	8.530224118363131e-09	
71.02627388617911	0.00011398258506944787	0.00011398144688858834	7.090704104191817e-09	
72.12682714930152	0.00011114447455996476	0.0001111438051894766	5.907641779904072e-09	
73.24443350304374	0.00010842839173488682	0.00010842800734340598	4.92017887048976e-09	
74.37935718532088	0.00010582537271901068	0.00010582514599773136	4.0866489354669505e-09	
75.53186652841877	0.00010332743320767172	0.0001033272755582877	3.3776628740601493e-09	
76.7022340224364	0.00010092741963258095	0.00010092726946083139	2.7721911768407073e-09	
77.89073637971123	9.861889066207194e-05	9.86187054808812e-05	2.25536260510971e-09	
79.09765460024283	9.639602113567115e-05	9.639577212340033e-05	1.8173952207786892e-09	
80.32327403813038	9.425352301716454e-05	9.425319120117743e-05	1.4534355550363416e-09	
81.5678844690394	9.218657953579746e-05	9.218615307659376e-05	1.1641468765037014e-09	
82.83178015871405	9.019078973351246e-05	9.019026196852718e-05	9.560988223224065e-10	
84.11525993255103	8.826212135061268e-05	8.826148937104454e-05	8.382729855902686e-10	
85.41862724625115	8.639687048228813e-05	8.639613408924905e-05	8.103788044814487e-10	
86.74219025756646	8.459162679667496e-05	8.459078773058673e-05	8.533187943188595e-10	
88.08626189915832	8.284324336712183e-05	8.284230473603856e-05	9.386335192544018e-10	
89.45115995258467	8.11488103665159e-05	8.11477762205945e-05	1.043236601905525e-09	
90.83720712343391	7.950563201933812e-05	7.950450703353184e-05	1.1531784882387474e-09	
92.24473111762269	7.791120632072684e-05	7.790999555816038e-05	1.261075562526623e-09	
93.67406471887617	7.636320712030746e-05	7.636191585614695e-05	1.363283374050959e-09	
95.1255458674087	7.48594682382854e-05	7.485810182918008e-05	1.4581488015284637e-09	
96.59951773982377	7.339796933685602e-05	7.339653312484071e-05	1.5450672650433952e-09	
98.09632883025184	7.197682331468069e-05	7.197532255720907e-05	1.6239867563852804e-09	
99.61633303274554	7.059426502844856e-05	7.059270484827727e-05	1.695144069571094e-09	
101.15988972495167	6.92486411752184e-05	6.924702652538296e-05	1.75892166312439e-09	
102.72736385307937	6.793840119368698e-05	6.793673683394575e-05	1.8157685319369758e-09	
104.31912601818526	6.666208906281563e-05	6.666037954479352e-05	1.8661559613954395e-09	
105.93555256379533	6.541833589317608e-05	6.541658555208574e-05	1.9105527889112926e-09	
107.57702566488457	6.420585322058813e-05	6.420406617189782e-05	1.9494118171284152e-09	
109.24393341823551	6.302342692360833e-05	6.302160706340053e-05	1.98316271096895e-09	
110.93666993419627	6.186991169659298e-05	6.186806270464616e-05	2.012208702485943e-09	
112.65563542986153	6.074422601870906e-05	6.074235136355581e-05	2.03692553732819e-09	
114.40123632369622	5.9645347566667784e-05	5.964345051205469e-05	2.0576617279916458e-09	
116.17388533162597	5.8572309025301226e-05	5.8570392637607184e-05	2.074739550375435e-09	
117.9740015646163	5.752419425557333e-05	5.75222614118471e-05	2.088456438895256e-09	
119.802010627764	5.6500134784341644e-05	5.6498188180698265e-05	2.0990865705282845e-09	
121.65834472092367	5.549930658428448e-05	5.54973487444632e-05	2.1068825094853227e-09	
123.54344274089367	5.452092711596975e-05	5.451896039990484e-05	2.1120768353344176e-09	
125.45775038518534	5.3564252607150405e-05	5.356227921944311e-05	2.114883710757729e-09	
127.40172025740017	5.2628575547086225e-05	5.2626597545296766e-05	2.115500363320827e-09	
129.3758119742398	5.171322237607393e-05	5.17112416787748e-05	2.114108469850804e-09	
131.3804922741741	5.0817551352459177e-05	5.0815569747008646e-05	2.110875439733475e-09	
133.41623512779302	4.9940950581246726e-05	4.9938969731255916e-05	2.1059555972201717e-09	
135.48352184986857	4.9082836190051244e-05	4.908085764252815e-05	2.0994912671359908e-09	
137.58284121315285	4.824265063956929e-05	4.8240675831732e-05	2.0916137687436822e-09	
139.71468956393986	4.741986115702809e-05	4.7417891422784604e-05	2.0824443246806924e-09	
141.879570939417	4.6613958282197845e-05	4.6611994858295935e-05	2.072094890437611e-09	
144.07799718683648	4.58244545165611e-05	4.582249854841384e-05	2.0606689116207893e-09	
146.31048808453184	4.505088306713077e-05	4.504893561432709e-05	2.048262014371656e-09	
148.57757146481032	4.429279667720755e-05	4.429085871871764e-05	2.0349626357486783e-09	
150.87978333874923	4.354976653708527e-05	4.354783897617305e-05	2.0208525984988993e-09	
153.2176680229263	4.282138126835197e-05	4.281946493720703e-05	2.0060076358688144e-09	
155.5917782681133	4.210724597601156e-05	4.210534164011339e-05	1.990497870830704e-09	
158.00267538996428	4.140698136316565e-05	4.1405089725393315e-05	1.9743882539344686e-09	
160.45092940172842	4.07202229034613e-05	4.071834460796146e-05	1.9577389637513694e-09	
162.9371191490193	4.004662006692788e-05	4.004475570275391e-05	1.9406057732444314e-09	
165.46183244667284	3.9385835595203886e-05	3.938398569973877e-05	1.92304038506223e-09	
168.02566621772516	3.873754482249623e-05	3.873570988467113e-05	1.905090738921188e-09	
170.6292266345446	3.810143503892179e-05	3.8099615502241855e-05	1.886801293501618e-09	
173.27312926215015	3.7477204893160815e-05	3.7475401158549714e-05	1.8682132849133997e-09	
175.9579992037507	3.686456383160462e-05	3.6862776260077905e-05	1.8493649643945253e-09	
178.68447124853947	3.626323157140936e-05	3.62614604865872e-05	1.8302918165642525e-09	
181.45319002177868	3.5672937605076946e-05	3.567118329554554e-05	1.8110267602953169e-09	
184.2648101372089	3.509342073437311e-05	3.5091683455904156e-05	1.7916003335080305e-09	
187.11999635182175	3.4524428631566035e-05	3.452270860920237e-05	1.7720408636876393e-09	
190.019423723029	3.3965717426126296e-05	3.396401485614238e-05	1.7523746246841554e-09	
192.9637777682679	3.34170513151725e-05	3.341536636691682e-05	1.7326259818064168e-09	
195.95375462707955	3.2878202196078124e-05	3.2876535013705066e-05	1.7128175255495485e-09	
198.99006122569847	3.234894931977546e-05	3.2347300023873184e-05	1.6929701952354887e-09	
202.0734154441926	3.1829078963401935e-05	3.182744765252277e-05	1.6731033932784424e-09	
205.20454628619316	3.1318384121035016e-05	3.131677087313416e-05	1.6532350910587817e-09	
208.38419405125447	3.081666421135391e-05	3.0815069085142035e-05	1.63338192686258e-09	
211.6131105098844	3.032372480115066e-05	3.0322147837365964e-05	1.6135592964733535e-09	
214.892059081287	2.9839377343691914e-05	2.9837818566295983e-05	1.5937814376037695e-09	
218.22181501385919	2.9363438931002557e-05	2.9361898348305188e-05	1.5740615077462117e-09	
221.60316556848443	2.8895732059209466e-05	2.889420966492651e-05	1.554411656692009e-09	
225.03691020466627	2.843608440614358e-05	2.8434580180391813e-05	1.5348430939389511e-09	
228.5238607695462	2.7984328620454018e-05	2.7982842530686993e-05	1.515366151192584e-09	
232.06484168985054	2.7540302121539823e-05	2.7538834123428226e-05	1.4959903405455967e-09	
235.66069016681035	2.7103846909652344e-05	2.7102396947912114e-05	1.4767244086475885e-09	
239.3122563741041	2.6674809385564395e-05	2.6673377394735746e-05	1.4575763871925849e-09	
243.0204036588648	2.6253040179243885e-05	2.6251626084424284e-05	1.4385536397486234e-09	
246.78600874580337	2.583839398700636e-05	2.5836997704540103e-05	1.419662905611697e-09	
250.60996194449422	2.543072941665562e-05	2.5429350854782598e-05	1.4009103405806636e-09	
254.4931673598731	2.502990884015403e-05	2.5028547899620064e-05	1.3823015550740038e-09	
258.43654310599635	2.4635798253393504e-05	2.4634454828024705e-05	1.3638416495881119e-09	
262.4410215231124	2.4248267142666148e-05	2.4246941119909147e-05	1.3455352479639553e-09	
266.507549398097	2.3867188357458784e-05	2.3865879618889126e-05	1.327386528258994e-09	
270.63708818830384	2.3492437989219703e-05	2.349114641101994e-05	1.3093992519006708e-09	
274.8306142488838	2.312389525576781e-05	2.3122620709177436e-05	1.291576790578048e-09	
279.08911906362675	2.2761442391035183e-05	2.2760184742773744e-05	1.273922151686336e-09	
283.4136094793798	2.2404964539852964e-05	2.2403723652518085e-05	1.2564380019738395e-09	
287.80510794409827	2.2054349657508367e-05	2.2053125389949956e-05	1.239126689829133e-09	
292.26465274858515	2.1709488413817272e-05	2.1708280621489624e-05	1.2219902658782434e-09	
296.7932982719762	2.137027410147224e-05	2.1369082636764925e-05	1.2050305025725324e-09	
301.3921152310292	2.1036602548440237e-05	2.1035427260989156e-05	1.1882489124326962e-09	
306.0621909332746	2.070837203419783e-05	2.07072127711777e-05	1.1716467650367284e-09	
310.80462953409153	2.0385483209604066e-05	2.0384339816003163e-05	1.1552251031132181e-09	
315.6205522977641	2.006783902022321e-05	2.006671133910156e-05	1.138984757547236e-09	
320.5110978625849	1.975534463292028e-05	1.9754232505652112e-05	1.122926361486722e-09	
325.47742251006514	1.944790736556262e-05	1.9446810632064122e-05	1.107050363511666e-09	
330.52070043831674	1.914543661967045e-05	1.9144355118613513e-05	1.0913570400990206e-09	
335.6421240396705	1.8847843815868115e-05	1.8846777384880934e-05	1.0758465072702522e-09	
340.8429041825955	1.8555042331996454e-05	1.8553990807851722e-05	1.0605187314884291e-09	
346.1242704979875	1.826694744375424e-05	1.8265910662545632e-05	1.0453735399689302e-09	
351.4874716698928	1.79834762677444e-05	1.7982454065051958e-05	1.030410630328669e-09	
356.9337757307372	1.770454770680726e-05	1.7703539917852438e-05	1.0156295795957574e-09	
362.46447036112943	1.7430082397529982e-05	1.742908885732075e-05	1.0010298527790673e-09	
368.08086319431027	1.716000265982714e-05	1.7159023203293822e-05	9.866108108778763e-10	
373.7842821253185	1.6894232448493174e-05	1.689326691061553e-05	9.723717183589417e-10	
379.57607562494815	1.6632697306632987e-05	1.6631745522558998e-05	9.583117502426527e-10	
385.45761305857025	1.637532432088189e-05	1.6374386126038698e-05	9.444299987749652e-10	
391.43028500989345	1.6122042078330938e-05	1.6121117308528465e-05	9.307254796109328e-10	
397.49550360974456	1.587278062507789e-05	1.5871869116605396e-05	9.171971377755659e-10	
403.6547028699399	1.5627471426328816e-05	1.5626573016044942e-05	9.038438531188923e-10	
409.9093390223323	1.538604732797877e-05	1.5385161853395384e-05	8.906644455003559e-10	
416.26089086311043	1.5148442519603946e-05	1.514756981896404e-05	8.776576797239488e-10	
422.71086010243414	1.4914592498801264e-05	1.4913732411151368e-05	8.648222701055063e-10	
429.2607717194863	1.4684434036814533e-05	1.4683586402071933e-05	8.521568847320689e-10	
435.91217432302693	1.4457905145389651e-05	1.4457069804404562e-05	8.396601496315082e-10	
442.6666405175339	1.4234945044803936e-05	1.4234121839417132e-05	8.273306524708785e-10	
449.52576727501685	1.401549413301789e-05	1.4014682906113882e-05	8.151669461987936e-10	
456.4911763125926	1.3799493955899949e-05	1.379869455145598e-05	8.031675524371867e-10	
463.56451447591087	1.3586887178477407e-05	1.3586099441608627e-05	7.913309645524065e-10	
470.74745412852144	1.3377617557169142e-05	1.3376841334169957e-05	7.79655650760479e-10	
478.04169354727435	1.3171629912957732e-05	1.3170865051339763e-05	7.68140056823916e-10	
485.4489573238469	1.2968870105460921e-05	1.296811645398766e-05	7.56782608694843e-10	
492.97099677249224	1.2769285007864173e-05	1.2768542416582484e-05	7.455817150210609e-10	
500.60959034410683	1.257282248267798e-05	1.2572090802946734e-05	7.345357694060734e-10	
508.36654404671106	1.237943135828545e-05	1.2378710442801345e-05	7.236431526398693e-10	
516.2436918724502	1.2189061406247147e-05	1.2188351109067956e-05	7.129022346954369e-10	
524.242896231207	1.2001663319332046e-05	1.2000963495897453e-05	7.023113766200265e-10	
532.3660483909357	1.1817188690244731e-05	1.1816499197394755e-05	6.918689324149075e-10	
540.6150689248177	1.1635589991020431e-05	1.1634910687011786e-05	6.815732506107444e-10	
548.9919081653474	1.1456820553060935e-05	1.145615129758124e-05	6.714226759328071e-10	
557.4985466654523	1.128083454778559e-05	1.1280175201965724e-05	6.614155507209828e-10	
566.1369956667598	1.1107586967872834e-05	1.1106937394297462e-05	6.515502162996145e-10	
574.909297575119	1.093703360906891e-05	1.093639367178525e-05	6.418250143404247e-10	
583.8175264434902	1.076913105254138e-05	1.0768500617066442e-05	6.322382879796186e-10	
592.8637884623186	1.0603836647756268e-05	1.0603215581082506e-05	6.227883830161448e-10	
602.0502224575035	1.0441108495858404e-05	1.0440496666458018e-05	6.134736489167984e-10	
611.379000396087	1.0280905433535676e-05	1.0280302711363547e-05	6.04292439811654e-10	
620.8523278997751	1.0123187017348769e-05	1.012259327384413e-05	5.95243115435259e-10	
630.4724447664181	9.96791350850853e-06	9.9673286165955e-06	5.863240419369545e-10	
640.2416254995708	9.815045858084343e-06	9.814469692171336e-06	5.775335927016548e-10	
650.1621798462554	9.664545692627286e-06	9.663978128605396e-06	5.688701490791561e-10	
660.2364533430635	9.51637530019265e-06	9.515816215433088e-06	5.603321010568645e-10	
670.4668278707137	9.370497616747262e-06	9.369946890097875e-06	5.519178478974462e-10	
680.8557222172046	9.226876212947458e-06	9.226333724728398e-06	5.436257987408355e-10	
691.4055926496942	9.085475281274283e-06	9.08494091327291e-06	5.354543731211374e-10	
702.1189334952396	8.946259623513098e-06	8.945733258978145e-06	5.274020014756768e-10	
712.9982777305363	8.80919463856533e-06	8.808676162200364e-06	5.194671256153306e-10	
724.0461975807946	8.67424631058052e-06	8.673735608536791e-06	5.116481991201988e-10	
735.2653051278958	8.541381197397543e-06	8.54087815726622e-06	5.039436877582589e-10	
746.6582529279726	8.410566419284108e-06	8.410070930087983e-06	4.96352069818386e-10	
758.2277346385576	8.281769647964334e-06	8.28128160014902e-06	4.888718364148392e-10	
769.9764856554507	8.154959095924457e-06	8.154478381349082e-06	4.81501491832188e-10	
781.9072837594538	8.030103505987223e-06	8.029630017914729e-06	4.742395537310511e-10	
794.0229497731273	7.907172141145956e-06	7.906705774232965e-06	4.670845534274048e-10	
806.3263482277227	7.786134774649528e-06	7.785675424935858e-06	4.600350360793809e-10	
818.82038804045	7.666961680329988e-06	7.666509245227829e-06	4.5308956088611127e-10	
831.5080232022387	7.549623623164829e-06	7.549178001447575e-06	4.46246701278018e-10	
844.3922534761538	7.4340918500662325e-06	7.4336529418571016e-06	4.395050450001467e-10	
857.4761251066391	7.320338080889963e-06	7.319905787650281e-06	4.3286319430902006e-10	
870.7627315397452	7.208334499656868e-06	7.207908724174156e-06	4.26319766052691e-10	
884.2552141545192	7.098053745980201e-06	7.097634392356073e-06	4.1987339173692116e-10	
897.9567630057271	6.989468906692322e-06	6.989055880330143e-06	4.1352271764999524e-10	
911.8706175780853	6.882553507664462e-06	6.882146715256878e-06	4.0726640488098395e-10	
926.0000675521785	6.777281505813656e-06	6.776880855329965e-06	4.0110312937926715e-10	
940.3484535822448	6.673627281291036e-06	6.673232681964405e-06	3.950315820018143e-10	
954.9191680860141	6.571565629845963e-06	6.571176992160569e-06	3.8905046849894537e-10	
969.715656046784	6.4710717553607e-06	6.470688991038745e-06	3.8315850954835254e-10	
984.7414158279239	6.3721212625505415e-06	6.371744284539186e-06	3.7735444074668366e-10	
1000.0	6.27469014982442e-06	6.274318872282669e-06	3.716370125804893e-10	


==> data/fig_iss_ph2_orig.dat <==
rom_dim	fom_evals	rel_err	
2.0	7.0	0.62459677819	
4.0	11.0	0.506693049872	
6.0	17.0	0.504626432296	
8.0	26.0	0.0399269706127	
10.0	36.0	0.0381570876254	
12.0	37.0	0.0257885669708	
14.0	53.0	0.0249631201751	
16.0	50.0	0.0154351010903	
18.0	61.0	0.00748005302933	
20.0	66.0	0.00709690824867	
22.0	72.0	0.0065768190673	
24.0	78.0	0.0035556070232	
26.0	73.0	0.00322065332671	
28.0	88.0	0.00319871630125	
30.0	89.0	0.00176203601356	
32.0	105.0	0.00271390476371	
34.0	99.0	0.00113184451938	
36.0	91.0	0.00143351658656	
38.0	107.0	0.00133729139023	
40.0	115.0	0.00132628567584	
42.0	100.0	0.000361438947164	
44.0	123.0	0.000562838795744	
46.0	120.0	0.000270030015188	
48.0	113.0	0.000264293731525	
50.0	121.0	0.000203791991286	


==> data/fig_iss_quadvf.dat <==
rom_dim	fom_evals	rel_err	
2.0	100.0	0.9313202053307175	
4.0	100.0	0.7881097644171807	
6.0	100.0	0.07312476784936697	
8.0	100.0	0.07795104553123554	
10.0	100.0	0.058297371643152164	
12.0	100.0	0.07109607322961378	
14.0	100.0	0.027423453103090138	
16.0	100.0	0.019566281361260554	
18.0	100.0	0.01545817133122718	
20.0	100.0	0.014930675806522622	
22.0	100.0	0.014450917053245877	
24.0	100.0	0.007438717588915349	
26.0	100.0	0.005693733000240888	
28.0	100.0	0.0054707872789871905	
30.0	100.0	0.005052612200957756	
32.0	100.0	0.004736614860195681	
34.0	100.0	0.004692016207619242	
36.0	100.0	0.003845281653952457	
38.0	100.0	0.0056024326519626185	
40.0	100.0	0.004419968959136678	
42.0	100.0	0.004341634317013814	
44.0	100.0	0.004370789777163653	
46.0	100.0	0.004393640964224352	
48.0	100.0	0.004419692280434197	
50.0	100.0	0.00442532932386627	


==> data/fig_iss_quadvf_02.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.6245990372827925	nan	


==> data/fig_iss_quadvf_04.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.370231652619781	nan	


==> data/fig_iss_quadvf_06.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.06066457360199499	nan	


==> data/fig_iss_quadvf_08.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.05721986031678895	nan	


==> data/fig_iss_quadvf_10.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.04659056588702931	nan	


==> data/fig_iss_quadvf_12.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.03185200443206766	nan	


==> data/fig_iss_quadvf_14.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.014741714254102768	nan	


==> data/fig_iss_quadvf_16.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0138020401113435	nan	


==> data/fig_iss_quadvf_18.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.011256558954332065	nan	


==> data/fig_iss_quadvf_20.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.006415828551611292	nan	


==> data/fig_iss_quadvf_22.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0063225919190793515	nan	


==> data/fig_iss_quadvf_24.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.00408521292747769	nan	


==> data/fig_iss_quadvf_26.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0030758916552574324	nan	


==> data/fig_iss_quadvf_28.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0026798533441888457	nan	


==> data/fig_iss_quadvf_28_L1.00.dat <==
N	rel_err	
50.0	2.05524521371	
60.0	0.105873582066	
70.0	0.690890455919	
80.0	0.476766616817	
90.0	0.106214026966	
100.0	1.76844567153	
110.0	0.486794781644	
120.0	0.0607174080605	
130.0	0.295612951266	
140.0	0.343966781699	
150.0	0.458024466604	
160.0	0.497789160161	
170.0	0.262295625298	
180.0	0.0474655142789	
190.0	0.193845952972	
200.0	0.309229107641	
210.0	0.521038218218	
220.0	0.437726513695	
230.0	0.239824127228	
240.0	0.050943378798	
250.0	0.184274972773	
260.0	0.344459664449	
270.0	0.360247034864	
280.0	0.369472489205	
290.0	0.18861676748	
300.0	0.0460252278546	
310.0	0.132795789995	
320.0	0.13089406676	
330.0	0.545928233817	
340.0	0.789283980419	
350.0	0.31692257882	
360.0	0.0443733783793	
370.0	0.0674565359742	
380.0	0.162756434475	
390.0	0.307238070649	
400.0	0.209782244442	
410.0	0.104690541175	
420.0	0.0701768552263	
430.0	0.262259497069	
440.0	0.219432927117	
450.0	0.19998589646	
460.0	0.121661966255	
470.0	0.0605551111461	
480.0	0.0347362354743	
490.0	0.0944532668327	
500.0	0.135538571826	
510.0	0.10415005981	
520.0	0.275139058473	
530.0	0.0675500579228	
540.0	0.0407562364985	
550.0	0.0662392604705	
560.0	0.0721234749862	
570.0	0.053785688542	
580.0	0.0432411888836	
590.0	0.0304142810869	
600.0	0.00860501828759	
610.0	0.0182072462854	
620.0	0.0146645782564	
630.0	0.0615898314468	
640.0	0.0188026649888	
650.0	0.00801136506601	
660.0	0.00983254215745	
670.0	0.00662095420395	
680.0	0.00795719220315	
690.0	0.0143057992252	
700.0	0.00802754647936	
710.0	0.00467413557618	
720.0	0.00651258109478	
730.0	0.0165247092364	
740.0	0.0122658128655	
750.0	0.00535804209879	
760.0	0.00533485351104	
770.0	0.00795755009901	
780.0	0.00969811441091	
790.0	0.0108019011264	
800.0	0.0102982655449	
810.0	0.0148118376558	
820.0	0.00560278214312	
830.0	0.00413632544319	
840.0	0.00545292637004	
850.0	0.00702653628154	
860.0	0.00861728359484	
870.0	0.00666719584643	
880.0	0.00771272989478	
890.0	0.00577504361182	
900.0	0.0030678257627	
910.0	0.00348709753575	
920.0	0.00661140164928	
930.0	0.00750796745804	
940.0	0.00593235217537	
950.0	0.00829778726738	
960.0	0.00702144794791	
970.0	0.00350919082303	
980.0	0.00371425217103	
990.0	0.00428137377642	
1000.0	0.00464791799447	
1010.0	0.00571920540237	
1020.0	0.00922002309268	
1030.0	0.00750710492498	
1040.0	0.0050665133272	
1050.0	0.00286043655789	
1060.0	0.0038016728725	
1070.0	0.00343293919303	
1080.0	0.00448072286186	
1090.0	0.00611960758164	
1100.0	0.00748724168522	
1110.0	0.00562402121054	
1120.0	0.00396771492442	
1130.0	0.00209266230639	
1140.0	0.00281849799215	
1150.0	0.0034068915601	
1160.0	0.00532492013696	
1170.0	0.0073772166168	
1180.0	0.00642842228664	
1190.0	0.00531194834637	
1200.0	0.00232483947501	
1210.0	0.00238231021208	
1220.0	0.00328144213685	
1230.0	0.00558039821639	
1240.0	0.00667838145856	
1250.0	0.00684076446743	
1260.0	0.00518202661333	
1270.0	0.00316872828593	
1280.0	0.00243886114866	
1290.0	0.00319747239689	
1300.0	0.00394461419093	
1310.0	0.00575085785636	
1320.0	0.00710962949954	
1330.0	0.00561717598171	
1340.0	0.00468738577976	
1350.0	0.00286562928843	
1360.0	0.00445292406944	
1370.0	0.0032741610878	
1380.0	0.00481471966752	
1390.0	0.00685086506795	
1400.0	0.00666615881202	
1410.0	0.00435965004012	
1420.0	0.00255854275804	
1430.0	0.00222586462378	
1440.0	0.00284605987271	
1450.0	0.0039849240666	
1460.0	0.00603113585628	
1470.0	0.00688707024354	
1480.0	0.00489394553544	
1490.0	0.0035742290868	
1500.0	0.00212496657642	
1510.0	0.00221160842013	
1520.0	0.00323785694831	
1530.0	0.00605545416126	
1540.0	0.00664296433219	
1550.0	0.00567014878789	
1560.0	0.00379990605567	
1570.0	0.00336328966453	
1580.0	0.00202208267099	
1590.0	0.00254683743121	
1600.0	0.00411693720191	
1610.0	0.00663169809537	
1620.0	0.00584202714723	
1630.0	0.00429308444686	
1640.0	0.00368849609021	
1650.0	0.00259723284582	
1660.0	0.00273024307008	
1670.0	0.00317596371671	
1680.0	0.00505853465624	
1690.0	0.00590792702293	
1700.0	0.0046728903092	
1710.0	0.00376412617728	
1720.0	0.00230488912658	
1730.0	0.00203875889095	
1740.0	0.00251052712135	
1750.0	0.0047030101376	
1760.0	0.00570094609988	
1770.0	0.00499740493339	
1780.0	0.00377769050838	
1790.0	0.00267727171106	
1800.0	0.00209109606257	
1810.0	0.00219790478282	
1820.0	0.00371305996578	
1830.0	0.00582818848641	
1840.0	0.00531316512677	
1850.0	0.0040905323997	
1860.0	0.00309936154945	
1870.0	0.00302924598678	
1880.0	0.00216054093538	
1890.0	0.00265330617462	
1900.0	0.00425575243067	
1910.0	0.005805341584	
1920.0	0.00438283968381	
1930.0	0.00342324866121	
1940.0	0.00298214407416	
1950.0	0.00212590556827	
1960.0	0.00287969799129	
1970.0	0.00330259244697	
1980.0	0.00495689634018	
1990.0	0.00505268106625	


==> data/fig_iss_quadvf_28_L1.dat <==
N	rel_err	
50.0	2.05524521371	
60.0	0.105873582066	
70.0	0.690890455919	
80.0	0.476766616817	
90.0	0.106214026966	
100.0	1.76844567153	
110.0	0.486794781644	
120.0	0.0607174080605	
130.0	0.295612951266	
140.0	0.343966781699	
150.0	0.458024466604	
160.0	0.497789160161	
170.0	0.262295625298	
180.0	0.0474655142789	
190.0	0.193845952972	
200.0	0.309229107641	
210.0	0.521038218218	
220.0	0.437726513695	
230.0	0.239824127228	
240.0	0.050943378798	
250.0	0.184274972773	
260.0	0.344459664449	
270.0	0.360247034864	
280.0	0.369472489205	
290.0	0.18861676748	
300.0	0.0460252278546	
310.0	0.132795789995	
320.0	0.13089406676	
330.0	0.545928233817	
340.0	0.789283980419	
350.0	0.31692257882	
360.0	0.0443733783793	
370.0	0.0674565359742	
380.0	0.162756434475	
390.0	0.307238070649	
400.0	0.209782244442	
410.0	0.104690541175	
420.0	0.0701768552263	
430.0	0.262259497069	
440.0	0.219432927117	
450.0	0.19998589646	
460.0	0.121661966255	
470.0	0.0605551111461	
480.0	0.0347362354743	
490.0	0.0944532668327	
500.0	0.135538571826	
510.0	0.10415005981	
520.0	0.275139058473	
530.0	0.0675500579228	
540.0	0.0407562364985	
550.0	0.0662392604705	
560.0	0.0721234749862	
570.0	0.053785688542	
580.0	0.0432411888836	
590.0	0.0304142810869	
600.0	0.00860501828759	
610.0	0.0182072462854	
620.0	0.0146645782564	
630.0	0.0615898314468	
640.0	0.0188026649888	
650.0	0.00801136506601	
660.0	0.00983254215745	
670.0	0.00662095420395	
680.0	0.00795719220315	
690.0	0.0143057992252	
700.0	0.00802754647936	
710.0	0.00467413557618	
720.0	0.00651258109478	
730.0	0.0165247092364	
740.0	0.0122658128655	
750.0	0.00535804209879	
760.0	0.00533485351104	
770.0	0.00795755009901	
780.0	0.00969811441091	
790.0	0.0108019011264	
800.0	0.0102982655449	
810.0	0.0148118376558	
820.0	0.00560278214312	
830.0	0.00413632544319	
840.0	0.00545292637004	
850.0	0.00702653628154	
860.0	0.00861728359484	
870.0	0.00666719584643	
880.0	0.00771272989478	
890.0	0.00577504361182	
900.0	0.0030678257627	
910.0	0.00348709753575	
920.0	0.00661140164928	
930.0	0.00750796745804	
940.0	0.00593235217537	
950.0	0.00829778726738	
960.0	0.00702144794791	
970.0	0.00350919082303	
980.0	0.00371425217103	
990.0	0.00428137377642	
1000.0	0.00464791799447	
1010.0	0.00571920540237	
1020.0	0.00922002309268	
1030.0	0.00750710492498	
1040.0	0.0050665133272	
1050.0	0.00286043655789	
1060.0	0.0038016728725	
1070.0	0.00343293919303	
1080.0	0.00448072286186	
1090.0	0.00611960758164	
1100.0	0.00748724168522	
1110.0	0.00562402121054	
1120.0	0.00396771492442	
1130.0	0.00209266230639	
1140.0	0.00281849799215	
1150.0	0.0034068915601	
1160.0	0.00532492013696	
1170.0	0.0073772166168	
1180.0	0.00642842228664	
1190.0	0.00531194834637	
1200.0	0.00232483947501	
1210.0	0.00238231021208	
1220.0	0.00328144213685	
1230.0	0.00558039821639	
1240.0	0.00667838145856	
1250.0	0.00684076446743	
1260.0	0.00518202661333	
1270.0	0.00316872828593	
1280.0	0.00243886114866	
1290.0	0.00319747239689	
1300.0	0.00394461419093	
1310.0	0.00575085785636	
1320.0	0.00710962949954	
1330.0	0.00561717598171	
1340.0	0.00468738577976	
1350.0	0.00286562928843	
1360.0	0.00445292406944	
1370.0	0.0032741610878	
1380.0	0.00481471966752	
1390.0	0.00685086506795	
1400.0	0.00666615881202	
1410.0	0.00435965004012	
1420.0	0.00255854275804	
1430.0	0.00222586462378	
1440.0	0.00284605987271	
1450.0	0.0039849240666	
1460.0	0.00603113585628	
1470.0	0.00688707024354	
1480.0	0.00489394553544	
1490.0	0.0035742290868	
1500.0	0.00212496657642	
1510.0	0.00221160842013	
1520.0	0.00323785694831	
1530.0	0.00605545416126	
1540.0	0.00664296433219	
1550.0	0.00567014878789	
1560.0	0.00379990605567	
1570.0	0.00336328966453	
1580.0	0.00202208267099	
1590.0	0.00254683743121	
1600.0	0.00411693720191	
1610.0	0.00663169809537	
1620.0	0.00584202714723	
1630.0	0.00429308444686	
1640.0	0.00368849609021	
1650.0	0.00259723284582	
1660.0	0.00273024307008	
1670.0	0.00317596371671	
1680.0	0.00505853465624	
1690.0	0.00590792702293	
1700.0	0.0046728903092	
1710.0	0.00376412617728	
1720.0	0.00230488912658	
1730.0	0.00203875889095	
1740.0	0.00251052712135	
1750.0	0.0047030101376	
1760.0	0.00570094609988	
1770.0	0.00499740493339	
1780.0	0.00377769050838	
1790.0	0.00267727171106	
1800.0	0.00209109606257	
1810.0	0.00219790478282	
1820.0	0.00371305996578	
1830.0	0.00582818848641	
1840.0	0.00531316512677	
1850.0	0.0040905323997	
1860.0	0.00309936154945	
1870.0	0.00302924598678	
1880.0	0.00216054093538	
1890.0	0.00265330617462	
1900.0	0.00425575243067	
1910.0	0.005805341584	
1920.0	0.00438283968381	
1930.0	0.00342324866121	
1940.0	0.00298214407416	
1950.0	0.00212590556827	
1960.0	0.00287969799129	
1970.0	0.00330259244697	
1980.0	0.00495689634018	
1990.0	0.00505268106625	


==> data/fig_iss_quadvf_28_L10.00.dat <==
N	rel_err	
50.0	0.120940443398	
60.0	0.0591779591147	
70.0	0.0122516574464	
80.0	0.0190527329163	
90.0	0.00572597629817	
100.0	0.00547078743946	
110.0	0.00762382744321	
120.0	0.00694645468425	
130.0	0.0037386528186	
140.0	0.00637218763993	
150.0	0.00530848478579	
160.0	0.00356800540841	
170.0	0.0051754067389	
180.0	0.0047098711024	
190.0	0.00223232238397	
200.0	0.00488000580669	
210.0	0.00404802524337	
220.0	0.0021177878047	
230.0	0.00415925417647	
240.0	0.00309220610996	
250.0	0.00315870189804	
260.0	0.00433176501056	
270.0	0.00395957415024	
280.0	0.00269661420486	
290.0	0.00315764991035	
300.0	0.00343556019009	
310.0	0.00328493060084	
320.0	0.00279095604063	
330.0	0.00314634028855	
340.0	0.00288655755339	
350.0	0.00280792135791	
360.0	0.00280211929109	
370.0	0.00280622370882	
380.0	0.00272240253521	
390.0	0.00274164561364	
400.0	0.00277228867068	
410.0	0.00269474443983	
420.0	0.00275130186132	
430.0	0.00283848298318	
440.0	0.00270794941279	
450.0	0.00270718531229	
460.0	0.00269590582301	
470.0	0.00270142447534	
480.0	0.00269720801454	
490.0	0.00199483802577	
500.0	0.00281382341066	
510.0	0.0027025107788	
520.0	0.00269000659233	
530.0	0.00269103319514	
540.0	0.00269412217413	
550.0	0.00268835764391	
560.0	0.00268888276703	
570.0	0.00268764438902	
580.0	0.00268815234633	
590.0	0.00281057968304	
600.0	0.00268986851735	
610.0	0.00268488626547	
620.0	0.00268242044017	
630.0	0.00268777947797	
640.0	0.00268314317123	
650.0	0.00268352228852	
660.0	0.00280808785103	
670.0	0.00236143602156	
680.0	0.00268167931649	
690.0	0.00268406445628	
700.0	0.00268354936803	
710.0	0.00268168682922	
720.0	0.00268359773152	
730.0	0.00268215117558	
740.0	0.0026825552446	
750.0	0.0026827585614	
760.0	0.00268316363732	
770.0	0.00268230352116	
780.0	0.00268204971721	
790.0	0.00268290240518	
800.0	0.00268179628477	
810.0	0.00268262437182	
820.0	0.00268172452116	
830.0	0.00268260506049	
840.0	0.00268171350704	
850.0	0.00268168163849	
860.0	0.00268217247823	
870.0	0.0026814187861	
880.0	0.0026812783239	
890.0	0.00280573300351	
900.0	0.00268149273704	
910.0	0.00268058929557	
920.0	0.00268127341407	
930.0	0.00268097748725	
940.0	0.0026801184186	
950.0	0.00235808839567	
960.0	0.00268041870012	
970.0	0.0028048826782	
980.0	0.00268011387934	
990.0	0.00268048658834	
1000.0	0.00267985331115	
1010.0	0.00268007343922	
1020.0	0.00235760277294	
1030.0	0.0026797001701	
1040.0	0.00198350311381	
1050.0	0.00235728583986	
1060.0	0.0026798902548	
1070.0	0.00267977819583	
1080.0	0.00268001915277	
1090.0	0.00267983825114	
1100.0	0.00267976474284	
1110.0	0.00267989459726	
1120.0	0.00267970238561	
1130.0	0.00267984724058	
1140.0	0.00267967918237	
1150.0	0.00292469514423	
1160.0	0.00267975040198	
1170.0	0.00267966283024	
1180.0	0.00267976540006	
1190.0	0.00267963814285	
1200.0	0.0023569472255	
1210.0	0.00267949164807	
1220.0	0.00235697506647	
1230.0	0.00280410988632	
1240.0	0.00267952812453	
1250.0	0.00267955876803	
1260.0	0.00267937595442	
1270.0	0.00267940729356	
1280.0	0.0026794142104	
1290.0	0.00267935601619	
1300.0	0.00267926832822	
1310.0	0.00235672973806	
1320.0	0.00267927998761	
1330.0	0.00235660336951	
1340.0	0.00198292442285	
1350.0	0.00235658128404	
1360.0	0.00267925535753	
1370.0	0.00198286284939	
1380.0	0.00267925901546	
1390.0	0.00235654795498	
1400.0	0.0019828351902	
1410.0	0.00267924391303	
1420.0	0.00267921505354	
1430.0	0.0026792447462	
1440.0	0.00267920165863	
1450.0	0.00267923014441	
1460.0	0.0023565360912	
1470.0	0.00267922180882	
1480.0	0.00267921298806	
1490.0	0.00267920096346	
1500.0	0.00267921818456	
1510.0	0.00267919256059	
1520.0	0.00267919705432	
1530.0	0.00267914962994	
1540.0	0.00235652566018	
1550.0	0.00267915833116	
1560.0	0.00267916206124	
1570.0	0.00267918758257	
1580.0	0.00267915391342	
1590.0	0.00267914640725	
1600.0	0.00267915241508	
1610.0	0.00235647918429	
1620.0	0.00235645433968	
1630.0	0.00249637561058	
1640.0	0.0028038400713	
1650.0	0.0026791182334	
1660.0	0.00267914901174	
1670.0	0.00235645947821	
1680.0	0.00249634128565	
1690.0	0.00267911845161	
1700.0	0.00235645715614	
1710.0	0.00280381394403	
1720.0	0.00267912562205	
1730.0	0.00267912813879	
1740.0	0.00267911370208	
1750.0	0.00267912576096	
1760.0	0.00292396711099	
1770.0	0.0026791194043	
1780.0	0.00267910866928	
1790.0	0.00198269008606	
1800.0	0.00267911547986	
1810.0	0.0026791162485	
1820.0	0.00267911734029	
1830.0	0.00280382111928	
1840.0	0.00267911581469	
1850.0	0.00267910364612	
1860.0	0.00280382226189	
1870.0	0.00267910913833	
1880.0	0.00267910630581	
1890.0	0.0026791144491	
1900.0	0.00267910967678	
1910.0	0.00267910715137	
1920.0	0.0023564350693	
1930.0	0.00235643780296	
1940.0	0.0026790969733	
1950.0	0.00267910722902	
1960.0	0.00267910701001	
1970.0	0.00267910167078	
1980.0	0.00267910685542	
1990.0	0.00267910677238	


==> data/fig_iss_quadvf_28_L10.dat <==
N	rel_err	
25.0	0.411276746863	
26.0	0.374333928344	
27.0	0.453723336458	
28.0	0.573535478183	
29.0	0.69955335209	
30.0	0.0781871490056	
31.0	0.096587183624	
32.0	0.491626560891	
33.0	0.292183508942	
34.0	0.391686307575	
35.0	0.0716019405653	
36.0	0.0424650466606	
37.0	0.0837694638096	
38.0	0.109824982108	
39.0	0.345978799241	
40.0	0.342370559285	
41.0	0.17199672909	
42.0	0.056551476016	
43.0	0.135951440895	
44.0	0.456605176033	
45.0	0.318663355972	
46.0	0.150442608367	
47.0	0.100563263175	
48.0	0.0414692851864	
49.0	0.0765795888558	
50.0	0.120940443398	
51.0	0.320922342015	
52.0	0.451170883367	
53.0	0.12662873856	
54.0	0.0242186182743	
55.0	0.045810460216	
56.0	0.0812549978728	
57.0	0.0898339390366	
58.0	0.108310770808	
59.0	0.0449911883051	
60.0	0.0591779591147	
61.0	0.0342671883113	
62.0	0.0229179483461	
63.0	0.0662418731412	
64.0	0.0538594951742	
65.0	0.0281398161846	
66.0	0.0167141179048	
67.0	0.00849071556152	
68.0	0.0121539800361	
69.0	0.0138915260334	
70.0	0.0122516574464	
71.0	0.0216850558295	
72.0	0.00605089285029	
73.0	0.0114304822764	
74.0	0.0167739226284	
75.0	0.0103522880068	
76.0	0.00643246712763	
77.0	0.00945926051298	
78.0	0.00578526022069	
79.0	0.00831696380442	
80.0	0.0190527329163	
81.0	0.0138300022336	
82.0	0.0109675074291	
83.0	0.00833077992666	
84.0	0.00725719807898	
85.0	0.0116233311123	
86.0	0.00730494873628	
87.0	0.0143613486674	
88.0	0.0102823819646	
89.0	0.00935418994558	
90.0	0.00572597629817	
91.0	0.00455633954663	
92.0	0.00885189988016	
93.0	0.00768684032918	
94.0	0.00613666809723	
95.0	0.00992715406451	
96.0	0.00830435981913	
97.0	0.00837758546256	
98.0	0.00542377962794	
99.0	0.00626125799053	
100.0	0.00547078743946	
101.0	0.00647205007084	
102.0	0.00938703499639	
103.0	0.00979826371577	
104.0	0.0101031171161	
105.0	0.00837631942539	
106.0	0.00735591388178	
107.0	0.00341223639038	
108.0	0.003802582945	
109.0	0.00702266641933	
110.0	0.00762382744321	
111.0	0.00927082405329	
112.0	0.00813679161217	
113.0	0.00712787681553	
114.0	0.00268108577709	
115.0	0.00324894261664	
116.0	0.00521744754225	
117.0	0.00546876839758	
118.0	0.00732756809248	
119.0	0.00843353311977	
120.0	0.00694645468425	
121.0	0.00279447928281	
122.0	0.00263371939399	
123.0	0.00432870113404	
124.0	0.00484791973513	
125.0	0.00678001462955	
126.0	0.00809449558434	
127.0	0.00680799075571	
128.0	0.00407476155528	
129.0	0.00233449626388	
130.0	0.0037386528186	
131.0	0.00423797346634	
132.0	0.00584333791688	
133.0	0.00700341170615	
134.0	0.00699225455943	
135.0	0.00480695493215	
136.0	0.00294508326184	
137.0	0.0043404386837	
138.0	0.00430018189019	
139.0	0.00474264699751	
140.0	0.00637218763993	
141.0	0.00758549218075	
142.0	0.00556599315467	
143.0	0.00383901624663	
144.0	0.00414036675945	
145.0	0.00383788158015	
146.0	0.00462613698257	
147.0	0.00550677517031	
148.0	0.00670223009685	
149.0	0.00633738644274	
150.0	0.00530848478579	
151.0	0.00284876610802	
152.0	0.00358503336709	
153.0	0.00368678751951	
154.0	0.00459793662052	
155.0	0.00698965769212	
156.0	0.00672000983944	
157.0	0.00528476605167	
158.0	0.00493870695114	
159.0	0.00393179031755	
160.0	0.00356800540841	
161.0	0.0027653151017	
162.0	0.00437644649843	
163.0	0.00651436881308	
164.0	0.00594096558341	
165.0	0.00478439309167	
166.0	0.00393765479217	
167.0	0.00305976585003	
168.0	0.00391641461811	
169.0	0.00336290328583	
170.0	0.0051754067389	
171.0	0.00623328641236	
172.0	0.00540572989378	
173.0	0.0043026229527	
174.0	0.00334815563308	
175.0	0.00287057671714	
176.0	0.00286279809379	
177.0	0.00429671756109	
178.0	0.00573398023079	
179.0	0.00606361374252	
180.0	0.0047098711024	
181.0	0.0038504005796	
182.0	0.0021868472403	
183.0	0.00241805177764	
184.0	0.00298754469663	
185.0	0.0047891897086	
186.0	0.00610756354725	
187.0	0.00526851742864	
188.0	0.00407260223976	
189.0	0.00308217296805	
190.0	0.00223232238397	
191.0	0.00240687785919	
192.0	0.00366634028171	
193.0	0.00567457012927	
194.0	0.00588713522669	
195.0	0.00386549344366	
196.0	0.00295027046489	
197.0	0.00294821199404	
198.0	0.0022315536487	
199.0	0.00360382577492	
200.0	0.00488000580669	
201.0	0.00575675365528	
202.0	0.00506097563601	
203.0	0.00398016495867	
204.0	0.00253050127724	
205.0	0.00212555468698	
206.0	0.00301890984833	
207.0	0.00333175488822	
208.0	0.00565342438064	
209.0	0.00657665049242	
210.0	0.00404802524337	
211.0	0.00290097725766	
212.0	0.00267629243555	
213.0	0.00207853799463	
214.0	0.00255895639316	
215.0	0.00429656760974	
216.0	0.013208806487	
217.0	0.00476896611686	
218.0	0.00317962257286	
219.0	0.00252715529737	
220.0	0.0021177878047	
221.0	0.00341002044508	
222.0	0.00377864592924	
223.0	0.00515647766558	
224.0	0.00550155492069	
225.0	0.00350557662662	
226.0	0.00275421205884	
227.0	0.00229016180619	
228.0	0.00209720263621	
229.0	0.0031855539319	
230.0	0.00415925417647	
231.0	0.00689922715967	
232.0	0.00523801878735	
233.0	0.00294828134599	
234.0	0.00352712299528	
235.0	0.00309603936644	
236.0	0.00315781154602	
237.0	0.00362267128699	
238.0	0.00462079935169	
239.0	0.00670554151074	
240.0	0.00309220610996	
241.0	0.00350810768503	
242.0	0.00293037859821	
243.0	0.00323965946471	
244.0	0.00326849643735	
245.0	0.00416502411964	
246.0	0.00354688169583	
247.0	0.00461068656191	
248.0	0.00281485205889	
249.0	0.00246005540008	
250.0	0.00315870189804	
251.0	0.00327328546662	
252.0	0.00380323415954	
253.0	0.00626294103229	
254.0	0.00863581161798	
255.0	0.00392888846137	
256.0	0.00307825041663	
257.0	0.00274284164729	
258.0	0.00271014481379	
259.0	0.00346806056868	
260.0	0.00433176501056	
261.0	0.00934514828447	
262.0	0.00532024643971	
263.0	0.00375442381169	
264.0	0.00351276473872	
265.0	0.00335999185795	
266.0	0.00328349234882	
267.0	0.00374016324857	
268.0	0.00472834612435	
269.0	0.0044736692718	
270.0	0.00395957415024	
271.0	0.00340240847512	
272.0	0.00341519368873	
273.0	0.00212200671347	
274.0	0.00348999416328	
275.0	0.00383192158068	
276.0	0.00372686990665	
277.0	0.00338805229175	
278.0	0.00356878548918	
279.0	0.00336069920553	
280.0	0.00269661420486	
281.0	0.00268154988902	
282.0	0.00361080634875	
283.0	0.00346712608481	
284.0	0.00308124076123	
285.0	0.00329048216428	
286.0	0.00341398316051	
287.0	0.00351510002807	
288.0	0.00209874265583	
289.0	0.00301136126119	
290.0	0.00315764991035	
291.0	0.002834503068	
292.0	0.00366058193101	
293.0	0.00357100076829	
294.0	0.00218222976245	
295.0	0.00226105878303	
296.0	0.0035153481722	
297.0	0.00334366976103	
298.0	0.00281747228907	
299.0	0.00284295357871	
300.0	0.00343556019009	
301.0	0.00337305866311	
302.0	0.00211083859859	
303.0	0.00340357842869	
304.0	0.00304083831394	
305.0	0.00335573441456	
306.0	0.00328307311009	
307.0	0.00313936315053	
308.0	0.0034873423615	
309.0	0.00333007718278	
310.0	0.00328493060084	
311.0	0.00303588808995	
312.0	0.00299791720798	
313.0	0.00278363928821	
314.0	0.00291083932763	
315.0	0.00338758215496	
316.0	0.00322038638254	
317.0	0.00316346093675	
318.0	0.00303041008193	
319.0	0.00289012070503	
320.0	0.00279095604063	
321.0	0.00280761989298	
322.0	0.00310931322704	
323.0	0.00325496735632	
324.0	0.00201386609117	
325.0	0.00302812912145	
326.0	0.00289370297105	
327.0	0.00280801407978	
328.0	0.00279419789503	
329.0	0.00294790696003	
330.0	0.00314634028855	
331.0	0.00310400682492	
332.0	0.00302195064186	
333.0	0.00303202899319	
334.0	0.00279882727448	
335.0	0.0027676553451	
336.0	0.0028349824042	
337.0	0.00304716535524	
338.0	0.00301884609024	
339.0	0.00296034840755	
340.0	0.00288655755339	
341.0	0.0028231911273	
342.0	0.00277365477632	
343.0	0.00280296877459	
344.0	0.00291889106643	
345.0	0.00295263723509	
346.0	0.00290063641906	
347.0	0.00287311666397	
348.0	0.00282521443063	
349.0	0.00279728038232	
350.0	0.00280792135791	
351.0	0.00285919242495	
352.0	0.00285181101729	
353.0	0.0028379868122	
354.0	0.00285352934251	
355.0	0.00282550134462	
356.0	0.0027933279969	
357.0	0.00279311546041	
358.0	0.00281569158143	
359.0	0.00281070016159	
360.0	0.00280211929109	
361.0	0.00281556517056	
362.0	0.00282040083132	
363.0	0.00280430886795	
364.0	0.0027929287148	
365.0	0.00278324388944	
366.0	0.00277047150311	
367.0	0.00277342531783	
368.0	0.00308894098816	
369.0	0.00308238782863	
370.0	0.00280622370882	
371.0	0.00278252195513	
372.0	0.00275619901217	
373.0	0.00273541574039	
374.0	0.00273690143797	
375.0	0.00276226990187	
376.0	0.00293874698472	
377.0	0.00280874974338	
378.0	0.00279605454607	
379.0	0.00288748670151	
380.0	0.00272240253521	
381.0	0.00271793980861	
382.0	0.00273546915424	
383.0	0.00276540692893	
384.0	0.00279526527997	
385.0	0.0026044583849	
386.0	0.00277173655486	
387.0	0.00271852568537	
388.0	0.00270465926553	
389.0	0.00271410852508	
390.0	0.00274164561364	
391.0	0.00277656389927	
392.0	0.00280271421572	
393.0	0.00242013651188	
394.0	0.00272144059183	
395.0	0.00270014989936	
396.0	0.00269918977777	
397.0	0.00271322088269	
398.0	0.00275354924598	
399.0	0.00243333935197	
400.0	0.00277228867068	
401.0	0.00272743520146	
402.0	0.00270489761444	
403.0	0.00269875911643	
404.0	0.00270665119688	
405.0	0.00273561952617	
406.0	0.00242412520871	
407.0	0.00277202015802	
408.0	0.0027303655332	
409.0	0.00270271429789	
410.0	0.00269474443983	
411.0	0.00269981430917	
412.0	0.00272595057952	
413.0	0.00276740438114	
414.0	0.00276787509418	
415.0	0.00273364107665	
416.0	0.00283343398954	
417.0	0.00269596712608	
418.0	0.00269615675859	
419.0	0.00271235830972	
420.0	0.00275130186132	
421.0	0.00276549742282	
422.0	0.00273769767678	
423.0	0.00271421799464	
424.0	0.00270302779461	
425.0	0.0027004087612	
426.0	0.00270841268754	
427.0	0.00273409383967	
428.0	0.00274325184839	
429.0	0.00272691215386	
430.0	0.00283848298318	
431.0	0.00270526115197	
432.0	0.00270357103987	
433.0	0.00270822833155	
434.0	0.00238339424269	
435.0	0.00272734757344	
436.0	0.00238422944826	
437.0	0.00270444196328	
438.0	0.00270072413377	
439.0	0.00270155671205	
440.0	0.00270794941279	
441.0	0.0023816265488	
442.0	0.00252953798737	
443.0	0.00271422167654	
444.0	0.0027041055315	
445.0	0.0026998733461	
446.0	0.00282554350922	
447.0	0.00237711760142	
448.0	0.00271330777021	
449.0	0.00271361580633	
450.0	0.00270718531229	
451.0	0.00270112266473	
452.0	0.00269761766183	
453.0	0.00269707421783	
454.0	0.00237237606567	
455.0	0.00270427791792	
456.0	0.00270618781667	
457.0	0.00270421367322	
458.0	0.00269969699058	
459.0	0.00269691636578	
460.0	0.00269590582301	
461.0	0.00269804383871	
462.0	0.00270188224104	
463.0	0.00270368862901	
464.0	0.0027020734508	
465.0	0.00270073330709	
466.0	0.0026991029	
467.0	0.00269878146861	
468.0	0.00270018555326	
469.0	0.00270202425931	
470.0	0.00270142447534	
471.0	0.00269900459971	
472.0	0.00269752984255	
473.0	0.00269752262427	
474.0	0.00269921564874	
475.0	0.00270118198644	
476.0	0.00282726786218	
477.0	0.00282476805361	
478.0	0.00269751507985	
479.0	0.00269646111665	
480.0	0.00269720801454	
481.0	0.00270034793496	
482.0	0.00283064335307	
483.0	0.00270369774627	
484.0	0.00270028188859	
485.0	0.00269767385803	
486.0	0.00269644485684	
487.0	0.00269789250078	
488.0	0.00251772343512	
489.0	0.002707340355	
490.0	0.00199483802577	
491.0	0.00269618729845	
492.0	0.00269270305752	
493.0	0.00269269903063	
494.0	0.00269447919786	
495.0	0.00269985659261	
496.0	0.00270616137555	
497.0	0.00270363613775	
498.0	0.00282001625437	
499.0	0.00268983464408	
500.0	0.00281382341066	
501.0	0.00269162205038	
502.0	0.00269671768536	
503.0	0.00237537902101	
504.0	0.0023752217599	
505.0	0.0026963339712	
506.0	0.00268999065405	
507.0	0.00268814720836	
508.0	0.00268995520518	
509.0	0.00269485287326	
510.0	0.0027025107788	
511.0	0.00270414409938	
512.0	0.00269579844565	
513.0	0.00268842600894	
514.0	0.00292969169426	
515.0	0.00268702576506	
516.0	0.00269112514884	
517.0	0.0026971498936	
518.0	0.00270132894844	
519.0	0.00236994292476	
520.0	0.00269000659233	
521.0	0.00268691968732	
522.0	0.00268697716518	
523.0	0.0026903402821	
524.0	0.00269623142279	
525.0	0.00237272132537	
526.0	0.00269764618177	
527.0	0.00269256569524	
528.0	0.00268931057462	
529.0	0.00268890083008	
530.0	0.00269103319514	
531.0	0.00269491783769	
532.0	0.00282332354942	
533.0	0.00282126979999	
534.0	0.00269166196042	
535.0	0.00268906052882	
536.0	0.00268872484483	
537.0	0.00236610982821	
538.0	0.00236780064099	
539.0	0.00269553454441	
540.0	0.00269412217413	
541.0	0.00269123165422	
542.0	0.00281340334124	
543.0	0.0026882978504	
544.0	0.00268969094166	
545.0	0.00269246258663	
546.0	0.00282038667265	
547.0	0.00269376356844	
548.0	0.00269124133609	
549.0	0.00268907007126	
550.0	0.00268835764391	
551.0	0.00268911527021	
552.0	0.00269045187699	
553.0	0.00269131472286	
554.0	0.00269090143142	
555.0	0.00268946102196	
556.0	0.00268814125601	
557.0	0.00268686648931	
558.0	0.00268710037003	
559.0	0.00236410522827	
560.0	0.00268888276703	
561.0	0.00268872060301	
562.0	0.00236580112831	
563.0	0.00281291891703	
564.0	0.00281249023565	
565.0	0.00268759717294	
566.0	0.00281369096923	
567.0	0.00236458578282	
568.0	0.0023648411034	
569.0	0.00281197145103	
570.0	0.00268764438902	
571.0	0.00281294843	
572.0	0.0023647783301	
573.0	0.00268878940061	
574.0	0.00236375758536	
575.0	0.00281161276194	
576.0	0.00268627416288	
577.0	0.00268665748245	
578.0	0.00268759048505	
579.0	0.00268832370483	
580.0	0.00268815234633	
581.0	0.00236321020777	
582.0	0.00268702182478	
583.0	0.00268656424946	
584.0	0.00268710689768	
585.0	0.00281298021046	
586.0	0.0025062110091	
587.0	0.00268917963996	
588.0	0.00268748242052	
589.0	0.00268618154271	
590.0	0.00281057968304	
591.0	0.00268711223159	
592.0	0.00268890750077	
593.0	0.00269047251338	
594.0	0.00236529499903	
595.0	0.00268657354569	
596.0	0.00268418930976	
597.0	0.00268385776348	
598.0	0.00268493644322	
599.0	0.00268718836586	
600.0	0.00268986851735	
601.0	0.00199021671334	
602.0	0.00268762252138	
603.0	0.00268418632535	
604.0	0.00268285404987	
605.0	0.00280777823722	
606.0	0.00236294063231	
607.0	0.00250510909183	
608.0	0.00269054680704	
609.0	0.00281407233517	
610.0	0.00268488626547	
611.0	0.00268244094724	
612.0	0.00280670947481	
613.0	0.00280840271976	
614.0	0.00293155787362	
615.0	0.00268876706895	
616.0	0.0026883285889	
617.0	0.00268533337928	
618.0	0.00268244936294	
619.0	0.00268149842402	
620.0	0.00268242044017	
621.0	0.0023616494417	
622.0	0.00268728522208	
623.0	0.00268792509826	
624.0	0.00268610333116	
625.0	0.00280807240448	
626.0	0.00268213177219	
627.0	0.00236001959033	
628.0	0.00268438262199	
629.0	0.00268672592518	
630.0	0.00268777947797	
631.0	0.00268651487193	
632.0	0.00268437010745	
633.0	0.00268260072409	
634.0	0.00268221959359	
635.0	0.00268346879496	
636.0	0.00268553295611	
637.0	0.00268661635628	
638.0	0.00268620052659	
639.0	0.00268480564657	
640.0	0.00268314317123	
641.0	0.00292668451387	
642.0	0.00268277123957	
643.0	0.00268436831745	
644.0	0.00268582226928	
645.0	0.00268617549193	
646.0	0.00281000647933	
647.0	0.00268440022844	
648.0	0.00268331965563	
649.0	0.0023598905833	
650.0	0.00268352228852	
651.0	0.00268426838496	
652.0	0.00268483897698	
653.0	0.00268511422637	
654.0	0.002684794354	
655.0	0.00268409776097	
656.0	0.00268326847747	
657.0	0.00268273471458	
658.0	0.00268264168081	
659.0	0.00268302043543	
660.0	0.00280808785103	
661.0	0.00268409740882	
662.0	0.0026842168528	
663.0	0.00268386262113	
664.0	0.00235968871961	
665.0	0.00268250032497	
666.0	0.00268245771514	
667.0	0.00268292592929	
668.0	0.00268370604599	
669.0	0.00268435184841	
670.0	0.00236143602156	
671.0	0.00236039067041	
672.0	0.00280749395805	
673.0	0.00268185047473	
674.0	0.00268205832986	
675.0	0.00268289628452	
676.0	0.00268392092172	
677.0	0.00268434973322	
678.0	0.00268380765427	
679.0	0.00268257646846	
680.0	0.00268167931649	
681.0	0.00268169399826	
682.0	0.00268251248654	
683.0	0.0026837348811	
684.0	0.0026846376849	
685.0	0.00268436859743	
686.0	0.00268309836882	
687.0	0.00268202084687	
688.0	0.00268188060981	
689.0	0.00268268603283	
690.0	0.00268406445628	
691.0	0.00281013722947	
692.0	0.00268483561191	
693.0	0.00268344361656	
694.0	0.00268200617254	
695.0	0.00268150195774	
696.0	0.00268220049438	
697.0	0.00268362205796	
698.0	0.00268479718055	
699.0	0.00268481864773	
700.0	0.00268354936803	
701.0	0.00268205911962	
702.0	0.00280569926293	
703.0	0.00268165969357	
704.0	0.00249985616563	
705.0	0.00268446507877	
706.0	0.00268486543183	
707.0	0.00268404228671	
708.0	0.00268274114551	
709.0	0.00268171394028	
710.0	0.00268168682922	
711.0	0.0026826960694	
712.0	0.00268391353754	
713.0	0.0026842422378	
714.0	0.00250074376435	
715.0	0.00268259092919	
716.0	0.00280624266958	
717.0	0.00268152039485	
718.0	0.00268215555609	
719.0	0.00268320617167	
720.0	0.00268359773152	
721.0	0.00268311098048	
722.0	0.00268239979397	
723.0	0.00268182611759	
724.0	0.00268162331154	
725.0	0.00268211535421	
726.0	0.00268311994797	
727.0	0.00280875504197	
728.0	0.00236028643445	
729.0	0.00268264064053	
730.0	0.00268215117558	
731.0	0.00268197105398	
732.0	0.00268225530392	
733.0	0.00268307821806	
734.0	0.00268358516156	
735.0	0.00236007301923	
736.0	0.00268262733551	
737.0	0.00268217897653	
738.0	0.00268196936879	
739.0	0.00268208830952	
740.0	0.0026825552446	
741.0	0.00268306972059	
742.0	0.00268306708181	
743.0	0.00268269100089	
744.0	0.00268243177729	
745.0	0.00280697641914	
746.0	0.00268251847626	
747.0	0.00268271301397	
748.0	0.00235960363846	
749.0	0.00280778787565	
750.0	0.0026827585614	
751.0	0.00268272509985	
752.0	0.00268290152778	
753.0	0.00268309659559	
754.0	0.00268303105551	
755.0	0.00268263831487	
756.0	0.00268229888381	
757.0	0.0028068370897	
758.0	0.00268230814417	
759.0	0.00268272180053	
760.0	0.00268316363732	
761.0	0.00268318368588	
762.0	0.00268268031494	
763.0	0.00268205674604	
764.0	0.00268179238552	
765.0	0.00280659012549	
766.0	0.00268247751698	
767.0	0.00236017992499	
768.0	0.00268339360054	
769.0	0.00235995008716	
770.0	0.00268230352116	
771.0	0.00268184483328	
772.0	0.00280657954843	
773.0	0.00268237648467	
774.0	0.00268290641297	
775.0	0.00268315707245	
776.0	0.00268284118263	
777.0	0.00249930540491	
778.0	0.00268164734748	
779.0	0.00268163800778	
780.0	0.00268204971721	
781.0	0.00268256557079	
782.0	0.00268284285385	
783.0	0.00292770662059	
784.0	0.00268215997715	
785.0	0.00268172754024	
786.0	0.00280636068704	
787.0	0.00268211440722	
788.0	0.0026827079012	
789.0	0.00268302596442	
790.0	0.00268290240518	
791.0	0.0028071232458	
792.0	0.00268198027649	
793.0	0.00268180131349	
794.0	0.00280684120643	
795.0	0.0026826060936	
796.0	0.00268297171427	
797.0	0.00268287317224	
798.0	0.00268248719987	
799.0	0.00268206636773	
800.0	0.00268179628477	
801.0	0.00268186694822	
802.0	0.00268229323471	
803.0	0.00268266717777	
804.0	0.00268270308042	
805.0	0.00249956164814	
806.0	0.00268224123886	
807.0	0.00268207820793	
808.0	0.00268212768795	
809.0	0.00268239749234	
810.0	0.00268262437182	
811.0	0.00268256377654	
812.0	0.00235963166289	
813.0	0.00235967637503	
814.0	0.00268226106796	
815.0	0.00268240581912	
816.0	0.00268257551461	
817.0	0.0026825694438	
818.0	0.00268222737168	
819.0	0.00268185045369	
820.0	0.00268172452116	
821.0	0.00268189409725	
822.0	0.00292708681702	
823.0	0.00268260829422	
824.0	0.00268264198098	
825.0	0.00268225387227	
826.0	0.00268175274684	
827.0	0.00268151028854	
828.0	0.00268165591142	
829.0	0.00268210040153	
830.0	0.00268260506049	
831.0	0.00268277373179	
832.0	0.00268240057021	
833.0	0.00268179683294	
834.0	0.00268142469903	
835.0	0.002681457677	
836.0	0.00268185864179	
837.0	0.0026823595821	
838.0	0.0019854246325	
839.0	0.00268227544239	
840.0	0.00268171350704	
841.0	0.00268129937195	
842.0	0.0026812711936	
843.0	0.00235899771603	
844.0	0.0026821127787	
845.0	0.00268240433156	
846.0	0.00268223795271	
847.0	0.00268180386273	
848.0	0.00268145264471	
849.0	0.002681397082	
850.0	0.00268168163849	
851.0	0.00235933669286	
852.0	0.00268244699097	
853.0	0.0026823221429	
854.0	0.00235917831995	
855.0	0.00268154186341	
856.0	0.00280603931614	
857.0	0.00268161108807	
858.0	0.00268195280095	
859.0	0.00268222904376	
860.0	0.00268217247823	
861.0	0.00268182572789	
862.0	0.00198507556831	
863.0	0.00268132610926	
864.0	0.00268141317972	
865.0	0.00280644301192	
866.0	0.00280675814391	
867.0	0.00268203955518	
868.0	0.00268185183401	
869.0	0.00268157670221	
870.0	0.0026814187861	
871.0	0.00268142993454	
872.0	0.00268152374637	
873.0	0.00268163634213	
874.0	0.00268170655594	
875.0	0.00268166398147	
876.0	0.00268155503967	
877.0	0.00268147554352	
878.0	0.00268144146474	
879.0	0.00268138206585	
880.0	0.0026812783239	
881.0	0.00268120318035	
882.0	0.00268122501082	
883.0	0.00268130573419	
884.0	0.00268139461006	
885.0	0.00268145871045	
886.0	0.00235856994492	
887.0	0.00198464453074	
888.0	0.00268104384904	
889.0	0.00268100965426	
890.0	0.00280573300351	
891.0	0.00268139198735	
892.0	0.0026815688724	
893.0	0.0026815603497	
894.0	0.0026813194572	
895.0	0.00268099362862	
896.0	0.0019847192337	
897.0	0.00268095095183	
898.0	0.00268123192602	
899.0	0.00280619977253	
900.0	0.00268149273704	
901.0	0.0026812262856	
902.0	0.00268086559275	
903.0	0.00268066500154	
904.0	0.00268076104767	
905.0	0.00268110187066	
906.0	0.0026814432135	
907.0	0.00268151672932	
908.0	0.00268125566392	
909.0	0.00268084407378	
910.0	0.00268058929557	
911.0	0.00268067246142	
912.0	0.00268105133483	
913.0	0.00268148887313	
914.0	0.00268164626647	
915.0	0.0026813459374	
916.0	0.00268081541672	
917.0	0.00268042855804	
918.0	0.00268040694788	
919.0	0.00268075401445	
920.0	0.00268127341407	
921.0	0.00268156900385	
922.0	0.00268136919097	
923.0	0.00268082278564	
924.0	0.0023578228965	
925.0	0.00235772754847	
926.0	0.00268039646922	
927.0	0.00268091233881	
928.0	0.00268137671872	
929.0	0.00198480196928	
930.0	0.00268097748725	
931.0	0.00235795006401	
932.0	0.00268017732445	
933.0	0.00268024727122	
934.0	0.00268062268998	
935.0	0.00268106412217	
936.0	0.00268121563529	
937.0	0.00294705624444	
938.0	0.00280510826895	
939.0	0.00280474486941	
940.0	0.0026801184186	
941.0	0.00268035217423	
942.0	0.00268069922318	
943.0	0.00268090724396	
944.0	0.00268080718039	
945.0	0.00268049330266	
946.0	0.00268020746063	
947.0	0.00268012530541	
948.0	0.00198397638491	
949.0	0.00268056020023	
950.0	0.00235808839567	
951.0	0.00280546539692	
952.0	0.0026805976626	
953.0	0.00280495309902	
954.0	0.00268022665502	
955.0	0.00280498795787	
956.0	0.00280521703609	
957.0	0.00268063145104	
958.0	0.00268069061529	
959.0	0.00268060356269	
960.0	0.00268041870012	
961.0	0.00268023907925	
962.0	0.00268016825646	
963.0	0.00268023136259	
964.0	0.00268036730557	
965.0	0.00280516634864	
966.0	0.00268054514849	
967.0	0.00268049351777	
968.0	0.00268036575729	
969.0	0.00235760381026	
970.0	0.0028048826782	
971.0	0.00268018079157	
972.0	0.00268029417889	
973.0	0.00235790535253	
974.0	0.00268054353689	
975.0	0.00268052916219	
976.0	0.00268037817355	
977.0	0.00268016214239	
978.0	0.00235738981491	
979.0	0.00280461896996	
980.0	0.00268011387934	
981.0	0.00268032944033	
982.0	0.00268047987226	
983.0	0.00235776093935	
984.0	0.00268023135733	
985.0	0.00280466441653	
986.0	0.00267980797553	
987.0	0.00267986001875	
988.0	0.00268008539148	
989.0	0.00268035417205	
990.0	0.00268048658834	
991.0	0.00268037987855	
992.0	0.00268010265525	
993.0	0.00267985729974	
994.0	0.00235730791332	
995.0	0.00267996232334	
996.0	0.00268023880616	
997.0	0.00268044235932	
998.0	0.00280514994793	
999.0	0.00268014360641	
1000.0	0.00267985331115	


==> data/fig_iss_quadvf_28_L100.00.dat <==
N	rel_err	
50.0	0.859560752462	
60.0	3.59644559536	
70.0	0.8728375016	
80.0	1.52879848327	
90.0	1.09455689318	
100.0	1.24545212566	
110.0	1.83966184859	
120.0	1.12522009765	
130.0	0.948194772774	
140.0	0.855636308297	
150.0	0.850896955757	
160.0	1.53616343906	
170.0	2.05701030975	
180.0	0.247066260129	
190.0	0.245663175912	
200.0	0.0905035469715	
210.0	0.131125727228	
220.0	0.395954524899	
230.0	0.085063897742	
240.0	0.4055501588	
250.0	0.199028436441	
260.0	0.101169821674	
270.0	0.0592405340404	
280.0	0.0480162975345	
290.0	0.0289467387765	
300.0	0.0759682903689	
310.0	0.239001099386	
320.0	0.0760862598638	
330.0	0.0658061172522	
340.0	0.0651189486177	
350.0	0.0155598819596	
360.0	0.0393203781463	
370.0	0.133771880121	
380.0	0.0183152863576	
390.0	0.0487552988538	
400.0	0.0347513300166	
410.0	0.0321221995943	
420.0	0.0226560530298	
430.0	0.0131366720413	
440.0	0.00721461329174	
450.0	0.0604417409195	
460.0	0.0376927790785	
470.0	0.0399416690827	
480.0	0.0263106427598	
490.0	0.0252156177384	
500.0	0.0226162513126	
510.0	0.00335686945487	
520.0	0.00783128522708	
530.0	0.0135273959321	
540.0	0.0175518410482	
550.0	0.0167973863757	
560.0	0.0221233441858	
570.0	0.0354015412287	
580.0	0.0187208717223	
590.0	0.0265427689265	
600.0	0.0192639407811	
610.0	0.0144470446101	
620.0	0.0134331142015	
630.0	0.0168083799226	
640.0	0.0268997014884	
650.0	0.00675652212451	
660.0	0.0059189815575	
670.0	0.00367641874022	
680.0	0.00422154969347	
690.0	0.00514308771079	
700.0	0.00619618871176	
710.0	0.00752654666307	
720.0	0.00572228080581	
730.0	0.00754851302484	
740.0	0.00419033820708	
750.0	0.00308619689228	
760.0	0.00442438920972	
770.0	0.00553580795835	
780.0	0.0112515310233	
790.0	0.0158010146413	
800.0	0.00794824978012	
810.0	0.00498841855019	
820.0	0.00510764020032	
830.0	0.00476852290241	
840.0	0.00704192684043	
850.0	0.0128443928597	
860.0	0.00994802652669	
870.0	0.00710350780593	
880.0	0.00588082029567	
890.0	0.00409549044454	
900.0	0.003788766479	
910.0	0.00328171431811	
920.0	0.00271873381602	
930.0	0.00782838056966	
940.0	0.00709048254953	
950.0	0.00593558081116	
960.0	0.00582439554824	
970.0	0.00614286749254	
980.0	0.00637554236095	
990.0	0.00339926227404	
1000.0	0.00812989589404	
1010.0	0.00685441970762	
1020.0	0.00604057272716	
1030.0	0.00643319068686	
1040.0	0.00675468750575	
1050.0	0.00506701273717	
1060.0	0.00253128514891	
1070.0	0.00190525586026	
1080.0	0.00315752164654	
1090.0	0.00409163571748	
1100.0	0.002090927642	
1110.0	0.00504816249103	
1120.0	0.00477921122648	
1130.0	0.00186555541286	
1140.0	0.00370208690229	
1150.0	0.00317073814665	
1160.0	0.00305577258411	
1170.0	0.00363490836507	
1180.0	0.00347996799867	
1190.0	0.00250596968051	
1200.0	0.00218301123771	
1210.0	0.00350626130611	
1220.0	0.00337869291511	
1230.0	0.00352088518675	
1240.0	0.00348572006939	
1250.0	0.00358691711544	
1260.0	0.0043096381145	
1270.0	0.00211496973825	
1280.0	0.00255425000428	
1290.0	0.00279703564531	
1300.0	0.00287921286501	
1310.0	0.00276927347286	
1320.0	0.00257517988777	
1330.0	0.00213775834072	
1340.0	0.00364024478948	
1350.0	0.0029959028867	
1360.0	0.00304449753382	
1370.0	0.00285871665624	
1380.0	0.00325871254907	
1390.0	0.00354456129538	
1400.0	0.0021235318837	
1410.0	0.00211335848487	
1420.0	0.00392140578715	
1430.0	0.00356536086132	
1440.0	0.003296755948	
1450.0	0.00324696818744	
1460.0	0.00300393422223	
1470.0	0.00213698762775	
1480.0	0.00217347485922	
1490.0	0.00372170196489	
1500.0	0.00338848880367	
1510.0	0.00274357945314	
1520.0	0.00270654062186	
1530.0	0.00194775153892	
1540.0	0.00212376935257	
1550.0	0.00349973035127	
1560.0	0.00368420584523	
1570.0	0.00325480228898	
1580.0	0.00362016039724	
1590.0	0.00366899995819	
1600.0	0.00216651998365	
1610.0	0.00195691778309	
1620.0	0.0028491663575	
1630.0	0.00316613491906	
1640.0	0.0027052668818	
1650.0	0.00339782632378	
1660.0	0.00394632550892	
1670.0	0.00222913647349	
1680.0	0.00225806340794	
1690.0	0.0025316004707	
1700.0	0.00251759245351	
1710.0	0.00296813916146	
1720.0	0.00290288817399	
1730.0	0.00251269361826	
1740.0	0.00205454045606	
1750.0	0.00277833393038	
1760.0	0.00257772192918	
1770.0	0.00298788854889	
1780.0	0.00277586634944	
1790.0	0.00249970208326	
1800.0	0.00197447130228	
1810.0	0.00199628985806	
1820.0	0.00218679595887	
1830.0	0.00305225398742	
1840.0	0.00277581819672	
1850.0	0.00294028903246	
1860.0	0.00286729632846	
1870.0	0.0018492312572	
1880.0	0.00209646245234	
1890.0	0.00272216617412	
1900.0	0.00242919620837	
1910.0	0.00297603196009	
1920.0	0.00254641019321	
1930.0	0.00258962091348	
1940.0	0.00199086659378	
1950.0	0.00190943450012	
1960.0	0.00315782399308	
1970.0	0.00265114653731	
1980.0	0.0029024900625	
1990.0	0.00283319757103	


==> data/fig_iss_quadvf_28_L100.dat <==
N	rel_err	
50.0	0.859560752462	
60.0	3.59644559536	
70.0	0.8728375016	
80.0	1.52879848327	
90.0	1.09455689318	
100.0	1.24545212566	
110.0	1.83966184859	
120.0	1.12522009765	
130.0	0.948194772774	
140.0	0.855636308297	
150.0	0.850896955757	
160.0	1.53616343906	
170.0	2.05701030975	
180.0	0.247066260129	
190.0	0.245663175912	
200.0	0.0905035469715	
210.0	0.131125727228	
220.0	0.395954524899	
230.0	0.085063897742	
240.0	0.4055501588	
250.0	0.199028436441	
260.0	0.101169821674	
270.0	0.0592405340404	
280.0	0.0480162975345	
290.0	0.0289467387765	
300.0	0.0759682903689	
310.0	0.239001099386	
320.0	0.0760862598638	
330.0	0.0658061172522	
340.0	0.0651189486177	
350.0	0.0155598819596	
360.0	0.0393203781463	
370.0	0.133771880121	
380.0	0.0183152863576	
390.0	0.0487552988538	
400.0	0.0347513300166	
410.0	0.0321221995943	
420.0	0.0226560530298	
430.0	0.0131366720413	
440.0	0.00721461329174	
450.0	0.0604417409195	
460.0	0.0376927790785	
470.0	0.0399416690827	
480.0	0.0263106427598	
490.0	0.0252156177384	
500.0	0.0226162513126	
510.0	0.00335686945487	
520.0	0.00783128522708	
530.0	0.0135273959321	
540.0	0.0175518410482	
550.0	0.0167973863757	
560.0	0.0221233441858	
570.0	0.0354015412287	
580.0	0.0187208717223	
590.0	0.0265427689265	
600.0	0.0192639407811	
610.0	0.0144470446101	
620.0	0.0134331142015	
630.0	0.0168083799226	
640.0	0.0268997014884	
650.0	0.00675652212451	
660.0	0.0059189815575	
670.0	0.00367641874022	
680.0	0.00422154969347	
690.0	0.00514308771079	
700.0	0.00619618871176	
710.0	0.00752654666307	
720.0	0.00572228080581	
730.0	0.00754851302484	
740.0	0.00419033820708	
750.0	0.00308619689228	
760.0	0.00442438920972	
770.0	0.00553580795835	
780.0	0.0112515310233	
790.0	0.0158010146413	
800.0	0.00794824978012	
810.0	0.00498841855019	
820.0	0.00510764020032	
830.0	0.00476852290241	
840.0	0.00704192684043	
850.0	0.0128443928597	
860.0	0.00994802652669	
870.0	0.00710350780593	
880.0	0.00588082029567	
890.0	0.00409549044454	
900.0	0.003788766479	
910.0	0.00328171431811	
920.0	0.00271873381602	
930.0	0.00782838056966	
940.0	0.00709048254953	
950.0	0.00593558081116	
960.0	0.00582439554824	
970.0	0.00614286749254	
980.0	0.00637554236095	
990.0	0.00339926227404	
1000.0	0.00812989589404	
1010.0	0.00685441970762	
1020.0	0.00604057272716	
1030.0	0.00643319068686	
1040.0	0.00675468750575	
1050.0	0.00506701273717	
1060.0	0.00253128514891	
1070.0	0.00190525586026	
1080.0	0.00315752164654	
1090.0	0.00409163571748	
1100.0	0.002090927642	
1110.0	0.00504816249103	
1120.0	0.00477921122648	
1130.0	0.00186555541286	
1140.0	0.00370208690229	
1150.0	0.00317073814665	
1160.0	0.00305577258411	
1170.0	0.00363490836507	
1180.0	0.00347996799867	
1190.0	0.00250596968051	
1200.0	0.00218301123771	
1210.0	0.00350626130611	
1220.0	0.00337869291511	
1230.0	0.00352088518675	
1240.0	0.00348572006939	
1250.0	0.00358691711544	
1260.0	0.0043096381145	
1270.0	0.00211496973825	
1280.0	0.00255425000428	
1290.0	0.00279703564531	
1300.0	0.00287921286501	
1310.0	0.00276927347286	
1320.0	0.00257517988777	
1330.0	0.00213775834072	
1340.0	0.00364024478948	
1350.0	0.0029959028867	
1360.0	0.00304449753382	
1370.0	0.00285871665624	
1380.0	0.00325871254907	
1390.0	0.00354456129538	
1400.0	0.0021235318837	
1410.0	0.00211335848487	
1420.0	0.00392140578715	
1430.0	0.00356536086132	
1440.0	0.003296755948	
1450.0	0.00324696818744	
1460.0	0.00300393422223	
1470.0	0.00213698762775	
1480.0	0.00217347485922	
1490.0	0.00372170196489	
1500.0	0.00338848880367	
1510.0	0.00274357945314	
1520.0	0.00270654062186	
1530.0	0.00194775153892	
1540.0	0.00212376935257	
1550.0	0.00349973035127	
1560.0	0.00368420584523	
1570.0	0.00325480228898	
1580.0	0.00362016039724	
1590.0	0.00366899995819	
1600.0	0.00216651998365	
1610.0	0.00195691778309	
1620.0	0.0028491663575	
1630.0	0.00316613491906	
1640.0	0.0027052668818	
1650.0	0.00339782632378	
1660.0	0.00394632550892	
1670.0	0.00222913647349	
1680.0	0.00225806340794	
1690.0	0.0025316004707	
1700.0	0.00251759245351	
1710.0	0.00296813916146	
1720.0	0.00290288817399	
1730.0	0.00251269361826	
1740.0	0.00205454045606	
1750.0	0.00277833393038	
1760.0	0.00257772192918	
1770.0	0.00298788854889	
1780.0	0.00277586634944	
1790.0	0.00249970208326	
1800.0	0.00197447130228	
1810.0	0.00199628985806	
1820.0	0.00218679595887	
1830.0	0.00305225398742	
1840.0	0.00277581819672	
1850.0	0.00294028903246	
1860.0	0.00286729632846	
1870.0	0.0018492312572	
1880.0	0.00209646245234	
1890.0	0.00272216617412	
1900.0	0.00242919620837	
1910.0	0.00297603196009	
1920.0	0.00254641019321	
1930.0	0.00258962091348	
1940.0	0.00199086659378	
1950.0	0.00190943450012	
1960.0	0.00315782399308	
1970.0	0.00265114653731	
1980.0	0.0029024900625	
1990.0	0.00283319757103	


==> data/fig_iss_quadvf_30.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.001987707533224373	nan	


==> data/fig_iss_quadvf_32.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0008479933742887521	nan	


==> data/fig_iss_quadvf_34.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0006968510436083332	nan	


==> data/fig_iss_quadvf_36.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.000656566077400185	nan	


==> data/fig_iss_quadvf_38.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0006705641148728019	nan	


==> data/fig_iss_quadvf_40.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0006308319167089751	nan	


==> data/fig_iss_quadvf_42.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0005226814268490538	nan	


==> data/fig_iss_quadvf_44.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.000492676273232844	nan	


==> data/fig_iss_quadvf_46.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.0003119729697805098	nan	


==> data/fig_iss_quadvf_48.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.00033727403660769906	nan	


==> data/fig_iss_quadvf_50.dat <==
fom_evals	rel_err	cond_M	
1000.0	0.00023850888755298102	nan	


==> data/fig_iss_quadvf_bode_02.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00015199158914109523	1.959277225846652e-05	
0.10154950161807173	0.0001727846641511856	0.00015442314930394938	1.9858628988190974e-05	
0.10312301278878754	0.00017554877368051514	0.0001568964057403541	2.0129186830809477e-05	
0.10472090554055413	0.00017835991065214075	0.0001594121969329689	2.040451652553526e-05	
0.10634355766636439	0.00018121901004083087	0.00016197138413093267	2.06846900143909e-05	
0.10799135281311975	0.00018412703171742393	0.00016457485221456957	2.0969780470972974e-05	
0.1096646805723366	0.00018708496138198909	0.00016722351060205693	2.1259862329874642e-05	
0.11136393657225817	0.0001900938115420566	0.00016991829420043888	2.1555011316788418e-05	
0.11308952257139368	0.0001931546225384728	0.00017266016440351607	2.185530447931349e-05	
0.11484184655350702	0.00019626846362160818	0.00017545011013930982	2.2160820218497883e-05	
0.11662132282407707	0.00019943643408081553	0.00017828914896996932	2.2471638321142663e-05	
0.11842837210825283	0.00020265966443023005	0.0001811783282471878	2.2787839992895736e-05	
0.12026342165032622	0.00020593931765420574	0.0001841187263263849	2.3109507892172084e-05	
0.12212690531474645	0.00020927659051590063	0.00018711145384314024	2.3436726164929332e-05	
0.12401926368869937	0.00021267271493276106	0.00019015765505559073	2.3769580480336913e-05	
0.12594094418627644	0.000216128959422904	0.00019325850925675815	2.4108158067373474e-05	
0.12789240115425762	0.00021964663062667495	0.00019641523226104581	2.445254775239254e-05	
0.12987409597953362	0.00022322707490794735	0.00019962907796943345	2.480283999769502e-05	
0.13188649719819254	0.0002268716800400495	0.00020290134001821206	2.5159126941155305e-05	
0.13393008060629666	0.0002305818769815431	0.00020623335351644586	2.5521502436940857e-05	
0.13600532937237603	0.0002343591417474478	0.00020962649687771074	2.5890062097371944e-05	
0.13811273415166478	0.00023820499738190403	0.00021308219375205036	2.6264903335976945e-05	
0.14025279320210793	0.00024212101603869339	0.00021660191506453	2.6646125411785007e-05	
0.1424260125021654	0.0002461088211765037	0.00022018718116721927	2.703382947491573e-05	
0.1446329058704415	0.0002501700898763241	0.00022383956411193954	2.7428118613519867e-05	
0.14687399508716817	0.00025430655528890794	0.00022756069005165684	2.7829097902131044e-05	
0.14914981001757044	0.000258520009220819	0.00023135224177898373	2.823687445148665e-05	
0.15146088873714358	0.00026281230486822443	0.00023521596141089216	2.865155745988316e-05	
0.1538077776588715	0.000267185359708297	0.00023915365322943333	2.9073258266137383e-05	
0.15619103166241588	0.0002716411585588216	0.00024316718668900575	2.950209040421432e-05	
0.15861121422530794	0.0002761817568174509	0.00024725849960153867	2.993816965960333e-05	
0.16106889755617235	0.00028080928389291734	0.0002514296015118334	3.0381614127516184e-05	
0.16356466273001555	0.00028552594684149606	0.00025568257727628404	3.083254427298429e-05	
0.1660990998256107	0.00029033403422306595	0.00026001959085924706	3.129108299294202e-05	
0.16867280806501112	0.00029523592019226774	0.000264442889362479	3.175735568038331e-05	
0.1712863959552255	0.00030023406884151417	0.0002689548073043149	3.2231490290681796e-05	
0.17394048143208848	0.0003053310388139851	0.00027355777116663593	3.2713617410168174e-05	
0.17663569200636045	0.0003105294882062412	0.0002782543042291659	3.320387032706864e-05	
0.17937266491209122	0.000315832179781733	0.00028304703171228414	3.37023851049052e-05	
0.18215204725728248	0.00032124198651828	0.00028793868625132953	3.420930065846614e-05	
0.18497449617688488	0.0003267618975145803	0.0002929321137273518	3.47247588324667e-05	
0.18784067898816573	0.0003323950242829551	0.00029803027948141936	3.524890448300573e-05	
0.1907512733484843	0.000338144607457942	0.00030323627494197356	3.5781885561958265e-05	
0.19370696741551147	0.00034401402395293725	0.0003085533246973262	3.6323853204421174e-05	
0.1967084600099325	0.0003500067945999911	0.00031398479404828514	3.6874961819349846e-05	
0.19975646078067044	0.00035612659231101784	0.0003195341970790427	3.7435369183530084e-05	
0.20285169037266976	0.00036237725080219595	0.00032520520528797847	3.800523653902859e-05	
0.2059948805972802	0.00036876277392718467	0.0003310016568238722	3.858472869427575e-05	
0.20918677460527996	0.00037528734566907293	0.00033692756637730535	3.91740141289411e-05	
0.21242812706258082	0.0003819553408456891	0.0003429871357817415	3.9773265102765505e-05	
0.215719704328655	0.0003887713365881551	0.00034918476538402373	4.0382657768524734e-05	
0.21906228463772706	0.0003957401246583699	0.00035552506624982787	4.1002372289302825e-05	
0.22245665828277353	0.00040286672467757537	0.00036201287327607	4.16325929602616e-05	
0.22590362780237347	0.0004101563983453271	0.0003686532592894388	4.227350833510114e-05	
0.22940400817045398	0.0004176146647361966	0.0003754515502182168	4.2925311357410225e-05	
0.23295862698897662	0.0004252473167704454	0.0003824133414334749	4.358819949711518e-05	
0.2365683246836085	0.0004330604389648584	0.0003895445153656622	4.426237489223944e-05	
0.2402339547024262	0.000441060426581069	0.0003968512605137534	4.494804449620512e-05	
0.243956383717698	0.0004492540063011426	0.0004043400919765709	4.5645420230887036e-05	
0.24773649183079302	0.00045764825857417813	0.0004120178736498625	4.635471914567111e-05	
0.2515751727802653	0.0004662506417933637	0.0004198918422484186	4.707616358274792e-05	
0.2554733341531623	0.00047506901848055286	0.00042796963333013963	4.780998134888482e-05	
0.2594318975996074	0.00048411168367532074	0.00043625930951885346	4.85564058939371e-05	
0.26345179905070754	0.0004933873957478425	0.00044476939114509745	4.931567649633567e-05	
0.2675339889398373	0.0005029054098802919	0.0004535088895494236	5.0088038455816865e-05	
0.27167943242735193	0.0005126755144901122	0.0004624873433214667	5.0873743293644576e-05	
0.2758891096287819	0.0005227080709010217	0.00047171485778054834	5.167304896057796e-05	
0.28016401584656353	0.0005330140566045367	0.00048120214804052864	5.248622005282733e-05	
0.2845051618053608	0.000543605112496829	0.0004909605860436824	5.331352803624887e-05	
0.28891357389103245	0.0005544935945236229	0.000501002251996314	5.415525147899212e-05	
0.2933902943933029	0.000565692630220581	0.000511339990693604	5.50116762928222e-05	
0.29793638175219256	0.0005772161806992727	0.0005219874732838882	5.588309598330478e-05	
0.30255291080826724	0.00058907910870066	0.000532959265094497	5.676981190900072e-05	
0.30724097305676445	0.0006012972534206605	0.0005442709002239589	5.767213354981298e-05	
0.31200167690565833	0.000613887512907474	0.0005559389637006438	5.859037878454357e-05	
0.3168361479377224	0.0006268679349402303	0.0005679811821178915	5.952487417768072e-05	
0.3217455291766536	0.0006402578174256677	0.0005804165237829883	6.047595527535223e-05	
0.32673098135731937	0.0006540778194970591	0.0005932653095650353	6.14439669102966e-05	
0.33179368320019265	0.0006683500846711393	0.0006065493357985285	6.242926351557146e-05	
0.33693483169003946	0.0006830983776188622	0.0006202920107997853	6.343220944660375e-05	
0.3421556423589239	0.0006983482363396444	0.000634518506787535	6.445317931098139e-05	
0.3474573495735992	0.0007141271418030046	0.0006492559292736028	6.549255830520391e-05	
0.35284120682735126	0.0007304647074438646	0.0006645335063124611	6.655074255732924e-05	
0.3583084870363649	0.0007473928912780078	0.0006803828003792082	6.762813947415461e-05	
0.3638604828406817	0.0007649462338539022	0.0006968379460959512	6.87251680911585e-05	
0.3694985069098218	0.0007831621257908659	0.0007139359175611444	6.984225942299448e-05	
0.37522389225314035	0.0008020811092890041	0.0007317168296729329	7.09798568117151e-05	
0.3810379925349945	0.0008217472187556886	0.0007502242785981048	7.213841626922278e-05	
0.3869421823947922	0.0008422083666038154	0.0007695057274502393	7.331840680957183e-05	
0.39293785777200174	0.000863516781373009	0.0007896129443384199	7.452031076568024e-05	
0.39902643623619527	0.0008857295066491422	0.0008106025012743518	7.574462408371414e-05	
0.4052093573222091	0.0009089089708642655	0.0008325363440352351	7.699185658680471e-05	
0.41148808287049476	0.0009331236400166404	0.000855482445040845	7.826253219773847e-05	
0.41786409737274555	0.0009584487677466579	0.000879515553703606	7.955718910785115e-05	
0.4243389083228771	0.0009849672601505038	0.0009047180616619378	8.087637987623797e-05	
0.43091404657344795	0.0010127706763538374	0.0009311810039542277	8.222067143961934e-05	
0.4375910666976019	0.0010419603903888584	0.0009590052217203806	8.359064500836504e-05	
0.4443715473566186	0.0010726489455634956	0.0009883027176739115	8.498689581818705e-05	
0.45125709167315986	0.0011049616396003271	0.0010191982426899968	8.641003269939183e-05	
0.4582493276102989	0.0011390383877773766	0.0010518311608268393	8.786067741587307e-05	
0.4653499083564233	0.0011750359226852165	0.0010863576515022818	8.933946371371644e-05	
0.4725605127161014	0.001213130403778721	0.0011229533221404652	9.084703600338936e-05	
0.4798828455070056	0.0012535205286672473	0.0011618163234064951	9.23840475789719e-05	
0.4873186379629853	0.0012964312624453246	0.0012031710835548974	9.395115825125036e-05	
0.49486964814338685	0.0013421183332324232	0.0012472728103497918	9.554903123651715e-05	
0.5025376613487146	0.0013908736841277268	0.001294412951139654	9.717832909684264e-05	
0.5103244905427329	0.0014430321277332334	0.0013449258577351048	9.883970846619688e-05	
0.5182319767811088	0.0014989795245651844	0.0013991969780655564	0.0001005338132144854	
0.5262619896466971	0.0015591629086860457	0.0014576729988238924	0.00010226126559002774	
0.5344164276915693	0.0016241031238394114	0.0015208745035661902	0.00010402265472832746	
0.5426972188858914	0.0016944107276093542	0.0015894119054058122	0.00010581852170393158	
0.5511063210737586	0.001770806194104523	0.0016640056870383026	0.00010764934000670953	
0.559645722436092	0.0018541458345202038	0.0017455123705814458	0.00010951548990534532	
0.5683174419607084	0.0019454554170076303	0.0018349582031071414	0.00011141722455951242	
0.5771235299196736	0.0020459742927716215	0.0019335833712019362	0.0001133546248659848	
0.5860660683540517	0.0021572140689021186	0.0020429007944772516	0.00011532753872593076	
0.595147171566167	0.0022810377472719016	0.0021647754314419484	0.0001173354984650907	
0.604368986619493	0.0024197681709622514	0.002301532960699739	0.00011937760713587808	
0.6137336938462858	0.0025763392709970447	0.0024561113638516224	0.00012145237972853508	
0.6232435073630855	0.0027545112031236154	0.002632276553925775	0.00012355751761550335	
0.6329006755942035	0.0029591832373654756	0.002834936000481729	0.0001256895826709	
0.6427074818033226	0.003196860444935177	0.0030706065488228127	0.00012784351614318585	
0.6526662446333333	0.0034763702104425804	0.003348132731241509	0.0001300119093805567	
0.6627793186545348	0.003809999794928154	0.0036798272940628037	0.00013218387249468063	
0.6730490949213316	0.0042153747509317595	0.0040833547190768805	0.0001343432197521239	
0.6834780015375548	0.004718709135520043	0.004584990706712515	0.00013646546079703473	
0.6940685042305437	0.005360756907417575	0.005225591519864819	0.00013851262463120432	
0.7048231069341222	0.006208500396235852	0.006072320096611122	0.00014042403456486545	
0.7157443523806098	0.007380247733066346	0.007243830994214648	0.00014209954260858368	
0.7268348227020044	0.009106259709070155	0.008971130631071035	0.00014337090017397592	
0.7380971400404808	0.01190129537461891	0.011770878161605193	0.00014398091162857077	
0.7495339671683494	0.017193244711326154	0.017077308015694303	0.00014397764366417745	
0.7611480081176202	0.03082564686567289	0.030769041379569345	0.00015329562077913758	
0.7729420088193235	0.10102107970750837	0.10146946914488496	0.00044862154825585685	
0.784918757752735	0.042493060788188784	0.042615632228663373	0.0001826244915479102	
0.7970810866046624	0.020164567039759117	0.020339570564179715	0.0001924502715951187	
0.8094318709389453	0.013063183552754942	0.013246880489255167	0.0001910553516031393	
0.8219740308763326	0.009618965614840217	0.009806722938764204	0.00019155997172259497	
0.8347105317848907	0.007589169548000094	0.007780308528944541	0.00019334408956629622	
0.847644384981113	0.006251052626794043	0.006445597618142207	0.00019591917748463972	
0.8607786484418896	0.005302087457779245	0.005500219699941653	0.00019903040945977714	
0.8741164275275125	0.0045935570901604736	0.004795492789512594	0.00020254202891646203	
0.8876608757158821	0.004043886667738732	0.004249846976334975	0.00020637861893885013	
0.9014151953480897	0.003604612144558273	0.0038148168545314707	0.00021049729541670886	
0.9153826383855528	0.0032451336694588454	0.003459801496436621	0.00021487393784086963	
0.9295665071788846	0.0029451801307070133	0.0031645307472830107	0.00021949597298446025	
0.9439701552486742	0.002690789926750863	0.002915046315310804	0.0002243583960361955	
0.9585969880783669	0.002472032352404344	0.002701423079197621	0.0002294614862671088	
0.9734504639194281	0.0022816495338461276	0.002516410871552691	0.0002348094586745194	
0.9885340946089864	0.0021142124656571212	0.0023545903917699695	0.00024040965925225724	
1.0038514464001433	0.001965577587540084	0.0022118297121670105	0.00024627209181087126	
1.01940614080515	0.0018325260274634411	0.002084923507021063	0.00025240915749314346	
1.0352018554516484	0.0017125176574517896	0.0019713471473980287	0.0002588355385855645	
1.051242324952181	0.0016035194537826483	0.0018690851498498117	0.0002655681867521851	
1.0675313417871697	0.0015038831959453178	0.0017765090111532306	0.00027262639267897163	
1.0840727572015847	0.0014122566789496122	0.0016922886034929864	0.00028003192459340995	
1.1008704821154982	0.0013275181529499146	0.0016153268459505792	0.00028780923004635456	
1.117928488048752	0.0012487271523091896	0.0015447108184215876	0.00029598570029568783	
1.1352508080599522	0.001175087074592386	0.0014796746846333206	0.0003045920005490028	
1.1528415377000134	0.00110591630188751	0.001419571225226458	0.0003136624727962276	
1.1707048359804781	0.0010406256075657719	0.0013638497353006304	0.0003232356214064883	
1.1888449263568397	0.0009787002336175017	0.0013120386860824046	0.0003333546954083955	
1.2072660977271032	0.0009196854636680787	0.0012637319942905049	0.00034406838573110163	
1.225972705445816	0.0008631748218945677	0.0012185780528104055	0.0003554316609928747	
1.2449691723538168	0.0008088002414071968	0.0011762708958538207	0.00036750677209191387	
1.2642599898239333	0.0007562236952224855	0.0011365430292807975	0.00038036446440499537	
1.2838497188228888	0.0007051298870933379	0.0010991595710995877	0.0003940854475375129	
1.3037429909896587	0.0006552196702545609	0.0010639134310874792	0.0004087621872630602	
1.3239445097305402	0.0006062039075199521	0.0010306213207222368	0.00042450110390326444	
1.3444590513311867	0.0005577975113834274	0.0009991204312283786	0.00044142528787208913	
1.3652914660858761	0.0005097134117160871	0.0009692656527683646	0.00045967787927671207	
1.386446679444272	0.00046165619562603394	0.0009409272346557501	0.00047942630872254625	
1.4079296931759626	0.00041331517565331035	0.0009139888070927526	0.0005008676507044216	
1.4297455865530366	0.00036435657802903087	0.0008883457009003422	0.0005242355246364888	
1.451899517550985	0.00031441492570046713	0.0008639035141557839	0.0005498089057177517	
1.4743967240682132	0.00026308401256072293	0.0008405768844217496	0.000577923713902447	
1.4972425251644468	0.0002099108644127515	0.0008182884329677111	0.0006089881291131301	
1.5204423223183279	0.00015440943614965314	0.0007969678535165384	0.000643503112258866	
1.5440016007044985	9.620623167730513e-05	0.0007765511229504841	0.0006820903559909606	
1.5679259304904682	3.7054982063058405e-05	0.0007569798153495774	0.0007255309893522628	
1.5922209681535842	4.229303307276403e-05	0.000738200503917334	0.0007748201941110707	
1.6168924578184014	0.00011343467280847865	0.000720164237931936	0.0008312459242831153	
1.6419462326147771	0.00019530503084761247	0.000702826083968146	0.0008965051209735575	
1.667388216057011	0.0002880758115390169	0.0006861447223617898	0.0009728800486685104	
1.6932244234443516	0.00039464873278774926	0.0006700820913095366	0.0010635144480339784	
1.7194609632832076	0.0005194382398463766	0.0006546030721708366	0.0011728622548616739	
1.7461040387313935	0.0006689798087916006	0.0006396752105130515	0.001307449228410208	
1.7731599490647525	0.0008532628049250072	0.000625268468252055	0.0014772352904278592	
1.8006350911665105	0.001088325039585499	0.0006113550029187142	0.0016982132378754317	
1.828535961039703	0.0014016364654441122	0.0005979089706504592	0.0019977836179721547	
1.8568691553430368	0.0018444796742921662	0.0005849063499858663	0.0024271045217352572	
1.885641372950552	0.0025247915699753445	0.0005723247839444091	0.003093833660619784	
1.9148594165354507	0.003714457117013977	0.0005601434382159065	0.004269017649154693	
1.9445301941784663	0.006340609452953636	0.0005483428735750828	0.0068758665748056905	
1.974660721001155	0.01628023341113	0.0005369049308844952	0.01674279870230435	
2.0052581208244957	0.0207165805518259	0.0005258126272608494	0.020292956056224675	
2.036329627853186	0.007933045586390797	0.0005150500621611634	0.007429408250694431	
2.067882588386045	0.00492411401052956	0.0005046023323010768	0.004423198310206701	
2.0999244625529108	0.0036233713476390658	0.0004944554544518338	0.003130620476499107	
2.132462826078452	0.00289677450201515	0.00048459629527832155	0.0024131235730167253	
2.1655053720733157	0.002429932033423465	0.0004750125074808097	0.0019555094127107894	
2.199059912853022	0.002100889730502846	0.00046569247158999484	0.0016356051960159598	
2.2331343817850464	0.0018498447663448255	0.0004566252428405456	0.00139355231046775	
2.267736835164523	0.0016317981570314996	0.00044780050261417927	0.0011845510955646118	
2.302875454119006	0.0016458978886482168	0.0004392085140007925	0.0012107364552335336	
2.3385585465427567	0.0014820475952822133	0.0004308400810764306	0.0010514353401049632	
2.3747945490609914	0.0013567051508588976	0.0004226865115409583	0.0009341316912555476	
2.411592029024571	0.0012591429768533762	0.0004147395823969748	0.0008444858657974502	
2.4489596865355954	0.0011749958319738926	0.00040699150838556335	0.0007680846118957968	
2.4869063565043885	0.001109074841833218	0.00039943491292445527	0.0007101181174590592	
2.5254410107383527	0.0010616000444637129	0.00039206280132068406	0.0006696047061960444	
2.564572760063192	0.0009992449023474971	0.00038486853605321534	0.0006144914205151181	
2.604310856476998	0.0009625572924581051	0.00037784581394179637	0.0005847574406859979	
2.6446646953377266	0.0009145720982246913	0.00037098864503666844	0.0005436095429036331	
2.6856438175845567	0.0008727014385837744	0.00036429133308015394	0.0005084310735740316	
2.727257911993673	0.0008346660505394094	0.00035774845740568333	0.000476935602521218	
2.769516817469004	0.0007995914774873951	0.0003513548561528069	0.00044825258305616986	
2.812430525368455	0.0007669440599680035	0.00034510561068832213	0.00042185293096365394	
2.8560091818661824	0.0007363288593187953	0.000338996031134003	0.000397346252787913	
2.9002630903514777	0.0007074272031575277	0.00033302164291068635	0.00037441827927683924	
2.945202713864811	0.0006799684844847821	0.00032717817421678294	0.0003528026434834991	
2.9908386775716385	0.0006537135893911686	0.00032146154436673245	0.0003322643105695761	
3.0371817712745264	0.0006284430619440523	0.00031586785292163404	0.00031258775410020683	
3.0842429519642045	0.0006039471733078972	0.0003103933695503047	0.000293567043776145	
3.1320333464101533	0.0005800162776618049	0.00030503452456445945	0.0002749962299759047	
3.180564253791325	0.0005564301090500046	0.0002997879000766039	0.0002566586875330086	
3.2298471483676323	0.0005329444496464478	0.0002946502217336575	0.00023831386838870568	
3.2798936821928324	0.0005092728865050595	0.0002896183509833295	0.00021967922550233485	
3.3307156878694446	0.0004850598915615501	0.00028468927783388727	0.00020040365811957664	
3.3823251813463506	0.00045983850031718987	0.00027986011407124507	0.0001800260782878946	
3.43473436475976	0.00043295978046829553	0.0002751280869002702	0.00015790732932737878	
3.487955629318178	0.0004034680823497473	0.0002704905329799175	0.00013311341578203903	
3.542001558232087	0.00036986541259295815	0.0002659448928242506	0.000104212929686743	
3.5968849296890193	0.00032963136041977295	0.00026148870554365127	6.900284604183357e-05	
3.6526187198747286	0.00027815819404826175	0.00025711960390255073	2.689373064972595e-05	
3.7092161060411786	0.00020625743139050516	0.0002528353096718762	5.580568503018287e-05	
3.7666904696220658	9.955781914504011e-05	0.0002486336292560988	0.00017212221068765157	
3.8250553993966134	0.0002155755893352545	0.0002445124495763171	0.0004325339707724475	
3.884324694702404	0.0012963607780698107	0.0002404697341922254	0.0014780439301740871	
3.9445123686979775	0.002016285619377133	0.0002365035196471108	0.0018067795988993872	
4.005632651675993	0.0010563867788939963	0.0002326119120212088	0.0008261624909260136	
4.067699994427721	0.0008011513051355176	0.0002287930836798336	0.0005729706975682538	
4.130729071659682	0.0006823293182708863	0.00022504527020369744	0.0004575208187041117	
4.194734785463209	0.0006112923393883981	0.0002213667674897479	0.0003900401843431061	
4.259732268837781	0.0005624454629628694	0.00021775592901169435	0.0003447537667703831	
4.325736889268946	0.000525711553968427	0.00021421116323016746	0.0003115404128577065	
4.392764252361694	0.0004963202474520868	0.00021073093114316858	0.00028561640289644254	
4.460830205530115	0.00047171415167670465	0.00020731374396812187	0.00026442004388918777	
4.5299508417442365	0.00045038994690453236	0.0002039581609474464	0.0002464469091191928	
4.600142503334918	0.00043139557761228927	0.00020066278727012195	0.00023074511277021192	
4.671421785857698	0.000414086358888842	0.00019742627210224032	0.0002166706989219288	
4.743805542016518	0.000397994802839676	0.0001942473067200059	0.0002037571749845679	
4.817310885648243	0.0003827537517015429	0.00019112462273909156	0.00019163852498906787	
4.891955195768907	0.00036804416879609574	0.00018805699043466153	0.00017999697019071146	
4.967756120682691	0.0003535509128359569	0.00018504321714674963	0.00016851879245274903	
5.044731582154526	0.0003389120814449664	0.00018208214576603072	0.00015684387287702022	
5.122899779647386	0.00032364075280865324	0.0001791726532953446	0.00014448805161109245	
5.202279194625215	0.0003069729842967753	0.000176313649482635	0.00013069334009721415	
5.282888594922542	0.0002875149941152772	0.0001735040755212403	0.00011408524099709972	
5.364747039181794	0.0002622650400417443	0.0001707429028137344	9.176420228426841e-05	
5.447873881359371	0.0002232553979831567	0.00016802913179575534	5.700916406523675e-05	
5.532288775301544	0.00014655941351006884	0.00016536179081648198	5.985615473100125e-05	
5.618011679391243	0.0005925710759962695	0.00016273993507262774	0.0005841941367809618	
5.705062861266868	0.0005055957709204421	0.00016016264559301317	0.0003480997817688904	
5.793462902614208	0.0003911852494594695	0.00015762902827095972	0.0002338932724465672	
5.883232704032601	0.0003441691400986005	0.00015513821294191524	0.00018915406899503546	
5.974393489976511	0.00031145798358905066	0.00015268935250387745	0.00015890633863979993	
6.06696681377367	0.00027419330955395316	0.0001502816220783278	0.00012719853635067324	
6.160974562720967	0.0003305112367897378	0.00014791421820952623	0.00018306454754021684	
6.25643896325932	0.0003003783611008769	0.00014558635810014197	0.00015483406627261656	
6.353382586228693	0.00028387260847163853	0.00014329727888131693	0.0001405915507980563	
6.451828352204593	0.00027128512214002137	0.0001410462369153675	0.00013024886122942693	
6.551799536917215	0.00026043539261923275	0.00013883250712943654	0.00012161049813234633	
6.653319776754563	0.00025053622819436183	0.0001366553823785038	0.0001138874653498569	
6.756413074350862	0.00024119740578091537	0.00013451417283625328	0.00010668956849263606	
6.861103804261538	0.00023217593033531746	0.00013240820541238354	9.977430282272279e-05	
6.9674167187261515	0.00022328654903768546	0.00013033682319502543	9.29571050237216e-05	
7.075376953520617	0.0002143564186939156	0.0001282993849170071	8.606601293516426e-05	
7.1850100339000935	0.00020518859283380424	0.00012629526444477726	7.89053286689819e-05	
7.2963418806339915	0.00019551275232912254	0.00012432385028886218	7.120696792067052e-05	
7.40939881613446	0.00018488844199556967	0.00012238454513479637	6.253606847452314e-05	
7.5242075706798515	0.00017246163153842033	0.00012047676539352225	5.205982965666897e-05	
7.640795288734611	0.00015619266866535885	0.00011859994077031153	3.788504349130248e-05	
7.759189535367103	0.00012963904914599042	0.00011675351385131047	1.750965574136994e-05	
7.879418302766868	0.00010065406820092084	0.00011493693970686076	9.57875761724401e-05	
8.001510016862884	0.0002595296561245416	0.00011314968551079263	0.00015171042734396438	
8.125493544044346	0.0001982023516183389	0.0001113912301749306	8.905931659382324e-05	
8.251398197985628	0.00017104349125812138	0.00010966106399809074	6.169658303125203e-05	
8.379253746576957	0.00014792056457752056	0.00010795868832888877	4.028581640221764e-05	
8.509090418962503	0.00012629733756230213	0.00010628361524171188	2.0875530080279552e-05	
8.640938912687513	0.0001012206686816856	0.00010463536722524227	9.212048383221912e-06	
8.774830400956196	6.761033125941149e-05	0.00010301347688295181	3.894789381963366e-05	
8.910796540002062	2.712489174269026e-05	0.00010141748664501699	9.566226526433531e-05	
9.048869476572474	0.00013986932948006572	9.98469484911317e-05	0.0002302673476452995	
9.189081855529167	0.0008256959757169456	9.830142368372278e-05	0.0008793465074296153	
9.331466827566528	0.0006503051753907277	9.678048251109749e-05	0.0005594141013384151	
9.476058057049498	0.0003779918443308297	9.528370404007597e-05	0.0002835749602641823	
9.622889729972897	0.00029654835264754473	9.381067587768554e-05	0.00020304447550434493	
9.771996562044086	0.00025017155211769725	9.236099394151315e-05	0.00015794480678968988	
9.923413806890872	0.00021952101034425678	9.09342622383337e-05	0.00012868466667325648	
10.0771772643966	0.00019332598875540846	8.953009265065022e-05	0.00010395254670183808	
10.233323289164382	0.00017106916155184922	8.814810473080039e-05	8.714658762622404e-05	
10.391888799112495	0.00018030815021704313	8.678792550230056e-05	9.38977568264723e-05	
10.552911284202958	0.00014498563901714837	8.544918926811446e-05	6.053007933574348e-05	
10.716428815305356	0.0001126204305045474	8.413153742554936e-05	8.446946934595774e-05	
10.882480053198018	0.0002718172190019803	8.283461828749672e-05	0.0001913789908480341	
11.051104257708666	0.0002085811149136102	8.15580869097477e-05	0.0001271854372073276	
11.222341296996655	0.00018554279990087754	8.030160492412777e-05	0.00010528433942252479	
11.39623165697915	0.0001719224695355204	7.906484037720512e-05	9.287707658207145e-05	
11.572816450903245	0.00016196200982530694	7.784746757434189e-05	8.41259679766637e-05	
11.752137429066462	0.00015386664700213232	7.664916692886567e-05	7.722530918872145e-05	
11.93423698868786	0.00014688543253964017	7.54696248161505e-05	7.142173132473617e-05	
12.119158183932093	0.00014064131684517615	7.43085334324066e-05	6.633758735844222e-05	
12.306944736088793	0.00013491976516873922	7.316559065798672e-05	6.175827912821968e-05	
12.497641043909683	0.00012958677895743689	7.204049992502665e-05	5.754993653472623e-05	
12.691292194105861	0.00012455175667321406	7.093297008924559e-05	5.362216769817103e-05	
12.887943972007742	0.00011974720794151246	6.984271530573981e-05	4.990774019298555e-05	
13.08764287239018	0.0001151087596199028	6.87694549086117e-05	4.634264919002702e-05	
13.290436110465315	0.00011054940903671493	6.771291329428219e-05	4.28426431224844e-05	
13.496371633045765	0.00010668162419316786	6.667281980834252e-05	4.001280088712366e-05	
13.705498129880782	0.00010239046694064708	6.564890863580742e-05	3.67449686065465e-05	
13.917865045168076	9.825272368134942e-05	6.464091869463797e-05	3.361532701211587e-05	
14.133522589243995	9.420276490587076e-05	6.364859353240856e-05	3.055797853682696e-05	
14.35252175045488	9.021405585029142e-05	6.267168122599771e-05	2.754662340742184e-05	
14.574914307212275	8.626753185096528e-05	6.170993428418841e-05	2.456249176436087e-05	
14.800752840235097	8.234546965572044e-05	6.076310955306747e-05	2.158820288749999e-05	
15.030090744981337	7.84288842311273e-05	5.9830968124120274e-05	1.8605203902942794e-05	
15.262982244272472	7.449678817961673e-05	5.8913275244919836e-05	1.5593225830162226e-05	
15.499482401113475	7.052167554515164e-05	5.800980023231485e-05	1.2525558812872431e-05	
15.739647131711472	6.645888085175656e-05	5.712031638802492e-05	9.36051130393089e-06	
15.98353321869612	6.22490052227552e-05	5.6244600916555453e-05	6.048067264892862e-06	
16.23119832454485	5.778441816070849e-05	5.538243484534829e-05	2.552946720659118e-06	
16.482701005216104	5.285650150983254e-05	5.453360294708788e-05	2.0178604345322717e-06	
16.738100723993853	4.699041073285581e-05	5.3697893664086415e-05	6.917989928297382e-06	
16.997457865546615	3.883683848901283e-05	5.287509903467389e-05	1.4461368064628537e-05	
17.26083375020432	2.4474507273579906e-05	5.206501462152329e-05	3.182884055224195e-05	
17.528290648456405	0.00010400069419405423	5.126743944184306e-05	7.730494066232614e-05	
17.799891795674554	6.491298687189538e-05	5.0482175899372415e-05	1.5725422296465418e-05	
18.075701407063548	5.108610225592946e-05	4.970902971811777e-05	2.861099745468551e-06	
18.35578469284383	4.3713061690163286e-05	4.8947809877770543e-05	5.570159973679028e-06	
18.64020787366921	3.797695282299326e-05	4.819832855075018e-05	1.0306300947947114e-05	
18.929038196283646	3.2956446092386643e-05	4.746040104081693e-05	1.4553344035060984e-05	
19.222343949420477	2.8310702197937348e-05	4.673384572320316e-05	1.846139160943468e-05	
19.52019447994806	2.3834128752637786e-05	4.601848398621234e-05	2.221949795124693e-05	
19.822660209265607	1.940803918582639e-05	4.5314140174237845e-05	2.5943178312650424e-05	
20.12981264995304	1.4930843715651405e-05	4.4620641532155594e-05	2.9735681720617886e-05	
20.441724422678867	1.0247983844040272e-05	4.3937818151045816e-05	3.376610596187415e-05	
20.75846927337004	5.0102629613484184e-06	4.326550291520186e-05	3.860765349045259e-05	
21.08012209064783	1.0011619078732942e-05	4.260353145038496e-05	4.054755721536127e-05	
21.406758923533914	2.0494435472248914e-06	4.1951742073285916e-05	4.115744985459278e-05	
21.738456999430788	4.546773572931042e-06	4.130997574215579e-05	4.563796732664472e-05	
22.075294742380795	9.59357505815824e-06	4.0678076008569656e-05	5.02141682536434e-05	
22.417351791608088	1.4602880844338972e-05	4.005588897028855e-05	5.462524850959563e-05	
22.764709020347887	1.9661179143152546e-05	3.9443263225186136e-05	5.908043395730581e-05	
23.1174485549675	2.48425594285502e-05	3.884004982620799e-05	6.366364606353689e-05	
23.47565379438362	3.019265652051889e-05	3.82461022373326e-05	6.842287360144028e-05	
23.839409429780538	3.574934437603063e-05	3.766127629050427e-05	7.339676477031819e-05	
24.20880146463373	4.154999224664671e-05	3.708543014350956e-05	7.862296056778121e-05	
24.583917235044	4.763577909070269e-05	3.6518424238769194e-05	8.414270828607875e-05	
24.964845430386426	5.405616661348532e-05	3.596012126301959e-05	9.0005436591764e-05	
25.351676114279368	6.0876666670392886e-05	3.541038610785813e-05	9.627655242206375e-05	
25.744500745878433	6.819805745612537e-05	3.486908583112751e-05	0.00010305662333846842	
26.143412201500308	7.622128936004679e-05	3.433608961911579e-05	0.00011054602230574782	
26.548504796581717	8.557372211790862e-05	3.381126874954908e-05	0.00011936858464814283	
26.959874307978602	9.677875683395574e-05	3.329449655535509e-05	0.00012988231484842763	
27.377617996610834	9.605283168475108e-05	3.278564838917613e-05	0.00012881313437600897	
27.801834630457815	0.00010806766957332621	3.228460158861134e-05	0.00014034010504841861	
28.232624507910387	0.00011968934751740999	3.179123544216834e-05	0.00015146990214567234	
28.670089481484574	0.00013201357859633333	3.130543115590525e-05	0.00016330850914659376	
29.114332981902788	0.00014545572241775635	3.0827071820744896e-05	0.000176272046241429	
29.565460042548164	0.00016035417287002028	3.0356042380443297e-05	0.00019069892175658926	
30.0235773242978	0.0001770943158345641	2.9892229600195577e-05	0.00020697388469251147	
30.488793140740842	0.00019575913149332357	2.9435522035862528e-05	0.00022518091004857397	
30.961217483787163	0.00021730612667421125	2.898581000380221e-05	0.0002462775745538178	
31.440962049673153	0.00024256202312647124	2.8542985551290787e-05	0.0002710890061024357	
31.928140265370157	0.00027245680008964923	2.8106942427518164e-05	0.00030054534795686047	
32.42286731540228	0.00030870312897178043	2.7677576055143683e-05	0.0003363588245066522	
32.925260169079685	0.00035405026621657305	2.725478350239822e-05	0.0003812770532377259	
33.435437608153904	0.0004132503232962005	2.6838463455719026e-05	0.00044005072404425385	
33.95352025490161	0.0004986268948671153	2.6428516192904466e-05	0.0005249925394837113	
34.479630600643624	0.0006558136175277642	2.602484355677602e-05	0.0006816057930823069	
35.01389303470575	0.0005731452929799903	2.5627348929335302e-05	0.0005918132046680602	
35.556433873828425	0.0006387007899493393	2.5235937206404434e-05	0.0006636750881744398	
36.107381392031996	0.0009291803381320088	2.4850514772738217e-05	0.0009538520641327367	
36.666865850944866	0.0013972333549421656	2.4470989477597095e-05	0.0014214207719517495	
37.23501953060145	0.0025047484965040954	2.409727061077031e-05	0.002528075074443222	
37.81197676071744	0.007788054323484861	2.3729268879038618e-05	0.007803972859461627	
38.397873952449665	0.004526287220295342	2.3366896383066744e-05	0.004505034344686341	
38.99284963064802	0.002053885740643779	2.30100665947157e-05	0.0020312704993380695	
39.59704446660722	0.0013283275210519687	2.265869433476549e-05	0.0013058221669558043	
40.21060131132589	0.0009857318799460345	2.2312695751039148e-05	0.0009635011839666982	
40.83366522928125	0.0007850124222940559	2.1971988296918942e-05	0.0007630888469432458	
41.46638353272696	0.0006527089355577543	2.163649071024648e-05	0.0006311060543812505	
42.108905816522395	0.0005625183449648098	2.130612299259795e-05	0.0005412376955538376	
42.76138399350171	0.0004913686810436121	2.098080638892665e-05	0.00047040562029234984	
43.42397233039088	0.00043583582946316615	2.0660463367564674e-05	0.00041518953781494156	
44.096827484281306	0.0003904282221362396	2.0345017600576178e-05	0.00037009578566614	
44.78010853966855	0.0003513886790038285	2.0034393944454777e-05	0.0003313662318502121	
45.47397704606499	0.0003160587533162713	1.9728518421157733e-05	0.0002963463465358181	
46.17859705619533	0.0002785982026267682	1.9427318199469946e-05	0.0002592025863451982	
46.894135164783904	0.00026113780387490516	1.9130721576690832e-05	0.00024231081623505042	
47.62076054794297	0.00019935910202200242	1.883865796063748e-05	0.0001829728839950361	
48.35864500317141	0.00037858082815646034	1.8551057851957527e-05	0.00036034875495767025	
49.10796298997312	0.00030033618493525527	1.826785282674547e-05	0.00028209106087611534	
49.86889167110482	0.0002681610183924603	1.7988975519456275e-05	0.0002501800602580674	
50.641610954463076	0.0002474684458232636	1.7714359606110243e-05	0.00022976021483569746	
51.42630353562007	0.00023228625224509385	1.7443939787783444e-05	0.00021484581682240092	
52.22315494101898	0.00021861079338643342	1.7177651774377757e-05	0.00020143629243634707	
53.03235357183818	0.00020766101112718404	1.691543226866533e-05	0.00019074880290331122	
53.854090748535334	0.00019629701267256933	1.665721895060187e-05	0.0001796425563423752	
54.688560756081706	0.00018457911912467267	1.640295046190349e-05	0.00016818053321280635	
55.53596088989733	0.00016748822317748518	1.6152566390882136e-05	0.00015137546335164008	
56.39649150249797	0.000201928193916165	1.590600725753443e-05	0.00018613376547373892	
57.27035605086487	0.0001818367186897276	1.566321449887924e-05	0.00016617857697428322	
58.15776114454846	0.00017167301572877102	1.542413045453906e-05	0.00015625062347438898	
59.05891659451753	0.00016417730066893964	1.5188698352560695e-05	0.00014898970768482676	
59.974035462765215	0.0001578775537760986	1.495686229547065e-05	0.000142921552076622	
60.90333411268367	0.00015222133099032599	1.4728567246560857e-05	0.00013749358999264394	
61.847032260219336	0.0001475054516080973	1.4503759016400392e-05	0.00013300238875450725	
62.80535302582078	0.0001427408491178554	1.4282384249569025e-05	0.00012845900430646053	
63.778522987191536	0.00013835886909939146	1.406439041160846e-05	0.00012429495120098535	
64.76677223286032	0.000134265616620163	1.384972577618725e-05	0.00012041631319962073	
65.77033441658139	0.00013041649219132956	1.363833941247547e-05	0.00011677853385604146	
66.78944681257751	0.00012678156416818097	1.343018117272543e-05	0.00011335172892232669	
67.82435037163955	0.00012333788915199148	1.3225201680054377e-05	0.00011011300290610685	
68.87528977809474	0.00012006685050393335	1.3023352316425944e-05	0.00010704378684519093	
69.94251350765792	0.00011695285783746426	1.282458521082643e-05	0.00010412853756262044	
71.02627388617911	0.0001139825850694479	1.2628853227632586e-05	0.00010135397561901737	
72.12682714930152	0.00011114447455996478	1.2436109955167449e-05	9.870858940595493e-05	
73.24443350304374	0.00010842839173488688	1.2246309694440834e-05	9.61822897460389e-05	
74.37935718532088	0.00010582537271901068	1.2059407448071282e-05	9.376615751593715e-05	
75.53186652841877	0.00010332743320767173	1.1875358909386232e-05	9.145225251485518e-05	
76.7022340224364	0.00010092741963258093	1.169412045169722e-05	8.92334646313867e-05	
77.89073637971123	9.861889066207195e-05	1.1515649117747169e-05	8.710339534736006e-05	
79.09765460024283	9.639602113567115e-05	1.1339902609326658e-05	8.505626167766808e-05	
80.32327403813038	9.425352301716455e-05	1.116683927705625e-05	8.308681712968516e-05	
81.5678844690394	9.218657953579746e-05	1.0996418110332048e-05	8.119028585154171e-05	
82.83178015871405	9.019078973351247e-05	1.0828598727431613e-05	7.936230718692046e-05	
84.11525993255103	8.826212135061265e-05	1.0663341365777482e-05	7.759888856859725e-05	
85.41862724625115	8.639687048228817e-05	1.0500606872355657e-05	7.58963651830505e-05	
86.74219025756646	8.459162679667496e-05	1.0340356694286235e-05	7.425136519672717e-05	
88.08626189915832	8.284324336712186e-05	1.0182552869543827e-05	7.266077959658294e-05	
89.45115995258467	8.114881036651589e-05	1.0027158017825024e-05	7.112173589270405e-05	
90.83720712343391	7.950563201933813e-05	9.87413533156051e-06	6.963157507865077e-05	
92.24473111762269	7.791120632072683e-05	9.723448567069353e-06	6.81878313587762e-05	
93.67406471887617	7.636320712030745e-05	9.575062035853063e-06	6.678821424026146e-05	
95.1255458674087	7.48594682382854e-05	9.428940596027102e-06	6.543059265734985e-05	
96.59951773982377	7.339796933685601e-05	9.28504964388751e-06	6.411298085082402e-05	
98.09632883025184	7.197682331468073e-05	9.143355105610409e-06	6.28335257704672e-05	
99.61633303274554	7.059426502844859e-05	9.003823429082149e-06	6.159049580452183e-05	
101.15988972495167	6.924864117521837e-05	8.866421575857935e-06	6.038227066983599e-05	
102.72736385307937	6.793840119368698e-05	8.731117013246814e-06	5.9207332320840596e-05	
104.31912601818526	6.666208906281563e-05	8.597877706520881e-06	5.806425675578568e-05	
105.93555256379533	6.541833589317607e-05	8.466672111246714e-06	5.695170661559695e-05	
107.57702566488457	6.420585322058815e-05	8.337469165736992e-06	5.5868424484922535e-05	
109.24393341823551	6.302342692360832e-05	8.210238283620306e-06	5.4813226816928803e-05	
110.93666993419627	6.1869911696593e-05	8.08494934652727e-06	5.3784998413569036e-05	
112.65563542986153	6.074422601870906e-05	7.961572696890942e-06	5.2782687401697227e-05	
114.40123632369622	5.964534756666777e-05	7.84007913085977e-06	5.180530065280369e-05	
116.17388533162597	5.8572309025301206e-05	7.720439891321225e-06	5.085189960049155e-05	
117.9740015646163	5.752419425557332e-05	7.6026266610342344e-06	4.9921596415287605e-05	
119.802010627764	5.6500134784341644e-05	7.486611555868729e-06	4.9013550501103713e-05	
121.65834472092367	5.549930658428448e-05	7.372367118150547e-06	4.8126965281764744e-05	
123.54344274089367	5.452092711596975e-05	7.259866310109963e-06	4.7261085249580155e-05	
125.45775038518534	5.356425260715042e-05	7.149082507432191e-06	4.641519325104507e-05	
127.40172025740017	5.262857554708621e-05	7.039989492908206e-06	4.558860798747176e-05	
129.3758119742398	5.171322237607393e-05	6.932561450184271e-06	4.4780681710734834e-05	
131.3804922741741	5.081755135245919e-05	6.82677295760858e-06	4.3990798096404276e-05	
133.41623512779302	4.994095058124671e-05	6.722598982173442e-06	4.3218370278384545e-05	
135.48352184986857	4.9082836190051244e-05	6.620014873551517e-06	4.246283903080287e-05	
137.58284121315285	4.8242650639569284e-05	6.518996358224526e-06	4.172367108432858e-05	
139.71468956393986	4.741986115702809e-05	6.41951953370303e-06	4.10003575653806e-05	
141.879570939417	4.6613958282197845e-05	6.3215608628357906e-06	4.029241254781062e-05	
144.07799718683648	4.58244545165611e-05	6.225097168207238e-06	3.959937170765717e-05	
146.31048808453184	4.505088306713075e-05	6.130105626621739e-06	3.892079107246304e-05	
148.57757146481032	4.4292796677207544e-05	6.036563763673207e-06	3.82562458574483e-05	
150.87978333874923	4.354976653708527e-05	5.944449448398724e-06	3.760532938154821e-05	
153.2176680229263	4.2821381268351975e-05	5.853740888014833e-06	3.696765205696582e-05	
155.5917782681133	4.210724597601156e-05	5.7644166227352066e-06	3.63428404464645e-05	
158.00267538996428	4.140698136316565e-05	5.6764555206683905e-06	3.573053638314157e-05	
160.45092940172842	4.07202229034613e-05	5.589836772794337e-06	3.513039614789007e-05	
162.9371191490193	4.004662006692789e-05	5.504539888018535e-06	3.454208970017261e-05	
165.46183244667284	3.9385835595203886e-05	5.420544688302441e-06	3.396529995810974e-05	
168.02566621772516	3.8737544822496226e-05	5.337831303869085e-06	3.339972212422625e-05	
170.6292266345446	3.8101435038921784e-05	5.256380168482589e-06	3.2845063053506353e-05	
173.27312926215015	3.747720489316083e-05	5.1761720148004936e-06	3.230104066068851e-05	
175.9579992037507	3.6864563831604606e-05	5.097187869797731e-06	3.176738336398325e-05	
178.68447124853947	3.626323157140936e-05	5.019409050261091e-06	3.124382956262734e-05	
181.45319002177868	3.567293760507693e-05	4.942817158353117e-06	3.073012714589561e-05	
184.2648101372089	3.509342073437312e-05	4.867394077244319e-06	3.0226033031382488e-05	
187.11999635182175	3.4524428631566035e-05	4.7931219668126165e-06	2.973131273053672e-05	
190.019423723029	3.396571742612631e-05	4.719983259408997e-06	2.9245739939591975e-05	
192.9637777682679	3.3417051315172504e-05	4.647960655688333e-06	2.8769096154177846e-05	
195.95375462707955	3.287820219607813e-05	4.577037120504328e-06	2.830117030602855e-05	
198.99006122569847	3.234894931977545e-05	4.50719587886761e-06	2.7841758420325518e-05	
202.0734154441926	3.1829078963401935e-05	4.4384204119659676e-06	2.739066329232075e-05	
205.20454628619316	3.131838412103502e-05	4.370694453245792e-06	2.6947694181987414e-05	
208.38419405125447	3.081666421135391e-05	4.304001984553705e-06	2.651266652553749e-05	
211.6131105098844	3.0323724801150665e-05	4.238327232337523e-06	2.608540166272966e-05	
214.892059081287	2.9839377343691914e-05	4.173654663905556e-06	2.5665726578969488e-05	
218.22181501385919	2.936343893100255e-05	4.109968983743371e-06	2.5253473661274357e-05	
221.60316556848443	2.8895732059209466e-05	4.047255129887128e-06	2.4848480467241995e-05	
225.03691020466627	2.8436084406143577e-05	3.98549827035259e-06	2.4450589506221715e-05	
228.5238607695462	2.7984328620454008e-05	3.924683799618955e-06	2.4059648031943168e-05	
232.06484168985054	2.754030212153983e-05	3.864797335166655e-06	2.367550784590874e-05	
235.66069016681035	2.710384690965235e-05	3.8058247140682985e-06	2.3298025110903472e-05	
239.3122563741041	2.6674809385564395e-05	3.747751989631884e-06	2.2927060174019792e-05	
243.0204036588648	2.6253040179243875e-05	3.6905654280955456e-06	2.2562477398635108e-05	
246.78600874580337	2.5838393987006355e-05	3.634251505372976e-06	2.220414500481777e-05	
250.60996194449422	2.5430729416655618e-05	3.5787969038487624e-06	2.1851934917671232e-05	
254.4931673598731	2.5029908840154028e-05	3.5241885092228618e-06	2.1505722623158883e-05	
258.43654310599635	2.4635798253393504e-05	3.4704134074034527e-06	2.1165387030981236e-05	
262.4410215231124	2.424826714266615e-05	3.4174588814474207e-06	2.083081034410519e-05	
266.507549398097	2.3867188357458788e-05	3.365312408547729e-06	2.0501877934570314e-05	
270.63708818830384	2.349243798921971e-05	3.313961657066961e-06	2.017847822522128e-05	
274.8306142488838	2.3123895255767816e-05	3.263394483616316e-06	1.986050257703729e-05	
279.08911906362675	2.276144239103519e-05	3.213598930179355e-06	1.954784518175018e-05	
283.4136094793798	2.2404964539852967e-05	3.164563221279814e-06	1.9240402959461828e-05	
287.80510794409827	2.2054349657508367e-05	3.1162757611927895e-06	1.8938075460989393e-05	
292.26465274858515	2.1709488413817265e-05	3.068725131198638e-06	1.86407647746834e-05	
296.7932982719762	2.137027410147224e-05	3.0219000868789317e-06	1.83483754374793e-05	
301.3921152310292	2.1036602548440223e-05	2.9757895554538134e-06	1.8060814349957252e-05	
306.0621909332746	2.0708372034197827e-05	2.930382633160129e-06	1.777799069519882e-05	
310.80462953409153	2.038548320960407e-05	2.88566858266967e-06	1.7499815861241023e-05	
315.6205522977641	2.006783902022321e-05	2.8416368305469703e-06	1.7226203366940937e-05	
320.5110978625849	1.975534463292028e-05	2.798276964745984e-06	1.6957068791074142e-05	
325.47742251006514	1.944790736556262e-05	2.7555787321450996e-06	1.669232970450088e-05	
330.52070043831674	1.9145436619670446e-05	2.7135320361198515e-06	1.6431905605243525e-05	
335.6421240396705	1.8847843815868112e-05	2.6721269341527915e-06	1.617571785632768e-05	
340.8429041825955	1.855504233199645e-05	2.6313536354799216e-06	1.592368962624771e-05	
346.1242704979875	1.826694744375424e-05	2.5912024987731346e-06	1.5675745831925525e-05	
351.4874716698928	1.7983476267744393e-05	2.5516640298581116e-06	1.5431813084038546e-05	
356.9337757307372	1.770454770680726e-05	2.512728879467122e-06	1.5191819634599955e-05	
362.46447036112943	1.7430082397529986e-05	2.4743878410262007e-06	1.4955695326680624e-05	
368.08086319431027	1.7160002659827147e-05	2.4366318484761693e-06	1.4723371546168492e-05	
373.7842821253185	1.6894232448493174e-05	2.3994519741269754e-06	1.4494781175466414e-05	
379.57607562494815	1.6632697306632984e-05	2.362839426544849e-06	1.4269858549035425e-05	
385.45761305857025	1.6375324320881896e-05	2.326785548471764e-06	1.4048539410695006e-05	
391.43028500989345	1.6122042078330938e-05	2.291281814776719e-06	1.3830760872596893e-05	
397.49550360974456	1.587278062507789e-05	2.2563198304383248e-06	1.361646137579337e-05	
403.6547028699399	1.5627471426328816e-05	2.221891328558251e-06	1.3405580652325183e-05	
409.9093390223323	1.5386047327978774e-05	2.187988168405037e-06	1.319805968875827e-05	
416.26089086311043	1.5148442519603944e-05	2.1546023334878024e-06	1.2993840691102022e-05	
422.71086010243414	1.4914592498801264e-05	2.121725929659407e-06	1.2792867051045626e-05	
429.2607717194863	1.4684434036814535e-05	2.0893511832486007e-06	1.2595083313451867e-05	
435.91217432302693	1.445790514538965e-05	2.0574704392207247e-06	1.240043514505154e-05	
442.6666405175339	1.4234945044803933e-05	2.0260761593665205e-06	1.220886930428384e-05	
449.52576727501685	1.4015494133017895e-05	1.995160920518619e-06	1.2020333612231529e-05	
456.4911763125926	1.3799493955899952e-05	1.9647174127952852e-06	1.1834776924601787e-05	
463.56451447591087	1.3586887178477406e-05	1.9347384378710034e-06	1.1652149104706495e-05	
470.74745412852144	1.3377617557169135e-05	1.905216907273483e-06	1.147240099739784e-05	
478.04169354727435	1.3171629912957732e-05	1.876145840706691e-06	1.129548440391731e-05	
485.4489573238469	1.2968870105460915e-05	1.8475183643995029e-06	1.1121352057618365e-05	
492.97099677249224	1.276928500786417e-05	1.8193277094795883e-06	1.0949957600525114e-05	
500.60959034410683	1.2572822482677982e-05	1.7915672103721335e-06	1.078125556069074e-05	
508.36654404671106	1.2379431358285452e-05	1.7642303032230398e-06	1.0615201330321844e-05	
516.2436918724502	1.2189061406247149e-05	1.7373105243461906e-06	1.0451751144635942e-05	
524.242896231207	1.2001663319332047e-05	1.7108015086944581e-06	1.0290862061421352e-05	
532.3660483909357	1.1817188690244734e-05	1.6846969883540543e-06	1.0132491941269962e-05	
540.6150689248177	1.1635589991020434e-05	1.6589907910618873e-06	9.976599428454844e-06	
548.9919081653474	1.1456820553060939e-05	1.6336768387455582e-06	9.82314393242613e-06	
557.4985466654523	1.1280834547785587e-05	1.6087491460856674e-06	9.672085609899623e-06	
566.1369956667598	1.1107586967872833e-05	1.58420181910007e-06	9.523385347514057e-06	
574.909297575119	1.0937033609068906e-05	1.5600290537497602e-06	9.377004745033834e-06	
583.8175264434902	1.076913105254138e-05	1.5362251345660483e-06	9.23290609907534e-06	
592.8637884623186	1.060383664775627e-05	1.5127844332986976e-06	9.091052387335887e-06	
602.0502224575035	1.04411084958584e-05	1.489701407584717e-06	8.951407253305226e-06	
611.379000396087	1.0280905433535674e-05	1.4669705996374718e-06	8.813934991440677e-06	
620.8523278997751	1.012318701734877e-05	1.4445866349558236e-06	8.678600532787637e-06	
630.4724447664181	9.967913508508533e-06	1.4225442210529749e-06	8.545369431028084e-06	
640.2416254995708	9.815045858084342e-06	1.4008381462047284e-06	8.414207848940668e-06	
650.1621798462554	9.66454569262729e-06	1.3794632782168649e-06	8.285082545256457e-06	
660.2364533430635	9.516375300192648e-06	1.3584145632113298e-06	8.157960861895198e-06	
670.4668278707137	9.370497616747264e-06	1.3376870244309668e-06	8.032810711567943e-06	
680.8557222172046	9.226876212947458e-06	1.3172757610624972e-06	7.909600565731936e-06	
691.4055926496942	9.085475281274283e-06	1.2971759470774702e-06	7.788299442884895e-06	
702.1189334952396	8.946259623513101e-06	1.2773828300909116e-06	7.668876897185924e-06	
712.9982777305363	8.809194638565329e-06	1.2578917302373966e-06	7.551303007391138e-06	
724.0461975807946	8.67424631058052e-06	1.2386980390642859e-06	7.4355483660925075e-06	
735.2653051278958	8.541381197397541e-06	1.2197972184418556e-06	7.321584069248867e-06	
746.6582529279726	8.410566419284107e-06	1.2011847994900694e-06	7.209381705998662e-06	
758.2277346385576	8.281769647964336e-06	1.1828563815217346e-06	7.098913348744325e-06	
769.9764856554507	8.154959095924454e-06	1.1648076310017924e-06	6.990151543498673e-06	
781.9072837594538	8.030103505987221e-06	1.147034280522497e-06	6.883069300484132e-06	
794.0229497731273	7.907172141145955e-06	1.1295321277942384e-06	6.777640084975919e-06	
806.3263482277227	7.786134774649526e-06	1.1122970346517749e-06	6.6738378083807924e-06	
818.82038804045	7.66696168032999e-06	1.0953249260756304e-06	6.571636819543264e-06	
831.5080232022387	7.549623623164828e-06	1.0786117892284357e-06	6.471011896271491e-06	
844.3922534761538	7.434091850066235e-06	1.062153672505982e-06	6.371938237075488e-06	
857.4761251066391	7.3203380808899615e-06	1.04594668460275e-06	6.274391453110427e-06	
870.7627315397452	7.208334499656868e-06	1.0299869935917173e-06	6.1783475603183755e-06	
884.2552141545192	7.098053745980201e-06	1.014270826018201e-06	6.083782971761711e-06	
897.9567630057271	6.989468906692322e-06	9.987944660075402e-07	5.990674490142158e-06	
911.8706175780853	6.8825535076644634e-06	9.83554254386395e-07	5.898999300499236e-06	
926.0000675521785	6.777281505813656e-06	9.685465878174595e-07	5.808734963082457e-06	
940.3484535822448	6.673627281291036e-06	9.53767917947382e-07	5.719859406391707e-06	
954.9191680860141	6.571565629845961e-06	9.392147505676931e-07	5.632350920380418e-06	
969.715656046784	6.4710717553606996e-06	9.248836447885378e-07	5.546188149816523e-06	
984.7414158279239	6.372121262550543e-06	9.107712122250233e-07	5.461350087796202e-06	
1000.0	6.27469014982442e-06	8.968741161959828e-07	5.3778160694057366e-06	


==> data/fig_iss_quadvf_bode_04.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00015223216375389532	1.9067514677302752e-05	
0.10154950161807173	0.0001727846641511856	0.00015466850199876212	1.9332392971560688e-05	
0.10312301278878754	0.00017554877368051514	0.0001571465944006191	1.9601871568180638e-05	
0.10472090554055413	0.00017835991065214075	0.00015966728057353506	1.9876020067904228e-05	
0.10634355766636439	0.00018121901004083087	0.0001622314229116749	2.0154909279197967e-05	
0.10799135281311975	0.00018412703171742393	0.00016483990745424533	2.04386112461121e-05	
0.1096646805723366	0.00018708496138198909	0.00016749364479240543	2.072719927679239e-05	
0.11136393657225817	0.0001900938115420566	0.0001701935710205266	2.102074797266875e-05	
0.11308952257139368	0.0001931546225384728	0.00017294064873432983	2.131933325834831e-05	
0.11484184655350702	0.00019626846362160818	0.0001757358680785975	2.162303241224518e-05	
0.11662132282407707	0.00019943643408081553	0.00017858024784733547	2.1931924097969194e-05	
0.11842837210825283	0.00020265966443023005	0.00018147483663943952	2.2246088396512908e-05	
0.12026342165032622	0.00020593931765420574	0.00018442071407313512	2.2565606839263513e-05	
0.12212690531474645	0.00020927659051590063	0.0001874189920626677	2.2890562441877326e-05	
0.12401926368869937	0.00021267271493276106	0.00019047081616095843	2.3221039739052967e-05	
0.12594094418627644	0.000216128959422904	0.00019357736697219358	2.3557124820237474e-05	
0.12789240115425762	0.00021964663062667495	0.0001967398616385832	2.389890536630841e-05	
0.12987409597953362	0.00022322707490794735	0.000199959555405819	2.4246470687271265e-05	
0.13188649719819254	0.0002268716800400495	0.0002032377432720759	2.4599911761015394e-05	
0.13393008060629666	0.0002305818769815431	0.0002065757617257385	2.4959321273175682e-05	
0.13600532937237603	0.0002343591417474478	0.0002099749905774091	2.5324793658139067e-05	
0.13811273415166478	0.00023820499738190403	0.00021343685489213146	2.5696425141258646e-05	
0.14025279320210793	0.00024212101603869339	0.00021696282702821342	2.6074313782314278e-05	
0.1424260125021654	0.0002461088211765037	0.00022055442878948076	2.6458559520278033e-05	
0.1446329058704415	0.0002501700898763241	0.00022421323369829383	2.684926421944316e-05	
0.14687399508716817	0.00025430655528890794	0.00022794086939721247	2.7246531716971257e-05	
0.14914981001757044	0.000258520009220819	0.0002317390201877673	2.7650467871921586e-05	
0.15146088873714358	0.00026281230486822443	0.0002356094297154437	2.8061180615822653e-05	
0.1538077776588715	0.000267185359708297	0.00023955390381067085	2.8478780004862194e-05	
0.15619103166241588	0.0002716411585588216	0.00024357431349635887	2.8903378273752468e-05	
0.15861121422530794	0.0002761817568174509	0.0002476725981733501	2.9335089891354617e-05	
0.16106889755617235	0.00028080928389291734	0.0002518507689960264	2.977403161813562e-05	
0.16356466273001555	0.00028552594684149606	0.00025611091245129316	3.0220322565535275e-05	
0.1660990998256107	0.00029033403422306595	0.0002604551941552124	3.067408425732673e-05	
0.16867280806501112	0.00029523592019226774	0.0002648858628826967	3.113544069306499e-05	
0.1712863959552255	0.00030023406884151417	0.000269405254846944	3.1604518413705306e-05	
0.17394048143208848	0.0003053310388139851	0.00027401579824665596	3.208144656949089e-05	
0.17663569200636045	0.0003105294882062412	0.0002787200181005821	3.2566356990209617e-05	
0.17937266491209122	0.000315832179781733	0.000283520541390571	3.30593842579262e-05	
0.18215204725728248	0.00032124198651828	0.00028842010253611096	3.356066578229094e-05	
0.18497449617688488	0.0003267618975145803	0.00029342154922530796	3.4070341878550484e-05	
0.18784067898816573	0.0003323950242829551	0.00029852784862941374	3.458855584836323e-05	
0.1907512733484843	0.000338144607457942	0.00030374209403039043	3.511545406356165e-05	
0.19370696741551147	0.00034401402395293725	0.0003090675118936085	3.565118605297662e-05	
0.1967084600099325	0.0003500067945999911	0.0003145074694206608	3.619590459246438e-05	
0.19975646078067044	0.00035612659231101784	0.0003200654826204287	3.6749765798275796e-05	
0.20285169037266976	0.00036237725080219595	0.0003257452249400453	3.73129292239179e-05	
0.2059948805972802	0.00036876277392718467	0.0003315505365012563	3.788555796065471e-05	
0.20918677460527996	0.00037528734566907293	0.00033748543399194904	3.846781874181404e-05	
0.21242812706258082	0.0003819553408456891	0.00034355412126734305	3.9059882051059545e-05	
0.215719704328655	0.0003887713365881551	0.0003497610007205731	3.9661922234808017e-05	
0.21906228463772706	0.0003957401246583699	0.00035611068548820724	4.0274117618964353e-05	
0.22245665828277353	0.00040286672467757537	0.0003626080125626896	4.089665063016859e-05	
0.22590362780237347	0.0004101563983453271	0.0003692580568908782	4.152970792174436e-05	
0.22940400817045398	0.0004176146647361966	0.0003760661465458412	4.217348050455084e-05	
0.23295862698897662	0.0004252473167704454	0.0003830378790679866	4.2828163882947324e-05	
0.2365683246836085	0.0004330604389648584	0.00039017913908154884	4.349395819608443e-05	
0.2402339547024262	0.000441060426581069	0.000397496117303586	4.4171068364752195e-05	
0.243956383717698	0.0004492540063011426	0.00040499533107510413	4.485970424399862e-05	
0.24773649183079302	0.00045764825857417813	0.0004126836465578794	4.5560080781770634e-05	
0.2515751727802653	0.0004662506417933637	0.0004205683027562587	4.627241818381216e-05	
0.2554733341531623	0.00047506901848055286	0.0004286569375408441	4.6996942085060084e-05	
0.2594318975996074	0.00048411168367532074	0.00043695761587084724	4.773388372780728e-05	
0.26345179905070754	0.0004933873957478425	0.0004454788604343288	4.8483480146864274e-05	
0.2675339889398373	0.0005029054098802919	0.00045422968495086404	4.9245974361995195e-05	
0.27167943242735193	0.0005126755144901122	0.00046321963040986793	5.002161557787773e-05	
0.2758891096287819	0.0005227080709010217	0.0004724588045503385	5.08106593918437e-05	
0.28016401584656353	0.0005330140566045367	0.0004819579249247207	5.161336800964714e-05	
0.2845051618053608	0.000543605112496829	0.0004917283659316479	5.243001046951534e-05	
0.28891357389103245	0.0005544935945236229	0.0005017822102502608	5.326086287470125e-05	
0.2933902943933029	0.000565692630220581	0.0005121323051635746	5.4106208634767374e-05	
0.29793638175219256	0.0005772161806992727	0.0005227923243210826	5.496633871578795e-05	
0.30255291080826724	0.00058907910870066	0.0005337768355626829	5.5841551899635276e-05	
0.30724097305676445	0.0006012972534206605	0.0005451013755087238	5.673215505248981e-05	
0.31200167690565833	0.000613887512907474	0.0005567825317161927	5.7638463402650406e-05	
0.3168361479377224	0.0006268679349402303	0.0005688380333110723	5.856080082766859e-05	
0.3217455291766536	0.0006402578174256677	0.0005812868511341786	5.949950015075889e-05	
0.32673098135731937	0.0006540778194970591	0.0005941493085854743	6.0454903446353225e-05	
0.33179368320019265	0.0006683500846711393	0.0006074472045236323	6.142736235452711e-05	
0.33693483169003946	0.0006830983776188622	0.0006212039497779088	6.241723840393067e-05	
0.3421556423589239	0.0006983482363396444	0.0006354447190635829	6.342490334263917e-05	
0.3474573495735992	0.0007141271418030046	0.0006501966203667994	6.445073947616563e-05	
0.35284120682735126	0.0007304647074438646	0.000665488884187494	6.549514001160831e-05	
0.3583084870363649	0.0007473928912780078	0.000681353075409853	6.655850940659245e-05	
0.3638604828406817	0.0007649462338539022	0.000697823331020143	6.764126372128233e-05	
0.3694985069098218	0.0007831621257908659	0.0007149366274263142	6.87438309712968e-05	
0.37522389225314035	0.0008020811092890041	0.0007327330817702454	6.986665147875405e-05	
0.3810379925349945	0.0008217472187556886	0.0007512562923840158	7.101017821801417e-05	
0.3869421823947922	0.0008422083666038154	0.0007705537244535486	7.21748771518036e-05	
0.39293785777200174	0.000863516781373009	0.0007906771480506866	7.336122755237849e-05	
0.39902643623619527	0.0008857295066491422	0.0008116831370211913	7.45697223010824e-05	
0.4052093573222091	0.0009089089708642655	0.0008336336388255921	7.58008681580803e-05	
0.41148808287049476	0.0009331236400166404	0.0008565966273908266	7.705518599205508e-05	
0.41786409737274555	0.0009584487677466579	0.0008806468534308491	7.83332109572661e-05	
0.4243389083228771	0.0009849672601505038	0.0009058667096457459	7.96354926022886e-05	
0.43091404657344795	0.0010127706763538374	0.0009323472318558151	8.096259489101872e-05	
0.4375910666976019	0.0010419603903888584	0.0009601892616564623	8.23150961117522e-05	
0.4443715473566186	0.0010726489455634956	0.0009895048018355368	8.369358864420718e-05	
0.45125709167315986	0.0011049616396003271	0.0010204186028968639	8.509867854682754e-05	
0.4582493276102989	0.0011390383877773766	0.0010530700280052692	8.65309849171045e-05	
0.4653499083564233	0.0011750359226852165	0.0010876152550724724	8.79911389654492e-05	
0.4725605127161014	0.001213130403778721	0.001124229889295408	8.947978272744939e-05	
0.4798828455070056	0.0012535205286672473	0.001163112078260885	9.099756731899756e-05	
0.4873186379629853	0.0012964312624453246	0.0012044862461371606	9.254515061245276e-05	
0.49486964814338685	0.0013421183332324232	0.0012486075954037251	9.412319417733539e-05	
0.5025376613487146	0.0013908736841277268	0.0012957675666935744	9.57323592834563e-05	
0.5103244905427329	0.0014430321277332334	0.0013463005033851852	9.737330170360565e-05	
0.5182319767811088	0.0014989795245651844	0.0014005918429053116	9.90466649713877e-05	
0.5262619896466971	0.0015591629086860457	0.0014590882589321783	0.0001007530716393688	
0.5344164276915693	0.0016241031238394114	0.0015223103189398036	0.00010249311193145855	
0.5426972188858914	0.0016944107276093542	0.0015908684161870896	0.00010426732897442139	
0.5511063210737586	0.001770806194104523	0.0016654830088390943	0.00010607619950069542	
0.559645722436092	0.0018541458345202038	0.0017470105886365698	0.00010792010850005185	
0.5683174419607084	0.0019454554170076303	0.0018364773648940121	0.00010979931570179985	
0.5771235299196736	0.0020459742927716215	0.00193512347702479	0.00011171391090089511	
0.5860660683540517	0.0021572140689021186	0.0020444617853126327	0.00011366375385479156	
0.595147171566167	0.0022810377472719016	0.0021663571730421915	0.00011564839253928058	
0.604368986619493	0.0024197681709622514	0.00230313522249606	0.00011766695057428845	
0.6137336938462858	0.0025763392709970447	0.0024577337904916363	0.00011971796996740233	
0.6232435073630855	0.0027545112031236154	0.0026339186261543175	0.00012179918767873025	
0.6329006755942035	0.0029591832373654756	0.0028365969802275856	0.00012390721273323777	
0.6427074818033226	0.003196860444935177	0.003072285400225978	0.00012603704935514336	
0.6526662446333333	0.0034763702104425804	0.003349828003854683	0.0001281813739391973	
0.6627793186545348	0.003809999794928154	0.0036815369443603157	0.000130329412954115	
0.6730490949213316	0.0042153747509317595	0.004085075826900369	0.00013246514225358826	
0.6834780015375548	0.004718709135520043	0.004586719003305215	0.00013456429937668202	
0.6940685042305437	0.005360756907417575	0.0052273205560939475	0.00013658923881636935	
0.7048231069341222	0.006208500396235852	0.006074039668089627	0.00013847974863133534	
0.7157443523806098	0.007380247733066346	0.007245523869745427	0.0001401363126943925	
0.7268348227020044	0.009106259709070155	0.00897276485313718	0.00014139131773695314	
0.7380971400404808	0.01190129537461891	0.011772385400179653	0.00014198661520415282	
0.7495339671683494	0.017193244711326154	0.017078503365202707	0.0001419537530076288	
0.7611480081176202	0.03082564686567289	0.030769136241269385	0.00015100495882306472	
0.7729420088193235	0.10102107970750837	0.10146258651886329	0.0004416786296821794	
0.784918757752735	0.042493060788188784	0.04261378655909134	0.0001802478096690894	
0.7970810866046624	0.020164567039759117	0.020337064681366458	0.00018994159565366043	
0.8094318709389453	0.013063183552754942	0.013244337703160438	0.00018857698553262852	
0.8219740308763326	0.009618965614840217	0.009804181334687929	0.00018908809364195445	
0.8347105317848907	0.007589169548000094	0.007777764235189197	0.0001908631742308206	
0.847644384981113	0.006251052626794043	0.006443043518994231	0.00019342022309561672	
0.8607786484418896	0.005302087457779245	0.0054976497695864235	0.00019650780385059184	
0.8741164275275125	0.0045935570901604736	0.0047929023194178775	0.0001999919833046427	
0.8876608757158821	0.004043886667738732	0.004247232281147671	0.00020379838926640038	
0.9014151953480897	0.003604612144558273	0.0038121749880598546	0.00020788477141772346	
0.9153826383855528	0.0032451336694588454	0.0034571300418217163	0.00021222741237794735	
0.9295665071788846	0.0029451801307070133	0.0031618276700306476	0.00021681400532524934	
0.9439701552486742	0.002690789926750863	0.0029123098608661454	0.00022163972693997424	
0.9585969880783669	0.002472032352404344	0.0026986517008293436	0.00022670498310103836	
0.9734504639194281	0.0022816495338461276	0.0025136031787951515	0.0002320140786992919	
0.9885340946089864	0.0021142124656571212	0.0023517451129445054	0.00023757442431708535	
1.0038514464001433	0.001965577587540084	0.002208945666684491	0.0002433960704478202	
1.01940614080515	0.0018325260274634411	0.002081999584587512	0.00024949145194736773	
1.0352018554516484	0.0017125176574517896	0.001968382292169229	0.0002558752752206611	
1.051242324952181	0.0016035194537826483	0.0018660783481879817	0.00026256450881440734	
1.0675313417871697	0.0015038831959453178	0.0017734592820429723	0.00026957845474219206	
1.0840727572015847	0.0014122566789496122	0.0016891949909467584	0.0002769388882223763	
1.1008704821154982	0.0013275181529499146	0.0016121884129210657	0.0002846702603564818	
1.117928488048752	0.0012487271523091896	0.0015415266418685142	0.00029279996318143007	
1.1352508080599522	0.001175087074592386	0.0014764438514840925	0.0003013586604165657	
1.1528415377000134	0.00110591630188751	0.0014162928290356034	0.0003103806906803915	
1.1707048359804781	0.0010406256075657719	0.0013605228734605275	0.0003199045533821844	
1.1888449263568397	0.0009787002336175017	0.001308662457472539	0.00032997349122960675	
1.2072660977271032	0.0009196854636680787	0.0012603054972782448	0.00034063618764540476	
1.225972705445816	0.0008631748218945677	0.0012151003835355434	0.0003519476026913381	
1.2449691723538168	0.0008088002414071968	0.0011727411467436768	0.0003639699777623346	
1.2642599898239333	0.0007562236952224855	0.0011329602877537654	0.00037677404786243837	
1.2838497188228888	0.0007051298870933379	0.0010955229184235339	0.0003904405114103786	
1.3037429909896587	0.0006552196702545609	0.0010602219413660145	0.00040506182221582094	
1.3239445097305402	0.0006062039075199521	0.0010268740599870408	0.00042074438787883053	
1.3444590513311867	0.0005577975113834274	0.0009953164566198233	0.00043761128533762323	
1.3652914660858761	0.0005097134117160871	0.0009654040117898945	0.0004558056404566219	
1.386446679444272	0.00046165619562603394	0.0009370069644900435	0.00047549486880074237	
1.4079296931759626	0.00041331517565331035	0.0009100089339697496	0.0004968760289656577	
1.4297455865530366	0.00036435657802903087	0.0008843052395088764	0.00052018272361244	
1.451899517550985	0.00031441492570046713	0.0008598014670919056	0.0005456939100714921	
1.4743967240682132	0.00026308401256072293	0.0008364122416679254	0.0005737454893455572	
1.4972425251644468	0.0002099108644127515	0.0008140601713979798	0.0006047456210662875	
1.5204423223183279	0.00015440943614965314	0.0007926749364234458	0.0006391952442920397	
1.5440016007044985	9.620623167730513e-05	0.000772192499590229	0.0006777160279528157	
1.5679259304904682	3.7054982063058405e-05	0.0007525544205023068	0.0007210890750832458	
1.5922209681535842	4.229303307276403e-05	0.0007337072574599505	0.0007703095385953061	
1.6168924578184014	0.00011343467280847865	0.000715602044421132	0.0008266653400369817	
1.6419462326147771	0.00019530503084761247	0.0006981938322316744	0.0008918533833862762	
1.667388216057011	0.0002880758115390169	0.0006814412850962322	0.0009681558898923332	
1.6932244234443516	0.00039464873278774926	0.0006653063246830364	0.0010587165488590991	
1.7194609632832076	0.0005194382398463766	0.0006497538154294486	0.0011679892338080052	
1.7461040387313935	0.0006689798087916006	0.0006347512855895004	0.0013024996270936914	
1.7731599490647525	0.0008532628049250072	0.0006202686793758335	0.0014722075544394832	
1.8006350911665105	0.001088325039585499	0.0006062781362265505	0.0016931056942805405	
1.828535961039703	0.0014016364654441122	0.0005927537937962839	0.001992594459598104	
1.8568691553430368	0.0018444796742921662	0.0005796716117494826	0.002421831849522995	
1.885641372950552	0.0025247915699753445	0.0005670092138381383	0.0030884758403854425	
1.9148594165354507	0.003714457117013977	0.0005547457460885369	0.004263575518437497	
1.9445301941784663	0.006340609452953636	0.0005428617492125023	0.006870361273316019	
1.974660721001155	0.01628023341113	0.0005313390436064235	0.016737633570674915	
2.0052581208244957	0.0207165805518259	0.0005201606255131242	0.020297069861566035	
2.036329627853186	0.007933045586390797	0.0005093105731030606	0.007434862486657033	
2.067882588386045	0.00492411401052956	0.0004987739613871724	0.004428891577792363	
2.0999244625529108	0.0036233713476390658	0.0004885367850079331	0.0031364542309510403	
2.132462826078452	0.00289677450201515	0.00047858588807099593	0.002419073084192797	
2.1655053720733157	0.002429932033423465	0.0004689089002800965	0.001961565730784068	
2.199059912853022	0.002100889730502846	0.0004594941787248235	0.0016417642998951376	
2.2331343817850464	0.0018498447663448255	0.00045033075474646214	0.0013998109239490074	
2.267736835164523	0.0016317981570314996	0.0004414082853729438	0.0011908927559662055	
2.302875454119006	0.0016458978886482168	0.00043271700887142806	0.0012170380613869523	
2.3385585465427567	0.0014820475952822133	0.0004242477040173011	0.0010579968292779365	
2.3747945490609914	0.0013567051508588976	0.00041599165272245285	0.0009408054619809703	
2.411592029024571	0.0012591429768533762	0.00040794060570437205	0.000851266824381441	
2.4489596865355954	0.0011749958319738926	0.0004000867509116429	0.0007749711802845923	
2.4869063565043885	0.001109074841833218	0.00039242268445142074	0.0007170758973829512	
2.5254410107383527	0.0010616000444637129	0.00038494138379094876	0.0006767089924507048	
2.564572760063192	0.0009992449023474971	0.0003776361830285981	0.0006216997155972847	
2.604310856476998	0.0009625572924581051	0.00037050075005066037	0.0005920882519611643	
2.6446646953377266	0.0009145720982246913	0.00036352906540852394	0.0005510587128312013	
2.6856438175845567	0.0008727014385837744	0.0003567154027672355	0.000515997696227446	
2.727257911993673	0.0008346660505394094	0.000350054310790993	0.0004846211049789289	
2.769516817469004	0.0007995914774873951	0.0003435405963441024	0.00045605867194096827	
2.812430525368455	0.0007669440599680035	0.0003371693088975091	0.0004297814061704513	
2.8560091818661824	0.0007363288593187953	0.00033093572604137294	0.00040539896680291644	
2.9002630903514777	0.0007074272031575277	0.00032483534001342214	0.0003825971224452929	
2.945202713864811	0.0006799684844847821	0.00031886384516112957	0.00036110953563246685	
2.9908386775716385	0.0006537135893911686	0.00031301712626321144	0.00034070119372797166	
3.0371817712745264	0.0006284430619440523	0.0003072912476426513	0.0003211565839245806	
3.0842429519642045	0.0006039471733078972	0.00030168244300947963	0.00030226977758728333	
3.1320333464101533	0.0005800162776618049	0.0002961871059769721	0.00028383480844754785	
3.180564253791325	0.0005564301090500046	0.0002908017811998288	0.00026563500485423264	
3.2298471483676323	0.0005329444496464478	0.00028552315608732306	0.00024742972083346455	
3.2798936821928324	0.0005092728865050595	0.00028034805304840576	0.00022893621715866657	
3.3307156878694446	0.0004850598915615501	0.0002752734222293736	0.00020980301474590878	
3.3823251813463506	0.00045983850031718987	0.00027029633470798903	0.00018956824305326944	
3.43473436475976	0.00043295978046829553	0.0002654139761109132	0.00016759096559714755	
3.487955629318178	0.0004034680823497473	0.00026062364062401957	0.00014293246256440808	
3.542001558232087	0.00036986541259295815	0.0002559227253676033	0.00011414514959330333	
3.5968849296890193	0.00032963136041977295	0.0002513087251107422	7.893715457483352e-05	
3.6526187198747286	0.00027815819404826175	0.0002467792273010955	3.506695361406894e-05	
3.7092161060411786	0.00020625743139050516	0.000242331907388281	4.6558683071086365e-05	
3.7666904696220658	9.955781914504011e-05	0.0002379645244206625	0.00016176044969168701	
3.8250553993966134	0.0002155755893352545	0.00023367491689692748	0.0004220451612741956	
3.884324694702404	0.0012963607780698107	0.0002294609988552386	0.0014689149694822041	
3.9445123686979775	0.002016285619377133	0.00022532075618404492	0.0018161878399215277	
4.005632651675993	0.0010563867788939963	0.00022125224313981074	0.0008372618221066172	
4.067699994427721	0.0008011513051355176	0.0002172535790580093	0.0005844085083303601	
4.130729071659682	0.0006823293182708863	0.00021332294524471936	0.00046918765539238937	
4.194734785463209	0.0006112923393883981	0.00020945858203707466	0.0004019127048080928	
4.259732268837781	0.0005624454629628694	0.00020565878602165196	0.0003568256547383448	
4.325736889268946	0.000525711553968427	0.00020192190740065378	0.0003238105884370334	
4.392764252361694	0.0004963202474520868	0.00019824634749644708	0.00029808586613943054	
4.460830205530115	0.00047171415167670465	0.00019463055638567207	0.00027709077818953225	
4.5299508417442365	0.00045038994690453236	0.00019107303065473092	0.0002593214274510314	
4.600142503334918	0.00043139557761228927	0.00018757231126902068	0.00024382624327033928	
4.671421785857698	0.000414086358888842	0.00018412698154878044	0.00022996147038440627	
4.743805542016518	0.000397994802839676	0.00018073566524489344	0.00021726074558455993	
4.817310885648243	0.0003827537517015429	0.0001773970247084149	0.0002053581259186936	
4.891955195768907	0.00036804416879609574	0.00017410975914799767	0.0001939358432938725	
4.967756120682691	0.0003535509128359569	0.0001708726029697517	0.000182680093974845	
5.044731582154526	0.0003389120814449664	0.00016768432419441863	0.00017123048356752592	
5.122899779647386	0.00032364075280865324	0.0001645437229470495	0.0001591021248551873	
5.202279194625215	0.0003069729842967753	0.00016144963001467013	0.00014553499578951875	
5.282888594922542	0.0002875149941152772	0.0001584009054676791	0.00012914764281617917	
5.364747039181794	0.0002622650400417443	0.00015539643734097518	0.00010700484815533108	
5.447873881359371	0.0002232553979831567	0.00015243514037103448	7.192914850958359e-05	
5.532288775301544	0.00014655941351006884	0.00014951595478537015	5.3397676547077845e-05	
5.618011679391243	0.0005925710759962695	0.00014663784514099852	0.0005822679967309794	
5.705062861266868	0.0005055957709204421	0.00014379979920871338	0.00036393094373358785	
5.793462902614208	0.0003911852494594695	0.00014100082690013505	0.0002504103473135372	
5.883232704032601	0.0003441691400986005	0.00013823995923464876	0.0002059965440618158	
5.974393489976511	0.00031145798358905066	0.0001355162473434842	0.00017601565663501347	
6.06696681377367	0.00027419330955395316	0.00013282876150831464	0.00014372451896765408	
6.160974562720967	0.0003305112367897378	0.00013017659023186628	0.0002006404518707624	
6.25643896325932	0.0003003783611008769	0.00012755883933813196	0.00017283386390826998	
6.353382586228693	0.00028387260847163853	0.00012497463109987825	0.00015890030962048196	
6.451828352204593	0.00027128512214002137	0.0001224231033912141	0.00014886250297124754	
6.551799536917215	0.00026043539261923275	0.00011990340886306848	0.00014053206480568698	
6.653319776754563	0.00025053622819436183	0.00011741471413948503	0.0001331215178346815	
6.756413074350862	0.00024119740578091537	0.00011495619903269958	0.00012624120924428374	
6.861103804261538	0.00023217593033531746	0.00011252705577501529	0.00011964888041514667	
6.9674167187261515	0.00022328654903768546	0.00011012648826552702	0.00011316006124637433	
7.075376953520617	0.0002143564186939156	0.00010775371132978015	0.00010660272405219952	
7.1850100339000935	0.00020518859283380424	0.00010540794999047077	9.97808164149038e-05	
7.2963418806339915	0.00019551275232912254	0.00010308843874730898	9.242518014595383e-05	
7.40939881613446	0.00018488844199556967	0.00010079442086417519	8.409758570835758e-05	
7.5242075706798515	0.00017246163153842033	9.85251476616965e-05	7.395171199071306e-05	
7.640795288734611	0.00015619266866535885	9.627987781336086e-05	6.000046493443403e-05	
7.759189535367103	0.00012963904914599042	9.4057876643269e-05	3.688664452776931e-05	
7.879418302766868	0.00010065406820092084	9.185841542359698e-05	8.439868946692492e-05	
8.001510016862884	0.0002595296561245416	8.968077066980588e-05	0.00017325012882309058	
8.125493544044346	0.0001982023516183389	8.752422343159083e-05	0.00011189283040802567	
8.251398197985628	0.00017104349125812138	8.5388058577506e-05	8.576672025528978e-05	
8.379253746576957	0.00014792056457752056	8.327156407113909e-05	6.473938037483369e-05	
8.509090418962503	0.00012629733756230213	8.11740302366329e-05	4.5317760841222334e-05	
8.640938912687513	0.0001012206686816856	7.909474901126627e-05	2.30704559017652e-05	
8.774830400956196	6.761033125941149e-05	7.703301318271229e-05	1.6290553228764992e-05	
8.910796540002062	2.712489174269026e-05	7.49881156084818e-05	7.025085251911144e-05	
9.048869476572474	0.00013986932948006572	7.295934841494376e-05	0.0002047614278201177	
9.189081855529167	0.0008256959757169456	7.09460021731848e-05	0.0008629525144861097	
9.331466827566528	0.0006503051753907277	6.89473650488277e-05	0.0005850753845412795	
9.476058057049498	0.0003779918443308297	6.696272192278114e-05	0.00031147289839541815	
9.622889729972897	0.00029654835264754473	6.499135347973351e-05	0.00023167909595830542	
9.771996562044086	0.00025017155211769725	6.303253526103927e-05	0.00018717602472963197	
9.923413806890872	0.00021952101034425678	6.10855366784812e-05	0.00015845564889816125	
10.0771772643966	0.00019332598875540846	5.914961998522917e-05	0.00013421255965304307	
10.233323289164382	0.00017106916155184922	5.722403920016879e-05	0.00011561362628614589	
10.391888799112495	0.00018030815021704313	5.530803898165057e-05	0.00012510734943758174	
10.552911284202958	0.00014498563901714837	5.340085344663576e-05	9.18693130891489e-05	
10.716428815305356	0.0001126204305045474	5.1501704931215194e-05	8.638727735504798e-05	
10.882480053198018	0.0002718172190019803	4.9609802688598016e-05	0.00022323001501960678	
11.051104257708666	0.0002085811149136102	4.772434152097013e-05	0.00016088642546088303	
11.222341296996655	0.00018554279990087754	4.584450034220799e-05	0.00013969921866478568	
11.39623165697915	0.0001719224695355204	4.396944066943941e-05	0.00012795346941297877	
11.572816450903245	0.00016196200982530694	4.209830504310642e-05	0.00011986594385799733	
11.752137429066462	0.00015386664700213232	4.02302153778288e-05	0.00011364052235186654	
11.93423698868786	0.00014688543253964017	3.836427125054861e-05	0.00010852694424452996	
12.119158183932093	0.00014064131684517615	3.649954813899854e-05	0.00010414911957573626	
12.306944736088793	0.00013491976516873922	3.463509563387776e-05	0.00010029352301257198	
12.497641043909683	0.00012958677895743689	3.276993566454333e-05	9.682718604917162e-05	
12.691292194105861	0.00012455175667321406	3.090306080443915e-05	9.366055678729264e-05	
12.887943972007742	0.00011974720794151246	2.9033432765705617e-05	9.072720930781046e-05	
13.08764287239018	0.0001151087596199028	2.7159981264644103e-05	8.79637779649981e-05	
13.290436110465315	0.00011054940903671493	2.5281603563597363e-05	8.528249230271959e-05	
13.496371633045765	0.00010668162419316786	2.3397165213889017e-05	8.330297139115814e-05	
13.705498129880782	0.00010239046694064708	2.1505502926206016e-05	8.090667040015476e-05	
13.917865045168076	9.825272368134942e-05	1.9605431263580958e-05	7.867206455143289e-05	
14.133522589243995	9.420276490587076e-05	1.769575639946393e-05	7.6535387773664e-05	
14.35252175045488	9.021405585029142e-05	1.5775303491061103e-05	7.447157778077202e-05	
14.574914307212275	8.626753185096528e-05	1.3842971822948257e-05	7.246306880415549e-05	
14.800752840235097	8.234546965572044e-05	1.1897851000985483e-05	7.049369951731127e-05	
15.030090744981337	7.84288842311273e-05	9.939485343956982e-06	6.854611702443839e-05	
15.262982244272472	7.449678817961673e-05	7.968549608113214e-06	6.660099591852573e-05	
15.499482401113475	7.052167554515164e-05	5.988904607512368e-06	6.463276246320706e-05	
15.739647131711472	6.645888085175656e-05	4.015837749060071e-06	6.25984278378669e-05	
15.98353321869612	6.22490052227552e-05	2.1302116517976505e-06	6.044044864826141e-05	
16.23119832454485	5.778441816070849e-05	1.1819920160040826e-06	5.805281106040785e-05	
16.482701005216104	5.285650150983254e-05	2.6540125428453426e-06	5.522766110862368e-05	
16.738100723993853	4.699041073285581e-05	4.675733844916396e-06	5.1487115222277015e-05	
16.997457865546615	3.883683848901283e-05	6.803574265647625e-06	4.5451923764699455e-05	
17.26083375020432	2.4474507273579906e-05	8.989665543880144e-06	3.2348661395790596e-05	
17.528290648456405	0.00010400069419405423	1.1224698121579729e-05	0.00011126648768457041	
17.799891795674554	6.491298687189538e-05	1.3507535271632743e-05	7.818748550103818e-05	
18.075701407063548	5.108610225592946e-05	1.5839760417678446e-05	6.6819625596712e-05	
18.35578469284383	4.3713061690163286e-05	1.822420576894496e-05	6.185267295158782e-05	
18.64020787366921	3.797695282299326e-05	2.0664458483710528e-05	5.8578210198875755e-05	
18.929038196283646	3.2956446092386643e-05	2.3164679136212813e-05	5.606498278712176e-05	
19.222343949420477	2.8310702197937348e-05	2.5729540891161037e-05	5.3987435469230605e-05	
19.52019447994806	2.3834128752637786e-05	2.8364223667170666e-05	5.214626207913781e-05	
19.822660209265607	1.940803918582639e-05	3.10744379582976e-05	5.042805400883172e-05	
20.12981264995304	1.4930843715651405e-05	3.386646793561556e-05	4.873474085264863e-05	
20.441724422678867	1.0247983844040272e-05	3.674722970064219e-05	4.690455091598346e-05	
20.75846927337004	5.0102629613484184e-06	3.972434351021034e-05	4.43874651631202e-05	
21.08012209064783	1.0011619078732942e-05	4.28062203985078e-05	4.661111133330376e-05	
21.406758923533914	2.0494435472248914e-06	4.6002164674450255e-05	4.6805618559952015e-05	
21.738456999430788	4.546773572931042e-06	4.932249462260495e-05	4.498593423635985e-05	
22.075294742380795	9.59357505815824e-06	5.2778684562165616e-05	4.322850730827912e-05	
22.417351791608088	1.4602880844338972e-05	5.6383532330853414e-05	4.1800190674377505e-05	
22.764709020347887	1.9661179143152546e-05	6.0151357345594576e-05	4.050064594426694e-05	
23.1174485549675	2.48425594285502e-05	6.40982357356883e-05	3.926159803261829e-05	
23.47565379438362	3.019265652051889e-05	6.824228074810813e-05	3.805297083767068e-05	
23.839409429780538	3.574934437603063e-05	7.260397881810302e-05	3.68564426733941e-05	
24.20880146463373	4.154999224664671e-05	7.720659455486903e-05	3.56574871793353e-05	
24.583917235044	4.763577909070269e-05	8.207666164990542e-05	3.444124009719033e-05	
24.964845430386426	5.405616661348532e-05	8.724458170720035e-05	3.318851195135562e-05	
25.351676114279368	6.0876666670392886e-05	9.274535969008912e-05	3.186870191904936e-05	
25.744500745878433	6.819805745612537e-05	9.86195137536859e-05	3.0421456401353717e-05	
26.143412201500308	7.622128936004679e-05	0.00010491420966306395	2.8693026064381435e-05	
26.548504796581717	8.557372211790862e-05	0.00011168468722614407	2.611911020440554e-05	
26.959874307978602	9.677875683395574e-05	0.0001189960703465287	2.4397051142679346e-05	
27.377617996610834	9.605283168475108e-05	0.00012692568668442718	3.0917956457151296e-05	
27.801834630457815	0.00010806766957332621	0.00013556607252658055	2.749849118764669e-05	
28.232624507910387	0.00011968934751740999	0.00014502891119156578	2.5340855107777953e-05	
28.670089481484574	0.00013201357859633333	0.00015545026175009549	2.3440120375334726e-05	
29.114332981902788	0.00014545572241775635	0.00016699759964561905	2.1547561607089245e-05	
29.565460042548164	0.00016035417287002028	0.0001798794464795552	1.9533217880724802e-05	
30.0235773242978	0.0001770943158345641	0.000194358772072753	1.727075141117576e-05	
30.488793140740842	0.00019575913149332357	0.00021077201274299215	1.5020497778118933e-05	
30.961217483787163	0.00021730612667421125	0.00022955665684350337	1.226892993664527e-05	
31.440962049673153	0.00024256202312647124	0.00025129226389839453	8.757648883004002e-06	
31.928140265370157	0.00027245680008964923	0.00027676322023816697	4.350793345863797e-06	
32.42286731540228	0.00030870312897178043	0.0003070579636661707	1.6908062865889461e-06	
32.925260169079685	0.00035405026621657305	0.00034373203712773364	1.0325774112627832e-05	
33.435437608153904	0.0004132503232962005	0.0003890885852018087	2.424786842015277e-05	
33.95352025490161	0.0004986268948671153	0.00044668833263573345	5.247049763313319e-05	
34.479630600643624	0.0006558136175277642	0.0005223423189861734	0.00014042699248823366	
35.01389303470575	0.0005731452929799903	0.0006262191933209859	0.000413482784862296	
35.556433873828425	0.0006387007899493393	0.0007778577395390688	0.0001457559954396682	
36.107381392031996	0.0009291803381320088	0.0010201210816949736	9.189625639449777e-05	
36.666865850944866	0.0013972333549421656	0.001468300565812509	7.1235827345621e-05	
37.23501953060145	0.0025047484965040954	0.0025666891303066383	6.196258155816378e-05	
37.81197676071744	0.007788054323484861	0.007842208533282654	6.815162515436604e-05	
38.397873952449665	0.004526287220295342	0.004486047243572273	4.1586125097467654e-05	
38.99284963064802	0.002053885740643779	0.002018578513054676	3.6186014802184545e-05	
39.59704446660722	0.0013283275210519687	0.0012936040554868895	3.506689378955081e-05	
40.21060131132589	0.0009857318799460345	0.0009530135898808676	3.309739354473904e-05	
40.83366522928125	0.0007850124222940559	0.00075564791920075	2.954837767588001e-05	
41.46638353272696	0.0006527089355577543	0.0006269014438313232	2.6053060432949507e-05	
42.108905816522395	0.0005625183449648098	0.0005362659771038171	2.6539654505659652e-05	
42.76138399350171	0.0004913686810436121	0.00046897094916213477	2.2554086471844904e-05	
43.42397233039088	0.00043583582946316615	0.0004170012851939147	1.90159871557412e-05	
44.096827484281306	0.0003904282221362396	0.00037563354521727877	1.5105265709474629e-05	
44.78010853966855	0.0003513886790038285	0.000341904208872026	1.012921289213541e-05	
45.47397704606499	0.0003160587533162713	0.00031386014061751455	6.178320418519592e-06	
46.17859705619533	0.0002785982026267682	0.00029016193392934384	1.5513479855276915e-05	
46.894135164783904	0.00026113780387490516	0.00026986046488121444	4.197632186490568e-05	
47.62076054794297	0.00019935910202200242	0.00025226442004937233	0.00011836848877529232	
48.35864500317141	0.00037858082815646034	0.0002368583408568539	0.00015026260605766344	
49.10796298997312	0.00030033618493525527	0.00022325005706423526	7.762619553990627e-05	
49.86889167110482	0.0002681610183924603	0.00021113590942165944	5.716486497526292e-05	
50.641610954463076	0.0002474684458232636	0.000200277114063936	4.7296786032619557e-05	
51.42630353562007	0.00023228625224509385	0.0001904833158427225	4.1844786151028595e-05	
52.22315494101898	0.00021861079338643342	0.0001816009029804962	3.705050892037536e-05	
53.03235357183818	0.00020766101112718404	0.00017350454909950493	3.420566879499408e-05	
53.854090748535334	0.00019629701267256933	0.0001660909885601689	3.0249151973540358e-05	
54.688560756081706	0.00018457911912467267	0.00015927436618639576	2.541926289805842e-05	
55.53596088989733	0.00016748822317748518	0.00015298271563405513	1.7330710594217167e-05	
56.39649150249797	0.000201928193916165	0.00014715525926946597	5.777581406961798e-05	
57.27035605086487	0.0001818367186897276	0.0001417403143623063	4.0196471633502786e-05	
58.15776114454846	0.00017167301572877102	0.00013669365249291914	3.5000870816511304e-05	
59.05891659451753	0.00016417730066893964	0.0001319772017149039	3.221031269499715e-05	
59.974035462765215	0.0001578775537760986	0.00012755801074434611	3.0326356135103623e-05	
60.90333411268367	0.00015222133099032599	0.00012340741546869595	2.8821031372137592e-05	
61.847032260219336	0.0001475054516080973	0.00011950036312613825	2.8010563835349688e-05	
62.80535302582078	0.0001427408491178554	0.00011581486042269727	2.6929445755896444e-05	
63.778522987191536	0.00013835886909939146	0.00011233151985728915	2.6030230478332803e-05	
64.76677223286032	0.000134265616620163	0.000109033184453513	2.523494642969488e-05	
65.77033441658139	0.00013041649219132956	0.00010590461553183187	2.451411529996307e-05	
66.78944681257751	0.00012678156416818097	0.00010293223150370341	2.385135048453907e-05	
67.82435037163955	0.00012333788915199148	0.00010010388821831089	2.3235835278990045e-05	
68.87528977809474	0.00012006685050393335	9.740869334913781e-05	2.2659835309677656e-05	
69.94251350765792	0.00011695285783746426	9.483684882086273e-05	2.211755184934105e-05	
71.02627388617911	0.0001139825850694479	9.237951645582593e-05	2.1604492627516184e-05	
72.12682714930152	0.00011114447455996478	9.002870294379113e-05	2.1117090203298157e-05	
73.24443350304374	0.00010842839173488688	8.777716096842545e-05	2.0652455019864945e-05	
74.37935718532088	0.00010582537271901068	8.561830390340135e-05	2.020820807915827e-05	
75.53186652841877	0.00010332743320767173	8.354613195387455e-05	1.978236350780305e-05	
76.7022340224364	0.00010092741963258093	8.155516799082316e-05	1.937324378150329e-05	
77.89073637971123	9.861889066207195e-05	7.964040162585362e-05	1.8979417078235842e-05	
79.09765460024283	9.639602113567115e-05	7.779724031758717e-05	1.8599650056285533e-05	
80.32327403813038	9.425352301716455e-05	7.602146649926634e-05	1.82328716440265e-05	
81.5678844690394	9.218657953579746e-05	7.430919987980563e-05	1.787814485412908e-05	
82.83178015871405	9.019078973351247e-05	7.265686420424281e-05	1.7534644551117058e-05	
84.11525993255103	8.826212135061265e-05	7.106115787000719e-05	1.720163970625966e-05	
85.41862724625115	8.639687048228817e-05	6.951902788702142e-05	1.6878479082885796e-05	
86.74219025756646	8.459162679667496e-05	6.80276467459056e-05	1.6564579577605543e-05	
88.08626189915832	8.284324336712186e-05	6.658439182226383e-05	1.6259416641494737e-05	
89.45115995258467	8.114881036651589e-05	6.518682699844985e-05	1.5962516347241613e-05	
90.83720712343391	7.950563201933813e-05	6.38326862291508e-05	1.5673448771259754e-05	
92.24473111762269	7.791120632072683e-05	6.251985881506107e-05	1.539182243553213e-05	
93.67406471887617	7.636320712030745e-05	6.124637618103609e-05	1.5117279610377072e-05	
95.1255458674087	7.48594682382854e-05	6.00103999823941e-05	1.4849492321829684e-05	
96.59951773982377	7.339796933685601e-05	5.881021138626785e-05	1.458815893969003e-05	
98.09632883025184	7.197682331468073e-05	5.7644201394753155e-05	1.4333001247160739e-05	
99.61633303274554	7.059426502844859e-05	5.651086209359974e-05	1.4083761912287971e-05	
101.15988972495167	6.924864117521837e-05	5.540877872478534e-05	1.3840202296511893e-05	
102.72736385307937	6.793840119368698e-05	5.43366224938816e-05	1.3602100547526522e-05	
104.31912601818526	6.666208906281563e-05	5.329314403396447e-05	1.3369249933097515e-05	
105.93555256379533	6.541833589317607e-05	5.227716745720495e-05	1.314145738004068e-05	
107.57702566488457	6.420585322058815e-05	5.128758493341105e-05	1.2918542188641966e-05	
109.24393341823551	6.302342692360832e-05	5.0323351741860863e-05	1.270033489772278e-05	
110.93666993419627	6.1869911696593e-05	4.9383481748924835e-05	1.24866762795637e-05	
112.65563542986153	6.074422601870906e-05	4.8467043269346794e-05	1.227741644717853e-05	
114.40123632369622	5.964534756666777e-05	4.7573155273754554e-05	1.2072414059135344e-05	
116.17388533162597	5.8572309025301206e-05	4.670098390908609e-05	1.1871535609350036e-05	
117.9740015646163	5.752419425557332e-05	4.58497393022333e-05	1.167465479113667e-05	
119.802010627764	5.6500134784341644e-05	4.501867262038384e-05	1.1481651926344462e-05	
121.65834472092367	5.549930658428448e-05	4.420707336434343e-05	1.1292413451709907e-05	
123.54344274089367	5.452092711596975e-05	4.3414266873592915e-05	1.1106831455641755e-05	
125.45775038518534	5.356425260715042e-05	4.26396120240215e-05	1.0924803259579485e-05	
127.40172025740017	5.262857554708621e-05	4.1882499101213175e-05	1.0746231038844894e-05	
129.3758119742398	5.171322237607393e-05	4.1142347833881584e-05	1.057102147857181e-05	
131.3804922741741	5.081755135245919e-05	4.0418605573574384e-05	1.0399085460863436e-05	
133.41623512779302	4.994095058124671e-05	3.971074560812659e-05	1.0230337779813279e-05	
135.48352184986857	4.9082836190051244e-05	3.901826559755235e-05	1.006469688144072e-05	
137.58284121315285	4.8242650639569284e-05	3.834068612214531e-05	9.902084625950007e-06	
139.71468956393986	4.741986115702809e-05	3.767754933352249e-05	9.742426070032809e-06	
141.879570939417	4.6613958282197845e-05	3.702841770021176e-05	9.585649267199419e-06	
144.07799718683648	4.58244545165611e-05	3.639287284015586e-05	9.431685084358529e-06	
146.31048808453184	4.505088306713075e-05	3.5770514433202876e-05	9.280467033066404e-06	
148.57757146481032	4.4292796677207544e-05	3.516095920727583e-05	9.131931114042954e-06	
150.87978333874923	4.354976653708527e-05	3.456383999247678e-05	8.986015673706782e-06	
153.2176680229263	4.2821381268351975e-05	3.397880483788687e-05	8.842661271615664e-06	
155.5917782681133	4.210724597601156e-05	3.34055161862801e-05	8.701810557818529e-06	
158.00267538996428	4.140698136316565e-05	3.2843650102380745e-05	8.563408159228383e-06	
160.45092940172842	4.07202229034613e-05	3.229289555066722e-05	8.427400574218665e-06	
162.9371191490193	4.004662006692789e-05	3.175295371906198e-05	8.29373607472626e-06	
165.46183244667284	3.9385835595203886e-05	3.122353738515304e-05	8.162364615216196e-06	
168.02566621772516	3.8737544822496226e-05	3.070437032186953e-05	8.033237747927886e-06	
170.6292266345446	3.8101435038921784e-05	3.0195186739785122e-05	7.906308543878291e-06	
173.27312926215015	3.747720489316083e-05	2.9695730763452523e-05	7.781531519148633e-06	
175.9579992037507	3.6864563831604606e-05	2.9205755939379384e-05	7.658862566026037e-06	
178.68447124853947	3.626323157140936e-05	2.8725024773446214e-05	7.5382588886117935e-06	
181.45319002177868	3.567293760507693e-05	2.8253308295739037e-05	7.419678942543392e-06	
184.2648101372089	3.509342073437312e-05	2.779038565092777e-05	7.303082378510366e-06	
187.11999635182175	3.4524428631566035e-05	2.733604371246423e-05	7.188429989272212e-06	
190.019423723029	3.396571742612631e-05	2.689007671900662e-05	7.075683659913146e-06	
192.9637777682679	3.3417051315172504e-05	2.6452285931596536e-05	6.9648063210909825e-06	
195.95375462707955	3.287820219607813e-05	2.6022479310225356e-05	6.855761905059549e-06	
198.99006122569847	3.234894931977545e-05	2.560047120852791e-05	6.7485153042617724e-06	
202.0734154441926	3.1829078963401935e-05	2.518608208543395e-05	6.643032332308789e-06	
205.20454628619316	3.131838412103502e-05	2.4779138232692916e-05	6.53927968717499e-06	
208.38419405125447	3.081666421135391e-05	2.4379471517266033e-05	6.437224916453824e-06	
211.6131105098844	3.0323724801150665e-05	2.398691913765133e-05	6.336836384530844e-06	
214.892059081287	2.9839377343691914e-05	2.360132339327354e-05	6.238083241543272e-06	
218.22181501385919	2.936343893100255e-05	2.3222531466131882e-05	6.140935394004449e-06	
221.60316556848443	2.8895732059209466e-05	2.2850395213954533e-05	6.045363476982369e-06	
225.03691020466627	2.8436084406143577e-05	2.2484770974161002e-05	5.9513388277292196e-06	
228.5238607695462	2.7984328620454008e-05	2.2125519377980828e-05	5.85883346066741e-06	
232.06484168985054	2.754030212153983e-05	2.1772505174121723e-05	5.76782004364428e-06	
235.66069016681035	2.710384690965235e-05	2.142559706142085e-05	5.678271875374711e-06	
239.3122563741041	2.6674809385564395e-05	2.108466752995066e-05	5.590162863996754e-06	
243.0204036588648	2.6253040179243875e-05	2.074959271008603e-05	5.503467506670613e-06	
246.78600874580337	2.5838393987006355e-05	2.0420252229071445e-05	5.418160870157098e-06	
250.60996194449422	2.5430729416655618e-05	2.0096529074657212e-05	5.334218572315421e-06	
254.4931673598731	2.5029908840154028e-05	1.9778309465401536e-05	5.251616764465283e-06	
258.43654310599635	2.4635798253393504e-05	1.9465482727260997e-05	5.170332114561567e-06	
262.4410215231124	2.424826714266615e-05	1.915794117611624e-05	5.090341791133805e-06	
266.507549398097	2.3867188357458788e-05	1.8855580005901592e-05	5.011623447945888e-06	
270.63708818830384	2.349243798921971e-05	1.855829718202853e-05	4.9341552093344905e-06	
274.8306142488838	2.3123895255767816e-05	1.8265993339811812e-05	4.857915656187473e-06	
279.08911906362675	2.276144239103519e-05	1.7978571687625285e-05	4.782883812526295e-06	
283.4136094793798	2.2404964539852967e-05	1.7695937914530982e-05	4.709039132658673e-06	
287.80510794409827	2.2054349657508367e-05	1.741800010214086e-05	4.636361488870005e-06	
292.26465274858515	2.1709488413817265e-05	1.7144668640484852e-05	4.5648311596242116e-06	
296.7932982719762	2.137027410147224e-05	1.6875856147672675e-05	4.494428818246546e-06	
301.3921152310292	2.1036602548440223e-05	1.661147739314931e-05	4.425135522062428e-06	
306.0621909332746	2.0708372034197827e-05	1.6351449224356258e-05	4.356932701968466e-06	
310.80462953409153	2.038548320960407e-05	1.6095690496620914e-05	4.289802152412864e-06	
315.6205522977641	2.006783902022321e-05	1.5844122006107937e-05	4.223726021764089e-06	
320.5110978625849	1.975534463292028e-05	1.5596666425674998e-05	4.1586868030480625e-06	
325.47742251006514	1.944790736556262e-05	1.5353248243485027e-05	4.0946673250349265e-06	
330.52070043831674	1.9145436619670446e-05	1.5113793704235317e-05	4.03165074365819e-06	
335.6421240396705	1.8847843815868112e-05	1.4878230752871779e-05	3.969620533749479e-06	
340.8429041825955	1.855504233199645e-05	1.4646488980664084e-05	3.908560481073621e-06	
346.1242704979875	1.826694744375424e-05	1.4418499573524441e-05	3.8484546746493475e-06	
351.4874716698928	1.7983476267744393e-05	1.4194195262459224e-05	3.789287499341934e-06	
356.9337757307372	1.770454770680726e-05	1.3973510276048822e-05	3.7310436287148736e-06	
362.46447036112943	1.7430082397529986e-05	1.3756380294856897e-05	3.67370801812825e-06	
368.08086319431027	1.7160002659827147e-05	1.3542742407675538e-05	3.617265898072615e-06	
373.7842821253185	1.6894232448493174e-05	1.3332535069518e-05	3.5617027677271305e-06	
379.57607562494815	1.6632697306632984e-05	1.3125698061275388e-05	3.5070043887320502e-06	
385.45761305857025	1.6375324320881896e-05	1.2922172450958191e-05	3.453156779165728e-06	
391.43028500989345	1.6122042078330938e-05	1.2721900556447877e-05	3.4001462077170094e-06	
397.49550360974456	1.587278062507789e-05	1.2524825909687438e-05	3.3479591880444817e-06	
403.6547028699399	1.5627471426328816e-05	1.2330893222244034e-05	3.2965824733141876e-06	
409.9093390223323	1.5386047327978774e-05	1.2140048352179859e-05	3.24600305090833e-06	
416.26089086311043	1.5148442519603944e-05	1.1952238272171052e-05	3.196208137297427e-06	
422.71086010243414	1.4914592498801264e-05	1.1767411038817459e-05	3.1471851730691725e-06	
429.2607717194863	1.4684434036814535e-05	1.1585515763089043e-05	3.0989218181071575e-06	
435.91217432302693	1.445790514538965e-05	1.1406502581857473e-05	3.0514059469136075e-06	
442.6666405175339	1.4234945044803933e-05	1.1230322630464163e-05	3.004625644069798e-06	
449.52576727501685	1.4015494133017895e-05	1.1056928016278382e-05	2.9585691998288816e-06	
456.4911763125926	1.3799493955899952e-05	1.0886271793201474e-05	2.9132251058355893e-06	
463.56451447591087	1.3586887178477406e-05	1.0718307937075463e-05	2.8685820509678637e-06	
470.74745412852144	1.3377617557169135e-05	1.0552991321956313e-05	2.8246289172955766e-06	
478.04169354727435	1.3171629912957732e-05	1.0390277697214194e-05	2.781354776151723e-06	
485.4489573238469	1.2968870105460915e-05	1.0230123665424914e-05	2.7387488843117547e-06	
492.97099677249224	1.276928500786417e-05	1.0072486661018419e-05	2.6968006802771116e-06	
500.60959034410683	1.2572822482677982e-05	9.917324929652022e-06	2.655499780658638e-06	
508.36654404671106	1.2379431358285452e-05	9.76459750827756e-06	2.6148359766564954e-06	
516.2436918724502	1.2189061406247149e-05	9.614264205873044e-06	2.574799230632822e-06	
524.242896231207	1.2001663319332047e-05	9.46628558481109e-06	2.5353796727737543e-06	
532.3660483909357	1.1817188690244734e-05	9.320622942837417e-06	2.4965675978376428e-06	
540.6150689248177	1.1635589991020434e-05	9.177238295634233e-06	2.458353461986241e-06	
548.9919081653474	1.1456820553060939e-05	9.036094359944342e-06	2.4207278796961035e-06	
557.4985466654523	1.1280834547785587e-05	8.897154537233128e-06	2.3836816207471516e-06	
566.1369956667598	1.1107586967872833e-05	8.760382897866455e-06	2.3472056072859633e-06	
574.909297575119	1.0937033609068906e-05	8.62574416578375e-06	2.3112909109609704e-06	
583.8175264434902	1.076913105254138e-05	8.49320370364635e-06	2.2759287501273226e-06	
592.8637884623186	1.060383664775627e-05	8.362727498442178e-06	2.2411104871189696e-06	
602.0502224575035	1.04411084958584e-05	8.234282147528756e-06	2.2068276255857063e-06	
611.379000396087	1.0280905433535674e-05	8.107834845097225e-06	2.173071807893084e-06	
620.8523278997751	1.012318701734877e-05	7.983353369041039e-06	2.1398348125831495e-06	
630.4724447664181	9.967913508508533e-06	7.86080606821357e-06	2.107108551893937e-06	
640.2416254995708	9.815045858084342e-06	7.740161850059695e-06	2.0748850693359898e-06	
650.1621798462554	9.66454569262729e-06	7.621390168607069e-06	2.043156537324005e-06	
660.2364533430635	9.516375300192648e-06	7.504461012803354e-06	2.0119152548618296e-06	
670.4668278707137	9.370497616747264e-06	7.389344895186497e-06	1.9811536452793575e-06	
680.8557222172046	9.226876212947458e-06	7.276012840875467e-06	1.9508642540194597e-06	
691.4055926496942	9.085475281274283e-06	7.16443637686961e-06	1.9210397464736836e-06	
702.1189334952396	8.946259623513101e-06	7.054587521645235e-06	1.8916729058650503e-06	
712.9982777305363	8.809194638565329e-06	6.946438775038508e-06	1.8627566311767039e-06	
724.0461975807946	8.67424631058052e-06	6.83996310840429e-06	1.8342839351249831e-06	
735.2653051278958	8.541381197397541e-06	6.735133955040949e-06	1.8062479421756096e-06	
746.6582529279726	8.410566419284107e-06	6.631925200871605e-06	1.778641886601816e-06	
758.2277346385576	8.281769647964336e-06	6.5303111753727245e-06	1.7514591105831483e-06	
769.9764856554507	8.154959095924454e-06	6.430266642741299e-06	1.7246930623438403e-06	
781.9072837594538	8.030103505987221e-06	6.331766793292307e-06	1.6983372943296359e-06	
794.0229497731273	7.907172141145955e-06	6.234787235078426e-06	1.6723854614219649e-06	
806.3263482277227	7.786134774649526e-06	6.139303985724337e-06	1.6468313191885072e-06	
818.82038804045	7.66696168032999e-06	6.045293464468303e-06	1.6216687221691164e-06	
831.5080232022387	7.549623623164828e-06	5.952732484403969e-06	1.5968916221961483e-06	
844.3922534761538	7.434091850066235e-06	5.8615982449156756e-06	1.5724940667483177e-06	
857.4761251066391	7.3203380808899615e-06	5.7718683243007725e-06	1.5484701973371232e-06	
870.7627315397452	7.208334499656868e-06	5.68352067257279e-06	1.5248142479251278e-06	
884.2552141545192	7.098053745980201e-06	5.596533604439519e-06	1.5015205433750554e-06	
897.9567630057271	6.989468906692322e-06	5.51088579245026e-06	1.4785834979291762e-06	
911.8706175780853	6.8825535076644634e-06	5.426556260306836e-06	1.4559976137179653e-06	
926.0000675521785	6.777281505813656e-06	5.343524376333055e-06	1.4337574792974817e-06	
940.3484535822448	6.673627281291036e-06	5.2617698470976465e-06	1.411857768214655e-06	
954.9191680860141	6.571565629845961e-06	5.181272711185795e-06	1.390293237599791e-06	
969.715656046784	6.4710717553606996e-06	5.1020133331146175e-06	1.3690587267857157e-06	
984.7414158279239	6.372121262550543e-06	5.023972397388175e-06	1.3481491559527983e-06	
1000.0	6.27469014982442e-06	4.947130902687678e-06	1.3275595247993009e-06	


==> data/fig_iss_quadvf_bode_06.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016888005112036927	1.4192389276796603e-06	
0.10154950161807173	0.0001727846641511856	0.00017157959098403446	1.4348852066012305e-06	
0.10312301278878754	0.00017554877368051514	0.00017432496164285165	1.4508442716411956e-06	
0.10472090554055413	0.00017835991065214075	0.00017711706960080737	1.4671208389907112e-06	
0.10634355766636439	0.00018121901004083087	0.00017995684529731535	1.483719680212788e-06	
0.10799135281311975	0.00018412703171742393	0.00018284524399657512	1.500645623602551e-06	
0.1096646805723366	0.00018708496138198909	0.00018578324671957963	1.5179035555825196e-06	
0.11136393657225817	0.0001900938115420566	0.0001887718612211661	1.5354984221428243e-06	
0.11308952257139368	0.0001931546225384728	0.00019181212301467725	1.5534352303156156e-06	
0.11484184655350702	0.00019626846362160818	0.0001949050964469521	1.5717190496905412e-06	
0.11662132282407707	0.00019943643408081553	0.00019805187582654652	1.5903550139670152e-06	
0.11842837210825283	0.00020265966443023005	0.00020125358660827693	1.6093483225422605e-06	
0.12026342165032622	0.00020593931765420574	0.00020451138663737662	1.6287042421373975e-06	
0.12212690531474645	0.00020927659051590063	0.00020782646745678046	1.6484281084583023e-06	
0.12401926368869937	0.00021267271493276106	0.00021120005568128688	1.6685253278916553e-06	
0.12594094418627644	0.000216128959422904	0.00021463341444259536	1.6890013792359184e-06	
0.12789240115425762	0.00021964663062667495	0.00021812784490949654	1.7098618154669775e-06	
0.12987409597953362	0.00022322707490794735	0.00022168468788778407	1.7311122655344663e-06	
0.13188649719819254	0.0002268716800400495	0.00022530532550476398	1.7527584361975835e-06	
0.13393008060629666	0.0002305818769815431	0.0002289911829836001	1.7748061138871376e-06	
0.13600532937237603	0.0002343591417474478	0.00023274373051307735	1.7972611666034954e-06	
0.13811273415166478	0.00023820499738190403	0.00023656448521877912	1.8201295458473712e-06	
0.14025279320210793	0.00024212101603869339	0.0002404550132421013	1.8434172885796018e-06	
0.1424260125021654	0.0002461088211765037	0.0002444169319339824	1.8671305192161162e-06	
0.1446329058704415	0.0002501700898763241	0.00024845191217074227	1.8912754516520851e-06	
0.14687399508716817	0.00025430655528890794	0.0002525616807999622	1.915858391318019e-06	
0.14914981001757044	0.000258520009220819	0.000256748023224923	1.940885737268641e-06	
0.15146088873714358	0.00026281230486822443	0.00026101278613676796	1.966363984299161e-06	
0.1538077776588715	0.000267185359708297	0.00026535788040424503	1.9922997250979925e-06	
0.15619103166241588	0.0002716411585588216	0.0002697852841316331	2.0186996524255183e-06	
0.15861121422530794	0.0002761817568174509	0.0002742970458962881	2.045570561328142e-06	
0.16106889755617235	0.00028080928389291734	0.0002788952881781241	2.072919351380849e-06	
0.16356466273001555	0.00028552594684149606	0.00028358221099431636	2.1007530289639025e-06	
0.1660990998256107	0.00029033403422306595	0.0002883600957535848	2.1290787095655845e-06	
0.16867280806501112	0.00029523592019226774	0.0002932313093455426	2.157903620123307e-06	
0.1712863959552255	0.00030023406884151417	0.00029819830848187693	2.1872351013926465e-06	
0.17394048143208848	0.0003053310388139851	0.0003032636443074937	2.2170806103464213e-06	
0.17663569200636045	0.0003105294882062412	0.00030842996730125346	2.247447722609635e-06	
0.17937266491209122	0.000315832179781733	0.0003137000324875839	2.2783441349244616e-06	
0.18215204725728248	0.00032124198651828	0.00031907670498204383	2.3097776676445547e-06	
0.18497449617688488	0.0003267618975145803	0.00032456296589589265	2.341756267266768e-06	
0.18784067898816573	0.0003323950242829551	0.0003301619186268835	2.3742880089882714e-06	
0.1907512733484843	0.000338144607457942	0.0003358767955658825	2.4073810993016815e-06	
0.19370696741551147	0.00034401402395293725	0.0003417109652515279	2.441043878616052e-06	
0.1967084600099325	0.0003500067945999911	0.0003476679400080249	2.4752848239141683e-06	
0.19975646078067044	0.00035612659231101784	0.00035375138410435213	2.510112551434512e-06	
0.20285169037266976	0.00036237725080219595	0.00035996512247664445	2.545535819389344e-06	
0.2059948805972802	0.00036876277392718467	0.00036631315005939487	2.5815635307067914e-06	
0.20918677460527996	0.00037528734566907293	0.0003727996417753827	2.6182047358073585e-06	
0.21242812706258082	0.0003819553408456891	0.00037942896323897655	2.6554686353987353e-06	
0.215719704328655	0.0003887713365881551	0.00038620568223267994	2.6933645833064106e-06	
0.21906228463772706	0.0003957401246583699	0.00039313458102263393	2.731902089317906e-06	
0.22245665828277353	0.00040286672467757537	0.0004002206695852137	2.771090822056669e-06	
0.22590362780237347	0.0004101563983453271	0.0004074691998240651	2.8109406118707694e-06	
0.22940400817045398	0.0004176146647361966	0.0004148856808649095	2.8514614537367814e-06	
0.23295862698897662	0.0004252473167704454	0.0004224758955243657	2.892663510178304e-06	
0.2365683246836085	0.0004330604389648584	0.00043024591805899	2.9345571141904726e-06	
0.2402339547024262	0.000441060426581069	0.00043820213331187673	2.977152772168437e-06	
0.243956383717698	0.0004492540063011426	0.0004463512573866013	3.020461166833005e-06	
0.24773649183079302	0.00045764825857417813	0.00045470035999228185	3.0644931601428045e-06	
0.2515751727802653	0.0004662506417933637	0.0004632568886192069	3.109259796195824e-06	
0.2554733341531623	0.00047506901848055286	0.00047202869472212584	3.1547723040968647e-06	
0.2594318975996074	0.00048411168367532074	0.0004810240621081733	3.20104210079344e-06	
0.26345179905070754	0.0004933873957478425	0.0004902517377488049	3.2480807938585106e-06	
0.2675339889398373	0.0005029054098802919	0.0004997209652604644	3.2959001842131147e-06	
0.27167943242735193	0.0005126755144901122	0.000509441521327374	3.344512268764096e-06	
0.2758891096287819	0.0005227080709010217	0.0005194237553723377	3.3939292429543645e-06	
0.28016401584656353	0.0005330140566045367	0.0005296786328183997	3.44416350318087e-06	
0.2845051618053608	0.000543605112496829	0.0005402177823262059	3.495227649080268e-06	
0.28891357389103245	0.0005544935945236229	0.0005510535474398426	3.5471344856371894e-06	
0.2933902943933029	0.000565692630220581	0.0005621990431286608	3.5998970250878786e-06	
0.29793638175219256	0.0005772161806992727	0.0005736682177752473	3.6535284885908485e-06	
0.30255291080826724	0.00058907910870066	0.0005854759212315776	3.7080423075995153e-06	
0.30724097305676445	0.0006012972534206605	0.0005976379796479828	3.7634521249152462e-06	
0.31200167690565833	0.000613887512907474	0.0006101712778747471	3.819771795342784e-06	
0.3168361479377224	0.0006268679349402303	0.0006230938503460072	3.877015385893805e-06	
0.3217455291766536	0.0006402578174256677	0.0006364249814828176	3.9351971754552e-06	
0.32673098135731937	0.0006540778194970591	0.0006501853167997561	3.9943316538447785e-06	
0.33179368320019265	0.0006683500846711393	0.0006643969860710331	4.054433520138167e-06	
0.33693483169003946	0.0006830983776188622	0.0006790837401121369	4.11551768016934e-06	
0.3421556423589239	0.0006983482363396444	0.0006942711029669518	4.1775992430501e-06	
0.3474573495735992	0.0007141271418030046	0.0007099865415645553	4.240693516557863e-06	
0.35284120682735126	0.0007304647074438646	0.0007262596552323106	4.304816001208572e-06	
0.3583084870363649	0.0007473928912780078	0.0007431223878321636	4.369982382803837e-06	
0.3638604828406817	0.0007649462338539022	0.0007606092657368508	4.4362085231790065e-06	
0.3694985069098218	0.0007831621257908659	0.0007787576653965453	4.503510448887911e-06	
0.37522389225314035	0.0008020811092890041	0.0007976081148820543	4.571904337452967e-06	
0.3810379925349945	0.0008217472187556886	0.0008172046345501331	4.641406500782604e-06	
0.3869421823947922	0.0008422083666038154	0.0008375951228870822	4.7120333652749475e-06	
0.39293785777200174	0.000863516781373009	0.0008588317946829306	4.783801448026711e-06	
0.39902643623619527	0.0008857295066491422	0.0008809716800128974	4.856727328478953e-06	
0.4052093573222091	0.0009089089708642655	0.0009040771941098241	4.930827614696512e-06	
0.41148808287049476	0.0009331236400166404	0.000928216790169217	5.006118903289557e-06	
0.41786409737274555	0.0009584487677466579	0.0009534657095249797	5.082617731851044e-06	
0.4243389083228771	0.0009849672601505038	0.0009799068465805331	5.1603405224909655e-06	
0.43091404657344795	0.0010127706763538374	0.0010076317495210075	5.239303514799844e-06	
0.4375910666976019	0.0010419603903888584	0.001036741782354097	5.319522686181913e-06	
0.4443715473566186	0.0010726489455634956	0.0010673494794734683	5.4010136570696e-06	
0.45125709167315986	0.0011049616396003271	0.0010995801310287108	5.4837915779813454e-06	
0.4582493276102989	0.0011390383877773766	0.0011335736463419354	5.567870994644614e-06	
0.4653499083564233	0.0011750359226852165	0.0011694867539953611	5.6532656865673045e-06	
0.4725605127161014	0.001213130403778721	0.0012074956117807375	5.739988473280145e-06	
0.4798828455070056	0.0012535205286672473	0.001247798918470224	5.8280509810244124e-06	
0.4873186379629853	0.0012964312624453246	0.0012906216437309783	5.917463360838532e-06	
0.49486964814338685	0.0013421183332324232	0.0013362195243780107	6.008233946535548e-06	
0.5025376613487146	0.0013908736841277268	0.0013848845172048385	6.10036883795633e-06	
0.5103244905427329	0.0014430321277332334	0.0014369514545892307	6.193871390698779e-06	
0.5182319767811088	0.0014989795245651844	0.0014928062242520082	6.288741588012404e-06	
0.5262619896466971	0.0015591629086860457	0.001552895896578275	6.3849752631949264e-06	
0.5344164276915693	0.0016241031238394114	0.0016177413628873539	6.482563130763999e-06	
0.5426972188858914	0.0016944107276093542	0.0016879532423142933	6.581489571081068e-06	
0.5511063210737586	0.001770806194104523	0.0017642520879980533	6.681731094193128e-06	
0.559645722436092	0.0018541458345202038	0.00184749431220152	6.783254382377866e-06	
0.5683174419607084	0.0019454554170076303	0.001938705812177896	6.886013773596221e-06	
0.5771235299196736	0.0020459742927716215	0.0020391261042587727	6.989947994942927e-06	
0.5860660683540517	0.0021572140689021186	0.0021502670074809303	7.094975877888457e-06	
0.595147171566167	0.0022810377472719016	0.0022739917972944574	7.200990673935923e-06	
0.604368986619493	0.0024197681709622514	0.002412623672657124	7.3078524209500115e-06	
0.6137336938462858	0.0025763392709970447	0.0025690970321639458	7.415377561759645e-06	
0.6232435073630855	0.0027545112031236154	0.002747172653725363	7.523324488484025e-06	
0.6329006755942035	0.0029591832373654756	0.0029517506474705858	7.631373450136756e-06	
0.6427074818033226	0.003196860444935177	0.0031893372401526647	7.739098457949725e-06	
0.6526662446333333	0.0034763702104425804	0.0034687614420764817	7.845924698889583e-06	
0.6627793186545348	0.003809999794928154	0.0038023128625663534	7.951068478304777e-06	
0.6730490949213316	0.0042153747509317595	0.004207620559203569	8.053446700491847e-06	
0.6834780015375548	0.004718709135520043	0.0047109040352517045	8.151543622761709e-06	
0.6940685042305437	0.005360756907417575	0.005352926148365559	8.243222552717507e-06	
0.7048231069341222	0.006208500396235852	0.006200684734384787	8.325506573646262e-06	
0.7157443523806098	0.007380247733066346	0.007372517329906201	8.39457489224507e-06	
0.7268348227020044	0.009106259709070155	0.00909874734821054	8.447496012805267e-06	
0.7380971400404808	0.01190129537461891	0.01189429168710332	8.495553430683647e-06	
0.7495339671683494	0.017193244711326154	0.017187560627954675	8.671741748115192e-06	
0.7611480081176202	0.03082564686567289	0.030824916143595057	1.0537222492866593e-05	
0.7729420088193235	0.10102107970750837	0.10105868348177731	3.8031416829363915e-05	
0.784918757752735	0.042493060788188784	0.042499858649306214	1.153127142278061e-05	
0.7970810866046624	0.020164567039759117	0.02017508994217739	1.182962893133459e-05	
0.8094318709389453	0.013063183552754942	0.013074158282081399	1.1485609002531772e-05	
0.8219740308763326	0.009618965614840217	0.009630076997028978	1.1350622078283618e-05	
0.8347105317848907	0.007589169548000094	0.007600380750457094	1.1333875826990679e-05	
0.847644384981113	0.006251052626794043	0.006262370384016746	1.1383337220875055e-05	
0.8607786484418896	0.005302087457779245	0.005313525496706673	1.1473344357070033e-05	
0.8741164275275125	0.0045935570901604736	0.004605128958014015	1.1590389440724526e-05	
0.8876608757158821	0.004043886667738732	0.004055604427580231	1.1726835426642159e-05	
0.9014151953480897	0.003604612144558273	0.0036164863844171777	1.1878099904107197e-05	
0.9153826383855528	0.0032451336694588454	0.003257173775717304	1.204130169463166e-05	
0.9295665071788846	0.0029451801307070133	0.0029573945694284674	1.2214563838627316e-05	
0.9439701552486742	0.002690789926750863	0.002703186477477383	1.2396632242751223e-05	
0.9585969880783669	0.002472032352404344	0.002484618291212438	1.2586655991320862e-05	
0.9734504639194281	0.0022816495338461276	0.0022944317744580346	1.278405512419986e-05	
0.9885340946089864	0.0021142124656571212	0.002127197668414124	1.2988438040061583e-05	
1.0038514464001433	0.001965577587540084	0.0019787722443996352	1.3199548242402279e-05	
1.01940614080515	0.0018325260274634411	0.0018459365292520732	1.3417229074836688e-05	
1.0352018554516484	0.0017125176574517896	0.0017261503479870802	1.3641399844574846e-05	
1.051242324952181	0.0016035194537826483	0.0016173806742459248	1.3872039366079554e-05	
1.0675313417871697	0.0015038831959453178	0.0015179793219823772	1.410917446882036e-05	
1.0840727572015847	0.0014122566789496122	0.0014265941523192503	1.4352871909120291e-05	
1.1008704821154982	0.0013275181529499146	0.0013421035090604996	1.4603232672854649e-05	
1.117928488048752	0.0012487271523091896	0.0012635670446284495	1.4860387998023799e-05	
1.1352508080599522	0.001175087074592386	0.0011901882966453047	1.5124496665891992e-05	
1.1528415377000134	0.00110591630188751	0.001121285807341398	1.53957432534926e-05	
1.1707048359804781	0.0010406256075657719	0.0010562705287157585	1.567433713710153e-05	
1.1888449263568397	0.0009787002336175017	0.0009946278984075529	1.5960512102751368e-05	
1.2072660977271032	0.0009196854636680787	0.0009359034111882318	1.6254526466698192e-05	
1.225972705445816	0.0008631748218945677	0.0008796908160536758	1.6556663642653586e-05	
1.2449691723538168	0.0008088002414071968	0.0008256222821472461	1.6867233118153517e-05	
1.2642599898239333	0.0007562236952224855	0.0007733600261425548	1.7186571822381446e-05	
1.2838497188228888	0.0007051298870933379	0.0007225889975629817	1.751504588444559e-05	
1.3037429909896587	0.0006552196702545609	0.0006730102887894672	1.78530527961406e-05	
1.3239445097305402	0.0006062039075199521	0.0006243349809330106	1.8201024009063472e-05	
1.3444590513311867	0.0005577975113834274	0.000576278160147044	1.855942801926874e-05	
1.3652914660858761	0.0005097134117160871	0.0005285528442757008	1.8928774060620965e-05	
1.386446679444272	0.00046165619562603394	0.00048086354926534566	1.9309616965093073e-05	
1.4079296931759626	0.00041331517565331035	0.00043289920270533406	1.9702548916084145e-05	
1.4297455865530366	0.00036435657802903087	0.0003843250918294245	2.010824195888962e-05	
1.451899517550985	0.00031441492570046713	0.00033477356374152705	2.0527416364657238e-05	
1.4743967240682132	0.00026308401256072293	0.0002838334566911737	2.0960855128762152e-05	
1.4972425251644468	0.0002099108644127515	0.00023103947793005113	2.1409425475423714e-05	
1.5204423223183279	0.00015440943614965314	0.00017586870142819995	2.1874081366251357e-05	
1.5440016007044985	9.620623167730513e-05	0.00011778840741014743	2.2355875150893338e-05	
1.5679259304904682	3.7054982063058405e-05	5.683016036166556e-05	2.2855970221148424e-05	
1.5922209681535842	4.229303307276403e-05	2.2879191647666462e-05	2.33756548429054e-05	
1.6168924578184014	0.00011343467280847865	8.963106776952965e-05	2.3916356712844256e-05	
1.6419462326147771	0.00019530503084761247	0.00017082566633846226	2.447965701305906e-05	
1.667388216057011	0.0002880758115390169	0.00026302628526162115	2.506730124394886e-05	
1.6932244234443516	0.00039464873278774926	0.0003690225530317301	2.5681201085249255e-05	
1.7194609632832076	0.0005194382398463766	0.0004932164395295106	2.632341522462962e-05	
1.7461040387313935	0.0006689798087916006	0.0006421435475942868	2.69960835193904e-05	
1.7731599490647525	0.0008532628049250072	0.0008257982822564661	2.7701258426955743e-05	
1.8006350911665105	0.001088325039585499	0.0010602301081093005	2.8440501856651006e-05	
1.828535961039703	0.0014016364654441122	0.0013729345332205137	2.9213947701090733e-05	
1.8568691553430368	0.0018444796742921662	0.0018152536072421467	3.001797640363282e-05	
1.885641372950552	0.0025247915699753445	0.002495279760729762	3.083920244567969e-05	
1.9148594165354507	0.003714457117013977	0.003685395873913425	3.1638116943071015e-05	
1.9445301941784663	0.006340609452953636	0.0063150431686563495	3.232655567783205e-05	
1.974660721001155	0.01628023341113	0.016284395945817938	3.485984458560183e-05	
2.0052581208244957	0.0207165805518259	0.02071172261808178	3.290714503928661e-05	
2.036329627853186	0.007933045586390797	0.007966175289051653	3.9491474171280276e-05	
2.067882588386045	0.00492411401052956	0.0049632006379396595	4.125384604088367e-05	
2.0999244625529108	0.0036233713476390658	0.003665911588033057	4.3512959750885644e-05	
2.132462826078452	0.00289677450201515	0.0029428625574678697	4.655875578984929e-05	
2.1655053720733157	0.002429932033423465	0.002480606421862813	5.087730567002559e-05	
2.199059912853022	0.002100889730502846	0.0021585145366115055	5.766516485948415e-05	
2.2331343817850464	0.0018498447663448255	0.001920399619019904	7.060192450343776e-05	
2.267736835164523	0.0016317981570314996	0.001736580693304726	0.00010786351314739723	
2.302875454119006	0.0016458978886482168	0.0015899082997676652	0.00016018445886622769	
2.3385585465427567	0.0014820475952822133	0.0014697838889848843	1.5676689081369314e-05	
2.3747945490609914	0.0013567051508588976	0.0013693046387808112	1.2634419153085578e-05	
2.411592029024571	0.0012591429768533762	0.0012837814331080315	2.464154673071066e-05	
2.4489596865355954	0.0011749958319738926	0.0012099169151674534	3.494023843565785e-05	
2.4869063565043885	0.001109074841833218	0.0011453244067218561	4.616483247931456e-05	
2.5254410107383527	0.0010616000444637129	0.0010882334676931911	2.672481572536605e-05	
2.564572760063192	0.0009992449023474971	0.0010373027623281595	3.880522003691402e-05	
2.604310856476998	0.0009625572924581051	0.000991497224938875	2.896552989043055e-05	
2.6446646953377266	0.0009145720982246913	0.0009500051476752753	3.5446719447115204e-05	
2.6856438175845567	0.0008727014385837744	0.0009121808312754871	3.949881848358389e-05	
2.727257911993673	0.0008346660505394094	0.0008775040531219559	4.285589705022339e-05	
2.769516817469004	0.0007995914774873951	0.0008455508668498186	4.59740852182787e-05	
2.812430525368455	0.0007669440599680035	0.0008159722016459215	4.9039431752020484e-05	
2.8560091818661824	0.0007363288593187953	0.000788477933785058	5.2157204174503824e-05	
2.9002630903514777	0.0007074272031575277	0.0007628248642240694	5.540303963800606e-05	
2.945202713864811	0.0006799684844847821	0.0007388075282423639	5.884215801524717e-05	
2.9908386775716385	0.0006537135893911686	0.0007162510878745755	6.253889880851128e-05	
3.0371817712745264	0.0006284430619440523	0.0006950057761913854	6.656303550848956e-05	
3.0842429519642045	0.0006039471733078972	0.0006749425117507292	7.09953477817926e-05	
3.1320333464101533	0.0005800162776618049	0.0006559494052015332	7.593380443201595e-05	
3.180564253791325	0.0005564301090500046	0.0006379289530494535	8.15015099276691e-05	
3.2298471483676323	0.0005329444496464478	0.0006207957657267877	8.785784913129784e-05	
3.2798936821928324	0.0005092728865050595	0.0006044747147846691	9.521503231763223e-05	
3.3307156878694446	0.0004850598915615501	0.0005888994115660116	0.00010386379088445323	
3.3823251813463506	0.00045983850031718987	0.0005740109500641384	0.00011421504787286034	
3.43473436475976	0.00043295978046829553	0.0005597568618536888	0.000126870735492091	
3.487955629318178	0.0004034680823497473	0.0005460902424140132	0.00014275087240015147	
3.542001558232087	0.00036986541259295815	0.0005329690168515753	0.00016333711908967285	
3.5968849296890193	0.00032963136041977295	0.0005203553196813134	0.0001911797556597436	
3.6526187198747286	0.00027815819404826175	0.0005082149684627271	0.00023107269903512563	
3.7092161060411786	0.00020625743139050516	0.0004965170150798182	0.00029320698831126823	
3.7666904696220658	9.955781914504011e-05	0.00048523336158049217	0.00040365863488254415	
3.8250553993966134	0.0002155755893352545	0.0004743384299548312	0.0006539247755409293	
3.884324694702404	0.0012963607780698107	0.0004638088771852756	0.0016589830697299455	
3.9445123686979775	0.002016285619377133	0.0004536233484599571	0.0016197949451861354	
4.005632651675993	0.0010563867788939963	0.0004437622626901984	0.000618271596213995	
4.067699994427721	0.0008011513051355176	0.00043420762548092697	0.0003684818191876067	
4.130729071659682	0.0006823293182708863	0.0004249428655194479	0.00025798908893285113	
4.194734785463209	0.0006112923393883981	0.00041595269101309584	0.00019562317300705562	
4.259732268837781	0.0005624454629628694	0.0004072229633503921	0.00015537106519061028	
4.325736889268946	0.000525711553968427	0.0003987405856074583	0.0001270544188399983	
4.392764252361694	0.0004963202474520868	0.00039049340389039655	0.00010587605378463507	
4.460830205530115	0.00047171415167670465	0.00038247011981007363	8.92741911978405e-05	
4.5299508417442365	0.00045038994690453236	0.0003746602126400259	7.574893410835769e-05	
4.600142503334918	0.00043139557761228927	0.0003670538699205161	6.435454613065779e-05	
4.671421785857698	0.000414086358888842	0.00035964192544966016	5.4453701975974224e-05	
4.743805542016518	0.000397994802839676	0.00035241580375210894	4.558658563313009e-05	
4.817310885648243	0.0003827537517015429	0.0003453674702419397	3.739382181437375e-05	
4.891955195768907	0.00036804416879609574	0.0003384893864031884	2.9564553139807565e-05	
4.967756120682691	0.0003535509128359569	0.000331774469402085	2.179384360066778e-05	
5.044731582154526	0.0003389120814449664	0.0003252160556222288	1.374136977962407e-05	
5.122899779647386	0.00032364075280865324	0.00031880786767982317	5.079964827113884e-06	
5.202279194625215	0.0003069729842967753	0.00031254398453250395	6.056473593536202e-06	
5.282888594922542	0.0002875149941152772	0.00030641881434372237	1.9308152113830286e-05	
5.364747039181794	0.0002622650400417443	0.00030042706980632666	3.886602006525353e-05	
5.447873881359371	0.0002232553979831567	0.00029456374566494946	7.339388507626444e-05	
5.532288775301544	0.00014655941351006884	0.00028882409820791204	0.00016036806722044046	
5.618011679391243	0.0005925710759962695	0.00028320362652632625	0.0006052418692853473	
5.705062861266868	0.0005055957709204421	0.0002776980553614981	0.00023434232430550317	
5.793462902614208	0.0003911852494594695	0.0002723033193821456	0.0001197859152370362	
5.883232704032601	0.0003441691400986005	0.00026701554875074255	7.749357128842954e-05	
5.974393489976511	0.00031145798358905066	0.00026183105585386344	5.01233818578532e-05	
6.06696681377367	0.00027419330955395316	0.0002567463230850468	4.002783431279619e-05	
6.160974562720967	0.0003305112367897378	0.0002517579915806593	8.023971231695923e-05	
6.25643896325932	0.0003003783611008769	0.00024686285081977253	5.3604399723993174e-05	
6.353382586228693	0.00028387260847163853	0.0002420578290083329	4.183198708900286e-05	
6.451828352204593	0.00027128512214002137	0.00023733998417608802	3.3949478639272324e-05	
6.551799536917215	0.00026043539261923275	0.00023270649592196555	2.7729906307309272e-05	
6.653319776754563	0.00025053622819436183	0.00022815465774999767	2.23817219846503e-05	
6.756413074350862	0.00024119740578091537	0.00022368186994356083	1.751554189648053e-05	
6.861103804261538	0.00023217593033531746	0.0002192856329307366	1.2890300189779855e-05	
6.9674167187261515	0.00022328654903768546	0.00021496354109807475	8.323203738896942e-06	
7.075376953520617	0.0002143564186939156	0.0002107132770140263	3.646899002934963e-06	
7.1850100339000935	0.00020518859283380424	0.0002065326060268617	1.3895401681358808e-06	
7.2963418806339915	0.00019551275232912254	0.00020241937120505366	6.9383496801003835e-06	
7.40939881613446	0.00018488844199556967	0.00019837148859092992	1.353610196262961e-05	
7.5242075706798515	0.00017246163153842033	0.0001943869427409236	2.20381156363317e-05	
7.640795288734611	0.00015619266866535885	0.0001904637825280006	3.458990012791203e-05	
7.759189535367103	0.00012963904914599042	0.00018660011718385882	5.8614631511715234e-05	
7.879418302766868	0.00010065406820092084	0.00018279411256029362	0.00014419876306937313	
8.001510016862884	0.0002595296561245416	0.00017904398759073094	9.395642462179096e-05	
8.125493544044346	0.0001982023516183389	0.00017534801093436575	3.275934961059594e-05	
8.251398197985628	0.00017104349125812138	0.00017170449778662082	6.425777569818268e-06	
8.379253746576957	0.00014792056457752056	0.00016811180684078334	2.081492455051507e-05	
8.509090418962503	0.00012629733756230213	0.00016456833738668372	3.8764855009878094e-05	
8.640938912687513	0.0001012206686816856	0.0001610725265331791	6.0603149945367004e-05	
8.774830400956196	6.761033125941149e-05	0.0001576228465419882	9.203204651321498e-05	
8.910796540002062	2.712489174269026e-05	0.00015421780226111605	0.00014698430662638042	
9.048869476572474	0.00013986932948006572	0.0001508559286467018	0.00027856628482201174	
9.189081855529167	0.0008256959757169456	0.00014753578836263794	0.0009079288377709449	
9.331466827566528	0.0006503051753907277	0.00014425596944773908	0.0005150586676971077	
9.476058057049498	0.0003779918443308297	0.00014101508304059508	0.0002382570359301539	
9.622889729972897	0.00029654835264754473	0.00013781176115252732	0.00015915040554273117	
9.771996562044086	0.00025017155211769725	0.00013464465447927848	0.00011567992398957431	
9.923413806890872	0.00021952101034425678	0.00013151243024221154	8.81096505724582e-05	
10.0771772643966	0.00019332598875540846	0.00012841377004986962	6.511247457537883e-05	
10.233323289164382	0.00017106916155184922	0.0001253473677707587	5.48645080929963e-05	
10.391888799112495	0.00018030815021704313	0.00012231192740815567	5.858234190685306e-05	
10.552911284202958	0.00014498563901714837	0.00011930616096761932	2.8072339568048774e-05	
10.716428815305356	0.0001126204305045474	0.00011632878630768207	9.229875173366268e-05	
10.882480053198018	0.0002718172190019803	0.00011337852496393189	0.00016186265936382944	
11.051104257708666	0.0002085811149136102	0.00011045409993634801	9.828128705028716e-05	
11.222341296996655	0.00018554279990087754	0.00010755423342932812	7.800486337094863e-05	
11.39623165697915	0.0001719224695355204	0.00010467764453333609	6.724564211016956e-05	
11.572816450903245	0.00016196200982530694	0.00010182304683650762	6.01394755721161e-05	
11.752137429066462	0.00015386664700213232	9.898914595385862e-05	5.488048025067163e-05	
11.93423698868786	0.00014688543253964017	9.617463696096191e-05	5.071673396017575e-05	
12.119158183932093	0.00014064131684517615	9.33782017180735e-05	4.727199822155136e-05	
12.306944736088793	0.00013491976516873922	9.05985060697053e-05	4.4332965238679676e-05	
12.497641043909683	0.00012958677895743689	8.783419690355657e-05	4.17669815549224e-05	
12.691292194105861	0.00012455175667321406	8.508389905153354e-05	3.948482803444215e-05	
12.887943972007742	0.00011974720794151246	8.23462120143222e-05	3.742038307660735e-05	
13.08764287239018	0.0001151087596199028	7.961970648964982e-05	3.5510376906932724e-05	
13.290436110465315	0.00011054940903671493	7.690292068302432e-05	3.3663298780824076e-05	
13.496371633045765	0.00010668162419316786	7.419435637843408e-05	3.2511474630802645e-05	
13.705498129880782	0.00010239046694064708	7.149247474534377e-05	3.092699633582795e-05	
13.917865045168076	9.825272368134942e-05	6.879569185749498e-05	2.948896237744321e-05	
14.133522589243995	9.420276490587076e-05	6.610237389879848e-05	2.8135052097717424e-05	
14.35252175045488	9.021405585029142e-05	6.341083203241344e-05	2.684060554529703e-05	
14.574914307212275	8.626753185096528e-05	6.0719316911645695e-05	2.5588349275426598e-05	
14.800752840235097	8.234546965572044e-05	5.802601281665863e-05	2.436237806885058e-05	
15.030090744981337	7.84288842311273e-05	5.5329031410988304e-05	2.3145561983326377e-05	
15.262982244272472	7.449678817961673e-05	5.2626405129412426e-05	2.191864207538403e-05	
15.499482401113475	7.052167554515164e-05	4.991608023880033e-05	2.0656583600377724e-05	
15.739647131711472	6.645888085175656e-05	4.7195909664563325e-05	1.9316018739952894e-05	
15.98353321869612	6.22490052227552e-05	4.446364576195872e-05	1.783928016469147e-05	
16.23119832454485	5.778441816070849e-05	4.1716933360198576e-05	1.6119560855833655e-05	
16.482701005216104	5.285650150983254e-05	3.895330366704824e-05	1.3946825311902586e-05	
16.738100723993853	4.699041073285581e-05	3.617017008646061e-05	1.0839370970278153e-05	
16.997457865546615	3.883683848901283e-05	3.336482786010524e-05	5.531166244101442e-06	
17.26083375020432	2.4474507273579906e-05	3.053446109080783e-05	1.216210302185677e-05	
17.528290648456405	0.00010400069419405423	2.767616401923726e-05	8.533967969105843e-05	
17.799891795674554	6.491298687189538e-05	2.4786990482379003e-05	4.014749975108602e-05	
18.075701407063548	5.108610225592946e-05	2.1864061601458854e-05	2.925016110740532e-05	
18.35578469284383	4.3713061690163286e-05	1.8904801886990488e-05	2.4873437089292867e-05	
18.64020787366921	3.797695282299326e-05	1.5907485429273013e-05	2.2192040459088374e-05	
18.929038196283646	3.2956446092386643e-05	1.2872630718577009e-05	2.0256394428689546e-05	
19.222343949420477	2.8310702197937348e-05	9.807168851022351e-06	1.8744934320591698e-05	
19.52019447994806	2.3834128752637786e-05	6.740442225680241e-06	1.745944486792152e-05	
19.822660209265607	1.940803918582639e-05	3.818236707946399e-06	1.6286921682273044e-05	
20.12981264995304	1.4930843715651405e-05	2.2164349841853557e-06	1.5128838277722078e-05	
20.441724422678867	1.0247983844040272e-05	4.235351354403823e-06	1.3819765837311029e-05	
20.75846927337004	5.0102629613484184e-06	7.443084389622078e-06	1.1784247547128511e-05	
21.08012209064783	1.0011619078732942e-05	1.0923311647975493e-05	1.5565071755972913e-05	
21.406758923533914	2.0494435472248914e-06	1.4561686666722308e-05	1.5202955083088855e-05	
21.738456999430788	4.546773572931042e-06	1.8338435685565197e-05	1.390060154172638e-05	
22.075294742380795	9.59357505815824e-06	2.225441183418181e-05	1.2661065798849128e-05	
22.417351791608088	1.4602880844338972e-05	2.6317791166737364e-05	1.172314607515835e-05	
22.764709020347887	1.9661179143152546e-05	3.0540604387447745e-05	1.0904038572221198e-05	
23.1174485549675	2.48425594285502e-05	3.49376964509888e-05	1.0138215580020219e-05	
23.47565379438362	3.019265652051889e-05	3.952648356790326e-05	9.396899108432794e-06	
23.839409429780538	3.574934437603063e-05	4.432704730226322e-05	8.662832817672256e-06	
24.20880146463373	4.154999224664671e-05	4.9362417056644204e-05	7.92269514523207e-06	
24.583917235044	4.763577909070269e-05	5.4658994315990415e-05	7.1632426436275905e-06	
24.964845430386426	5.405616661348532e-05	6.0247112947755526e-05	6.3677249690484396e-06	
25.351676114279368	6.0876666670392886e-05	6.616175116105399e-05	5.509588774423184e-06	
25.744500745878433	6.819805745612537e-05	7.244342626609058e-05	4.5359391026089055e-06	
26.143412201500308	7.622128936004679e-05	7.913931886761184e-05	3.3083655260989576e-06	
26.548504796581717	8.557372211790862e-05	8.630469188264264e-05	1.312710486170434e-06	
26.959874307978602	9.677875683395574e-05	9.400469473715197e-05	7.760017154136962e-06	
27.377617996610834	9.605283168475108e-05	0.00010231667788428516	6.2658815735835316e-06	
27.801834630457815	0.00010806766957332621	0.00011133319258645938	3.6593064959063293e-06	
28.232624507910387	0.00011968934751740999	0.00012116592367059401	2.4840522198836337e-06	
28.670089481484574	0.00013201357859633333	0.00013195091133642316	2.1868361852629964e-06	
29.114332981902788	0.00014545572241775635	0.0001438555826797472	2.8299415329411066e-06	
29.565460042548164	0.00016035417287002028	0.00015708836884634474	4.090110323847651e-06	
30.0235773242978	0.0001770943158345641	0.00017191208882667833	5.73566468214298e-06	
30.488793140740842	0.00019575913149332357	0.00018866294040253696	7.544168852997284e-06	
30.961217483787163	0.00021730612667421125	0.00020777804347610562	9.94599801320316e-06	
31.440962049673153	0.00024256202312647124	0.0002298363918783923	1.307491236867075e-05	
31.928140265370157	0.00027245680008964923	0.0002556214977900039	1.7116000535372335e-05	
32.42286731540228	0.00030870312897178043	0.00028622042530822495	2.268916568861631e-05	
32.925260169079685	0.00035405026621657305	0.00032318650041561947	3.096708767085579e-05	
33.435437608153904	0.0004132503232962005	0.00036881915501985003	4.444802622270343e-05	
33.95352025490161	0.0004986268948671153	0.00042667258349220243	7.204687410355009e-05	
34.479630600643624	0.0006558136175277642	0.0005025455739353797	0.00015802583968805927	
35.01389303470575	0.0005731452929799903	0.0006065817386478847	0.00040097140697098574	
35.556433873828425	0.0006387007899493393	0.0007582623632469641	0.0001254546716415183	
36.107381392031996	0.0009291803381320088	0.0010002944771657753	7.143170265620389e-05	
36.666865850944866	0.0013972333549421656	0.0014474199140144218	5.0342685528659114e-05	
37.23501953060145	0.0025047484965040954	0.002540863358480061	3.9214783926357504e-05	
37.81197676071744	0.007788054323484861	0.007775650726173575	3.0429582849875635e-05	
38.397873952449665	0.004526287220295342	0.004526992344804505	2.5487123761027446e-05	
38.99284963064802	0.002053885740643779	0.0020410795585895924	2.24787586594438e-05	
39.59704446660722	0.0013283275210519687	0.0013128060379299553	1.9532380059122234e-05	
40.21060131132589	0.0009857318799460345	0.0009709638603205529	1.7887730644212314e-05	
40.83366522928125	0.0007850124222940559	0.0007728984677400981	1.4119321252336214e-05	
41.46638353272696	0.0006527089355577543	0.0006436628398531688	1.1312807270854748e-05	
42.108905816522395	0.0005625183449648098	0.0005526372119739803	1.1887996862022616e-05	
42.76138399350171	0.0004913686810436121	0.0004850057722677769	8.065204071067697e-06	
43.42397233039088	0.00043583582946316615	0.0004327322335270212	5.568261732545285e-06	
44.096827484281306	0.0003904282221362396	0.00039108210606901957	4.862011841534608e-06	
44.78010853966855	0.0003513886790038285	0.0003570856320561295	7.67293856091126e-06	
45.47397704606499	0.0003160587533162713	0.0003287859227444384	1.4643469299994994e-05	
46.17859705619533	0.0002785982026267682	0.00030484119162054113	2.87623754524474e-05	
46.894135164783904	0.00026113780387490516	0.00028430073718236954	4.9024852062232e-05	
47.62076054794297	0.00019935910202200242	0.00026647215943008433	0.00012858573246526437	
48.35864500317141	0.00037858082815646034	0.00025083922559133916	0.00013812016080858497	
49.10796298997312	0.00030033618493525527	0.00023700919672752904	6.41726126936953e-05	
49.86889167110482	0.0002681610183924603	0.0002246779840596938	4.376803052145094e-05	
50.641610954463076	0.0002474684458232636	0.00021360647088685826	3.4103380714620774e-05	
51.42630353562007	0.00023228625224509385	0.00020360403795263493	2.8805647482140653e-05	
52.22315494101898	0.00021861079338643342	0.0001945168592318128	2.4220201675920554e-05	
53.03235357183818	0.00020766101112718404	0.00018621943094986837	2.1590121707731016e-05	
53.854090748535334	0.00019629701267256933	0.0001786083377740569	1.783225989403646e-05	
54.688560756081706	0.00018457911912467267	0.00017159759599247388	1.3333536117306522e-05	
55.53596088989733	0.00016748822317748518	0.00016511512712200874	1.0615912583055604e-05	
56.39649150249797	0.000201928193916165	0.00015910005427385965	4.711491193109798e-05	
57.27035605086487	0.0001818367186897276	0.00015350060571900527	2.8542287431674282e-05	
58.15776114454846	0.00017167301572877102	0.00014827247230586441	2.3463734350131396e-05	
59.05891659451753	0.00016417730066893964	0.00014337750809879267	2.0838048859483556e-05	
59.974035462765215	0.0001578775537760986	0.00013878269338727249	1.9124464762599786e-05	
60.90333411268367	0.00015222133099032599	0.00013445930027194007	1.7792467362092947e-05	
61.847032260219336	0.0001475054516080973	0.00013038221611541673	1.7148533593873106e-05	
62.80535302582078	0.0001427408491178554	0.00012652939107914122	1.6230476071753897e-05	
63.778522987191536	0.00013835886909939146	0.0001228813839823365	1.5494350534466292e-05	
64.76677223286032	0.000134265616620163	0.00011942098665641827	1.485996177478453e-05	
65.77033441658139	0.00013041649219132956	0.00011613291140926809	1.4297662272228281e-05	
66.78944681257751	0.00012678156416818097	0.00011300352956628589	1.3791046183576282e-05	
67.82435037163955	0.00012333788915199148	0.00011002065160763193	1.332931021179302e-05	
68.87528977809474	0.00012006685050393335	0.00010717334138020344	1.2904744772490557e-05	
69.94251350765792	0.00011695285783746426	0.0001044517583780414	1.2511580843272498e-05	
71.02627388617911	0.0001139825850694479	0.00010184702326509833	1.214535815829393e-05	
72.12682714930152	0.00011114447455996478	9.935110273988412e-05	1.1802542334184495e-05	
73.24443350304374	0.00010842839173488688	9.695671057207119e-05	1.1480277268842284e-05	
74.37935718532088	0.00010582537271901068	9.465722222128727e-05	1.1176217449417941e-05	
75.53186652841877	0.00010332743320767173	9.244660091169974e-05	1.0888410305099638e-05	
76.7022340224364	0.00010092741963258093	9.031933340813693e-05	1.0615211304839551e-05	
77.89073637971123	9.861889066207195e-05	8.827037403993789e-05	1.0355221234666717e-05	
79.09765460024283	9.639602113567115e-05	8.629509576248922e-05	1.0107238930635939e-05	
80.32327403813038	9.425352301716455e-05	8.438924724514025e-05	9.87022504265035e-06	
81.5678844690394	9.218657953579746e-05	8.254891513693917e-05	9.643273834807784e-06	
82.83178015871405	9.019078973351247e-05	8.07704907954987e-05	9.425590946851344e-06	
84.11525993255103	8.826212135061265e-05	7.905064087486997e-05	9.216475647965035e-06	
85.41862724625115	8.639687048228817e-05	7.738628125999143e-05	9.015306524240905e-06	
86.74219025756646	8.459162679667496e-05	7.577455391160453e-05	8.821529824155024e-06	
88.08626189915832	8.284324336712186e-05	7.421280624929981e-05	8.634649885352607e-06	
89.45115995258467	8.114881036651589e-05	7.269857275382282e-05	8.454221208238146e-06	
90.83720712343391	7.950563201933813e-05	7.12295585147509e-05	8.27984184504026e-06	
92.24473111762269	7.791120632072683e-05	6.980362448762137e-05	8.111147848889599e-06	
93.67406471887617	7.636320712030745e-05	6.841877425673596e-05	7.947808583949768e-06	
95.1255458674087	7.48594682382854e-05	6.707314212716861e-05	7.789522740193816e-06	
96.59951773982377	7.339796933685601e-05	6.576498239275818e-05	7.636014928809698e-06	
98.09632883025184	7.197682331468073e-05	6.44926596467289e-05	7.487032759113995e-06	
99.61633303274554	7.059426502844859e-05	6.325464001859394e-05	7.342344317159195e-06	
101.15988972495167	6.924864117521837e-05	6.204948323560554e-05	7.201735981323294e-06	
102.72736385307937	6.793840119368698e-05	6.087583541959252e-05	7.065010522072297e-06	
104.31912601818526	6.666208906281563e-05	5.973242254087898e-05	6.9319854425386335e-06	
105.93555256379533	6.541833589317607e-05	5.8618044460368845e-05	6.802491524117155e-06	
107.57702566488457	6.420585322058815e-05	5.7531569499021585e-05	6.676371547360564e-06	
109.24393341823551	6.302342692360832e-05	5.6471929481020066e-05	6.553479163379934e-06	
110.93666993419627	6.1869911696593e-05	5.5438115203093464e-05	6.433677894966883e-06	
112.65563542986153	6.074422601870906e-05	5.4429172287833993e-05	6.316840249933133e-06	
114.40123632369622	5.964534756666777e-05	5.344419738355126e-05	6.2028469318680955e-06	
116.17388533162597	5.8572309025301206e-05	5.2482334677326065e-05	6.091586135744071e-06	
117.9740015646163	5.752419425557332e-05	5.1542772691544045e-05	5.9829529176575884e-06	
119.802010627764	5.6500134784341644e-05	5.0624741337370786e-05	5.87684862954079e-06	
121.65834472092367	5.549930658428448e-05	4.972750920143318e-05	5.773180410975249e-06	
123.54344274089367	5.452092711596975e-05	4.885038104444672e-05	5.671860731329591e-06	
125.45775038518534	5.356425260715042e-05	4.799269549271564e-05	5.57280697636531e-06	
127.40172025740017	5.262857554708621e-05	4.715382290537103e-05	5.475941074233597e-06	
129.3758119742398	5.171322237607393e-05	4.633316340193057e-05	5.3811891564517086e-06	
131.3804922741741	5.081755135245919e-05	4.553014503629138e-05	5.2884812500108545e-06	
133.41623512779302	4.994095058124671e-05	4.474422210462549e-05	5.1977509972552504e-06	
135.48352184986857	4.9082836190051244e-05	4.397487357585985e-05	5.108935400585237e-06	
137.58284121315285	4.8242650639569284e-05	4.322160163450287e-05	5.021974589396373e-06	
139.71468956393986	4.741986115702809e-05	4.2483930326545645e-05	4.9368116069770126e-06	
141.879570939417	4.6613958282197845e-05	4.176140430003175e-05	4.8533922153513664e-06	
144.07799718683648	4.58244545165611e-05	4.1053587632662414e-05	4.771664716290735e-06	
146.31048808453184	4.505088306713075e-05	4.036006273950188e-05	4.69157978691529e-06	
148.57757146481032	4.4292796677207544e-05	3.968042935447048e-05	4.613090328486206e-06	
150.87978333874923	4.354976653708527e-05	3.901430357987662e-05	4.536151327141764e-06	
153.2176680229263	4.2821381268351975e-05	3.836131699874424e-05	4.460719725466222e-06	
155.5917782681133	4.210724597601156e-05	3.7721115845150354e-05	4.386754303898543e-06	
158.00267538996428	4.140698136316565e-05	3.7093360228198445e-05	4.314215571092579e-06	
160.45092940172842	4.07202229034613e-05	3.647772340562721e-05	4.243065662432638e-06	
162.9371191490193	4.004662006692789e-05	3.587389110339149e-05	4.1732682459888816e-06	
165.46183244667284	3.9385835595203886e-05	3.5281560877857305e-05	4.1047884352694934e-06	
168.02566621772516	3.8737544822496226e-05	3.4700441517531265e-05	4.037592708190545e-06	
170.6292266345446	3.8101435038921784e-05	3.4130252481495435e-05	3.9716488317402755e-06	
173.27312926215015	3.747720489316083e-05	3.3570723371948095e-05	3.906925791865917e-06	
175.9579992037507	3.6864563831604606e-05	3.302159343845892e-05	3.843393728155541e-06	
178.68447124853947	3.626323157140936e-05	3.2482611111736666e-05	3.7810238729277527e-06	
181.45319002177868	3.567293760507693e-05	3.195353356488028e-05	3.719788494377723e-06	
184.2648101372089	3.509342073437312e-05	3.143412630024212e-05	3.6596608434607315e-06	
187.11999635182175	3.4524428631566035e-05	3.092416276017592e-05	3.6006151042222704e-06	
190.019423723029	3.396571742612631e-05	3.042342396007398e-05	3.5426263473109993e-06	
192.9637777682679	3.3417051315172504e-05	2.993169814221845e-05	3.48567048643251e-06	
195.95375462707955	3.287820219607813e-05	2.9448780449081683e-05	3.429724237524481e-06	
198.99006122569847	3.234894931977545e-05	2.897447261481226e-05	3.3747650804512266e-06	
202.0734154441926	3.1829078963401935e-05	2.8508582673735553e-05	3.3207712230341256e-06	
205.20454628619316	3.131838412103502e-05	2.8050924684783137e-05	3.2677215672485763e-06	
208.38419405125447	3.081666421135391e-05	2.7601318470843676e-05	3.215595677433243e-06	
211.6131105098844	3.0323724801150665e-05	2.7159589372099554e-05	3.16437375036909e-06	
214.892059081287	2.9839377343691914e-05	2.6725568012480207e-05	3.114036587098096e-06	
218.22181501385919	2.936343893100255e-05	2.629909007842361e-05	3.0645655663611656e-06	
221.60316556848443	2.8895732059209466e-05	2.5879996109194123e-05	3.0159426195448483e-06	
225.03691020466627	2.8436084406143577e-05	2.546813129805627e-05	2.968150207035057e-06	
228.5238607695462	2.7984328620454008e-05	2.506334530365231e-05	2.9211712958835907e-06	
232.06484168985054	2.754030212153983e-05	2.4665492070975392e-05	2.874989338700735e-06	
235.66069016681035	2.710384690965235e-05	2.427442966137121e-05	2.8295882536937497e-06	
239.3122563741041	2.6674809385564395e-05	2.3890020091038476e-05	2.7849524057771604e-06	
243.0204036588648	2.6253040179243875e-05	2.351212917753421e-05	2.741066588685831e-06	
246.78600874580337	2.5838393987006355e-05	2.314062639382162e-05	2.6979160080276998e-06	
250.60996194449422	2.5430729416655618e-05	2.2775384729428763e-05	2.655486265216626e-06	
254.4931673598731	2.5029908840154028e-05	2.2416280558313788e-05	2.613763342231213e-06	
258.43654310599635	2.4635798253393504e-05	2.2063193513058952e-05	2.572733587148133e-06	
262.4410215231124	2.424826714266615e-05	2.1716006365038894e-05	2.532383700403277e-06	
266.507549398097	2.3867188357458788e-05	2.1374604910231547e-05	2.492700721736418e-06	
270.63708818830384	2.349243798921971e-05	2.103887786036068e-05	2.453672017778678e-06	
274.8306142488838	2.3123895255767816e-05	2.0708716739078196e-05	2.4152852702446406e-06	
279.08911906362675	2.276144239103519e-05	2.0384015782912554e-05	2.3775284646936412e-06	
283.4136094793798	2.2404964539852967e-05	2.006467184672622e-05	2.340389879827164e-06	
287.80510794409827	2.2054349657508367e-05	1.975058431344079e-05	2.3038580772913755e-06	
292.26465274858515	2.1709488413817265e-05	1.9441655007802967e-05	2.267921891955964e-06	
296.7932982719762	2.137027410147224e-05	1.913778811397799e-05	2.232570422642482e-06	
301.3921152310292	2.1036602548440223e-05	1.883889009677006e-05	2.1977930232766763e-06	
306.0621909332746	2.0708372034197827e-05	1.8544869626281045e-05	2.1635792944415964e-06	
310.80462953409153	2.038548320960407e-05	1.8255637505829424e-05	2.129919075309065e-06	
315.6205522977641	2.006783902022321e-05	1.7971106602962658e-05	2.0968024359290283e-06	
320.5110978625849	1.975534463292028e-05	1.76911917834048e-05	2.064219669857475e-06	
325.47742251006514	1.944790736556262e-05	1.7415809847791064e-05	2.0321612871044367e-06	
330.52070043831674	1.9145436619670446e-05	1.7144879471049023e-05	2.0006180073854103e-06	
335.6421240396705	1.8847843815868112e-05	1.6878321144294304e-05	1.9695807536598888e-06	
340.8429041825955	1.855504233199645e-05	1.6616057119116e-05	1.9390406459421157e-06	
346.1242704979875	1.826694744375424e-05	1.635801135413401e-05	1.9089889953699428e-06	
351.4874716698928	1.7983476267744393e-05	1.6104109463717072e-05	1.8794172985184096e-06	
356.9337757307372	1.770454770680726e-05	1.5854278668756434e-05	1.8503172319456306e-06	
362.46447036112943	1.7430082397529986e-05	1.5608447749395747e-05	1.8216806469591555e-06	
368.08086319431027	1.7160002659827147e-05	1.5366546999623353e-05	1.7934995645919204e-06	
373.7842821253185	1.6894232448493174e-05	1.5128508183638174e-05	1.7657661707769981e-06	
379.57607562494815	1.6632697306632984e-05	1.4894264493905063e-05	1.7384728117116763e-06	
385.45761305857025	1.6375324320881896e-05	1.4663750510820148e-05	1.7116119894014316e-06	
391.43028500989345	1.6122042078330938e-05	1.4436902163911017e-05	1.6851763573749343e-06	
397.49550360974456	1.587278062507789e-05	1.4213656694500063e-05	1.6591587165621867e-06	
403.6547028699399	1.5627471426328816e-05	1.3993952619763917e-05	1.63355201132751e-06	
409.9093390223323	1.5386047327978774e-05	1.3777729698124563e-05	1.608349325650487e-06	
416.26089086311043	1.5148442519603944e-05	1.356492889591164e-05	1.5835438794475618e-06	
422.71086010243414	1.4914592498801264e-05	1.3355492355238346e-05	1.559129025027977e-06	
429.2607717194863	1.4684434036814535e-05	1.3149363363036338e-05	1.5350982436775317e-06	
435.91217432302693	1.445790514538965e-05	1.294648632119783e-05	1.511445142364663e-06	
442.6666405175339	1.4234945044803933e-05	1.2746806717775797e-05	1.4881634505628678e-06	
449.52576727501685	1.4015494133017895e-05	1.2550271099195512e-05	1.4652470171845341e-06	
456.4911763125926	1.3799493955899952e-05	1.2356827043433187e-05	1.4426898076209505e-06	
463.56451447591087	1.3586887178477406e-05	1.2166423134119575e-05	1.4204859008839004e-06	
470.74745412852144	1.3377617557169135e-05	1.1979008935528504e-05	1.3986294868443399e-06	
478.04169354727435	1.3171629912957732e-05	1.1794534968412404e-05	1.3771148635637715e-06	
485.4489573238469	1.2968870105460915e-05	1.1612952686648557e-05	1.355936434714441e-06	
492.97099677249224	1.276928500786417e-05	1.1434214454661819e-05	1.3350887070845118e-06	
500.60959034410683	1.2572822482677982e-05	1.1258273525590996e-05	1.3145662881644366e-06	
508.36654404671106	1.2379431358285452e-05	1.108508402016788e-05	1.2943638838112344e-06	
516.2436918724502	1.2189061406247149e-05	1.0914600906279196e-05	1.2744762959873233e-06	
524.242896231207	1.2001663319332047e-05	1.0746779979183385e-05	1.254898420570793e-06	
532.3660483909357	1.1817188690244734e-05	1.0581577842355327e-05	1.2356252452341905e-06	
540.6150689248177	1.1635589991020434e-05	1.0418951888933454e-05	1.216651847388905e-06	
548.9919081653474	1.1456820553060939e-05	1.0258860283744838e-05	1.19797339219267e-06	
557.4985466654523	1.1280834547785587e-05	1.0101261945885158e-05	1.1795851306173675e-06	
566.1369956667598	1.1107586967872833e-05	9.94611653183128e-06	1.1614823975749922e-06	
574.909297575119	1.0937033609068906e-05	9.793384419065457e-06	1.143660610099205e-06	
583.8175264434902	1.076913105254138e-05	9.643026690191023e-06	1.126115265580456e-06	
592.8637884623186	1.060383664775627e-05	9.495005117520297e-06	1.108841940052542e-06	
602.0502224575035	1.04411084958584e-05	9.34928214811652e-06	1.0918362865285481e-06	
611.379000396087	1.0280905433535674e-05	9.205820889272268e-06	1.0750940333843032e-06	
620.8523278997751	1.012318701734877e-05	9.06458509440768e-06	1.058610982787591e-06	
630.4724447664181	9.967913508508533e-06	8.92553914937257e-06	1.0423830091712538e-06	
640.2416254995708	9.815045858084342e-06	8.788648059137246e-06	1.0264060577486853e-06	
650.1621798462554	9.66454569262729e-06	8.653877434857492e-06	1.0106761430700592e-06	
660.2364533430635	9.516375300192648e-06	8.521193481299755e-06	9.951893476177293e-07	
670.4668278707137	9.370497616747264e-06	8.39056298461344e-06	9.79941820439559e-07	
680.8557222172046	9.226876212947458e-06	8.261953300437436e-06	9.649297758185686e-07	
691.4055926496942	9.085475281274283e-06	8.135332342328939e-06	9.501494919777735e-07	
702.1189334952396	8.946259623513101e-06	8.010668570502792e-06	9.355973098188634e-07	
712.9982777305363	8.809194638565329e-06	7.887930980870392e-06	9.212696316935602e-07	
724.0461975807946	8.67424631058052e-06	7.767089094367474e-06	9.071629202065222e-07	
735.2653051278958	8.541381197397541e-06	7.648112946560645e-06	8.932736970486363e-07	
746.6582529279726	8.410566419284107e-06	7.5309730775229285e-06	8.795985418597417e-07	
758.2277346385576	8.281769647964336e-06	7.415640521969015e-06	8.661340911197069e-07	
769.9764856554507	8.154959095924454e-06	7.302086799641325e-06	8.528770370669161e-07	
781.9072837594538	8.030103505987221e-06	7.190283905938283e-06	8.398241266433093e-07	
794.0229497731273	7.907172141145955e-06	7.080204302776703e-06	8.269721604649655e-07	
806.3263482277227	7.786134774649526e-06	6.9718209096803574e-06	8.143179918175262e-07	
818.82038804045	7.66696168032999e-06	6.8651070950872805e-06	8.01858525675554e-07	
831.5080232022387	7.549623623164828e-06	6.760036667868551e-06	7.895907177450873e-07	
844.3922534761538	7.434091850066235e-06	6.656583869051682e-06	7.775115735286511e-07	
857.4761251066391	7.3203380808899615e-06	6.554723363741914e-06	7.656181474119819e-07	
870.7627315397452	7.208334499656868e-06	6.45443023323515e-06	7.539075417718514e-07	
884.2552141545192	7.098053745980201e-06	6.355679967316344e-06	7.423769061041914e-07	
897.9567630057271	6.989468906692322e-06	6.258448456737498e-06	7.310234361721023e-07	
911.8706175780853	6.8825535076644634e-06	6.162711985869677e-06	7.198443731729126e-07	
926.0000675521785	6.777281505813656e-06	6.068447225523583e-06	7.088370029238646e-07	
940.3484535822448	6.673627281291036e-06	5.9756312259335185e-06	6.979986550658344e-07	
954.9191680860141	6.571565629845961e-06	5.884241409899765e-06	6.873267022844692e-07	
969.715656046784	6.4710717553606996e-06	5.7942555660845344e-06	6.768185595483562e-07	
984.7414158279239	6.372121262550543e-06	5.705651842456937e-06	6.664716833636189e-07	
1000.0	6.27469014982442e-06	5.618408739882493e-06	6.562835710445001e-07	


==> data/fig_iss_quadvf_bode_08.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016891499333851774	2.4686775181291426e-06	
0.10154950161807173	0.0001727846641511856	0.0001716146994928634	2.477544573568772e-06	
0.10312301278878754	0.00017554877368051514	0.00017436024501941188	2.4866559211492637e-06	
0.10472090554055413	0.00017835991065214075	0.00017715253647708837	2.4960175001547274e-06	
0.10634355766636439	0.00018121901004083087	0.00017999250436295976	2.505635357204122e-06	
0.10799135281311975	0.00018412703171742393	0.00018288110400164478	2.5155156466774037e-06	
0.1096646805723366	0.00018708496138198909	0.00018581931647736945	2.525664631092099e-06	
0.11136393657225817	0.0001900938115420566	0.00018880814961107497	2.5360886814311326e-06	
0.11308952257139368	0.0001931546225384728	0.00019184863898513384	2.546794277421752e-06	
0.11484184655350702	0.00019626846362160818	0.00019494184901840147	2.557788007766569e-06	
0.11662132282407707	0.00019943643408081553	0.00019808887409449982	2.569076570327678e-06	
0.11842837210825283	0.00020265966443023005	0.0002012908397464268	2.5806667722643686e-06	
0.12026342165032622	0.00020593931765420574	0.00020454890390078227	2.592565530127017e-06	
0.12212690531474645	0.00020927659051590063	0.00020786425818512715	2.6047798699071394e-06	
0.12401926368869937	0.00021267271493276106	0.00021123812930222123	2.617316927047504e-06	
0.12594094418627644	0.000216128959422904	0.00021467178047514175	2.6301839464131084e-06	
0.12789240115425762	0.00021964663062667495	0.00021816651296756147	2.643388282224674e-06	
0.12987409597953362	0.00022322707490794735	0.00022172366768374583	2.6569373979606285e-06	
0.13188649719819254	0.0002268716800400495	0.000225344626853163	2.670838866226491e-06	
0.13393008060629666	0.0002305818769815431	0.00022903081580492407	2.685100368598745e-06	
0.13600532937237603	0.0002343591417474478	0.00023278370483765357	2.69972969544306e-06	
0.13811273415166478	0.00023820499738190403	0.00023660481119077743	2.71473474571403e-06	
0.14025279320210793	0.00024212101603869339	0.00024049570112365392	2.730123526736821e-06	
0.1424260125021654	0.0002461088211765037	0.0002444579921094251	2.7459041539800417e-06	
0.1446329058704415	0.0002501700898763241	0.00024849335515098796	2.7620848508174136e-06	
0.14687399508716817	0.00025430655528890794	0.0002526035172270094	2.778673948289444e-06	
0.14914981001757044	0.000258520009220819	0.0002567902638765089	2.7956798848670226e-06	
0.15146088873714358	0.00026281230486822443	0.0002610554419311749	2.813111206219017e-06	
0.1538077776588715	0.000267185359708297	0.0002654009624052659	2.830976564997222e-06	
0.15619103166241588	0.0002716411585588216	0.0002698288035537088	2.849284720633204e-06	
0.15861121422530794	0.0002761817568174509	0.0002743410141098246	2.8680445391614917e-06	
0.16106889755617235	0.00028080928389291734	0.00027893971671499716	2.887264993070917e-06	
0.16356466273001555	0.00028552594684149606	0.0002836271115535817	2.906955161187625e-06	
0.1660990998256107	0.00029033403422306595	0.0002884054802073957	2.927124228598928e-06	
0.16867280806501112	0.00029523592019226774	0.00029327718974529705	2.9477814866215836e-06	
0.1712863959552255	0.00030023406884151417	0.00029824469706460246	2.9689363328207475e-06	
0.17394048143208848	0.0003053310388139851	0.0003033105535024826	2.990598271084168e-06	
0.17663569200636045	0.0003105294882062412	0.0003084774097369712	3.012776911756304e-06	
0.17937266491209122	0.000315832179781733	0.0003137480209988589	3.0354819718418994e-06	
0.18215204725728248	0.00032124198651828	0.00031912525261756073	3.058723275276252e-06	
0.18497449617688488	0.0003267618975145803	0.00032461208592600665	3.082510753277296e-06	
0.18784067898816573	0.0003323950242829551	0.00033021162455177804	3.1068544447709713e-06	
0.1907512733484843	0.000338144607457942	0.000335927101124089	3.1317644969098262e-06	
0.19370696741551147	0.00034401402395293725	0.0003417618844288318	3.1572511656750302e-06	
0.1967084600099325	0.0003500067945999911	0.000347719487046788	3.1833248165727034e-06	
0.19975646078067044	0.00035612659231101784	0.00035380357351327	3.2099959254271914e-06	
0.20285169037266976	0.00036237725080219595	0.0003600179690409751	3.2372750792735347e-06	
0.2059948805972802	0.00036876277392718467	0.00036636666885168836	3.265172977349088e-06	
0.20918677460527996	0.00037528734566907293	0.00037285384816674656	3.2937004321925257e-06	
0.21242812706258082	0.0003819553408456891	0.0003794838729109095	3.322868370844717e-06	
0.215719704328655	0.0003887713365881551	0.00038626131118952477	3.352687836155663e-06	
0.21906228463772706	0.0003957401246583699	0.00039319094560468	3.3831699881986636e-06	
0.22245665828277353	0.00040286672467757537	0.0004002777864825052	3.414326105789914e-06	
0.22590362780237347	0.0004101563983453271	0.000407527086090964	3.446167588111062e-06	
0.22940400817045398	0.0004176146647361966	0.0004149443539354677	3.4787059564338425e-06	
0.23295862698897662	0.0004252473167704454	0.00042253537322856695	3.511952855946283e-06	
0.2365683246836085	0.0004330604389648584	0.0004303062186399324	3.5459200576689536e-06	
0.2402339547024262	0.000441060426581069	0.0004382632754439586	3.580619460469153e-06	
0.243956383717698	0.0004492540063011426	0.0004464132601948001	3.61606309315078e-06	
0.24773649183079302	0.00045764825857417813	0.00045476324307260134	3.6522631166270333e-06	
0.2515751727802653	0.0004662506417933637	0.00046332067206039505	3.6892318261587698e-06	
0.2554733341531623	0.00047506901848055286	0.0004720933991287639	3.726981653647396e-06	
0.2594318975996074	0.00048411168367532074	0.0004810897086252452	3.7655251699811288e-06	
0.26345179905070754	0.0004933873957478425	0.0004903183480878795	3.8048750874019245e-06	
0.2675339889398373	0.0005029054098802919	0.0004997885617276201	3.8450442618970926e-06	
0.27167943242735193	0.0005126755144901122	0.0005095101268530173	3.886045695582217e-06	
0.2758891096287819	0.0005227080709010217	0.0005194933935430879	3.927892539062915e-06	
0.28016401584656353	0.0005330140566045367	0.0005297493279112173	3.970598093742759e-06	
0.2845051618053608	0.000543605112496829	0.0005402895593449691	4.014175814062709e-06	
0.28891357389103245	0.0005544935945236229	0.000551126432154599	4.058639309625691e-06	
0.2933902943933029	0.000565692630220581	0.000562273062117803	4.104002347179225e-06	
0.29793638175219256	0.0005772161806992727	0.0005737433984708928	4.150278852416255e-06	
0.30255291080826724	0.00058907910870066	0.0005855522919684568	4.19748291153613e-06	
0.30724097305676445	0.0006012972534206605	0.0005977155697161888	4.245628772526627e-06	
0.31200167690565833	0.000613887512907474	0.0006102501175767238	4.294730846095827e-06	
0.3168361479377224	0.0006268679349402303	0.0006231739710582184	4.344803706183344e-06	
0.3217455291766536	0.0006402578174256677	0.0006365064157225732	4.395862089974013e-06	
0.32673098135731937	0.0006540778194970591	0.0006502680982977446	4.447920897321006e-06	
0.33179368320019265	0.0006683500846711393	0.0006644811498501723	4.5009951894627815e-06	
0.33693483169003946	0.0006830983776188622	0.000679169322573439	4.555100186922556e-06	
0.3421556423589239	0.0006983482363396444	0.0006943581419831825	4.610251266438152e-06	
0.3474573495735992	0.0007141271418030046	0.0007100750765825775	4.666463956755794e-06	
0.35284120682735126	0.0007304647074438646	0.0007263497273851217	4.723753933100645e-06	
0.3583084870363649	0.0007473928912780078	0.0007432140400617751	4.782137010102531e-06	
0.3638604828406817	0.0007649462338539022	0.0007607025429293267	4.841629132895214e-06	
0.3694985069098218	0.0007831621257908659	0.0007788526145306966	4.90224636611322e-06	
0.37522389225314035	0.0008020811092890041	0.0007977047851935225	4.964004880401885e-06	
0.3810379925349945	0.0008217472187556886	0.0008173030777128432	5.0269209360310275e-06	
0.3869421823947922	0.0008422083666038154	0.0008376953932143661	5.091010863111098e-06	
0.39293785777200174	0.000863516781373009	0.000858933949350967	5.156291037824637e-06	
0.39902643623619527	0.0008857295066491422	0.0008810757793095682	5.222777853966309e-06	
0.4052093573222091	0.0009089089708642655	0.000904183301712575	5.2904876889803e-06	
0.41148808287049476	0.0009331236400166404	0.0009283249734561378	5.35943686346827e-06	
0.41786409737274555	0.0009584487677466579	0.0009535760399240412	5.429641593012056e-06	
0.4243389083228771	0.0009849672601505038	0.0009800193999628093	5.5011179308490686e-06	
0.43091404657344795	0.0010127706763538374	0.001007746606644768	5.5738816996926975e-06	
0.4375910666976019	0.0010419603903888584	0.0010368590293679618	5.64794841057358e-06	
0.4443715473566186	0.0010726489455634956	0.0010674692084883882	5.723333166159189e-06	
0.45125709167315986	0.0011049616396003271	0.001099702440770493	5.800050545412231e-06	
0.4582493276102989	0.0011390383877773766	0.0011336986428984136	5.8781144657305845e-06	
0.4653499083564233	0.0011750359226852165	0.0011696145516753081	5.95753801780421e-06	
0.4725605127161014	0.001213130403778721	0.0012076263341053097	6.038333267273667e-06	
0.4798828455070056	0.0012535205286672473	0.0012479326993224114	6.1205110157578174e-06	
0.4873186379629853	0.0012964312624453246	0.0012907586286944343	6.204080511961064e-06	
0.49486964814338685	0.0013421183332324232	0.001336359872304163	6.289049101035744e-06	
0.5025376613487146	0.0013908736841277268	0.0013850284020568348	6.375421797185652e-06	
0.5103244905427329	0.0014430321277332334	0.001437099067623796	6.463200760175399e-06	
0.5182319767811088	0.0014989795245651844	0.0014929577766165912	6.552384650775841e-06	
0.5262619896466971	0.0015591629086860457	0.0015530516224223918	6.642967832560485e-06	
0.5344164276915693	0.0016241031238394114	0.0016179015231156477	6.734939377151177e-06	
0.5426972188858914	0.0016944107276093542	0.0016881181291473356	6.828281815976637e-06	
0.5511063210737586	0.001770806194104523	0.0017644220305592826	6.922969562131803e-06	
0.559645722436092	0.0018541458345202038	0.0018476696834208582	7.0189668988223886e-06	
0.5683174419607084	0.0019454554170076303	0.0019388870374033044	7.116225392414691e-06	
0.5771235299196736	0.0020459742927716215	0.002039313672109685	7.214680533252716e-06	
0.5860660683540517	0.0021572140689021186	0.0021504614836828596	7.314247327542175e-06	
0.595147171566167	0.0022810377472719016	0.0022741938425349154	7.414814446479121e-06	
0.604368986619493	0.0024197681709622514	0.002412834065952208	7.516236364426249e-06	
0.6137336938462858	0.0025763392709970447	0.0025693167019103075	7.61832266051772e-06	
0.6232435073630855	0.0027545112031236154	0.002747402719682928	7.720823155602079e-06	
0.6329006755942035	0.0029591832373654756	0.0029519924786392754	7.82340693657886e-06	
0.6427074818033226	0.003196860444935177	0.0031895925363467207	7.925633726893293e-06	
0.6526662446333333	0.0034763702104425804	0.0034690323518597292	8.026909409706303e-06	
0.6627793186545348	0.003809999794928154	0.0038026021588594616	8.12642380505424e-06	
0.6730490949213316	0.0042153747509317595	0.004207931909980123	8.223056315260597e-06	
0.6834780015375548	0.004718709135520043	0.00471124243838458	8.315236201252024e-06	
0.6940685042305437	0.005360756907417575	0.0053532986659570935	8.40074276457919e-06	
0.7048231069341222	0.006208500396235852	0.006201101811870448	8.476464515085937e-06	
0.7157443523806098	0.007380247733066346	0.007372995358656201	8.538353010171113e-06	
0.7268348227020044	0.009106259709070155	0.009099314180488883	8.583069786299724e-06	
0.7380971400404808	0.01190129537461891	0.01189500026976571	8.621161264574864e-06	
0.7495339671683494	0.017193244711326154	0.017188529847461508	8.784836821648606e-06	
0.7611480081176202	0.03082564686567289	0.030826479845498186	1.0649201676710834e-05	
0.7729420088193235	0.10102107970750837	0.10105786687894693	3.8494766054050477e-05	
0.784918757752735	0.042493060788188784	0.04250123631254492	1.1692160623274307e-05	
0.7970810866046624	0.020164567039759117	0.020175894777982307	1.1987636775298368e-05	
0.8094318709389453	0.013063183552754942	0.01307466424112896	1.1630880602586807e-05	
0.8219740308763326	0.009618965614840217	0.00963042394426394	1.1486152345997647e-05	
0.8347105317848907	0.007589169548000094	0.0076006299966595876	1.1461498166493369e-05	
0.847644384981113	0.006251052626794043	0.0062625534072593405	1.1504115109649372e-05	
0.8607786484418896	0.005302087457779245	0.005313660447837754	1.1587935999503644e-05	
0.8741164275275125	0.0045935570901604736	0.004605227207795645	1.1699229340025741e-05	
0.8876608757158821	0.004043886667738732	0.004055673548727116	1.1830226368688804e-05	
0.9014151953480897	0.003604612144558273	0.0036165316608594636	1.1976262502931296e-05	
0.9153826383855528	0.0032451336694588454	0.0032571990311126646	1.2134402727762083e-05	
0.9295665071788846	0.0029451801307070133	0.0029574026520785344	1.2302733320496327e-05	
0.9439701552486742	0.002690789926750863	0.0027031795591987325	1.2479974180020097e-05	
0.9585969880783669	0.002472032352404344	0.0024845980595316255	1.2665255419818769e-05	
0.9734504639194281	0.0022816495338461276	0.0022943995606587255	1.2857982865246673e-05	
0.9885340946089864	0.0021142124656571212	0.0021271545354266427	1.3057754007163862e-05	
1.0038514464001433	0.001965577587540084	0.0019787190486674996	1.3264303797569182e-05	
1.01940614080515	0.0018325260274634411	0.001845873965218366	1.347746874468779e-05	
1.0352018554516484	0.0017125176574517896	0.0017260789806570688	1.3697162594856383e-05	
1.051242324952181	0.0016035194537826483	0.0016173009633664677	1.3923359565102446e-05	
1.0675313417871697	0.0015038831959453178	0.00151789164018981	1.415608262768849e-05	
1.0840727572015847	0.0014122566789496122	0.0014264987988479396	1.4395395259150509e-05	
1.1008704821154982	0.0013275181529499146	0.0013420007201054435	1.4641395622516896e-05	
1.117928488048752	0.0012487271523091896	0.0012634570011183103	1.4894212499608205e-05	
1.1352508080599522	0.001175087074592386	0.0011900711299471102	1.5154002513792872e-05	
1.1528415377000134	0.00110591630188751	0.0011211616032472409	1.5420948330232337e-05	
1.1707048359804781	0.0010406256075657719	0.0010561393299302546	1.5695257619129955e-05	
1.1888449263568397	0.0009787002336175017	0.000994489705644885	1.5977162635131866e-05	
1.2072660977271032	0.0009196854636680787	0.0009357581828849891	1.6266920313675152e-05	
1.225972705445816	0.0008631748218945677	0.0008795384665945409	1.6564812819528748e-05	
1.2449691723538168	0.0008088002414071968	0.0008254626783684857	1.6871148508744136e-05	
1.2642599898239333	0.0007562236952224855	0.0007731929817001298	1.718626328546153e-05	
1.2838497188228888	0.0007051298870933379	0.0007224142644912301	1.7510522351895052e-05	
1.3037429909896587	0.0006552196702545609	0.0006728275451700019	1.7844322365027854e-05	
1.3239445097305402	0.0006062039075199521	0.000624143812927758	1.8188094029523052e-05	
1.3444590513311867	0.0005577975113834274	0.0005760780355069668	1.8542305180061143e-05	
1.3652914660858761	0.0005097134117160871	0.0005283430723813454	1.8907464476657176e-05	
1.386446679444272	0.00046165619562603394	0.00048064321885943107	1.9284126308428882e-05	
1.4079296931759626	0.00041331517565331035	0.0004326670806352114	1.9672883378834587e-05	
1.4297455865530366	0.00036435657802903087	0.0003840794491556425	2.007440427529163e-05	
1.451899517550985	0.00031441492570046713	0.00033451185549908646	2.0489412051961626e-05	
1.4743967240682132	0.00026308401256072293	0.0002835516757032239	2.0918688627305588e-05	
1.4972425251644468	0.0002099108644127515	0.00023073067849433318	2.1363101021646132e-05	
1.5204423223183279	0.00015440943614965314	0.0001755189629692131	2.182360306974116e-05	
1.5440016007044985	9.620623167730513e-05	0.0001173621156124793	2.2301246994626868e-05	
1.5679259304904682	3.7054982063058405e-05	5.6175859717408974e-05	2.2797195995066933e-05	
1.5922209681535842	4.229303307276403e-05	2.1918213351342624e-05	2.3312737974116393e-05	
1.6168924578184014	0.00011343467280847865	8.959592409145014e-05	2.384929992626411e-05	
1.6419462326147771	0.00019530503084761247	0.00017093708564016246	2.4408461710031323e-05	
1.667388216057011	0.0002880758115390169	0.00026320225358881616	2.4991966404864975e-05	
1.6932244234443516	0.00039464873278774926	0.00036924056680306646	2.5601721352367752e-05	
1.7194609632832076	0.0005194382398463766	0.0004934685284861531	2.6239777534147785e-05	
1.7461040387313935	0.0006689798087916006	0.0006424275299156583	2.6908261073864307e-05	
1.7731599490647525	0.0008532628049250072	0.0008261154097230541	2.7609199572978036e-05	
1.8006350911665105	0.001088325039585499	0.0010605847013841717	2.8344108525616243e-05	
1.828535961039703	0.0014016364654441122	0.0013733348239172527	2.9113030910303506e-05	
1.8568691553430368	0.0018444796742921662	0.0018157142051154985	2.991215575500147e-05	
1.885641372950552	0.0025247915699753445	0.002495827733059057	3.072764554693813e-05	
1.9148594165354507	0.003714457117013977	0.0036860873126540457	3.151870818727235e-05	
1.9445301941784663	0.006340609452953636	0.006316016810041316	3.219209399401111e-05	
1.974660721001155	0.01628023341113	0.016285826943843135	3.466613693444635e-05	
2.0052581208244957	0.0207165805518259	0.02071304741067188	3.2872931090983285e-05	
2.036329627853186	0.007933045586390797	0.007966895932346861	3.940711378524517e-05	
2.067882588386045	0.00492411401052956	0.004963561688516288	4.1161870012251445e-05	
2.0999244625529108	0.0036233713476390658	0.003666105531683952	4.3420514333139204e-05	
2.132462826078452	0.00289677450201515	0.002942960221621628	4.6471241393524455e-05	
2.1655053720733157	0.002429932033423465	0.0024806407505515225	5.0802380922917144e-05	
2.199059912853022	0.002100889730502846	0.0021585033893494	5.7618004892338246e-05	
2.2331343817850464	0.0018498447663448255	0.0019203537270925872	7.062332039441394e-05	
2.267736835164523	0.0016317981570314996	0.00173650699417543	0.00010813777319044198	
2.302875454119006	0.0016458978886482168	0.0015898115287843175	0.00016160776584848454	
2.3385585465427567	0.0014820475952822133	0.0014696674161127454	1.671629884051314e-05	
2.3747945490609914	0.0013567051508588976	0.0013691709423264717	1.2693219440574663e-05	
2.411592029024571	0.0012591429768533762	0.001283632384172226	2.4512095036853108e-05	
2.4489596865355954	0.0011749958319738926	0.0012097539568094466	3.485471894236452e-05	
2.4869063565043885	0.001109074841833218	0.0011451486713664623	4.6929141315074664e-05	
2.5254410107383527	0.0010616000444637129	0.0010880458566778527	2.669594365513847e-05	
2.564572760063192	0.0009992449023474971	0.0010371040013557504	3.891565076302201e-05	
2.604310856476998	0.0009625572924581051	0.000991287903696836	2.8852586013337405e-05	
2.6446646953377266	0.0009145720982246913	0.000949785748755869	3.5216425450585694e-05	
2.6856438175845567	0.0008727014385837744	0.0009119517516883457	3.925073918584576e-05	
2.727257911993673	0.0008346660505394094	0.0008772656205659977	4.259994462878248e-05	
2.769516817469004	0.0007995914774873951	0.0008453033522058841	4.571255901531899e-05	
2.812430525368455	0.0007669440599680035	0.0008157158286967719	4.87730651852144e-05	
2.8560091818661824	0.0007363288593187953	0.0007882128868695206	5.1886267854272986e-05	
2.9002630903514777	0.0007074272031575277	0.0007625512943302018	5.5127644526701605e-05	
2.945202713864811	0.0006799684844847821	0.0007385255579059575	5.856236160855266e-05	
2.9908386775716385	0.0006537135893911686	0.0007159608151526098	6.225474981656905e-05	
3.0371817712745264	0.0006284430619440523	0.0006947072779114618	6.627459665175786e-05	
3.0842429519642045	0.0006039471733078972	0.0006746358461881842	7.070271074257372e-05	
3.1320333464101533	0.0005800162776618049	0.0006556346142999784	7.563710296923632e-05	
3.180564253791325	0.0005564301090500046	0.0006376060642739537	8.120093450538873e-05	
3.2298471483676323	0.0005329444496464478	0.0006204647936191003	8.75536657974075e-05	
3.2798936821928324	0.0005092728865050595	0.0006041356622750359	9.490760907260976e-05	
3.3307156878694446	0.0004850598915615501	0.0005885522710846249	0.00010355363636429392	
3.3823251813463506	0.00045983850031718987	0.0005736557044866757	0.00011390287042875253	
3.43473436475976	0.00043295978046829553	0.0005593934853085301	0.00012655753725339283	
3.487955629318178	0.0004034680823497473	0.0005457187009734769	0.000142438106450799	
3.542001558232087	0.00036986541259295815	0.0005325892691253346	0.00016302696816071504	
3.5968849296890193	0.00032963136041977295	0.0005199673173268596	0.00019087566504501018	
3.6526187198747286	0.00027815819404826175	0.0005078186566251121	0.00023078050249682004	
3.7092161060411786	0.00020625743139050516	0.0004961123327707881	0.0002929376396730014	
3.7666904696220658	9.955781914504011e-05	0.0004848202420054164	0.0004034363543011043	
3.8250553993966134	0.0002155755893352545	0.000473916800794441	0.0006538214517945322	
3.884324694702404	0.0012963607780698107	0.00046337866083808816	0.0016594184468498266	
3.9445123686979775	0.002016285619377133	0.0004531844622503305	0.0016209520483956065	
4.005632651675993	0.0010563867788939963	0.00044331461904618795	0.00061901489512972	
4.067699994427721	0.0008011513051355176	0.0004337511320854795	0.0003691198705403055	
4.130729071659682	0.0006823293182708863	0.0004244774254379303	0.0002585848701836632	
4.194734785463209	0.0006112923393883981	0.0004154782027997134	0.00019619915978781664	
4.259732268837781	0.0005624454629628694	0.00040673932113567267	0.00015593790354737712	
4.325736889268946	0.000525711553968427	0.00039824767916866213	0.0001276181104217783	
4.392764252361694	0.0004963202474520868	0.00038999111870644004	0.00010644045247058326	
4.460830205530115	0.00047171415167670465	0.0003819583371023291	8.984207823914974e-05	
4.5299508417442365	0.00045038994690453236	0.0003741388094001569	7.632257684678543e-05	
4.600142503334918	0.00043139557761228927	0.0003665227189263426	6.493606545495494e-05	
4.671421785857698	0.000414086358888842	0.0003591008952698988	5.504541112523211e-05	
4.743805542016518	0.000397994802839676	0.0003518647587407073	4.6191448465142116e-05	
4.817310885648243	0.0003827537517015429	0.0003448062705226115	3.8016297010810474e-05	
4.891955195768907	0.00036804416879609574	0.00033791788784465817	3.0212551482522942e-05	
4.967756120682691	0.0003535509128359569	0.0003311925235844649	2.2484445678244987e-05	
5.044731582154526	0.0003389120814449664	0.00032462350979487484	1.452426712605412e-05	
5.122899779647386	0.00032364075280865324	0.0003182045647109442	6.226716339494029e-06	
5.202279194625215	0.0003069729842967753	0.000311929762850742	6.259822318287643e-06	
5.282888594922542	0.0002875149941152772	0.00030579350787185964	1.904374519635119e-05	
5.364747039181794	0.0002622650400417443	0.0002997905078872266	3.852621262461966e-05	
5.447873881359371	0.0002232553979831567	0.00029391575297979083	7.307439065898259e-05	
5.532288775301544	0.00014655941351006884	0.00028816449468672885	0.00016022195166232552	
5.618011679391243	0.0005925710759962695	0.00028253222725082655	0.0006064621683847837	
5.705062861266868	0.0005055957709204421	0.0002770146704600922	0.00023545737680997063	
5.793462902614208	0.0003911852494594695	0.000271607753917078	0.00012070091410606717	
5.883232704032601	0.0003441691400986005	0.0002663076025971823	7.836966907598465e-05	
5.974393489976511	0.00031145798358905066	0.0002611105235707731	5.108198271192385e-05	
6.06696681377367	0.00027419330955395316	0.000256012993777612	4.1666842568891594e-05	
6.160974562720967	0.0003305112367897378	0.00025101164875402596	8.130475723135763e-05	
6.25643896325932	0.0003003783611008769	0.00024610327222380037	5.4478822487583265e-05	
6.353382586228693	0.00028387260847163853	0.0002412847864730389	4.267947714784419e-05	
6.451828352204593	0.00027128512214002137	0.000236553243437413	3.479656146136102e-05	
6.551799536917215	0.00026043539261923275	0.00023190581643745857	2.8586286051310328e-05	
6.653319776754563	0.00025053622819436183	0.00022733979250397218	2.3253799514079957e-05	
6.756413074350862	0.00024119740578091537	0.0002228525652412323	1.8410380957858333e-05	
6.861103804261538	0.00023217593033531746	0.0002184416281808068	1.3819646784908672e-05	
6.9674167187261515	0.00022328654903768546	0.000214104568583181	9.315069063764537e-06	
7.075376953520617	0.0002143564186939156	0.00020983906164842144	4.813754550765117e-06	
7.1850100339000935	0.00020518859283380424	0.00020564286510063847	1.8892827277103131e-06	
7.2963418806339915	0.00019551275232912254	0.00020151381411416753	6.365866442859297e-06	
7.40939881613446	0.00018488844199556967	0.0001974498165522149	1.2834358556512797e-05	
7.5242075706798515	0.00017246163153842033	0.00019344884849122694	2.129825975013678e-05	
7.640795288734611	0.00015619266866535885	0.00018950895000649157	3.3856851885690396e-05	
7.759189535367103	0.00012963904914599042	0.00018562822119648972	5.797232953211934e-05	
7.879418302766868	0.00010065406820092084	0.0001818048184253058	0.0001441969433201757	
8.001510016862884	0.0002595296561245416	0.0001780369507640093	9.567813679173193e-05	
8.125493544044346	0.0001982023516183389	0.0001743228766133443	3.456813539751378e-05	
8.251398197985628	0.00017104349125812138	0.00017066090049133506	7.881938806902607e-06	
8.379253746576957	0.00014792056457752056	0.00016704936997054642	2.0188069309789916e-05	
8.509090418962503	0.00012629733756230213	0.00016348667275073502	3.793185846271569e-05	
8.640938912687513	0.0001012206686816856	0.00015997123385351106	5.971285522177533e-05	
8.774830400956196	6.761033125941149e-05	0.0001565015129264031	9.113361476023942e-05	
8.910796540002062	2.712489174269026e-05	0.00015307600164439088	0.00014612329127055112	
9.048869476572474	0.00013986932948006572	0.000149693221197554	0.00027786360470604315	
9.189081855529167	0.0008256959757169456	0.00014635171985397224	0.0009083959568481772	
9.331466827566528	0.0006503051753907277	0.00014305007058742692	0.0005167695421491609	
9.476058057049498	0.0003779918443308297	0.0001397868687597802	0.00023973638259004514	
9.622889729972897	0.00029654835264754473	0.00013656072984816618	0.00016056970282290944	
9.771996562044086	0.00025017155211769725	0.0001333702872073044	0.00011707550908262423	
9.923413806890872	0.00021952101034425678	0.00013021418985735659	8.952054500098112e-05	
10.0771772643966	0.00019332598875540846	0.00012709110028777713	6.660004562999969e-05	
10.233323289164382	0.00017106916155184922	0.00012399969226757016	5.6890947911900224e-05	
10.391888799112495	0.00018030815021704313	0.00012093864865224967	6.022180334531559e-05	
10.552911284202958	0.00014498563901714837	0.00011790665917760351	3.0029617665818415e-05	
10.716428815305356	0.0001126204305045474	0.0001149024182300895	9.308205945927706e-05	
10.882480053198018	0.0002718172190019803	0.00011192462258332706	0.00016374363538290273	
11.051104257708666	0.0002085811149136102	0.00010897196908969644	9.989963871914868e-05	
11.222341296996655	0.00018554279990087754	0.0001060431523155043	7.958291644926142e-05	
11.39623165697915	0.0001719224695355204	0.00010313686210751	6.882543717054731e-05	
11.572816450903245	0.00016196200982530694	0.00010025178107783572	6.17347380766919e-05	
11.752137429066462	0.00015386664700213232	9.738658199336772e-05	5.649745364408421e-05	
11.93423698868786	0.00014688543253964017	9.4539925054707e-05	5.2358986668104806e-05	
12.119158183932093	0.00014064131684517615	9.171045504851458e-05	4.894195021790338e-05	
12.306944736088793	0.00013491976516873922	8.889679835570244e-05	4.6032484357142186e-05	
12.497641043909683	0.00012958677895743689	8.609755979632704e-05	4.349765644302462e-05	
12.691292194105861	0.00012455175667321406	8.331131929021859e-05	4.124811929439166e-05	
12.887943972007742	0.00011974720794151246	8.053662831029755e-05	3.9217764419630026e-05	
13.08764287239018	0.0001151087596199028	7.777200610315355e-05	3.734382971273096e-05	
13.290436110465315	0.00011054940903671493	7.501593564875141e-05	3.5544718546236025e-05	
13.496371633045765	0.00010668162419316786	7.226685932803474e-05	3.4422175366394586e-05	
13.705498129880782	0.00010239046694064708	6.952317426366577e-05	3.287343229331913e-05	
13.917865045168076	9.825272368134942e-05	6.678322729510323e-05	3.147539053735501e-05	
14.133522589243995	9.420276490587076e-05	6.404530954460668e-05	3.0163272455987742e-05	
14.35252175045488	9.021405585029142e-05	6.130765052547262e-05	2.8912235624638494e-05	
14.574914307212275	8.626753185096528e-05	5.856841173776067e-05	2.77050443683795e-05	
14.800752840235097	8.234546965572044e-05	5.5825679689828795e-05	2.652589999234369e-05	
15.030090744981337	7.84288842311273e-05	5.3077458276048844e-05	2.5357844111940344e-05	
15.262982244272472	7.449678817961673e-05	5.032166043194597e-05	2.4182089543425033e-05	
15.499482401113475	7.052167554515164e-05	4.755609897755554e-05	2.297322003444244e-05	
15.739647131711472	6.645888085175656e-05	4.4778476547843454e-05	2.1689270282562883e-05	
15.98353321869612	6.22490052227552e-05	4.1986374495451774e-05	2.0273679407523578e-05	
16.23119832454485	5.778441816070849e-05	3.917724063575689e-05	1.8622638026979545e-05	
16.482701005216104	5.285650150983254e-05	3.6348375687412764e-05	1.6534602748416104e-05	
16.738100723993853	4.699041073285581e-05	3.349691824387386e-05	1.3560275736588594e-05	
16.997457865546615	3.883683848901283e-05	3.0619828094758746e-05	8.629516355894894e-06	
17.26083375020432	2.4474507273579906e-05	2.7713867705276575e-05	1.2007144393758647e-05	
17.528290648456405	0.00010400069419405423	2.4775581670083667e-05	8.840950962402618e-05	
17.799891795674554	6.491298687189538e-05	2.1801274019456763e-05	4.329965220252015e-05	
18.075701407063548	5.108610225592946e-05	1.8786983471803103e-05	3.233140569696842e-05	
18.35578469284383	4.3713061690163286e-05	1.5728457429634134e-05	2.8000875503289657e-05	
18.64020787366921	3.797695282299326e-05	1.2621127985221787e-05	2.5361082324888724e-05	
18.929038196283646	3.2956446092386643e-05	9.460103606483894e-06	2.3498649959566888e-05	
19.222343949420477	2.8310702197937348e-05	6.240250756808768e-06	2.207101325457707e-05	
19.52019447994806	2.3834128752637786e-05	2.957119195675957e-06	2.087731222210818e-05	
19.822660209265607	1.940803918582639e-05	4.3972881703302256e-07	1.9804235302380813e-05	
20.12981264995304	1.4930843715651405e-05	3.844468841789545e-06	1.8754854372322483e-05	
20.441724422678867	1.0247983844040272e-05	7.364287065292065e-06	1.7571728731880766e-05	
20.75846927337004	5.0102629613484184e-06	1.097965770376403e-05	1.5744445530389586e-05	
21.08012209064783	1.0011619078732942e-05	1.469893302080608e-05	2.0109750141267316e-05	
21.406758923533914	2.0494435472248914e-06	1.8532089763287923e-05	1.942808206307661e-05	
21.738456999430788	4.546773572931042e-06	2.2490321892138398e-05	1.8216594367321755e-05	
22.075294742380795	9.59357505815824e-06	2.6586113806176853e-05	1.7077718652475486e-05	
22.417351791608088	1.4602880844338972e-05	3.083340491020834e-05	1.6288564317276922e-05	
22.764709020347887	1.9661179143152546e-05	3.524780316873623e-05	1.5634612987031692e-05	
23.1174485549675	2.48425594285502e-05	3.984684511617294e-05	1.504766562528525e-05	
23.47565379438362	3.019265652051889e-05	4.4650309100551274e-05	1.4498969542015551e-05	
23.839409429780538	3.574934437603063e-05	4.968059304039667e-05	1.3972035698823178e-05	
24.20880146463373	4.154999224664671e-05	5.496317202564919e-05	1.3454590706959277e-05	
24.583917235044	4.763577909070269e-05	6.052715591712296e-05	1.2934505646463238e-05	
24.964845430386426	5.405616661348532e-05	6.640597338730104e-05	1.2395982041807964e-05	
25.351676114279368	6.0876666670392886e-05	7.263821731901851e-05	1.1812877637043272e-05	
25.744500745878433	6.819805745612537e-05	7.926869810760448e-05	1.113165177394578e-05	
26.143412201500308	7.622128936004679e-05	8.6349767611168e-05	1.0214089080081218e-05	
26.548504796581717	8.557372211790862e-05	9.394299939666407e-05	8.59217565234797e-06	
26.959874307978602	9.677875683395574e-05	0.00010212134382978284	1.2043049297556165e-05	
27.377617996610834	9.605283168475108e-05	0.00011097192465391747	1.5225495642603902e-05	
27.801834630457815	0.00010806766957332621	0.00012059971540669046	1.2642057099795275e-05	
28.232624507910387	0.00011968934751740999	0.0001311324433077127	1.153760308886069e-05	
28.670089481484574	0.00013201357859633333	0.0001427272390783536	1.0812487052961937e-05	
29.114332981902788	0.00014545572241775635	0.00015557982609730052	1.0235100121213203e-05	
29.565460042548164	0.00016035417287002028	0.00016993750023272796	9.714698832702366e-06	
30.0235773242978	0.0001770943158345641	0.00018611794615374682	9.211036814897841e-06	
30.488793140740842	0.00019575913149332357	0.0002045373838783969	9.008751025527859e-06	
30.961217483787163	0.00021730612667421125	0.00022575434340172534	8.692662840517353e-06	
31.440962049673153	0.00024256202312647124	0.0002505412245433553	8.294999145322429e-06	
31.928140265370157	0.00027245680008964923	0.0002800092894027648	7.988331059249344e-06	
32.42286731540228	0.00030870312897178043	0.0003158479682280528	7.785531549499318e-06	
32.925260169079685	0.00035405026621657305	0.00036084818171303284	7.906568422148233e-06	
33.435437608153904	0.0004132503232962005	0.0004203027282554113	8.819275857879442e-06	
33.95352025490161	0.0004986268948671153	0.0005071832263134746	1.1234764566377907e-05	
34.479630600643624	0.0006558136175277642	0.0006748763082948914	2.097060428011538e-05	
35.01389303470575	0.0005731452929799903	0.0005386624918654059	5.5328759808495285e-05	
35.556433873828425	0.0006387007899493393	0.0006557179144083809	1.7496258419534483e-05	
36.107381392031996	0.0009291803381320088	0.0009382586668302015	1.0308000111437291e-05	
36.666865850944866	0.0013972333549421656	0.0014033245574010863	7.391449590212468e-06	
37.23501953060145	0.0025047484965040954	0.002508519374466925	5.528280662451254e-06	
37.81197676071744	0.007788054323484861	0.007786168117579499	2.9903575435006795e-06	
38.397873952449665	0.004526287220295342	0.004524513637471456	3.02924940150069e-06	
38.99284963064802	0.002053885740643779	0.002052634417705773	3.125308103035377e-06	
39.59704446660722	0.0013283275210519687	0.0013256728794880928	2.758784679759268e-06	
40.21060131132589	0.0009857318799460345	0.0009834129539550325	2.7644978636530064e-06	
40.83366522928125	0.0007850124222940559	0.0007845935012687412	4.948709118579492e-07	
41.46638353272696	0.0006527089355577543	0.0006545720584032603	2.083006775455753e-06	
42.108905816522395	0.0005625183449648098	0.0005628094972665175	1.59547120294524e-06	
42.76138399350171	0.0004913686810436121	0.0004945092444427725	3.1886738552585875e-06	
43.42397233039088	0.00043583582946316615	0.0004416351424003401	5.845902379265402e-06	
44.096827484281306	0.0003904282221362396	0.00039944691011511654	9.121073615339505e-06	
44.78010853966855	0.0003513886790038285	0.00036496760409621907	1.3733368274168377e-05	
45.47397704606499	0.0003160587533162713	0.00033623334759126444	2.0670500574439654e-05	
46.17859705619533	0.0002785982026267682	0.0003118960804573771	3.4596763496183524e-05	
46.894135164783904	0.00026113780387490516	0.00029099965125127893	5.104764789700419e-05	
47.62076054794297	0.00019935910202200242	0.0002728469918708468	0.00013154972948940552	
48.35864500317141	0.00037858082815646034	0.0002569178922573722	0.00013177697614054267	
49.10796298997312	0.00030033618493525527	0.0002428162275050335	5.812230403625383e-05	
49.86889167110482	0.0002681610183924603	0.00023023502166833262	3.805166338360898e-05	
50.641610954463076	0.0002474684458232636	0.00021893268904658544	2.8628114773631338e-05	
51.42630353562007	0.00023228625224509385	0.00020871649137616357	2.35918486593019e-05	
52.22315494101898	0.00021861079338643342	0.00019943077682301694	1.9202971235662296e-05	
53.03235357183818	0.00020766101112718404	0.000190948462007681	1.674845626227518e-05	
53.854090748535334	0.00019629701267256933	0.00018316475939985646	1.3164248002101402e-05	
54.688560756081706	0.00018457911912467267	0.00017599248845902716	8.773908616531632e-06	
55.53596088989733	0.00016748822317748518	0.00016935852273539174	9.491607015693052e-06	
56.39649150249797	0.000201928193916165	0.00016320106424310516	4.298188812161964e-05	
57.27035605086487	0.0001818367186897276	0.00015746752871768563	2.4480289623663918e-05	
58.15776114454846	0.00017167301572877102	0.0001521128877363147	1.95717557028906e-05	
59.05891659451753	0.00016417730066893964	0.00014709835652525102	1.708106069525125e-05	
59.974035462765215	0.0001578775537760986	0.0001423903461643951	1.5487676758821684e-05	
60.90333411268367	0.00015222133099032599	0.00013795962003948107	1.4262448569876922e-05	
61.847032260219336	0.0001475054516080973	0.00013378060954164983	1.3725062276776689e-05	
62.80535302582078	0.0001427408491178554	0.00012983085500141138	1.291002535507449e-05	
63.778522987191536	0.00013835886909939146	0.00012609054590223643	1.226843991044666e-05	
64.76677223286032	0.000134265616620163	0.0001225421403909474	1.1723662537073619e-05	
65.77033441658139	0.00013041649219132956	0.00011917004857116493	1.1246683010020822e-05	
66.78944681257751	0.00012678156416818097	0.00011596036744113428	1.0821475352223453e-05	
67.82435037163955	0.00012333788915199148	0.00011290065790802994	1.0437537901152804e-05	
68.87528977809474	0.00012006685050393335	0.00010997975628482154	1.0087419991337063e-05	
69.94251350765792	0.00011695285783746426	0.00010718761420304273	9.765581487977946e-06	
71.02627388617911	0.0001139825850694479	0.00010451516206494588	9.467767423086844e-06	
72.12682714930152	0.00011114447455996478	0.0001019541920922444	9.190629145610787e-06	
73.24443350304374	0.00010842839173488688	9.949725776591171e-05	8.93147956254069e-06	
74.37935718532088	0.00010582537271901068	9.7137587037193e-05	8.688127611394788e-06	
75.53186652841877	0.00010332743320767173	9.486900715796022e-05	8.458762342619386e-06	
76.7022340224364	0.00010092741963258093	9.268587935450929e-05	8.241869444406054e-06	
77.89073637971123	9.861889066207195e-05	9.058304187254103e-05	8.036169723786648e-06	
79.09765460024283	9.639602113567115e-05	8.855576016751306e-05	7.840572871125631e-06	
80.32327403813038	9.425352301716455e-05	8.659968321553412e-05	7.654142118207276e-06	
81.5678844690394	9.218657953579746e-05	8.471080508462068e-05	7.476066820696116e-06	
82.83178015871405	9.019078973351247e-05	8.288543104160758e-05	7.305640908341886e-06	
84.11525993255103	8.826212135061265e-05	8.112014758193443e-05	7.14224574867906e-06	
85.41862724625115	8.639687048228817e-05	7.941179586237541e-05	6.985336377044081e-06	
86.74219025756646	8.459162679667496e-05	7.775744809409106e-05	6.834430326547373e-06	
88.08626189915832	8.284324336712186e-05	7.615438651799761e-05	6.6890984889497895e-06	
89.45115995258467	8.114881036651589e-05	7.460008463863536e-05	6.5489575783194106e-06	
90.83720712343391	7.950563201933813e-05	7.309219043832408e-05	6.413663871513624e-06	
92.24473111762269	7.791120632072683e-05	7.162851133189462e-05	6.282907974600765e-06	
93.67406471887617	7.636320712030745e-05	7.020700065489396e-05	6.15641042018135e-06	
95.1255458674087	7.48594682382854e-05	6.882574550586321e-05	6.0339179425835185e-06	
96.59951773982377	7.339796933685601e-05	6.748295578688716e-05	5.915200309849453e-06	
98.09632883025184	7.197682331468073e-05	6.617695430677883e-05	5.800047615947171e-06	
99.61633303274554	7.059426502844859e-05	6.490616782853581e-05	5.6882679556288594e-06	
101.15988972495167	6.924864117521837e-05	6.366911895754297e-05	5.579685419187659e-06	
102.72736385307937	6.793840119368698e-05	6.24644187797729e-05	5.47413835603197e-06	
104.31912601818526	6.666208906281563e-05	6.129076017026506e-05	5.371477865248036e-06	
105.93555256379533	6.541833589317607e-05	6.0146911701707994e-05	5.271566478705341e-06	
107.57702566488457	6.420585322058815e-05	5.903171209122606e-05	5.174277008187351e-06	
109.24393341823551	6.302342692360832e-05	5.794406513066649e-05	5.079491532822657e-06	
110.93666993419627	6.1869911696593e-05	5.6882935051949926e-05	4.987100506986008e-06	
112.65563542986153	6.074422601870906e-05	5.584734228451625e-05	4.897001972016655e-06	
114.40123632369622	5.964534756666777e-05	5.4836359566685306e-05	4.809100857717119e-06	
116.17388533162597	5.8572309025301206e-05	5.384910837694237e-05	4.7233083617458975e-06	
117.9740015646163	5.752419425557332e-05	5.2884755654843065e-05	4.639541396806182e-06	
119.802010627764	5.6500134784341644e-05	5.194251078446916e-05	4.557722097018009e-06	
121.65834472092367	5.549930658428448e-05	5.102162281622378e-05	4.477777376103117e-06	
123.54344274089367	5.452092711596975e-05	5.012137790527293e-05	4.3996385310541376e-06	
125.45775038518534	5.356425260715042e-05	4.924109694717025e-05	4.323240885837919e-06	
127.40172025740017	5.262857554708621e-05	4.838013339317549e-05	4.248523470423667e-06	
129.3758119742398	5.171322237607393e-05	4.753787122952962e-05	4.175428731056982e-06	
131.3804922741741	5.081755135245919e-05	4.671372310650538e-05	4.103902268234521e-06	
133.41623512779302	4.994095058124671e-05	4.5907128604438316e-05	4.033892599292548e-06	
135.48352184986857	4.9082836190051244e-05	4.511755262517779e-05	3.9653509429124666e-06	
137.58284121315285	4.8242650639569284e-05	4.434448389850015e-05	3.898231023182364e-06	
139.71468956393986	4.741986115702809e-05	4.358743359401124e-05	3.832488891143959e-06	
141.879570939417	4.6613958282197845e-05	4.2845934029948336e-05	3.7680827620014725e-06	
144.07799718683648	4.58244545165611e-05	4.2119537471080894e-05	3.7049728663874207e-06	
146.31048808453184	4.505088306713075e-05	4.1407815008621204e-05	3.643121314265851e-06	
148.57757146481032	4.4292796677207544e-05	4.071035551569177e-05	3.5824919702174176e-06	
150.87978333874923	4.354976653708527e-05	4.002676467247163e-05	3.5230503389924438e-06	
153.2176680229263	4.2821381268351975e-05	3.9356664055660145e-05	3.464763460342019e-06	
155.5917782681133	4.210724597601156e-05	3.8699690287363596e-05	3.407599812246294e-06	
158.00267538996428	4.140698136316565e-05	3.80554942389308e-05	3.3515292217536565e-06	
160.45092940172842	4.07202229034613e-05	3.7423740285645234e-05	3.296522782729175e-06	
162.9371191490193	4.004662006692789e-05	3.680410560852537e-05	3.242552779883789e-06	
165.46183244667284	3.9385835595203886e-05	3.6196279539797746e-05	3.1895926185207673e-06	
168.02566621772516	3.8737544822496226e-05	3.5599962948890205e-05	3.1376167594945132e-06	
170.6292266345446	3.8101435038921784e-05	3.501486766605046e-05	3.0866006589262706e-06	
173.27312926215015	3.747720489316083e-05	3.4440715940928763e-05	3.0365207122678333e-06	
175.9579992037507	3.6864563831604606e-05	3.3877239933676186e-05	2.9873542023438887e-06	
178.68447124853947	3.626323157140936e-05	3.332418123630436e-05	2.939079251039486e-06	
181.45319002177868	3.567293760507693e-05	3.278129042222845e-05	2.891674774331076e-06	
184.2648101372089	3.509342073437312e-05	3.224832662207746e-05	2.845120440388165e-06	
187.11999635182175	3.4524428631566035e-05	3.172505712400192e-05	2.799396630497731e-06	
190.019423723029	3.396571742612631e-05	3.121125699684529e-05	2.754484402587056e-06	
192.9637777682679	3.3417051315172504e-05	3.070670873466739e-05	2.710365457139878e-06	
195.95375462707955	3.287820219607813e-05	3.021120192122149e-05	2.6670221053207964e-06	
198.99006122569847	3.234894931977545e-05	2.972453291309035e-05	2.624437239137585e-06	
202.0734154441926	3.1829078963401935e-05	2.9246504540281286e-05	2.5825943034875173e-06	
205.20454628619316	3.131838412103502e-05	2.8776925823167252e-05	2.541477269946009e-06	
208.38419405125447	3.081666421135391e-05	2.8315611704741547e-05	2.50107061216898e-06	
211.6131105098844	3.0323724801150665e-05	2.7862382797227027e-05	2.4613592827902247e-06	
214.892059081287	2.9839377343691914e-05	2.741706514214864e-05	2.422328691706202e-06	
218.22181501385919	2.936343893100255e-05	2.697948998304051e-05	2.3839646856484428e-06	
221.60316556848443	2.8895732059209466e-05	2.6549493550016627e-05	2.3462535289526735e-06	
225.03691020466627	2.8436084406143577e-05	2.6126916855486827e-05	2.3091818854410036e-06	
228.5238607695462	2.7984328620454008e-05	2.571160550034925e-05	2.2727368013400133e-06	
232.06484168985054	2.754030212153983e-05	2.5303409490035574e-05	2.2369056891637945e-06	
235.66069016681035	2.710384690965235e-05	2.4902183059827245e-05	2.2016763124966833e-06	
239.3122563741041	2.6674809385564395e-05	2.45077845088993e-05	2.1670367716155425e-06	
243.0204036588648	2.6253040179243875e-05	2.4120076042585114e-05	2.1329754898955638e-06	
246.78600874580337	2.5838393987006355e-05	2.3738923622387714e-05	2.0994812009486265e-06	
250.60996194449422	2.5430729416655618e-05	2.3364196823294603e-05	2.066542936446303e-06	
254.4931673598731	2.5029908840154028e-05	2.2995768697981457e-05	2.0341500145838802e-06	
258.43654310599635	2.4635798253393504e-05	2.263351564751672e-05	2.002292029144248e-06	
262.4410215231124	2.424826714266615e-05	2.227731729820349e-05	1.970958839124263e-06	
266.507549398097	2.3867188357458788e-05	2.1927056384218206e-05	1.9401405588883044e-06	
270.63708818830384	2.349243798921971e-05	2.1582618635726933e-05	1.9098275488165786e-06	
274.8306142488838	2.3123895255767816e-05	2.1243892672179607e-05	1.8800104064179617e-06	
279.08911906362675	2.276144239103519e-05	2.0910769900501338e-05	1.8506799578792902e-06	
283.4136094793798	2.2404964539852967e-05	2.058314441791682e-05	1.8218272500249445e-06	
287.80510794409827	2.2054349657508367e-05	2.0260912919160077e-05	1.7934435426623468e-06	
292.26465274858515	2.1709488413817265e-05	1.9943974607836518e-05	1.7655203012907808e-06	
296.7932982719762	2.137027410147224e-05	1.9632231111718343e-05	1.738049190152425e-06	
301.3921152310292	2.1036602548440223e-05	1.93255864017673e-05	1.711022065605667e-06	
306.0621909332746	2.0708372034197827e-05	1.9023946714691068e-05	1.6844309698025946e-06	
310.80462953409153	2.038548320960407e-05	1.8727220478850338e-05	1.6582681246532552e-06	
315.6205522977641	2.006783902022321e-05	1.8435318243345334e-05	1.6325259260605979e-06	
320.5110978625849	1.975534463292028e-05	1.8148152610119254e-05	1.6071969384113238e-06	
325.47742251006514	1.944790736556262e-05	1.7865638168926252e-05	1.5822738893081905e-06	
330.52070043831674	1.9145436619670446e-05	1.7587691435019936e-05	1.557749664530966e-06	
335.6421240396705	1.8847843815868112e-05	1.731423078942649e-05	1.5336173032134589e-06	
340.8429041825955	1.855504233199645e-05	1.7045176421674358e-05	1.5098699932250965e-06	
346.1242704979875	1.826694744375424e-05	1.6780450274859338e-05	1.4865010667463353e-06	
351.4874716698928	1.7983476267744393e-05	1.6519975992930953e-05	1.4635039960275086e-06	
356.9337757307372	1.770454770680726e-05	1.6263678870091954e-05	1.4408723893217198e-06	
362.46447036112943	1.7430082397529986e-05	1.6011485802208963e-05	1.418599986982702e-06	
368.08086319431027	1.7160002659827147e-05	1.5763325240137805e-05	1.396680657719283e-06	
373.7842821253185	1.6894232448493174e-05	1.5519127144872164e-05	1.3751083949984008e-06	
379.57607562494815	1.6632697306632984e-05	1.5278822944429228e-05	1.3538773135892915e-06	
385.45761305857025	1.6375324320881896e-05	1.5042345492390643e-05	1.332981646241787e-06	
391.43028500989345	1.6122042078330938e-05	1.4809629028021367e-05	1.3124157404920663e-06	
397.49550360974456	1.587278062507789e-05	1.4580609137893019e-05	1.292174055589698e-06	
403.6547028699399	1.5627471426328816e-05	1.43552227189425e-05	1.272251159539949e-06	
409.9093390223323	1.5386047327978774e-05	1.4133407942899923e-05	1.2526417262559713e-06	
416.26089086311043	1.5148442519603944e-05	1.3915104222023493e-05	1.2333405328154841e-06	
422.71086010243414	1.4914592498801264e-05	1.3700252176082222e-05	1.2143424568171696e-06	
429.2607717194863	1.4684434036814535e-05	1.3488793600530357e-05	1.1956424738318364e-06	
435.91217432302693	1.445790514538965e-05	1.3280671435820215e-05	1.1772356549443266e-06	
442.6666405175339	1.4234945044803933e-05	1.3075829737802996e-05	1.1591171643815897e-06	
449.52576727501685	1.4015494133017895e-05	1.2874213649169458e-05	1.1412822572233083e-06	
456.4911763125926	1.3799493955899952e-05	1.2675769371885021e-05	1.1237262771910996e-06	
463.56451447591087	1.3586887178477406e-05	1.2480444140575943e-05	1.1064446545129228e-06	
470.74745412852144	1.3377617557169135e-05	1.2288186196825387e-05	1.0894329038593176e-06	
478.04169354727435	1.3171629912957732e-05	1.2098944764340416e-05	1.0726866223481764e-06	
485.4489573238469	1.2968870105460915e-05	1.1912670024952635e-05	1.0562014876151777e-06	
492.97099677249224	1.276928500786417e-05	1.1729313095417159e-05	1.0399732559471216e-06	
500.60959034410683	1.2572822482677982e-05	1.1548826004976286e-05	1.023997760475176e-06	
508.36654404671106	1.2379431358285452e-05	1.137116167365596e-05	1.008270909425733e-06	
516.2436918724502	1.2189061406247149e-05	1.1196273891264348e-05	9.927886844263852e-07	
524.242896231207	1.2001663319332047e-05	1.1024117297063831e-05	9.775471388646079e-07	
532.3660483909357	1.1817188690244734e-05	1.0854647360088576e-05	9.625423962971336e-07	
540.6150689248177	1.1635589991020434e-05	1.068782036008154e-05	9.477706489077168e-07	
548.9919081653474	1.1456820553060939e-05	1.0523593369025737e-05	9.332281560115699e-07	
557.4985466654523	1.1280834547785587e-05	1.0361924233246011e-05	9.189112426043341e-07	
566.1369956667598	1.1107586967872833e-05	1.0202771556058484e-05	9.048162979539875e-07	
574.909297575119	1.0937033609068906e-05	1.0046094680945974e-05	8.909397742338826e-07	
583.8175264434902	1.076913105254138e-05	9.891853675238808e-06	8.772781851953027e-07	
592.8637884623186	1.060383664775627e-05	9.740009314281105e-06	8.638281048780875e-07	
602.0502224575035	1.04411084958584e-05	9.590523066063917e-06	8.505861663576946e-07	
611.379000396087	1.0280905433535674e-05	9.443357076307039e-06	8.375490605274619e-07	
620.8523278997751	1.012318701734877e-05	9.298474153972536e-06	8.247135349146431e-07	
630.4724447664181	9.967913508508533e-06	9.155837757193454e-06	8.12076392528914e-07	
640.2416254995708	9.815045858084342e-06	9.015411979602133e-06	7.996344907422879e-07	
650.1621798462554	9.66454569262729e-06	8.877161537043256e-06	7.873847401991003e-07	
660.2364533430635	9.516375300192648e-06	8.74105175465715e-06	7.753241037550379e-07	
670.4668278707137	9.370497616747264e-06	8.607048554319937e-06	7.634495954442663e-07	
680.8557222172046	9.226876212947458e-06	8.475118442427328e-06	7.517582794733902e-07	
691.4055926496942	9.085475281274283e-06	8.345228498009668e-06	7.402472692415748e-07	
702.1189334952396	8.946259623513101e-06	8.217346361166245e-06	7.289137263856837e-07	
712.9982777305363	8.809194638565329e-06	8.091440221807518e-06	7.177548598496993e-07	
724.0461975807946	8.67424631058052e-06	7.967478808694302e-06	7.067679249775125e-07	
735.2653051278958	8.541381197397541e-06	7.845431378763489e-06	6.959502226282867e-07	
746.6582529279726	8.410566419284107e-06	7.725267706730274e-06	6.852990983136695e-07	
758.2277346385576	8.281769647964336e-06	7.6069580749573636e-06	6.748119413560573e-07	
769.9764856554507	8.154959095924454e-06	7.4904732635819224e-06	6.644861840672584e-07	
781.9072837594538	8.030103505987221e-06	7.37578454089155e-06	6.543193009468713e-07	
794.0229497731273	7.907172141145955e-06	7.262863653940819e-06	6.443088078996909e-07	
806.3263482277227	7.786134774649526e-06	7.151682819400325e-06	6.344522614715808e-07	
818.82038804045	7.66696168032999e-06	7.0422147146305185e-06	6.247472581031996e-07	
831.5080232022387	7.549623623164828e-06	6.9344324689729e-06	6.15191433400987e-07	
844.3922534761538	7.434091850066235e-06	6.828309655251489e-06	6.05782461424912e-07	
857.4761251066391	7.3203380808899615e-06	6.723820281477689e-06	5.965180539923921e-07	
870.7627315397452	7.208334499656868e-06	6.6209387827520796e-06	5.873959599980018e-07	
884.2552141545192	7.098053745980201e-06	6.519640013356795e-06	5.784139647483083e-07	
897.9567630057271	6.989468906692322e-06	6.419899239032501e-06	5.695698893115695e-07	
911.8706175780853	6.8825535076644634e-06	6.321692129434151e-06	5.60861589881694e-07	
926.0000675521785	6.777281505813656e-06	6.22499475075997e-06	5.522869571561246e-07	
940.3484535822448	6.673627281291036e-06	6.129783558548348e-06	5.438439157272149e-07	
954.9191680860141	6.571565629845961e-06	6.0360353906374585e-06	5.355304234866739e-07	
969.715656046784	6.4710717553606996e-06	5.943727460282737e-06	5.273444710427459e-07	
984.7414158279239	6.372121262550543e-06	5.852837349427414e-06	5.192840811497385e-07	
1000.0	6.27469014982442e-06	5.763343002121602e-06	5.113473081495235e-07	


==> data/fig_iss_quadvf_bode_10.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00018166496334791538	1.1887101225327126e-05	
0.10154950161807173	0.0001727846641511856	0.000184371443548113	1.1875815470715884e-05	
0.10312301278878754	0.00017554877368051514	0.00018712387366377788	1.1864358010623783e-05	
0.10472090554055413	0.00017835991065214075	0.00018992316205760577	1.1852726273891683e-05	
0.10634355766636439	0.00018121901004083087	0.00019277024106085272	1.1840917651820845e-05	
0.10799135281311975	0.00018412703171742393	0.00019566606786332511	1.1828929497633644e-05	
0.1096646805723366	0.00018708496138198909	0.00019861162544603	1.1816759125930561e-05	
0.11136393657225817	0.0001900938115420566	0.0002016079235588845	1.1804403812135429e-05	
0.11308952257139368	0.0001931546225384728	0.00020465599974604708	1.1791860791935596e-05	
0.11484184655350702	0.00019626846362160818	0.00020775692042158977	1.1779127260708287e-05	
0.11662132282407707	0.00019943643408081553	0.00021091178199841807	1.1766200372942172e-05	
0.11842837210825283	0.00020265966443023005	0.00021412171207352225	1.175307724164599e-05	
0.12026342165032622	0.00020593931765420574	0.00021738787067285956	1.1739754937749363e-05	
0.12212690531474645	0.00020927659051590063	0.0002207114515593771	1.172623048949248e-05	
0.12401926368869937	0.00021267271493276106	0.00022409368360792629	1.1712500881805466e-05	
0.12594094418627644	0.000216128959422904	0.00022753583225106918	1.169856305567812e-05	
0.12789240115425762	0.00021964663062667495	0.00023103920100004896	1.1684413907514839e-05	
0.12987409597953362	0.00022322707490794735	0.00023460513304549986	1.1670050288483645e-05	
0.13188649719819254	0.0002268716800400495	0.00023823501294277158	1.1655469003848127e-05	
0.13393008060629666	0.0002305818769815431	0.00024193026838709942	1.1640666812288891e-05	
0.13600532937237603	0.0002343591417474478	0.0002456923720842142	1.1625640425214096e-05	
0.13811273415166478	0.00023820499738190403	0.0002495228437223782	1.161038650605279e-05	
0.14025279320210793	0.00024212101603869339	0.0002534232520522732	1.1594901669536826e-05	
0.1424260125021654	0.0002461088211765037	0.00025739521708162573	1.1579182480969404e-05	
0.1446329058704415	0.0002501700898763241	0.00026144041239195044	1.1563225455475596e-05	
0.14687399508716817	0.00025430655528890794	0.0002655605675853549	1.154702705723923e-05	
0.14914981001757044	0.000258520009220819	0.00026975747086991844	1.1530583698722755e-05	
0.15146088873714358	0.00026281230486822443	0.00027403297179281035	1.1513891739872204e-05	
0.1538077776588715	0.000267185359708297	0.0002783889841310039	1.1496947487299276e-05	
0.15619103166241588	0.0002716411585588216	0.0002828274889501917	1.147974719345135e-05	
0.15861121422530794	0.0002761817568174509	0.00028735053784333483	1.1462287055756841e-05	
0.16106889755617235	0.00028080928389291734	0.0002919602563611633	1.1444563215752113e-05	
0.16356466273001555	0.00028552594684149606	0.0002966588476479154	1.142657175818723e-05	
0.1660990998256107	0.00029033403422306595	0.0003014485962966673	1.1408308710109743e-05	
0.16867280806501112	0.00029523592019226774	0.0003063318724397473	1.1389770039921564e-05	
0.1712863959552255	0.00030023406884151417	0.0003113111360909936	1.1370951656413911e-05	
0.17394048143208848	0.0003053310388139851	0.00031638894175798883	1.1351849407776556e-05	
0.17663569200636045	0.0003105294882062412	0.0003215679433438979	1.1332459080575215e-05	
0.17937266491209122	0.000315832179781733	0.0003268508993601956	1.1312776398703566e-05	
0.18215204725728248	0.00032124198651828	0.0003322406784733517	1.1292797022303092e-05	
0.18497449617688488	0.0003267618975145803	0.0003377402654105331	1.1272516546646629e-05	
0.18784067898816573	0.0003323950242829551	0.00034335276725153764	1.1251930500994979e-05	
0.1907512733484843	0.000338144607457942	0.00034908142013655565	1.1231034347406378e-05	
0.19370696741551147	0.00034401402395293725	0.0003549295964219766	1.1209823479513858e-05	
0.1967084600099325	0.0003500067945999911	0.0003609008123193348	1.1188293221257581e-05	
0.19975646078067044	0.00035612659231101784	0.00036699873605565994	1.1166438825574544e-05	
0.20285169037266976	0.00036237725080219595	0.00037322719659700236	1.1144255473036467e-05	
0.2059948805972802	0.00036876277392718467	0.00037959019298076994	1.1121738270443278e-05	
0.20918677460527996	0.00037528734566907293	0.000386091904306777	1.1098882249353859e-05	
0.21242812706258082	0.0003819553408456891	0.0003927367004416514	1.1075682364567211e-05	
0.215719704328655	0.0003887713365881551	0.00039952915349646687	1.1052133492534181e-05	
0.21906228463772706	0.0003957401246583699	0.00040647405014329705	1.1028230429705253e-05	
0.22245665828277353	0.00040286672467757537	0.0004135764048428404	1.1003967890807454e-05	
0.22590362780237347	0.0004101563983453271	0.0004208414740624355	1.0979340507039722e-05	
0.22940400817045398	0.0004176146647361966	0.00042827477157179964	1.095434282418866e-05	
0.23295862698897662	0.0004252473167704454	0.0004358820849127248	1.0928969300650868e-05	
0.2365683246836085	0.0004330604389648584	0.00044366949314892767	1.0903214305362832e-05	
0.2402339547024262	0.000441060426581069	0.0004516433860133721	1.0877072115617923e-05	
0.243956383717698	0.0004492540063011426	0.0004598104845828482	1.0850536914776815e-05	
0.24773649183079302	0.00045764825857417813	0.00046817786362355533	1.0823602789850149e-05	
0.2515751727802653	0.0004662506417933637	0.0004767529757671293	1.079626372894585e-05	
0.2554733341531623	0.00047506901848055286	0.0004855436776941888	1.076851361857723e-05	
0.2594318975996074	0.00048411168367532074	0.0004945582585223423	1.0740346240799285e-05	
0.26345179905070754	0.0004933873957478425	0.000503805470618024	1.0711755270185506e-05	
0.2675339889398373	0.0005029054098802919	0.0005132945630768369	1.0682734270604521e-05	
0.27167943242735193	0.0005126755144901122	0.000523035318145768	1.0653276691795594e-05	
0.2758891096287819	0.0005227080709010217	0.0005330380908931342	1.0623375865710778e-05	
0.28016401584656353	0.0005330140566045367	0.0005433138524690503	1.059302500261464e-05	
0.2845051618053608	0.000543605112496829	0.0005538742373412302	1.0562217186901892e-05	
0.28891357389103245	0.0005544935945236229	0.0005647315949388358	1.0530945372618663e-05	
0.2933902943933029	0.000565692630220581	0.0005758990461918248	1.0499202378647929e-05	
0.29793638175219256	0.0005772161806992727	0.000587390545515889	1.04669808835231e-05	
0.30255291080826724	0.00058907910870066	0.0005992209488649358	1.0434273419841605e-05	
0.30724097305676445	0.0006012972534206605	0.000611406088555662	1.0401072368218244e-05	
0.31200167690565833	0.000613887512907474	0.0006239628556639216	1.0367369950738586e-05	
0.3168361479377224	0.0006268679349402303	0.0006369092909024489	1.0333158223850342e-05	
0.3217455291766536	0.0006402578174256677	0.0006502646850166597	1.0298429070635486e-05	
0.32673098135731937	0.0006540778194970591	0.0006640496898827424	1.02631741923742e-05	
0.33179368320019265	0.0006683500846711393	0.0006782864416638202	1.0227385099334903e-05	
0.33693483169003946	0.0006830983776188622	0.0006929986975800094	1.0191053100678002e-05	
0.3421556423589239	0.0006983482363396444	0.0007082119880820561	1.0154169293375864e-05	
0.3474573495735992	0.0007141271418030046	0.0007239537864924629	1.01167245500106e-05	
0.35284120682735126	0.0007304647074438646	0.0007402536985004015	1.0078709505315245e-05	
0.3583084870363649	0.0007473928912780078	0.0007571436742769133	1.004011454127588e-05	
0.3638604828406817	0.0007649462338539022	0.000774658246426642	1.0000929770616964e-05	
0.3694985069098218	0.0007831621257908659	0.0007928347975260872	9.961145018423248e-06	
0.37522389225314035	0.0008020811092890041	0.0008117138616338442	9.92074980164832e-06	
0.3810379925349945	0.0008217472187556886	0.0008313394649176333	9.87973330619255e-06	
0.3869421823947922	0.0008422083666038154	0.0008517595114533889	9.838084361192328e-06	
0.39293785777200174	0.000863516781373009	0.0008730262213476147	9.795791410088322e-06	
0.39902643623619527	0.0008857295066491422	0.0008951966296584307	9.752842477976985e-06	
0.4052093573222091	0.0009089089708642655	0.0009183331561974355	9.709225134631952e-06	
0.41148808287049476	0.0009331236400166404	0.0009425042582521676	9.664926452514507e-06	
0.41786409737274555	0.0009584487677466579	0.0009677851806649706	9.619932958888501e-06	
0.4243389083228771	0.0009849672601505038	0.0009942588206502197	9.574230581054554e-06	
0.43091404657344795	0.0010127706763538374	0.0010220167283722303	9.527804583461856e-06	
0.4375910666976019	0.0010419603903888584	0.0010511602688272961	9.480639495224e-06	
0.4443715473566186	0.0010726489455634956	0.0010818019762186732	9.432719026247878e-06	
0.45125709167315986	0.0011049616396003271	0.001114067139102154	9.384025969765838e-06	
0.4582493276102989	0.0011390383877773766	0.0011480956635344537	9.334542088602675e-06	
0.4653499083564233	0.0011750359226852165	0.0011840442728388366	9.284247981841153e-06	
0.4725605127161014	0.001213130403778721	0.001222089117166283	9.233122927770149e-06	
0.4798828455070056	0.0012535205286672473	0.0012624288847958881	9.181144698001801e-06	
0.4873186379629853	0.0012964312624453246	0.0013052885314762954	9.128289336288736e-06	
0.49486964814338685	0.0013421183332324232	0.0013509237759763003	9.074530893914233e-06	
0.5025376613487146	0.0013908736841277268	0.0013996265520497698	9.019841111285367e-06	
0.5103244905427329	0.0014430321277332334	0.0014517316629669662	8.964189032472708e-06	
0.5182319767811088	0.0014989795245651844	0.0015076249599302641	8.90754053555239e-06	
0.5262619896466971	0.0015591629086860457	0.0015677534677033197	8.849857756429947e-06	
0.5344164276915693	0.0016241031238394114	0.0016326380207311387	8.791098376873243e-06	
0.5426972188858914	0.0016944107276093542	0.0017028891672648116	8.731214737920505e-06	
0.5511063210737586	0.001770806194104523	0.0017792273719791157	8.670152726740097e-06	
0.559645722436092	0.0018541458345202038	0.0018625089364170753	8.607850366704352e-06	
0.5683174419607084	0.0019454554170076303	0.0019537596186604907	8.544236014738518e-06	
0.5771235299196736	0.0020459742927716215	0.00205421875909883	8.479226033171145e-06	
0.5860660683540517	0.0021572140689021186	0.002165397952723112	8.412721750344703e-06	
0.595147171566167	0.0022810377472719016	0.002289160187146638	8.344605446373766e-06	
0.604368986619493	0.0024197681709622514	0.0024278282875947357	8.274734984631608e-06	
0.6137336938462858	0.0025763392709970447	0.002584336161262385	8.202936532265791e-06	
0.6232435073630855	0.0027545112031236154	0.0027624439302940257	8.128994766460984e-06	
0.6329006755942035	0.0029591832373654756	0.0029670508142933066	8.05263837110016e-06	
0.6427074818033226	0.003196860444935177	0.0032046618055140167	7.97352089116572e-06	
0.6526662446333333	0.0034763702104425804	0.003484104160631689	7.89119242971578e-06	
0.6627793186545348	0.003809999794928154	0.003817664924252748	7.805058260259624e-06	
0.6730490949213316	0.0042153747509317595	0.004222969268895657	7.714319104531462e-06	
0.6834780015375548	0.004718709135520043	0.004726230554594159	7.617885098066527e-06	
0.6940685042305437	0.005360756907417575	0.005368201392643613	7.5142608353337815e-06	
0.7048231069341222	0.006208500396235852	0.006215861328789007	7.4014341817188356e-06	
0.7157443523806098	0.007380247733066346	0.007387512213680559	7.276991545202907e-06	
0.7268348227020044	0.009106259709070155	0.009113398835521218	7.13970991700264e-06	
0.7380971400404808	0.01190129537461891	0.011908231478196933	7.0003792686795835e-06	
0.7495339671683494	0.017193244711326154	0.017199701785766394	6.9650847678305894e-06	
0.7611480081176202	0.03082564686567289	0.030829951293626215	8.221064083179082e-06	
0.7729420088193235	0.10102107970750837	0.10099414318603335	2.8560479683978754e-05	
0.784918757752735	0.042493060788188784	0.04249168651595537	8.446140708334277e-06	
0.7970810866046624	0.020164567039759117	0.020159647682531354	8.448785670967137e-06	
0.8094318709389453	0.013063183552754942	0.013057498243391039	7.98634532925105e-06	
0.8219740308763326	0.009618965614840217	0.009613040174703907	7.67778980118907e-06	
0.8347105317848907	0.007589169548000094	0.007583169580370881	7.453468574856402e-06	
0.847644384981113	0.006251052626794043	0.006245048114786204	7.2743220229011164e-06	
0.8607786484418896	0.005302087457779245	0.005296113988021167	7.121183214660608e-06	
0.8741164275275125	0.0045935570901604736	0.004587635282672869	6.9839637380407e-06	
0.8876608757158821	0.004043886667738732	0.004038029727950743	6.85693605568273e-06	
0.9014151953480897	0.003604612144558273	0.003598829244352265	6.736632238376426e-06	
0.9153826383855528	0.0032451336694588454	0.003239431627773463	6.620838166103425e-06	
0.9295665071788846	0.0029451801307070133	0.0029395643192328185	6.508077060512143e-06	
0.9439701552486742	0.002690789926750863	0.002685264790603975	6.397327574994117e-06	
0.9585969880783669	0.002472032352404344	0.0024666017258045104	6.28786171994634e-06	
0.9734504639194281	0.0022816495338461276	0.0022763168403025498	6.179147506278881e-06	
0.9885340946089864	0.0021142124656571212	0.0021089808499546326	6.070788265196432e-06	
1.0038514464001433	0.001965577587540084	0.001960450005824858	5.96248364740691e-06	
1.01940614080515	0.0018325260274634411	0.0018275053107032117	5.854003927296827e-06	
1.0352018554516484	0.0017125176574517896	0.001707606557480837	5.745172757966336e-06	
1.051242324952181	0.0016035194537826483	0.0015987206776676346	5.635855472756499e-06	
1.0675313417871697	0.0015038831959453178	0.0014991994323453619	5.525951149388282e-06	
1.0840727572015847	0.0014122566789496122	0.0014076906188784967	5.415387319443809e-06	
1.1008704821154982	0.0013275181529499146	0.0013230725065472375	5.304116615750341e-06	
1.117928488048752	0.0012487271523091896	0.001244404662703039	5.1921149112420475e-06	
1.1352508080599522	0.001175087074592386	0.0011708905295792224	5.079380675576836e-06	
1.1528415377000134	0.00110591630188751	0.0011018485438981827	4.965935395767764e-06	
1.1707048359804781	0.0010406256075657719	0.0010366895421862281	4.8518249954723945e-06	
1.1888449263568397	0.0009787002336175017	0.0009748988367568162	4.737122257714141e-06	
1.2072660977271032	0.0009196854636680787	0.0009160217872874717	4.62193031611263e-06	
1.225972705445816	0.0008631748218945677	0.0008596519979994495	4.5063873358425065e-06	
1.2449691723538168	0.0008088002414071968	0.0008054214837213147	4.390672560807322e-06	
1.2642599898239333	0.0007562236952224855	0.0007529922975497817	4.275013959910983e-06	
1.2838497188228888	0.0007051298870933379	0.0007020492167311289	4.159697762282622e-06	
1.3037429909896587	0.0006552196702545609	0.0006522931537778081	4.0450802257925876e-06	
1.3239445097305402	0.0006062039075199521	0.0006034350044899365	3.931602027281009e-06	
1.3444590513311867	0.0005577975113834274	0.000555189668424623	3.8198056815884e-06	
1.3652914660858761	0.0005097134117160871	0.0005072699837069389	3.7103563676650906e-06	
1.386446679444272	0.00046165619562603394	0.00045938030998348176	3.604066625957015e-06	
1.4079296931759626	0.00041331517565331035	0.00041120947714937286	3.5019409621438207e-06	
1.4297455865530366	0.00036435657802903087	0.00036242281339832113	3.4051297841492737e-06	
1.451899517550985	0.00031441492570046713	0.0003126530447880908	3.315103564009149e-06	
1.4743967240682132	0.00026308401256072293	0.0002614902873898796	3.233560803815461e-06	
1.4972425251644468	0.0002099108644127515	0.00020847329688271184	3.162505312629522e-06	
1.5204423223183279	0.00015440943614965314	0.00015309403074208625	3.1042560459152167e-06	
1.5440016007044985	9.620623167730513e-05	9.489925733832399e-05	3.0614426297769282e-06	
1.5679259304904682	3.7054982063058405e-05	3.506455138721995e-05	3.0369744535307215e-06	
1.5922209681535842	4.229303307276403e-05	4.11636959219385e-05	3.0339779788119667e-06	
1.6168924578184014	0.00011343467280847865	0.00011293443425250726	3.0557045793970162e-06	
1.6419462326147771	0.00019530503084761247	0.00019475137372120004	3.1054223427260554e-06	
1.667388216057011	0.0002880758115390169	0.00028733956855365024	3.1863171157796255e-06	
1.6932244234443516	0.00039464873278774926	0.00039367710814032703	3.3014352557284013e-06	
1.7194609632832076	0.0005194382398463766	0.0005181997600095739	3.4536982188008495e-06	
1.7461040387313935	0.0006689798087916006	0.0006674514799040062	3.6460070670905324e-06	
1.7731599490647525	0.0008532628049250072	0.0008514266355075237	3.881439128737929e-06	
1.8006350911665105	0.001088325039585499	0.0010861684324254355	4.16352432491773e-06	
1.828535961039703	0.0014016364654441122	0.0013991564186209564	4.496601758008091e-06	
1.8568691553430368	0.0018444796742921662	0.0018416946440500462	4.8862574138644595e-06	
1.885641372950552	0.0025247915699753445	0.0025217748169705312	5.340050478328508e-06	
1.9148594165354507	0.003714457117013977	0.0037114484015474242	5.870238660496292e-06	
1.9445301941784663	0.006340609452953636	0.006338542601539834	6.521865079799455e-06	
1.974660721001155	0.01628023341113	0.016285418835603048	8.240008903098132e-06	
2.0052581208244957	0.0207165805518259	0.020717574665274508	7.618133325643481e-06	
2.036329627853186	0.007933045586390797	0.007942434963748867	9.641358137250555e-06	
2.067882588386045	0.00492411401052956	0.004935149614330932	1.1035669535425301e-05	
2.0999244625529108	0.0036233713476390658	0.0036362008151346104	1.2881422030264687e-05	
2.132462826078452	0.00289677450201515	0.0029120906831124277	1.5446760108717356e-05	
2.1655053720733157	0.002429932033423465	0.002448962260369645	1.925856207549478e-05	
2.199059912853022	0.002100889730502846	0.0021260608564689504	2.5577498354850736e-05	
2.2331343817850464	0.0018498447663448255	0.001887148645124849	3.8291188770521577e-05	
2.267736835164523	0.0016317981570314996	0.0017025198868731643	7.718581079616109e-05	
2.302875454119006	0.0016458978886482168	0.0015550106459679446	0.00017874111419534616	
2.3385585465427567	0.0014820475952822133	0.0014340123898440936	5.025440968376332e-05	
2.3747945490609914	0.0013567051508588976	0.0013326143134382506	2.4769527402517556e-05	
2.411592029024571	0.0012591429768533762	0.0012461201076318159	1.3687477076252951e-05	
2.4489596865355954	0.0011749958319738926	0.001171225348298669	6.693747853925179e-06	
2.4869063565043885	0.001109074841833218	0.00110553599739456	3.25028556960704e-05	
2.5254410107383527	0.0010616000444637129	0.0010472736543925495	1.5634844976103243e-05	
2.564572760063192	0.0009992449023474971	0.0009950881561830362	1.2097117030643395e-05	
2.604310856476998	0.0009625572924581051	0.000947934479398277	1.5460616982994667e-05	
2.6446646953377266	0.0009145720982246913	0.000904989540899497	9.966227215496813e-06	
2.6856438175845567	0.0008727014385837744	0.0008655945147706403	7.492491811627261e-06	
2.727257911993673	0.0008346660505394094	0.0008292138968876439	5.9020376681700735e-06	
2.769516817469004	0.0007995914774873951	0.0007954058038061542	4.739597736400761e-06	
2.812430525368455	0.0007669440599680035	0.0007637999387632675	3.848783642053472e-06	
2.8560091818661824	0.0007363288593187953	0.0007340808496858617	3.169449574836606e-06	
2.9002630903514777	0.0007074272031575277	0.0007059748467792845	2.686926587727712e-06	
2.945202713864811	0.0006799684844847821	0.0006792394114491902	2.4090847330156645e-06	
2.9908386775716385	0.0006537135893911686	0.0006536542104891693	2.340530305908405e-06	
3.0371817712745264	0.0006284430619440523	0.000629012981898882	2.458427196598691e-06	
3.0842429519642045	0.0006039471733078972	0.0006051156038755117	2.715889479968107e-06	
3.1320333464101533	0.0005800162776618049	0.0005817595937010911	3.0655869341055405e-06	
3.180564253791325	0.0005564301090500046	0.0005587300760126703	3.4735601845493945e-06	
3.2298471483676323	0.0005329444496464478	0.0005357868312591616	3.919232421613388e-06	
3.2798936821928324	0.0005092728865050595	0.0005126462186081195	4.39116606143725e-06	
3.3307156878694446	0.0004850598915615501	0.0004889542158169441	4.883459390974341e-06	
3.3823251813463506	0.00045983850031718987	0.000464243782286553	5.393509596345219e-06	
3.43473436475976	0.00043295978046829553	0.0004378635281076017	5.9207767026031464e-06	
3.487955629318178	0.0004034680823497473	0.00040885113535014435	6.466180358210446e-06	
3.542001558232087	0.00036986541259295815	0.00037569334466465524	7.0319452276804735e-06	
3.5968849296890193	0.00032963136041977295	0.00033583395160758793	7.621928004301766e-06	
3.6526187198747286	0.00027815819404826175	0.0002845686815891067	8.242865355015213e-06	
3.7092161060411786	0.00020625743139050516	0.00021235152688215187	8.908329789233201e-06	
3.7666904696220658	9.955781914504011e-05	0.0001016672558328926	9.653758190666819e-06	
3.8250553993966134	0.0002155755893352545	0.00020631376656629155	1.0620689828268186e-05	
3.884324694702404	0.0012963607780698107	0.001300956523642065	1.304608569718565e-05	
3.9445123686979775	0.002016285619377133	0.002012844288748673	1.2859501242796113e-05	
4.005632651675993	0.0010563867788939963	0.0010663721673975974	1.2223774986003275e-05	
4.067699994427721	0.0008011513051355176	0.0008134772943267159	1.2953746775849408e-05	
4.130729071659682	0.0006823293182708863	0.000695923611170961	1.3821186529526305e-05	
4.194734785463209	0.0006112923393883981	0.0006259640052116927	1.4760732165318116e-05	
4.259732268837781	0.0005624454629628694	0.0005781831734115176	1.577192740614674e-05	
4.325736889268946	0.000525711553968427	0.0005425649047062934	1.6864701273423256e-05	
4.392764252361694	0.0004963202474520868	0.0005143711362114047	1.8053292581852573e-05	
4.460830205530115	0.00047171415167670465	0.0004910700335424728	1.9355904848492846e-05	
4.5299508417442365	0.00045038994690453236	0.0004711846974635281	2.0795695917385577e-05	
4.600142503334918	0.00043139557761228927	0.0004537944601326004	2.2402553199569513e-05	
4.671421785857698	0.000414086358888842	0.0004382946354985031	2.421582313406738e-05	
4.743805542016518	0.000397994802839676	0.0004242709274690065	2.6288518097928728e-05	
4.817310885648243	0.0003827537517015429	0.00041142937237070333	2.8693995346902957e-05	
4.891955195768907	0.00036804416879609574	0.00039955513517360593	3.1536986560057854e-05	
4.967756120682691	0.0003535509128359569	0.00038848718450860823	3.4972699646771315e-05	
5.044731582154526	0.0003389120814449664	0.0003781021361458901	3.92418654292343e-05	
5.122899779647386	0.00032364075280865324	0.0003683036107189785	4.473980088166663e-05	
5.202279194625215	0.0003069729842967753	0.0003590150263242979	5.216548172294294e-05	
5.282888594922542	0.0002875149941152772	0.0003501745970432699	6.288456536955657e-05	
5.364747039181794	0.0002622650400417443	0.00034173178663230407	7.997544903761423e-05	
5.447873881359371	0.0002232553979831567	0.00033364474520803267	0.00011212028226045126	
5.532288775301544	0.00014655941351006884	0.0003258784241936829	0.00019618547816297707	
5.618011679391243	0.0005925710759962695	0.0003184031682617749	0.0006173899753356913	
5.705062861266868	0.0005055957709204421	0.0003111936485562538	0.00020338060856838538	
5.793462902614208	0.0003911852494594695	0.0003042280439417972	8.866996407208577e-05	
5.883232704032601	0.0003441691400986005	0.00029748740510177963	4.7622483116420816e-05	
5.974393489976511	0.00031145798358905066	0.0002909551552118719	2.2452168568810845e-05	
6.06696681377367	0.00027419330955395316	0.00028461669386428484	4.094755058893875e-05	
6.160974562720967	0.0003305112367897378	0.00027845907992398236	5.509346978639409e-05	
6.25643896325932	0.0003003783611008769	0.00027247077535281724	2.836653708927939e-05	
6.353382586228693	0.00028387260847163853	0.00026664143658079026	1.7505796272531194e-05	
6.451828352204593	0.00027128512214002137	0.00026096174329184277	1.059767703898094e-05	
6.551799536917215	0.00026043539261923275	0.0002554232568987337	5.423891544950033e-06	
6.653319776754563	0.00025053622819436183	0.0002500183027625229	1.978912847538097e-06	
6.756413074350862	0.00024119740578091537	0.0002447398715430324	3.990279436523078e-06	
6.861103804261538	0.00023217593033531746	0.00023958153607046414	7.627491332215352e-06	
6.9674167187261515	0.00022328654903768546	0.00023453738089212916	1.1405368842173323e-05	
7.075376953520617	0.0002143564186939156	0.00022960194223420327	1.537299565546608e-05	
7.1850100339000935	0.00020518859283380424	0.00022477015657146546	1.970019021247672e-05	
7.2963418806339915	0.00019551275232912254	0.0002200373163508342	2.4648100575595465e-05	
7.40939881613446	0.00018488844199556967	0.00021539903169126185	3.065743432002607e-05	
7.5242075706798515	0.00017246163153842033	0.0002108511971010265	3.860076888467841e-05	
7.640795288734611	0.00015619266866535885	0.00020638996242702766	5.062019575992299e-05	
7.759189535367103	0.00012963904914599042	0.00020201170738939363	7.410035512219727e-05	
7.879418302766868	0.00010065406820092084	0.00019771301916617765	0.00015784898332628415	
8.001510016862884	0.0002595296561245416	0.00019349067258298328	8.442309841267464e-05	
8.125493544044346	0.0001982023516183389	0.0001893416125355018	2.7795488308220425e-05	
8.251398197985628	0.00017104349125812138	0.0001852629383326241	1.6557749424949792e-05	
8.379253746576957	0.00014792056457752056	0.00018125188969672545	3.4055883313805385e-05	
8.509090418962503	0.00012629733756230213	0.00017730583419800201	5.163616646056576e-05	
8.640938912687513	0.0001012206686816856	0.00017342225593304755	7.308706993397098e-05	
8.774830400956196	6.761033125941149e-05	0.00016959874528550177	0.00010414860585633715	
8.910796540002062	2.712489174269026e-05	0.0001658329896296256	0.00015874752616831981	
9.048869476572474	0.00013986932948006572	0.0001621227648569024	0.00028992139074205926	
9.189081855529167	0.0008256959757169456	0.000158465927621894	0.000916184833069654	
9.331466827566528	0.0006503051753907277	0.00015486040821713795	0.0005060985411046283	
9.476058057049498	0.0003779918443308297	0.00015130420399829268	0.00022848595281186682	
9.622889729972897	0.00029654835264754473	0.00014779537329037964	0.00014947019299066034	
9.771996562044086	0.00025017155211769725	0.00014433202971411566	0.00010619770551740863	
9.923413806890872	0.00021952101034425678	0.0001409123368782158	7.890162386749138e-05	
10.0771772643966	0.00019332598875540846	0.00013753450338937345	5.630494122257428e-05	
10.233323289164382	0.00017106916155184922	0.0001341967781365371	4.986022957599297e-05	
10.391888799112495	0.00018030815021704313	0.00013089744581024136	5.058511479808974e-05	
10.552911284202958	0.00014498563901714837	0.00012763482262121727	2.2173453498948087e-05	
10.716428815305356	0.0001126204305045474	0.0001244072521853874	9.778227374051666e-05	
10.882480053198018	0.0002718172190019803	0.00012121310154471963	0.00015511901170028766	
11.051104257708666	0.0002085811149136102	0.00011805075729532557	9.090903850911592e-05	
11.222341296996655	0.00018554279990087754	0.00011491862179569065	7.07451179876324e-05	
11.39623165697915	0.0001719224695355204	0.0001118151094290486	6.017124619345661e-05	
11.572816450903245	0.00016196200982530694	0.00010873864289469901	5.326626169070313e-05	
11.752137429066462	0.00015386664700213232	0.00010568764950351306	4.821181995932147e-05	
11.93423698868786	0.00014688543253964017	0.00010266055745301913	4.425203891658147e-05	
12.119158183932093	0.00014064131684517615	9.96557920572878e-05	4.1009175446738294e-05	
12.306944736088793	0.00013491976516873922	9.667177190636403e-05	3.826931844615306e-05	
12.497641043909683	0.00012958677895743689	9.370690492920464e-05	3.589960267891827e-05	
12.691292194105861	0.00012455175667321406	9.075958433296769e-05	3.3810802494293365e-05	
12.887943972007742	0.00011974720794151246	8.782818439004318e-05	3.1936972859894146e-05	
13.08764287239018	0.0001151087596199028	8.49110560423896e-05	3.0215663586563287e-05	
13.290436110465315	0.00011054940903671493	8.200652229051638e-05	2.856861537581911e-05	
13.496371633045765	0.00010668162419316786	7.911287333178102e-05	2.7587646262358975e-05	
13.705498129880782	0.00010239046694064708	7.622836140951174e-05	2.617878641188459e-05	
13.917865045168076	9.825272368134942e-05	7.33511953307508e-05	2.49179026723891e-05	
14.133522589243995	9.420276490587076e-05	7.047953460607297e-05	2.373962066031394e-05	
14.35252175045488	9.021405585029142e-05	6.761148315987719e-05	2.261916167624269e-05	
14.574914307212275	8.626753185096528e-05	6.474508255367728e-05	2.1539410232466258e-05	
14.800752840235097	8.234546965572044e-05	6.187830465809247e-05	2.048470383963359e-05	
15.030090744981337	7.84288842311273e-05	5.900904370133408e-05	1.943823858341086e-05	
15.262982244272472	7.449678817961673e-05	5.613510761279667e-05	1.8381468975005124e-05	
15.499482401113475	7.052167554515164e-05	5.325420856970456e-05	1.7289008176222987e-05	
15.739647131711472	6.645888085175656e-05	5.036395264237374e-05	1.6119466593205864e-05	
15.98353321869612	6.22490052227552e-05	4.746182841923682e-05	1.481693170430545e-05	
16.23119832454485	5.778441816070849e-05	4.454519447599188e-05	1.3279317681750207e-05	
16.482701005216104	5.285650150983254e-05	4.161126553367715e-05	1.1310915902885393e-05	
16.738100723993853	4.699041073285581e-05	3.865709712767583e-05	8.49557799304232e-06	
16.997457865546615	3.883683848901283e-05	3.567956858313293e-05	4.3829995860777316e-06	
17.26083375020432	2.4474507273579906e-05	3.267536406155987e-05	1.5125890415551399e-05	
17.528290648456405	0.00010400069419405423	2.9640951408300356e-05	8.601457248220501e-05	
17.799891795674554	6.491298687189538e-05	2.657255849163743e-05	3.8631421576807545e-05	
18.075701407063548	5.108610225592946e-05	2.346614668478973e-05	2.768406731709739e-05	
18.35578469284383	4.3713061690163286e-05	2.031738111303699e-05	2.343489984871314e-05	
18.64020787366921	3.797695282299326e-05	1.7121597308704546e-05	2.0874128438170896e-05	
18.929038196283646	3.2956446092386643e-05	1.387376413655517e-05	1.909601284280536e-05	
19.222343949420477	2.8310702197937348e-05	1.05684439676839e-05	1.775220043665385e-05	
19.52019447994806	2.3834128752637786e-05	7.199757507711534e-06	1.66412514982278e-05	
19.822660209265607	1.940803918582639e-05	3.7614223229674217e-06	1.5649802930788937e-05	
20.12981264995304	1.4930843715651405e-05	2.548829649007345e-07	1.4681258175183145e-05	
20.441724422678867	1.0247983844040272e-05	3.3554607403179577e-06	1.3579866547720517e-05	
20.75846927337004	5.0102629613484184e-06	7.048060744766451e-06	1.1853672002927242e-05	
21.08012209064783	1.0011619078732942e-05	1.0843120618065784e-05	1.683895539381702e-05	
21.406758923533914	2.0494435472248914e-06	1.4750664655120493e-05	1.567391061143867e-05	
21.738456999430788	4.546773572931042e-06	1.8781971228340226e-05	1.4526019300089509e-05	
22.075294742380795	9.59357505815824e-06	2.2949598337334414e-05	1.345255967874954e-05	
22.417351791608088	1.4602880844338972e-05	2.7267552921226706e-05	1.2733130938962758e-05	
22.764709020347887	1.9661179143152546e-05	3.1751508098959345e-05	1.2148411017460233e-05	
23.1174485549675	2.48425594285502e-05	3.6419065341563924e-05	1.1629856452743476e-05	
23.47565379438362	3.019265652051889e-05	4.12900691503872e-05	1.1148677428945263e-05	
23.839409429780538	3.574934437603063e-05	4.6386985955069405e-05	1.0688424322086297e-05	
24.20880146463373	4.154999224664671e-05	5.173536278298913e-05	1.0236899284068842e-05	
24.583917235044	4.763577909070269e-05	5.736438598130901e-05	9.782085204262732e-06	
24.964845430386426	5.405616661348532e-05	6.330756652329444e-05	9.308360376866101e-06	
25.351676114279368	6.0876666670392886e-05	6.960358689332806e-05	8.789923239209441e-06	
25.744500745878433	6.819805745612537e-05	7.629735617728147e-05	8.174134626640946e-06	
26.143412201500308	7.622128936004679e-05	8.344133619614737e-05	7.326670777385541e-06	
26.548504796581717	8.557372211790862e-05	9.109722444219112e-05	5.824224985417627e-06	
26.959874307978602	9.677875683395574e-05	9.93381124994389e-05	1.0865329894107625e-05	
27.377617996610834	9.605283168475108e-05	0.00010825128674814842	1.2538853355522226e-05	
27.801834630457815	0.00010806766957332621	0.00011794190986205361	9.99104127755719e-06	
28.232624507910387	0.00011968934751740999	0.0001285379308508306	8.945216261530732e-06	
28.670089481484574	0.00013201357859633333	0.00014019674205796936	8.28090554497137e-06	
29.114332981902788	0.00014545572241775635	0.00015311437597207076	7.764875222177522e-06	
29.565460042548164	0.00016035417287002028	0.00016753849132830666	7.3061333973558234e-06	
30.0235773242978	0.0001770943158345641	0.0001837871890037584	6.866566809146061e-06	
30.488793140740842	0.00019575913149332357	0.00020227713708435293	6.723476941133413e-06	
30.961217483787163	0.00021730612667421125	0.0002235672635843397	6.4608404298767384e-06	
31.440962049673153	0.00024256202312647124	0.00024843006140095843	6.112176880642284e-06	
31.928140265370157	0.00027245680008964923	0.00027797580613945285	5.837912699651267e-06	
32.42286731540228	0.00030870312897178043	0.0003138893758348602	5.62845616452426e-06	
32.925260169079685	0.00035405026621657305	0.0003589445854124384	5.643613308507133e-06	
33.435437608153904	0.0004132503232962005	0.0004183648579763155	6.20704404598515e-06	
33.95352025490161	0.0004986268948671153	0.0005047539688547299	7.557703850736978e-06	
34.479630600643624	0.0006558136175277642	0.0006680993548477002	1.3124068161563843e-05	
35.01389303470575	0.0005731452929799903	0.0005507024558682206	3.221020289172773e-05	
35.556433873828425	0.0006387007899493393	0.0006478362677419311	9.402640194758368e-06	
36.107381392031996	0.0009291803381320088	0.000933800966630791	5.161405016133029e-06	
36.666865850944866	0.0013972333549421656	0.0014001853112952242	3.3834502330940224e-06	
37.23501953060145	0.0025047484965040954	0.002506566064171049	2.2016734778878937e-06	
37.81197676071744	0.007788054323484861	0.007788268427385718	9.716500739836731e-07	
38.397873952449665	0.004526287220295342	0.004526399762633651	1.9398833645911243e-07	
38.99284963064802	0.002053885740643779	0.002055344936579722	2.6172989020095134e-06	
39.59704446660722	0.0013283275210519687	0.0013283110776058525	5.436922311237035e-07	
40.21060131132589	0.0009857318799460345	0.000985938964425113	1.5111250914509054e-06	
40.83366522928125	0.0007850124222940559	0.0007870181919759366	2.0361194869629727e-06	
41.46638353272696	0.0006527089355577543	0.0006569087947112499	4.3342383078386356e-06	
42.108905816522395	0.0005625183449648098	0.0005650692645376126	3.087035742159479e-06	
42.76138399350171	0.0004913686810436121	0.000496700634882393	5.382448919563102e-06	
43.42397233039088	0.00043583582946316615	0.0004437648960317878	7.983316910730859e-06	
44.096827484281306	0.0003904282221362396	0.0004015203944677777	1.1201412863516397e-05	
44.78010853966855	0.0003513886790038285	0.0003669891695310041	1.5762453813186207e-05	
45.47397704606499	0.0003160587533162713	0.0003382065813697239	2.2642172527162747e-05	
46.17859705619533	0.0002785982026267682	0.00031382398841392934	3.651187435880726e-05	
46.894135164783904	0.00026113780387490516	0.0002928847891480096	5.242484074395169e-05	
47.62076054794297	0.00019935910202200242	0.0002746915617624584	0.00013302307609616509	
48.35864500317141	0.00037858082815646034	0.00025872381426874833	0.00013026970844938878	
49.10796298997312	0.00030033618493525527	0.0002445851940893175	5.6407634226129884e-05	
49.86889167110482	0.0002681610183924603	0.0002319685391960039	3.634236330766804e-05	
50.641610954463076	0.0002474684458232636	0.00022063211009889936	2.695212996005164e-05	
51.42630353562007	0.00023228625224509385	0.00021038304012284338	2.1936531181862318e-05	
52.22315494101898	0.00021861079338643342	0.00020106556918731493	1.7581021242726145e-05	
53.03235357183818	0.00020766101112718404	0.0001925525218544736	1.5162215072666633e-05	
53.854090748535334	0.00019629701267256933	0.00018473903165504911	1.1609353989168075e-05	
54.688560756081706	0.00018457911912467267	0.00017753784983611927	7.3131583386291295e-06	
55.53596088989733	0.00016748822317748518	0.00017087579057790847	1.0089280733170093e-05	
56.39649150249797	0.000201928193916165	0.0001646910038699169	4.1759805469145617e-05	
57.27035605086487	0.0001818367186897276	0.00015893085956862336	2.304218792374593e-05	
58.15776114454846	0.00017167301572877102	0.00015355028854877257	1.8141955036694074e-05	
59.05891659451753	0.00016417730066893964	0.0001485104697222942	1.5672553722043926e-05	
59.974035462765215	0.0001578775537760986	0.00014377778159678956	1.4102374627337467e-05	
60.90333411268367	0.00015222133099032599	0.000139322958194876	1.2901682914593618e-05	
61.847032260219336	0.0001475054516080973	0.00013512040431158708	1.2387031097373659e-05	
62.80535302582078	0.0001427408491178554	0.00013114763607927416	1.1593754062402347e-05	
63.778522987191536	0.00013835886909939146	0.0001273848208714654	1.0974368972849502e-05	
64.76677223286032	0.000134265616620163	0.00012381439655196287	1.0451444592804658e-05	
65.77033441658139	0.00013041649219132956	0.00012042075454676731	9.995908948399146e-06	
66.78944681257751	0.00012678156416818097	0.00011718997459322054	9.59172860599343e-06	
67.82435037163955	0.00012333788915199148	0.00011410960159287556	9.228406089683888e-06	
68.87528977809474	0.00012006685050393335	0.00011116845696965338	8.898498750582758e-06	
69.94251350765792	0.00011695285783746426	0.00010835647846294337	8.596475927093063e-06	
71.02627388617911	0.0001139825850694479	0.00010566458347611234	8.318092633005717e-06	
72.12682714930152	0.00011114447455996478	0.00010308455203514473	8.060010268559387e-06	
73.24443350304374	0.00010842839173488688	0.00010060892614983033	7.819551642784106e-06	
74.37935718532088	0.00010582537271901068	9.823092295595529e-05	7.594535334804204e-06	
75.53186652841877	0.00010332743320767173	9.594435948520652e-05	7.383159721757616e-06	
76.7022340224364	0.00010092741963258093	9.37435872857015e-05	7.183919480451364e-06	
77.89073637971123	9.861889066207195e-05	9.162343541988584e-05	6.995544063046058e-06	
79.09765460024283	9.639602113567115e-05	8.957916061314525e-05	6.816951466266094e-06	
80.32327403813038	9.425352301716455e-05	8.760640352758925e-05	6.647212899898376e-06	
81.5678844690394	9.218657953579746e-05	8.570115030022193e-05	6.485525382715337e-06	
82.83178015871405	9.019078973351247e-05	8.38596986202754e-05	6.331190207594642e-06	
84.11525993255103	8.826212135061265e-05	8.207862773248632e-05	6.1835958206147105e-06	
85.41862724625115	8.639687048228817e-05	8.035477184600482e-05	6.042204066361207e-06	
86.74219025756646	8.459162679667496e-05	7.868519650598941e-05	5.906539032733298e-06	
88.08626189915832	8.284324336712186e-05	7.706717754960193e-05	5.776177926001988e-06	
89.45115995258467	8.114881036651589e-05	7.549818232234193e-05	5.650743547893367e-06	
90.83720712343391	7.950563201933813e-05	7.397585287629766e-05	5.529898048700323e-06	
92.24473111762269	7.791120632072683e-05	7.249799091041936e-05	5.4133377055322215e-06	
93.67406471887617	7.636320712030745e-05	7.106254424555302e-05	5.300788530682014e-06	
95.1255458674087	7.48594682382854e-05	6.966759465469408e-05	5.1920025571178395e-06	
96.59951773982377	7.339796933685601e-05	6.831134689253789e-05	5.086754680056547e-06	
98.09632883025184	7.197682331468073e-05	6.699211878858296e-05	4.984839958097644e-06	
99.61633303274554	7.059426502844859e-05	6.570833228532926e-05	4.886071296383884e-06	
101.15988972495167	6.924864117521837e-05	6.445850531796308e-05	4.790277449084918e-06	
102.72736385307937	6.793840119368698e-05	6.324124444470661e-05	4.697301290165893e-06	
104.31912601818526	6.666208906281563e-05	6.205523814804728e-05	4.6069983106528e-06	
105.93555256379533	6.541833589317607e-05	6.089925073661444e-05	4.519235307986702e-06	
107.57702566488457	6.420585322058815e-05	5.977211678575287e-05	4.4338892389855865e-06	
109.24393341823551	6.302342692360832e-05	5.86727360620435e-05	4.350846212721258e-06	
110.93666993419627	6.1869911696593e-05	5.760006888329362e-05	4.2700006035115295e-06	
112.65563542986153	6.074422601870906e-05	5.655313187099197e-05	4.1912542674029524e-06	
114.40123632369622	5.964534756666777e-05	5.5530994057015825e-05	4.114515848132685e-06	
116.17388533162597	5.8572309025301206e-05	5.45327733105707e-05	4.0397001607064545e-06	
117.9740015646163	5.752419425557332e-05	5.355763305503051e-05	3.966727642516826e-06	
119.802010627764	5.6500134784341644e-05	5.260477924758719e-05	3.8955238634076076e-06	
121.65834472092367	5.549930658428448e-05	5.167345759747566e-05	3.8260190873331285e-06	
123.54344274089367	5.452092711596975e-05	5.076295100106289e-05	3.75814787929921e-06	
125.45775038518534	5.356425260715042e-05	4.987257717431999e-05	3.6918487521514535e-06	
127.40172025740017	5.262857554708621e-05	4.900168646517236e-05	3.6270638485150127e-06	
129.3758119742398	5.171322237607393e-05	4.8149659829976365e-05	3.563738653819602e-06	
131.3804922741741	5.081755135245919e-05	4.731590695992872e-05	3.5018217368759034e-06	
133.41623512779302	4.994095058124671e-05	4.649986454460161e-05	3.4412645149273505e-06	
135.48352184986857	4.9082836190051244e-05	4.570099466103229e-05	3.3820210404901535e-06	
137.58284121315285	4.8242650639569284e-05	4.491878327789991e-05	3.324047807629175e-06	
139.71468956393986	4.741986115702809e-05	4.4152738865307445e-05	3.267303575607681e-06	
141.879570939417	4.6613958282197845e-05	4.340239110157099e-05	3.211749208094589e-06	
144.07799718683648	4.58244545165611e-05	4.266728966920818e-05	3.157347526331491e-06	
146.31048808453184	4.505088306713075e-05	4.194700313303018e-05	3.104063174845923e-06	
148.57757146481032	4.4292796677207544e-05	4.124111789387749e-05	3.0518624984617317e-06	
150.87978333874923	4.354976653708527e-05	4.0549237212116446e-05	3.0007134294974402e-06	
153.2176680229263	4.2821381268351975e-05	3.987098029552936e-05	2.9505853841681903e-06	
155.5917782681133	4.210724597601156e-05	3.9205981446698856e-05	2.901449167314743e-06	
158.00267538996428	4.140698136316565e-05	3.855388926540824e-05	2.85327688467759e-06	
160.45092940172842	4.07202229034613e-05	3.791436590196106e-05	2.806041862018535e-06	
162.9371191490193	4.004662006692789e-05	3.728708635766796e-05	2.7597185704648473e-06	
165.46183244667284	3.9385835595203886e-05	3.6671737829061535e-05	2.7142825575159643e-06	
168.02566621772516	3.8737544822496226e-05	3.606801909268382e-05	2.6697103832107538e-06	
170.6292266345446	3.8101435038921784e-05	3.547563992754798e-05	2.6259795610032236e-06	
173.27312926215015	3.747720489316083e-05	3.489432057261051e-05	2.5830685029401703e-06	
175.9579992037507	3.6864563831604606e-05	3.4323791216802955e-05	2.540956468773937e-06	
178.68447124853947	3.626323157140936e-05	3.376379151936617e-05	2.499623518679355e-06	
181.45319002177868	3.567293760507693e-05	3.321407015840699e-05	2.459050469275383e-06	
184.2648101372089	3.509342073437312e-05	3.2674384405759176e-05	2.419218852680401e-06	
187.11999635182175	3.4524428631566035e-05	3.214449972637683e-05	2.3801108783555194e-06	
190.019423723029	3.396571742612631e-05	3.162418940062457e-05	2.341709397513034e-06	
192.9637777682679	3.3417051315172504e-05	3.111323416795128e-05	2.303997869886938e-06	
195.95375462707955	3.287820219607813e-05	3.0611421890547436e-05	2.2669603326815957e-06	
198.99006122569847	3.234894931977545e-05	3.0118547235689803e-05	2.23058137153009e-06	
202.0734154441926	3.1829078963401935e-05	2.9634411375572012e-05	2.1948460933094774e-06	
205.20454628619316	3.131838412103502e-05	2.915882170350711e-05	2.15974010067256e-06	
208.38419405125447	3.081666421135391e-05	2.8691591565468e-05	2.125249468168936e-06	
211.6131105098844	3.0323724801150665e-05	2.8232540006005817e-05	2.0913607198376037e-06	
214.892059081287	2.9839377343691914e-05	2.77814915276538e-05	2.058060808164744e-06	
218.22181501385919	2.936343893100255e-05	2.7338275862987162e-05	2.025337094307601e-06	
221.60316556848443	2.8895732059209466e-05	2.69027277585665e-05	1.9931773294950125e-06	
225.03691020466627	2.8436084406143577e-05	2.6474686770046185e-05	1.9615696375212724e-06	
228.5238607695462	2.7984328620454008e-05	2.6053997067777666e-05	1.930502498257351e-06	
232.06484168985054	2.754030212153983e-05	2.564050725228321e-05	1.899964732109321e-06	
235.66069016681035	2.710384690965235e-05	2.5234070179017738e-05	1.8699454853592233e-06	
239.3122563741041	2.6674809385564395e-05	2.4834542791874462e-05	1.8404342163292826e-06	
243.0204036588648	2.6253040179243875e-05	2.4441785964927065e-05	1.8114206823138104e-06	
246.78600874580337	2.5838393987006355e-05	2.405566435193345e-05	1.782894927228647e-06	
250.60996194449422	2.5430729416655618e-05	2.3676046243157258e-05	1.7548472699308574e-06	
254.4931673598731	2.5029908840154028e-05	2.330280342909217e-05	1.727268293165433e-06	
258.43654310599635	2.4635798253393504e-05	2.293581107070029e-05	1.7001488330985873e-06	
262.4410215231124	2.424826714266615e-05	2.2574947575800585e-05	1.673479969400676e-06	
266.507549398097	2.3867188357458788e-05	2.2220094481266385e-05	1.6472530158439404e-06	
270.63708818830384	2.349243798921971e-05	2.1871136340712247e-05	1.6214595113831512e-06	
274.8306142488838	2.3123895255767816e-05	2.152796061737017e-05	1.5960912116893036e-06	
279.08911906362675	2.276144239103519e-05	2.119045758187379e-05	1.5711400811087466e-06	
283.4136094793798	2.2404964539852967e-05	2.0858520214686228e-05	1.5465982850219934e-06	
287.80510794409827	2.2054349657508367e-05	2.0532044112923413e-05	1.5224581825781861e-06	
292.26465274858515	2.1709488413817265e-05	2.021092740133955e-05	1.4987123197830015e-06	
296.7932982719762	2.137027410147224e-05	1.9895070647255422e-05	1.4753534229191833e-06	
301.3921152310292	2.1036602548440223e-05	1.9584376779223145e-05	1.4523743922801904e-06	
306.0621909332746	2.0708372034197827e-05	1.927875100923334e-05	1.4297682961991311e-06	
310.80462953409153	2.038548320960407e-05	1.897810075828166e-05	1.4075283653557703e-06	
315.6205522977641	2.006783902022321e-05	1.86823355851228e-05	1.38564798734606e-06	
320.5110978625849	1.975534463292028e-05	1.8391367118049618e-05	1.3641207014993638e-06	
325.47742251006514	1.944790736556262e-05	1.8105108989544376e-05	1.342940193929464e-06	
330.52070043831674	1.9145436619670446e-05	1.782347677365796e-05	1.3221002928066799e-06	
335.6421240396705	1.8847843815868112e-05	1.7546387925981036e-05	1.3015949638386926e-06	
340.8429041825955	1.855504233199645e-05	1.7273761726078683e-05	1.2814183059489725e-06	
346.1242704979875	1.826694744375424e-05	1.7005519222267294e-05	1.2615645471420836e-06	
351.4874716698928	1.7983476267744393e-05	1.674158317861926e-05	1.2420280405458575e-06	
356.9337757307372	1.770454770680726e-05	1.6481878024087203e-05	1.2228032606211849e-06	
362.46447036112943	1.7430082397529986e-05	1.6226329803645518e-05	1.203884799530486e-06	
368.08086319431027	1.7160002659827147e-05	1.597486613135261e-05	1.1852673636567948e-06	
373.7842821253185	1.6894232448493174e-05	1.5727416145242245e-05	1.1669457702654866e-06	
379.57607562494815	1.6632697306632984e-05	1.548391046395763e-05	1.1489149443014621e-06	
385.45761305857025	1.6375324320881896e-05	1.5244281145046153e-05	1.1311699153149759e-06	
391.43028500989345	1.6122042078330938e-05	1.5008461644837467e-05	1.1137058145094371e-06	
397.49550360974456	1.587278062507789e-05	1.4776386779831206e-05	1.0965178719053892e-06	
403.6547028699399	1.5627471426328816e-05	1.454799268952502e-05	1.079601413614573e-06	
409.9093390223323	1.5386047327978774e-05	1.4323216800616778e-05	1.0629518592190165e-06	
416.26089086311043	1.5148442519603944e-05	1.410199779251855e-05	1.046564719249757e-06	
422.71086010243414	1.4914592498801264e-05	1.3884275564122986e-05	1.0304355927606469e-06	
429.2607717194863	1.4684434036814535e-05	1.3669991201765936e-05	1.014560164992374e-06	
435.91217432302693	1.445790514538965e-05	1.3459086948331906e-05	9.989342051227823e-07	
442.6666405175339	1.4234945044803933e-05	1.3251506173451666e-05	9.835535640990987e-07	
449.52576727501685	1.4015494133017895e-05	1.3047193344743999e-05	9.684141725484692e-07	
456.4911763125926	1.3799493955899952e-05	1.284609400005581e-05	9.535120387630322e-07	
463.56451447591087	1.3586887178477406e-05	1.2648154720657303e-05	9.38843246756224e-07	
470.74745412852144	1.3377617557169135e-05	1.2453323105350928e-05	9.244039543869815e-07	
478.04169354727435	1.3171629912957732e-05	1.2261547745454948e-05	9.101903915487757e-07	
485.4489573238469	1.2968870105460915e-05	1.2072778200624289e-05	8.961988584206092e-07	
492.97099677249224	1.276928500786417e-05	1.1886964975473345e-05	8.824257237772914e-07	
500.60959034410683	1.2572822482677982e-05	1.170405949696691e-05	8.688674233561664e-07	
508.36654404671106	1.2379431358285452e-05	1.1524014092547291e-05	8.555204582780189e-07	
516.2436918724502	1.2189061406247149e-05	1.1346781968966837e-05	8.423813935197915e-07	
524.242896231207	1.2001663319332047e-05	1.1172317191797143e-05	8.294468564367315e-07	
532.3660483909357	1.1817188690244734e-05	1.1000574665586936e-05	8.167135353320661e-07	
540.6150689248177	1.1635589991020434e-05	1.0831510114642466e-05	8.041781780720107e-07	
548.9919081653474	1.1456820553060939e-05	1.0665080064405198e-05	7.918375907443798e-07	
557.4985466654523	1.1280834547785587e-05	1.0501241823402904e-05	7.796886363588019e-07	
566.1369956667598	1.1107586967872833e-05	1.0339953465751289e-05	7.677282335870141e-07	
574.909297575119	1.0937033609068906e-05	1.0181173814184435e-05	7.559533555414078e-07	
583.8175264434902	1.076913105254138e-05	1.0024862423593266e-05	7.443610285904377e-07	
592.8637884623186	1.060383664775627e-05	9.87097956505227e-06	7.329483312093232e-07	
602.0502224575035	1.04411084958584e-05	9.719486210315583e-06	7.217123928646366e-07	
611.379000396087	1.0280905433535674e-05	9.570344016764384e-06	7.106503929314493e-07	
620.8523278997751	1.012318701734877e-05	9.423515312788415e-06	6.997595596418105e-07	
630.4724447664181	9.967913508508533e-06	9.27896308358516e-06	6.890371690632337e-07	
640.2416254995708	9.815045858084342e-06	9.136650957361028e-06	6.784805441061449e-07	
650.1621798462554	9.66454569262729e-06	8.996543191919568e-06	6.680870535591061e-07	
660.2364533430635	9.516375300192648e-06	8.858604661622225e-06	6.578541111507804e-07	
670.4668278707137	9.370497616747264e-06	8.722800844708188e-06	6.477791746377231e-07	
680.8557222172046	9.226876212947458e-06	8.58909781096005e-06	6.378597449168557e-07	
691.4055926496942	9.085475281274283e-06	8.45746220970286e-06	6.280933651619053e-07	
702.1189334952396	8.946259623513101e-06	8.327861258124523e-06	6.184776199828029e-07	
712.9982777305363	8.809194638565329e-06	8.200262729906191e-06	6.090101346072532e-07	
724.0461975807946	8.67424631058052e-06	8.074634944151573e-06	5.996885740837188e-07	
735.2653051278958	8.541381197397541e-06	7.950946754604764e-06	5.90510642504961e-07	
746.6582529279726	8.410566419284107e-06	7.829167539146508e-06	5.814740822515243e-07	
758.2277346385576	8.281769647964336e-06	7.70926718955931e-06	5.725766732543532e-07	
769.9764856554507	8.154959095924454e-06	7.591216101552127e-06	5.638162322760007e-07	
781.9072837594538	8.030103505987221e-06	7.474985165035907e-06	5.551906122096875e-07	
794.0229497731273	7.907172141145955e-06	7.360545754641433e-06	5.466977013956598e-07	
806.3263482277227	7.786134774649526e-06	7.247869720471444e-06	5.383354229542242e-07	
818.82038804045	7.66696168032999e-06	7.1369293790792045e-06	5.301017341349765e-07	
831.5080232022387	7.549623623164828e-06	7.027697504666113e-06	5.219946256815876e-07	
844.3922534761538	7.434091850066235e-06	6.92014732049122e-06	5.14012121211726e-07	
857.4761251066391	7.3203380808899615e-06	6.814252490485713e-06	5.061522766115599e-07	
870.7627315397452	7.208334499656868e-06	6.7099871110659335e-06	4.984131794444373e-07	
884.2552141545192	7.098053745980201e-06	6.607325703138484e-06	4.907929483731893e-07	
897.9567630057271	6.989468906692322e-06	6.506243204291451e-06	4.832897325957694e-07	
911.8706175780853	6.8825535076644634e-06	6.406714961165872e-06	4.759017112936708e-07	
926.0000675521785	6.777281505813656e-06	6.308716722001902e-06	4.6862709309281017e-07	
940.3484535822448	6.673627281291036e-06	6.2122246293542706e-06	4.61464115536497e-07	
954.9191680860141	6.571565629845961e-06	6.117215212971891e-06	4.544110445700479e-07	
969.715656046784	6.4710717553606996e-06	6.023665382836675e-06	4.474661740367883e-07	
984.7414158279239	6.372121262550543e-06	5.93155242235675e-06	4.406278251850385e-07	
1000.0	6.27469014982442e-06	5.84085398170951e-06	4.338943461857901e-07	


==> data/fig_iss_quadvf_bode_12.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016966070930423473	1.1949326686328572e-06	
0.10154950161807173	0.0001727846641511856	0.0001723722958005479	1.1972470487240604e-06	
0.10312301278878754	0.00017554877368051514	0.00017512990121243435	1.1996291463083807e-06	
0.10472090554055413	0.00017835991065214075	0.00017793443496913616	1.2020808156458906e-06	
0.10634355766636439	0.00018121901004083087	0.00018078683048198835	1.204603954840945e-06	
0.10799135281311975	0.00018412703171742393	0.0001836880460345526	1.207200506520376e-06	
0.1096646805723366	0.00018708496138198909	0.0001866390657154038	1.2098724585060193e-06	
0.11136393657225817	0.0001900938115420566	0.00018964090039598407	1.2126218444781587e-06	
0.11308952257139368	0.0001931546225384728	0.00019269458875607445	1.2154507446307334e-06	
0.11484184655350702	0.00019626846362160818	0.00019580119835961503	1.2183612863162726e-06	
0.11662132282407707	0.00019943643408081553	0.0001989618267837712	1.221355644679548e-06	
0.11842837210825283	0.00020265966443023005	0.0002021776028043334	1.224436043280521e-06	
0.12026342165032622	0.00020593931765420574	0.00020544968764075151	1.2276047547032402e-06	
0.12212690531474645	0.00020927659051590063	0.00020877927626431126	1.2308641011512513e-06	
0.12401926368869937	0.00021267271493276106	0.00021216759877320355	1.2342164550288921e-06	
0.12594094418627644	0.000216128959422904	0.0002156159218384892	1.2376642395057697e-06	
0.12789240115425762	0.00021964663062667495	0.00021912555022523059	1.2412099290660228e-06	
0.12987409597953362	0.00022322707490794735	0.0002226978283933642	1.2448560500382566e-06	
0.13188649719819254	0.0002268716800400495	0.00022633414218319056	1.2486051811091343e-06	
0.13393008060629666	0.0002305818769815431	0.00023003592059071576	1.2524599538158128e-06	
0.13600532937237603	0.0002343591417474478	0.00023380463763843112	1.2564230530195087e-06	
0.13811273415166478	0.00023820499738190403	0.0002376418143475263	1.2604972173582928e-06	
0.14025279320210793	0.00024212101603869339	0.0002415490208179578	1.264685239677567e-06	
0.1424260125021654	0.0002461088211765037	0.0002455278784232553	1.2689899674391573e-06	
0.1446329058704415	0.0002501700898763241	0.00024958006212745564	1.2734143031071936e-06	
0.14687399508716817	0.00025430655528890794	0.00025370730293209764	1.2779612045117464e-06	
0.14914981001757044	0.000258520009220819	0.0002579113904618006	1.282633685187128e-06	
0.15146088873714358	0.00026281230486822443	0.00026219417569758353	1.2874348146872478e-06	
0.1538077776588715	0.000267185359708297	0.0002665575738677889	1.292367718877501e-06	
0.15619103166241588	0.0002716411585588216	0.00027100356750721344	1.2974355801992242e-06	
0.15861121422530794	0.0002761817568174509	0.000275534209695878	1.302641637913299e-06	
0.16106889755617235	0.00028080928389291734	0.00028015162748975896	1.3079891883160858e-06	
0.16356466273001555	0.00028552594684149606	0.0002848580255567636	1.3134815849329495e-06	
0.1660990998256107	0.00029033403422306595	0.00028965569003230754	1.3191222386854502e-06	
0.16867280806501112	0.00029523592019226774	0.00029454699260998473	1.3249146180366914e-06	
0.1712863959552255	0.00030023406884151417	0.00029953439488409163	1.3308622491122018e-06	
0.17394048143208848	0.0003053310388139851	0.00030462045296213977	1.3369687157968026e-06	
0.17663569200636045	0.0003105294882062412	0.0003098078223669851	1.343237659811044e-06	
0.17937266491209122	0.000315832179781733	0.0003150992632498595	1.3496727807645016e-06	
0.18215204725728248	0.00032124198651828	0.0003204976459373747	1.356277836188894e-06	
0.18497449617688488	0.0003267618975145803	0.0003260059568375618	1.3630566415522215e-06	
0.18784067898816573	0.0003323950242829551	0.00033162730473215675	1.3700130702516069e-06	
0.1907512733484843	0.000338144607457942	0.000337364927484737	1.3771510535924033e-06	
0.19370696741551147	0.00034401402395293725	0.00034322219919692205	1.3844745807481757e-06	
0.1967084600099325	0.0003500067945999911	0.00034920263784773807	1.39198769870659e-06	
0.19975646078067044	0.00035612659231101784	0.0003553099134544116	1.3996945122020522e-06	
0.20285169037266976	0.00036237725080219595	0.00036154785679636957	1.4075991836362899e-06	
0.2059948805972802	0.00036876277392718467	0.00036792046874807696	1.4157059329876616e-06	
0.20918677460527996	0.00037528734566907293	0.0003744319302706264	1.4240190377134897e-06	
0.21242812706258082	0.0003819553408456891	0.00038108661311671966	1.4325428326414273e-06	
0.215719704328655	0.0003887713365881551	0.00038788909130891533	1.4412817098596456e-06	
0.21906228463772706	0.0003957401246583699	0.0003948441534568489	1.4502401185978167e-06	
0.22245665828277353	0.00040286672467757537	0.0004019568159855652	1.4594225651090262e-06	
0.22590362780237347	0.0004101563983453271	0.00040923233735430507	1.4688336125482135e-06	
0.22940400817045398	0.0004176146647361966	0.00041667623335306863	1.47847788085135e-06	
0.23295862698897662	0.0004252473167704454	0.00042429429357321123	1.4883600466135823e-06	
0.2365683246836085	0.0004330604389648584	0.0004320925991582574	1.4984848429710358e-06	
0.2402339547024262	0.000441060426581069	0.00044007754195227855	1.5088570594846933e-06	
0.243956383717698	0.0004492540063011426	0.00044825584517561016	1.5194815420267245e-06	
0.24773649183079302	0.00045764825857417813	0.0004566345857716798	1.5303631926673862e-06	
0.2515751727802653	0.0004662506417933637	0.00046522121858438365	1.5415069695697459e-06	
0.2554733341531623	0.00047506901848055286	0.000474023602543109	1.5529178868785822e-06	
0.2594318975996074	0.00048411168367532074	0.0004830500290523532	1.5646010146174522e-06	
0.26345179905070754	0.0004933873957478425	0.0004923092528053227	1.5765614785757881e-06	
0.2675339889398373	0.0005029054098802919	0.0005018105252662068	1.5888044601973225e-06	
0.27167943242735193	0.0005126755144901122	0.0005115636310945132	1.6013351964557715e-06	
0.2758891096287819	0.0005227080709010217	0.0005215789278173387	1.6141589797233656e-06	
0.28016401584656353	0.0005330140566045367	0.0005318673890924023	1.6272811576115118e-06	
0.2845051618053608	0.000543605112496829	0.000542440651946665	1.6407071327957723e-06	
0.28891357389103245	0.0005544935945236229	0.0005533110684232945	1.65444236279831e-06	
0.2933902943933029	0.000565692630220581	0.0005644917621244501	1.668492359731343e-06	
0.29793638175219256	0.0005772161806992727	0.0005759966902000295	1.6828626899832948e-06	
0.30255291080826724	0.00058907910870066	0.0005878407114043676	1.6975589738300844e-06	
0.30724097305676445	0.0006012972534206605	0.0006000396609254921	1.7125868849643589e-06	
0.31200167690565833	0.000613887512907474	0.0006126104327866945	1.7279521499154882e-06	
0.3168361479377224	0.0006268679349402303	0.0006255710707300491	1.7436605473383512e-06	
0.3217455291766536	0.0006402578174256677	0.0006389408686186747	1.7597179071442013e-06	
0.32673098135731937	0.0006540778194970591	0.0006527404815420445	1.7761301094457666e-06	
0.33179368320019265	0.0006683500846711393	0.0006669920489802269	1.7929030832722754e-06	
0.33693483169003946	0.0006830983776188622	0.0006817193315830002	1.8100428050194667e-06	
0.3421556423589239	0.0006983482363396444	0.0006969478633536583	1.8275552965787352e-06	
0.3474573495735992	0.0007141271418030046	0.0007127051213015878	1.8454466230891381e-06	
0.35284120682735126	0.0007304647074438646	0.0007290207149500853	1.8637228902439748e-06	
0.3583084870363649	0.0007473928912780078	0.0007459265984661465	1.8823902410737815e-06	
0.3638604828406817	0.0007649462338539022	0.0007634573086287165	1.9014548521037328e-06	
0.3694985069098218	0.0007831621257908659	0.0007816502323856911	1.9209229287908067e-06	
0.37522389225314035	0.0008020811092890041	0.0008005459083854914	1.940800700096032e-06	
0.3810379925349945	0.0008217472187556886	0.000820188367628425	1.9610944120482053e-06	
0.3869421823947922	0.0008422083666038154	0.0008406255192936014	1.981810320116864e-06	
0.39293785777200174	0.000863516781373009	0.0008619095888931969	2.0029546801833323e-06	
0.39902643623619527	0.0008857295066491422	0.0008840976172301979	2.0245337378514004e-06	
0.4052093573222091	0.0009089089708642655	0.0009072520302425951	2.0465537158061724e-06	
0.41148808287049476	0.0009331236400166404	0.0009314412917748199	2.069020798847644e-06	
0.41786409737274555	0.0009584487677466579	0.0009567406537134787	2.091941116181168e-06	
0.4243389083228771	0.0009849672601505038	0.0009832330208708322	2.1153207204307845e-06	
0.43091404657344795	0.0010127706763538374	0.0010110099516401736	2.139165562760576e-06	
0.4375910666976019	0.0010419603903888584	0.0010401728199688166	2.1634814633315316e-06	
0.4443715473566186	0.0010726489455634956	0.0010708341698402802	2.1882740761662402e-06	
0.45125709167315986	0.0011049616396003271	0.0011031193005467863	2.213548847290388e-06	
0.4582493276102989	0.0011390383877773766	0.001137168129988588	2.2393109647452275e-06	
0.4653499083564233	0.0011750359226852165	0.0011731373946200052	2.2655652987398584e-06	
0.4725605127161014	0.001213130403778721	0.0012112032592273242	2.2923163298048815e-06	
0.4798828455070056	0.0012535205286672473	0.0012515644284909985	2.3195680622387623e-06	
0.4873186379629853	0.0012964312624453246	0.0012944458766451837	2.347323919486107e-06	
0.49486964814338685	0.0013421183332324232	0.0013401033434172831	2.375586617145852e-06	
0.5025376613487146	0.0013908736841277268	0.0013888287864715666	2.4043580081827706e-06	
0.5103244905427329	0.0014430321277332334	0.0014409570365339186	2.4336388933071734e-06	
0.5182319767811088	0.0014989795245651844	0.001496873976548821	2.4634287874809647e-06	
0.5262619896466971	0.0015591629086860457	0.001557026668242095	2.4937256307503475e-06	
0.5344164276915693	0.0016241031238394114	0.001621935989427203	2.5245254278457973e-06	
0.5426972188858914	0.0016944107276093542	0.0016922125396517224	2.5558217959451674e-06	
0.5511063210737586	0.001770806194104523	0.0017685768447873805	2.587605392952062e-06	
0.559645722436092	0.0018541458345202038	0.0018518852800601619	2.619863188853926e-06	
0.5683174419607084	0.0019454554170076303	0.001943163693151865	2.6525775288616473e-06	
0.5771235299196736	0.0020459742927716215	0.002043651534583466	2.68572491732091e-06	
0.5860660683540517	0.0021572140689021186	0.0021548605363072805	2.7192744226405557e-06	
0.595147171566167	0.0022810377472719016	0.002278653858465139	2.7531855616311727e-06	
0.604368986619493	0.0024197681709622514	0.0024173545467200772	2.787405459846047e-06	
0.6137336938462858	0.0025763392709970447	0.0025738967944017132	2.8218649984193905e-06	
0.6232435073630855	0.0027545112031236154	0.002752041101708157	2.8564734496695455e-06	
0.6329006755942035	0.0029591832373654756	0.0029566871978708555	2.891110642791758e-06	
0.6427074818033226	0.003196860444935177	0.003194340778084693	2.925617616530376e-06	
0.6526662446333333	0.0034763702104425804	0.0034738300946701136	2.9597794682092117e-06	
0.6627793186545348	0.003809999794928154	0.0038074436469259405	2.993303928847012e-06	
0.6730490949213316	0.0042153747509317595	0.004212808812536717	3.02578776010389e-06	
0.6834780015375548	0.004718709135520043	0.0047161424464078885	3.056667804679841e-06	
0.6940685042305437	0.005360756907417575	0.005358203010722662	3.0851524782411675e-06	
0.7048231069341222	0.006208500396235852	0.006205980548515432	3.110144327672868e-06	
0.7157443523806098	0.007380247733066346	0.007377797523769674	3.1302509282430876e-06	
0.7268348227020044	0.009106259709070155	0.009103944497805444	3.1444716366737043e-06	
0.7380971400404808	0.01190129537461891	0.011899253181525751	3.157331624113104e-06	
0.7495339671683494	0.017193244711326154	0.01719184253829852	3.2198701252802974e-06	
0.7611480081176202	0.03082564686567289	0.03082640444291257	3.92336747192927e-06	
0.7729420088193235	0.10102107970750837	0.10103416169886023	1.4241979620516228e-05	
0.784918757752735	0.042493060788188784	0.04249633448361896	4.271159745723719e-06	
0.7970810866046624	0.020164567039759117	0.020168824011453024	4.374875289386369e-06	
0.8094318709389453	0.013063183552754942	0.01306741533460403	4.239475840851903e-06	
0.8219740308763326	0.009618965614840217	0.009623146259583982	4.18259689716702e-06	
0.8347105317848907	0.007589169548000094	0.007593324225428339	4.1700836578715745e-06	
0.847644384981113	0.006251052626794043	0.006255203511920592	4.182397799310244e-06	
0.8607786484418896	0.005302087457779245	0.005306250891966002	4.209907803170944e-06	
0.8741164275275125	0.0045935570901604736	0.004597745100747761	4.247545878339586e-06	
0.8876608757158821	0.004043886667738732	0.004048108368076059	4.2924482909695285e-06	
0.9014151953480897	0.003604612144558273	0.0036088746841874335	4.342898121963567e-06	
0.9153826383855528	0.0032451336694588454	0.0032494428527304075	4.397817286736335e-06	
0.9295665071788846	0.0029451801307070133	0.002949540822836803	4.456504990095767e-06	
0.9439701552486742	0.002690789926750863	0.0026952063261199725	4.518494679974892e-06	
0.9585969880783669	0.002472032352404344	0.0024765081777265554	4.583471687004728e-06	
0.9734504639194281	0.0022816495338461276	0.0022861881560537274	4.651223699092032e-06	
0.9885340946089864	0.0021142124656571212	0.00211881700309561	4.721609869125468e-06	
1.0038514464001433	0.001965577587540084	0.001970250976289495	4.794540945410714e-06	
1.01940614080515	0.0018325260274634411	0.0018372710744652442	4.869966166084494e-06	
1.0352018554516484	0.0017125176574517896	0.0017173370815396062	4.947864442740323e-06	
1.051242324952181	0.0016035194537826483	0.0016084159180708303	5.0282383469755714e-06	
1.0675313417871697	0.0015038831959453178	0.001508859333959247	5.111109981396361e-06	
1.0840727572015847	0.0014122566789496122	0.0014173151161697387	5.196518153322849e-06	
1.1008704821154982	0.0013275181529499146	0.0013326615249573497	5.284516475233055e-06	
1.117928488048752	0.0012487271523091896	0.0012539581203826202	5.375172145090446e-06	
1.1352508080599522	0.001175087074592386	0.0011804083393621315	5.468565243044133e-06	
1.1528415377000134	0.00110591630188751	0.0011113306154676397	5.564788436055846e-06	
1.1707048359804781	0.0010406256075657719	0.001046135784434397	5.663947019655546e-06	
1.1888449263568397	0.0009787002336175017	0.0009843091603783068	5.766159252489392e-06	
1.2072660977271032	0.0009196854636680787	0.000925396107683525	5.871556958832504e-06	
1.225972705445816	0.0008631748218945677	0.000868990238610039	5.9802863892402895e-06	
1.2449691723538168	0.0008088002414071968	0.0008147235799540577	6.09250934203582e-06	
1.2642599898239333	0.0007562236952224855	0.0007622582015463217	6.208404559373943e-06	
1.2838497188228888	0.0007051298870933379	0.0007112789033165188	6.32816942243011e-06	
1.3037429909896587	0.0006552196702545609	0.0006614866280965967	6.452021981895737e-06	
1.3239445097305402	0.0006062039075199521	0.0006125923120765336	6.580203374486533e-06	
1.3444590513311867	0.0005577975113834274	0.000564310908837442	6.712980700665111e-06	
1.3652914660858761	0.0005097134117160871	0.0005163553294579912	6.850650513876127e-06	
1.386446679444272	0.00046165619562603394	0.0004684300334323734	6.993543581286863e-06	
1.4079296931759626	0.00041331517565331035	0.0004202239893935106	7.142018257244123e-06	
1.4297455865530366	0.00036435657802903087	0.0003714027206617652	7.296492894121959e-06	
1.451899517550985	0.00031441492570046713	0.0003215992265720616	7.457435058070355e-06	
1.4743967240682132	0.00026308401256072293	0.00027040397963988766	7.62535625464299e-06	
1.4972425251644468	0.0002099108644127515	0.00021735601526857447	7.800843755556458e-06	
1.5204423223183279	0.00015440943614965314	0.0001619460543255935	7.984563148443519e-06	
1.5440016007044985	9.620623167730513e-05	0.0001037030177915971	8.177272427048158e-06	
1.5679259304904682	3.7054982063058405e-05	4.3328281026277535e-05	8.379838624718237e-06	
1.5922209681535842	4.229303307276403e-05	3.4119308345149886e-05	8.59325787364085e-06	
1.6168924578184014	0.00011343467280847865	0.00010462503852445078	8.818679664190286e-06	
1.6419462326147771	0.00019530503084761247	0.00018632010618194246	9.057436101167136e-06	
1.667388216057011	0.0002880758115390169	0.0002788917645722365	9.311076864145595e-06	
1.6932244234443516	0.00039464873278774926	0.0003852413287122034	9.58141013315134e-06	
1.7194609632832076	0.0005194382398463766	0.0005097876737977231	9.870548409286812e-06	
1.7461040387313935	0.0006689798087916006	0.0006590692780657368	1.0180954685830404e-05	
1.7731599490647525	0.0008532628049250072	0.0008430786269889885	1.0515475777259846e-05	
1.8006350911665105	0.001088325039585499	0.0010778589324613082	1.0877324016044136e-05	
1.828535961039703	0.0014016364654441122	0.0013908918467361424	1.126992749652822e-05	
1.8568691553430368	0.0018444796742921662	0.0018334879319336244	1.1696367714022835e-05	
1.885641372950552	0.0025247915699753445	0.0025136584849720423	1.2157768503190307e-05	
1.9148594165354507	0.003714457117013977	0.0037035261103761916	1.2649271658913442e-05	
1.9445301941784663	0.006340609452953636	0.0063312990540631865	1.3166827866680283e-05	
1.974660721001155	0.01628023341113	0.016284076714351028	1.4837986735755121e-05	
2.0052581208244957	0.0207165805518259	0.020715250815777582	1.4181582731705922e-05	
2.036329627853186	0.007933045586390797	0.007948174006754894	1.7147246992997652e-05	
2.067882588386045	0.00492411401052956	0.004942062684801812	1.8452062644738967e-05	
2.0999244625529108	0.0036233713476390658	0.0036434564608739907	2.0225771461409837e-05	
2.132462826078452	0.00289677450201515	0.002919478114969749	2.272884730916081e-05	
2.1655053720733157	0.002429932033423465	0.002456402398798493	2.6471042734657418e-05	
2.199059912853022	0.002100889730502846	0.0021335167290282724	3.268810820811846e-05	
2.2331343817850464	0.0018498447663448255	0.0018946003423129022	4.5193559366945937e-05	
2.267736835164523	0.0016317981570314996	0.001709955576664369	8.328124301533978e-05	
2.302875454119006	0.0016458978886482168	0.001562422766657293	0.0001734518838216408	
2.3385585465427567	0.0014820475952822133	0.0014413958325489393	4.258599683476155e-05	
2.3747945490609914	0.0013567051508588976	0.001339965472801798	1.715386229275136e-05	
2.411592029024571	0.0012591429768533762	0.0012534363499664613	6.1416736771348384e-06	
2.4489596865355954	0.0011749958319738926	0.0011785046964404118	5.067836486399527e-06	
2.4869063565043885	0.001109074841833218	0.0011127769353120349	3.079834720300802e-05	
2.5254410107383527	0.0010616000444637129	0.0010544750015197533	8.415940008597614e-06	
2.564572760063192	0.0009992449023474971	0.0010022489842109025	1.0105212012366571e-05	
2.604310856476998	0.0009625572924581051	0.0009550540559770649	8.203166787359105e-06	
2.6446646953377266	0.0009145720982246913	0.0009120672910480754	2.7223836256672788e-06	
2.6856438175845567	0.0008727014385837744	0.000872629994382086	7.391018690730425e-07	
2.727257911993673	0.0008346660505394094	0.0008362067748435428	1.6749705809096753e-06	
2.769516817469004	0.0007995914774873951	0.0008023558505217247	2.8404312009885015e-06	
2.812430525368455	0.0007669440599680035	0.0007707070198355282	3.8240234584110205e-06	
2.8560091818661824	0.0007363288593187953	0.0007409449239078663	4.672761996313135e-06	
2.9002630903514777	0.0007074272031575277	0.0007127959682365954	5.425447606285217e-06	
2.945202713864811	0.0006799684844847821	0.0006860177358127955	6.108360836252484e-06	
2.9908386775716385	0.0006537135893911686	0.00066039000602902	6.739711760699471e-06	
3.0371817712745264	0.0006284430619440523	0.0006357066462331751	7.332616117253853e-06	
3.0842429519642045	0.0006039471733078972	0.0006117676881316852	7.896875504911663e-06	
3.1320333464101533	0.0005800162776618049	0.0005883708367290478	8.440063388886729e-06	
3.180564253791325	0.0005564301090500046	0.0005653014527798002	8.968212488651375e-06	
3.2298471483676323	0.0005329444496464478	0.0005423196219561131	9.486265770257868e-06	
3.2798936821928324	0.0005092728865050595	0.0005191421090071443	9.998381255650322e-06	
3.3307156878694446	0.0004850598915615501	0.0004954154463790449	1.050814169095299e-05	
3.3823251813463506	0.00045983850031718987	0.00047067337599380137	1.1018697189028437e-05	
3.43473436475976	0.00043295978046829553	0.0004442656501109021	1.1532852832231156e-05	
3.487955629318178	0.0004034680823497473	0.0004152316810385887	1.205309632910832e-05	
3.542001558232087	0.00036986541259295815	0.00038206093091120574	1.2581531046321499e-05	
3.5968849296890193	0.00032963136041977295	0.00034220157376078686	1.3119603273868219e-05	
3.6526187198747286	0.00027815819404826175	0.00029095575639125055	1.3667264151456506e-05	
3.7092161060411786	0.00020625743139050516	0.00021877398373105076	1.4220202092045605e-05	
3.7666904696220658	9.955781914504011e-05	0.00010757176025565748	1.4758345524626785e-05	
3.8250553993966134	0.0002155755893352545	0.00020048752915693724	1.5171394550694573e-05	
3.884324694702404	0.0012963607780698107	0.0012929853791392148	1.3883068555138744e-05	
3.9445123686979775	0.002016285619377133	0.0020174815287547125	1.5292429936463843e-05	
4.005632651675993	0.0010563867788939963	0.0010712420497217393	1.747311958307667e-05	
4.067699994427721	0.0008011513051355176	0.0008185543504123079	1.8383898290686088e-05	
4.130729071659682	0.0006823293182708863	0.0007010894765715479	1.9247043583733394e-05	
4.194734785463209	0.0006112923393883981	0.0006311643076618672	2.0149414568144133e-05	
4.259732268837781	0.0005624454629628694	0.0005833897683379969	2.1115050551202124e-05	
4.325736889268946	0.000525711553968427	0.0005477615118450079	2.215973202283292e-05	
4.392764252361694	0.0004963202474520868	0.000519547531148874	2.3299383146516845e-05	
4.460830205530115	0.00047171415167670465	0.0004962193885343165	2.4552717440755362e-05	
4.5299508417442365	0.00045038994690453236	0.0004763022332955475	2.594301958860361e-05	
4.600142503334918	0.00043139557761228927	0.00045887670553147844	2.750016367823959e-05	
4.671421785857698	0.000414086358888842	0.0004433389934659689	2.926342138567605e-05	
4.743805542016518	0.000397994802839676	0.0004292754078465453	3.128569024792387e-05	
4.817310885648243	0.0003827537517015429	0.0004163924197129936	3.364016875077194e-05	
4.891955195768907	0.00036804416879609574	0.0004044755139178677	3.643136424888192e-05	
4.967756120682691	0.0003535509128359569	0.0003933638999919935	3.9814150364295656e-05	
5.044731582154526	0.0003389120814449664	0.0003829343788305782	4.402872728778238e-05	
5.122899779647386	0.00032364075280865324	0.0003730907158914813	4.946950711051116e-05	
5.202279194625215	0.0003069729842967753	0.0003637564443814857	5.683378242826529e-05	
5.282888594922542	0.0002875149941152772	0.00035486987118723624	6.748369959025478e-05	
5.364747039181794	0.0002622650400417443	0.00034638053585528097	8.448900452188121e-05	
5.447873881359371	0.0002232553979831567	0.0003382466511228109	0.00011650415257915444	
5.532288775301544	0.00014655941351006884	0.00033043322070479384	0.00020024556110695774	
5.618011679391243	0.0005925710759962695	0.0003229106333659025	0.0006177215833236146	
5.705062861266868	0.0005055957709204421	0.0003156535977597097	0.00019877818357470994	
5.793462902614208	0.0003911852494594695	0.00030864032492089314	8.40947130333028e-05	
5.883232704032601	0.0003441691400986005	0.0003018518933290188	4.3099059193081855e-05	
5.974393489976511	0.00031145798358905066	0.0002952717503402146	1.803887891583185e-05	
6.06696681377367	0.00027419330955395316	0.0002888853167119319	4.140984369396152e-05	
6.160974562720967	0.0003305112367897378	0.00028267966993891807	5.072516412282792e-05	
6.25643896325932	0.0003003783611008769	0.0002766432884636422	2.40495593063794e-05	
6.353382586228693	0.00028387260847163853	0.00027076584336083995	1.324361007829453e-05	
6.451828352204593	0.00027128512214002137	0.0002650380273790775	6.3658684722701115e-06	
6.551799536917215	0.00026043539261923275	0.0002594514136257381	1.3464636699357867e-06	
6.653319776754563	0.00025053622819436183	0.00025399833796008306	3.54744667677097e-06	
6.756413074350862	0.00024119740578091537	0.00024867180048786236	7.508736574137543e-06	
6.861103804261538	0.00023217593033531746	0.00024346538255321767	1.1312671767143766e-05	
6.9674167187261515	0.00022328654903768546	0.00023837317638622347	1.5107151030810628e-05	
7.075376953520617	0.0002143564186939156	0.00023338972514946798	1.9055081975190494e-05	
7.1850100339000935	0.00020518859283380424	0.00022850997157942128	2.334800070120715e-05	
7.2963418806339915	0.00019551275232912254	0.0002237292137706461	2.8253412601451508e-05	
7.40939881613446	0.00018488844199556967	0.00021904306692722736	3.42134845755502e-05	
7.5242075706798515	0.00017246163153842033	0.00021444743012393431	4.20986946767581e-05	
7.640795288734611	0.00015619266866535885	0.00020993845729292668	5.404127221171187e-05	
7.759189535367103	0.00012963904914599042	0.00020551253179030182	7.737789489962465e-05	
7.879418302766868	0.00010065406820092084	0.00020116624400807684	0.00016030463501918118	
8.001510016862884	0.0002595296561245416	0.0001968963715871202	8.129861237075916e-05	
8.125493544044346	0.0001982023516183389	0.00019269986185957677	2.6086155408122427e-05	
8.251398197985628	0.00017104349125812138	0.00018857381620891763	1.90869220978778e-05	
8.379253746576957	0.00014792056457752056	0.00018451547608460317	3.7100982766377345e-05	
8.509090418962503	0.00012629733756230213	0.00018052221044856682	5.470384396421686e-05	
8.640938912687513	0.0001012206686816856	0.00017659150446398448	7.612060914758935e-05	
8.774830400956196	6.761033125941149e-05	0.00017272094926439302	0.00010711991844206732	
8.910796540002062	2.712489174269026e-05	0.00016890823266421057	0.0001616209749138063	
9.048869476572474	0.00013986932948006572	0.0001651511306909231	0.0002925816526392916	
9.189081855529167	0.0008256959757169456	0.0001614474998353086	0.0009172717945712303	
9.331466827566528	0.0006503051753907277	0.00015779526992960378	0.0005030098685538675	
9.476058057049498	0.0003779918443308297	0.00015419243757492398	0.00022545898915007356	
9.622889729972897	0.00029654835264754473	0.00015063706004887198	0.0001465214308725398	
9.771996562044086	0.00025017155211769725	0.0001471272496324038	0.00010331666182598506	
9.923413806890872	0.00021952101034425678	0.00014366116830189903	7.606851814936176e-05	
10.0771772643966	0.00019332598875540846	0.00014023702273819702	5.348539488040777e-05	
10.233323289164382	0.00017106916155184922	0.00013685305960927174	4.739783162160508e-05	
10.391888799112495	0.00018030815021704313	0.00013350756108734886	4.781695122885582e-05	
10.552911284202958	0.00014498563901714837	0.0001301988405647335	1.9633633546017528e-05	
10.716428815305356	0.0001126204305045474	0.00012692523853549968	9.82586629917875e-05	
10.882480053198018	0.0002718172190019803	0.00012368511861255807	0.00015246831444585594	
11.051104257708666	0.0002085811149136102	0.00012047686365153823	8.8390475672398e-05	
11.222341296996655	0.00018554279990087754	0.00011729887195442765	6.830860789731877e-05	
11.39623165697915	0.0001719224695355204	0.0001141495535270447	5.779588102388566e-05	
11.572816450903245	0.00016196200982530694	0.0001110273263652241	5.094471621339217e-05	
11.752137429066462	0.00015386664700213232	0.00010793061274505926	4.5940866234507285e-05	
11.93423698868786	0.00014688543253964017	0.00010485783549271607	4.203000194320297e-05	
12.119158183932093	0.00014064131684517615	0.00010180741420919964	3.8835077210016684e-05	
12.306944736088793	0.00013491976516873922	9.877776142502563e-05	3.6142534004650775e-05	
12.497641043909683	0.00012958677895743689	9.576727865902323e-05	3.3819700227775404e-05	
12.691292194105861	0.00012455175667321406	9.277435235446302e-05	3.1777452994252126e-05	
12.887943972007742	0.00011974720794151246	8.979734966435797e-05	2.994986007900878e-05	
13.08764287239018	0.0001151087596199028	8.683461405610423e-05	2.8274148321562877e-05	
13.290436110465315	0.00011054940903671493	8.388446070359978e-05	2.6665465965917594e-05	
13.496371633045765	0.00010668162419316786	8.09451716325741e-05	2.573646422085298e-05	
13.705498129880782	0.00010239046694064708	7.801499058206791e-05	2.437571162173032e-05	
13.917865045168076	9.825272368134942e-05	7.509211754178684e-05	2.316099696574085e-05	
14.133522589243995	9.420276490587076e-05	7.217470292141425e-05	2.202858905560549e-05	
14.35252175045488	9.021405585029142e-05	6.926084130389884e-05	2.0953866190587156e-05	
14.574914307212275	8.626753185096528e-05	6.634856473027406e-05	1.9919727547903847e-05	
14.800752840235097	8.234546965572044e-05	6.3435835458786e-05	1.891047835505109e-05	
15.030090744981337	7.84288842311273e-05	6.0520538136214805e-05	1.790923336337035e-05	
15.262982244272472	7.449678817961673e-05	5.7600471314589926e-05	1.6897158579697477e-05	
15.499482401113475	7.052167554515164e-05	5.467333824270954e-05	1.5849104444295982e-05	
15.739647131711472	6.645888085175656e-05	5.173673686016887e-05	1.4722685199398826e-05	
15.98353321869612	6.22490052227552e-05	4.878814892419588e-05	1.34610485241743e-05	
16.23119832454485	5.778441816070849e-05	4.582492821058436e-05	1.1959523837379127e-05	
16.482701005216104	5.285650150983254e-05	4.284428775713088e-05	1.0014824091801441e-05	
16.738100723993853	4.699041073285581e-05	3.984328617620752e-05	7.180670791787293e-06	
16.997457865546615	3.883683848901283e-05	3.6818813182506594e-05	2.9539384440496737e-06	
17.26083375020432	2.4474507273579906e-05	3.376757472548313e-05	1.5309231148912377e-05	
17.528290648456405	0.00010400069419405423	3.068607862216589e-05	8.471360319974868e-05	
17.799891795674554	6.491298687189538e-05	2.7570622679320048e-05	3.749909548985e-05	
18.075701407063548	5.108610225592946e-05	2.4417289793093097e-05	2.6675583227353837e-05	
18.35578469284383	4.3713061690163286e-05	2.122196068139143e-05	2.2491217497152492e-05	
18.64020787366921	3.797695282299326e-05	1.798037174353342e-05	2.000111561852747e-05	
18.929038196283646	3.2956446092386643e-05	1.4688298171913579e-05	1.827949114740541e-05	
19.222343949420477	2.8310702197937348e-05	1.134214076254811e-05	1.698947481117434e-05	
19.52019447994806	2.3834128752637786e-05	7.941182109727098e-06	1.5931101709232698e-05	
19.822660209265607	1.940803918582639e-05	4.500718757227062e-06	1.4991267346646492e-05	
20.12981264995304	1.4930843715651405e-05	1.2999536820596165e-06	1.4072572163103675e-05	
20.441724422678867	1.0247983844040272e-05	3.0108334693389104e-06	1.301478537055205e-05	
20.75846927337004	5.0102629613484184e-06	6.660413420817033e-06	1.1288493209039432e-05	
21.08012209064783	1.0011619078732942e-05	1.0482259785890119e-05	1.5970265015346553e-05	
21.406758923533914	2.0494435472248914e-06	1.443223916626884e-05	1.523695874855902e-05	
21.738456999430788	4.546773572931042e-06	1.851242111589629e-05	1.4169081091171775e-05	
22.075294742380795	9.59357505815824e-06	2.2732546814148264e-05	1.317412188613394e-05	
22.417351791608088	1.4602880844338972e-05	2.7105506068644048e-05	1.2516284618876468e-05	
22.764709020347887	1.9661179143152546e-05	3.164646780465383e-05	1.1991690725684864e-05	
23.1174485549675	2.48425594285502e-05	3.6372796646906385e-05	1.1533414342291374e-05	
23.47565379438362	3.019265652051889e-05	4.1304233872563795e-05	1.1113138476842313e-05	
23.839409429780538	3.574934437603063e-05	4.6463217064244026e-05	1.071458778915166e-05	
24.20880146463373	4.154999224664671e-05	5.187530976198758e-05	1.0325598473910673e-05	
24.583917235044	4.763577909070269e-05	5.756974478043563e-05	9.934046774446478e-06	
24.964845430386426	5.405616661348532e-05	6.358010070012166e-05	9.523946318871285e-06	
25.351676114279368	6.0876666670392886e-05	6.994514323702933e-05	9.068478047390764e-06	
25.744500745878433	6.819805745612537e-05	7.670987639606496e-05	8.511852747651088e-06	
26.143412201500308	7.622128936004679e-05	8.39268651984706e-05	7.706646325005357e-06	
26.548504796581717	8.557372211790862e-05	9.165791494147914e-05	6.1228358261045436e-06	
26.959874307978602	9.677875683395574e-05	9.997622486305649e-05	9.90353702103157e-06	
27.377617996610834	9.605283168475108e-05	0.00010896918197438148	1.3028848359292189e-05	
27.801834630457815	0.00010806766957332621	0.00011874203202595675	1.0677605318701325e-05	
28.232624507910387	0.00011968934751740999	0.00012942277286540231	9.733429567747064e-06	
28.670089481484574	0.00013201357859633333	0.00014116878434803463	9.155948205558587e-06	
29.114332981902788	0.00014545572241775635	0.00015417598010759032	8.722079548269451e-06	
29.565460042548164	0.00016035417287002028	0.00016869171667004297	8.340292264794739e-06	
30.0235773242978	0.0001770943158345641	0.00018503347324311413	7.9398819197234e-06	
30.488793140740842	0.00019575913149332357	0.0002036167258696337	7.858373731882152e-06	
30.961217483787163	0.00021730612667421125	0.00022499815268650232	7.698377469055143e-06	
31.440962049673153	0.00024256202312647124	0.0002499459270675696	7.393730762145302e-06	
31.928140265370157	0.00027245680008964923	0.0002795616494080685	7.117756023693012e-06	
32.42286731540228	0.00030870312897178043	0.0003155113946600443	6.824568824161484e-06	
32.925260169079685	0.00035405026621657305	0.00036052309848481754	6.4806971189323025e-06	
33.435437608153904	0.0004132503232962005	0.00041968547062305045	6.444520863490262e-06	
33.95352025490161	0.0004986268948671153	0.0005050643279065426	6.4753844400559696e-06	
34.479630600643624	0.0006558136175277642	0.0006629826844315376	7.336168649758387e-06	
35.01389303470575	0.0005731452929799903	0.0005587461541673922	1.6466011593994968e-05	
35.556433873828425	0.0006387007899493393	0.000646788799283704	8.225392493543944e-06	
36.107381392031996	0.0009291803381320088	0.0009359565890413868	6.801083680940933e-06	
36.666865850944866	0.0013972333549421656	0.001403222783307153	6.188847823108529e-06	
37.23501953060145	0.0025047484965040954	0.0025096243311692377	5.773436206277615e-06	
37.81197676071744	0.007788054323484861	0.007785191059226835	5.101773826464545e-06	
38.397873952449665	0.004526287220295342	0.004525836798037038	4.953780414570188e-06	
38.99284963064802	0.002053885740643779	0.0020513628124660217	5.682601757039895e-06	
39.59704446660722	0.0013283275210519687	0.001323229043433879	5.673429177511481e-06	
40.21060131132589	0.0009857318799460345	0.0009800297469292935	6.386174248407236e-06	
40.83366522928125	0.0007850124222940559	0.0007802764020230954	4.92201774061016e-06	
41.46638353272696	0.0006527089355577543	0.0006492301244148106	3.8913849724482395e-06	
42.108905816522395	0.0005625183449648098	0.00055627411248445	6.595701154215878e-06	
42.76138399350171	0.0004913686810436121	0.0004865183043622703	4.922675536133709e-06	
43.42397233039088	0.00043583582946316615	0.0004317883062832401	4.107231564125101e-06	
44.096827484281306	0.0003904282221362396	0.00038711272799654196	3.428918538384568e-06	
44.78010853966855	0.0003513886790038285	0.0003490843813764775	2.461734457939042e-06	
45.47397704606499	0.0003160587533162713	0.00031482972473323114	2.3253314791071606e-06	
46.17859705619533	0.0002785982026267682	0.0002807079940400878	4.229619054321292e-06	
46.894135164783904	0.00026113780387490516	0.0002383846061581674	3.117107154228275e-05	
47.62076054794297	0.00019935910202200242	0.00019804316463717378	2.1467860499948927e-05	
48.35864500317141	0.00037858082815646034	0.0003653046985028949	1.3276132168167127e-05	
49.10796298997312	0.00030033618493525527	0.00029524508601830893	5.195693991188469e-06	
49.86889167110482	0.0002681610183924603	0.0002644093841882963	3.7580999876512478e-06	
50.641610954463076	0.0002474684458232636	0.0002445017486106997	3.0923328133153135e-06	
51.42630353562007	0.00023228625224509385	0.00022930571291139999	2.9982017404618315e-06	
52.22315494101898	0.00021861079338643342	0.00021677312451199595	1.9436893864129272e-06	
53.03235357183818	0.00020766101112718404	0.0002060031648754482	1.9415316627611085e-06	
53.854090748535334	0.00019629701267256933	0.00019651753206248056	9.744876616604013e-07	
54.688560756081706	0.00018457911912467267	0.0001880270123548753	3.9559335549453185e-06	
55.53596088989733	0.00016748822317748518	0.00018033976666515997	1.6114927774178547e-05	
56.39649150249797	0.000201928193916165	0.00017331970524616505	3.455582595935529e-05	
57.27035605086487	0.0001818367186897276	0.00016686538669581454	1.51919678349905e-05	
58.15776114454846	0.00017167301572877102	0.00016089833821988223	1.0810971586023345e-05	
59.05891659451753	0.00016417730066893964	0.00015535611139446366	8.83386621953901e-06	
59.974035462765215	0.0001578775537760986	0.00015018790266532395	7.696419299214409e-06	
60.90333411268367	0.00015222133099032599	0.0001453516526599461	6.87846432013759e-06	
61.847032260219336	0.0001475054516080973	0.0001408120447668282	6.699129195133578e-06	
62.80535302582078	0.0001427408491178554	0.00013653907605710918	6.203964855813321e-06	
63.778522987191536	0.00013835886909939146	0.000132507007049916	5.853427009938552e-06	
64.76677223286032	0.000134265616620163	0.00012869357088147304	5.573297383314078e-06	
65.77033441658139	0.00013041649219132956	0.00012507936537924428	5.338178144099747e-06	
66.78944681257751	0.00012678156416818097	0.0001216473774236939	5.135095968428347e-06	
67.82435037163955	0.00012333788915199148	0.00011838260512719928	4.956086007496517e-06	
68.87528977809474	0.00012006685050393335	0.00011527175374966806	4.795814237606944e-06	
69.94251350765792	0.00011695285783746426	0.0001123029881440895	4.650518395027529e-06	
71.02627388617911	0.0001139825850694479	0.00010946572918753138	4.517447153599463e-06	
72.12682714930152	0.00011114447455996478	0.0001067504848872713	4.394532009989351e-06	
73.24443350304374	0.00010842839173488688	0.00010414870914117508	4.280182547092343e-06	
74.37935718532088	0.00010582537271901068	0.0001016526827819771	4.173152687443182e-06	
75.53186652841877	0.00010332743320767173	9.925541274488156e-05	4.072450198987651e-06	
76.7022340224364	0.00010092741963258093	9.695054609794662e-05	3.9772737083358265e-06	
77.89073637971123	9.861889066207195e-05	9.473229635346499e-05	3.886967811656444e-06	
79.09765460024283	9.639602113567115e-05	9.259537999675177e-05	3.8009904292329603e-06	
80.32327403813038	9.425352301716455e-05	9.05349615688269e-05	3.718888641332875e-06	
81.5678844690394	9.218657953579746e-05	8.854660595152972e-05	3.64028052051363e-06	
82.83178015871405	9.019078973351247e-05	8.662623674927281e-05	3.564841280394586e-06	
84.11525993255103	8.826212135061265e-05	8.47700998567207e-05	3.4922925816821437e-06	
85.41862724625115	8.639687048228817e-05	8.2974731457803e-05	3.4223941809823953e-06	
86.74219025756646	8.459162679667496e-05	8.12369298273306e-05	3.3549373408161135e-06	
88.08626189915832	8.284324336712186e-05	7.955373040863145e-05	3.2897395794338652e-06	
89.45115995258467	8.114881036651589e-05	7.792238372403592e-05	3.22664045099905e-06	
90.83720712343391	7.950563201933813e-05	7.634033574355761e-05	3.1654981261508517e-06	
92.24473111762269	7.791120632072683e-05	7.480521039369868e-05	3.106186600074338e-06	
93.67406471887617	7.636320712030745e-05	7.331479393526796e-05	3.0485933967909493e-06	
95.1255458674087	7.48594682382854e-05	7.186702097826385e-05	2.9926176689994193e-06	
96.59951773982377	7.339796933685601e-05	7.045996193467666e-05	2.9381686155839537e-06	
98.09632883025184	7.197682331468073e-05	6.909181173765602e-05	2.8851641560310555e-06	
99.61633303274554	7.059426502844859e-05	6.776087967878954e-05	2.8335298139826655e-06	
101.15988972495167	6.924864117521837e-05	6.646558023498709e-05	2.783197772091503e-06	
102.72736385307937	6.793840119368698e-05	6.52044247732642e-05	2.7341060680046652e-06	
104.31912601818526	6.666208906281563e-05	6.397601403605464e-05	2.686197907256621e-06	
105.93555256379533	6.541833589317607e-05	6.277903132195722e-05	2.639421073513462e-06	
107.57702566488457	6.420585322058815e-05	6.161223628736402e-05	2.593727420279975e-06	
109.24393341823551	6.302342692360832e-05	6.0474459303496255e-05	2.549072431093403e-06	
110.93666993419627	6.1869911696593e-05	5.9364596311216595e-05	2.505414837551787e-06	
112.65563542986153	6.074422601870906e-05	5.8281604122775595e-05	2.462716286384772e-06	
114.40123632369622	5.964534756666777e-05	5.72244961255486e-05	2.4209410482826123e-06	
116.17388533162597	5.8572309025301206e-05	5.619233834794707e-05	2.3800557624139777e-06	
117.9740015646163	5.752419425557332e-05	5.518424585216632e-05	2.340029211559919e-06	
119.802010627764	5.6500134784341644e-05	5.419937942234412e-05	2.3008321236026544e-06	
121.65834472092367	5.549930658428448e-05	5.3236942520133524e-05	2.2624369957785653e-06	
123.54344274089367	5.452092711596975e-05	5.229617848270401e-05	2.2248179386557377e-06	
125.45775038518534	5.356425260715042e-05	5.1376367940833824e-05	2.1879505372564414e-06	
127.40172025740017	5.262857554708621e-05	5.047682643709127e-05	2.1518117271253513e-06	
129.3758119742398	5.171322237607393e-05	4.959690222616531e-05	2.1163796834643704e-06	
131.3804922741741	5.081755135245919e-05	4.8735974241229906e-05	2.0816337217215005e-06	
133.41623512779302	4.994095058124671e-05	4.789345021184434e-05	2.047554208247989e-06	
135.48352184986857	4.9082836190051244e-05	4.706876492032761e-05	2.0141224798268586e-06	
137.58284121315285	4.8242650639569284e-05	4.6261378584821915e-05	1.9813207710377057e-06	
139.71468956393986	4.741986115702809e-05	4.5470775358397804e-05	1.9491321485609512e-06	
141.879570939417	4.6613958282197845e-05	4.469646193456893e-05	1.9175404516390518e-06	
144.07799718683648	4.58244545165611e-05	4.393796625049009e-05	1.8865302380150296e-06	
146.31048808453184	4.505088306713075e-05	4.319483627992528e-05	1.856086734752058e-06	
148.57757146481032	4.4292796677207544e-05	4.246663890879799e-05	1.826195793413052e-06	
150.87978333874923	4.354976653708527e-05	4.175295888678971e-05	1.796843849141876e-06	
153.2176680229263	4.2821381268351975e-05	4.105339784903814e-05	1.7680178832429596e-06	
155.5917782681133	4.210724597601156e-05	4.0367573402514545e-05	1.7397053889039746e-06	
158.00267538996428	4.140698136316565e-05	3.96951182721351e-05	1.7118943397464992e-06	
160.45092940172842	4.07202229034613e-05	3.903567950208894e-05	1.6845731609273113e-06	
162.9371191490193	4.004662006692789e-05	3.838891770825422e-05	1.6577307025422345e-06	
165.46183244667284	3.9385835595203886e-05	3.775450637792203e-05	1.6313562151132812e-06	
168.02566621772516	3.8737544822496226e-05	3.7132131213366205e-05	1.6054393269636557e-06	
170.6292266345446	3.8101435038921784e-05	3.6521489516083564e-05	1.5799700233055188e-06	
173.27312926215015	3.747720489316083e-05	3.5922289608789945e-05	1.55493862688482e-06	
175.9579992037507	3.6864563831604606e-05	3.5334250292494234e-05	1.5303357800432423e-06	
178.68447124853947	3.626323157140936e-05	3.4757100336187465e-05	1.5061524280722173e-06	
181.45319002177868	3.567293760507693e-05	3.419057799688046e-05	1.4823798037458734e-06	
184.2648101372089	3.509342073437312e-05	3.363443056790147e-05	1.459009412932274e-06	
187.11999635182175	3.4524428631566035e-05	3.3088413953528064e-05	1.4360330211911854e-06	
190.019423723029	3.396571742612631e-05	3.255229226817676e-05	1.4134426412764094e-06	
192.9637777682679	3.3417051315172504e-05	3.202583745850887e-05	1.3912305214677263e-06	
195.95375462707955	3.287820219607813e-05	3.150882894693551e-05	1.3693891346657615e-06	
198.99006122569847	3.234894931977545e-05	3.100105329511869e-05	1.3479111681880448e-06	
202.0734154441926	3.1829078963401935e-05	3.0502303886168945e-05	1.326789514211531e-06	
205.20454628619316	3.131838412103502e-05	3.001238062433626e-05	1.3060172608106262e-06	
208.38419405125447	3.081666421135391e-05	2.953108965107796e-05	1.2855876835455717e-06	
211.6131105098844	3.0323724801150665e-05	2.9058243076468332e-05	1.2654942375588138e-06	
214.892059081287	2.9839377343691914e-05	2.8593658724988444e-05	1.2457305501420625e-06	
218.22181501385919	2.936343893100255e-05	2.813715989480304e-05	1.2262904137385472e-06	
221.60316556848443	2.8895732059209466e-05	2.768857512969371e-05	1.207167779349354e-06	
225.03691020466627	2.8436084406143577e-05	2.7247738002875928e-05	1.188356750314396e-06	
228.5238607695462	2.7984328620454008e-05	2.6814486911980263e-05	1.1698515764416638e-06	
232.06484168985054	2.754030212153983e-05	2.63886648845277e-05	1.151646648460104e-06	
235.66069016681035	2.710384690965235e-05	2.5970119393274405e-05	1.133736492773819e-06	
239.3122563741041	2.6674809385564395e-05	2.5558702180842742e-05	1.1161157664972033e-06	
243.0204036588648	2.6253040179243875e-05	2.5154269093095334e-05	1.098779252751523e-06	
246.78600874580337	2.5838393987006355e-05	2.4756679920743657e-05	1.0817218562061028e-06	
250.60996194449422	2.5430729416655618e-05	2.4365798248716806e-05	1.0649385988475443e-06	
254.4931673598731	2.5029908840154028e-05	2.3981491312846658e-05	1.0484246159624169e-06	
258.43654310599635	2.4635798253393504e-05	2.3603629863454248e-05	1.032175152319568e-06	
262.4410215231124	2.424826714266615e-05	2.3232088035448886e-05	1.0161855585394529e-06	
266.507549398097	2.3867188357458788e-05	2.2866743224576102e-05	1.0004512876386167e-06	
270.63708818830384	2.349243798921971e-05	2.250747596947348e-05	9.849678917386985e-07	
274.8306142488838	2.3123895255767816e-05	2.215416983921471e-05	9.69731018929665e-07	
279.08911906362675	2.276144239103519e-05	2.1806711326042266e-05	9.54736410277957e-07	
283.4136094793798	2.2404964539852967e-05	2.1464989743006983e-05	9.399798969711427e-07	
287.80510794409827	2.2054349657508367e-05	2.112889712625085e-05	9.25457397590604e-07	
292.26465274858515	2.1709488413817265e-05	2.0798328141684618e-05	9.111649155050206e-07	
296.7932982719762	2.137027410147224e-05	2.0473179995827114e-05	8.970985363777345e-07	
301.3921152310292	2.1036602548440223e-05	2.0153352350587053e-05	8.832544257812418e-07	
306.0621909332746	2.0708372034197827e-05	1.983874724178133e-05	8.696288269130066e-07	
310.80462953409153	2.038548320960407e-05	1.9529269001195212e-05	8.56218058406806e-07	
315.6205522977641	2.006783902022321e-05	1.9224824182002418e-05	8.430185122343749e-07	
320.5110978625849	1.975534463292028e-05	1.8925321487372526e-05	8.300266516924607e-07	
325.47742251006514	1.944790736556262e-05	1.863067170210375e-05	8.172390094705894e-07	
330.52070043831674	1.9145436619670446e-05	1.8340787627128286e-05	8.046521857953543e-07	
335.6421240396705	1.8847843815868112e-05	1.8055584016745926e-05	7.922628466471396e-07	
340.8429041825955	1.855504233199645e-05	1.7774977518450255e-05	7.80067722045417e-07	
346.1242704979875	1.826694744375424e-05	1.7498886615218777e-05	7.680636043992975e-07	
351.4874716698928	1.7983476267744393e-05	1.7227231570146088e-05	7.562473469197555e-07	
356.9337757307372	1.770454770680726e-05	1.6959934373305438e-05	7.446158620906534e-07	
362.46447036112943	1.7430082397529986e-05	1.669691869073077e-05	7.331661201953828e-07	
368.08086319431027	1.7160002659827147e-05	1.6438109815416842e-05	7.218951478967073e-07	
373.7842821253185	1.6894232448493174e-05	1.618343462024093e-05	7.108000268668622e-07	
379.57607562494815	1.6632697306632984e-05	1.593282151271472e-05	6.998778924657258e-07	
385.45761305857025	1.6375324320881896e-05	1.568620039147974e-05	6.891259324647139e-07	
391.43028500989345	1.6122042078330938e-05	1.5443502604464782e-05	6.78541385814154e-07	
397.49550360974456	1.587278062507789e-05	1.5204660908627395e-05	6.681215414523162e-07	
403.6547028699399	1.5627471426328816e-05	1.4969609431206514e-05	6.578637371538604e-07	
409.9093390223323	1.5386047327978774e-05	1.4738283632416267e-05	6.477653584162605e-07	
416.26089086311043	1.5148442519603944e-05	1.4510620269515283e-05	6.378238373821906e-07	
422.71086010243414	1.4914592498801264e-05	1.4286557362188946e-05	6.280366517965199e-07	
429.2607717194863	1.4684434036814535e-05	1.406603415918529e-05	6.184013239961056e-07	
435.91217432302693	1.445790514538965e-05	1.3848991106148386e-05	6.089154199312801e-07	
442.6666405175339	1.4234945044803933e-05	1.363536981459581e-05	5.995765482173596e-07	
449.52576727501685	1.4015494133017895e-05	1.3425113031989599e-05	5.90382359215116e-07	
456.4911763125926	1.3799493955899952e-05	1.3218164612852591e-05	5.813305441388283e-07	
463.56451447591087	1.3586887178477406e-05	1.3014469490884503e-05	5.724188341908817e-07	
470.74745412852144	1.3377617557169135e-05	1.281397365203432e-05	5.636449997217886e-07	
478.04169354727435	1.3171629912957732e-05	1.2616624108487845e-05	5.550068494144946e-07	
485.4489573238469	1.2968870105460915e-05	1.2422368873531159e-05	5.465022294920688e-07	
492.97099677249224	1.276928500786417e-05	1.2231156937252743e-05	5.381290229479756e-07	
500.60959034410683	1.2572822482677982e-05	1.2042938243048857e-05	5.298851487976933e-07	
508.36654404671106	1.2379431358285452e-05	1.185766366489845e-05	5.217685613511928e-07	
516.2436918724502	1.2189061406247149e-05	1.1675284985375435e-05	5.137772495052978e-07	
524.242896231207	1.2001663319332047e-05	1.1495754874367981e-05	5.059092360551315e-07	
532.3660483909357	1.1817188690244734e-05	1.1319026868475575e-05	4.981625770240701e-07	
540.6150689248177	1.1635589991020434e-05	1.1145055351056245e-05	4.905353610113382e-07	
548.9919081653474	1.1456820553060939e-05	1.0973795532897568e-05	4.83025708556794e-07	
557.4985466654523	1.1280834547785587e-05	1.0805203433486335e-05	4.7563177152203143e-07	
566.1369956667598	1.1107586967872833e-05	1.06392358628529e-05	4.6835173248747357e-07	
574.909297575119	1.0937033609068906e-05	1.047585040396743e-05	4.6118380416461803e-07	
583.8175264434902	1.076913105254138e-05	1.0315005395666236e-05	4.541262288231231e-07	
592.8637884623186	1.060383664775627e-05	1.0156659916087468e-05	4.4717727773208415e-07	
602.0502224575035	1.04411084958584e-05	1.0000773766596337e-05	4.403352506150402e-07	
611.379000396087	1.0280905433535674e-05	9.84730745618101e-06	4.335984751182331e-07	
620.8523278997751	1.012318701734877e-05	9.69622218630105e-06	4.2696530629172586e-07	
630.4724447664181	9.967913508508533e-06	9.547479836171299e-06	4.204341260828166e-07	
640.2416254995708	9.815045858084342e-06	9.40104294846465e-06	4.140033428415168e-07	
650.1621798462554	9.66454569262729e-06	9.256874715418122e-06	4.076713908375525e-07	
660.2364533430635	9.516375300192648e-06	9.11493896532707e-06	4.0143672978852083e-07	
670.4668278707137	9.370497616747264e-06	8.975200149413356e-06	3.95297844399026e-07	
680.8557222172046	9.226876212947458e-06	8.83762332905369e-06	3.89253243910144e-07	
691.4055926496942	9.085475281274283e-06	8.702174163355046e-06	3.833014616591771e-07	
702.1189334952396	8.946259623513101e-06	8.568818897064631e-06	3.774410546491876e-07	
712.9982777305363	8.809194638565329e-06	8.437524348802446e-06	3.716706031281022e-07	
724.0461975807946	8.67424631058052e-06	8.308257899604932e-06	3.65988710177069e-07	
735.2653051278958	8.541381197397541e-06	8.180987481768762e-06	3.6039400130777685e-07	
746.6582529279726	8.410566419284107e-06	8.055681567984275e-06	3.5488512406849205e-07	
758.2277346385576	8.281769647964336e-06	7.932309160748473e-06	3.49460747658546e-07	
769.9764856554507	8.154959095924454e-06	7.810839782047997e-06	3.441195625510025e-07	
781.9072837594538	8.030103505987221e-06	7.691243463302829e-06	3.3886028012333526e-07	
794.0229497731273	7.907172141145955e-06	7.57349073556187e-06	3.3368163229579783e-07	
806.3263482277227	7.786134774649526e-06	7.457552619942009e-06	3.2858237117732266e-07	
818.82038804045	7.66696168032999e-06	7.34340061830245e-06	3.235612687187487e-07	
831.5080232022387	7.549623623164828e-06	7.231006704146615e-06	3.186171163731331e-07	
844.3922534761538	7.434091850066235e-06	7.12034331374415e-06	3.1374872476297487e-07	
857.4761251066391	7.3203380808899615e-06	7.0113833374657855e-06	3.089549233541534e-07	
870.7627315397452	7.208334499656868e-06	6.9041001113243355e-06	3.042345601364531e-07	
884.2552141545192	7.098053745980201e-06	6.798467408715118e-06	2.995865013103627e-07	
897.9567630057271	6.989468906692322e-06	6.6944594323495614e-06	2.9500963098017147e-07	
911.8706175780853	6.8825535076644634e-06	6.59205080637585e-06	2.905028508530402e-07	
926.0000675521785	6.777281505813656e-06	6.491216568680856e-06	2.8606507994396195e-07	
940.3484535822448	6.673627281291036e-06	6.3919321633676975e-06	2.816952542864778e-07	
954.9191680860141	6.571565629845961e-06	6.294173433403553e-06	2.7739232664894475e-07	
969.715656046784	6.4710717553606996e-06	6.197916613432602e-06	2.731552662562617e-07	
984.7414158279239	6.372121262550543e-06	6.103138322749064e-06	2.68983058516907e-07	
1000.0	6.27469014982442e-06	6.009815558425592e-06	2.648747047551329e-07	


==> data/fig_iss_quadvf_bode_14.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001697838081429638	5.733832207382087e-07	
0.10154950161807173	0.0001727846641511856	0.00017249739215016084	5.756561560911094e-07	
0.10312301278878754	0.00017554877368051514	0.00017525702449329943	5.779908954091845e-07	
0.10472090554055413	0.00017835991065214075	0.00017806361507315021	5.803889042739798e-07	
0.10634355766636439	0.00018121901004083087	0.00018091809777925514	5.828516733431957e-07	
0.10799135281311975	0.00018412703171742393	0.00018382143138015282	5.853807184108336e-07	
0.1096646805723366	0.00018708496138198909	0.00018677460045626008	5.879775804579472e-07	
0.11136393657225817	0.0001900938115420566	0.00018977861637781696	5.90643825694154e-07	
0.11308952257139368	0.0001931546225384728	0.00019283451833045518	5.933810455876198e-07	
0.11484184655350702	0.00019626846362160818	0.00019594337439110865	5.961908568893992e-07	
0.11662132282407707	0.00019943643408081553	0.00019910628265717715	5.990749016445963e-07	
0.11842837210825283	0.00020265966443023005	0.00020232437243201823	6.020348472003571e-07	
0.12026342165032622	0.00020593931765420574	0.00020559880547007828	6.05072386201913e-07	
0.12212690531474645	0.00020927659051590063	0.00020893077728516139	6.081892365851128e-07	
0.12401926368869937	0.00021267271493276106	0.00021232151852559439	6.113871415615048e-07	
0.12594094418627644	0.000216128959422904	0.00021577229642028478	6.146678695982197e-07	
0.12789240115425762	0.00021964663062667495	0.0002192844162999481	6.180332143938672e-07	
0.12987409597953362	0.00022322707490794735	0.00022285922319807127	6.214849948508447e-07	
0.13188649719819254	0.0002268716800400495	0.0002264981035364997	6.250250550443025e-07	
0.13393008060629666	0.0002305818769815431	0.00023020248690086602	6.286552641923395e-07	
0.13600532937237603	0.0002343591417474478	0.00023397384791146525	6.323775166220816e-07	
0.13811273415166478	0.00023820499738190403	0.00023781370819555688	6.361937317399946e-07	
0.14025279320210793	0.00024212101603869339	0.000241723638467523	6.401058540018877e-07	
0.1424260125021654	0.0002461088211765037	0.0002457052607237624	6.441158528875449e-07	
0.1446329058704415	0.0002501700898763241	0.00024976025055971227	6.482257228781843e-07	
0.14687399508716817	0.00025430655528890794	0.0002538903396169261	6.52437483442903e-07	
0.14914981001757044	0.000258520009220819	0.0002580973181687357	6.56753179028581e-07	
0.15146088873714358	0.00026281230486822443	0.000262383037853652	6.611748790592485e-07	
0.1538077776588715	0.000267185359708297	0.0002667494145663646	6.657046779484722e-07	
0.15619103166241588	0.0002716411585588216	0.00027119843151694896	6.7034469511757e-07	
0.15861121422530794	0.0002761817568174509	0.0002757321424697081	6.750970750312863e-07	
0.16106889755617235	0.00028080928389291734	0.00028035267517397087	6.799639872450793e-07	
0.16356466273001555	0.00028552594684149606	0.00028506223500013414	6.849476264676799e-07	
0.1660990998256107	0.00029033403422306595	0.00028986310879529673	6.900502126417119e-07	
0.16867280806501112	0.00029523592019226774	0.0002947576689739875	6.952739910409752e-07	
0.1712863959552255	0.00030023406884151417	0.00029974837786073637	7.006212323902217e-07	
0.17394048143208848	0.0003053310388139851	0.0003048377923026328	7.06094233000146e-07	
0.17663569200636045	0.0003105294882062412	0.0003100285685714893	7.116953149314856e-07	
0.17937266491209122	0.000315832179781733	0.0003153234675769048	7.174268261765571e-07	
0.18215204725728248	0.00032124198651828	0.00032072536041328966	7.232911408677177e-07	
0.18497449617688488	0.0003267618975145803	0.00032623723426591635	7.292906595136146e-07	
0.18784067898816573	0.0003323950242829551	0.0003318621987032106	7.354278092555468e-07	
0.1907512733484843	0.000338144607457942	0.0003376034923848786	7.417050441596002e-07	
0.19370696741551147	0.00034401402395293725	0.0003434644902180888	7.481248455317115e-07	
0.1967084600099325	0.0003500067945999911	0.00034944871099680405	7.546897222644066e-07	
0.19975646078067044	0.00035612659231101784	0.0003555598255625302	7.614022112121916e-07	
0.20285169037266976	0.00036237725080219595	0.00036180166552825217	7.682648776005268e-07	
0.2059948805972802	0.00036876277392718467	0.0003681782326111963	7.752803154612607e-07	
0.20918677460527996	0.00037528734566907293	0.00037469370862431916	7.824511481067836e-07	
0.21242812706258082	0.0003819553408456891	0.0003813524661811729	7.897800286283165e-07	
0.215719704328655	0.0003887713365881551	0.00038815908017401246	7.972696404338376e-07	
0.21906228463772706	0.0003957401246583699	0.00039511834009084976	8.04922697812299e-07	
0.22245665828277353	0.00040286672467757537	0.000402235263243595	8.127419465339831e-07	
0.22590362780237347	0.0004101563983453271	0.0004095151089866198	8.207301644816062e-07	
0.22940400817045398	0.0004176146647361966	0.0004169633940130679	8.288901623121585e-07	
0.23295862698897662	0.0004252473167704454	0.00042458590882515755	8.372247841500474e-07	
0.2365683246836085	0.0004330604389648584	0.0004323887354846652	8.45736908311511e-07	
0.2402339547024262	0.000441060426581069	0.00044037826676093046	8.544294480561383e-07	
0.243956383717698	0.0004492540063011426	0.00044856122680614796	8.6330535236891e-07	
0.24773649183079302	0.00045764825857417813	0.00045694469350172104	8.723676067633238e-07	
0.2515751727802653	0.0004662506417933637	0.00046553612263510325	8.816192341163325e-07	
0.2554733341531623	0.00047506901848055286	0.00047434337408421934	8.910632955181885e-07	
0.2594318975996074	0.00048411168367532074	0.00048337474020641673	9.007028911475118e-07	
0.26345179905070754	0.0004933873957478425	0.000492638976651309	9.105411611596362e-07	
0.2675339889398373	0.0005029054098802919	0.0005021453358422135	9.20581286590374e-07	
0.27167943242735193	0.0005126755144901122	0.00051190360339955	9.308264902657776e-07	
0.2758891096287819	0.0005227080709010217	0.0005219241378120672	9.412800377242566e-07	
0.28016401584656353	0.0005330140566045367	0.0005322179136987086	9.51945238128432e-07	
0.2845051618053608	0.000543605112496829	0.0005427965690459364	9.628254451783457e-07	
0.28891357389103245	0.0005544935945236229	0.0005536724568532432	9.739240580086718e-07	
0.2933902943933029	0.000565692630220581	0.0005648587016743269	9.852445220632563e-07	
0.29793638175219256	0.0005772161806992727	0.000576369261604033	9.967903299450244e-07	
0.30255291080826724	0.00058907910870066	0.0005882189963330453	1.0085650222163393e-06	
0.30724097305676445	0.0006012972534206605	0.0006004237419748973	1.0205721881563658e-06	
0.31200167690565833	0.000613887512907474	0.0006130003934650403	1.0328154664462914e-06	
0.3168361479377224	0.0006268679349402303	0.0006259669954415634	1.045298545773406e-06	
0.3217455291766536	0.0006402578174256677	0.0006393428426443215	1.058025165334576e-06	
0.32673098135731937	0.0006540778194970591	0.0006531485910167422	1.0709991152203343e-06	
0.33179368320019265	0.0006683500846711393	0.000667406380866139	1.0842242366458099e-06	
0.33693483169003946	0.0006830983776188622	0.0006821399736384156	1.0977044220155325e-06	
0.3421556423589239	0.0006983482363396444	0.000697374904096923	1.1114436147718985e-06	
0.3474573495735992	0.0007141271418030046	0.0007131386499694669	1.1254458089998305e-06	
0.35284120682735126	0.0007304647074438646	0.000729460821449848	1.1397150487398833e-06	
0.3583084870363649	0.0007473928912780078	0.0007463733733205713	1.1542554269569926e-06	
0.3638604828406817	0.0007649462338539022	0.0007639108429130926	1.1690710840967562e-06	
0.3694985069098218	0.0007831621257908659	0.0007821106176557568	1.1841662061707301e-06	
0.37522389225314035	0.0008020811092890041	0.0008010132365950888	1.199545022269871e-06	
0.3810379925349945	0.0008217472187556886	0.000820662731035462	1.2152118014163906e-06	
0.3869421823947922	0.0008422083666038154	0.0008411070103526914	1.2311708486269658e-06	
0.39293785777200174	0.000863516781373009	0.0008623983001330776	1.2474265000563183e-06	
0.39902643623619527	0.0008857295066491422	0.0008845936411137305	1.2639831170328902e-06	
0.4052093573222091	0.0009089089708642655	0.0009077554590067513	1.2808450788169763e-06	
0.41148808287049476	0.0009331236400166404	0.0009319522172476426	1.2980167738036876e-06	
0.41786409737274555	0.0009584487677466579	0.0009572591671044441	1.3155025889149705e-06	
0.4243389083228771	0.0009849672601505038	0.0009837592125304076	1.3333068968063182e-06	
0.43091404657344795	0.0010127706763538374	0.0010115439107835685	1.3514340404895085e-06	
0.4375910666976019	0.0010419603903888584	0.0010407146343579786	1.3698883148367063e-06	
0.4443715473566186	0.0010726489455634956	0.0010713839254170038	1.38867394435574e-06	
0.45125709167315986	0.0011049616396003271	0.0011036770810083632	1.4077950564690794e-06	
0.4582493276102989	0.0011390383877773766	0.0011377340162956433	1.4272556493439973e-06	
0.4653499083564233	0.0011750359226852165	0.0011737114644239305	1.4470595531148348e-06	
0.4725605127161014	0.001213130403778721	0.001211785586201939	1.4672103830456339e-06	
0.4798828455070056	0.0012535205286672473	0.001252155081549541	1.4877114828039792e-06	
0.4873186379629853	0.0012964312624453246	0.0012950449190192804	1.5085658555741274e-06	
0.49486964814338685	0.0013421183332324232	0.0013407108315688094	1.5297760800984794e-06	
0.5025376613487146	0.0013908736841277268	0.0013894447688009679	1.5513442079695036e-06	
0.5103244905427329	0.0014430321277332334	0.0014415815518389434	1.5732716374163177e-06	
0.5182319767811088	0.0014989795245651844	0.0014975070521750728	1.595558957446801e-06	
0.5262619896466971	0.0015591629086860457	0.001557668317850129	1.6182057543741054e-06	
0.5344164276915693	0.0016241031238394114	0.0016225862102786234	1.6412103701553744e-06	
0.5426972188858914	0.0016944107276093542	0.0016928713092865485	1.6645695986175374e-06	
0.5511063210737586	0.001770806194104523	0.0017692441169236742	1.6882783008063426e-06	
0.559645722436092	0.0018541458345202038	0.0018525609794895947	1.7123289141296943e-06	
0.5683174419607084	0.0019454554170076303	0.001943847709324319	1.7367108205413846e-06	
0.5771235299196736	0.0020459742927716215	0.0020443437134586677	1.7614095257060815e-06	
0.5860660683540517	0.0021572140689021186	0.0021555606698842656	1.7864055816683028e-06	
0.595147171566167	0.0022810377472719016	0.0022793616711530794	1.8116731573234784e-06	
0.604368986619493	0.0024197681709622514	0.0024180696773406754	1.8371781196177838e-06	
0.6137336938462858	0.0025763392709970447	0.002574618772037096	1.862875432736802e-06	
0.6232435073630855	0.0027545112031236154	0.0027527693126957868	1.8887054900863707e-06	
0.6329006755942035	0.0029591832373654756	0.0029574208397613044	1.9145888671721495e-06	
0.6427074818033226	0.003196860444935177	0.0031950787938801227	1.9404201324157774e-06	
0.6526662446333333	0.0034763702104425804	0.003474571076305199	1.966055968942558e-06	
0.6627793186545348	0.003809999794928154	0.003808185689029667	1.9913010101385275e-06	
0.6730490949213316	0.0042153747509317595	0.004213549282375185	2.0158851968854778e-06	
0.6834780015375548	0.004718709135520043	0.004716877605251274	2.039431072730251e-06	
0.6940685042305437	0.005360756907417575	0.005358927355287722	2.061408453609976e-06	
0.7048231069341222	0.006208500396235852	0.00620668558347431	2.0810847524110384e-06	
0.7157443523806098	0.007380247733066346	0.007378469260156337	2.097540349824793e-06	
0.7268348227020044	0.009106259709070155	0.00910455770571588	2.1101602207740613e-06	
0.7380971400404808	0.01190129537461891	0.0118997557389328	2.1222181406449973e-06	
0.7495339671683494	0.017193244711326154	0.017192100047114994	2.1692044425911296e-06	
0.7611480081176202	0.03082564686567289	0.03082589028511697	2.65701870261991e-06	
0.7729420088193235	0.10102107970750837	0.10103033327895286	9.684381696135928e-06	
0.784918757752735	0.042493060788188784	0.04249506978461138	2.8975517490467026e-06	
0.7970810866046624	0.020164567039759117	0.020167366472139528	2.9673480417569493e-06	
0.8094318709389453	0.013063183552754942	0.013066022513612044	2.877387914568824e-06	
0.8219740308763326	0.009618965614840217	0.009621800049183072	2.841579860168513e-06	
0.8347105317848907	0.007589169548000094	0.007592005568126952	2.8362869887672082e-06	
0.847644384981113	0.006251052626794043	0.006253899846683369	2.8480991800030327e-06	
0.8607786484418896	0.005302087457779245	0.005304953938270985	2.8704221018505974e-06	
0.8741164275275125	0.0045935570901604736	0.004596449170907413	2.8997931179230026e-06	
0.8876608757158821	0.004043886667738732	0.004046809382422974	2.934260554104249e-06	
0.9014151953480897	0.003604612144558273	0.0036075695990736667	2.972658659217795e-06	
0.9153826383855528	0.0032451336694588454	0.0032481293171593047	3.014259566732439e-06	
0.9295665071788846	0.0029451801307070133	0.002948216964337349	3.0585942309896117e-06	
0.9439701552486742	0.002690789926750863	0.0026938706123326548	3.1053545635001204e-06	
0.9585969880783669	0.002472032352404344	0.0024751593240082033	3.1543371365303676e-06	
0.9734504639194281	0.0022816495338461276	0.00228482506203394	3.2054093723510375e-06	
0.9885340946089864	0.0021142124656571212	0.002117438708024942	3.2584884924334128e-06	
1.0038514464001433	0.001965577587540084	0.0019688566269327823	3.313528017175999e-06	
1.01940614080515	0.0018325260274634411	0.0018358599015858245	3.3705089023436998e-06	
1.0352018554516484	0.0017125176574517896	0.0017159083824056605	3.4294336200609835e-06	
1.051242324952181	0.0016035194537826483	0.0016069690432767992	3.490322168972287e-06	
1.0675313417871697	0.0015038831959453178	0.0015073936774059088	3.553209387063448e-06	
1.0840727572015847	0.0014122566789496122	0.001415830107407459	3.618143171244893e-06	
1.1008704821154982	0.0013275181529499146	0.0013311566233398346	3.685183348945517e-06	
1.117928488048752	0.0012487271523091896	0.0012524328106465249	3.754401035637138e-06	
1.1352508080599522	0.001175087074592386	0.0011788621283682545	3.825878369686106e-06	
1.1528415377000134	0.00110591630188751	0.001109763029929855	3.899708554146347e-06	
1.1707048359804781	0.0010406256075657719	0.001044546369535088	3.975996161487387e-06	
1.1888449263568397	0.0009787002336175017	0.0009826974792333063	4.054857676183721e-06	
1.2072660977271032	0.0009196854636680787	0.0009237617416836176	4.136422264381739e-06	
1.225972705445816	0.0008631748218945677	0.0008673327887390387	4.2208327713054425e-06	
1.2449691723538168	0.0008088002414071968	0.0008130426692770291	4.308246957099733e-06	
1.2642599898239333	0.0007562236952224855	0.0007605534791935054	4.398838991140372e-06	
1.2838497188228888	0.0007051298870933379	0.0007095500504884472	4.492801234526584e-06	
1.3037429909896587	0.0006552196702545609	0.0006597333669359604	4.590346351358501e-06	
1.3239445097305402	0.0006062039075199521	0.0006108144187900246	4.691709803572708e-06	
1.3444590513311867	0.0005577975113834274	0.0005625082333970252	4.797152808365094e-06	
1.3652914660858761	0.0005097134117160871	0.0005145278259611202	4.906965911210825e-06	
1.386446679444272	0.00046165619562603394	0.00046657780862405284	5.021473815326009e-06	
1.4079296931759626	0.00041331517565331035	0.0004183473840052756	5.141028233071661e-06	
1.4297455865530366	0.00036435657802903087	0.0003695024544030015	5.266044036792092e-06	
1.451899517550985	0.00031441492570046713	0.0003196766780313832	5.396981358804778e-06	
1.4743967240682132	0.00026308401256072293	0.0002684617871393183	5.534347612993725e-06	
1.4972425251644468	0.0002099108644127515	0.00021539957243823875	5.67872636274525e-06	
1.5204423223183279	0.00015440943614965314	0.0001599881605042775	5.8307807775165725e-06	
1.5440016007044985	9.620623167730513e-05	0.0001017850802954513	5.9912682955515485e-06	
1.5679259304904682	3.7054982063058405e-05	4.1755297205756095e-05	6.161058015685395e-06	
1.5922209681535842	4.229303307276403e-05	3.633117890134375e-05	6.341151826651405e-06	
1.6168924578184014	0.00011343467280847865	0.00010690203227451806	6.532710213637448e-06	
1.6419462326147771	0.00019530503084761247	0.00018859375449908786	6.737083805125675e-06	
1.667388216057011	0.0002880758115390169	0.0002811768948549958	6.955851814510772e-06	
1.6932244234443516	0.00039464873278774926	0.00038754429926116124	7.19086841733302e-06	
1.7194609632832076	0.0005194382398463766	0.0005121108759970615	7.444317409384596e-06	
1.7461040387313935	0.0006689798087916006	0.0006614127744874644	7.718773295713848e-06	
1.7731599490647525	0.0008532628049250072	0.0008454404553655051	8.017261030169123e-06	
1.8006350911665105	0.001088325039585499	0.0010802345920822606	8.34328725643477e-06	
1.828535961039703	0.0014016364654441122	0.0013932727310898782	8.700790055420579e-06	
1.8568691553430368	0.0018444796742921662	0.0018358574879801131	9.093793345192e-06	
1.885641372950552	0.0025247915699753445	0.0025159818894344636	9.52531403812726e-06	
1.9148594165354507	0.003714457117013977	0.0037057158354318414	9.994641287055052e-06	
1.9445301941784663	0.006340609452953636	0.006333046748337823	1.0505331421950112e-05	
1.974660721001155	0.01628023341113	0.016283168906931638	1.2010895415232881e-05	
2.0052581208244957	0.0207165805518259	0.020715223934181293	1.1575304238493541e-05	
2.036329627853186	0.007933045586390797	0.007945390184657718	1.4126448293239913e-05	
2.067882588386045	0.00492411401052956	0.0049390470885018025	1.540518477569503e-05	
2.0999244625529108	0.0036233713476390658	0.0036403754369174414	1.7146494737747445e-05	
2.132462826078452	0.00289677450201515	0.002916354385458056	1.9609414520179762e-05	
2.1655053720733157	0.002429932033423465	0.0024532383879102616	2.3306451370192037e-05	
2.199059912853022	0.002100889730502846	0.0021303108675159543	2.9475692947582725e-05	
2.2331343817850464	0.0018498447663448255	0.0018913502853757874	4.193793546698219e-05	
2.267736835164523	0.0016317981570314996	0.0017066589525274653	8.007526226276682e-05	
2.302875454119006	0.0016458978886482168	0.0015590773421709106	0.0001746275046470859	
2.3385585465427567	0.0014820475952822133	0.001437999526970977	4.5727066194993034e-05	
2.3747945490609914	0.0013567051508588976	0.0013365163337397603	2.045979195714631e-05	
2.411592029024571	0.0012591429768533762	0.0012499325236259129	9.388432774188655e-06	
2.4489596865355954	0.0011749958319738926	0.0011749444009237124	3.1815228985739468e-06	
2.4869063565043885	0.001109074841833218	0.0011091584387086305	3.0033438936624767e-05	
2.5254410107383527	0.0010616000444637129	0.0010507966045038071	1.1504896306657433e-05	
2.564572760063192	0.0009992449023474971	0.0009985090064013537	9.127179209801598e-06	
2.604310856476998	0.0009625572924581051	0.000951250825336102	1.1636979273423592e-05	
2.6446646953377266	0.0009145720982246913	0.0009081991357441484	6.391859114595617e-06	
2.6856438175845567	0.0008727014385837744	0.0008686952367121087	4.008737382663443e-06	
2.727257911993673	0.0008346660505394094	0.0008322037269671593	2.462739678819076e-06	
2.769516817469004	0.0007995914774873951	0.0007982828119082355	1.3088467745223107e-06	
2.812430525368455	0.0007669440599680035	0.0007665622764717224	3.82910096419824e-07	
2.8560091818661824	0.0007363288593187953	0.000736726749478682	4.014342080058732e-07	
2.9002630903514777	0.0007074272031575277	0.000708502627692613	1.0789591945212812e-06	
2.945202713864811	0.0006799684844847821	0.0006816474920116886	1.6839357122352327e-06	
2.9908386775716385	0.0006537135893911686	0.0006559411305331573	2.2345240196691827e-06	
3.0371817712745264	0.0006284430619440523	0.000631177435946696	2.7440615508728854e-06	
3.0842429519642045	0.0006039471733078972	0.0006071564904129269	3.2224554656199563e-06	
3.1320333464101533	0.0005800162776618049	0.0005836760871801186	3.677313182683978e-06	
3.180564253791325	0.0005564301090500046	0.0005605217325859762	4.114662433246267e-06	
3.2298471483676323	0.0005329444496464478	0.0005374537463884206	4.539421623910354e-06	
3.2798936821928324	0.0005092728865050595	0.0005141892675031768	4.9557179332248055e-06	
3.3307156878694446	0.0004850598915615501	0.0004903754318367239	5.367109081840255e-06	
3.3823251813463506	0.00045983850031718987	0.0004655469767694366	5.776741105905391e-06	
3.43473436475976	0.00043295978046829553	0.00043905535878304276	6.18745990489728e-06	
3.487955629318178	0.0004034680823497473	0.0004099430732056429	6.601882799080582e-06	
3.542001558232087	0.00036986541259295815	0.0003767056252338315	7.022421191036031e-06	
3.5968849296890193	0.00032963136041977295	0.0003368045394616854	7.451211375381412e-06	
3.6526187198747286	0.00027815819404826175	0.0002855776978784535	7.889802669718337e-06	
3.7092161060411786	0.00020625743139050516	0.00021361252582675216	8.3380126480056e-06	
3.7666904696220658	9.955781914504011e-05	0.00010418035533928951	8.788944065929906e-06	
3.8250553993966134	0.0002155755893352545	0.00020643930929458424	9.195642916369611e-06	
3.884324694702404	0.0012963607780698107	0.001294740379957974	8.83314383985624e-06	
3.9445123686979775	0.002016285619377133	0.0020159568595701414	9.620088748472048e-06	
4.005632651675993	0.0010563867788939963	0.0010653525358041342	1.091406265702886e-05	
4.067699994427721	0.0008011513051355176	0.0008119980372556372	1.1614211982680959e-05	
4.130729071659682	0.0006823293182708863	0.000694238467462278	1.2309023494843127e-05	
4.194734785463209	0.0006112923393883981	0.000624099894957797	1.3046485724297362e-05	
4.259732268837781	0.0005624454629628694	0.0005761350546262565	1.3843694341030313e-05	
4.325736889268946	0.000525711553968427	0.0005403220713438972	1.471435154751427e-05	
4.392764252361694	0.0004963202474520868	0.0005119221544609856	1.5673434800567008e-05	
4.460830205530115	0.00047171415167670465	0.0004884036858000484	1.6739030270258183e-05	
4.5299508417442365	0.00045038994690453236	0.0004682900380625551	1.793388377357367e-05	
4.600142503334918	0.00043139557761228927	0.0004506606737138696	1.9287339721219218e-05	
4.671421785857698	0.000414086358888842	0.0004349108673655776	2.083811739684152e-05	
4.743805542016518	0.000397994802839676	0.00042062612537852886	2.263852451125791e-05	
4.817310885648243	0.0003827537517015429	0.00040751214481730405	2.476112533245119e-05	
4.891955195768907	0.00036804416879609574	0.0003953536225159526	2.7309747520242292e-05	
4.967756120682691	0.0003535509128359569	0.0003839889377098554	3.0438547363921392e-05	
5.044731582154526	0.0003389120814449664	0.00037329399818192646	3.4386997783418265e-05	
5.122899779647386	0.00032364075280865324	0.00036317159629756327	3.954885280461657e-05	
5.202279194625215	0.0003069729842967753	0.0003535441960274543	4.6621044872016665e-05	
5.282888594922542	0.0002875149941152772	0.00034434892225785544	5.696639009131359e-05	
5.364747039181794	0.0002622650400417443	0.0003355340016652703	7.365916079891695e-05	
5.447873881359371	0.0002232553979831567	0.0003270561828055546	0.00010537705940063135	
5.532288775301544	0.00014655941351006884	0.0003188788303021051	0.0001890225334736753	
5.618011679391243	0.0005925710759962695	0.0003109704912742382	0.0006134650060505811	
5.705062861266868	0.0005055957709204421	0.00030330379745626963	0.0002101611693622317	
5.793462902614208	0.0003911852494594695	0.0002958546086390628	9.654707404489806e-05	
5.883232704032601	0.0003441691400986005	0.0002886013307880093	5.607542521409265e-05	
5.974393489976511	0.00031145798358905066	0.0002815243606473745	3.0811121361742074e-05	
6.06696681377367	0.00027419330955395316	0.0002746056210014521	3.727080880996535e-05	
6.160974562720967	0.0003305112367897378	0.0002678281589883777	6.466112044675306e-05	
6.25643896325932	0.0003003783611008769	0.00026117578516434217	3.933171267308841e-05	
6.353382586228693	0.00028387260847163853	0.0002546327341214003	2.9265802956436298e-05	
6.451828352204593	0.00027128512214002137	0.0002481833287614102	2.3108128722754078e-05	
6.551799536917215	0.00026043539261923275	0.00024181162994855638	1.8624900581514334e-05	
6.653319776754563	0.00025053622819436183	0.00023550105108394	1.5035191128743152e-05	
6.756413074350862	0.00024119740578091537	0.0002292339127678033	1.1963783918207617e-05	
6.861103804261538	0.00023217593033531746	0.00022299090535821193	9.185984762328298e-06	
6.9674167187261515	0.00022328654903768546	0.00021675041554370295	6.537557564320427e-06	
7.075376953520617	0.0002143564186939156	0.0002104876547291034	3.8698480659710275e-06	
7.1850100339000935	0.00020518859283380424	0.00020417349820071998	1.0152513119708676e-06	
7.2963418806339915	0.00019551275232912254	0.0001977728979851908	2.27195450352981e-06	
7.40939881613446	0.00018488844199556967	0.00019124265720072914	6.38669596786368e-06	
7.5242075706798515	0.00017246163153842033	0.000184528227968496	1.2160620412521588e-05	
7.640795288734611	0.00015619266866535885	0.00017755897803972887	2.1687277410573602e-05	
7.759189535367103	0.00012963904914599042	0.00017024098385576408	4.2412565322270055e-05	
7.879418302766868	0.00010065406820092084	0.00016244568772074788	0.0001268255634440444	
8.001510016862884	0.0002595296561245416	0.00015399135652191564	0.00011384857202624268	
8.125493544044346	0.0001982023516183389	0.00014461141168268786	5.674958905688257e-05	
8.251398197985628	0.00017104349125812138	0.00013389747310500502	3.721523093664974e-05	
8.379253746576957	0.00014792056457752056	0.00012119056129969048	2.673065763166991e-05	
8.509090418962503	0.00012629733756230213	0.00010535880597444231	2.0982090746259296e-05	
8.640938912687513	0.0001012206686816856	8.431916518487278e-05	1.7101085368483246e-05	
8.774830400956196	6.761033125941149e-05	5.42443599311583e-05	1.426884266607814e-05	
8.910796540002062	2.712489174269026e-05	2.8681425504713643e-05	1.2122281982909868e-05	
9.048869476572474	0.00013986932948006572	0.00015041863210609848	1.0568715531798777e-05	
9.189081855529167	0.0008256959757169456	0.0008217990709656092	5.124407960485172e-06	
9.331466827566528	0.0006503051753907277	0.0006505858900400112	8.022560929479444e-07	
9.476058057049498	0.0003779918443308297	0.0003810920135110066	4.247978994510028e-06	
9.622889729972897	0.00029654835264754473	0.00029620557423622255	3.1912081764291006e-06	
9.771996562044086	0.00025017155211769725	0.0002540490566968303	4.359352708039105e-06	
9.923413806890872	0.00021952101034425678	0.000228080902994707	8.922757152521785e-06	
10.0771772643966	0.00019332598875540846	0.00020994596894237985	1.737619733729958e-05	
10.233323289164382	0.00017106916155184922	0.00019619670551656497	4.502665488764348e-05	
10.391888799112495	0.00018030815021704313	0.00018515435617562676	1.1201573562793016e-05	
10.552911284202958	0.00014498563901714837	0.00017590405178768262	3.3952262290777994e-05	
10.716428815305356	0.0001126204305045474	0.00016790466127138796	0.0001241784740039026	
10.882480053198018	0.0002718172190019803	0.00016081547059697	0.00011810629909976958	
11.051104257708666	0.0002085811149136102	0.00015441108417042453	5.468207314985106e-05	
11.222341296996655	0.00018554279990087754	0.0001485362751237553	3.711991385412094e-05	
11.39623165697915	0.0001719224695355204	0.0001430804997582775	2.8879511538981847e-05	
11.572816450903245	0.00016196200982530694	0.00013796276303028348	2.4014084057380042e-05	
11.752137429066462	0.00015386664700213232	0.0001331222420133429	2.0750667337417168e-05	
11.93423698868786	0.00014688543253964017	0.0001285122640650119	1.837576385113702e-05	
12.119158183932093	0.00014064131684517615	0.00012409631801789224	1.654595047424953e-05	
12.306944736088793	0.00013491976516873922	0.00011984533995977184	1.5074671837579504e-05	
12.497641043909683	0.00012958677895743689	0.00011573582207824984	1.3850971589843947e-05	
12.691292194105861	0.00012455175667321406	0.00011174846698165304	1.2803321572277364e-05	
12.887943972007742	0.00011974720794151246	0.00010786721193476938	1.188016358381941e-05	
13.08764287239018	0.0001151087596199028	0.00010407850914163181	1.1030507539587031e-05	
13.290436110465315	0.00011054940903671493	0.00010037078653599495	1.0179467861696544e-05	
13.496371633045765	0.00010668162419316786	9.673403793682534e-05	9.9478171837002e-06	
13.705498129880782	0.00010239046694064708	9.315950729801259e-05	9.232169294012723e-06	
13.917865045168076	9.825272368134942e-05	8.963944231362678e-05	8.614992212763351e-06	
14.133522589243995	9.420276490587076e-05	8.616689975563801e-05	8.037972646650165e-06	
14.35252175045488	9.021405585029142e-05	8.273558980780776e-05	7.480916650292722e-06	
14.574914307212275	8.626753185096528e-05	7.933975006623583e-05	6.930518466708383e-06	
14.800752840235097	8.234546965572044e-05	7.597404228479776e-05	6.3743687389371846e-06	
15.030090744981337	7.84288842311273e-05	7.263346666692798e-05	5.798434088383739e-06	
15.262982244272472	7.449678817961673e-05	6.931328975279681e-05	5.186291379875077e-06	
15.499482401113475	7.052167554515164e-05	6.60089828639698e-05	4.515173651647024e-06	
15.739647131711472	6.645888085175656e-05	6.271616874279894e-05	3.7443280246243013e-06	
15.98353321869612	6.22490052227552e-05	5.943057452862367e-05	2.818751022673856e-06	
16.23119832454485	5.778441816070849e-05	5.614798959569575e-05	1.638241093851689e-06	
16.482701005216104	5.285650150983254e-05	5.286422707475714e-05	3.089751070980146e-07	
16.738100723993853	4.699041073285581e-05	4.957508812082996e-05	2.7171550442128026e-06	
16.997457865546615	3.883683848901283e-05	4.627632820208578e-05	7.845698592417398e-06	
17.26083375020432	2.4474507273579906e-05	4.2963624902505076e-05	2.3067850673261238e-05	
17.528290648456405	0.00010400069419405423	3.963254700679111e-05	8.054001370270938e-05	
17.799891795674554	6.491298687189538e-05	3.62785250676703e-05	2.8929012370755093e-05	
18.075701407063548	5.108610225592946e-05	3.289682445123874e-05	1.821221216243466e-05	
18.35578469284383	4.3713061690163286e-05	2.9482523500009895e-05	1.4234801798197521e-05	
18.64020787366921	3.797695282299326e-05	2.603050317896692e-05	1.1947804785360279e-05	
18.929038196283646	3.2956446092386643e-05	2.253546383868148e-05	1.0427153385177166e-05	
19.222343949420477	2.8310702197937348e-05	1.899201049231629e-05	9.330727531814966e-06	
19.52019447994806	2.3834128752637786e-05	1.5394930679019947e-05	8.45848785297458e-06	
19.822660209265607	1.940803918582639e-05	1.1740112690150569e-05	7.697546404335668e-06	
20.12981264995304	1.4930843715651405e-05	8.028263429641185e-06	6.9505736987660186e-06	
20.441724422678867	1.0247983844040272e-05	4.289053620529727e-06	6.056832431062615e-06	
20.75846927337004	5.0102629613484184e-06	1.2103407211576562e-06	4.504935044551595e-06	
21.08012209064783	1.0011619078732942e-05	3.973739745991646e-06	1.0799700806075395e-05	
21.406758923533914	2.0494435472248914e-06	7.992539083416155e-06	8.7453960572682e-06	
21.738456999430788	4.546773572931042e-06	1.2193543925931424e-05	7.816599068446496e-06	
22.075294742380795	9.59357505815824e-06	1.6542657289999865e-05	6.964969904039587e-06	
22.417351791608088	1.4602880844338972e-05	2.1044814070320517e-05	6.444236632005931e-06	
22.764709020347887	1.9661179143152546e-05	2.5712881862910807e-05	6.051751629890531e-06	
23.1174485549675	2.48425594285502e-05	3.0563428738467877e-05	5.7212569343356195e-06	
23.47565379438362	3.019265652051889e-05	3.561592204948556e-05	5.4248028046414095e-06	
23.839409429780538	3.574934437603063e-05	4.089273837062935e-05	5.146373148111712e-06	
24.20880146463373	4.154999224664671e-05	4.6419475990644866e-05	4.87400715145328e-06	
24.583917235044	4.763577909070269e-05	5.2225447974174834e-05	4.5957341266969195e-06	
24.964845430386426	5.405616661348532e-05	5.834433507198285e-05	4.295639326187696e-06	
25.351676114279368	6.0876666670392886e-05	6.481501530220945e-05	3.946768220098929e-06	
25.744500745878433	6.819805745612537e-05	7.168260896391029e-05	3.4924925897858006e-06	
26.143412201500308	7.622128936004679e-05	7.899979810205296e-05	2.7815997247126694e-06	
26.548504796581717	8.557372211790862e-05	8.682850403225559e-05	1.3212398608501537e-06	
26.959874307978602	9.677875683395574e-05	9.524204008240287e-05	9.024858507769998e-06	
27.377617996610834	9.605283168475108e-05	0.00010432790488066253	8.397745287602316e-06	
27.801834630457815	0.00010806766957332621	0.00011419145281973214	6.123799990394309e-06	
28.232624507910387	0.00011968934751740999	0.0001249607865796841	5.277542540534448e-06	
28.670089481484574	0.00013201357859633333	0.00013679338529097316	4.793422708597301e-06	
29.114332981902788	0.00014545572241775635	0.00014988525257449717	4.4497943128723955e-06	
29.565460042548164	0.00016035417287002028	0.00016448381778070672	4.155522206732219e-06	
30.0235773242978	0.0001770943158345641	0.0001809065991410504	3.829459761574731e-06	
30.488793140740842	0.00019575913149332357	0.00019956904210290084	3.828041330210295e-06	
30.961217483787163	0.00021730612667421125	0.00022102764462198602	3.7666909159823317e-06	
31.440962049673153	0.00024256202312647124	0.00024605006171922065	3.5505358377250577e-06	
31.928140265370157	0.00027245680008964923	0.000275736557196975	3.3601801151402153e-06	
32.42286731540228	0.00030870312897178043	0.000311749693944145	3.151230883207492e-06	
32.925260169079685	0.00035405026621657305	0.00035680727777699135	2.846202910230406e-06	
33.435437608153904	0.0004132503232962005	0.00041596326537730085	2.8368816144543416e-06	
33.95352025490161	0.0004986268948671153	0.0005011219221355495	2.837275021011455e-06	
34.479630600643624	0.0006558136175277642	0.0006573163861651335	2.4100550733243187e-06	
35.01389303470575	0.0005731452929799903	0.0005704944847331905	2.6543134244453417e-06	
35.556433873828425	0.0006387007899493393	0.0006411008406352119	2.718644436887776e-06	
36.107381392031996	0.0009291803381320088	0.0009316610172714113	2.4882746559334473e-06	
36.666865850944866	0.0013972333549421656	0.0013994913798050718	2.28685053773275e-06	
37.23501953060145	0.0025047484965040954	0.0025065827255515085	2.0932362910295277e-06	
37.81197676071744	0.007788054323484861	0.007787167313555853	1.8153915507430688e-06	
38.397873952449665	0.004526287220295342	0.004526609922217141	1.5546422488527179e-06	
38.99284963064802	0.002053885740643779	0.002054007704435729	2.943177472070737e-06	
39.59704446660722	0.0013283275210519687	0.0013261490502994137	2.347739788417232e-06	
40.21060131132589	0.0009857318799460345	0.0009830083094487933	3.1115789035592097e-06	
40.83366522928125	0.0007850124222940559	0.0007832583207997065	1.7560382745793461e-06	
41.46638353272696	0.0006527089355577543	0.0006521986868341152	7.382380483722922e-07	
42.108905816522395	0.0005625183449648098	0.0005592268378591026	3.4152207894619403e-06	
42.76138399350171	0.0004913686810436121	0.000489461132430182	1.952433931225008e-06	
43.42397233039088	0.00043583582946316615	0.0004347359277193259	1.2730016666178869e-06	
44.096827484281306	0.0003904282221362396	0.0003900939817021699	6.824293782912838e-07	
44.78010853966855	0.0003513886790038285	0.0003521577776286265	1.1128855573233554e-06	
45.47397704606499	0.0003160587533162713	0.00031812980990764096	2.0710578536468446e-06	
46.17859705619533	0.0002785982026267682	0.00028461723550486146	6.1500307311556594e-06	
46.894135164783904	0.00026113780387490516	0.00024442729461241494	2.515525558110401e-05	
47.62076054794297	0.00019935910202200242	0.00020289961696709483	8.88326116220334e-06	
48.35864500317141	0.00037858082815646034	0.0003788581028834009	1.1102040575448478e-06	
49.10796298997312	0.00030033618493525527	0.0003005440205610101	1.933281754447791e-06	
49.86889167110482	0.0002681610183924603	0.0002679727619329511	1.8905816030101964e-06	
50.641610954463076	0.0002474684458232636	0.00024747879367465804	2.4203319321265075e-06	
51.42630353562007	0.00023228625224509385	0.00023200442737754021	1.5478220403861462e-06	
52.22315494101898	0.00021861079338643342	0.00021930837240214364	1.7435039423684805e-06	
53.03235357183818	0.00020766101112718404	0.0002084274001785416	1.9690418192506158e-06	
53.854090748535334	0.00019629701267256933	0.00019885822914676282	3.0349590277980074e-06	
54.688560756081706	0.00018457911912467267	0.00019030008134481713	6.254315398970504e-06	
55.53596088989733	0.00016748822317748518	0.0001825551677494178	1.8235436324060247e-05	
56.39649150249797	0.000201928193916165	0.0001754840809907947	3.314814715909243e-05	
57.27035605086487	0.0001818367186897276	0.0001689834084817551	1.3202312257085174e-05	
58.15776114454846	0.00017167301572877102	0.00016297344411223883	8.790958892204199e-06	
59.05891659451753	0.00016417730066893964	0.00015739093381783448	6.834871823056158e-06	
59.974035462765215	0.0001578775537760986	0.00015218452809387826	5.727854569155077e-06	
60.90333411268367	0.00015222133099032599	0.00014731178562536355	4.9497197155876645e-06	
61.847032260219336	0.0001475054516080973	0.0001427371149872812	4.79833518340093e-06	
62.80535302582078	0.0001427408491178554	0.00013843031049085816	4.329336027284774e-06	
63.778522987191536	0.00013835886909939146	0.00013436547961910377	4.009193236895723e-06	
64.76677223286032	0.000134265616620163	0.0001305202375775953	3.7592491546395825e-06	
65.77033441658139	0.00013041649219132956	0.00012687508955919782	3.5537841395634636e-06	
66.78944681257751	0.00012678156416818097	0.00012341294837667113	3.379777552060806e-06	
67.82435037163955	0.00012333788915199148	0.00012011875193318277	3.2292670771429064e-06	
68.87528977809474	0.00012006685050393335	0.00011697915578398168	3.096934122462041e-06	
69.94251350765792	0.00011695285783746426	0.00011398228315365076	2.979035131965261e-06	
71.02627388617911	0.0001139825850694479	0.00011111751958264652	2.8728376490761516e-06	
72.12682714930152	0.00011114447455996478	0.00010837534270406671	2.776291130518398e-06	
73.24443350304374	0.00010842839173488688	0.00010574718000112585	2.6878218857106903e-06	
74.37935718532088	0.00010582537271901068	0.00010322528908591969	2.606199298512081e-06	
75.53186652841877	0.00010332743320767173	0.00010080265627630908	2.5304454140953257e-06	
76.7022340224364	0.00010092741963258093	9.84729101658035e-05	2.4597720706275682e-06	
77.89073637971123	9.861889066207195e-05	9.623024757250574e-05	2.3935361336845815e-06	
79.09765460024283	9.639602113567115e-05	9.406936978006335e-05	2.331206966173798e-06	
80.32327403813038	9.425352301716455e-05	9.198542738980572e-05	2.2723423667401293e-06	
81.5678844690394	9.218657953579746e-05	8.997397241970285e-05	2.2165704909571265e-06	
82.83178015871405	9.019078973351247e-05	8.803091653464823e-05	2.163576076164505e-06	
84.11525993255103	8.826212135061265e-05	8.615249448998105e-05	2.1130898121885915e-06	
85.41862724625115	8.639687048228817e-05	8.43352320280172e-05	2.0648800450592396e-06	
86.74219025756646	8.459162679667496e-05	8.257591759450242e-05	2.0187462336367737e-06	
88.08626189915832	8.284324336712186e-05	8.087157734501989e-05	1.9745137390772493e-06	
89.45115995258467	8.114881036651589e-05	7.921945299552935e-05	1.9320296388496533e-06	
90.83720712343391	7.950563201933813e-05	7.76169821402955e-05	1.891159336279842e-06	
92.24473111762269	7.791120632072683e-05	7.606178071747303e-05	1.8517837935553287e-06	
93.67406471887617	7.636320712030745e-05	7.455162734991414e-05	1.8137972575690355e-06	
95.1255458674087	7.48594682382854e-05	7.3084449328186e-05	1.7771053784830003e-06	
96.59951773982377	7.339796933685601e-05	7.165831003579292e-05	1.7416236435837462e-06	
98.09632883025184	7.197682331468073e-05	7.027139764435221e-05	1.7072760660445357e-06	
99.61633303274554	7.059426502844859e-05	6.892201492989993e-05	1.6739940811320147e-06	
101.15988972495167	6.924864117521837e-05	6.760857008135346e-05	1.64171561227974e-06	
102.72736385307937	6.793840119368698e-05	6.632956838904038e-05	1.6103842770662737e-06	
104.31912601818526	6.666208906281563e-05	6.508360471560371e-05	1.5799487090567972e-06	
105.93555256379533	6.541833589317607e-05	6.386935666392475e-05	1.5503619760964173e-06	
107.57702566488457	6.420585322058815e-05	6.268557836728821e-05	1.5215810792911697e-06	
109.24393341823551	6.302342692360832e-05	6.153109483613126e-05	1.4935665198033267e-06	
110.93666993419627	6.1869911696593e-05	6.040479680358778e-05	1.4662819228968397e-06	
112.65563542986153	6.074422601870906e-05	5.930563601885456e-05	1.4396937105141028e-06	
114.40123632369622	5.964534756666777e-05	5.823262094332271e-05	1.413770815162736e-06	
116.17388533162597	5.8572309025301206e-05	5.7184812809563165e-05	1.3884844290960274e-06	
117.9740015646163	5.752419425557332e-05	5.616132200774681e-05	1.3638077837600943e-06	
119.802010627764	5.6500134784341644e-05	5.5161304768003155e-05	1.3397159552854732e-06	
121.65834472092367	5.549930658428448e-05	5.418396011066139e-05	1.316185692465968e-06	
123.54344274089367	5.452092711596975e-05	5.322852703933523e-05	1.2931952642144272e-06	
125.45775038518534	5.356425260715042e-05	5.229428195446987e-05	1.2707243239407307e-06	
127.40172025740017	5.262857554708621e-05	5.1380536267309516e-05	1.248753788674729e-06	
129.3758119742398	5.171322237607393e-05	5.0486634196311546e-05	1.2272657310743585e-06	
131.3804922741741	5.081755135245919e-05	4.9611950729862326e-05	1.2062432827226973e-06	
133.41623512779302	4.994095058124671e-05	4.875588974077031e-05	1.185670547343258e-06	
135.48352184986857	4.9082836190051244e-05	4.791788223945206e-05	1.1655325227492668e-06	
137.58284121315285	4.8242650639569284e-05	4.7097384754005206e-05	1.1458150305038412e-06	
139.71468956393986	4.741986115702809e-05	4.6293877826503746e-05	1.126504652403682e-06	
141.879570939417	4.6613958282197845e-05	4.550686461586748e-05	1.107588673013467e-06	
144.07799718683648	4.58244545165611e-05	4.473586959856462e-05	1.0890550275792438e-06	
146.31048808453184	4.505088306713075e-05	4.398043735922276e-05	1.0708922547316216e-06	
148.57757146481032	4.4292796677207544e-05	4.3240131463948105e-05	1.0530894534645744e-06	
150.87978333874923	4.354976653708527e-05	4.251453340980964e-05	1.0356362439370712e-06	
153.2176680229263	4.2821381268351975e-05	4.1803241644530286e-05	1.0185227316998195e-06	
155.5917782681133	4.210724597601156e-05	4.1105870650956516e-05	1.0017394749965005e-06	
158.00267538996428	4.140698136316565e-05	4.0422050091353707e-05	9.852774548289652e-07	
160.45092940172842	4.07202229034613e-05	3.975142400700389e-05	9.691280475126232e-07	
162.9371191490193	4.004662006692789e-05	3.9093650068970306e-05	9.532829994782566e-07	
165.46183244667284	3.9385835595203886e-05	3.8448398876244034e-05	9.377344041036486e-07	
168.02566621772516	3.8737544822496226e-05	3.7815353297805124e-05	9.224746803832051e-07	
170.6292266345446	3.8101435038921784e-05	3.7194207855418685e-05	9.074965532628655e-07	
173.27312926215015	3.747720489316083e-05	3.658466814424689e-05	8.927930354875878e-07	
175.9579992037507	3.6864563831604606e-05	3.598645028859538e-05	8.783574108235632e-07	
178.68447124853947	3.626323157140936e-05	3.539928043032788e-05	8.641832185324347e-07	
181.45319002177868	3.567293760507693e-05	3.482289424767885e-05	8.502642389866077e-07	
184.2648101372089	3.509342073437312e-05	3.425703650237335e-05	8.36594480326554e-07	
187.11999635182175	3.4524428631566035e-05	3.3701460613125015e-05	8.231681660705698e-07	
190.019423723029	3.396571742612631e-05	3.3155928253733675e-05	8.099797235962427e-07	
192.9637777682679	3.3417051315172504e-05	3.2620208974138364e-05	7.970237734207015e-07	
195.95375462707955	3.287820219607813e-05	3.2094079842906925e-05	7.842951192139162e-07	
198.99006122569847	3.234894931977545e-05	3.1577325109756796e-05	7.717887384850519e-07	
202.0734154441926	3.1829078963401935e-05	3.1069735886805895e-05	7.594997738882504e-07	
205.20454628619316	3.131838412103502e-05	3.0571109847348464e-05	7.474235250980211e-07	
208.38419405125447	3.081666421135391e-05	3.008125094103799e-05	7.355554412104391e-07	
211.6131105098844	3.0323724801150665e-05	2.9599969124440568e-05	7.238911136285883e-07	
214.892059081287	2.9839377343691914e-05	2.9127080105995687e-05	7.124262693960582e-07	
218.22181501385919	2.936343893100255e-05	2.866240510449006e-05	7.011567649440012e-07	
221.60316556848443	2.8895732059209466e-05	2.8205770620212565e-05	6.900785802213355e-07	
225.03691020466627	2.8436084406143577e-05	2.775700821801657e-05	6.791878131797459e-07	
228.5238607695462	2.7984328620454008e-05	2.731595432156913e-05	6.684806745875964e-07	
232.06484168985054	2.754030212153983e-05	2.6882450018115706e-05	6.579534831492183e-07	
235.66069016681035	2.710384690965235e-05	2.645634087313508e-05	6.476026609076357e-07	
239.3122563741041	2.6674809385564395e-05	2.6037476754300245e-05	6.374247289112182e-07	
243.0204036588648	2.6253040179243875e-05	2.5625711664201178e-05	6.27416303125387e-07	
246.78600874580337	2.5838393987006355e-05	2.5220903581320364e-05	6.17574090573056e-07	
250.60996194449422	2.5430729416655618e-05	2.4822914308785818e-05	6.078948856878982e-07	
254.4931673598731	2.5029908840154028e-05	2.4431609330457175e-05	5.983755668664325e-07	
258.43654310599635	2.4635798253393504e-05	2.4046857673929114e-05	5.890130932054311e-07	
262.4410215231124	2.424826714266615e-05	2.3668531780062806e-05	5.798045014128338e-07	
266.507549398097	2.3867188357458788e-05	2.3296507378681057e-05	5.70746902880525e-07	
270.63708818830384	2.349243798921971e-05	2.293066337008558e-05	5.618374809088986e-07	
274.8306142488838	2.3123895255767816e-05	2.257088171207622e-05	5.530734880733193e-07	
279.08911906362675	2.276144239103519e-05	2.2217047312171878e-05	5.44452243723714e-07	
283.4136094793798	2.2404964539852967e-05	2.1869047924751326e-05	5.35971131608936e-07	
287.80510794409827	2.2054349657508367e-05	2.1526774052849205e-05	5.27627597618254e-07	
292.26465274858515	2.1709488413817265e-05	2.1190118854358916e-05	5.194191476327208e-07	
296.7932982719762	2.137027410147224e-05	2.0858978052408505e-05	5.113433454800339e-07	
301.3921152310292	2.1036602548440223e-05	2.0533249849690126e-05	5.033978109864437e-07	
306.0621909332746	2.0708372034197827e-05	2.0212834846536627e-05	4.955802181201535e-07	
310.80462953409153	2.038548320960407e-05	1.989763596255035e-05	4.878882932208138e-07	
315.6205522977641	2.006783902022321e-05	1.9587558361601777e-05	4.803198133100306e-07	
320.5110978625849	1.975534463292028e-05	1.928250938002513e-05	4.728726044784873e-07	
325.47742251006514	1.944790736556262e-05	1.8982398457848675e-05	4.6554454034500867e-07	
330.52070043831674	1.9145436619670446e-05	1.8687137072906525e-05	4.58333540583872e-07	
335.6421240396705	1.8847843815868112e-05	1.8396638677687707e-05	4.5123756951622527e-07	
340.8429041825955	1.855504233199645e-05	1.8110818638785952e-05	4.4425463476235744e-07	
346.1242704979875	1.826694744375424e-05	1.7829594178821892e-05	4.373827859513893e-07	
351.4874716698928	1.7983476267744393e-05	1.7552884320716105e-05	4.3062011348523697e-07	
356.9337757307372	1.770454770680726e-05	1.7280609834198375e-05	4.2396474735407693e-07	
362.46447036112943	1.7430082397529986e-05	1.7012693184444834e-05	4.1741485600037763e-07	
368.08086319431027	1.7160002659827147e-05	1.6749058482740543e-05	4.10968645229271e-07	
373.7842821253185	1.6894232448493174e-05	1.6489631439070682e-05	4.046243571624665e-07	
379.57607562494815	1.6632697306632984e-05	1.623433931654874e-05	3.9838026923379673e-07	
385.45761305857025	1.6375324320881896e-05	1.5983110887595034e-05	3.92234693224088e-07	
391.43028500989345	1.6122042078330938e-05	1.57358763917836e-05	3.861859743333817e-07	
397.49550360974456	1.587278062507789e-05	1.54925674952795e-05	3.802324902887974e-07	
403.6547028699399	1.5627471426328816e-05	1.5253117251793355e-05	3.7437265048600296e-07	
409.9093390223323	1.5386047327978774e-05	1.5017460064983098e-05	3.686048951629015e-07	
416.26089086311043	1.5148442519603944e-05	1.4785531652236968e-05	3.629276946037749e-07	
422.71086010243414	1.4914592498801264e-05	1.4557269009775095e-05	3.5733954837262445e-07	
429.2607717194863	1.4684434036814535e-05	1.4332610379010294e-05	3.5183898457397957e-07	
435.91217432302693	1.445790514538965e-05	1.4111495214111655e-05	3.4642455914032384e-07	
442.6666405175339	1.4234945044803933e-05	1.3893864150717433e-05	3.4109485514447563e-07	
449.52576727501685	1.4015494133017895e-05	1.3679658975746575e-05	3.3584848213602484e-07	
456.4911763125926	1.3799493955899952e-05	1.3468822598260539e-05	3.306840755005953e-07	
463.56451447591087	1.3586887178477406e-05	1.3261299021329674e-05	3.256002958409916e-07	
470.74745412852144	1.3377617557169135e-05	1.3057033314860718e-05	3.205958283791469e-07	
478.04169354727435	1.3171629912957732e-05	1.2855971589343964e-05	3.156693823779792e-07	
485.4489573238469	1.2968870105460915e-05	1.265806097048088e-05	3.108196905822457e-07	
492.97099677249224	1.276928500786417e-05	1.2463249574654784e-05	3.0604550867770267e-07	
500.60959034410683	1.2572822482677982e-05	1.2271486485208988e-05	3.013456147675478e-07	
508.36654404671106	1.2379431358285452e-05	1.2082721729498763e-05	2.9671880886555045e-07	
516.2436918724502	1.2189061406247149e-05	1.1896906256684669e-05	2.921639124051632e-07	
524.242896231207	1.2001663319332047e-05	1.1713991916236893e-05	2.8767976776385325e-07	
532.3660483909357	1.1817188690244734e-05	1.1533931437121295e-05	2.8326523780210383e-07	
540.6150689248177	1.1635589991020434e-05	1.1356678407639396e-05	2.789192054163738e-07	
548.9919081653474	1.1456820553060939e-05	1.1182187255895891e-05	2.7464057310558455e-07	
557.4985466654523	1.1280834547785587e-05	1.101041323086844e-05	2.704282625504274e-07	
566.1369956667598	1.1107586967872833e-05	1.0841312384055714e-05	2.6628121420512987e-07	
574.909297575119	1.0937033609068906e-05	1.0674841551680797e-05	2.621983869010261e-07	
583.8175264434902	1.076913105254138e-05	1.0510958337428156e-05	2.581787574615582e-07	
592.8637884623186	1.060383664775627e-05	1.034962109569318e-05	2.5422132032831546e-07	
602.0502224575035	1.04411084958584e-05	1.019078891532462e-05	2.503250871975079e-07	
611.379000396087	1.0280905433535674e-05	1.0034421603840827e-05	2.464890866666329e-07	
620.8523278997751	1.012318701734877e-05	9.880479672101684e-06	2.4271236389091156e-07	
630.4724447664181	9.967913508508533e-06	9.728924319419042e-06	2.389939802490156e-07	
640.2416254995708	9.815045858084342e-06	9.579717419089016e-06	2.3533301301793981e-07	
650.1621798462554	9.66454569262729e-06	9.432821504330559e-06	2.3172855505648378e-07	
660.2364533430635	9.516375300192648e-06	9.288199754614989e-06	2.2817971449711235e-07	
670.4668278707137	9.370497616747264e-06	9.145815982372337e-06	2.2468561444598003e-07	
680.8557222172046	9.226876212947458e-06	9.005634620060598e-06	2.2124539269060654e-07	
691.4055926496942	9.085475281274283e-06	8.867620707584776e-06	2.1785820141516013e-07	
702.1189334952396	8.946259623513101e-06	8.731739880053114e-06	2.1452320692292273e-07	
712.9982777305363	8.809194638565329e-06	8.597958355858516e-06	2.112395893657664e-07	
724.0461975807946	8.67424631058052e-06	8.466242925073598e-06	2.0800654248039344e-07	
735.2653051278958	8.541381197397541e-06	8.336560938148406e-06	2.0482327333102105e-07	
746.6582529279726	8.410566419284107e-06	8.208880294900162e-06	2.0168900205845079e-07	
758.2277346385576	8.281769647964336e-06	8.083169433785036e-06	1.9860296163515344e-07	
769.9764856554507	8.154959095924454e-06	7.959397321442209e-06	1.9556439762625003e-07	
781.9072837594538	8.030103505987221e-06	7.837533442500982e-06	1.9257256795621015e-07	
794.0229497731273	7.907172141145955e-06	7.717547789642046e-06	1.8962674268099215e-07	
806.3263482277227	7.786134774649526e-06	7.599410853904411e-06	1.8672620376554996e-07	
818.82038804045	7.66696168032999e-06	7.483093615229834e-06	1.8387024486648744e-07	
831.5080232022387	7.549623623164828e-06	7.368567533236911e-06	1.8105817111969088e-07	
844.3922534761538	7.434091850066235e-06	7.255804538217411e-06	1.7828929893278935e-07	
857.4761251066391	7.3203380808899615e-06	7.144777022347496e-06	1.7556295578229932e-07	
870.7627315397452	7.208334499656868e-06	7.035457831107106e-06	1.7287848001535897e-07	
884.2552141545192	7.098053745980201e-06	6.9278202549007755e-06	1.7023522065574516e-07	
897.9567630057271	6.989468906692322e-06	6.821838020873542e-06	1.676325372142936e-07	
911.8706175780853	6.8825535076644634e-06	6.71748528491585e-06	1.650697995033595e-07	
926.0000675521785	6.777281505813656e-06	6.614736623851588e-06	1.6254638745534295e-07	
940.3484535822448	6.673627281291036e-06	6.513567027803611e-06	1.6006169094511164e-07	
954.9191680860141	6.571565629845961e-06	6.413951892731342e-06	1.576151096161813e-07	
969.715656046784	6.4710717553606996e-06	6.315867013135244e-06	1.55206052710618e-07	
984.7414158279239	6.372121262550543e-06	6.219288574923177e-06	1.5283393890247384e-07	
1000.0	6.27469014982442e-06	6.124193148433812e-06	1.504981961347116e-07	


==> data/fig_iss_quadvf_bode_16.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001697546780933347	6.494577785905757e-07	
0.10154950161807173	0.0001727846641511856	0.00017246863844167851	6.515589500522685e-07	
0.10312301278878754	0.00017554877368051514	0.00017522865312855938	6.537124471681065e-07	
0.10472090554055413	0.00017835991065214075	0.000178035632148748	6.559195038649694e-07	
0.10634355766636439	0.00018121901004083087	0.00018089050948735504	6.581813781223397e-07	
0.10799135281311975	0.00018412703171742393	0.00018379424401008035	6.604993522148637e-07	
0.1096646805723366	0.00018708496138198909	0.00018674782039612416	6.628747329476023e-07	
0.11136393657225817	0.0001900938115420566	0.00018975225011615945	6.653088518876913e-07	
0.11308952257139368	0.0001931546225384728	0.00019280857245792898	6.678030655883614e-07	
0.11484184655350702	0.00019626846362160818	0.0001959178556021882	6.703587558086939e-07	
0.11662132282407707	0.00019943643408081553	0.0001990811977518938	6.729773297275915e-07	
0.11842837210825283	0.00020265966443023005	0.00020229972831773286	6.756602201503717e-07	
0.12026342165032622	0.00020593931765420574	0.00020557460916327942	6.784088857119335e-07	
0.12212690531474645	0.00020927659051590063	0.0002089070359133004	6.812248110714389e-07	
0.12401926368869937	0.00021267271493276106	0.0002122982393289499	6.841095071046308e-07	
0.12594094418627644	0.000216128959422904	0.0002157494867538626	6.870645110875867e-07	
0.12789240115425762	0.00021964663062667495	0.0002192620836354151	6.900913868765483e-07	
0.12987409597953362	0.00022322707490794735	0.0002228373751257248	6.931917250822822e-07	
0.13188649719819254	0.0002268716800400495	0.0002264767477672715	6.963671432391718e-07	
0.13393008060629666	0.0002305818769815431	0.0002301816312683643	6.996192859710331e-07	
0.13600532937237603	0.0002343591417474478	0.00023395350037405408	7.029498251493612e-07	
0.13811273415166478	0.00023820499738190403	0.0002377938768384742	7.063604600509401e-07	
0.14025279320210793	0.00024212101603869339	0.00024170433150503696	7.098529175099495e-07	
0.1424260125021654	0.0002461088211765037	0.00024568648650136866	7.134289520674659e-07	
0.1446329058704415	0.0002501700898763241	0.0002497420175563729	7.170903461168039e-07	
0.14687399508716817	0.00025430655528890794	0.00025387265644735056	7.208389100496579e-07	
0.14914981001757044	0.000258520009220819	0.00025808019358570486	7.246764823975231e-07	
0.15146088873714358	0.00026281230486822443	0.0002623664807503858	7.286049299732368e-07	
0.1538077776588715	0.000267185359708297	0.00026673343397893754	7.326261480132846e-07	
0.15619103166241588	0.0002716411585588216	0.0002711830366267495	7.367420603179623e-07	
0.15861121422530794	0.0002761817568174509	0.00027571734260594804	7.409546193951417e-07	
0.16106889755617235	0.00028080928389291734	0.0002803384798162422	7.452658066047284e-07	
0.16356466273001555	0.00028552594684149606	0.00028504865378101683	7.496776323052845e-07	
0.1660990998256107	0.00029033403422306595	0.0002898501515030192	7.541921360045057e-07	
0.16867280806501112	0.00029523592019226774	0.0002947453455551384	7.588113865146265e-07	
0.1712863959552255	0.00030023406884151417	0.00029973669842303305	7.63537482113307e-07	
0.17394048143208848	0.0003053310388139851	0.0003048267671177434	7.683725507086312e-07	
0.17663569200636045	0.0003105294882062412	0.0003100182080779148	7.733187500148138e-07	
0.17937266491209122	0.000315832179781733	0.00031531378238291947	7.783782677319944e-07	
0.18215204725728248	0.00032124198651828	0.00032071636129994176	7.835533217384769e-07	
0.18497449617688488	0.0003267618975145803	0.0003262289321900945	7.888461602918777e-07	
0.18784067898816573	0.0003323950242829551	0.000331854604800771	7.942590622400725e-07	
0.1907512733484843	0.000338144607457942	0.00033759661797384247	7.997943372469241e-07	
0.19370696741551147	0.00034401402395293725	0.00034345834680190695	8.054543260292372e-07	
0.1967084600099325	0.0003500067945999911	0.00034944331026769306	8.112414006083394e-07	
0.19975646078067044	0.00035612659231101784	0.0003555551794048821	8.171579645758495e-07	
0.20285169037266976	0.00036237725080219595	0.00036179778602212013	8.232064533775285e-07	
0.2059948805972802	0.00036876277392718467	0.00036817513203585853	8.293893346101223e-07	
0.20918677460527996	0.00037528734566907293	0.00037469139946192347	8.357091083418487e-07	
0.21242812706258082	0.0003819553408456891	0.0003813509611204662	8.421683074438452e-07	
0.215719704328655	0.0003887713365881551	0.00038815839211415657	8.487694979480039e-07	
0.21906228463772706	0.0003957401246583699	0.0003951184821453286	8.555152794178441e-07	
0.22245665828277353	0.00040286672467757537	0.0004022362487442147	8.624082853448267e-07	
0.22590362780237347	0.0004101563983453271	0.00040951695148760546	8.694511835640748e-07	
0.22940400817045398	0.0004176146647361966	0.0004169661072952626	8.766466766887885e-07	
0.23295862698897662	0.0004252473167704454	0.00042458950690032565	8.839975025682258e-07	
0.2365683246836085	0.0004330604389648584	0.00043239323259990835	8.915064347644418e-07	
0.2402339547024262	0.000441060426581069	0.0004403836774032121	8.991762830546491e-07	
0.243956383717698	0.0004492540063011426	0.00044856756570694383	9.070098939481165e-07	
0.24773649183079302	0.00045764825857417813	0.0004569519756417893	9.150101512257637e-07	
0.2515751727802653	0.0004662506417933637	0.00046554436324938747	9.231799765009449e-07	
0.2554733341531623	0.00047506901848055286	0.00047435258866688844	9.315223297923608e-07	
0.2594318975996074	0.00048411168367532074	0.0004833849445160472	9.400402101194275e-07	
0.26345179905070754	0.0004933873957478425	0.000492650186716218	9.487366561071783e-07	
0.2675339889398373	0.0005029054098802919	0.0005021575679659517	9.576147466047526e-07	
0.27167943242735193	0.0005126755144901122	0.0005119168741665579	9.666776013127476e-07	
0.2758891096287819	0.0005227080709010217	0.0005219384640935121	9.75928381416802e-07	
0.28016401584656353	0.0005330140566045367	0.0005322333126585037	9.853702902200267e-07	
0.2845051618053608	0.000543605112496829	0.0005428130581469574	9.950065737748368e-07	
0.28891357389103245	0.0005544935945236229	0.0005536900538637557	1.0048405215026999e-06	
0.2933902943933029	0.000565692630220581	0.0005648774246746332	1.014875466797612e-06	
0.29793638175219256	0.0005772161806992727	0.0005763891289933545	1.025114787611337e-06	
0.30255291080826724	0.00058907910870066	0.0005882400268366571	1.035561906994543e-06	
0.30724097305676445	0.0006012972534206605	0.0006004459546515318	1.04622029360314e-06	
0.31200167690565833	0.000613887512907474	0.0006130238077145765	1.0570934621446826e-06	
0.3168361479377224	0.0006268679349402303	0.0006259916310130253	1.0681849737526117e-06	
0.3217455291766536	0.0006402578174256677	0.0006393687196442075	1.0794984362727633e-06	
0.32673098135731937	0.0006540778194970591	0.0006531757299177125	1.091037504443857e-06	
0.33179368320019265	0.0006683500846711393	0.0006674348025160872	1.1028058799428056e-06	
0.33693483169003946	0.0006830983776188622	0.0006821696992699584	1.1148073112781424e-06	
0.3421556423589239	0.0006983482363396444	0.0006974059553373446	1.1270455934880264e-06	
0.3474573495735992	0.0007141271418030046	0.0007131710488511536	1.1395245676178819e-06	
0.35284120682735126	0.0007304647074438646	0.0007294945904212651	1.1522481199254764e-06	
0.3583084870363649	0.0007473928912780078	0.0007464085352578264	1.1652201807746265e-06	
0.3638604828406817	0.0007649462338539022	0.0007639474211321474	1.178444723141157e-06	
0.3694985069098218	0.0007831621257908659	0.0007821486359253515	1.1919257606837411e-06	
0.37522389225314035	0.0008020811092890041	0.0008010527191504503	1.2056673452825695e-06	
0.3810379925349945	0.0008217472187556886	0.0008207037025928851	1.2196735639547447e-06	
0.3869421823947922	0.0008422083666038154	0.0008411494961250869	1.2339485350335132e-06	
0.39293785777200174	0.000863516781373009	0.0008624423258466029	1.2484964034769515e-06	
0.39902643623619527	0.0008857295066491422	0.000884639233025622	1.2633213351405668e-06	
0.4052093573222091	0.0009089089708642655	0.0009078026439245182	1.2784275098351055e-06	
0.41148808287049476	0.0009331236400166404	0.0009320010225497838	1.2938191129187602e-06	
0.41786409737274555	0.0009584487677466579	0.0009573096207628992	1.3095003251695655e-06	
0.4243389083228771	0.0009849672601505038	0.000983811343134964	1.325475310590683e-06	
0.43091404657344795	0.0010127706763538374	0.0010115977475685098	1.3417482017579247e-06	
0.4375910666976019	0.0010419603903888584	0.001040770207231294	1.3583230822047677e-06	
0.4443715473566186	0.0010726489455634956	0.0010714412649925418	1.3752039652621424e-06	
0.45125709167315986	0.0011049616396003271	0.001103736218641382	1.3923947686209432e-06	
0.4582493276102989	0.0011390383877773766	0.0011377949841223133	1.4098992836987582e-06	
0.4653499083564233	0.0011750359226852165	0.0011737742954054302	1.4277211387176306e-06	
0.4725605127161014	0.001213130403778721	0.0012118503141739366	1.4458637540981821e-06	
0.4798828455070056	0.0012535205286672473	0.0012522217412780192	1.4643302884217297e-06	
0.4873186379629853	0.0012964312624453246	0.0012951135462638704	1.483123572790843e-06	
0.49486964814338685	0.0013421183332324232	0.0013407814631550604	1.5022460308136974e-06	
0.5025376613487146	0.0013908736841277268	0.0013895174427033235	1.5216995806862072e-06	
0.5103244905427329	0.0014430321277332334	0.0014416563072766164	1.5414855148393022e-06	
0.5182319767811088	0.0014989795245651844	0.0014975839297235657	1.5616043512759413e-06	
0.5262619896466971	0.0015591629086860457	0.0015577473595718636	1.5820556489869053e-06	
0.5344164276915693	0.0016241031238394114	0.0016226674598770838	1.6028377773329624e-06	
0.5426972188858914	0.0016944107276093542	0.0016929548122895698	1.6239476260956025e-06	
0.5511063210737586	0.001770806194104523	0.0017693299209031806	1.6453802382444442e-06	
0.559645722436092	0.0018541458345202038	0.0018526491343272904	1.667128341228998e-06	
0.5683174419607084	0.0019454554170076303	0.001943938267535893	1.6891817435465544e-06	
0.5771235299196736	0.0020459742927716215	0.002044436730593229	1.7115265506644054e-06	
0.5860660683540517	0.0021572140689021186	0.0021556562050215732	1.7341441357500292e-06	
0.595147171566167	0.0022810377472719016	0.0022794597875293453	1.7570097737307883e-06	
0.604368986619493	0.0024197681709622514	0.0024181704431455488	1.7800908076313226e-06	
0.6137336938462858	0.0025763392709970447	0.0025747222614415748	1.8033441635172934e-06	
0.6232435073630855	0.0027545112031236154	0.0027528756071961385	1.8267128578673655e-06	
0.6329006755942035	0.0029591832373654756	0.00295753002996197	1.8501208906033073e-06	
0.6427074818033226	0.003196860444935177	0.0031951909818961318	1.873467521353102e-06	
0.6526662446333333	0.0034763702104425804	0.0034746863790528545	1.896615706319496e-06	
0.6627793186545348	0.003809999794928154	0.0038083042428099702	1.9193786433351078e-06	
0.6730490949213316	0.0042153747509317595	0.004213671249359849	1.9414980779907944e-06	
0.6834780015375548	0.004718709135520043	0.004717003182771332	1.962612969892039e-06	
0.6940685042305437	0.005360756907417575	0.005359056789136072	1.9822159970242143e-06	
0.7048231069341222	0.006208500396235852	0.006206819186271236	1.9996056577056174e-06	
0.7157443523806098	0.007380247733066346	0.007378607432501123	2.013899810874667e-06	
0.7268348227020044	0.009106259709070155	0.0091047009365563	2.024501921901256e-06	
0.7380971400404808	0.01190129537461891	0.011899904427300989	2.0345128079140012e-06	
0.7495339671683494	0.017193244711326154	0.01719225291323437	2.0777370372407776e-06	
0.7611480081176202	0.03082564686567289	0.030826025174805035	2.5415572102313365e-06	
0.7729420088193235	0.10102107970750837	0.10102974901399697	9.255049596499881e-06	
0.784918757752735	0.042493060788188784	0.04249509256975806	2.768642850280931e-06	
0.7970810866046624	0.020164567039759117	0.020167290546549813	2.8344226420314098e-06	
0.8094318709389453	0.013063183552754942	0.013065915022886296	2.747132451008621e-06	
0.8219740308763326	0.009618965614840217	0.009621676802250793	2.7114805177141565e-06	
0.8347105317848907	0.007589169548000094	0.0075918721080554365	2.7049424236033187e-06	
0.847644384981113	0.006251052626794043	0.006253758665395266	2.7147237694874884e-06	
0.8607786484418896	0.005302087457779245	0.005304806334909158	2.7345314533097056e-06	
0.8741164275275125	0.0045935570901604736	0.004596295888915565	2.761060817025286e-06	
0.8876608757158821	0.004043886667738732	0.004046650872953429	2.792449344176658e-06	
0.9014151953480897	0.003604612144558273	0.0036074061451811753	2.8275847610922765e-06	
0.9153826383855528	0.0032451336694588454	0.003247961098328165	2.8657728669907204e-06	
0.9295665071788846	0.0029451801307070133	0.002948044092606326	2.9065666231259703e-06	
0.9439701552486742	0.002690789926750863	0.002693693153749793	2.9496727428041493e-06	
0.9585969880783669	0.002472032352404344	0.0024749773119957935	2.9948979584632422e-06	
0.9734504639194281	0.0022816495338461276	0.0022846385060459663	3.04211675366305e-06	
0.9885340946089864	0.0021142124656571212	0.0021172475993389123	3.091251276900153e-06	
1.0038514464001433	0.001965577587540084	0.001968660942628608	3.142258464729185e-06	
1.01940614080515	0.0018325260274634411	0.0018356596073384915	3.1951215928572593e-06	
1.0352018554516484	0.0017125176574517896	0.0017157034344780363	3.249844640016752e-06	
1.051242324952181	0.0016035194537826483	0.0016067593899579064	3.3064484954913685e-06	
1.0675313417871697	0.0015038831959453178	0.0015071792600543027	3.364968412433193e-06	
1.0840727572015847	0.0014122566789496122	0.0014156108612056336	3.425452329309322e-06	
1.1008704821154982	0.0013275181529499146	0.0013309324778307894	3.4879598165912203e-06	
1.117928488048752	0.0012487271523091896	0.0012522036901004055	3.5525614905423306e-06	
1.1352508080599522	0.001175087074592386	0.001178627952010803	3.6193387908834034e-06	
1.1528415377000134	0.00110591630188751	0.0011095237120525635	3.6883840556805067e-06	
1.1707048359804781	0.0010406256075657719	0.0010443018194976352	3.7598008521208607e-06	
1.1888449263568397	0.0009787002336175017	0.0009824476013606906	3.833704540000337e-06	
1.2072660977271032	0.0009196854636680787	0.0009235064350523243	3.910223058563338e-06	
1.225972705445816	0.0008631748218945677	0.0008670719468374292	3.989497938438027e-06	
1.2449691723538168	0.0008088002414071968	0.000812776179513465	4.071685550222017e-06	
1.2642599898239333	0.0007562236952224855	0.0007602812222094447	4.156958610449842e-06	
1.2838497188228888	0.0007051298870933379	0.0007092718992094669	4.245507975274892e-06	
1.3037429909896587	0.0006552196702545609	0.0006594491852556187	4.337544763070945e-06	
1.3239445097305402	0.0006062039075199521	0.000610524059719137	4.433302861328905e-06	
1.3444590513311867	0.0005577975113834274	0.0005622115364046035	4.533041897696355e-06	
1.3652914660858761	0.0005097134117160871	0.0005142246130437192	4.637050830135768e-06	
1.386446679444272	0.00046165619562603394	0.00046626787828597186	4.745652815986171e-06	
1.4079296931759626	0.00041331517565331035	0.00041803050163211866	4.85919855765245e-06	
1.4297455865530366	0.00036435657802903087	0.0003691783360359723	4.978099808068632e-06	
1.451899517550985	0.00031441492570046713	0.000319344961192379	5.102816924548032e-06	
1.4743967240682132	0.00026308401256072293	0.0002681219739786089	5.233855678864211e-06	
1.4972425251644468	0.0002099108644127515	0.00021505090719943382	5.3717986082977575e-06	
1.5204423223183279	0.00015440943614965314	0.0001596293319159315	5.517308172701087e-06	
1.5440016007044985	9.620623167730513e-05	0.00010141347076552715	5.671141502810074e-06	
1.5679259304904682	3.7054982063058405e-05	4.137338245855362e-05	5.834167936347224e-06	
1.5922209681535842	4.229303307276403e-05	3.657286123542908e-05	6.007390351194135e-06	
1.6168924578184014	0.00011343467280847865	0.00010724717144445608	6.191971261696972e-06	
1.6419462326147771	0.00019530503084761247	0.0001889615536116521	6.389264785688476e-06	
1.667388216057011	0.0002880758115390169	0.0002815586348380721	6.60085571078706e-06	
1.6932244234443516	0.00039464873278774926	0.00038793760537595513	6.828606827635281e-06	
1.7194609632832076	0.0005194382398463766	0.0005125149236764885	7.074715101295688e-06	
1.7461040387313935	0.0006689798087916006	0.0006618273169178566	7.341775252128003e-06	
1.7731599490647525	0.0008532628049250072	0.000845865526768139	7.632843798051104e-06	
1.8006350911665105	0.001088325039585499	0.0010806703901264925	7.95147810657653e-06	
1.828535961039703	0.0014016364654441122	0.0013937195417571412	8.301701288399726e-06	
1.8568691553430368	0.0018444796742921662	0.001836315551049099	8.687688270772344e-06	
1.885641372950552	0.0025247915699753445	0.0025164509132106364	9.112742456348877e-06	
1.9148594165354507	0.003714457117013977	0.003706192636950911	9.576715662536593e-06	
1.9445301941784663	0.006340609452953636	0.0063335083500202834	1.0083666625548509e-05	
1.974660721001155	0.01628023341113	0.016283288555362048	1.1548511090580488e-05	
2.0052581208244957	0.0207165805518259	0.020715492417734058	1.1151633848180689e-05	
2.036329627853186	0.007933045586390797	0.007945088892964556	1.3641230359040854e-05	
2.067882588386045	0.00492411401052956	0.004938635286679737	1.4916574293464749e-05	
2.0999244625529108	0.0036233713476390658	0.0036399182140816762	1.6653064394175967e-05	
2.132462826078452	0.00289677450201515	0.002915869352451316	1.9110571156920707e-05	
2.1655053720733157	0.002429932033423465	0.002452732357224753	2.2803018977087217e-05	
2.199059912853022	0.002100889730502846	0.0021297870172813523	2.897087401223513e-05	
2.2331343817850464	0.0018498447663448255	0.0018908102552141872	4.14422334338066e-05	
2.267736835164523	0.0016317981570314996	0.0017061036235759945	7.964543953400376e-05	
2.302875454119006	0.0016458978886482168	0.0015585071778320687	0.00017511374066624512	
2.3385585465427567	0.0014820475952822133	0.001437414739801815	4.635813682402252e-05	
2.3747945490609914	0.0013567051508588976	0.0013359169744615671	2.1092156947290336e-05	
2.411592029024571	0.0012591429768533762	0.001249318531788299	1.0039289604230823e-05	
2.4489596865355954	0.0011749958319738926	0.001174315635215729	3.4914809642532814e-06	
2.4869063565043885	0.001109074841833218	0.0011085146957792325	3.0272786672601465e-05	
2.5254410107383527	0.0010616000444637129	0.0010501376309452674	1.2206899977169318e-05	
2.564572760063192	0.0009992449023474971	0.000997834506470744	9.441576642228792e-06	
2.604310856476998	0.0009625572924581051	0.0009505604659021891	1.2364935301736543e-05	
2.6446646953377266	0.0009145720982246913	0.0009074925493485058	7.11725254962112e-06	
2.6856438175845567	0.0008727014385837744	0.0008679720232887425	4.744841972607397e-06	
2.727257911993673	0.0008346660505394094	0.0008314634545580057	3.215187131461479e-06	
2.769516817469004	0.0007995914774873951	0.0007975250165819924	2.082750107740299e-06	
2.812430525368455	0.0007669440599680035	0.0007657864615676883	1.1879126796762472e-06	
2.8560091818661824	0.0007363288593187953	0.0007359323842369317	4.909004835251356e-07	
2.9002630903514777	0.0007074272031575277	0.0007076891452858008	4.1526168041680737e-07	
2.945202713864811	0.0006799684844847821	0.000680814286955119	9.200594437000769e-07	
2.9908386775716385	0.0006537135893911686	0.0006550875554139943	1.4332420638737485e-06	
3.0371817712745264	0.0006284430619440523	0.000630302797377632	1.915613998477888e-06	
3.0842429519642045	0.0006039471733078972	0.0006062600440797271	2.369842009672619e-06	
3.1320333464101533	0.0005800162776618049	0.0005827570318197354	2.8015024966605586e-06	
3.180564253791325	0.0005564301090500046	0.0005595792027155692	3.2158213500778414e-06	
3.2298471483676323	0.0005329444496464478	0.0005364868036431338	3.617322873266181e-06	
3.2798936821928324	0.0005092728865050595	0.0005131968906327078	4.009904031474738e-06	
3.3307156878694446	0.0004850598915615501	0.0004893565060296311	4.396965382728424e-06	
3.3823251813463506	0.00045983850031718987	0.0004645002847806459	4.781528479378869e-06	
3.43473436475976	0.00043295978046829553	0.0004379795815956665	5.166325714838947e-06	
3.487955629318178	0.0004034680823497473	0.0004088368240014491	5.553856463058635e-06	
3.542001558232087	0.00036986541259295815	0.0003755675942036104	5.9463935983740415e-06	
3.5968849296890193	0.00032963136041977295	0.00033563403623827103	6.345889823118104e-06	
3.6526187198747286	0.00027815819404826175	0.0002843769167507921	6.753618037656778e-06	
3.7092161060411786	0.00020625743139050516	0.00021239987305368357	7.168916440314724e-06	
3.7666904696220658	9.955781914504011e-05	0.00010320830274543837	7.5839193016704875e-06	
3.8250553993966134	0.0002155755893352545	0.00020772440599991972	7.949625609122911e-06	
3.884324694702404	0.0012963607780698107	0.0012952240001063303	7.561980112123474e-06	
3.9445123686979775	0.002016285619377133	0.002016565424055362	8.465973928988573e-06	
4.005632651675993	0.0010563867788939963	0.0010645722748169827	9.634352404055423e-06	
4.067699994427721	0.0008011513051355176	0.0008109110206834086	1.0277907177505029e-05	
4.130729071659682	0.0006823293182708863	0.0006930107653827128	1.0925337134379481e-05	
4.194734785463209	0.0006112923393883981	0.0006227790769444597	1.161710006351071e-05	
4.259732268837781	0.0005624454629628694	0.000574739569599946	1.2368207070152511e-05	
4.325736889268946	0.000525711553968427	0.0005388600174770369	1.31914905150321e-05	
4.392764252361694	0.0004963202474520868	0.0005103970213980997	1.4101442680177065e-05	
4.460830205530115	0.00047171415167670465	0.00048681655200661717	1.511581078867738e-05	
4.5299508417442365	0.00045038994690453236	0.00046664054299836864	1.6257061645235232e-05	
4.600142503334918	0.00043139557761228927	0.00044894749080350493	1.755428424115998e-05	
4.671421785857698	0.000414086358888842	0.0004331319468058277	1.9045949528874854e-05	
4.743805542016518	0.000397994802839676	0.00041877881950580915	2.0784117285604873e-05	
4.817310885648243	0.0003827537517015429	0.00040559326775171847	2.284110450475334e-05	
4.891955195768907	0.00036804416879609574	0.00039335946937973324	2.5320500436159422e-05	
4.967756120682691	0.0003535509128359569	0.0003819152762278157	2.8376253119328693e-05	
5.044731582154526	0.0003389120814449664	0.00037113603906263517	3.224770478944412e-05	
5.122899779647386	0.00032364075280865324	0.0003609239452007177	3.73286622285037e-05	
5.202279194625215	0.0003069729842967753	0.0003512007876723014	4.431654621569359e-05	
5.282888594922542	0.0002875149941152772	0.0003419029355978436	5.4575769575753016e-05	
5.364747039181794	0.0002622650400417443	0.0003329777536532001	7.118546208286869e-05	
5.447873881359371	0.0002232553979831567	0.0003243809968524083	0.00010284053632353076	
5.532288775301544	0.00014655941351006884	0.00031607487389450034	0.00018654073926278758	
5.618011679391243	0.0005925710759962695	0.0003080265751611098	0.0006132752308079647	
5.705062861266868	0.0005055957709204421	0.00030020712610154374	0.00021334587923252957	
5.793462902614208	0.0003911852494594695	0.00029259046792914337	9.990924348639722e-05	
5.883232704032601	0.0003441691400986005	0.000285152693790494	5.961463861685613e-05	
5.974393489976511	0.00031145798358905066	0.0002778713847934068	3.457085093815029e-05	
6.06696681377367	0.00027419330955395316	0.00027072499923728614	3.808261368918238e-05	
6.160974562720967	0.0003305112367897378	0.0002636922713284591	6.89014954986445e-05	
6.25643896325932	0.0003003783611008769	0.0002567515725700914	4.383101893179346e-05	
6.353382586228693	0.00028387260847163853	0.0002498801784536083	3.407132386331256e-05	
6.451828352204593	0.00027128512214002137	0.00024305336148733566	2.8281169159605017e-05	
6.551799536917215	0.00026043539261923275	0.00023624319164014396	2.4231794234409464e-05	
6.653319776754563	0.00025053622819436183	0.00022941685214182572	2.1156554505047367e-05	
6.756413074350862	0.00024119740578091537	0.00022253414158861714	1.8702455872686783e-05	
6.861103804261538	0.00023217593033531746	0.00021554356586652153	1.667758599353879e-05	
6.9674167187261515	0.00022328654903768546	0.00020837587202412016	1.4966875023460155e-05	
7.075376953520617	0.0002143564186939156	0.00020093266010754265	1.3498234781381757e-05	
7.1850100339000935	0.00020518859283380424	0.00019306479586184985	1.2228553981737083e-05	
7.2963418806339915	0.00019551275232912254	0.0001845276164261558	1.1141505865432053e-05	
7.40939881613446	0.00018488844199556967	0.00017487654580918975	1.0260379040683336e-05	
7.5242075706798515	0.00017246163153842033	0.00016318274855465362	9.699348665758317e-06	
7.640795288734611	0.00015619266866535885	0.000147065469962384	9.855534645070854e-06	
7.759189535367103	0.00012963904914599042	0.00011815025323414492	1.2304181413185636e-05	
7.879418302766868	0.00010065406820092084	0.00010462603916953748	2.7523255672839325e-05	
8.001510016862884	0.0002595296561245416	0.00024034378561371326	1.9190199837382588e-05	
8.125493544044346	0.0001982023516183389	0.0001855861279865463	1.549227684693728e-05	
8.251398197985628	0.00017104349125812138	0.000160359700878385	1.0970949722673155e-05	
8.379253746576957	0.00014792056457752056	0.0001407256124964859	7.570009182452515e-06	
8.509090418962503	0.00012629733756230213	0.00012083960921029077	5.775415323048207e-06	
8.640938912687513	0.0001012206686816856	9.706962993275598e-05	4.461849439446787e-06	
8.774830400956196	6.761033125941149e-05	6.459339574248126e-05	3.4157137059168744e-06	
8.910796540002062	2.712489174269026e-05	2.711436159300341e-05	2.6100578459129817e-06	
9.048869476572474	0.00013986932948006572	0.00014202712443081353	2.158051677846612e-06	
9.189081855529167	0.0008256959757169456	0.0008241067732004225	3.205723645562581e-06	
9.331466827566528	0.0006503051753907277	0.0006506439372748967	6.9152077862118924e-06	
9.476058057049498	0.0003779918443308297	0.00038500797741683235	7.2043349434477035e-06	
9.622889729972897	0.00029654835264754473	0.00030067064159393586	4.128577443268402e-06	
9.771996562044086	0.00025017155211769725	0.0002585173915728819	8.376627060804475e-06	
9.923413806890872	0.00021952101034425678	0.0002324098567084143	1.2891900520247881e-05	
10.0771772643966	0.00019332598875540846	0.00021409473340099235	2.101543092293911e-05	
10.233323289164382	0.00017106916155184922	0.00020015803136345784	4.636931336697217e-05	
10.391888799112495	0.00018030815021704313	0.00018893343017689578	1.2220260821166377e-05	
10.552911284202958	0.00014498563901714837	0.00017951069275946695	3.685225374260078e-05	
10.716428815305356	0.0001126204305045474	0.0001713501239768405	0.00012589864690219836	
10.882480053198018	0.0002718172190019803	0.00016411106958562677	0.00011462559079696969	
11.051104257708666	0.0002085811149136102	0.00015756760266059504	5.1397321358018676e-05	
11.222341296996655	0.00018554279990087754	0.00015156373212430604	3.402630796605999e-05	
11.39623165697915	0.0001719224695355204	0.00014598808547291485	2.5938247523088453e-05	
11.572816450903245	0.00016196200982530694	0.0001407588532544555	2.1203437085487436e-05	
11.752137429066462	0.00015386664700213232	0.00013581444797637276	1.805622293133256e-05	
11.93423698868786	0.00014688543253964017	0.00013110749604554775	1.5786744088655506e-05	
12.119158183932093	0.00014064131684517615	0.00012660085193106743	1.4053698547523878e-05	
12.306944736088793	0.00013491976516873922	0.00012226488166393147	1.2671926189778614e-05	
12.497641043909683	0.00012958677895743689	0.00011807556702742573	1.153146715787756e-05	
12.691292194105861	0.00012455175667321406	0.00011401315434771982	1.0561532771165563e-05	
12.887943972007742	0.00011974720794151246	0.00011006117309209545	9.71106058065097e-06	
13.08764287239018	0.0001151087596199028	0.00010620571078596607	8.92882379665908e-06	
13.290436110465315	0.00011054940903671493	0.0001024348688787259	8.126481268374663e-06	
13.496371633045765	0.00010668162419316786	9.873834847337693e-05	7.967118700821482e-06	
13.705498129880782	0.00010239046694064708	9.510713064859739e-05	7.314399344160772e-06	
13.917865045168076	9.825272368134942e-05	9.153322660541075e-05	6.753073883488522e-06	
14.133522589243995	9.420276490587076e-05	8.800947997382844e-05	6.228698606373875e-06	
14.35252175045488	9.021405585029142e-05	8.45294084980815e-05	5.7217083112630215e-06	
14.574914307212275	8.626753185096528e-05	8.108707572693695e-05	5.219109431718397e-06	
14.800752840235097	8.234546965572044e-05	7.767698574679461e-05	4.708734763415719e-06	
15.030090744981337	7.84288842311273e-05	7.429399572299397e-05	4.1767652863637744e-06	
15.262982244272472	7.449678817961673e-05	7.093324226728792e-05	3.606647849911164e-06	
15.499482401113475	7.052167554515164e-05	6.75900785675434e-05	2.977123216244043e-06	
15.739647131711472	6.645888085175656e-05	6.426001989604661e-05	2.246939718834689e-06	
15.98353321869612	6.22490052227552e-05	6.0938695623019336e-05	1.3637099863801858e-06	
16.23119832454485	5.778441816070849e-05	5.7621806250779094e-05	2.901875464090706e-07	
16.482701005216104	5.285650150983254e-05	5.430508428817884e-05	1.448633999003479e-06	
16.738100723993853	4.699041073285581e-05	5.098425803500104e-05	4.034214931892316e-06	
16.997457865546615	3.883683848901283e-05	4.765501757165978e-05	9.107175449813226e-06	
17.26083375020432	2.4474507273579906e-05	4.431298248775791e-05	2.4174575083638238e-05	
17.528290648456405	0.00010400069419405423	4.09536711915216e-05	7.974645360279232e-05	
17.799891795674554	6.491298687189538e-05	3.7572472128715035e-05	2.7613226955203096e-05	
18.075701407063548	5.108610225592946e-05	3.41646181303546e-05	1.6933938739618007e-05	
18.35578469284383	4.3713061690163286e-05	3.072516692085763e-05	1.2988253065351203e-05	
18.64020787366921	3.797695282299326e-05	2.7248994839600704e-05	1.073633201346632e-05	
18.929038196283646	3.2956446092386643e-05	2.3730820573253773e-05	9.244409236376825e-06	
19.222343949420477	2.8310702197937348e-05	2.016530189310755e-05	8.174449746782471e-06	
19.52019447994806	2.3834128752637786e-05	1.6547328827842867e-05	7.327043071362005e-06	
19.822660209265607	1.940803918582639e-05	1.287293252265013e-05	6.589463434175143e-06	
20.12981264995304	1.4930843715651405e-05	9.14264587734483e-06	5.8640466828117335e-06	
20.441724422678867	1.0247983844040272e-05	5.37969936080156e-06	4.987776615620234e-06	
20.75846927337004	5.0102629613484184e-06	1.88532371888202e-06	3.4344993312728523e-06	
21.08012209064783	1.0011619078732942e-05	3.0879186709423994e-06	1.0012044925378605e-05	
21.406758923533914	2.0494435472248914e-06	7.026209671333197e-06	7.71972970137182e-06	
21.738456999430788	4.546773572931042e-06	1.1223854139329607e-05	6.8174836082857646e-06	
22.075294742380795	9.59357505815824e-06	1.5581903444057076e-05	5.99402356239376e-06	
22.417351791608088	1.4602880844338972e-05	2.0096687104283503e-05	5.4938614362741646e-06	
22.764709020347887	1.9661179143152546e-05	2.4778759404986817e-05	5.120167659651301e-06	
23.1174485549675	2.48425594285502e-05	2.9643830069270298e-05	4.807507275667636e-06	
23.47565379438362	3.019265652051889e-05	3.471098359703612e-05	4.528212476508889e-06	
23.839409429780538	3.574934437603063e-05	4.0002404935747295e-05	4.266400749415449e-06	
24.20880146463373	4.154999224664671e-05	4.554358912574932e-05	4.0101886481848815e-06	
24.583917235044	4.763577909070269e-05	5.1363791095175366e-05	3.7476528918415226e-06	
24.964845430386426	5.405616661348532e-05	5.749665824922657e-05	3.4628921714468658e-06	
25.351676114279368	6.0876666670392886e-05	6.398104967634315e-05	3.12887049664821e-06	
25.744500745878433	6.819805745612537e-05	7.086207551432583e-05	2.6884515370597315e-06	
26.143412201500308	7.622128936004679e-05	7.819241319289746e-05	1.9870469303331457e-06	
26.548504796581717	8.557372211790862e-05	8.603398306846888e-05	5.482318398773546e-07	
26.959874307978602	9.677875683395574e-05	9.446010006400787e-05	9.05092991729664e-06	
27.377617996610834	9.605283168475108e-05	0.00010355826637058371	7.622386278912094e-06	
27.801834630457815	0.00010806766957332621	0.00011343384171891433	5.36667790090564e-06	
28.232624507910387	0.00011968934751740999	0.00012421493608649888	4.537824394896455e-06	
28.670089481484574	0.00013201357859633333	0.00013605903850701597	4.068406356380886e-06	
29.114332981902788	0.00014545572241775635	0.0001491621664457097	3.7380758301844817e-06	
29.565460042548164	0.00016035417287002028	0.00016377176953873994	3.4560273991275322e-06	
30.0235773242978	0.0001770943158345641	0.00018020539738319134	3.136979605110203e-06	
30.488793140740842	0.00019575913149332357	0.0001988785467015186	3.1448799491300883e-06	
30.961217483787163	0.00021730612667421125	0.0002203478042319075	3.099115736611588e-06	
31.440962049673153	0.00024256202312647124	0.000245380988651382	2.894745511525215e-06	
31.928140265370157	0.00027245680008964923	0.00027507868850301924	2.7147397270592273e-06	
32.42286731540228	0.00030870312897178043	0.0003111041744545292	2.5156289798040404e-06	
32.925260169079685	0.00035405026621657305	0.00035617700669289434	2.2134388027111513e-06	
33.435437608153904	0.0004132503232962005	0.000415356402974552	2.212059381266748e-06	
33.95352025490161	0.0004986268948671153	0.0005005681867472492	2.2275694514637754e-06	
34.479630600643624	0.0006558136175277642	0.0006570036980899506	1.8468325774250826e-06	
35.01389303470575	0.0005731452929799903	0.0005706396526881783	2.5086001815491337e-06	
35.556433873828425	0.0006387007899493393	0.0006407281792888068	2.2003350229386066e-06	
36.107381392031996	0.0009291803381320088	0.0009311223305288825	1.9419988673762122e-06	
36.666865850944866	0.0013972333549421656	0.0013989195276323462	1.7337173709810528e-06	
37.23501953060145	0.0025047484965040954	0.002506037073097213	1.5308728167808565e-06	
37.81197676071744	0.007788054323484861	0.00778740551072898	1.2497827896221006e-06	
38.397873952449665	0.004526287220295342	0.004526563674606528	9.974431281647527e-07	
38.99284963064802	0.002053885740643779	0.0020543468720652346	2.5635070416217973e-06	
39.59704446660722	0.0013283275210519687	0.0013265692838908267	1.843031263373391e-06	
40.21060131132589	0.0009857318799460345	0.0009834576803242402	2.5895203645366764e-06	
40.83366522928125	0.0007850124222940559	0.0007837205944915544	1.300053689378424e-06	
41.46638353272696	0.0006527089355577543	0.0006526671481219821	3.366562477514195e-07	
42.108905816522395	0.0005625183449648098	0.0005596983736558086	2.914115157098163e-06	
42.76138399350171	0.0004913686810436121	0.0004899343772249811	1.5440854785322878e-06	
43.42397233039088	0.00043583582946316615	0.00043521059940992247	9.967481633761085e-07	
44.096827484281306	0.0003904282221362396	0.00039057069597993045	7.229790983338881e-07	
44.78010853966855	0.0003513886790038285	0.0003526381503735459	1.5356024991948405e-06	
45.47397704606499	0.0003160587533162713	0.00031861677955298214	2.558512643548214e-06	
46.17859705619533	0.0002785982026267682	0.00028511478965830055	6.639743019139345e-06	
46.894135164783904	0.00026113780387490516	0.0002449239221840406	2.4970071978474657e-05	
47.62076054794297	0.00019935910202200242	0.00020273645370117135	8.290798252682337e-06	
48.35864500317141	0.00037858082815646034	0.0003789571146249608	1.3293599204621778e-06	
49.10796298997312	0.00030033618493525527	0.00030077294794771873	1.7464714286242426e-06	
49.86889167110482	0.0002681610183924603	0.000268260124292044	1.6767028706041331e-06	
50.641610954463076	0.0002474684458232636	0.0002477908693102175	2.2566121926498177e-06	
51.42630353562007	0.00023228625224509385	0.00023232819073016776	1.3502035724191e-06	
52.22315494101898	0.00021861079338643342	0.0002196376804075028	1.7667214650101547e-06	
53.03235357183818	0.00020766101112718404	0.00020875892425265002	1.9929188718108396e-06	
53.854090748535334	0.00019629701267256933	0.00019918998678978593	3.2523536956552167e-06	
54.688560756081706	0.00018457911912467267	0.0001906308106221994	6.5079532477680765e-06	
55.53596088989733	0.00016748822317748518	0.00018288402608831005	1.844341631061719e-05	
56.39649150249797	0.000201928193916165	0.00017581048604567917	3.281733623253977e-05	
57.27035605086487	0.0001818367186897276	0.00016930694775359363	1.2859179326278582e-05	
58.15776114454846	0.00017167301572877102	0.00016329382055832808	8.457031410329474e-06	
59.05891659451753	0.00016417730066893964	0.00015770793153483935	6.506857615950336e-06	
59.974035462765215	0.0001578775537760986	0.0001524979897965754	5.404556747087625e-06	
60.90333411268367	0.00015222133099032599	0.00014762159736708856	4.629198416254228e-06	
61.847032260219336	0.0001475054516080973	0.00014304319549478906	4.483015126264177e-06	
62.80535302582078	0.0001427408491178554	0.00013873260353514517	4.0195454538636134e-06	
63.778522987191536	0.00013835886909939146	0.00013466394844006009	3.703824258026274e-06	
64.76677223286032	0.000134265616620163	0.0001308148607324141	3.4581715936682103e-06	
65.77033441658139	0.00013041649219132956	0.000127165857779297	3.2569454545888683e-06	
66.78944681257751	0.00012678156416818097	0.0001236998621528448	3.087138392643836e-06	
67.82435037163955	0.00012333788915199148	0.00012040181963571645	2.940789848660935e-06	
68.87528977809474	0.00012006685050393335	0.0001172583921818888	2.8125801243544107e-06	
69.94251350765792	0.00011695285783746426	0.00011425770823587771	2.698763857578366e-06	
71.02627388617911	0.0001139825850694479	0.00011138915761066554	2.59660676333461e-06	
72.12682714930152	0.00011114447455996478	0.00010864322144383993	2.5040566732582927e-06	
73.24443350304374	0.00010842839173488688	0.00010601133009559787	2.4195385391693147e-06	
74.37935718532088	0.00010582537271901068	0.00010348574353868336	2.341820656921855e-06	
75.53186652841877	0.00010332743320767173	0.00010105945002401105	2.269924231845935e-06	
76.7022340224364	0.00010092741963258093	9.872607972197031e-05	2.203060481464052e-06	
77.89073637971123	9.861889066207195e-05	9.647983072929011e-05	2.140585840216677e-06	
79.09765460024283	9.639602113567115e-05	9.431540535729605e-05	2.081969401766693e-06	
80.32327403813038	9.425352301716455e-05	9.222795502293718e-05	2.0267688328448415e-06	
81.5678844690394	9.218657953579746e-05	9.021303237991113e-05	1.9746122731081433e-06	
82.83178015871405	9.019078973351247e-05	8.826654957570364e-05	1.925184541686144e-06	
84.11525993255103	8.826212135061265e-05	8.638474171748548e-05	1.8782164923284205e-06	
85.41862724625115	8.639687048228817e-05	8.456413478744599e-05	1.833476703912303e-06	
86.74219025756646	8.459162679667496e-05	8.280151737511985e-05	1.7907649258835504e-06	
88.08626189915832	8.284324336712186e-05	8.109391569725358e-05	1.7499068582512997e-06	
89.45115995258467	8.114881036651589e-05	7.943857145980228e-05	1.7107499575835985e-06	
90.83720712343391	7.950563201933813e-05	7.78329221856477e-05	1.673160039750529e-06	
92.24473111762269	7.791120632072683e-05	7.627458368857913e-05	1.6370185071542587e-06	
93.67406471887617	7.636320712030745e-05	7.476133442132323e-05	1.6022200696634326e-06	
95.1255458674087	7.48594682382854e-05	7.329110146479501e-05	1.5686708589957155e-06	
96.59951773982377	7.339796933685601e-05	7.186194795871459e-05	1.5362868590072414e-06	
98.09632883025184	7.197682331468073e-05	7.047206180146497e-05	1.5049925914087433e-06	
99.61633303274554	7.059426502844859e-05	6.91197454704708e-05	1.474720009366902e-06	
101.15988972495167	6.924864117521837e-05	6.780340683421318e-05	1.4454075613461436e-06	
102.72736385307937	6.793840119368698e-05	6.652155084386268e-05	1.4169993951738628e-06	
104.31912601818526	6.666208906281563e-05	6.527277200690322e-05	1.38944467823994e-06	
105.93555256379533	6.541833589317607e-05	6.40557475574402e-05	1.362697014380138e-06	
107.57702566488457	6.420585322058815e-05	6.286923124846192e-05	1.3367139416456287e-06	
109.24393341823551	6.302342692360832e-05	6.171204770043402e-05	1.3114564980572999e-06	
110.93666993419627	6.1869911696593e-05	6.0583087248470654e-05	1.2868888447565324e-06	
112.65563542986153	6.074422601870906e-05	5.948130123713664e-05	1.2629779378135965e-06	
114.40123632369622	5.964534756666777e-05	5.840569771784803e-05	1.2396932414548754e-06	
116.17388533162597	5.8572309025301206e-05	5.735533750898035e-05	1.2170064766780058e-06	
117.9740015646163	5.752419425557332e-05	5.632933058328273e-05	1.1948914002151221e-06	
119.802010627764	5.6500134784341644e-05	5.532683275111776e-05	1.1733236096111163e-06	
121.65834472092367	5.549930658428448e-05	5.434704261148327e-05	1.1522803708509254e-06	
123.54344274089367	5.452092711596975e-05	5.338919874579022e-05	1.131740465516662e-06	
125.45775038518534	5.356425260715042e-05	5.2452577132024414e-05	1.1116840549136852e-06	
127.40172025740017	5.262857554708621e-05	5.1536488759259555e-05	1.0920925589821154e-06	
129.3758119742398	5.171322237607393e-05	5.064027742455563e-05	1.0729485481287355e-06	
131.3804922741741	5.081755135245919e-05	4.976331769610419e-05	1.0542356463788272e-06	
133.41623512779302	4.994095058124671e-05	4.890501302810242e-05	1.035938444473107e-06	
135.48352184986857	4.9082836190051244e-05	4.806479401427676e-05	1.0180424217222515e-06	
137.58284121315285	4.8242650639569284e-05	4.7242116768254746e-05	1.0005338755929236e-06	
139.71468956393986	4.741986115702809e-05	4.643646142012476e-05	9.833998581353352e-07	
141.879570939417	4.6613958282197845e-05	4.56473307195388e-05	9.666281184773824e-07	
144.07799718683648	4.58244545165611e-05	4.487424873662104e-05	9.502070507114285e-07	
146.31048808453184	4.505088306713075e-05	4.411675965275953e-05	9.341256465832436e-07	
148.57757146481032	4.4292796677207544e-05	4.337442663408442e-05	9.183734524667675e-07	
150.87978333874923	4.354976653708527e-05	4.2646830781090736e-05	9.029405301712308e-07	
153.2176680229263	4.2821381268351975e-05	4.193357014845029e-05	8.878174211813679e-07	
155.5917782681133	4.210724597601156e-05	4.123425882958613e-05	8.729951139790331e-07	
158.00267538996428	4.140698136316565e-05	4.05485261010579e-05	8.584650141351189e-07	
160.45092940172842	4.07202229034613e-05	3.9876015622236654e-05	8.442189168968678e-07	
162.9371191490193	4.004662006692789e-05	3.921638468613476e-05	8.302489820262551e-07	
165.46183244667284	3.9385835595203886e-05	3.8569303517607196e-05	8.16547710672147e-07	
168.02566621772516	3.8737544822496226e-05	3.7934454615457814e-05	8.031079240839925e-07	
170.6292266345446	3.8101435038921784e-05	3.7311532135271796e-05	7.899227439937741e-07	
173.27312926215015	3.747720489316083e-05	3.670024131005655e-05	7.769855745128456e-07	
175.9579992037507	3.6864563831604606e-05	3.6100297906009665e-05	7.642900854059835e-07	
178.68447124853947	3.626323157140936e-05	3.551142771094894e-05	7.518301966189851e-07	
181.45319002177868	3.567293760507693e-05	3.493336605313466e-05	7.396000639490449e-07	
184.2648101372089	3.509342073437312e-05	3.436585734839392e-05	7.275940657583005e-07	
187.11999635182175	3.4524428631566035e-05	3.380865467361844e-05	7.158067906408478e-07	
190.019423723029	3.396571742612631e-05	3.3261519364857875e-05	7.042330259623557e-07	
192.9637777682679	3.3417051315172504e-05	3.272422063836463e-05	6.928677471989551e-07	
195.95375462707955	3.287820219607813e-05	3.21965352330719e-05	6.817061080098454e-07	
198.99006122569847	3.234894931977545e-05	3.167824707309993e-05	6.707434309830686e-07	
202.0734154441926	3.1829078963401935e-05	3.116914694898949e-05	6.599751990010606e-07	
205.20454628619316	3.131838412103502e-05	3.06690322164578e-05	6.493970471759028e-07	
208.38419405125447	3.081666421135391e-05	3.0177706511559518e-05	6.390047553102606e-07	
211.6131105098844	3.0323724801150665e-05	2.969497948121593e-05	6.287942408425524e-07	
214.892059081287	2.9839377343691914e-05	2.9220666528149945e-05	6.187615522400238e-07	
218.22181501385919	2.936343893100255e-05	2.8754588569332455e-05	6.089028628050851e-07	
221.60316556848443	2.8895732059209466e-05	2.8296571807108442e-05	5.992144648645212e-07	
225.03691020466627	2.8436084406143577e-05	2.784644751222914e-05	5.896927643131873e-07	
228.5238607695462	2.7984328620454008e-05	2.7404051818070018e-05	5.803342754861671e-07	
232.06484168985054	2.754030212153983e-05	2.6969225525363262e-05	5.711356163359115e-07	
235.66069016681035	2.710384690965235e-05	2.6541813916819588e-05	5.620935038923533e-07	
239.3122563741041	2.6674809385564395e-05	2.6121666581055265e-05	5.53204749986453e-07	
243.0204036588648	2.6253040179243875e-05	2.57086372452804e-05	5.444662572182446e-07	
246.78600874580337	2.5838393987006355e-05	2.5302583616239286e-05	5.358750151531975e-07	
250.60996194449422	2.5430729416655618e-05	2.4903367228927953e-05	5.274280967306518e-07	
254.4931673598731	2.5029908840154028e-05	2.451085330264421e-05	5.191226548706922e-07	
258.43654310599635	2.4635798253393504e-05	2.412491060395471e-05	5.109559192656875e-07	
262.4410215231124	2.424826714266615e-05	2.3745411316189862e-05	5.029251933446743e-07	
266.507549398097	2.3867188357458788e-05	2.337223091510204e-05	4.950278513991467e-07	
270.63708818830384	2.349243798921971e-05	2.3005248050345903e-05	4.872613358599218e-07	
274.8306142488838	2.3123895255767816e-05	2.2644344432460474e-05	4.796231547152958e-07	
279.08911906362675	2.276144239103519e-05	2.2289404725052828e-05	4.721108790618002e-07	
283.4136094793798	2.2404964539852967e-05	2.1940316441901653e-05	4.6472214077901845e-07	
287.80510794409827	2.2054349657508367e-05	2.1596969848716044e-05	4.5745463032091667e-07	
292.26465274858515	2.1709488413817265e-05	2.1259257869301044e-05	4.503060946165738e-07	
296.7932982719762	2.137027410147224e-05	2.092707599589643e-05	4.4327433507362635e-07	
301.3921152310292	2.1036602548440223e-05	2.0600322203469098e-05	4.363572056781805e-07	
306.0621909332746	2.0708372034197827e-05	2.027889686775261e-05	4.295526111857206e-07	
310.80462953409153	2.038548320960407e-05	1.99627026868392e-05	4.228585053973405e-07	
315.6205522977641	2.006783902022321e-05	1.965164460614171e-05	4.1627288951652414e-07	
320.5110978625849	1.975534463292028e-05	1.9345629746552637e-05	4.0979381058188116e-07	
325.47742251006514	1.944790736556262e-05	1.904456733563811e-05	4.0341935997123905e-07	
330.52070043831674	1.9145436619670446e-05	1.8748368641713666e-05	3.9714767197333996e-07	
335.6421240396705	1.8847843815868112e-05	1.8456946910657236e-05	3.909769224232085e-07	
340.8429041825955	1.855504233199645e-05	1.8170217305323425e-05	3.849053273976189e-07	
346.1242704979875	1.826694744375424e-05	1.7888096847430133e-05	3.7893114196755507e-07	
351.4874716698928	1.7983476267744393e-05	1.761050436179655e-05	3.730526590042518e-07	
356.9337757307372	1.770454770680726e-05	1.7337360422817395e-05	3.672682080362896e-07	
362.46447036112943	1.7430082397529986e-05	1.7068587303065467e-05	3.615761541546419e-07	
368.08086319431027	1.7160002659827147e-05	1.680410892391985e-05	3.5597489696349744e-07	
373.7842821253185	1.6894232448493174e-05	1.654385080812297e-05	3.5046286957419083e-07	
379.57607562494815	1.6632697306632984e-05	1.6287740034175068e-05	3.4503853764004024e-07	
385.45761305857025	1.6375324320881896e-05	1.6035705192479174e-05	3.397003984301766e-07	
391.43028500989345	1.6122042078330938e-05	1.578767634315478e-05	3.344469799400931e-07	
397.49550360974456	1.587278062507789e-05	1.5543584975442303e-05	3.2927684003734046e-07	
403.6547028699399	1.5627471426328816e-05	1.5303363968624996e-05	3.241885656403261e-07	
409.9093390223323	1.5386047327978774e-05	1.5066947554398432e-05	3.1918077192882146e-07	
416.26089086311043	1.5148442519603944e-05	1.4834271280621513e-05	3.142521015844705e-07	
422.71086010243414	1.4914592498801264e-05	1.4605271976386472e-05	3.0940122405987575e-07	
429.2607717194863	1.4684434036814535e-05	1.4379887718348241e-05	3.046268348748798e-07	
435.91217432302693	1.445790514538965e-05	1.4158057798257078e-05	2.999276549387737e-07	
442.6666405175339	1.4234945044803933e-05	1.3939722691640779e-05	2.9530242989711173e-07	
449.52576727501685	1.4015494133017895e-05	1.3724824027585771e-05	2.907499295020929e-07	
456.4911763125926	1.3799493955899952e-05	1.3513304559568895e-05	2.862689470053046e-07	
463.56451447591087	1.3586887178477406e-05	1.330510813729408e-05	2.818582985718577e-07	
470.74745412852144	1.3377617557169135e-05	1.310017967949037e-05	2.7751682271495385e-07	
478.04169354727435	1.3171629912957732e-05	1.289846514763003e-05	2.7324337974984095e-07	
485.4489573238469	1.2968870105460915e-05	1.2699911520527344e-05	2.6903685126639397e-07	
492.97099677249224	1.276928500786417e-05	1.2504466769780875e-05	2.648961396195182e-07	
500.60959034410683	1.2572822482677982e-05	1.231207983602342e-05	2.608201674364525e-07	
508.36654404671106	1.2379431358285452e-05	1.2122700605946181e-05	2.56807877140299e-07	
516.2436918724502	1.2189061406247149e-05	1.1936279890064532e-05	2.5285823048917946e-07	
524.242896231207	1.2001663319332047e-05	1.1752769401195204e-05	2.4897020813013364e-07	
532.3660483909357	1.1817188690244734e-05	1.1572121733615413e-05	2.4514280916733555e-07	
540.6150689248177	1.1635589991020434e-05	1.1394290342876292e-05	2.413750507438377e-07	
548.9919081653474	1.1456820553060939e-05	1.1219229526244098e-05	2.3766596763650073e-07	
557.4985466654523	1.1280834547785587e-05	1.1046894403744061e-05	2.3401461186328866e-07	
566.1369956667598	1.1107586967872833e-05	1.087724089978278e-05	2.304200523026778e-07	
574.909297575119	1.0937033609068906e-05	1.0710225725326252e-05	2.2688137432450776e-07	
583.8175264434902	1.076913105254138e-05	1.0545806360611785e-05	2.2339767943186438e-07	
592.8637884623186	1.060383664775627e-05	1.0383941038372826e-05	2.1996808491360867e-07	
602.0502224575035	1.04411084958584e-05	1.0224588727556888e-05	2.165917235070702e-07	
611.379000396087	1.0280905433535674e-05	1.006770911751765e-05	2.1326774307046202e-07	
620.8523278997751	1.012318701734877e-05	9.913262602663034e-06	2.0999530626479647e-07	
630.4724447664181	9.967913508508533e-06	9.761210267542029e-06	2.067735902447066e-07	
640.2416254995708	9.815045858084342e-06	9.61151387235374e-06	2.0360178635805463e-07	
650.1621798462554	9.66454569262729e-06	9.464135838862902e-06	2.004790998538797e-07	
660.2364533430635	9.516375300192648e-06	9.319039236706739e-06	1.9740474959828171e-07	
670.4668278707137	9.370497616747264e-06	9.176187770078852e-06	1.9437796779823245e-07	
680.8557222172046	9.226876212947458e-06	9.035545764776294e-06	1.9139799973267593e-07	
691.4055926496942	9.085475281274283e-06	8.897078155596744e-06	1.884641034909051e-07	
702.1189334952396	8.946259623513101e-06	8.760750474073135e-06	1.8557554971781984e-07	
712.9982777305363	8.809194638565329e-06	8.626528836533717e-06	1.827316213658738e-07	
724.0461975807946	8.67424631058052e-06	8.49437993247605e-06	1.7993161345347092e-07	
735.2653051278958	8.541381197397541e-06	8.3642710132439e-06	1.7717483282952933e-07	
746.6582529279726	8.410566419284107e-06	8.23616988099647e-06	1.744605979440789e-07	
758.2277346385576	8.281769647964336e-06	8.110044877959872e-06	1.717882386246256e-07	
769.9764856554507	8.154959095924454e-06	7.985864875951186e-06	1.6915709585808375e-07	
781.9072837594538	8.030103505987221e-06	7.863599266165778e-06	1.6656652157816144e-07	
794.0229497731273	7.907172141145955e-06	7.743217949219079e-06	1.6401587845788755e-07	
806.3263482277227	7.786134774649526e-06	7.624691325434247e-06	1.6150453970722443e-07	
818.82038804045	7.66696168032999e-06	7.507990285367587e-06	1.5903188887554734e-07	
831.5080232022387	7.549623623164828e-06	7.3930862005638795e-06	1.5659731965882993e-07	
844.3922534761538	7.434091850066235e-06	7.279950914534177e-06	1.5420023571139803e-07	
857.4761251066391	7.3203380808899615e-06	7.1685567339487564e-06	1.518400504620867e-07	
870.7627315397452	7.208334499656868e-06	7.058876420038466e-06	1.4951618693470225e-07	
884.2552141545192	7.098053745980201e-06	6.950883180197715e-06	1.4722807757256626e-07	
897.9567630057271	6.989468906692322e-06	6.844550659782823e-06	1.4497516406714073e-07	
911.8706175780853	6.8825535076644634e-06	6.7398529340995825e-06	1.4275689719047713e-07	
926.0000675521785	6.777281505813656e-06	6.636764500574171e-06	1.4057273663146695e-07	
940.3484535822448	6.673627281291036e-06	6.535260271101794e-06	1.384221508357465e-07	
954.9191680860141	6.571565629845961e-06	6.435315564567607e-06	1.3630461684912087e-07	
969.715656046784	6.4710717553606996e-06	6.336906099534777e-06	1.342196201644317e-07	
984.7414158279239	6.372121262550543e-06	6.240007987094568e-06	1.321666545717987e-07	
1000.0	6.27469014982442e-06	6.144597723873775e-06	1.3014522201202333e-07	


==> data/fig_iss_quadvf_bode_18.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016776530875664208	2.3250499653036754e-06	
0.10154950161807173	0.0001727846641511856	0.0001704799095459099	2.3284509638143454e-06	
0.10312301278878754	0.00017554877368051514	0.00017324057400607825	2.331905277656839e-06	
0.10472090554055413	0.00017835991065214075	0.00017604821227220762	2.3354137549297057e-06	
0.10634355766636439	0.00018121901004083087	0.0001789037584715502	2.3389772576737596e-06	
0.10799135281311975	0.00018412703171742393	0.0001818081716138242	2.3425966621178314e-06	
0.1096646805723366	0.00018708496138198909	0.0001847624365241462	2.3462728589295614e-06	
0.11136393657225817	0.0001900938115420566	0.00018776756482102936	2.3500067534709492e-06	
0.11308952257139368	0.0001931546225384728	0.0001908245959420037	2.353799266057536e-06	
0.11484184655350702	0.00019626846362160818	0.00019393459821958413	2.3576513322243193e-06	
0.11662132282407707	0.00019943643408081553	0.00019709867001048377	2.361563902997476e-06	
0.11842837210825283	0.00020265966443023005	0.00020031794088116783	2.365537945168892e-06	
0.12026342165032622	0.00020593931765420574	0.0002035935728530368	2.36957444157918e-06	
0.12212690531474645	0.00020927659051590063	0.00020692676171075753	2.3736743914029537e-06	
0.12401926368869937	0.00021267271493276106	0.000210318738377484	2.377838810444918e-06	
0.12594094418627644	0.000216128959422904	0.00021377077036097882	2.3820687314354205e-06	
0.12789240115425762	0.00021964663062667495	0.00021728416327489994	2.3863652043376215e-06	
0.12987409597953362	0.00022322707490794735	0.00022086026243982898	2.3907292966566883e-06	
0.13188649719819254	0.0002268716800400495	0.00022450045456892074	2.39516209375701e-06	
0.13393008060629666	0.0002305818769815431	0.0002282061695433992	2.3996646991871177e-06	
0.13600532937237603	0.0002343591417474478	0.0002319788822834987	2.404238235007341e-06	
0.13811273415166478	0.00023820499738190403	0.0002358201147208354	2.4088838421275326e-06	
0.14025279320210793	0.00024212101603869339	0.00023973143787863537	2.4136026806490738e-06	
0.1424260125021654	0.0002461088211765037	0.0002437144740667005	2.418395930215545e-06	
0.1446329058704415	0.0002501700898763241	0.00024777089919850425	2.4232647903671216e-06	
0.14687399508716817	0.00025430655528890794	0.00025190244523834524	2.428210480907414e-06	
0.14914981001757044	0.000258520009220819	0.00025611090278708596	2.433234242271923e-06	
0.15146088873714358	0.00026281230486822443	0.00026039812381563413	2.4383373359044944e-06	
0.1538077776588715	0.000267185359708297	0.00026476602455602376	2.443521044646196e-06	
0.15619103166241588	0.0002716411585588216	0.0002692165885607067	2.4487866731229515e-06	
0.15861121422530794	0.0002761817568174509	0.0002737518699414807	2.4541355481487366e-06	
0.16106889755617235	0.00028080928389291734	0.0002783739968003772	2.4595690191313054e-06	
0.16356466273001555	0.00028552594684149606	0.00028308517486579505	2.4650884584865935e-06	
0.1660990998256107	0.00029033403422306595	0.0002878876913482315	2.4706952620597208e-06	
0.16867280806501112	0.00029523592019226774	0.0002927839190311044	2.4763908495574073e-06	
0.1712863959552255	0.00030023406884151417	0.00029777632061343085	2.482176664981604e-06	
0.17394048143208848	0.0003053310388139851	0.00030286745332248384	2.488054177076791e-06	
0.17663569200636045	0.0003105294882062412	0.00030805997381607223	2.4940248797790767e-06	
0.17937266491209122	0.000315832179781733	0.00031335664339571153	2.5000902926776144e-06	
0.18215204725728248	0.00032124198651828	0.0003187603335537696	2.5062519614790333e-06	
0.18497449617688488	0.0003267618975145803	0.00032427403187963955	2.5125114584830247e-06	
0.18784067898816573	0.0003323950242829551	0.0003299008483521581	2.518870383057703e-06	
0.1907512733484843	0.000338144607457942	0.0003356440220478664	2.525330362130813e-06	
0.19370696741551147	0.00034401402395293725	0.0003415069282973305	2.5318930506803714e-06	
0.1967084600099325	0.0003500067945999911	0.0003474930863246193	2.538560132233366e-06	
0.19975646078067044	0.00035612659231101784	0.0003536061674082065	2.5453333193677947e-06	
0.20285169037266976	0.00036237725080219595	0.0003598500036050664	2.5522143542236723e-06	
0.2059948805972802	0.00036876277392718467	0.0003662285970836033	2.559205009012464e-06	
0.20918677460527996	0.00037528734566907293	0.00037274613011531937	2.5663070865364907e-06	
0.21242812706258082	0.0003819553408456891	0.0003794069757798645	2.5735224207040487e-06	
0.215719704328655	0.0003887713365881551	0.0003862157094433437	2.5808528770502458e-06	
0.21906228463772706	0.0003957401246583699	0.0003931771210755756	2.5883003532578366e-06	
0.22245665828277353	0.00040286672467757537	0.0004002962284784584	2.595866779673723e-06	
0.22590362780237347	0.0004101563983453271	0.00040757829150476463	2.6035541198278007e-06	
0.22940400817045398	0.0004176146647361966	0.00041502882735470044	2.6113643709443247e-06	
0.23295862698897662	0.0004252473167704454	0.00042265362704647496	2.619299564444699e-06	
0.2365683246836085	0.0004330604389648584	0.0004304587731670648	2.627361766446876e-06	
0.2402339547024262	0.000441060426581069	0.0004384506590205202	2.6355530782488677e-06	
0.243956383717698	0.0004492540063011426	0.000446636009303581	2.643875636800966e-06	
0.24773649183079302	0.00045764825857417813	0.000455021902452374	2.6523316151553365e-06	
0.2515751727802653	0.0004662506417933637	0.0004636157948196272	2.6609232229009597e-06	
0.2554733341531623	0.00047506901848055286	0.0004724255468594899	2.6696527065629116e-06	
0.2594318975996074	0.00048411168367532074	0.0004814594515169124	2.6785223499806443e-06	
0.26345179905070754	0.0004933873957478425	0.0004907262650409558	2.6875344746392714e-06	
0.2675339889398373	0.0005029054098802919	0.0005002352404667295	2.69669143996369e-06	
0.27167943242735193	0.0005126755144901122	0.0005099961640393334	2.7059956435556536e-06	
0.2758891096287819	0.0005227080709010217	0.000520019394885676	2.7154495213775046e-06	
0.28016401584656353	0.0005330140566045367	0.0005303159082769781	2.7250555478581746e-06	
0.2845051618053608	0.000543605112496829	0.0005408973428667973	2.734816235922771e-06	
0.28891357389103245	0.0005544935945236229	0.0005517760523372997	2.7447341369281536e-06	
0.2933902943933029	0.000565692630220581	0.0005629651619412674	2.7548118404853258e-06	
0.29793638175219256	0.0005772161806992727	0.0005744786304899527	2.765051974163971e-06	
0.30255291080826724	0.00058907910870066	0.0005863313184087697	2.775457203040482e-06	
0.30724097305676445	0.0006012972534206605	0.0005985390625654046	2.7860302290913897e-06	
0.31200167690565833	0.000613887512907474	0.0006111187586700972	2.79677379038607e-06	
0.3168361479377224	0.0006268679349402303	0.0006240884521576948	2.8076906600637573e-06	
0.3217455291766536	0.0006402578174256677	0.0006374674385882633	2.8187836450486462e-06	
0.32673098135731937	0.0006540778194970591	0.0006512763747505316	2.8300555844808822e-06	
0.33179368320019265	0.0006683500846711393	0.000665537401824026	2.84150934779985e-06	
0.33693483169003946	0.0006830983776188622	0.0006802742821558034	2.853147832445478e-06	
0.3421556423589239	0.0006983482363396444	0.0006955125514415677	2.864973961107984e-06	
0.3474573495735992	0.0007141271418030046	0.0007112796883752068	2.8769906784562793e-06	
0.35284120682735126	0.0007304647074438646	0.0007276053041531696	2.889200947270776e-06	
0.3583084870363649	0.0007473928912780078	0.0007445213546003553	2.9016077438873552e-06	
0.3638604828406817	0.0007649462338539022	0.00076206237813395	2.9142140528264515e-06	
0.3694985069098218	0.0007831621257908659	0.0007802657633154141	2.9270228605054695e-06	
0.37522389225314035	0.0008020811092890041	0.0007991720503763551	2.940037147863871e-06	
0.3810379925349945	0.0008217472187556886	0.0008188252718634049	2.9532598817290758e-06	
0.3869421823947922	0.0008422083666038154	0.0008392733384577358	2.9666940047166544e-06	
0.39293785777200174	0.000863516781373009	0.0008605684771208717	2.9803424234212192e-06	
0.39902643623619527	0.0008857295066491422	0.0008827677300427592	2.9942079945877287e-06	
0.4052093573222091	0.0009089089708642655	0.0009059335244748544	3.008293508944445e-06	
0.41148808287049476	0.0009331236400166404	0.0009301343254887956	3.0226016722413466e-06	
0.41786409737274555	0.0009584487677466579	0.0009554453860974142	3.0371350830313415e-06	
0.4243389083228771	0.0009849672601505038	0.000981949612121191	3.051896206563989e-06	
0.43091404657344795	0.0010127706763538374	0.0010097385628238934	3.0668873440877743e-06	
0.4375910666976019	0.0010419603903888584	0.0010389136128626077	3.082110596654504e-06	
0.4443715473566186	0.0010726489455634956	0.0010695873067431204	3.097567822372472e-06	
0.45125709167315986	0.0011049616396003271	0.0011018849440610214	3.1132605857864934e-06	
0.4582493276102989	0.0011390383877773766	0.0011359464427641323	3.129190097755931e-06	
0.4653499083564233	0.0011750359226852165	0.0011719285390549567	3.145357143848668e-06	
0.4725605127161014	0.001213130403778721	0.0012100073971169172	3.161761998762118e-06	
0.4798828455070056	0.0012535205286672473	0.0012503817206150085	3.178404323643217e-06	
0.4873186379629853	0.0012964312624453246	0.00129327648228166	3.19528304243175e-06	
0.49486964814338685	0.0013421183332324232	0.0013389474197676153	3.212396192253763e-06	
0.5025376613487146	0.0013908736841277268	0.0013876864879782595	3.2297407415900233e-06	
0.5103244905427329	0.0014430321277332334	0.001439828514067736	3.2473123680994376e-06	
0.5182319767811088	0.0014989795245651844	0.001495759376435857	3.2651051856526782e-06	
0.5262619896466971	0.0015591629086860457	0.0015559261310933356	3.283111406945659e-06	
0.5344164276915693	0.0016241031238394114	0.0016208496487225643	3.3013209237209024e-06	
0.5426972188858914	0.0016944107276093542	0.0016911405200164147	3.3197207808084296e-06	
0.5511063210737586	0.001770806194104523	0.0017675192598793682	3.3382945120476514e-06	
0.559645722436092	0.0018541458345202038	0.0018508422299614035	3.3570212948686723e-06	
0.5683174419607084	0.0019454554170076303	0.0019421352611199319	3.375874864284619e-06	
0.5771235299196736	0.0020459742927716215	0.0020426377829695	3.394822104296974e-06	
0.5860660683540517	0.0021572140689021186	0.0021538615013741657	3.4138212014985784e-06	
0.595147171566167	0.0022810377472719016	0.002277669543735406	3.432819197311498e-06	
0.604368986619493	0.0024197681709622514	0.00241638491432934	3.45174870366976e-06	
0.6137336938462858	0.0025763392709970447	0.0025729417537025388	3.4705234447344754e-06	
0.6232435073630855	0.0027545112031236154	0.0027511004940147634	3.4890319821937462e-06	
0.6329006755942035	0.0029591832373654756	0.002955760775677858	3.5071291152088213e-06	
0.6427074818033226	0.003196860444935177	0.003193428176193536	3.5246241264108742e-06	
0.6526662446333333	0.0034763702104425804	0.003472930789160964	3.541261926216537e-06	
0.6627793186545348	0.003809999794928154	0.003806556895341294	3.5566978412042284e-06	
0.6730490949213316	0.0042153747509317595	0.004211933564054551	3.5704588686436606e-06	
0.6834780015375548	0.004718709135520043	0.004715277202247675	3.5818871214728385e-06	
0.6940685042305437	0.005360756907417575	0.00535734559841232	3.590060653455641e-06	
0.7048231069341222	0.006208500396235852	0.006205127739732025	3.593703909446906e-06	
0.7157443523806098	0.007380247733066346	0.007376944353429769	3.5912001184994875e-06	
0.7268348227020044	0.009106259709070155	0.009103082990306776	3.5813844103802696e-06	
0.7380971400404808	0.01190129537461891	0.011898369963805585	3.5694758161488536e-06	
0.7495339671683494	0.017193244711326154	0.017190916184218592	3.6144115398546547e-06	
0.7611480081176202	0.03082564686567289	0.03082545306077564	4.395623991859532e-06	
0.7729420088193235	0.10102107970750837	0.10103689782588139	1.603555304429846e-05	
0.784918757752735	0.042493060788188784	0.042495876609551786	4.7671117026966e-06	
0.7970810866046624	0.020164567039759117	0.020168872263729574	4.83549216398326e-06	
0.8094318709389453	0.013063183552754942	0.013067627885478774	4.647298019390853e-06	
0.8219740308763326	0.009618965614840217	0.009623423881375184	4.550615552619987e-06	
0.8347105317848907	0.007589169548000094	0.007593628824442342	4.5048042958204205e-06	
0.847644384981113	0.006251052626794043	0.006255516698906328	4.487110780185632e-06	
0.8607786484418896	0.005302087457779245	0.005306562366480685	4.486359837075049e-06	
0.8741164275275125	0.0045935570901604736	0.004598048458906044	4.4966752368883275e-06	
0.8876608757158821	0.004043886667738732	0.0040483993043998225	4.514733506676815e-06	
0.9014151953480897	0.003604612144558273	0.0036091501194625286	4.538537616159651e-06	
0.9153826383855528	0.0032451336694588454	0.0032497004703762457	4.566828698102421e-06	
0.9295665071788846	0.0029451801307070133	0.0029497788043124987	4.598783421052827e-06	
0.9439701552486742	0.002690789926750863	0.002695423191139018	4.6338485528278175e-06	
0.9585969880783669	0.002472032352404344	0.00247670268321986	4.671645728234931e-06	
0.9734504639194281	0.0022816495338461276	0.0022863592298007817	4.711914181073684e-06	
0.9885340946089864	0.0021142124656571212	0.0021189636987166273	4.754475010524451e-06	
1.0038514464001433	0.001965577587540084	0.0019703724418947558	4.7992081811995945e-06	
1.01940614080515	0.0018325260274634411	0.0018373665303224632	4.846037333355297e-06	
1.0352018554516484	0.0017125176574517896	0.0017174058038702021	4.8949195426094956e-06	
1.051242324952181	0.0016035194537826483	0.0016084572271237824	4.945838311111599e-06	
1.0675313417871697	0.0015038831959453178	0.0015088725851478448	4.9987987282728055e-06	
1.0840727572015847	0.0014122566789496122	0.001417299693459434	5.053824128126563e-06	
1.1008704821154982	0.0013275181529499146	0.001332616835955867	5.110953807998716e-06	
1.117928488048752	0.0012487271523091896	0.0012538835927608403	5.170241522158652e-06	
1.1352508080599522	0.001175087074592386	0.001180303418358758	5.231754560177622e-06	
1.1528415377000134	0.00110591630188751	0.0011111947623228795	5.295573283097067e-06	
1.1707048359804781	0.0010406256075657719	0.0010459684756716364	5.3617910336904005e-06	
1.1888449263568397	0.0009787002336175017	0.0009841098879183508	5.4305143673313644e-06	
1.2072660977271032	0.0009196854636680787	0.0009251643798423695	5.501863572091731e-06	
1.225972705445816	0.0008631748218945677	0.0008687255821080705	5.575973463536101e-06	
1.2449691723538168	0.0008088002414071968	0.0008144255431646201	5.652994453533973e-06	
1.2642599898239333	0.0007562236952224855	0.0007619263593538662	5.7330939044292154e-06	
1.2838497188228888	0.0007051298870933379	0.0007109128641705518	5.816457791500559e-06	
1.3037429909896587	0.0006552196702545609	0.0006610860441928002	5.903292708842753e-06	
1.3239445097305402	0.0006062039075199521	0.0006121568941735258	5.9938282688279465e-06	
1.3444590513311867	0.0005577975113834274	0.0005638404482263454	6.0883199698555614e-06	
1.3652914660858761	0.0005097134117160871	0.0005158497314515242	6.187052679358913e-06	
1.386446679444272	0.00046165619562603394	0.0004678893703205657	6.290345337190754e-06	
1.4079296931759626	0.00041331517565331035	0.0004196485882000807	6.3985429661947295e-06	
1.4297455865530366	0.00036435657802903087	0.00037079331749550765	6.512057082074779e-06	
1.451899517550985	0.00031441492570046713	0.00032095725973084417	6.631338706403016e-06	
1.4743967240682132	0.00026308401256072293	0.0002697322055782135	6.75688904925438e-06	
1.4972425251644468	0.0002099108644127515	0.00021665999816550892	6.889284087135764e-06	
1.5204423223183279	0.00015440943614965314	0.00016123860643299054	7.029178455910356e-06	
1.5440016007044985	9.620623167730513e-05	0.00010302306588396126	7.177319853159846e-06	
1.5679259304904682	3.7054982063058405e-05	4.291759971386347e-05	7.334566037516041e-06	
1.5922209681535842	4.229303307276403e-05	3.5412242615303335e-05	7.501905413198275e-06	
1.6168924578184014	0.00011343467280847865	0.00010576284592515143	7.680482067292286e-06	
1.6419462326147771	0.00019530503084761247	0.00018743906147884116	7.871626202435772e-06	
1.667388216057011	0.0002880758115390169	0.00028002485348596265	8.076890918238967e-06	
1.6932244234443516	0.00039464873278774926	0.00038639981008459847	8.298096034492805e-06	
1.7194609632832076	0.0005194382398463766	0.0005109759648145258	8.537378675186099e-06	
1.7461040387313935	0.0006689798087916006	0.0006602885288528149	8.797247580665698e-06	
1.7731599490647525	0.0008532628049250072	0.000844327615544688	9.080631000806428e-06	
1.8006350911665105	0.001088325039585499	0.001079133836342832	9.390886045703996e-06	
1.828535961039703	0.0014016364654441122	0.0013921849572027113	9.731704991019181e-06	
1.8568691553430368	0.0018444796742921662	0.00183478437700497	1.0106675939083388e-05	
1.885641372950552	0.0025247915699753445	0.002514927582378248	1.05179698319709e-05	
1.9148594165354507	0.003714457117013977	0.003704693636146013	1.0963078398468312e-05	
1.9445301941784663	0.006340609452953636	0.006332120052792564	1.144242478045804e-05	
1.974660721001155	0.01628023341113	0.016283037879736166	1.2982890389887361e-05	
2.0052581208244957	0.0207165805518259	0.020714830844372784	1.2461776354853344e-05	
2.036329627853186	0.007933045586390797	0.007946067381542181	1.5117591759520443e-05	
2.067882588386045	0.00492411401052956	0.004939877559619657	1.63650622561086e-05	
2.0999244625529108	0.0036233713476390658	0.003641245185792636	1.8079054206395558e-05	
2.132462826078452	0.00289677450201515	0.0029172340619668287	2.0516518177413434e-05	
2.1655053720733157	0.002429932033423465	0.0024541167890678233	2.4187228739195544e-05	
2.199059912853022	0.002100889730502846	0.002131182633283113	3.0325576755833815e-05	
2.2331343817850464	0.0018498447663448255	0.0018922124360265895	4.2741930813103694e-05	
2.267736835164523	0.0016317981570314996	0.001707509639329779	8.075282970201136e-05	
2.302875454119006	0.0016458978886482168	0.0015599153154605481	0.00017394324079651968	
2.3385585465427567	0.0014820475952822133	0.0014388238810988543	4.48436327105542e-05	
2.3747945490609914	0.0013567051508588976	0.0013373263733164964	1.960863876491926e-05	
2.411592029024571	0.0012591429768533762	0.0012507276883013591	8.548193412169947e-06	
2.4489596865355954	0.0011749958319738926	0.0011757242206606737	2.9612595701713162e-06	
2.4869063565043885	0.001109074841833218	0.0011099225059669209	2.974846637269141e-05	
2.5254410107383527	0.0010616000444637129	0.0010515445563078713	1.0698186859723734e-05	
2.564572760063192	0.0009992449023474971	0.0009992405124553102	8.800454330371002e-06	
2.604310856476998	0.0009625572924581051	0.0009519655799973899	1.0872621240766107e-05	
2.6446646953377266	0.0009145720982246913	0.000908896852562431	5.678597330550286e-06	
2.6856438175845567	0.0008727014385837744	0.0008693756447502801	3.3292367422004943e-06	
2.727257911993673	0.0008346660505394094	0.0008328665684258157	1.8163381653611712e-06	
2.769516817469004	0.0007995914774873951	0.0007989278407665508	7.160508761048219e-07	
2.812430525368455	0.0007669440599680035	0.0007671892579867587	3.5750718020166337e-07	
2.8560091818661824	0.0007363288593187953	0.0007373354604811326	1.03375559291652e-06	
2.9002630903514777	0.0007074272031575277	0.0007090928576988121	1.677696837515795e-06	
2.945202713864811	0.0006799684844847821	0.0006822190452539183	2.256148927209199e-06	
2.9908386775716385	0.0006537135893911686	0.0006564938291070082	2.782439363274536e-06	
3.0371817712745264	0.0006284430619440523	0.0006317111244030337	3.2685529817511216e-06	
3.0842429519642045	0.0006039471733078972	0.0006076710423089059	3.7238708178224376e-06	
3.1320333464101533	0.0005800162776618049	0.0005841714143914784	4.155746801965943e-06	
3.180564253791325	0.0005564301090500046	0.0005609977986469923	4.570067309493248e-06	
3.2298471483676323	0.0005329444496464478	0.0005379105859062947	4.971662898922552e-06	
3.2798936821928324	0.0005092728865050595	0.000514627015063147	5.364601333614167e-06	
3.3307156878694446	0.0004850598915615501	0.000490794366334214	5.752397338890713e-06	
3.3823251813463506	0.00045983850031718987	0.00046594759200610937	6.1381641088228e-06	
3.43473436475976	0.00043295978046829553	0.0004394384813485995	6.524721324619597e-06	
3.487955629318178	0.0004034680823497473	0.0004103100716562199	6.914664428077838e-06	
3.542001558232087	0.00036986541259295815	0.00037705881227389495	7.310385048512645e-06	
3.5968849296890193	0.00032963136041977295	0.00033714803581953685	7.713997369455027e-06	
3.6526187198747286	0.00027815819404826175	0.0002859196186865936	8.127012038191738e-06	
3.7092161060411786	0.00020625743139050516	0.0002139722047152052	8.549133975140439e-06	
3.7666904696220658	9.955781914504011e-05	0.00010461790329666132	8.972984039560379e-06	
3.8250553993966134	0.0002155755893352545	0.0002062465261099468	9.348440634898763e-06	
3.884324694702404	0.0012963607780698107	0.0012941641473710596	8.89423139998954e-06	
3.9445123686979775	0.002016285619377133	0.0020158979831246594	9.554046783029775e-06	
4.005632651675993	0.0010563867788939963	0.0010652459338413658	1.0951228680690258e-05	
4.067699994427721	0.0008011513051355176	0.0008119158703057261	1.1638513857572825e-05	
4.130729071659682	0.0006823293182708863	0.0006941571353759891	1.2308769841305116e-05	
4.194734785463209	0.0006112923393883981	0.0006240073751655427	1.3018129131512639e-05	
4.259732268837781	0.0005624454629628694	0.0005760246618187045	1.3785416878243401e-05	
4.325736889268946	0.000525711553968427	0.0005401895912962567	1.4624877989518499e-05	
4.392764252361694	0.0004963202474520868	0.0005117646371297695	1.5551689939760628e-05	
4.460830205530115	0.00047171415167670465	0.0004882188813425932	1.6584009635248256e-05	
4.5299508417442365	0.00045038994690453236	0.0004680761063177552	1.7744593919752488e-05	
4.600142503334918	0.00043139557761228927	0.0004504160219574584	1.906276484160674e-05	
4.671421785857698	0.000414086358888842	0.0004346340533487841	2.0577196307704856e-05	
4.743805542016518	0.000397994802839676	0.000420315795852573	2.2340130804821682e-05	
4.817310885648243	0.0003827537517015429	0.00040716699438972967	2.4424046331359453e-05	
4.891955195768907	0.00036804416879609574	0.00039497236464788946	2.6932658015903774e-05	
4.967756120682691	0.0003535509128359569	0.00038357028318956714	3.0019972642187533e-05	
5.044731582154526	0.0003389120814449664	0.000372836638292999	3.392525633172145e-05	
5.122899779647386	0.00032364075280865324	0.0003626741889515096	3.904195936947173e-05	
5.202279194625215	0.0003069729842967753	0.00035300535373991	4.606653042040301e-05	
5.282888594922542	0.0002875149941152772	0.00034376720121162205	5.636092872696333e-05	
5.364747039181794	0.0002622650400417443	0.0003349078913260002	7.299767924505997e-05	
5.447873881359371	0.0002232553979831567	0.00032638409569376247	0.00010465021929456408	
5.532288775301544	0.00014655941351006884	0.00031815909161066625	0.00018820825267559384	
5.618011679391243	0.0005925710759962695	0.00031020132807238585	0.0006127874643024828	
5.705062861266868	0.0005055957709204421	0.0003024833272505567	0.00021076841654065907	
5.793462902614208	0.0003911852494594695	0.0002949808270756333	9.732139467115542e-05	
5.883232704032601	0.0003441691400986005	0.0002876720982830857	5.692614982009246e-05	
5.974393489976511	0.00031145798358905066	0.00028053738772680355	3.164951294367689e-05	
6.06696681377367	0.00027419330955395316	0.0002735584521172845	3.6680686342885596e-05	
6.160974562720967	0.0003305112367897378	0.0002667181545621958	6.558778789359415e-05	
6.25643896325932	0.0003003783611008769	0.0002600001015847749	4.046052332869001e-05	
6.353382586228693	0.00028387260847163853	0.00025338830139878815	3.0490587815240843e-05	
6.451828352204593	0.00027128512214002137	0.00024686682551875437	2.4418448402836084e-05	
6.551799536917215	0.00026043539261923275	0.00024041945540951188	2.0020761583427224e-05	
6.653319776754563	0.00025053622819436183	0.00023402929371408454	1.6519571464862965e-05	
6.756413074350862	0.00024119740578091537	0.0002276783152493789	1.3541227674120235e-05	
6.861103804261538	0.00023217593033531746	0.00022134682565677283	1.0862424988552088e-05	
6.9674167187261515	0.00022328654903768546	0.00021501278400325914	8.320821064147447e-06	
7.075376953520617	0.0002143564186939156	0.0002086509274921693	5.771737608195594e-06	
7.1850100339000935	0.00020518859283380424	0.00020223160793996452	3.063110166055258e-06	
7.2963418806339915	0.00019551275232912254	0.00019571920423071287	6.596523525053118e-07	
7.40939881613446	0.00018488844199556967	0.00018906990097924189	4.189502699873717e-06	
7.5242075706798515	0.00017246163153842033	0.00018222850007881068	9.7827542574982e-06	
7.640795288734611	0.00015619266866535885	0.00017512371920841012	1.9124267351671694e-05	
7.759189535367103	0.00012963904914599042	0.0001676610528452085	3.963269595337533e-05	
7.879418302766868	0.00010065406820092084	0.00015971157069721812	0.0001239253950513811	
8.001510016862884	0.0002595296561245416	0.0001510936734114844	0.00011577325715190003	
8.125493544044346	0.0001982023516183389	0.0001415420721988217	5.907737414493927e-05	
8.251398197985628	0.00017104349125812138	0.00013065235647167863	4.0392571281375045e-05	
8.379253746576957	0.00014792056457752056	0.00011777618237456229	3.023376736852057e-05	
8.509090418962503	0.00012629733756230213	0.00010181136875050876	2.478641527543824e-05	
8.640938912687513	0.0001012206686816856	8.077507811244124e-05	2.1228592302343874e-05	
8.774830400956196	6.761033125941149e-05	5.139002627988702e-05	1.8739366568262298e-05	
8.910796540002062	2.712489174269026e-05	3.307010962058111e-05	1.696013552475462e-05	
9.048869476572474	0.00013986932948006572	0.00015514618250887853	1.5793486515264784e-05	
9.189081855529167	0.0008256959757169456	0.0008170851195937443	1.0698048624297278e-05	
9.331466827566528	0.0006503051753907277	0.0006472914111309985	6.3298206768181745e-06	
9.476058057049498	0.0003779918443308297	0.0003733724008731598	7.442724240079828e-06	
9.622889729972897	0.00029654835264754473	0.0002868031419479024	1.0753455108877684e-05	
9.771996562044086	0.00025017155211769725	0.00024296118170296358	7.59902487203681e-06	
9.923413806890872	0.00021952101034425678	0.00021483014752426578	5.123344286582951e-06	
10.0771772643966	0.00019332598875540846	0.0001936230675103624	3.5490499342976744e-06	
10.233323289164382	0.00017106916155184922	0.0001750849344064837	3.2798214393439654e-05	
10.391888799112495	0.00018030815021704313	0.0001555512395020867	2.4940290004177304e-05	
10.552911284202958	0.00014498563901714837	0.00012792252700584067	1.765919930222329e-05	
10.716428815305356	0.0001126204305045474	0.00012180765090058798	1.914735317325776e-05	
10.882480053198018	0.0002718172190019803	0.00026226831726374405	1.127141088054253e-05	
11.051104257708666	0.0002085811149136102	0.00019988643136118023	9.23379894722604e-06	
11.222341296996655	0.00018554279990087754	0.00017722283162295414	8.631135337482053e-06	
11.39623165697915	0.0001719224695355204	0.00016400069281276996	8.129888843187206e-06	
11.572816450903245	0.00016196200982530694	0.0001544334235864531	7.679304245555369e-06	
11.752137429066462	0.00015386664700213232	0.00014671376837032258	7.26763624780315e-06	
11.93423698868786	0.00014688543253964017	0.0001400889973983744	6.886863346604501e-06	
12.119158183932093	0.00014064131684517615	0.00013418390944976144	6.530478502179233e-06	
12.306944736088793	0.00013491976516873922	0.00012878700579145174	6.192977072405321e-06	
12.497641043909683	0.00012958677895743689	0.00012376790626309603	5.869336096233989e-06	
12.691292194105861	0.00012455175667321406	0.0001190405901993075	5.554168308205776e-06	
12.887943972007742	0.00011974720794151246	0.00011454520148475349	5.239526516938283e-06	
13.08764287239018	0.0001151087596199028	0.00011023826553032048	4.905578636374998e-06	
13.290436110465315	0.00011054940903671493	0.0001060870680452704	4.528495518074979e-06	
13.496371633045765	0.00010668162419316786	0.00010206624431118198	4.6472108232937546e-06	
13.705498129880782	0.00010239046694064708	9.815561337302006e-05	4.257184547747143e-06	
13.917865045168076	9.825272368134942e-05	9.433874865994958e-05	3.933426714752894e-06	
14.133522589243995	9.420276490587076e-05	9.060200280870639e-05	3.6184691393415213e-06	
14.35252175045488	9.021405585029142e-05	8.693382282850381e-05	3.296872141832781e-06	
14.574914307212275	8.626753185096528e-05	8.332425668264243e-05	2.959510818380435e-06	
14.800752840235097	8.234546965572044e-05	7.976458948796296e-05	2.5975683239743796e-06	
15.030090744981337	7.84288842311273e-05	7.624706954165151e-05	2.200350389123999e-06	
15.262982244272472	7.449678817961673e-05	7.27646978551011e-05	1.7557697021121613e-06	
15.499482401113475	7.052167554515164e-05	6.931106335620707e-05	1.2458700906066847e-06	
15.739647131711472	6.645888085175656e-05	6.588021139893387e-05	6.619162809218916e-07	
15.98353321869612	6.22490052227552e-05	6.246653683755929e-05	4.354677204193485e-07	
16.23119832454485	5.778441816070849e-05	5.906469536325603e-05	1.3695311198497228e-06	
16.482701005216104	5.285650150983254e-05	5.566952847827911e-05	2.9011421236337556e-06	
16.738100723993853	4.699041073285581e-05	5.2275998659090655e-05	5.427963863268522e-06	
16.997457865546615	3.883683848901283e-05	4.887913210407168e-05	1.0454449088489852e-05	
17.26083375020432	2.4474507273579906e-05	4.5473967091026655e-05	2.5499296691072034e-05	
17.528290648456405	0.00010400069419405423	4.2055506475222205e-05	7.98680446880673e-05	
17.799891795674554	6.491298687189538e-05	3.8618673329348524e-05	2.6716644081583416e-05	
18.075701407063548	5.108610225592946e-05	3.5158269285604975e-05	1.598849053115155e-05	
18.35578469284383	4.3713061690163286e-05	3.166893601882218e-05	1.2070392735916721e-05	
18.64020787366921	3.797695282299326e-05	2.814512204234333e-05	9.834878629730361e-06	
18.929038196283646	3.2956446092386643e-05	2.4581060986136626e-05	8.375612820351743e-06	
19.222343949420477	2.8310702197937348e-05	2.0970778003358254e-05	7.340083328813069e-06	
19.52019447994806	2.3834128752637786e-05	1.7308172413387326e-05	6.5272470711525186e-06	
19.822660209265607	1.940803918582639e-05	1.3587337215603884e-05	5.824143298538076e-06	
20.12981264995304	1.4930843715651405e-05	9.803793551124145e-06	5.134072783833803e-06	
20.441724422678867	1.0247983844040272e-05	5.960917332897177e-06	4.299943115367293e-06	
20.75846927337004	5.0102629613484184e-06	2.1495652222274004e-06	2.877441858578775e-06	
21.08012209064783	1.0011619078732942e-05	2.3362330232620167e-06	1.0023974927832773e-05	
21.406758923533914	2.0494435472248914e-06	6.364289474133288e-06	7.164346505682836e-06	
21.738456999430788	4.546773572931042e-06	1.061420524052594e-05	6.263806905413715e-06	
22.075294742380795	9.59357505815824e-06	1.5011663009002037e-05	5.444346468328679e-06	
22.417351791608088	1.4602880844338972e-05	1.9560208420710597e-05	4.9651426125321824e-06	
22.764709020347887	1.9661179143152546e-05	2.4272881062774195e-05	4.614234726091722e-06	
23.1174485549675	2.48425594285502e-05	2.9166487565074108e-05	4.324586141887001e-06	
23.47565379438362	3.019265652051889e-05	3.426068872453951e-05	4.068089417550122e-06	
23.839409429780538	3.574934437603063e-05	3.9578014608742526e-05	3.828715508090513e-06	
24.20880146463373	4.154999224664671e-05	4.514418948928225e-05	3.594539673382649e-06	
24.583917235044	4.763577909070269e-05	5.0988633933416286e-05	3.3536524504202154e-06	
24.964845430386426	5.405616661348532e-05	5.714512363254029e-05	3.0902293448066043e-06	
25.351676114279368	6.0876666670392886e-05	6.365262291469897e-05	2.7774827316651096e-06	
25.744500745878433	6.819805745612537e-05	7.055633250621769e-05	2.3592926978392026e-06	
26.143412201500308	7.622128936004679e-05	7.790901106205851e-05	1.6880829237974154e-06	
26.548504796581717	8.557372211790862e-05	8.577265438709782e-05	6.109732710972358e-07	
26.959874307978602	9.677875683395574e-05	9.422064971811357e-05	9.36952914440041e-06	
27.377617996610834	9.605283168475108e-05	0.00010334057056206402	7.457724459866689e-06	
27.801834630457815	0.00010806766957332621	0.00011323784887818025	5.1731667974243716e-06	
28.232624507910387	0.00011968934751740999	0.00012404066966930518	4.352269795890096e-06	
28.670089481484574	0.00013201357859633333	0.0001359066018125848	3.8980405845153455e-06	
29.114332981902788	0.00014545572241775635	0.000149031749740571	3.5855189245369323e-06	
29.565460042548164	0.00016035417287002028	0.00016366365989765744	3.3230083728024384e-06	
30.0235773242978	0.0001770943158345641	0.0001801199917076484	3.0322003761069392e-06	
30.488793140740842	0.00019575913149332357	0.00019881636813824104	3.064330688591945e-06	
30.961217483787163	0.00021730612667421125	0.00022030952100492323	3.032202756981509e-06	
31.440962049673153	0.00024256202312647124	0.0002453674298677973	2.8492009887416823e-06	
31.928140265370157	0.00027245680008964923	0.0002750908357052625	2.693701387052146e-06	
32.42286731540228	0.00030870312897178043	0.0003111430484442077	2.5216209007728207e-06	
32.925260169079685	0.00035405026621657305	0.00035624311677625795	2.257439581437683e-06	
33.435437608153904	0.0004132503232962005	0.0004154470993100774	2.2927681647021454e-06	
33.95352025490161	0.0004986268948671153	0.0005006613920312166	2.3511566416993402e-06	
34.479630600643624	0.0006558136175277642	0.0006568816945055117	2.0152743663438594e-06	
35.01389303470575	0.0005731452929799903	0.000571698781114665	1.5641471926830347e-06	
35.556433873828425	0.0006387007899493393	0.0006404156631974573	2.0793918940473377e-06	
36.107381392031996	0.0009291803381320088	0.0009311212490749249	1.963964696866405e-06	
36.666865850944866	0.0013972333549421656	0.0013990564857069556	1.831516793506422e-06	
37.23501953060145	0.0025047484965040954	0.002506287671647061	1.7002978174148605e-06	
37.81197676071744	0.007788054323484861	0.007787470422097486	1.4942920525800395e-06	
38.397873952449665	0.004526287220295342	0.004526781504978318	1.2759308353014771e-06	
38.99284963064802	0.002053885740643779	0.002054292154796335	2.822990795878168e-06	
39.59704446660722	0.0013283275210519687	0.0013264032404534884	2.0827291057013517e-06	
40.21060131132589	0.0009857318799460345	0.0009832175573873923	2.9046934557674694e-06	
40.83366522928125	0.0007850124222940559	0.0007834184145914516	1.5945854851739203e-06	
41.46638353272696	0.0006527089355577543	0.0006523068291026605	6.37442420402751e-07	
42.108905816522395	0.0005625183449648098	0.0005592802116820465	3.351500872116004e-06	
42.76138399350171	0.0004913686810436121	0.0004894566452651332	1.971017675320142e-06	
43.42397233039088	0.00043583582946316615	0.0004346703542695075	1.3746903759725893e-06	
44.096827484281306	0.0003904282221362396	0.0003899646262902685	8.589921016709913e-07	
44.78010853966855	0.0003513886790038285	0.0003519645588432617	1.149851156480638e-06	
45.47397704606499	0.0003160587533162713	0.00031788233549169	1.8468125849226554e-06	
46.17859705619533	0.0002785982026267682	0.0002843643767134947	5.819555807249736e-06	
46.894135164783904	0.00026113780387490516	0.00024443709726700203	2.4521202437950095e-05	
47.62076054794297	0.00019935910202200242	0.00020430311478231172	8.931632275132338e-06	
48.35864500317141	0.00037858082815646034	0.00038078273691033866	2.282461341363018e-06	
49.10796298997312	0.00030033618493525527	0.0003004367620150018	3.137836656081921e-06	
49.86889167110482	0.0002681610183924603	0.00026720633429185405	3.0373639485023304e-06	
50.641610954463076	0.0002474684458232636	0.00024626243833142624	3.5157056196885127e-06	
51.42630353562007	0.00023228625224509385	0.00023031133628834838	3.0704858609741273e-06	
52.22315494101898	0.00021861079338643342	0.0002169907651531637	2.8995723043586897e-06	
53.03235357183818	0.00020766101112718404	0.0002051631116936675	3.6126833709484213e-06	
53.854090748535334	0.00019629701267256933	0.00019390276893616233	3.3550414953977602e-06	
54.688560756081706	0.00018457911912467267	0.00018140038961866696	4.077529159498729e-06	
55.53596088989733	0.00016748822317748518	0.00016021022872034763	7.929328121996014e-06	
56.39649150249797	0.000201928193916165	0.00019120404617870154	1.33482484573106e-05	
57.27035605086487	0.0001818367186897276	0.0001771566226598958	4.681955833292893e-06	
58.15776114454846	0.00017167301572877102	0.00016843718950913838	3.2480579747095782e-06	
59.05891659451753	0.00016417730066893964	0.00016154683645100453	2.634377201752911e-06	
59.974035462765215	0.0001578775537760986	0.00015557357312405936	2.3042151662612708e-06	
60.90333411268367	0.00015222133099032599	0.00015019620949297333	2.02980123242476e-06	
61.847032260219336	0.0001475054516080973	0.00014526340012149935	2.247304055234038e-06	
62.80535302582078	0.0001427408491178554	0.00014068849475684886	2.0546209735497857e-06	
63.778522987191536	0.00013835886909939146	0.0001364148482320603	1.946824608882856e-06	
64.76677223286032	0.000134265616620163	0.00013240190515844536	1.867145551740868e-06	
65.77033441658139	0.00013041649219132956	0.00012861874867612692	1.8017015083990374e-06	
66.78944681257751	0.00012678156416818097	0.00012504075237622483	1.7451635024981468e-06	
67.82435037163955	0.00012333788915199148	0.000121647677254119	1.6948388419094134e-06	
68.87528977809474	0.00012006685050393335	0.00011842250611071711	1.6491476991175133e-06	
69.94251350765792	0.00011695285783746426	0.00011535068407321563	1.6070741107295503e-06	
71.02627388617911	0.0001139825850694479	0.00011241959767425068	1.5679225637290068e-06	
72.12682714930152	0.00011114447455996478	0.00010961820203042964	1.5311944813528752e-06	
73.24443350304374	0.00010842839173488688	0.0001069367444532228	1.4965194274204066e-06	
74.37935718532088	0.00010582537271901068	0.00010436655349160957	1.4636140909590295e-06	
75.53186652841877	0.00010332743320767173	0.00010189987398077316	1.4322565258122391e-06	
76.7022340224364	0.00010092741963258093	9.952973544742354e-05	1.402269286067826e-06	
77.89073637971123	9.861889066207195e-05	9.72498453491895e-05	1.3735080023858691e-06	
79.09765460024283	9.639602113567115e-05	9.505450122957166e-05	1.3458534184249896e-06	
80.32327403813038	9.425352301716455e-05	9.293851756649138e-05	1.3192057007752655e-06	
81.5678844690394	9.218657953579746e-05	9.089716423015956e-05	1.2934802850539947e-06	
82.83178015871405	9.019078973351247e-05	8.892611424911491e-05	1.2686047854579673e-06	
84.11525993255103	8.826212135061265e-05	8.702139913523122e-05	1.2445166564268722e-06	
85.41862724625115	8.639687048228817e-05	8.517937041591333e-05	1.2211613964321221e-06	
86.74219025756646	8.459162679667496e-05	8.339666631342551e-05	1.1984911492531223e-06	
88.08626189915832	8.284324336712186e-05	8.167018272921113e-05	1.1764636012195284e-06	
89.45115995258467	8.114881036651589e-05	7.999704785640871e-05	1.155041101933347e-06	
90.83720712343391	7.950563201933813e-05	7.837459987103359e-05	1.1341899559130979e-06	
92.24473111762269	7.791120632072683e-05	7.68003672515046e-05	1.1138798465038537e-06	
93.67406471887617	7.636320712030745e-05	7.527205135443714e-05	1.094083363252722e-06	
95.1255458674087	7.48594682382854e-05	7.37875109369797e-05	1.0747756110311232e-06	
96.59951773982377	7.339796933685601e-05	7.234474836613833e-05	1.0559338843451846e-06	
98.09632883025184	7.197682331468073e-05	7.094189729624665e-05	1.0375373940767771e-06	
99.61633303274554	7.059426502844859e-05	6.957721162903445e-05	1.0195670367328398e-06	
101.15988972495167	6.924864117521837e-05	6.824905559817915e-05	1.002005198417325e-06	
102.72736385307937	6.793840119368698e-05	6.695589484296738e-05	9.84835587362242e-07	
104.31912601818526	6.666208906281563e-05	6.569628835466388e-05	9.6804309010406e-07	
105.93555256379533	6.541833589317607e-05	6.446888119509953e-05	9.516136473563841e-07	
107.57702566488457	6.420585322058815e-05	6.327239790040384e-05	9.355341463840123e-07	
109.24393341823551	6.302342692360832e-05	6.210563649417005e-05	9.197923272766132e-07	
110.93666993419627	6.1869911696593e-05	6.0967463044009874e-05	9.043767009912612e-07	
112.65563542986153	6.074422601870906e-05	5.985680670370883e-05	8.892764774060277e-07	
114.40123632369622	5.964534756666777e-05	5.8772655190278285e-05	8.74481501930723e-07	
116.17388533162597	5.8572309025301206e-05	5.7714050651289766e-05	8.599821994606486e-07	
117.9740015646163	5.752419425557332e-05	5.6680085883139704e-05	8.457695246601847e-07	
119.802010627764	5.6500134784341644e-05	5.5669900865449124e-05	8.318349177216429e-07	
121.65834472092367	5.549930658428448e-05	5.468267958076102e-05	8.181702648795558e-07	
123.54344274089367	5.452092711596975e-05	5.371764709214612e-05	8.04767863068138e-07	
125.45775038518534	5.356425260715042e-05	5.277406685434043e-05	7.916203882016939e-07	
127.40172025740017	5.262857554708621e-05	5.185123823667446e-05	7.787208666325023e-07	
129.3758119742398	5.171322237607393e-05	5.094849423837013e-05	7.660626494046049e-07	
131.3804922741741	5.081755135245919e-05	5.0065199378817454e-05	7.53639388973737e-07	
133.41623512779302	4.994095058124671e-05	4.920074774723945e-05	7.414450181101469e-07	
135.48352184986857	4.9082836190051244e-05	4.8354561197740234e-05	7.294737307375623e-07	
137.58284121315285	4.8242650639569284e-05	4.752608767713647e-05	7.177199644937947e-07	
139.71468956393986	4.741986115702809e-05	4.6714799674218005e-05	7.061783848275005e-07	
141.879570939417	4.6613958282197845e-05	4.592019278019203e-05	6.948438704662671e-07	
144.07799718683648	4.58244545165611e-05	4.514178435104912e-05	6.837115001142802e-07	
146.31048808453184	4.505088306713075e-05	4.437911226347123e-05	6.72776540253066e-07	
148.57757146481032	4.4292796677207544e-05	4.363173375668523e-05	6.620344339344631e-07	
150.87978333874923	4.354976653708527e-05	4.289922435336892e-05	6.514807904683006e-07	
153.2176680229263	4.2821381268351975e-05	4.218117685334596e-05	6.411113759178379e-07	
155.5917782681133	4.210724597601156e-05	4.1477200394372126e-05	6.309221043258392e-07	
158.00267538996428	4.140698136316565e-05	4.078691957482118e-05	6.209090296033344e-07	
160.45092940172842	4.07202229034613e-05	4.010997363353797e-05	6.110683380197473e-07	
162.9371191490193	4.004662006692789e-05	3.9446015682536305e-05	6.013963412402798e-07	
165.46183244667284	3.9385835595203886e-05	3.879471198859208e-05	5.918894698613436e-07	
168.02566621772516	3.8737544822496226e-05	3.81557413001172e-05	5.825442674010933e-07	
170.6292266345446	3.8101435038921784e-05	3.7528794216003785e-05	5.733573847053344e-07	
173.27312926215015	3.747720489316083e-05	3.6913572593403766e-05	5.643255747336971e-07	
175.9579992037507	3.6864563831604606e-05	3.630978899165739e-05	5.554456876944573e-07	
178.68447124853947	3.626323157140936e-05	3.571716614981184e-05	5.467146664993676e-07	
181.45319002177868	3.567293760507693e-05	3.513543649537625e-05	5.381295425121404e-07	
184.2648101372089	3.509342073437312e-05	3.456434168214705e-05	5.296874315677728e-07	
187.11999635182175	3.4524428631566035e-05	3.4003632155107665e-05	5.213855302409083e-07	
190.019423723029	3.396571742612631e-05	3.345306674056308e-05	5.132211123443714e-07	
192.9637777682679	3.3417051315172504e-05	3.291241225981068e-05	5.051915256398146e-07	
195.95375462707955	3.287820219607813e-05	3.238144316477905e-05	4.972941887450147e-07	
198.99006122569847	3.234894931977545e-05	3.185994119418485e-05	4.89526588222794e-07	
202.0734154441926	3.1829078963401935e-05	3.1347695048866555e-05	4.818862758385573e-07	
205.20454628619316	3.131838412103502e-05	3.0844500085052834e-05	4.7437086597405284e-07	
208.38419405125447	3.081666421135391e-05	3.0350158024415252e-05	4.6697803318651075e-07	
211.6131105098844	3.0323724801150665e-05	2.9864476679837964e-05	4.597055099025087e-07	
214.892059081287	2.9839377343691914e-05	2.9387269695914444e-05	4.5255108423773983e-07	
218.22181501385919	2.936343893100255e-05	2.8918356303251517e-05	4.4551259793361593e-07	
221.60316556848443	2.8895732059209466e-05	2.8457561085726467e-05	4.38587944403052e-07	
225.03691020466627	2.8436084406143577e-05	2.8004713759902573e-05	4.3177506687805295e-07	
228.5238607695462	2.7984328620454008e-05	2.755964896586352e-05	4.250719566525211e-07	
232.06484168985054	2.754030212153983e-05	2.7122206068778312e-05	4.1847665141392907e-07	
235.66069016681035	2.710384690965235e-05	2.6692228970555296e-05	4.119872336581435e-07	
239.3122563741041	2.6674809385564395e-05	2.6269565930986595e-05	4.0560182918252194e-07	
243.0204036588648	2.6253040179243875e-05	2.5854069397825743e-05	3.9931860565156964e-07	
246.78600874580337	2.5838393987006355e-05	2.5445595845276793e-05	3.9313577123167537e-07	
250.60996194449422	2.5430729416655618e-05	2.504400562040892e-05	3.8705157328972445e-07	
254.4931673598731	2.5029908840154028e-05	2.4649162797041297e-05	3.81064297152558e-07	
258.43654310599635	2.4635798253393504e-05	2.4260935036673273e-05	3.751722649230057e-07	
262.4410215231124	2.424826714266615e-05	2.3879193456061845e-05	3.69373834349523e-07	
266.507549398097	2.3867188357458788e-05	2.350381250107366e-05	3.636673977462634e-07	
270.63708818830384	2.349243798921971e-05	2.3134669826463056e-05	3.5805138096046684e-07	
274.8306142488838	2.3123895255767816e-05	2.2771646181248618e-05	3.525242423847494e-07	
279.08911906362675	2.276144239103519e-05	2.241462529938197e-05	3.470844720115165e-07	
283.4136094793798	2.2404964539852967e-05	2.2063493795420784e-05	3.417305905274033e-07	
287.80510794409827	2.2054349657508367e-05	2.1718141064936324e-05	3.3646114844524114e-07	
292.26465274858515	2.1709488413817265e-05	2.1378459189401585e-05	3.312747252717522e-07	
296.7932982719762	2.137027410147224e-05	2.1044342845321998e-05	3.261699287089861e-07	
301.3921152310292	2.1036602548440223e-05	2.071568921738467e-05	3.21145393887552e-07	
306.0621909332746	2.0708372034197827e-05	2.0392397915415584e-05	3.1619978263024624e-07	
310.80462953409153	2.038548320960407e-05	2.0074370894946454e-05	3.1133178274420127e-07	
315.6205522977641	2.006783902022321e-05	1.9761512381204955e-05	3.06540107340275e-07	
320.5110978625849	1.975534463292028e-05	1.9453728796352503e-05	3.018234941783075e-07	
325.47742251006514	1.944790736556262e-05	1.9150928689804228e-05	2.971807050366882e-07	
330.52070043831674	1.9145436619670446e-05	1.885302267147512e-05	2.926105251053948e-07	
335.6421240396705	1.8847843815868112e-05	1.855992334780534e-05	2.8811176240105866e-07	
340.8429041825955	1.855504233199645e-05	1.8271545260426052e-05	2.836832472030379e-07	
346.1242704979875	1.826694744375424e-05	1.798780482733483e-05	2.79323831509623e-07	
351.4874716698928	1.7983476267744393e-05	1.7708620286457154e-05	2.7503238851320294e-07	
356.9337757307372	1.770454770680726e-05	1.743391164147724e-05	2.7080781209371983e-07	
362.46447036112943	1.7430082397529986e-05	1.7163600609828204e-05	2.666490163292354e-07	
368.08086319431027	1.7160002659827147e-05	1.689761057273705e-05	2.625549350233066e-07	
373.7842821253185	1.6894232448493174e-05	1.6635866527226362e-05	2.58524521247861e-07	
379.57607562494815	1.6632697306632984e-05	1.6378295039979323e-05	2.545567469012429e-07	
385.45761305857025	1.6375324320881896e-05	1.6124824202980096e-05	2.506506022805819e-07	
391.43028500989345	1.6122042078330938e-05	1.58753835908461e-05	2.4680509566791917e-07	
397.49550360974456	1.587278062507789e-05	1.562990421977321e-05	2.430192529294961e-07	
403.6547028699399	1.5627471426328816e-05	1.5388318508019258e-05	2.3929211712746985e-07	
409.9093390223323	1.5386047327978774e-05	1.5150560237854826e-05	2.356227481438283e-07	
416.26089086311043	1.5148442519603944e-05	1.491656451891438e-05	2.320102223156221e-07	
422.71086010243414	1.4914592498801264e-05	1.4686267752883944e-05	2.2845363208142398e-07	
429.2607717194863	1.4684434036814535e-05	1.4459607599465158e-05	2.2495208563810677e-07	
435.91217432302693	1.445790514538965e-05	1.4236522943558298e-05	2.2150470660800694e-07	
442.6666405175339	1.4234945044803933e-05	1.401695386361013e-05	2.1811063371558935e-07	
449.52576727501685	1.4015494133017895e-05	1.3800841601074938e-05	2.147690204735516e-07	
456.4911763125926	1.3799493955899952e-05	1.3588128530939833e-05	2.1147903487780616e-07	
463.56451447591087	1.3586887178477406e-05	1.337875813326784e-05	2.0823985911114042e-07	
470.74745412852144	1.3377617557169135e-05	1.3172674965714671e-05	2.0505068925507985e-07	
478.04169354727435	1.3171629912957732e-05	1.2969824636977199e-05	2.0191073500966312e-07	
485.4489573238469	1.2968870105460915e-05	1.2770153781133696e-05	1.988192194208886e-07	
492.97099677249224	1.276928500786417e-05	1.2573610032838066e-05	1.957753786155553e-07	
500.60959034410683	1.2572822482677982e-05	1.238014200333187e-05	1.9277846154306386e-07	
508.36654404671106	1.2379431358285452e-05	1.2189699257239976e-05	1.8982772972408685e-07	
516.2436918724502	1.2189061406247149e-05	1.2002232290117029e-05	1.86922457005814e-07	
524.242896231207	1.2001663319332047e-05	1.1817692506713876e-05	1.8406192932346458e-07	
532.3660483909357	1.1817188690244734e-05	1.1636032199934207e-05	1.8124544446795164e-07	
540.6150689248177	1.1635589991020434e-05	1.1457204530453357e-05	1.7847231185933695e-07	
548.9919081653474	1.1456820553060939e-05	1.1281163506972379e-05	1.7574185232604456e-07	
557.4985466654523	1.1280834547785587e-05	1.1107863967081846e-05	1.7305339788946895e-07	
566.1369956667598	1.1107586967872833e-05	1.093726155871103e-05	1.7040629155393498e-07	
574.909297575119	1.0937033609068906e-05	1.0769312722139227e-05	1.6779988710168958e-07	
583.8175264434902	1.076913105254138e-05	1.0603974672547107e-05	1.6523354889284571e-07	
592.8637884623186	1.060383664775627e-05	1.0441205383086916e-05	1.627066516701422e-07	
602.0502224575035	1.04411084958584e-05	1.028096356845149e-05	1.6021858036822169e-07	
611.379000396087	1.0280905433535674e-05	1.0123208668922715e-05	1.5776872992742456e-07	
620.8523278997751	1.012318701734877e-05	9.967900834881228e-06	1.5535650511190497e-07	
630.4724447664181	9.967913508508533e-06	9.81500091175974e-06	1.5298132033183668e-07	
640.2416254995708	9.815045858084342e-06	9.664470425423307e-06	1.5064259946976927e-07	
650.1621798462554	9.66454569262729e-06	9.516271567960577e-06	1.483397757108485e-07	
660.2364533430635	9.516375300192648e-06	9.370367183870689e-06	1.460722913767623e-07	
670.4668278707137	9.370497616747264e-06	9.226720756631329e-06	1.4383959776352232e-07	
680.8557222172046	9.226876212947458e-06	9.085296395633943e-06	1.4164115498264458e-07	
691.4055926496942	9.085475281274283e-06	8.946058823472804e-06	1.394764318058961e-07	
702.1189334952396	8.946259623513101e-06	8.808973363575163e-06	1.3734490551334494e-07	
712.9982777305363	8.809194638565329e-06	8.674005928160312e-06	1.352460617446881e-07	
724.0461975807946	8.67424631058052e-06	8.541123006515924e-06	1.331793943537339e-07	
735.2653051278958	8.541381197397541e-06	8.410291653580448e-06	1.3114440526594395e-07	
746.6582529279726	8.410566419284107e-06	8.281479478820916e-06	1.291406043389739e-07	
758.2277346385576	8.281769647964336e-06	8.154654635395942e-06	1.271675092260936e-07	
769.9764856554507	8.154959095924454e-06	8.029785809594087e-06	1.2522464524243242e-07	
781.9072837594538	8.030103505987221e-06	7.906842210538222e-06	1.233115452339859e-07	
794.0229497731273	7.907172141145955e-06	7.785793560146932e-06	1.2142774944922592e-07	
806.3263482277227	7.786134774649526e-06	7.666610083344269e-06	1.195728054133648e-07	
818.82038804045	7.66696168032999e-06	7.549262498509708e-06	1.1774626780509575e-07	
831.5080232022387	7.549623623164828e-06	7.433722008160263e-06	1.1594769833581711e-07	
844.3922534761538	7.434091850066235e-06	7.319960289857303e-06	1.1417666563122972e-07	
857.4761251066391	7.3203380808899615e-06	7.207949487330656e-06	1.1243274511524573e-07	
870.7627315397452	7.208334499656868e-06	7.097662201813119e-06	1.1071551889622592e-07	
884.2552141545192	7.098053745980201e-06	6.989071483578618e-06	1.090245756553225e-07	
897.9567630057271	6.989468906692322e-06	6.882150823677586e-06	1.0735951053708165e-07	
911.8706175780853	6.8825535076644634e-06	6.776874145863381e-06	1.057199250420675e-07	
926.0000675521785	6.777281505813656e-06	6.673215798703811e-06	1.0410542692157247e-07	
940.3484535822448	6.673627281291036e-06	6.571150547872081e-06	1.0251563007431449e-07	
954.9191680860141	6.571565629845961e-06	6.470653568611641e-06	1.009501544450522e-07	
969.715656046784	6.4710717553606996e-06	6.37170043836971e-06	9.940862592515354e-08	
984.7414158279239	6.372121262550543e-06	6.274267129594398e-06	9.789067625497285e-08	
1000.0	6.27469014982442e-06	6.178330002690553e-06	9.639594292805541e-08	


==> data/fig_iss_quadvf_bode_20.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016991164532067837	1.6448523096145492e-07	
0.10154950161807173	0.0001727846641511856	0.000172627230788523	1.6673562278748984e-07	
0.10312301278878754	0.00017554877368051514	0.00017538889518525303	1.6902523424652353e-07	
0.10472090554055413	0.00017835991065214075	0.00017819754888682312	1.7135464401784433e-07	
0.10634355766636439	0.00018121901004083087	0.00018105412626503135	1.7372444014675313e-07	
0.10799135281311975	0.00018412703171742393	0.0001839595865778457	1.7613522023971722e-07	
0.1096646805723366	0.00018708496138198909	0.00018691491490238274	1.7858759166840324e-07	
0.11136393657225817	0.0001900938115420566	0.00018992112311295482	1.8108217177446826e-07	
0.11308952257139368	0.0001931546225384728	0.00019297925090673983	1.8361958807649275e-07	
0.11484184655350702	0.00019626846362160818	0.00019609036687979488	1.8620047848498417e-07	
0.11662132282407707	0.00019943643408081553	0.00019925556965631958	1.8882549151785027e-07	
0.11842837210825283	0.00020265966443023005	0.00020247598907425647	1.914952865202844e-07	
0.12026342165032622	0.00020593931765420574	0.00020575278743052044	1.9421053389135383e-07	
0.12212690531474645	0.00020927659051590063	0.00020908716078937655	1.9697191531082664e-07	
0.12401926368869937	0.00021267271493276106	0.00021248034035770656	1.9978012397570578e-07	
0.12594094418627644	0.000216128959422904	0.00021593359393117556	2.026358648349359e-07	
0.12789240115425762	0.00021964663062667495	0.00021944822741556098	2.0553985483606188e-07	
0.12987409597953362	0.00022322707490794735	0.00022302558642782583	2.0849282316988977e-07	
0.13188649719819254	0.0002268716800400495	0.00022666705798180737	2.114955115257873e-07	
0.13393008060629666	0.0002305818769815431	0.0002303740722637546	2.1454867435071532e-07	
0.13600532937237603	0.0002343591417474478	0.00023414810450330837	2.176530791103323e-07	
0.13811273415166478	0.00023820499738190403	0.0002379906769459082	2.2080950656204203e-07	
0.14025279320210793	0.00024212101603869339	0.00024190336093305527	2.2401875102914673e-07	
0.1424260125021654	0.0002461088211765037	0.000245887779097312	2.2728162068266973e-07	
0.1446329058704415	0.0002501700898763241	0.00024994560767942534	2.3059893782971768e-07	
0.14687399508716817	0.00025430655528890794	0.00025407857897551014	2.3397153920908976e-07	
0.14914981001757044	0.000258520009220819	0.00025828848392280994	2.3740027629289385e-07	
0.15146088873714358	0.00026281230486822443	0.00026257717483319935	2.4088601559323e-07	
0.1538077776588715	0.000267185359708297	0.0002669465682842825	2.4442963898234e-07	
0.15619103166241588	0.0002716411585588216	0.00027139864817869616	2.480320440121256e-07	
0.15861121422530794	0.0002761817568174509	0.00027593546898304684	2.516941442486004e-07	
0.16106889755617235	0.00028080928389291734	0.0002805591591588004	2.5541686961135505e-07	
0.16356466273001555	0.00028552594684149606	0.00028527192479841366	2.5920116672120836e-07	
0.1660990998256107	0.00029033403422306595	0.0002900760534810551	2.630479992570929e-07	
0.16867280806501112	0.00029523592019226774	0.00029497391836341523	2.669583483218275e-07	
0.1712863959552255	0.00030023406884151417	0.0002999679825223558	2.7093321281984246e-07	
0.17394048143208848	0.0003053310388139851	0.00030506080356754216	2.7497360983855324e-07	
0.17663569200636045	0.0003105294882062412	0.00031025503854367634	2.790805750472032e-07	
0.17937266491209122	0.000315832179781733	0.0003155534491436229	2.8325516309940227e-07	
0.18215204725728248	0.00032124198651828	0.0003209589072554906	2.874984480504928e-07	
0.18497449617688488	0.0003267618975145803	0.00032647440086873447	2.91811523785567e-07	
0.18784067898816573	0.0003323950242829551	0.00033210304036648645	2.9619550445506137e-07	
0.1907512733484843	0.000338144607457942	0.0003378480652337181	3.0065152492811873e-07	
0.19370696741551147	0.00034401402395293725	0.0003437128512134441	3.0518074125421674e-07	
0.1967084600099325	0.0003500067945999911	0.00034970091794607016	3.0978433113659883e-07	
0.19975646078067044	0.00035612659231101784	0.00035581593713013927	3.144634944215568e-07	
0.20285169037266976	0.00036237725080219595	0.00036206174124625985	3.1921945359868977e-07	
0.2059948805972802	0.00036876277392718467	0.00036844233288983844	3.240534543141919e-07	
0.20918677460527996	0.00037528734566907293	0.00037496189476252855	3.2896676590278024e-07	
0.21242812706258082	0.0003819553408456891	0.00038162480037703516	3.3396068192599975e-07	
0.215719704328655	0.0003887713365881551	0.0003884356255351439	3.3903652073323754e-07	
0.21906228463772706	0.0003957401246583699	0.0003953991606446736	3.441956260315264e-07	
0.22245665828277353	0.00040286672467757537	0.00040252042394749393	3.4943936747448135e-07	
0.22590362780237347	0.0004101563983453271	0.00040980467573793815	3.5476914126557903e-07	
0.22940400817045398	0.0004176146647361966	0.00041725743365893356	3.601863707769932e-07	
0.23295862698897662	0.0004252473167704454	0.00042488448917209237	3.656925071854004e-07	
0.2365683246836085	0.0004330604389648584	0.00043269192530795154	3.7128903012107686e-07	
0.2402339547024262	0.000441060426581069	0.00044068613581368726	3.76977448339524e-07	
0.243956383717698	0.0004492540063011426	0.0004488738458280824	3.8275930040357443e-07	
0.24773649183079302	0.00045764825857417813	0.0004572621342274998	3.886361553831139e-07	
0.2515751727802653	0.0004662506417933637	0.0004658584578022948	3.94609613576479e-07	
0.2554733341531623	0.00047506901848055286	0.00047467067744074923	4.006813072384192e-07	
0.2594318975996074	0.00048411168367532074	0.00048370708651746463	4.0685290133583036e-07	
0.26345179905070754	0.0004933873957478425	0.0004929764417055848	4.131260943057841e-07	
0.2675339889398373	0.0005029054098802919	0.0005024879964575211	4.195026188411529e-07	
0.27167943242735193	0.0005126755144901122	0.0005122515374275569	4.2598424267916985e-07	
0.2758891096287819	0.0005227080709010217	0.0005222774241421788	4.3257276941216644e-07	
0.28016401584656353	0.0005330140566045367	0.0005325766322609329	4.3927003930128795e-07	
0.2845051618053608	0.000543605112496829	0.0005431608008126193	4.460779301065476e-07	
0.28891357389103245	0.0005544935945236229	0.000554042283839533	4.529983579220188e-07	
0.2933902943933029	0.000565692630220581	0.000565234206937214	4.6003327801393523e-07	
0.29793638175219256	0.0005772161806992727	0.0005767505292397921	4.6718468566768386e-07	
0.30255291080826724	0.00058907910870066	0.0005886061114728848	4.744546170228624e-07	
0.30724097305676445	0.0006012972534206605	0.0006008167907785992	4.818451499113903e-07	
0.31200167690565833	0.000613887512907474	0.0006133994631123418	4.893584046807792e-07	
0.3168361479377224	0.0006268679349402303	0.0006263721741210056	4.969965449997367e-07	
0.3217455291766536	0.0006402578174256677	0.0006397542195392552	5.047617786365929e-07	
0.32673098135731937	0.0006540778194970591	0.000653566256288133	5.12656358210621e-07	
0.33179368320019265	0.0006683500846711393	0.000667830425631777	5.20682581887934e-07	
0.33693483169003946	0.0006830983776188622	0.0006825704899480742	5.288427940321481e-07	
0.3421556423589239	0.0006983482363396444	0.0006978119849029525	5.371393857745346e-07	
0.3474573495735992	0.0007141271418030046	0.0007135823890922341	5.455747955001101e-07	
0.35284120682735126	0.0007304647074438646	0.0007299113135373584	5.54151509219104e-07	
0.3583084870363649	0.0007473928912780078	0.0007468307138014993	5.628720608126767e-07	
0.3638604828406817	0.0007649462338539022	0.0007643751279423484	5.717390321023324e-07	
0.3694985069098218	0.0007831621257908659	0.0007825819440515749	5.807550527354204e-07	
0.37522389225314035	0.0008020811092890041	0.0008014917017664778	5.899227998211924e-07	
0.3810379925349945	0.0008217472187556886	0.0008211484328986681	5.992449972848175e-07	
0.3869421823947922	0.0008422083666038154	0.0008416000472351151	6.087244148740417e-07	
0.39293785777200174	0.000863516781373009	0.0008628987706628371	6.183638667501928e-07	
0.39902643623619527	0.0008857295066491422	0.000885101644092747	6.281662095789698e-07	
0.4052093573222091	0.0009089089708642655	0.0009082710932648962	6.381343400300209e-07	
0.41148808287049476	0.0009331236400166404	0.0009324755814750324	6.48271191545124e-07	
0.41786409737274555	0.0009584487677466579	0.0009577903596584695	6.585797302560641e-07	
0.4243389083228771	0.0009849672601505038	0.0009842983312134484	6.690629498494278e-07	
0.43091404657344795	0.0010127706763538374	0.0010120910525865923	6.797238651911713e-07	
0.4375910666976019	0.0010419603903888584	0.0010412698951642963	6.905655044283464e-07	
0.4443715473566186	0.0010726489455634956	0.0010719473996593217	7.015908992595394e-07	
0.45125709167315986	0.0011049616396003271	0.0011042488612708799	7.128030729870378e-07	
0.4582493276102989	0.0011390383877773766	0.0011383141928512134	7.242050258569896e-07	
0.4653499083564233	0.0011750359226852165	0.0011743001246941618	7.357997170945146e-07	
0.4725605127161014	0.001213130403778721	0.0012123828141253987	7.475900428931812e-07	
0.4798828455070056	0.0012535205286672473	0.0012527609568398488	7.595788094064958e-07	
0.4873186379629853	0.0012964312624453246	0.0012956595162905325	7.717686995841103e-07	
0.49486964814338685	0.0013421183332324232	0.0013413342193002694	7.841622323360896e-07	
0.5025376613487146	0.0013908736841277268	0.001390077008105802	7.967617121504279e-07	
0.5103244905427329	0.0014430321277332334	0.0014422226949925238	8.095691666833306e-07	
0.5182319767811088	0.0014989795245651844	0.0014981571408461698	8.225862691689326e-07	
0.5262619896466971	0.0015591629086860457	0.001558327380962207	8.358142415277708e-07	
0.5344164276915693	0.0016241031238394114	0.0016232542614068144	8.492537327206005e-07	
0.5426972188858914	0.0016944107276093542	0.0016935483434666696	8.62904665151581e-07	
0.5511063210737586	0.001770806194104523	0.0017699301067095646	8.767660394557487e-07	
0.559645722436092	0.0018541458345202038	0.0018532558700394596	8.908356846237911e-07	
0.5683174419607084	0.0019454554170076303	0.0019445514122185307	9.051099355556713e-07	
0.5771235299196736	0.0020459742927716215	0.0020450560988396304	9.19583213406473e-07	
0.5860660683540517	0.0021572140689021186	0.002156281556346486	9.342474740818991e-07	
0.595147171566167	0.0022810377472719016	0.0022800908125710363	9.490914760442109e-07	
0.604368986619493	0.0024197681709622514	0.002418806745458795	9.640997979468602e-07	
0.6137336938462858	0.0025763392709970447	0.002575363333084807	9.792515109388153e-07	
0.6232435073630855	0.0027545112031236154	0.0027535207954013105	9.94518198898869e-07	
0.6329006755942035	0.0029591832373654756	0.002958178490688312	1.0098615743837493e-06	
0.6427074818033226	0.003196860444935177	0.0031958416135718956	1.0252300554834068e-06	
0.6526662446333333	0.0034763702104425804	0.003475337725462094	1.0405527233291864e-06	
0.6627793186545348	0.003809999794928154	0.0038089543461896453	1.0557323880588576e-06	
0.6730490949213316	0.0042153747509317595	0.004214317419727525	1.0706342330744643e-06	
0.6834780015375548	0.004718709135520043	0.004717641619112324	1.0850698661994277e-06	
0.6940685042305437	0.005360756907417575	0.005359681922258624	1.0987760885996286e-06	
0.7048231069341222	0.006208500396235852	0.006207422457851914	1.1113947432868585e-06	
0.7157443523806098	0.007380247733066346	0.007379174816712911	1.1224960975419945e-06	
0.7268348227020044	0.009106259709070155	0.009105207275454151	1.1318827072456023e-06	
0.7380971400404808	0.01190129537461891	0.011900298113694436	1.1416377748317125e-06	
0.7495339671683494	0.017193244711326154	0.01719240226889629	1.1717973797830503e-06	
0.7611480081176202	0.03082564686567289	0.03082542456493084	1.4435108542567844e-06	
0.7729420088193235	0.10102107970750837	0.10102630851650897	5.2354951464011015e-06	
0.784918757752735	0.042493060788188784	0.04249384158087672	1.561928037550395e-06	
0.7970810866046624	0.020164567039759117	0.020165911944298204	1.6008228253951706e-06	
0.8094318709389453	0.013063183552754942	0.013064619936015225	1.5550194412584374e-06	
0.8219740308763326	0.009618965614840217	0.009620437544529865	1.5385791527343493e-06	
0.8347105317848907	0.007589169548000094	0.007590666454933966	1.5386568583183349e-06	
0.847644384981113	0.006251052626794043	0.0062525726843762446	1.548033103946265e-06	
0.8607786484418896	0.005302087457779245	0.005303631048075152	1.5631742889754394e-06	
0.8741164275275125	0.0045935570901604736	0.004595125215353216	1.582233813341889e-06	
0.8876608757158821	0.004043886667738732	0.00404548049540372	1.6041774292267035e-06	
0.9014151953480897	0.003604612144558273	0.0036062328696153337	1.6283930844737524e-06	
0.9153826383855528	0.0032451336694588454	0.003246782475693	1.6545040335559635e-06	
0.9295665071788846	0.0029451801307070133	0.0029468581854622377	1.6822728654852968e-06	
0.9439701552486742	0.002690789926750863	0.0026924983865658325	1.7115491562901107e-06	
0.9585969880783669	0.002472032352404344	0.002473772371778942	1.7422394293932592e-06	
0.9734504639194281	0.0022816495338461276	0.002283422274398583	1.774289175422822e-06	
0.9885340946089864	0.0021142124656571212	0.0021160191047963663	1.807671714452869e-06	
1.0038514464001433	0.001965577587540084	0.001967419326472349	1.8423811097637903e-06	
1.01940614080515	0.0018325260274634411	0.001834404098601666	1.8784275742122493e-06	
1.0352018554516484	0.0017125176574517896	0.001714433331374282	1.915834465477355e-06	
1.051242324952181	0.0016035194537826483	0.001605474045900266	1.9546363293248726e-06	
1.0675313417871697	0.0015038831959453178	0.0015058780730267257	1.9948776585375803e-06	
1.0840727572015847	0.0014122566789496122	0.0014142932656385392	2.036612158935459e-06	
1.1008704821154982	0.0013275181529499146	0.0013295979383931556	2.0799023898762313e-06	
1.117928488048752	0.0012487271523091896	0.0012508516970011496	2.124819694571345e-06	
1.1352508080599522	0.001175087074592386	0.0011772580175313711	2.1714443669587277e-06	
1.1528415377000134	0.00110591630188751	0.0011081353681298251	2.219866023067988e-06	
1.1707048359804781	0.0010406256075657719	0.0010428946162546636	2.270184159922363e-06	
1.1888449263568397	0.0009787002336175017	0.0009810211065529723	2.322508896271197e-06	
1.2072660977271032	0.0009196854636680787	0.0009220602344675458	2.376961898552939e-06	
1.225972705445816	0.0008631748218945677	0.0008656056457682386	2.433677503323599e-06	
1.2449691723538168	0.0008088002414071968	0.0008112894055277425	2.4928040549267775e-06	
1.2642599898239333	0.0007562236952224855	0.0007587736295918092	2.5545054848246364e-06	
1.2838497188228888	0.0007051298870933379	0.0007077431756744424	2.618963167542535e-06	
1.3037429909896587	0.0006552196702545609	0.0006578990618964526	2.6863780983919643e-06	
1.3239445097305402	0.0006062039075199521	0.0006089523257674025	2.7569734518871717e-06	
1.3444590513311867	0.0005577975113834274	0.0005606180614514466	2.830997603662219e-06	
1.3652914660858761	0.0005097134117160871	0.0005126093813629381	2.9087277699859684e-06	
1.386446679444272	0.00046165619562603394	0.0004646310437893893	2.990474862403758e-06	
1.4079296931759626	0.00041331517565331035	0.00041637248011207496	3.0765753455382887e-06	
1.4297455865530366	0.00036435657802903087	0.0003674999697215618	3.1674339841940476e-06	
1.451899517550985	0.00031441492570046713	0.0003176478365234874	3.2634927501577153e-06	
1.4743967240682132	0.00026308401256072293	0.0002664091037366541	3.3652462423252173e-06	
1.4972425251644468	0.0002099108644127515	0.0002133284280440332	3.4732646744938382e-06	
1.5204423223183279	0.00015440943614965314	0.0001579117832334907	3.588198753573228e-06	
1.5440016007044985	9.620623167730513e-05	9.974790697352733e-05	3.7107949733948393e-06	
1.5679259304904682	3.7054982063058405e-05	4.010898676841656e-05	3.841913829746969e-06	
1.5922209681535842	4.229303307276403e-05	3.863969463165115e-05	3.982552121854714e-06	
1.6168924578184014	0.00011343467280847865	0.00010930890290147897	4.1338704674366455e-06	
1.6419462326147771	0.00019530503084761247	0.00019100899925659695	4.297227393369679e-06	
1.667388216057011	0.0002880758115390169	0.0002836117965701052	4.474221656983509e-06	
1.6932244234443516	0.00039464873278774926	0.0003900044663534809	4.666744708022759e-06	
1.7194609632832076	0.0005194382398463766	0.0005145985874079165	4.877045208082874e-06	
1.7461040387313935	0.0006689798087916006	0.0006639281833026314	5.107806732825627e-06	
1.7731599490647525	0.0008532628049250072	0.0008479817507054761	5.362236810204226e-06	
1.8006350911665105	0.001088325039585499	0.0010827974009594821	5.644152817142081e-06	
1.828535961039703	0.0014016364654441122	0.0013958484431977555	5.958040495796114e-06	
1.8568691553430368	0.0018444796742921662	0.0018384291837723924	6.3089419441363295e-06	
1.885641372950552	0.0025247915699753445	0.002518513358901826	6.701906915350313e-06	
1.9148594165354507	0.003714457117013977	0.0037081146946504598	7.1405481359632944e-06	
1.9445301941784663	0.006340609452953636	0.006334982480023606	7.634932826571479e-06	
1.974660721001155	0.01628023341113	0.01628220972620127	8.913189187380183e-06	
2.0052581208244957	0.0207165805518259	0.02071532705425147	8.715199723579384e-06	
2.036329627853186	0.007933045586390797	0.007942406857033629	1.0825280484270183e-05	
2.067882588386045	0.00492411401052956	0.0049357756341365374	1.2072547991833904e-05	
2.0999244625529108	0.0036233713476390658	0.0036370119913879443	1.3771650812053984e-05	
2.132462826078452	0.00289677450201515	0.00291292821708668	1.6182536967246053e-05	
2.1655053720733157	0.002429932033423465	0.0024497537169034436	1.9821740293742295e-05	
2.199059912853022	0.002100889730502846	0.002126766419903181	2.5931149663106265e-05	
2.2331343817850464	0.0018498447663448255	0.0018877433862195423	3.8343069125849164e-05	
2.267736835164523	0.0016317981570314996	0.001702986576381877	7.655600924087176e-05	
2.302875454119006	0.0016458978886482168	0.0015553364001163535	0.00017611146094325205	
2.3385585465427567	0.0014820475952822133	0.0014341869338182942	4.932589752378377e-05	
2.3747945490609914	0.0013567051508588976	0.0013326290080442175	2.4256665792075124e-05	
2.411592029024571	0.0012591429768533762	0.0012459673678546384	1.32525996606663e-05	
2.4489596865355954	0.0011749958319738926	0.0011708982771249327	4.939426428795364e-06	
2.4869063565043885	0.001109074841833218	0.0011050281445188824	2.9809009427596194e-05	
2.5254410107383527	0.0010616000444637129	0.0010465788507381091	1.541796245082351e-05	
2.564572760063192	0.0009992449023474971	0.0009942003962582389	9.955029407235699e-06	
2.604310856476998	0.0009625572924581051	0.0009468478348845166	1.5866110715026716e-05	
2.6446646953377266	0.0009145720982246913	0.0009036980952995174	1.0874153138881312e-05	
2.6856438175845567	0.0008727014385837744	0.0008640923127571113	8.619839580793944e-06	
2.727257911993673	0.0008346660505394094	0.000827494904359302	7.19238304735554e-06	
2.769516817469004	0.0007995914774873951	0.0007934638762215334	6.157148614312148e-06	
2.812430525368455	0.0007669440599680035	0.0007616287964457722	5.351663729095055e-06	
2.8560091818661824	0.0007363288593187953	0.0007316740597099966	4.697149176509503e-06	
2.9002630903514777	0.0007074272031575277	0.0007033258119273989	4.149139099061813e-06	
2.945202713864811	0.0006799684844847821	0.0006763413677309415	3.6799498191600034e-06	
2.9908386775716385	0.0006537135893911686	0.0006505002360342121	3.2711347103937075e-06	
3.0371817712745264	0.0006284430619440523	0.0006255960219469236	2.909777524974774e-06	
3.0842429519642045	0.0006039471733078972	0.0006014285195549685	2.58648812022338e-06	
3.1320333464101533	0.0005800162776618049	0.0005777952471131849	2.294238020063871e-06	
3.180564253791325	0.0005564301090500046	0.0005544814723118501	2.0276463030968207e-06	
3.2298471483676323	0.0005329444496464478	0.000531247352835652	1.7825245504923008e-06	
3.2798936821928324	0.0005092728865050595	0.0005078100130407161	1.5555815380060475e-06	
3.3307156878694446	0.0004850598915615501	0.00048381685075045856	1.3442359280049108e-06	
3.3823251813463506	0.00045983850031718987	0.00045880338637865816	1.1465149437868085e-06	
3.43473436475976	0.00043295978046829553	0.000432122872043902	9.610448704557015e-07	
3.487955629318178	0.0004034680823497473	0.000402821677770817	7.871855156685406e-07	
3.542001558232087	0.00036986541259295815	0.0003694038333999285	6.254760964367945e-07	
3.5968849296890193	0.00032963136041977295	0.0003293512389937562	4.789030813984544e-07	
3.6526187198747286	0.00027815819404826175	0.00027805941643222425	3.5647620872984693e-07	
3.7092161060411786	0.00020625743139050516	0.0002063460711661923	2.809814673209932e-07	
3.7666904696220658	9.955781914504011e-05	9.983912568459438e-05	2.8366866170886764e-07	
3.8250553993966134	0.0002155755893352545	0.00021528931982722315	3.5515004522863564e-07	
3.884324694702404	0.0012963607780698107	0.001296124963709355	4.3849453069291337e-07	
3.9445123686979775	0.002016285619377133	0.0020159799067569887	5.800303860763676e-07	
4.005632651675993	0.0010563867788939963	0.0010568197417099086	7.488018752101498e-07	
4.067699994427721	0.0008011513051355176	0.0008018731511481101	8.945009154640101e-07	
4.130729071659682	0.0006823293182708863	0.0006832600268332598	1.0416632964348912e-06	
4.194734785463209	0.0006112923393883981	0.0006124081818808913	1.1919606021516397e-06	
4.259732268837781	0.0005624454629628694	0.000563737963003568	1.345965431744661e-06	
4.325736889268946	0.000525711553968427	0.0005271783766637403	1.5042870934476718e-06	
4.392764252361694	0.0004963202474520868	0.0004979623354809546	1.6676768752082253e-06	
4.460830205530115	0.00047171415167670465	0.000473534641863206	1.8370430141925563e-06	
4.5299508417442365	0.00045038994690453236	0.00045239373472734433	2.0134664409267516e-06	
4.600142503334918	0.00043139557761228927	0.00043358916568921686	2.198229297790744e-06	
4.671421785857698	0.000414086358888842	0.0004164778509960956	2.3928593067588928e-06	
4.743805542016518	0.000397994802839676	0.0004005939807498518	2.5991936332159673e-06	
4.817310885648243	0.0003827537517015429	0.0003855721941285431	2.8194683999230657e-06	
4.891955195768907	0.00036804416879609574	0.00037109536166077034	3.0564436467671978e-06	
4.967756120682691	0.0003535509128359569	0.0003568502463847273	3.313578579790964e-06	
5.044731582154526	0.0003389120814449664	0.0003424764751746862	3.5952784876143396e-06	
5.122899779647386	0.00032364075280865324	0.00032748720735291284	3.907240528662409e-06	
5.202279194625215	0.0003069729842967753	0.00031111397857773687	4.256917535819284e-06	
5.282888594922542	0.0002875149941152772	0.0002919436455851693	4.654035662896055e-06	
5.364747039181794	0.0002622650400417443	0.00026689991249100373	5.11050430012842e-06	
5.447873881359371	0.0002232553979831567	0.00022766375909595948	5.631981833504801e-06	
5.532288775301544	0.00014655941351006884	0.00014720219283255906	6.154551531880784e-06	
5.618011679391243	0.0005925710759962695	0.0005971939014582416	4.708910502021926e-06	
5.705062861266868	0.0005055957709204421	0.0005104049604459394	8.545007581950847e-06	
5.793462902614208	0.0003911852494594695	0.00040096925021158235	1.0583003203525073e-05	
5.883232704032601	0.0003441691400986005	0.0003579451118154532	1.3915399713441712e-05	
5.974393489976511	0.00031145798358905066	0.0003328976738046768	2.1511033745096972e-05	
6.06696681377367	0.00027419330955395316	0.0003151907399935168	5.44372231464902e-05	
6.160974562720967	0.0003305112367897378	0.000301215598332617	3.219750354503935e-05	
6.25643896325932	0.0003003783611008769	0.0002894126433235513	1.0986035305745223e-05	
6.353382586228693	0.00028387260847163853	0.00027899469748294344	4.962750816558833e-06	
6.451828352204593	0.00027128512214002137	0.00026951802000916154	2.201057740564884e-06	
6.551799536917215	0.00026043539261923275	0.0002607101361228015	1.4548907341426292e-06	
6.653319776754563	0.00025053622819436183	0.0002523913476856962	2.353741022657025e-06	
6.756413074350862	0.00024119740578091537	0.00024443526572333156	3.5378262710909467e-06	
6.861103804261538	0.00023217593033531746	0.00023674728323823315	4.774002564110369e-06	
6.9674167187261515	0.00022328654903768546	0.00022925192077665897	6.105793054591835e-06	
7.075376953520617	0.0002143564186939156	0.0002218847734615238	7.622594996601214e-06	
7.1850100339000935	0.00020518859283380424	0.00021458686585561527	9.455080143431984e-06	
7.2963418806339915	0.00019551275232912254	0.00020730016603784303	1.1813094985824585e-05	
7.40939881613446	0.00018488844199556967	0.0001999634308244574	1.5078527606643235e-05	
7.5242075706798515	0.00017246163153842033	0.00019250768991672482	2.0054591260125297e-05	
7.640795288734611	0.00015619266866535885	0.00018485060537543752	2.8801171362264274e-05	
7.759189535367103	0.00012963904914599042	0.00017688864206181787	4.866114202244756e-05	
7.879418302766868	0.00010065406820092084	0.000168485323380674	0.0001310125800292704	
8.001510016862884	0.0002595296561245416	0.00015945249904944842	0.00010858697393744531	
8.125493544044346	0.0001982023516183389	0.00014951875759848917	5.182504215216534e-05	
8.251398197985628	0.00017104349125812138	0.00013827304548911774	3.27888341712837e-05	
8.379253746576957	0.00014792056457752056	0.0001250575887516381	2.290632224942907e-05	
8.509090418962503	0.00012629733756230213	0.00010875059965981876	1.7740528630924716e-05	
8.640938912687513	0.0001012206686816856	8.730490865213051e-05	1.4448799905038177e-05	
8.774830400956196	6.761033125941149e-05	5.702900593748186e-05	1.2210255139609858e-05	
8.910796540002062	2.712489174269026e-05	3.0369413384968136e-05	1.0678430108593603e-05	
9.048869476572474	0.00013986932948006572	0.00014909025165513523	9.86428762113366e-06	
9.189081855529167	0.0008256959757169456	0.0008166759772958472	9.21695684157197e-06	
9.331466827566528	0.0006503051753907277	0.0006492753434715143	1.6172260409452417e-06	
9.476058057049498	0.0003779918443308297	0.00037767179748590234	2.9051452822184346e-06	
9.622889729972897	0.00029654835264754473	0.00029150240855656284	5.550674375644892e-06	
9.771996562044086	0.00025017155211769725	0.0002477506260910842	2.483069972567308e-06	
9.923413806890872	0.00021952101034425678	0.00021963604201807332	4.685017323048056e-07	
10.0771772643966	0.00019332598875540846	0.0001984498062538139	5.54390108210113e-06	
10.233323289164382	0.00017106916155184922	0.00018000446295029013	3.2903519797984454e-05	
10.391888799112495	0.00018030815021704313	0.00016078585886008482	1.9602045996228063e-05	
10.552911284202958	0.00014498563901714837	0.00013425864327703586	1.1836236306327446e-05	
10.716428815305356	0.0001126204305045474	0.00011964434782029775	8.951866639441804e-06	
10.882480053198018	0.0002718172190019803	0.00027143096888354124	4.604153931461391e-06	
11.051104257708666	0.0002085811149136102	0.00020459942332843583	5.387577727333245e-06	
11.222341296996655	0.00018554279990087754	0.00018116067380557742	5.0394978722606885e-06	
11.39623165697915	0.0001719224695355204	0.00016766239784500063	4.637684977872807e-06	
11.572816450903245	0.00016196200982530694	0.00015793869374447237	4.265576001430077e-06	
11.752137429066462	0.00015386664700213232	0.00015010406103039943	3.928698079613825e-06	
11.93423698868786	0.00014688543253964017	0.00014338265913921346	3.6217119119853967e-06	
12.119158183932093	0.00014064131684517615	0.00013739078235008495	3.3382728982475776e-06	
12.306944736088793	0.00013491976516873922	0.00013191328910894706	3.0726176691853216e-06	
12.497641043909683	0.00012958677895743689	0.0001268180456694262	2.819468535297469e-06	
12.691292194105861	0.00012455175667321406	0.00012201809938877021	2.5732740386008573e-06	
12.887943972007742	0.00011974720794151246	0.00011745305176007561	2.3260659086215537e-06	
13.08764287239018	0.0001151087596199028	0.00011307908394239921	2.0585720027824284e-06	
13.290436110465315	0.00011054940903671493	0.00010886324440502117	1.768534047819472e-06	
13.496371633045765	0.00010668162419316786	0.00010477999223817011	1.925803855003603e-06	
13.705498129880782	0.00010239046694064708	0.00010080900701696759	1.5938464366105271e-06	
13.917865045168076	9.825272368134942e-05	9.693374600439727e-05	1.3282165353206276e-06	
14.133522589243995	9.420276490587076e-05	9.31404612987542e-05	1.0698098613513694e-06	
14.35252175045488	9.021405585029142e-05	8.941751045745552e-05	8.032265620386116e-07	
14.574914307212275	8.626753185096528e-05	8.575486030441873e-05	5.198355768882761e-07	
14.800752840235097	8.234546965572044e-05	8.214372138000013e-05	2.1506685003093236e-07	
15.030090744981337	7.84288842311273e-05	7.857627282879614e-05	1.631253441607853e-07	
15.262982244272472	7.449678817961673e-05	7.504545116833962e-05	5.540399944885728e-07	
15.499482401113475	7.052167554515164e-05	7.154478496238996e-05	1.0269663253370535e-06	
15.739647131711472	6.645888085175656e-05	6.806826295679317e-05	1.6139718834910634e-06	
15.98353321869612	6.22490052227552e-05	6.461022688813794e-05	2.368387349651805e-06	
16.23119832454485	5.778441816070849e-05	6.116528263657414e-05	3.3942739077953188e-06	
16.482701005216104	5.285650150983254e-05	5.772822508572514e-05	4.90115272184377e-06	
16.738100723993853	4.699041073285581e-05	5.429397323930336e-05	7.3832371505401234e-06	
16.997457865546615	3.883683848901283e-05	5.085751299815031e-05	1.234309269880511e-05	
17.26083375020432	2.4474507273579906e-05	4.7413845642171605e-05	2.7214879253032064e-05	
17.528290648456405	0.00010400069419405423	4.3957940582315816e-05	7.896932726175963e-05	
17.799891795674554	6.491298687189538e-05	4.0484691440953776e-05	2.4863184835343607e-05	
18.075701407063548	5.108610225592946e-05	3.698887511270208e-05	1.4151228324029473e-05	
18.35578469284383	4.3713061690163286e-05	3.346511438912955e-05	1.0267874314374892e-05	
18.64020787366921	3.797695282299326e-05	2.9907846532166787e-05	8.069557941225993e-06	
18.929038196283646	3.2956446092386643e-05	2.631130420951086e-05	6.645763217653031e-06	
19.222343949420477	2.8310702197937348e-05	2.2669525339471116e-05	5.644399865744158e-06	
19.52019447994806	2.3834128752637786e-05	1.897643724561087e-05	4.864517118917809e-06	
19.822660209265607	1.940803918582639e-05	1.5226156450757985e-05	4.1930389113931806e-06	
20.12981264995304	1.4930843715651405e-05	1.1414041095202634e-05	3.532637225230128e-06	
20.441724422678867	1.0247983844040272e-05	7.54131102265522e-06	2.723565748813585e-06	
20.75846927337004	5.0102629613484184e-06	3.650774115803888e-06	1.3743802558873674e-06	
21.08012209064783	1.0011619078732942e-05	1.303240980653861e-06	9.156477949504928e-06	
21.406758923533914	2.0494435472248914e-06	4.94060774071169e-06	5.666918319669671e-06	
21.738456999430788	4.546773572931042e-06	9.183172079636434e-06	4.79584483857147e-06	
22.075294742380795	9.59357505815824e-06	1.3595870349473096e-05	4.0119597483569625e-06	
22.417351791608088	1.4602880844338972e-05	1.8164697600544893e-05	3.5620995645082133e-06	
22.764709020347887	1.9661179143152546e-05	2.289922287490829e-05	3.238740775387526e-06	
23.1174485549675	2.48425594285502e-05	2.7815148683368e-05	2.9756460408044984e-06	
23.47565379438362	3.019265652051889e-05	3.293168693864463e-05	2.745005332472537e-06	
23.839409429780538	3.574934437603063e-05	3.827115609206129e-05	2.5309454324600484e-06	
24.20880146463373	4.154999224664671e-05	4.3859170590395096e-05	2.321649134330459e-06	
24.583917235044	4.763577909070269e-05	4.9725090167094876e-05	2.10529635397992e-06	
24.964845430386426	5.405616661348532e-05	5.5902655188762755e-05	1.8661308911871758e-06	
25.351676114279368	6.0876666670392886e-05	6.243080860732413e-05	1.57732041924815e-06	
25.744500745878433	6.819805745612537e-05	6.935473752798942e-05	1.181934717386868e-06	
26.143412201500308	7.622128936004679e-05	7.672719115128562e-05	5.238768522573542e-07	
26.548504796581717	8.557372211790862e-05	8.46101577364867e-05	1.045602811152414e-06	
26.959874307978602	9.677875683395574e-05	9.307701731661329e-05	9.540724350870043e-06	
27.377617996610834	9.605283168475108e-05	0.00010221533530970711	6.32435055141598e-06	
27.801834630457815	0.00010806766957332621	0.000112130533597392	4.06293894530348e-06	
28.232624507910387	0.00011968934751740999	0.0001229507839777532	3.269998603749543e-06	
28.670089481484574	0.00013201357859633333	0.00013483363767816673	2.840251233674412e-06	
29.114332981902788	0.00014545572241775635	0.00014797517537536948	2.550281519023515e-06	
29.565460042548164	0.00016035417287002028	0.00016262291143008008	2.3086964517255802e-06	
30.0235773242978	0.0001770943158345641	0.00017909446175479754	2.0255854345345193e-06	
30.488793140740842	0.00019575913149332357	0.00019780538991764993	2.071254956713463e-06	
30.961217483787163	0.00021730612667421125	0.00021931234588896812	2.072107511432347e-06	
31.440962049673153	0.00024256202312647124	0.0002443831952481515	1.9130600998288795e-06	
31.928140265370157	0.00027245680008964923	0.00027411851910040546	1.7788674889595334e-06	
32.42286731540228	0.00030870312897178043	0.00031018140618258776	1.6290864329242715e-06	
32.925260169079685	0.00035405026621657305	0.00035529063239214475	1.3570659028731136e-06	
33.435437608153904	0.0004132503232962005	0.00041450217358363024	1.3953905491492825e-06	
33.95352025490161	0.0004986268948671153	0.0004997250225892876	1.5068564816788644e-06	
34.479630600643624	0.0006558136175277642	0.0006560069623031955	1.2591160604995834e-06	
35.01389303470575	0.0005731452929799903	0.0005726714120828537	1.0234399942654657e-06	
35.556433873828425	0.0006387007899493393	0.000639720567175312	1.2297416490993615e-06	
36.107381392031996	0.0009291803381320088	0.0009303082623145518	1.1294183379153248e-06	
36.666865850944866	0.0013972333549421656	0.001398209026189032	1.0048305659398467e-06	
37.23501953060145	0.0025047484965040954	0.002505454696288584	8.591894174610454e-07	
37.81197676071744	0.007788054323484861	0.007787720705220157	6.329885213024137e-07	
38.397873952449665	0.004526287220295342	0.0045265955126970086	4.753145336901567e-07	
38.99284963064802	0.002053885740643779	0.0020546918045238776	2.2562348166504237e-06	
39.59704446660722	0.0013283275210519687	0.0013269360867319503	1.4085622554480067e-06	
40.21060131132589	0.0009857318799460345	0.0009838012343695499	2.145175516473242e-06	
40.83366522928125	0.0007850124222940559	0.0007840267544830786	1.0806282476120609e-06	
41.46638353272696	0.0006527089355577543	0.0006529293743167059	2.223707099539726e-07	
42.108905816522395	0.0005625183449648098	0.0005599129219827368	2.6373698299167667e-06	
42.76138399350171	0.0004913686810436121	0.0004900991724690139	1.5730591180441338e-06	
43.42397233039088	0.00043583582946316615	0.0004353255076346105	1.284478312619512e-06	
44.096827484281306	0.0003904282221362396	0.000390639213606404	1.1941416832118921e-06	
44.78010853966855	0.0003513886790038285	0.0003526721775575102	1.937255907588524e-06	
45.47397704606499	0.0003160587533162713	0.00031865083434170675	2.6971151068725866e-06	
46.17859705619533	0.0002785982026267682	0.0002852580375213966	6.6699944902578985e-06	
46.894135164783904	0.00026113780387490516	0.00024562854011517027	2.3600314910326275e-05	
47.62076054794297	0.00019935910202200242	0.00020464920610076408	7.660596143587624e-06	
48.35864500317141	0.00037858082815646034	0.0003815766112607236	3.0272683206914593e-06	
49.10796298997312	0.00030033618493525527	0.00030050973841518806	3.0272933716750306e-06	
49.86889167110482	0.0002681610183924603	0.00026726745656906865	2.6803025447276325e-06	
50.641610954463076	0.0002474684458232636	0.000246331833669176	3.020031834282229e-06	
51.42630353562007	0.00023228625224509385	0.0002303754203862772	2.5643339576080185e-06	
52.22315494101898	0.00021861079338643342	0.0002170389005209301	2.244475948620006e-06	
53.03235357183818	0.00020766101112718404	0.0002051983587747347	2.922071082936702e-06	
53.854090748535334	0.00019629701267256933	0.00019398607493178725	2.489616328103526e-06	
54.688560756081706	0.00018457911912467267	0.00018196241462801265	2.6500924500649024e-06	
55.53596088989733	0.00016748822317748518	0.000164489198374057	3.696909170502531e-06	
56.39649150249797	0.000201928193916165	0.00019999038134131995	3.104536888977646e-06	
57.27035605086487	0.0001818367186897276	0.00018065960435203901	1.3959793123792035e-06	
58.15776114454846	0.00017167301572877102	0.00017044138392362674	1.3530936694193004e-06	
59.05891659451753	0.00016417730066893964	0.00016299260993146548	1.2949174728917302e-06	
59.974035462765215	0.0001578775537760986	0.00015673951312053795	1.2432598798325695e-06	
60.90333411268367	0.00015222133099032599	0.0001511960461591538	1.1756293569374048e-06	
61.847032260219336	0.0001475054516080973	0.00014615338802011782	1.4486382675123647e-06	
62.80535302582078	0.0001427408491178554	0.00014150018175378793	1.3060654988944923e-06	
63.778522987191536	0.00013835886909939146	0.00013716755955347582	1.248401583626671e-06	
64.76677223286032	0.000134265616620163	0.0001331082797791597	1.2084001627078386e-06	
65.77033441658139	0.00013041649219132956	0.00012928748122339963	1.1750215243587709e-06	
66.78944681257751	0.00012678156416818097	0.00012567806991578656	1.1451341553624386e-06	
67.82435037163955	0.00012333788915199148	0.00012225818889611526	1.1175151199686758e-06	
68.87528977809474	0.00012006685050393335	0.00011900971849358808	1.0915767607046391e-06	
69.94251350765792	0.00011695285783746426	0.00011591732813119586	1.0669900792270394e-06	
71.02627388617911	0.0001139825850694479	0.00011296784352305223	1.0435476722875403e-06	
72.12682714930152	0.00011114447455996478	0.00011014980475894491	1.0211061024578723e-06	
73.24443350304374	0.00010842839173488688	0.00010745314573124931	9.99558873019796e-07	
74.37935718532088	0.00010582537271901068	0.00010486895405866237	9.78822588283716e-07	
75.53186652841877	0.00010332743320767173	0.00010238928643306456	9.58829317136493e-07	
76.7022340224364	0.00010092741963258093	0.00010000702338234397	9.395220944107678e-07	
77.89073637971123	9.861889066207195e-05	9.771575286699037e-05	9.208521111639013e-07	
79.09765460024283	9.639602113567115e-05	9.550967549308471e-05	9.027768652789588e-07	
80.32327403813038	9.425352301716455e-05	9.338352628013172e-05	8.85258885884623e-07	
81.5678844690394	9.218657953579746e-05	9.13325093445882e-05	8.68264816607247e-07	
82.83178015871405	9.019078973351247e-05	8.935224282381757e-05	8.517647328244021e-07	
84.11525993255103	8.826212135061265e-05	8.743871203440867e-05	8.357316175100201e-07	
85.41862724625115	8.639687048228817e-05	8.558822933378025e-05	8.20140948409558e-07	
86.74219025756646	8.459162679667496e-05	8.379739949795346e-05	8.049703658813499e-07	
88.08626189915832	8.284324336712186e-05	8.206308968204798e-05	7.901994008584702e-07	
89.45115995258467	8.114881036651589e-05	8.03824032202512e-05	7.758092487403564e-07	
90.83720712343391	7.950563201933813e-05	7.875265666678628e-05	7.617825791392317e-07	
92.24473111762269	7.791120632072683e-05	7.717135959111235e-05	7.481033741392708e-07	
93.67406471887617	7.636320712030745e-05	7.563619672786007e-05	7.347567895969383e-07	
95.1255458674087	7.48594682382854e-05	7.414501215095642e-05	7.217290353147307e-07	
96.59951773982377	7.339796933685601e-05	7.269579519642746e-05	7.090072708578458e-07	
98.09632883025184	7.197682331468073e-05	7.128666790270573e-05	6.965795144674524e-07	
99.61633303274554	7.059426502844859e-05	6.991587377329537e-05	6.844345630324121e-07	
101.15988972495167	6.924864117521837e-05	6.858176769614533e-05	6.725619214718102e-07	
102.72736385307937	6.793840119368698e-05	6.728280687840762e-05	6.609517401762241e-07	
104.31912601818526	6.666208906281563e-05	6.601754267544614e-05	6.495947593919637e-07	
105.93555256379533	6.541833589317607e-05	6.478461320982171e-05	6.384822596169648e-07	
107.57702566488457	6.420585322058815e-05	6.358273669013139e-05	6.276060172264373e-07	
109.24393341823551	6.302342692360832e-05	6.241070535152481e-05	6.16958264666043e-07	
110.93666993419627	6.1869911696593e-05	6.126737994984754e-05	6.065316546511814e-07	
112.65563542986153	6.074422601870906e-05	6.015168474998242e-05	5.96319227889487e-07	
114.40123632369622	5.964534756666777e-05	5.906260295633664e-05	5.863143839150786e-07	
116.17388533162597	5.8572309025301206e-05	5.7999172539748044e-05	5.765108546753532e-07	
117.9740015646163	5.752419425557332e-05	5.69604824205359e-05	5.669026805633745e-07	
119.802010627764	5.6500134784341644e-05	5.5945668972133786e-05	5.574841886250689e-07	
121.65834472092367	5.549930658428448e-05	5.4953912813824663e-05	5.482499727083728e-07	
123.54344274089367	5.452092711596975e-05	5.3984435864651565e-05	5.391948753474524e-07	
125.45775038518534	5.356425260715042e-05	5.303649863367332e-05	5.303139712029157e-07	
127.40172025740017	5.262857554708621e-05	5.2109397724442416e-05	5.216025518989108e-07	
129.3758119742398	5.171322237607393e-05	5.1202463533956636e-05	5.130561121172881e-07	
131.3804922741741	5.081755135245919e-05	5.031505812841967e-05	5.046703368249527e-07	
133.41623512779302	4.994095058124671e-05	4.9446573279984174e-05	4.964410895248198e-07	
135.48352184986857	4.9082836190051244e-05	4.859642865027024e-05	4.883644014329143e-07	
137.58284121315285	4.8242650639569284e-05	4.7764070107886434e-05	4.80436461494199e-07	
139.71468956393986	4.741986115702809e-05	4.6948968168450235e-05	4.72653607161062e-07	
141.879570939417	4.6613958282197845e-05	4.615061654673363e-05	4.6501231586349137e-07	
144.07799718683648	4.58244545165611e-05	4.536853081156112e-05	4.5750919711054005e-07	
146.31048808453184	4.505088306713075e-05	4.4602247134983855e-05	4.5014098516633393e-07	
148.57757146481032	4.4292796677207544e-05	4.385132112804888e-05	4.429045322516009e-07	
150.87978333874923	4.354976653708527e-05	4.31153267561985e-05	4.357968022249019e-07	
153.2176680229263	4.2821381268351975e-05	4.2393855327971385e-05	4.288148647038935e-07	
155.5917782681133	4.210724597601156e-05	4.168651455125217e-05	4.2195588958931054e-07	
158.00267538996428	4.140698136316565e-05	4.0992927651829155e-05	4.1521714195902345e-07	
160.45092940172842	4.07202229034613e-05	4.031273254948403e-05	4.085959773021853e-07	
162.9371191490193	4.004662006692789e-05	3.96455810872538e-05	4.0208983706619093e-07	
165.46183244667284	3.9385835595203886e-05	3.8991138309881234e-05	3.956962444917813e-07	
168.02566621772516	3.8737544822496226e-05	3.8349081787810426e-05	3.894128007140581e-07	
170.6292266345446	3.8101435038921784e-05	3.771910098339002e-05	3.8323718110894773e-07	
173.27312926215015	3.747720489316083e-05	3.710089665622643e-05	3.7716713186627203e-07	
175.9579992037507	3.6864563831604606e-05	3.6494180304879635e-05	3.712004667728545e-07	
178.68447124853947	3.626323157140936e-05	3.589867364232436e-05	3.6533506418996175e-07	
181.45319002177868	3.567293760507693e-05	3.5314108102806276e-05	3.5956886421083904e-07	
184.2648101372089	3.509342073437312e-05	3.474022437791286e-05	3.538998659854422e-07	
187.11999635182175	3.4524428631566035e-05	3.4176771979849416e-05	3.4832612520046085e-07	
190.019423723029	3.396571742612631e-05	3.362350883006912e-05	3.428457517038058e-07	
192.9637777682679	3.3417051315172504e-05	3.308020087154798e-05	3.374569072632033e-07	
195.95375462707955	3.287820219607813e-05	3.254662170312676e-05	3.3215780345013105e-07	
198.99006122569847	3.234894931977545e-05	3.202255223446152e-05	3.269466996401822e-07	
202.0734154441926	3.1829078963401935e-05	3.1507780360233716e-05	3.218219011223804e-07	
205.20454628619316	3.131838412103502e-05	3.1002100652370985e-05	3.1678175730981625e-07	
208.38419405125447	3.081666421135391e-05	3.050531406912161e-05	3.11824660045463e-07	
211.6131105098844	3.0323724801150665e-05	3.0017227679909835e-05	3.069490419965629e-07	
214.892059081287	2.9839377343691914e-05	2.953765440497698e-05	3.0215337513213794e-07	
218.22181501385919	2.936343893100255e-05	2.9066412768883776e-05	2.974361692783091e-07	
221.60316556848443	2.8895732059209466e-05	2.860332666701568e-05	2.927959707463724e-07	
225.03691020466627	2.8436084406143577e-05	2.814822514429229e-05	2.8823136102945414e-07	
228.5238607695462	2.7984328620454008e-05	2.7700942185338208e-05	2.8374095556322317e-07	
232.06484168985054	2.754030212153983e-05	2.726131651542344e-05	2.7932340254693446e-07	
235.66069016681035	2.710384690965235e-05	2.6829191411529236e-05	2.7497738182099914e-07	
239.3122563741041	2.6674809385564395e-05	2.640441452293785e-05	2.707016037981086e-07	
243.0204036588648	2.6253040179243875e-05	2.5986837700786588e-05	2.664948084441718e-07	
246.78600874580337	2.5838393987006355e-05	2.5576316836062354e-05	2.6235576430675993e-07	
250.60996194449422	2.5430729416655618e-05	2.5172711705548325e-05	2.582832675878269e-07	
254.4931673598731	2.5029908840154028e-05	2.4775885825266064e-05	2.5427614125853823e-07	
258.43654310599635	2.4635798253393504e-05	2.4385706310985998e-05	2.5033323421359706e-07	
262.4410215231124	2.424826714266615e-05	2.4002043745406882e-05	2.464534204629523e-07	
266.507549398097	2.3867188357458788e-05	2.362477205163006e-05	2.426355983588405e-07	
270.63708818830384	2.349243798921971e-05	2.3253768372578426e-05	2.3887868985613663e-07	
274.8306142488838	2.3123895255767816e-05	2.2888912956031684e-05	2.3518163980424967e-07	
279.08911906362675	2.276144239103519e-05	2.2530089044970134e-05	2.3154341526890606e-07	
283.4136094793798	2.2404964539852967e-05	2.2177182772938265e-05	2.2796300488214278e-07	
287.80510794409827	2.2054349657508367e-05	2.1830083064157064e-05	2.244394182191123e-07	
292.26465274858515	2.1709488413817265e-05	2.148868153813069e-05	2.2097168520015454e-07	
296.7932982719762	2.137027410147224e-05	2.115287241850825e-05	2.1755885551705252e-07	
301.3921152310292	2.1036602548440223e-05	2.082255244597607e-05	2.1419999808194717e-07	
306.0621909332746	2.0708372034197827e-05	2.0497620794969125e-05	2.1089420049808123e-07	
310.80462953409153	2.038548320960407e-05	2.0177978994002646e-05	2.0764056855095488e-07	
315.6205522977641	2.006783902022321e-05	1.9863530849437043e-05	2.044382257190674e-07	
320.5110978625849	1.975534463292028e-05	1.9554182372499727e-05	2.0128631270328475e-07	
325.47742251006514	1.944790736556262e-05	1.924984170939784e-05	1.9818398697380228e-07	
330.52070043831674	1.9145436619670446e-05	1.8950419074365603e-05	1.9513042233393172e-07	
335.6421240396705	1.8847843815868112e-05	1.8655826685498583e-05	1.9212480849989553e-07	
340.8429041825955	1.855504233199645e-05	1.8365978703235918e-05	1.8916635069584316e-07	
346.1242704979875	1.826694744375424e-05	1.8080791171359133e-05	1.8625426926339455e-07	
351.4874716698928	1.7983476267744393e-05	1.780018196038369e-05	1.833877992849986e-07	
356.9337757307372	1.770454770680726e-05	1.7524070713226138e-05	1.8056619022055555e-07	
362.46447036112943	1.7430082397529986e-05	1.7252378793036532e-05	1.7778870555646485e-07	
368.08086319431027	1.7160002659827147e-05	1.6985029233091395e-05	1.7505462246693166e-07	
373.7842821253185	1.6894232448493174e-05	1.6721946688648685e-05	1.72363231486515e-07	
379.57607562494815	1.6632697306632984e-05	1.6463057390671183e-05	1.6971383619379745e-07	
385.45761305857025	1.6375324320881896e-05	1.620828910133007e-05	1.6710575290545256e-07	
391.43028500989345	1.6122042078330938e-05	1.595757107120507e-05	1.6453831038031345e-07	
397.49550360974456	1.587278062507789e-05	1.5710833998101818e-05	1.6201084953313192e-07	
403.6547028699399	1.5627471426328816e-05	1.5468009987411693e-05	1.595227231573606e-07	
409.9093390223323	1.5386047327978774e-05	1.5229032513943008e-05	1.5707329565682884e-07	
416.26089086311043	1.5148442519603944e-05	1.4993836385156204e-05	1.5466194278572437e-07	
422.71086010243414	1.4914592498801264e-05	1.4762357705739324e-05	1.522880513967444e-07	
429.2607717194863	1.4684434036814535e-05	1.4534533843463164e-05	1.4995101919684697e-07	
435.91217432302693	1.445790514538965e-05	1.431030339625887e-05	1.4765025451048984e-07	
442.6666405175339	1.4234945044803933e-05	1.4089606160463349e-05	1.4538517604992145e-07	
449.52576727501685	1.4015494133017895e-05	1.3872383100180977e-05	1.431552126922916e-07	
456.4911763125926	1.3799493955899952e-05	1.365857631771239e-05	1.4095980326330905e-07	
463.56451447591087	1.3586887178477406e-05	1.3448129025003901e-05	1.3879839632717717e-07	
470.74745412852144	1.3377617557169135e-05	1.3240985516073163e-05	1.3667044998258827e-07	
478.04169354727435	1.3171629912957732e-05	1.3037091140369117e-05	1.3457543166444597e-07	
485.4489573238469	1.2968870105460915e-05	1.2836392277026124e-05	1.325128179512027e-07	
492.97099677249224	1.276928500786417e-05	1.2638836309974431e-05	1.3048209437761543e-07	
500.60959034410683	1.2572822482677982e-05	1.2444371603870652e-05	1.2848275525254302e-07	
508.36654404671106	1.2379431358285452e-05	1.2252947480814039e-05	1.2651430348178477e-07	
516.2436918724502	1.2189061406247149e-05	1.206451419781565e-05	1.2457625039570353e-07	
524.242896231207	1.2001663319332047e-05	1.1879022924989444e-05	1.2266811558140423e-07	
532.3660483909357	1.1817188690244734e-05	1.169642572443553e-05	1.2078942671940646e-07	
540.6150689248177	1.1635589991020434e-05	1.1516675529787422e-05	1.1893971942449058e-07	
548.9919081653474	1.1456820553060939e-05	1.1339726126396276e-05	1.1711853709083737e-07	
557.4985466654523	1.1280834547785587e-05	1.116553213212668e-05	1.1532543074094659e-07	
566.1369956667598	1.1107586967872833e-05	1.0994048978739374e-05	1.1355995887856718e-07	
574.909297575119	1.0937033609068906e-05	1.0825232893837786e-05	1.118216873451769e-07	
583.8175264434902	1.076913105254138e-05	1.0659040883356034e-05	1.1011018918016487e-07	
592.8637884623186	1.060383664775627e-05	1.0495430714567375e-05	1.0842504448439893e-07	
602.0502224575035	1.04411084958584e-05	1.033436089959282e-05	1.0676584028712647e-07	
611.379000396087	1.0280905433535674e-05	1.017579067939061e-05	1.0513217041612905e-07	
620.8523278997751	1.012318701734877e-05	1.0019680008208271e-05	1.035236353710084e-07	
630.4724447664181	9.967913508508533e-06	9.865989538479578e-06	1.0193984219941204e-07	
640.2416254995708	9.815045858084342e-06	9.714680606149739e-06	1.0038040437626523e-07	
650.1621798462554	9.66454569262729e-06	9.565715216412757e-06	9.884494168578856e-08	
660.2364533430635	9.516375300192648e-06	9.419056029845625e-06	9.733308010618933e-08	
670.4668278707137	9.370497616747264e-06	9.2746663489248e-06	9.584445169714921e-08	
680.8557222172046	9.226876212947458e-06	9.132510104910968e-06	9.437869448970468e-08	
691.4055926496942	9.085475281274283e-06	8.992551845088705e-06	9.293545237874169e-08	
702.1189334952396	8.946259623513101e-06	8.854756720348297e-06	9.151437501780531e-08	
712.9982777305363	8.809194638565329e-06	8.719090473097446e-06	9.011511771631977e-08	
724.0461975807946	8.67424631058052e-06	8.585519425491232e-06	8.873734133903397e-08	
735.2653051278958	8.541381197397541e-06	8.454010467969125e-06	8.738071220764795e-08	
746.6582529279726	8.410566419284107e-06	8.324531048088276e-06	8.604490200461743e-08	
758.2277346385576	8.281769647964336e-06	8.197049159642934e-06	8.47295876789878e-08	
769.9764856554507	8.154959095924454e-06	8.07153333206009e-06	8.343445135424796e-08	
781.9072837594538	8.030103505987221e-06	7.94795262006197e-06	8.2159180238172e-08	
794.0229497731273	7.907172141145955e-06	7.82627659358639e-06	8.090346653448509e-08	
806.3263482277227	7.786134774649526e-06	7.706475327956286e-06	7.966700735643542e-08	
818.82038804045	7.66696168032999e-06	7.588519394290175e-06	7.844950464213255e-08	
831.5080232022387	7.549623623164828e-06	7.4723798501456085e-06	7.72506650716333e-08	
844.3922534761538	7.434091850066235e-06	7.358028230388025e-06	7.60701999857089e-08	
857.4761251066391	7.3203380808899615e-06	7.245436538277601e-06	7.49078253062785e-08	
870.7627315397452	7.208334499656868e-06	7.134577236767272e-06	7.376326145844641e-08	
884.2552141545192	7.098053745980201e-06	7.02542324000501e-06	7.263623329407453e-08	
897.9567630057271	6.989468906692322e-06	6.9179479050340676e-06	7.152647001690895e-08	
911.8706175780853	6.8825535076644634e-06	6.812125023684854e-06	7.043370510916531e-08	
926.0000675521785	6.777281505813656e-06	6.7079288146526045e-06	6.93576762595595e-08	
940.3484535822448	6.673627281291036e-06	6.6053339157550405e-06	6.829812529276966e-08	
954.9191680860141	6.571565629845961e-06	6.504315376364596e-06	6.725479810020549e-08	
969.715656046784	6.4710717553606996e-06	6.404848650009869e-06	6.622744457218644e-08	
984.7414158279239	6.372121262550543e-06	6.3069095871412765e-06	6.521581853137174e-08	
1000.0	6.27469014982442e-06	6.21047442805598e-06	6.421967766747926e-08	


==> data/fig_iss_quadvf_bode_22.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016991343773402638	1.7997506833196603e-07	
0.10154950161807173	0.0001727846641511856	0.00017262905095468556	1.820374524803275e-07	
0.10312301278878754	0.00017554877368051514	0.0001753907435641765	1.8414034621271045e-07	
0.10472090554055413	0.00017835991065214075	0.00017819942594656844	1.8628435941375652e-07	
0.10634355766636439	0.00018121901004083087	0.0001810560324819585	1.884701098846221e-07	
0.10799135281311975	0.00018412703171742393	0.00018396152243680154	1.9069822354967377e-07	
0.1096646805723366	0.00018708496138198909	0.00018691688089689508	1.929693346721607e-07	
0.11136393657225817	0.0001900938115420566	0.00018992311974543467	1.952840860710963e-07	
0.11308952257139368	0.0001931546225384728	0.00019298127868868636	1.9764312934730784e-07	
0.11484184655350702	0.00019626846362160818	0.00019609242633201053	2.0004712511318038e-07	
0.11662132282407707	0.00019943643408081553	0.00019925766130913212	2.0249674322757415e-07	
0.11842837210825283	0.00020265966443023005	0.00020247811346774496	2.0499266303987395e-07	
0.12026342165032622	0.00020593931765420574	0.0002057549451147538	2.0753557363438403e-07	
0.12212690531474645	0.00020927659051590063	0.00020908935232465565	2.101261740854166e-07	
0.12401926368869937	0.00021267271493276106	0.00021248256631481956	2.1276517371409963e-07	
0.12594094418627644	0.000216128959422904	0.000215935854891657	2.1545329235411736e-07	
0.12789240115425762	0.00021964663062667495	0.0002194505239719649	2.1819126062108274e-07	
0.12987409597953362	0.00022322707490794735	0.00022302791918400516	2.2097982018828337e-07	
0.13188649719819254	0.0002268716800400495	0.00022666942755320566	2.238197240689887e-07	
0.13393008060629666	0.0002305818769815431	0.00023037647927770844	2.2671173690473738e-07	
0.13600532937237603	0.0002343591417474478	0.00023415054959935932	2.296566352583879e-07	
0.13811273415166478	0.00023820499738190403	0.00023799316077612818	2.32655207915939e-07	
0.14025279320210793	0.00024212101603869339	0.00024190588416238536	2.357082561909329e-07	
0.1424260125021654	0.0002461088211765037	0.0002458903424039115	2.388165942398868e-07	
0.1446329058704415	0.0002501700898763241	0.00024994821175503777	2.4198104937965784e-07	
0.14687399508716817	0.00025430655528890794	0.0002540812245258411	2.4520246241644744e-07	
0.14914981001757044	0.000258520009220819	0.0002582911716679234	2.484816879767415e-07	
0.15146088873714358	0.00026281230486822443	0.00026257990550792616	2.5181959484925e-07	
0.1538077776588715	0.000267185359708297	0.00026694934263865014	2.5521706633252293e-07	
0.15619103166241588	0.0002716411585588216	0.0002714014669783731	2.5867500058953007e-07	
0.15861121422530794	0.0002761817568174509	0.0002759383330098081	2.6219431101099646e-07	
0.16106889755617235	0.00028080928389291734	0.000280562069211012	2.657759265872031e-07	
0.16356466273001555	0.00028552594684149606	0.000285274881691539	2.6942079228586616e-07	
0.1660990998256107	0.00029033403422306595	0.0002900790580481842	2.731298694394262e-07	
0.16867280806501112	0.00029523592019226774	0.00029497697145581533	2.7690413614262194e-07	
0.1712863959552255	0.00030023406884151417	0.0002999710850100508	2.8074458765724926e-07	
0.17394048143208848	0.0003053310388139851	0.0003050639563399143	2.846522368266888e-07	
0.17663569200636045	0.0003105294882062412	0.0003102582425101016	2.886281144984556e-07	
0.17937266491209122	0.000315832179781733	0.0003155567052341306	2.926732699611776e-07	
0.18215204725728248	0.00032124198651828	0.0003209622164214599	2.967887713845774e-07	
0.18497449617688488	0.0003267618975145803	0.0003264777640836203	3.00975706279728e-07	
0.18784067898816573	0.0003323950242829551	0.00033210645862658553	3.052351819571017e-07	
0.1907512733484843	0.000338144607457942	0.00033785153955896865	3.0956832601121996e-07	
0.19370696741551147	0.00034401402395293725	0.0003437163826482717	3.139762868026953e-07	
0.1967084600099325	0.0003500067945999911	0.00034970450756027094	3.1846023396286984e-07	
0.19975646078067044	0.00035612659231101784	0.00035581958601981455	3.2302135890308863e-07	
0.20285169037266976	0.00036237725080219595	0.0003620654505347969	3.276608753419251e-07	
0.2059948805972802	0.00036876277392718467	0.00036844610372894506	3.3238001984157586e-07	
0.20918677460527996	0.00037528734566907293	0.00037496572833332366	3.371800523627098e-07	
0.21242812706258082	0.0003819553408456891	0.00038162869789119976	3.420622568257065e-07	
0.215719704328655	0.0003887713365881551	0.0003884395882361361	3.4702794169380606e-07	
0.21906228463772706	0.0003957401246583699	0.00039540318980901286	3.5207844056440015e-07	
0.22245665828277353	0.00040286672467757537	0.0004025245208861191	3.5721511277934524e-07	
0.22590362780237347	0.0004101563983453271	0.00040980884179764456	3.6243934404870785e-07	
0.22940400817045398	0.0004176146647361966	0.00041726167022389606	3.6775254708987276e-07	
0.23295862698897662	0.0004252473167704454	0.00042488879766547935	3.7315616228269676e-07	
0.2365683246836085	0.0004330604389648584	0.00043269630719363825	3.7865165833803687e-07	
0.2402339547024262	0.000441060426581069	0.0004406905925980738	3.8424053298905245e-07	
0.243956383717698	0.0004492540063011426	0.0004488783790620276	3.899243136907983e-07	
0.24773649183079302	0.00045764825857417813	0.00045726674550837835	3.9570455833815185e-07	
0.2515751727802653	0.0004662506417933637	0.00046586314877618685	4.0158285600636144e-07	
0.2554733341531623	0.00047506901848055286	0.0004746754498047759	4.0756082769427846e-07	
0.2594318975996074	0.00048411168367532074	0.00048371194202227925	4.136401270985857e-07	
0.26345179905070754	0.0004933873957478425	0.0004929813821580315	4.19822441390522e-07	
0.2675339889398373	0.0005029054098802919	0.000502493023723481	4.261094920148242e-07	
0.27167943242735193	0.0005126755144901122	0.0005122566534349912	4.325030354975699e-07	
0.2758891096287819	0.0005227080709010217	0.0005222826308843891	4.390048642739782e-07	
0.28016401584656353	0.0005330140566045367	0.0005325819318000608	4.4561680751620157e-07	
0.2845051618053608	0.000543605112496829	0.0005431661952834005	4.5234073198257113e-07	
0.28891357389103245	0.0005544935945236229	0.0005540477754533367	4.591785428679119e-07	
0.2933902943933029	0.000565692630220581	0.0005652397979863882	4.6613218465930084e-07	
0.29793638175219256	0.0005772161806992727	0.0005767562221023477	4.732036419998768e-07	
0.30255291080826724	0.00058907910870066	0.0005886119086175494	4.803949405420623e-07	
0.30724097305676445	0.0006012972534206605	0.0006008226947702784	4.877081478016789e-07	
0.31200167690565833	0.000613887512907474	0.0006134054766180268	4.951453740021619e-07	
0.3168361479377224	0.0006268679349402303	0.0006263782999161761	5.027087728963147e-07	
0.3217455291766536	0.0006402578174256677	0.0006397604605148237	5.104005425672647e-07	
0.32673098135731937	0.0006540778194970591	0.0006535726154579943	5.182229261970128e-07	
0.33179368320019265	0.0006683500846711393	0.0006678369061410213	5.261782127875009e-07	
0.33693483169003946	0.0006830983776188622	0.0006825770950819411	5.342687378322013e-07	
0.3421556423589239	0.0006983482363396444	0.0006978187180966088	5.424968839103386e-07	
0.3474573495735992	0.0007141271418030046	0.0007135892539414669	5.508650811987735e-07	
0.35284120682735126	0.0007304647074438646	0.0007299183138102895	5.593758078733236e-07	
0.3583084870363649	0.0007473928912780078	0.0007468378534514469	5.680315903819323e-07	
0.3638604828406817	0.0007649462338539022	0.0007643824111219687	5.768350035484631e-07	
0.3694985069098218	0.0007831621257908659	0.000782589375128447	5.857886704935078e-07	
0.37522389225314035	0.0008020811092890041	0.0008014992853403124	5.948952623081978e-07	
0.3810379925349945	0.0008217472187556886	0.0008211561738203485	6.041574974531771e-07	
0.3869421823947922	0.0008422083666038154	0.0008416079506278141	6.135781408115549e-07	
0.39293785777200174	0.000863516781373009	0.000862906841945491	6.231600023336498e-07	
0.39902643623619527	0.0008857295066491422	0.0008851098890062108	6.329059351861259e-07	
0.4052093573222091	0.0009089089708642655	0.0009082795179011591	6.428188333196147e-07	
0.41148808287049476	0.0009331236400166404	0.0009324841923099424	6.529016283101045e-07	
0.41786409737274555	0.0009584487677466579	0.0009577991635884834	6.631572853630569e-07	
0.4243389083228771	0.0009849672601505038	0.0009843073355970268	6.735887982729212e-07	
0.43091404657344795	0.0010127706763538374	0.0010121002652909619	6.841991831612129e-07	
0.4375910666976019	0.0010419603903888584	0.0010412793246184486	6.94991470701209e-07	
0.4443715473566186	0.0010726489455634956	0.0010719570549142779	7.059686965367918e-07	
0.45125709167315986	0.0011049616396003271	0.001104258752068458	7.171338895029096e-07	
0.4582493276102989	0.0011390383877773766	0.001138324329702786	7.284900571630408e-07	
0.4653499083564233	0.0011750359226852165	0.0011743105189712163	7.400401680703333e-07	
0.4725605127161014	0.001213130403778721	0.0012123934781640836	7.517871300347279e-07	
0.4798828455070056	0.0012535205286672473	0.0012527719040622094	7.637337634259235e-07	
0.4873186379629853	0.0012964312624453246	0.0012956707613457415	7.758827683920103e-07	
0.49486964814338685	0.0013421183332324232	0.0013413457782299634	7.882366844764163e-07	
0.5025376613487146	0.0013908736841277268	0.001390088898538655	8.007978407762586e-07	
0.5103244905427329	0.0014430321277332334	0.0014422349363745082	8.135682941899921e-07	
0.5182319767811088	0.0014989795245651844	0.0014981697547146833	8.265497526254879e-07	
0.5262619896466971	0.0015591629086860457	0.001558340391274512	8.397434790864349e-07	
0.5344164276915693	0.0016241031238394114	0.0016232676949362746	8.531501712295877e-07	
0.5426972188858914	0.0016944107276093542	0.0016935622302843257	8.667698092691161e-07	
0.5511063210737586	0.001770806194104523	0.0017699444807741363	8.80601462643458e-07	
0.559645722436092	0.0018541458345202038	0.001853270769926503	8.946430425101776e-07	
0.5683174419607084	0.0019454554170076303	0.0019445668820301128	9.088909823358828e-07	
0.5771235299196736	0.0020459742927716215	0.0020450721893510056	9.233398221453275e-07	
0.5860660683540517	0.0021572140689021186	0.002156298326467983	9.379816621050614e-07	
0.595147171566167	0.0022810377472719016	0.002280108331235217	9.528054370538713e-07	
0.604368986619493	0.0024197681709622514	0.0024188250940905343	9.677959431661754e-07	
0.6137336938462858	0.0025763392709970447	0.0025753826088845333	9.829325234828025e-07	
0.6232435073630855	0.0027545112031236154	0.0027535411157851375	9.981871388966106e-07	
0.6329006755942035	0.0029591832373654756	0.0029581999994109155	1.013521819964453e-06	
0.6427074818033226	0.003196860444935177	0.003195864489359303	1.0288856491201596e-06	
0.6526662446333333	0.0034763702104425804	0.0034753621944973315	1.0442084070044247e-06	
0.6627793186545348	0.003809999794928154	0.003808980700712606	1.0593938646817962e-06	
0.6730490949213316	0.0042153747509317595	0.004214346046722256	1.0743084981639008e-06	
0.6834780015375548	0.004718709135520043	0.004717673046421409	1.0887656669187352e-06	
0.6940685042305437	0.005360756907417575	0.005359716896522854	1.1025045402215169e-06	
0.7048231069341222	0.006208500396235852	0.0062074620846688825	1.1151700420495155e-06	
0.7157443523806098	0.007380247733066346	0.007379220833321543	1.1263357815935605e-06	
0.7268348227020044	0.009106259709070155	0.009105262638818841	1.1358043911547361e-06	
0.7380971400404808	0.01190129537461891	0.011900368459227874	1.1456344373620017e-06	
0.7495339671683494	0.017193244711326154	0.017192500309283217	1.1756621769601034e-06	
0.7611480081176202	0.03082564686567289	0.03082558649929121	1.4453574821368283e-06	
0.7729420088193235	0.10102107970750837	0.101026235432862	5.226164426312814e-06	
0.784918757752735	0.042493060788188784	0.04249398854967993	1.560664731964198e-06	
0.7970810866046624	0.020164567039759117	0.020166000813678427	1.6013882337213828e-06	
0.8094318709389453	0.013063183552754942	0.013064677820238898	1.556396992653652e-06	
0.8219740308763326	0.009618965614840217	0.009620478896928627	1.5403710734815155e-06	
0.8347105317848907	0.007589169548000094	0.0075906976537149645	1.5406928383512186e-06	
0.847644384981113	0.006251052626794043	0.006252597014492844	1.5502273827457276e-06	
0.8607786484418896	0.005302087457779245	0.0053036504074053395	1.5654784981560449e-06	
0.8741164275275125	0.0045935570901604736	0.004595140794553338	1.5846184217413093e-06	
0.8876608757158821	0.004043886667738732	0.004045493088371597	1.6066233583333837e-06	
0.9014151953480897	0.003604612144558273	0.0036062430308928146	1.6308875015505983e-06	
0.9153826383855528	0.0032451336694588454	0.003246790606979038	1.6570380631327935e-06	
0.9295665071788846	0.0029451801307070133	0.002946864586294342	1.6848402621925874e-06	
0.9439701552486742	0.002690789926750863	0.002692503285578525	1.7141454944154427e-06	
0.9585969880783669	0.002472032352404344	0.002473775946815459	1.7448615865742532e-06	
0.9734504639194281	0.0022816495338461276	0.0022834246659146637	1.7769349920239534e-06	
0.9885340946089864	0.0021142124656571212	0.002116020425061942	1.8103397621934406e-06	
1.0038514464001433	0.001965577587540084	0.0019674196660484245	1.8450705307556842e-06	
1.01940614080515	0.0018325260274634411	0.001834403530996054	1.8811379667682967e-06	
1.0352018554516484	0.0017125176574517896	0.0017144319164468633	1.918565801878966e-06	
1.051242324952181	0.0016035194537826483	0.0016054718323880342	1.957388895969953e-06	
1.0675313417871697	0.0015038831959453178	0.0015058751004344503	1.997652012146795e-06	
1.0840727572015847	0.0014122566789496122	0.0014142895656612628	2.039409094544595e-06	
1.1008704821154982	0.0013275181529499146	0.0013295935359843732	2.082722917685039e-06	
1.117928488048752	0.0012487271523091896	0.0012508466111649777	2.1276650235983448e-06	
1.1352508080599522	0.001175087074592386	0.0011772522618920787	2.174315894071835e-06	
1.1528415377000134	0.00110591630188751	0.0011081289513137332	2.222765326383018e-06	
1.1707048359804781	0.0010406256075657719	0.0010428875421049787	2.273112995849641e-06	
1.1888449263568397	0.0009787002336175017	0.0009810133741856636	2.325469199732896e-06	
1.2072660977271032	0.0009196854636680787	0.0009220518381642233	2.3799557860457597e-06	
1.225972705445816	0.0008631748218945677	0.0008655965746884409	2.43670727864075e-06	
1.2449691723538168	0.0008088002414071968	0.0008112796432059632	2.495872217464389e-06	
1.2642599898239333	0.0007562236952224855	0.000758763153160769	2.5576147404816716e-06	
1.2838497188228888	0.0007051298870933379	0.0007077319547204585	2.62211644233891e-06	
1.3037429909896587	0.0006552196702545609	0.0006578870567961513	2.6895785550099635e-06	
1.3239445097305402	0.0006062039075199521	0.000608939485260942	2.7602245095050804e-06	
1.3444590513311867	0.0005577975113834274	0.0005606043190436559	2.8343029618428077e-06	
1.3652914660858761	0.0005097134117160871	0.0005125946498447754	2.9120914394288083e-06	
1.386446679444272	0.00046165619562603394	0.0004646152065960807	2.993901231353105e-06	
1.4079296931759626	0.00041331517565331035	0.0004163553770526151	3.0800698063609672e-06	
1.4297455865530366	0.00036435657802903087	0.0003674813719999345	3.1710002503833096e-06	
1.451899517550985	0.00031441492570046713	0.000317627399619922	3.2671370731906804e-06	
1.4743967240682132	0.00026308401256072293	0.00026638626931302064	3.368974810982491e-06	
1.4972425251644468	0.0002099108644127515	0.0002133021900100257	3.477084247569757e-06	
1.5204423223183279	0.00015440943614965314	0.00015788000590154078	3.5921167780096388e-06	
1.5440016007044985	9.620623167730513e-05	9.97045514142662e-05	3.7148196942730437e-06	
1.5679259304904682	3.7054982063058405e-05	4.0021942959793136e-05	3.846054420441607e-06	
1.5922209681535842	4.229303307276403e-05	3.857569904273243e-05	3.9868188435973695e-06	
1.6168924578184014	0.00011343467280847865	0.00010929773306249887	4.138274868179695e-06	
1.6419462326147771	0.00019530503084761247	0.0001910107593786608	4.301782559411581e-06	
1.667388216057011	0.0002880758115390169	0.0002836199337006634	4.478942536750834e-06	
1.6932244234443516	0.00039464873278774926	0.0003900169110233605	4.671648536944999e-06	
1.7194609632832076	0.0005194382398463766	0.0005146145594190684	4.882152079235864e-06	
1.7461040387313935	0.0006689798087916006	0.0006639474622385219	5.113140385215273e-06	
1.7731599490647525	0.0008532628049250072	0.0008480044667869002	5.3678257606244555e-06	
1.8006350911665105	0.001088325039585499	0.0010828240074440111	5.650032024263632e-06	
1.828535961039703	0.0014016364654441122	0.0013958798103451174	5.964253944782308e-06	
1.8568691553430368	0.0018444796742921662	0.0018384668660869274	6.315546988292949e-06	
1.885641372950552	0.0025247915699753445	0.002518560255869854	6.7089813558737135e-06	
1.9148594165354507	0.003714457117013977	0.0037081768745798054	7.148199229756859e-06	
1.9445301941784663	0.006340609452953636	0.006335075292801163	7.643248684596346e-06	
1.974660721001155	0.01628023341113	0.016282359384274636	8.920121934338156e-06	
2.0052581208244957	0.0207165805518259	0.02071546227312275	8.719578461523647e-06	
2.036329627853186	0.007933045586390797	0.007942491126715485	1.0832518510856695e-05	
2.067882588386045	0.00492411401052956	0.004935823831352615	1.2081705678121464e-05	
2.0999244625529108	0.0036233713476390658	0.0036370432010714364	1.3782542220934425e-05	
2.132462826078452	0.00289677450201515	0.002912949604321822	1.6195505642560798e-05	
2.1655053720733157	0.002429932033423465	0.0024497686410398976	1.9837618805511413e-05	
2.199059912853022	0.002100889730502846	0.0021267767090105325	2.5951744470124615e-05	
2.2331343817850464	0.0018498447663448255	0.00188775014012775	3.837310375239364e-05	
2.267736835164523	0.0016317981570314996	0.0017029905054398583	7.661503762611092e-05	
2.302875454119006	0.0016458978886482168	0.0015553379875739067	0.00017624584497311302	
2.3385585465427567	0.0014820475952822133	0.001434186521411852	4.936420741103586e-05	
2.3747945490609914	0.0013567051508588976	0.0013326268445165638	2.4278107777612068e-05	
2.411592029024571	0.0012591429768533762	0.00124596363808592	1.327373916317275e-05	
2.4489596865355954	0.0011749958319738926	0.0011708931204434138	5.030766182646544e-06	
2.4869063565043885	0.001109074841833218	0.001105021666640823	2.9961457798103716e-05	
2.5254410107383527	0.0010616000444637129	0.0010465711317811318	1.546085489893315e-05	
2.564572760063192	0.0009992449023474971	0.000994191496234901	1.0091642036126253e-05	
2.604310856476998	0.0009625572924581051	0.0009468377975169465	1.5898317374384595e-05	
2.6446646953377266	0.0009145720982246913	0.0009036869506728748	1.0885572343670321e-05	
2.6856438175845567	0.0008727014385837744	0.0008640800791370394	8.625794374333978e-06	
2.727257911993673	0.0008346660505394094	0.0008274815893786515	7.195556263664373e-06	
2.769516817469004	0.0007995914774873951	0.0007934494775631549	6.158447508822365e-06	
2.812430525368455	0.0007669440599680035	0.000761613302093262	5.351489978645058e-06	
2.8560091818661824	0.0007363288593187953	0.0007316574477960505	4.695699069986043e-06	
2.9002630903514777	0.0007074272031575277	0.0007033080501724836	4.146503483840239e-06	
2.945202713864811	0.0006799684844847821	0.0006763224124273358	3.6761540788055467e-06	
2.9908386775716385	0.0006537135893911686	0.0006504800304859829	3.266155741211461e-06	
3.0371817712745264	0.0006284430619440523	0.0006255744942172761	2.9035497830141375e-06	
3.0842429519642045	0.0006039471733078972	0.0006014055792869871	2.5789030291204746e-06	
3.1320333464101533	0.0005800162776618049	0.0005777707810589353	2.285137926433022e-06	
3.180564253791325	0.0005564301090500046	0.0005544553379942058	2.0168124057551886e-06	
3.2298471483676323	0.0005329444496464478	0.000531219369414013	1.7696565760569183e-06	
3.2798936821928324	0.0005092728865050595	0.0005077799478331995	1.5402645390191604e-06	
3.3307156878694446	0.0004850598915615501	0.0004837843987281616	1.3258852189484372e-06	
3.3823251813463506	0.00045983850031718987	0.0004587681377367327	1.1242812945802393e-06	
3.43473436475976	0.00043295978046829553	0.0004320842583519439	9.336424089633264e-07	
3.487955629318178	0.0004034680823497473	0.0004027788767725774	7.525580055155646e-07	
3.542001558232087	0.00036986541259295815	0.00036935558611639167	5.800990787876812e-07	
3.5968849296890193	0.00032963136041977295	0.0003292954550132502	4.1622728495362125e-07	
3.6526187198747286	0.00027815819404826175	0.0002779921582296567	2.6371535963549704e-07	
3.7092161060411786	0.00020625743139050516	0.000206258033009804	1.4124407887090743e-07	
3.7666904696220658	9.955781914504011e-05	9.969743715017111e-05	1.4130596340878422e-07	
3.8250553993966134	0.0002155755893352545	0.00021532948337316032	2.5387340586291995e-07	
3.884324694702404	0.0012963607780698107	0.0012962748888577947	3.6939783192071394e-07	
3.9445123686979775	0.002016285619377133	0.0020161290774299207	5.371112969316782e-07	
4.005632651675993	0.0010563867788939963	0.0010569034539981204	7.079977250177651e-07	
4.067699994427721	0.0008011513051355176	0.0008019194430785808	8.58308727195197e-07	
4.130729071659682	0.0006823293182708863	0.0006832875722300086	1.0095142953703704e-06	
4.194734785463209	0.0006112923393883981	0.0006124243180640238	1.1630753987006579e-06	
4.259732268837781	0.0005624454629628694	0.0005637462240493976	1.3197220199769201e-06	
4.325736889268946	0.000525711553968427	0.000527180702974447	1.4802185082625197e-06	
4.392764252361694	0.0004963202474520868	0.000497959881054156	1.645433459996395e-06	
4.460830205530115	0.00047171415167670465	0.0004735281222944505	1.81636055542143e-06	
4.5299508417442365	0.00045038994690453236	0.0004523835949532075	1.9941432921285106e-06	
4.600142503334918	0.00043139557761228927	0.0004335756662703128	2.180110430537279e-06	
4.671421785857698	0.000414086358888842	0.00041646111262710596	2.375825136475894e-06	
4.743805542016518	0.000397994802839676	0.00040057400399298455	2.583152024204219e-06	
4.817310885648243	0.0003827537517015429	0.00038554886108578204	2.8043487052825693e-06	
4.891955195768907	0.00036804416879609574	0.0003710684202251318	3.0421918817414418e-06	
4.967756120682691	0.0003535509128359569	0.00035681927205727496	3.3001528308241334e-06	
5.044731582154526	0.0003389120814449664	0.00034244079686449454	3.5826433032280105e-06	
5.122899779647386	0.00032364075280865324	0.00032744576595292245	3.895357921509111e-06	
5.202279194625215	0.0003069729842967753	0.00031106504405681686	4.24572909849281e-06	
5.282888594922542	0.0002875149941152772	0.00029188419741295313	4.643421057685057e-06	
5.364747039181794	0.0002622650400417443	0.00026682409450551494	5.100185057181058e-06	
5.447873881359371	0.0002232553979831567	0.00022755841076963369	5.621056984933532e-06	
5.532288775301544	0.00014655941351006884	0.00014704728774969747	6.139548935598237e-06	
5.618011679391243	0.0005925710759962695	0.000597145718445555	4.691554313999706e-06	
5.705062861266868	0.0005055957709204421	0.0005105395410534623	8.567951446947115e-06	
5.793462902614208	0.0003911852494594695	0.0004010428044830346	1.0601852238300698e-05	
5.883232704032601	0.0003441691400986005	0.00035798935658957527	1.393967219008718e-05	
5.974393489976511	0.00031145798358905066	0.00033292574044449237	2.1551396316963606e-05	
6.06696681377367	0.00027419330955395316	0.0003152084376910631	5.454505420680451e-05	
6.160974562720967	0.0003305112367897378	0.0003012259396358035	3.225544082958542e-05	
6.25643896325932	0.0003003783611008769	0.0002894173722800411	1.0992004686872343e-05	
6.353382586228693	0.00028387260847163853	0.00027899490289952155	4.936207207826604e-06	
6.451828352204593	0.00027128512214002137	0.0002695144176242315	2.115174550155972e-06	
6.551799536917215	0.00026043539261923275	0.00026070321234959677	1.3018153307000997e-06	
6.653319776754563	0.00025053622819436183	0.0002523814386222391	2.2539536546737255e-06	
6.756413074350862	0.00024119740578091537	0.0002444226030720627	3.466934486899675e-06	
6.861103804261538	0.00023217593033531746	0.00023673202199657112	4.717375303052518e-06	
6.9674167187261515	0.00022328654903768546	0.0002292341561714163	6.057648741566562e-06	
7.075376953520617	0.0002143564186939156	0.0002218645510625695	7.58024793464068e-06	
7.1850100339000935	0.00020518859283380424	0.00021456418696791767	9.417182469777664e-06	
7.2963418806339915	0.00019551275232912254	0.0002072749894205814	1.1779040587922509e-05	
7.40939881613446	0.00018488844199556967	0.00019993567108890397	1.5048292086566956e-05	
7.5242075706798515	0.00017246163153842033	0.00019247721236969307	2.002889001286483e-05	
7.640795288734611	0.00015619266866535885	0.00018481721641594722	2.878227645923742e-05	
7.759189535367103	0.00012963904914599042	0.00017685207327795827	4.86566930824486e-05	
7.879418302766868	0.00010065406820092084	0.00016844520583211072	0.00013107091684668947	
8.001510016862884	0.0002595296561245416	0.0001594083210015499	0.00010869973448391361	
8.125493544044346	0.0001982023516183389	0.00014946979211154872	5.192913247302815e-05	
8.251398197985628	0.00017104349125812138	0.00013821821805586762	3.2849518019870045e-05	
8.379253746576957	0.00014792056457752056	0.00012499521165388686	2.2959447470645395e-05	
8.509090418962503	0.00012629733756230213	0.00010867776074634953	1.77909356537313e-05	
8.640938912687513	0.0001012206686816856	8.721573344934553e-05	1.4497267844765912e-05	
8.774830400956196	6.761033125941149e-05	5.690781972002613e-05	1.2257979892203155e-05	
8.910796540002062	2.712489174269026e-05	3.025683471650124e-05	1.072551981937213e-05	
9.048869476572474	0.00013986932948006572	0.00014918187574125793	9.907256760215106e-06	
9.189081855529167	0.0008256959757169456	0.0008167479784476899	9.1758460257571e-06	
9.331466827566528	0.0006503051753907277	0.0006494191290735901	1.5799760394598848e-06	
9.476058057049498	0.0003779918443308297	0.00037773179986808704	3.0458547080512454e-06	
9.622889729972897	0.00029654835264754473	0.0002915238773767542	5.59971395445282e-06	
9.771996562044086	0.00025017155211769725	0.00024774924872441445	2.5249836915634774e-06	
9.923413806890872	0.00021952101034425678	0.00021961695670368704	6.207187724948439e-07	
10.0771772643966	0.00019332598875540846	0.00019841355319530596	5.571511914934101e-06	
10.233323289164382	0.00017106916155184922	0.0001799477022125665	3.3024278017513465e-05	
10.391888799112495	0.00018030815021704313	0.00016069883403009547	1.9702122707218425e-05	
10.552911284202958	0.00014498563901714837	0.00013411816288846142	1.1927605961433205e-05	
10.716428815305356	0.0001126204305045474	0.0001197119134679418	9.100356215555734e-06	
10.882480053198018	0.0002718172190019803	0.0002715700554945432	4.536787236155731e-06	
11.051104257708666	0.0002085811149136102	0.00020471224784594536	5.384558523269386e-06	
11.222341296996655	0.00018554279990087754	0.00018123292243125554	5.0518447883703405e-06	
11.39623165697915	0.0001719224695355204	0.00016771217019263755	4.656844786861275e-06	
11.572816450903245	0.00016196200982530694	0.00015797430206484486	4.288701611032938e-06	
11.752137429066462	0.00015386664700213232	0.00015012979022348808	3.954540681082926e-06	
11.93423698868786	0.00014688543253964017	0.0001434009848330375	3.6496419267151114e-06	
12.119158183932093	0.00014064131684517615	0.00013740326120664748	3.367956755986527e-06	
12.306944736088793	0.00013491976516873922	0.0001319209633526897	3.1038928045536476e-06	
12.497641043909683	0.00012958677895743689	0.00012682164702538878	2.8523000015627463e-06	
12.691292194105861	0.00012455175667321406	0.00012201816071604328	2.607772774407828e-06	
12.887943972007742	0.00011974720794151246	0.00011744997230344897	2.362650551333156e-06	
13.08764287239018	0.0001151087596199028	0.00011307316955477222	2.0990376172881493e-06	
13.290436110465315	0.00011054940903671493	0.00010885473344797501	1.8343767959118131e-06	
13.496371633045765	0.00010668162419316786	0.00010476907287659475	1.9703014138933487e-06	
13.705498129880782	0.00010239046694064708	0.00010079582912318585	1.6365320005354467e-06	
13.917865045168076	9.825272368134942e-05	9.691842956266979e-05	1.3736018249556174e-06	
14.133522589243995	9.420276490587076e-05	9.312310246499856e-05	1.1196700313333526e-06	
14.35252175045488	9.021405585029142e-05	8.939818600263184e-05	8.605704421128046e-07	
14.574914307212275	8.626753185096528e-05	8.573363091378164e-05	5.92354578847759e-07	
14.800752840235097	8.234546965572044e-05	8.21206341211639e-05	3.3271749250258455e-07	
15.030090744981337	7.84288842311273e-05	7.855136299937498e-05	2.701257888087953e-07	
15.262982244272472	7.449678817961673e-05	7.5018743666141e-05	5.778288068701105e-07	
15.499482401113475	7.052167554515164e-05	7.151629527439464e-05	1.027967680026085e-06	
15.739647131711472	6.645888085175656e-05	6.803799782919723e-05	1.6059096464864525e-06	
15.98353321869612	6.22490052227552e-05	6.45781847131228e-05	2.35592263202329e-06	
16.23119832454485	5.778441816070849e-05	6.11314535682013e-05	3.379892630489001e-06	
16.482701005216104	5.285650150983254e-05	5.7692590873905626e-05	4.886897873339117e-06	
16.738100723993853	4.699041073285581e-05	5.425650674327454e-05	7.3718200831671615e-06	
16.997457865546615	3.883683848901283e-05	5.0818177303964717e-05	1.2340335035454084e-05	
17.26083375020432	2.4474507273579906e-05	4.737259265382641e-05	2.7243411244301186e-05	
17.528290648456405	0.00010400069419405423	4.391470886829322e-05	7.914922906753348e-05	
17.799891795674554	6.491298687189538e-05	4.043940296877757e-05	2.4949852560727004e-05	
18.075701407063548	5.108610225592946e-05	3.694143023711378e-05	1.42181337720384e-05	
18.35578469284383	4.3713061690163286e-05	3.341538395499708e-05	1.0332131529915632e-05	
18.64020787366921	3.797695282299326e-05	2.9855658940728267e-05	8.126374269843243e-06	
18.929038196283646	3.2956446092386643e-05	2.6256423114846932e-05	6.700934140437639e-06	
19.222343949420477	2.8310702197937348e-05	2.261160851449678e-05	5.699104428275275e-06	
19.52019447994806	2.3834128752637786e-05	1.8914953704285523e-05	4.91947899735113e-06	
19.822660209265607	1.940803918582639e-05	1.5160198101903848e-05	4.24904108355916e-06	
20.12981264995304	1.4930843715651405e-05	1.1341813493320209e-05	3.5912825716099097e-06	
20.441724422678867	1.0247983844040272e-05	7.458317671915883e-06	2.7912739587161787e-06	
20.75846927337004	5.0102629613484184e-06	3.5388516725627803e-06	1.5219514447310198e-06	
21.08012209064783	1.0011619078732942e-05	1.1744167661458203e-06	9.35465463403791e-06	
21.406758923533914	2.0494435472248914e-06	4.962423610001776e-06	5.757698039570756e-06	
21.738456999430788	4.546773572931042e-06	9.226956136948878e-06	4.876037968584222e-06	
22.075294742380795	9.59357505815824e-06	1.364933793954061e-05	4.080122996206394e-06	
22.417351791608088	1.4602880844338972e-05	1.8224461849300774e-05	3.628437394311226e-06	
22.764709020347887	1.9661179143152546e-05	2.296393622275185e-05	3.304845387310875e-06	
23.1174485549675	2.48425594285502e-05	2.7884185908941744e-05	3.042114183169887e-06	
23.47565379438362	3.019265652051889e-05	3.300474805258338e-05	2.8121170930250156e-06	
23.839409429780538	3.574934437603063e-05	3.83481136629963e-05	2.5988362066210025e-06	
24.20880146463373	4.154999224664671e-05	4.394000152669719e-05	2.39036533034748e-06	
24.583917235044	4.763577909070269e-05	4.9809842227138946e-05	2.174814485941238e-06	
24.964845430386426	5.405616661348532e-05	5.5991429749354436e-05	1.936374653175046e-06	
25.351676114279368	6.0876666670392886e-05	6.252375192101114e-05	1.6482624807730616e-06	
25.744500745878433	6.819805745612537e-05	6.945203690997938e-05	1.254416091984551e-06	
26.143412201500308	7.622128936004679e-05	7.682907439070763e-05	6.126460522799765e-07	
26.548504796581717	8.557372211790862e-05	8.471689493483042e-05	1.0596231643461874e-06	
26.959874307978602	9.677875683395574e-05	9.318892486054309e-05	9.70879246372858e-06	
27.377617996610834	9.605283168475108e-05	0.00010233278202000495	6.4895373447710145e-06	
27.801834630457815	0.00010806766957332621	0.00011225394937807154	4.193333712942516e-06	
28.232624507910387	0.00011968934751740999	0.00012308067159585496	3.391356631607448e-06	
28.670089481484574	0.00013201357859633333	0.00013497058870797402	2.959193869423178e-06	
29.114332981902788	0.00014545572241775635	0.00014811989193813654	2.6694850752919695e-06	
29.565460042548164	0.00016035417287002028	0.00016277623631168303	2.4301747967864787e-06	
30.0235773242978	0.0001770943158345641	0.0001792574210793007	2.164920867068024e-06	
30.488793140740842	0.00019575913149332357	0.00019797925535496478	2.221870586719636e-06	
30.961217483787163	0.00021730612667421125	0.00021949872851460803	2.211055982924633e-06	
31.440962049673153	0.00024256202312647124	0.0002445841930500142	2.0527519034467686e-06	
31.928140265370157	0.00027245680008964923	0.0002743369599409918	1.9232399334209165e-06	
32.42286731540228	0.00030870312897178043	0.0003104212686593639	1.7788886328577154e-06	
32.925260169079685	0.00035405026621657305	0.00035555780338577387	1.545527764345915e-06	
33.435437608153904	0.0004132503232962005	0.0004148057229320253	1.6154514316152343e-06	
33.95352025490161	0.0004986268948671153	0.0005000769481200441	1.7209131541494047e-06	
34.479630600643624	0.0006558136175277642	0.0006563494728421121	1.4971859998743557e-06	
35.01389303470575	0.0005731452929799903	0.0005730523385144442	9.971394551781912e-07	
35.556433873828425	0.0006387007899493393	0.0006395885597200191	1.373843617470452e-06	
36.107381392031996	0.0009291803381320088	0.0009304192332500149	1.3224856396000398e-06	
36.666865850944866	0.0013972333549421656	0.0013984630526161742	1.2367141261943699e-06	
37.23501953060145	0.0025047484965040954	0.0025058698253464604	1.1455585407276308e-06	
37.81197676071744	0.007788054323484861	0.0077879273290250945	1.0102539812159334e-06	
38.397873952449665	0.004526287220295342	0.004527026692509412	1.0122770096818467e-06	
38.99284963064802	0.002053885740643779	0.0020547597659138364	2.8142594695724746e-06	
39.59704446660722	0.0013283275210519687	0.0013268507641618454	1.6961027655261889e-06	
40.21060131132589	0.0009857318799460345	0.000983614880017371	2.6476234580225036e-06	
40.83366522928125	0.0007850124222940559	0.0007837513221298445	1.2874311571120038e-06	
41.46638353272696	0.0006527089355577543	0.0006525599087220851	8.039983689371046e-07	
42.108905816522395	0.0005625183449648098	0.0005594312650670865	3.329962350584086e-06	
42.76138399350171	0.0004913686810436121	0.000489470161900814	1.8985482757097295e-06	
43.42397233039088	0.00043583582946316615	0.00043448453984662217	1.3553266848561824e-06	
44.096827484281306	0.0003904282221362396	0.0003894597481913735	9.72296965073428e-07	
44.78010853966855	0.0003513886790038285	0.00035086830305116815	5.262851666118985e-07	
45.47397704606499	0.0003160587533162713	0.00031538242837352785	1.3185117282019019e-06	
46.17859705619533	0.0002785982026267682	0.0002762223238428559	2.6787008467375965e-06	
46.894135164783904	0.00026113780387490516	0.00025771894251909694	9.536945960605293e-06	
47.62076054794297	0.00019935910202200242	0.00020395387426823804	4.6388445536977075e-06	
48.35864500317141	0.00037858082815646034	0.0003793006054278126	7.998207199007689e-07	
49.10796298997312	0.00030033618493525527	0.000299811448873375	1.6272199469733126e-06	
49.86889167110482	0.0002681610183924603	0.0002672368347203424	1.5556002030419694e-06	
50.641610954463076	0.0002474684458232636	0.000246526286999765	2.007291860434722e-06	
51.42630353562007	0.00023228625224509385	0.00023066322351934164	1.843063613118382e-06	
52.22315494101898	0.00021861079338643342	0.0002173760820252727	1.5348346339510542e-06	
53.03235357183818	0.00020766101112718404	0.00020557486973973515	2.3140319996513416e-06	
53.854090748535334	0.00019629701267256933	0.00019441466093732656	1.940554158715428e-06	
54.688560756081706	0.00018457911912467267	0.00018248965306371555	2.0943079557790282e-06	
55.53596088989733	0.00016748822317748518	0.00016499968523465996	3.009018632067787e-06	
56.39649150249797	0.000201928193916165	0.0002001451071341786	2.9482937450695536e-06	
57.27035605086487	0.0001818367186897276	0.00018059185307373694	1.3423873796612688e-06	
58.15776114454846	0.00017167301572877102	0.0001704461590663473	1.2568609732629287e-06	
59.05891659451753	0.00016417730066893964	0.00016303697636260692	1.1659414380736992e-06	
59.974035462765215	0.0001578775537760986	0.00015680528471935564	1.098162194509816e-06	
60.90333411268367	0.00015222133099032599	0.0001512738969258991	1.0029991543189954e-06	
61.847032260219336	0.0001475054516080973	0.00014623814361956763	1.3001470342915794e-06	
62.80535302582078	0.0001427408491178554	0.00014158877161067122	1.1682633620678283e-06	
63.778522987191536	0.00013835886909939146	0.0001372580692151837	1.1143029922261145e-06	
64.76677223286032	0.000134265616620163	0.000133199472948106	1.0780957173583063e-06	
65.77033441658139	0.00013041649219132956	0.00012937854016526186	1.0487003638182795e-06	
66.78944681257751	0.00012678156416818097	0.00012576844573743094	1.0228543046779798e-06	
67.82435037163955	0.00012333788915199148	0.00012234751088864736	9.992374592507041e-07	
68.87528977809474	0.00012006685050393335	0.00011909773701957391	9.772030549153093e-07	
69.94251350765792	0.00011695285783746426	0.0001160038774509121	9.563887080184837e-07	
71.02627388617911	0.0001139825850694479	0.00011305281693399792	9.365698725957955e-07	
72.12682714930152	0.00011114447455996478	0.00011023313758864382	9.175960641158202e-07	
73.24443350304374	0.00010842839173488688	0.00010753480347838561	8.993599627614088e-07	
74.37935718532088	0.00010582537271901068	0.0001049489239898671	8.817811338783048e-07	
75.53186652841877	0.00010332743320767173	0.0001024675715469867	8.647968438165112e-07	
76.7022340224364	0.00010092741963258093	0.00010008363802442604	8.48356573758545e-07	
77.89073637971123	9.861889066207195e-05	9.779071951322554e-05	8.324185783248115e-07	
79.09765460024283	9.639602113567115e-05	9.558302237290711e-05	8.169476332286817e-07	
80.32327403813038	9.425352301716455e-05	9.345528560886458e-05	8.0191350523764e-07	
81.5678844690394	9.218657953579746e-05	9.140271600332415e-05	7.872898780946128e-07	
82.83178015871405	9.019078973351247e-05	8.94209333707361e-05	7.73053576274321e-07	
84.11525993255103	8.826212135061265e-05	8.750592396356946e-05	7.591839893331888e-07	
85.41862724625115	8.639687048228817e-05	8.565400051997282e-05	7.456626351474004e-07	
86.74219025756646	8.459162679667496e-05	8.386176778225157e-05	7.324728217417243e-07	
88.08626189915832	8.284324336712186e-05	8.212609256429185e-05	7.195993807096611e-07	
89.45115995258467	8.114881036651589e-05	8.044407763311187e-05	7.070284536931252e-07	
90.83720712343391	7.950563201933813e-05	7.881303881225933e-05	6.947473189291741e-07	
92.24473111762269	7.791120632072683e-05	7.723048482488024e-05	6.827442485658239e-07	
93.67406471887617	7.636320712030745e-05	7.569409948039272e-05	6.710083899719801e-07	
95.1255458674087	7.48594682382854e-05	7.420172587680128e-05	6.59529666018695e-07	
96.59951773982377	7.339796933685601e-05	7.275135234509424e-05	6.482986905514199e-07	
98.09632883025184	7.197682331468073e-05	7.134109990604215e-05	6.373066961649987e-07	
99.61633303274554	7.059426502844859e-05	6.996921104539072e-05	6.265454720453411e-07	
101.15988972495167	6.924864117521837e-05	6.863403964267865e-05	6.160073101276348e-07	
102.72736385307937	6.793840119368698e-05	6.733404191303648e-05	6.056849581822989e-07	
104.31912601818526	6.666208906281563e-05	6.606776824136136e-05	5.955715787178723e-07	
105.93555256379533	6.541833589317607e-05	6.483385580500405e-05	5.856607128034855e-07	
107.57702566488457	6.420585322058815e-05	6.363102189516927e-05	5.759462480782134e-07	
109.24393341823551	6.302342692360832e-05	6.24580578591046e-05	5.664223903451923e-07	
110.93666993419627	6.1869911696593e-05	6.131382359522628e-05	5.570836382532887e-07	
112.65563542986153	6.074422601870906e-05	6.0197242541909855e-05	5.479247606490083e-07	
114.40123632369622	5.964534756666777e-05	5.91072971080167e-05	5.389407762518157e-07	
116.17388533162597	5.8572309025301206e-05	5.8043024499527305e-05	5.301269353564566e-07	
117.9740015646163	5.752419425557332e-05	5.700351290208417e-05	5.214787033139346e-07	
119.802010627764	5.6500134784341644e-05	5.598789798394195e-05	5.129917455768566e-07	
121.65834472092367	5.549930658428448e-05	5.499535968789412e-05	5.046619141270921e-07	
123.54344274089367	5.452092711596975e-05	5.4025119284286304e-05	4.964852351277382e-07	
125.45775038518534	5.356425260715042e-05	5.307643666031647e-05	4.884578976636648e-07	
127.40172025740017	5.262857554708621e-05	5.21486078235221e-05	4.805762434520908e-07	
129.3758119742398	5.171322237607393e-05	5.124096259972351e-05	4.72836757421182e-07	
131.3804922741741	5.081755135245919e-05	5.035286250777426e-05	4.652360590650709e-07	
133.41623512779302	4.994095058124671e-05	4.9483698795301125e-05	4.577708944981393e-07	
135.48352184986857	4.9082836190051244e-05	4.8632890621236114e-05	4.504381291380141e-07	
137.58284121315285	4.8242650639569284e-05	4.779988337237321e-05	4.432347409559817e-07	
139.71468956393986	4.741986115702809e-05	4.6984147102451615e-05	4.3615781424157747e-07	
141.879570939417	4.6613958282197845e-05	4.618517508339395e-05	4.292045338319436e-07	
144.07799718683648	4.58244545165611e-05	4.540248245932921e-05	4.2237217976425756e-07	
146.31048808453184	4.505088306713075e-05	4.463560499492514e-05	4.156581223125804e-07	
148.57757146481032	4.4292796677207544e-05	4.388409791035026e-05	4.090598173750288e-07	
150.87978333874923	4.354976653708527e-05	4.3147534795899885e-05	4.025748021811541e-07	
153.2176680229263	4.2821381268351975e-05	4.2425506599958456e-05	3.962006912916486e-07	
155.5917782681133	4.210724597601156e-05	4.171762068454354e-05	3.8993517286632494e-07	
158.00267538996428	4.140698136316565e-05	4.1023499943191084e-05	3.8377600517762866e-07	
160.45092940172842	4.07202229034613e-05	4.0342781976404515e-05	3.777210133501313e-07	
162.9371191490193	4.004662006692789e-05	3.9675118320306856e-05	3.717680863079242e-07	
165.46183244667284	3.9385835595203886e-05	3.9020173724511436e-05	3.6591517391284905e-07	
168.02566621772516	3.8737544822496226e-05	3.8377625475565915e-05	3.6016028427991637e-07	
170.6292266345446	3.8101435038921784e-05	3.774716276263191e-05	3.545014812552687e-07	
173.27312926215015	3.747720489316083e-05	3.712848608234046e-05	3.489368820450511e-07	
175.9579992037507	3.6864563831604606e-05	3.65213066800154e-05	3.434646549838222e-07	
178.68447124853947	3.626323157140936e-05	3.592534602468576e-05	3.3808301743247634e-07	
181.45319002177868	3.567293760507693e-05	3.534033531551625e-05	3.327902337958665e-07	
184.2648101372089	3.509342073437312e-05	3.4766015017473686e-05	3.275846136522429e-07	
187.11999635182175	3.4524428631566035e-05	3.420213442421927e-05	3.224645099862031e-07	
190.019423723029	3.396571742612631e-05	3.3648451246374516e-05	3.174283175182037e-07	
192.9637777682679	3.3417051315172504e-05	3.310473122345022e-05	3.124744711240146e-07	
195.95375462707955	3.287820219607813e-05	3.257074775786037e-05	3.076014443379659e-07	
198.99006122569847	3.234894931977545e-05	3.204628156956095e-05	3.028077479345801e-07	
202.0734154441926	3.1829078963401935e-05	3.153112036996427e-05	2.980919285833292e-07	
205.20454628619316	3.131838412103502e-05	3.102505855387864e-05	2.9345256757176563e-07	
208.38419405125447	3.081666421135391e-05	3.052789690831615e-05	2.88888279592775e-07	
211.6131105098844	3.0323724801150665e-05	3.0039442337094482e-05	2.843977115917038e-07	
214.892059081287	2.9839377343691914e-05	2.9559507600237067e-05	2.799795416699728e-07	
218.22181501385919	2.936343893100255e-05	2.908791106724675e-05	2.7563247804123497e-07	
221.60316556848443	2.8895732059209466e-05	2.8624476483393525e-05	2.713552580371097e-07	
225.03691020466627	2.8436084406143577e-05	2.8169032748217096e-05	2.6714664715975324e-07	
228.5238607695462	2.7984328620454008e-05	2.772141370550125e-05	2.6300543817792853e-07	
232.06484168985054	2.754030212153983e-05	2.7281457944027153e-05	2.589304502645819e-07	
235.66069016681035	2.710384690965235e-05	2.6849008608461285e-05	2.5492052817296637e-07	
239.3122563741041	2.6674809385564395e-05	2.6423913219775954e-05	2.5097454144974997e-07	
243.0204036588648	2.6253040179243875e-05	2.600602350464217e-05	2.4709138368226965e-07	
246.78600874580337	2.5838393987006355e-05	2.559519523327082e-05	2.4326997177864725e-07	
250.60996194449422	2.5430729416655618e-05	2.519128806521324e-05	2.3950924527849757e-07	
254.4931673598731	2.5029908840154028e-05	2.479416540266414e-05	2.3580816569291838e-07	
258.43654310599635	2.4635798253393504e-05	2.4403694250839593e-05	2.3216571587171397e-07	
262.4410215231124	2.424826714266615e-05	2.4019745085030022e-05	2.2858089939693537e-07	
266.507549398097	2.3867188357458788e-05	2.3642191723954104e-05	2.2505274000080424e-07	
270.63708818830384	2.349243798921971e-05	2.3270911209062823e-05	2.2158028100716745e-07	
274.8306142488838	2.3123895255767816e-05	2.290578368946515e-05	2.181625847949729e-07	
279.08911906362675	2.276144239103519e-05	2.254669231216733e-05	2.1479873228275423e-07	
283.4136094793798	2.2404964539852967e-05	2.219352311733672e-05	2.114878224330061e-07	
287.80510794409827	2.2054349657508367e-05	2.1846164938318832e-05	2.0822897177557577e-07	
292.26465274858515	2.1709488413817265e-05	2.1504509306153105e-05	2.050213139488202e-07	
296.7932982719762	2.137027410147224e-05	2.116845035834779e-05	2.0186399925806226e-07	
301.3921152310292	2.1036602548440223e-05	2.083788475168925e-05	1.9875619425006803e-07	
306.0621909332746	2.0708372034197827e-05	2.051271157887408e-05	1.95697081303201e-07	
310.80462953409153	2.038548320960407e-05	2.0192832288764924e-05	1.9268585823205463e-07	
315.6205522977641	2.006783902022321e-05	1.987815061008283e-05	1.8972173790628167e-07	
320.5110978625849	1.975534463292028e-05	1.9568572478359768e-05	1.8680394788271077e-07	
325.47742251006514	1.944790736556262e-05	1.9264005965985017e-05	1.8393173005012668e-07	
330.52070043831674	1.9145436619670446e-05	1.8964361215188985e-05	1.8110434028632233e-07	
335.6421240396705	1.8847843815868112e-05	1.866955037381668e-05	1.7832104812665606e-07	
340.8429041825955	1.855504233199645e-05	1.8379487533751757e-05	1.7558113644367422e-07	
346.1242704979875	1.826694744375424e-05	1.8094088671859538e-05	1.7288390113734503e-07	
351.4874716698928	1.7983476267744393e-05	1.7813271593325114e-05	1.7022865083537736e-07	
356.9337757307372	1.770454770680726e-05	1.753695587726935e-05	1.6761470660321896e-07	
362.46447036112943	1.7430082397529986e-05	1.726506282453214e-05	1.6504140166319162e-07	
368.08086319431027	1.7160002659827147e-05	1.6997515407518324e-05	1.6250808112267921e-07	
373.7842821253185	1.6894232448493174e-05	1.673423822200746e-05	1.6001410171056312e-07	
379.57607562494815	1.6632697306632984e-05	1.6475157440833927e-05	1.5755883152188766e-07	
385.45761305857025	1.6375324320881896e-05	1.6220200769348843e-05	1.5514164977028864e-07	
391.43028500989345	1.6122042078330938e-05	1.5969297402580325e-05	1.5276194654780502e-07	
397.49550360974456	1.587278062507789e-05	1.572237798401245e-05	1.5041912259194414e-07	
403.6547028699399	1.5627471426328816e-05	1.547937456590831e-05	1.48112589059481e-07	
409.9093390223323	1.5386047327978774e-05	1.5240220571105714e-05	1.4584176730695399e-07	
416.26089086311043	1.5148442519603944e-05	1.5004850756218441e-05	1.4360608867733127e-07	
422.71086010243414	1.4914592498801264e-05	1.4773201176178884e-05	1.414049942929762e-07	
429.2607717194863	1.4684434036814535e-05	1.4545209150061835e-05	1.3923793485415273e-07	
435.91217432302693	1.445790514538965e-05	1.4320813228131723e-05	1.3710437044342066e-07	
442.6666405175339	1.4234945044803933e-05	1.4099953160058953e-05	1.350037703351993e-07	
449.52576727501685	1.4015494133017895e-05	1.3882569864253495e-05	1.3293561281068622e-07	
456.4911763125926	1.3799493955899952e-05	1.3668605398266728e-05	1.308993849776516e-07	
463.56451447591087	1.3586887178477406e-05	1.3458002930214813e-05	1.2889458259512028e-07	
470.74745412852144	1.3377617557169135e-05	1.3250706711179313e-05	1.2692070990266094e-07	
478.04169354727435	1.3171629912957732e-05	1.3046662048542946e-05	1.2497727945414032e-07	
485.4489573238469	1.2968870105460915e-05	1.2845815280220484e-05	1.2306381195572683e-07	
492.97099677249224	1.276928500786417e-05	1.2648113749746735e-05	1.211798361081774e-07	
500.60959034410683	1.2572822482677982e-05	1.2453505782185362e-05	1.1932488845298743e-07	
508.36654404671106	1.2379431358285452e-05	1.2261940660824278e-05	1.1749851322247947e-07	
516.2436918724502	1.2189061406247149e-05	1.2073368604624618e-05	1.1570026219362492e-07	
524.242896231207	1.2001663319332047e-05	1.1887740746392391e-05	1.1392969454540691e-07	
532.3660483909357	1.1817188690244734e-05	1.1705009111642905e-05	1.1218637671976567e-07	
540.6150689248177	1.1635589991020434e-05	1.152512659812986e-05	1.1046988228576363e-07	
548.9919081653474	1.1456820553060939e-05	1.134804695601203e-05	1.0877979180718694e-07	
557.4985466654523	1.1280834547785587e-05	1.1173724768632111e-05	1.0711569271308891e-07	
566.1369956667598	1.1107586967872833e-05	1.100211543388302e-05	1.0547717917155391e-07	
574.909297575119	1.0937033609068906e-05	1.0833175146138559e-05	1.038638519662721e-07	
583.8175264434902	1.076913105254138e-05	1.0666860878726105e-05	1.0227531837603988e-07	
592.8637884623186	1.060383664775627e-05	1.0503130366920195e-05	1.0071119205699717e-07	
602.0502224575035	1.04411084958584e-05	1.0341942091436761e-05	9.917109292752696e-08	
611.379000396087	1.0280905433535674e-05	1.0183255262408703e-05	9.765464705576775e-08	
620.8523278997751	1.012318701734877e-05	1.002702980382448e-05	9.616148654961701e-08	
630.4724447664181	9.967913508508533e-06	9.873226338412002e-06	9.469124944916496e-08	
640.2416254995708	9.815045858084342e-06	9.72180617295117e-06	9.32435796215153e-08	
650.1621798462554	9.66454569262729e-06	9.57273128399899e-06	9.181812665788618e-08	
660.2364533430635	9.516375300192648e-06	9.42596430401186e-06	9.04145457728777e-08	
670.4668278707137	9.370497616747264e-06	9.281468507850542e-06	8.903249770602638e-08	
680.8557222172046	9.226876212947458e-06	9.139207799653727e-06	8.767164862530095e-08	
691.4055926496942	9.085475281274283e-06	8.999146700066862e-06	8.633167003275694e-08	
702.1189334952396	8.946259623513101e-06	8.861250333813414e-06	8.501223867209254e-08	
712.9982777305363	8.809194638565329e-06	8.725484417596378e-06	8.371303643816766e-08	
724.0461975807946	8.67424631058052e-06	8.591815248318306e-06	8.243375028837633e-08	
735.2653051278958	8.541381197397541e-06	8.460209691608653e-06	8.117407215582618e-08	
746.6582529279726	8.410566419284107e-06	8.330635170647728e-06	7.993369886431664e-08	
758.2277346385576	8.281769647964336e-06	8.203059655276991e-06	7.871233204498727e-08	
769.9764856554507	8.154959095924454e-06	8.07745165138585e-06	7.750967805468185e-08	
781.9072837594538	8.030103505987221e-06	7.953780190565534e-06	7.632544789595256e-08	
794.0229497731273	7.907172141145955e-06	7.8320148200211e-06	7.515935713857715e-08	
806.3263482277227	7.786134774649526e-06	7.712125592732791e-06	7.401112584270821e-08	
818.82038804045	7.66696168032999e-06	7.594083057858602e-06	7.288047848346616e-08	
831.5080232022387	7.549623623164828e-06	7.477858251370001e-06	7.176714387703893e-08	
844.3922534761538	7.434091850066235e-06	7.363422686913275e-06	7.06708551081832e-08	
857.4761251066391	7.3203380808899615e-06	7.2507483468890895e-06	6.959134945911583e-08	
870.7627315397452	7.208334499656868e-06	7.139807673743354e-06	6.852836833982167e-08	
884.2552141545192	7.098053745980201e-06	7.0305735614625945e-06	6.748165721958597e-08	
897.9567630057271	6.989468906692322e-06	6.923019347267416e-06	6.64509655599219e-08	
911.8706175780853	6.8825535076644634e-06	6.8171188034978e-06	6.543604674869543e-08	
926.0000675521785	6.777281505813656e-06	6.712846129684346e-06	6.443665803549023e-08	
940.3484535822448	6.673627281291036e-06	6.610175944799677e-06	6.34525604682209e-08	
954.9191680860141	6.571565629845961e-06	6.509083279684542e-06	6.248351883084137e-08	
969.715656046784	6.4710717553606996e-06	6.409543569643318e-06	6.152930158228164e-08	
984.7414158279239	6.372121262550543e-06	6.311532647203852e-06	6.058968079643511e-08	
1000.0	6.27469014982442e-06	6.215026735036715e-06	5.966443210328549e-08	


==> data/fig_iss_quadvf_bode_24.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016994369178251447	3.5590678557532246e-07	
0.10154950161807173	0.0001727846641511856	0.0001726597650750842	3.566232166948994e-07	
0.10312301278878754	0.00017554877368051514	0.00017542192505876395	3.573606427036156e-07	
0.10472090554055413	0.00017835991065214075	0.00017823108223008518	3.5811964084085506e-07	
0.10634355766636439	0.00018121901004083087	0.0001810881710834579	3.5890080217169947e-07	
0.10799135281311975	0.00018412703171742393	0.00018399415100152865	3.597047318163752e-07	
0.1096646805723366	0.00018708496138198909	0.000186950007188205	3.6053204917602523e-07	
0.11136393657225817	0.0001900938115420566	0.00018995675164673603	3.613833881612338e-07	
0.11308952257139368	0.0001931546225384728	0.00019301542420542564	3.6225939741514826e-07	
0.11484184655350702	0.00019626846362160818	0.00019612709359368783	3.6316074053776043e-07	
0.11662132282407707	0.00019943643408081553	0.00019929285857135263	3.6408809630715707e-07	
0.11842837210825283	0.00020265966443023005	0.00020251384911430876	3.650421588994562e-07	
0.12026342165032622	0.00020593931765420574	0.0002057912276597813	3.6602363810578055e-07	
0.12212690531474645	0.00020927659051590063	0.00020912619041475253	3.670332595475954e-07	
0.12401926368869937	0.00021267271493276106	0.00021251996873127994	3.680717648889557e-07	
0.12594094418627644	0.000216128959422904	0.00021597383055270644	3.691399120469152e-07	
0.12789240115425762	0.00021964663062667495	0.00021948908193504679	3.702384753971316e-07	
0.12987409597953362	0.00022322707490794735	0.00022306706864810602	3.713682459790049e-07	
0.13188649719819254	0.0002268716800400495	0.00022670917786122625	3.725300316953392e-07	
0.13393008060629666	0.0002305818769815431	0.0002304168399188769	3.7372465751095176e-07	
0.13600532937237603	0.0002343591417474478	0.0002341915302116922	3.7495296564522583e-07	
0.13811273415166478	0.00023820499738190403	0.00023803477114893733	3.7621581576371876e-07	
0.14025279320210793	0.00024212101603869339	0.00024194813423883025	3.7751408516535543e-07	
0.1424260125021654	0.0002461088211765037	0.00024593324228360506	3.7884866896543933e-07	
0.1446329058704415	0.0002501700898763241	0.00024999177169669854	3.802204802763774e-07	
0.14687399508716817	0.00025430655528890794	0.00025412545495000097	3.8163045038416057e-07	
0.14914981001757044	0.000258520009220819	0.00025833608315968526	3.8307952892207847e-07	
0.15146088873714358	0.00026281230486822443	0.00026262550881978063	3.8456868403958513e-07	
0.1538077776588715	0.000267185359708297	0.0002669956486933441	3.8609890257143287e-07	
0.15619103166241588	0.0002716411585588216	0.00027144848687184013	3.8767119019951385e-07	
0.15861121422530794	0.0002761817568174509	0.00027598607801415805	3.8928657161486086e-07	
0.16106889755617235	0.00028080928389291734	0.00028061055077758124	3.909460906774062e-07	
0.16356466273001555	0.00028552594684149606	0.00028532411145400623	3.926508105711308e-07	
0.1660990998256107	0.00029033403422306595	0.00029012904782574995	3.944018139596635e-07	
0.16867280806501112	0.00029523592019226774	0.0002950277332564511	3.962002031398767e-07	
0.1712863959552255	0.00030023406884151417	0.0003000226310338191	3.9804710019345603e-07	
0.17394048143208848	0.0003053310388139851	0.00030511629898235956	3.9994364713988285e-07	
0.17663569200636045	0.0003105294882062412	0.00031031139436571583	4.0189100608782483e-07	
0.17937266491209122	0.000315832179781733	0.00031561067909989944	4.0389035938811815e-07	
0.18215204725728248	0.00032124198651828	0.00032101702530048647	4.059429097868548e-07	
0.18497449617688488	0.0003267618975145803	0.0003265334211888351	4.080498805831172e-07	
0.18784067898816573	0.0003323950242829551	0.0003321629773845395	4.102125157853335e-07	
0.1907512733484843	0.000338144607457942	0.00033790893361372045	4.124320802756209e-07	
0.19370696741551147	0.00034401402395293725	0.00034377466586536483	4.1470985997491364e-07	
0.1967084600099325	0.0003500067945999911	0.0003497636940308109	4.1704716201546345e-07	
0.19975646078067044	0.00035612659231101784	0.0003558796900646444	4.19445314918778e-07	
0.20285169037266976	0.00036237725080219595	0.00036212648670878037	4.219056687806438e-07	
0.2059948805972802	0.00036876277392718467	0.00036850808682535835	4.244295954638663e-07	
0.20918677460527996	0.00037528734566907293	0.0003750286733883635	4.2701848880214485e-07	
0.21242812706258082	0.0003819553408456891	0.0003816926201886091	4.296737648113188e-07	
0.215719704328655	0.0003887713365881551	0.0003885045033119572	4.323968619150881e-07	
0.21906228463772706	0.0003957401246583699	0.00039546911345647004	4.3518924118056346e-07	
0.22245665828277353	0.00040286672467757537	0.0004025914691606399	4.3805238656954173e-07	
0.22590362780237347	0.0004101563983453271	0.00040987683102202587	4.409878052033429e-07	
0.22940400817045398	0.0004176146647361966	0.00041733071699361947	4.439970276453304e-07	
0.23295862698897662	0.0004252473167704454	0.0004249589188541892	4.4708160819806543e-07	
0.2365683246836085	0.0004330604389648584	0.00043276751995878466	4.502431252203285e-07	
0.2402339547024262	0.000441060426581069	0.00044076291438673477	4.5348318146540803e-07	
0.243956383717698	0.0004492540063011426	0.00044895182761691777	4.568034044361437e-07	
0.24773649183079302	0.00045764825857417813	0.00045734133887405354	4.602054467641317e-07	
0.2515751727802653	0.0004662506417933637	0.00046593890530546156	4.636909866122543e-07	
0.2554733341531623	0.00047506901848055286	0.0004747523881653578	4.6726172809762164e-07	
0.2594318975996074	0.00048411168367532074	0.000483790081203644	4.70919401742582e-07	
0.26345179905070754	0.0004933873957478425	0.0004930607414785453	4.746657649477504e-07	
0.2675339889398373	0.0005029054098802919	0.0005025736228377905	4.785026024927298e-07	
0.27167943242735193	0.0005126755144901122	0.0005123385123416977	4.824317270617715e-07	
0.2758891096287819	0.0005227080709010217	0.000522365769934029	4.864549797965055e-07	
0.28016401584656353	0.0005330140566045367	0.0005326663717034087	4.905742308728895e-07	
0.2845051618053608	0.000543605112496829	0.0005432519571201229	4.947913801076693e-07	
0.28891357389103245	0.0005544935945236229	0.0005541348806810204	4.991083575863804e-07	
0.2933902943933029	0.000565692630220581	0.0005653282684499726	5.035271243171379e-07	
0.29793638175219256	0.0005772161806992727	0.000576846080043991	5.080496729102462e-07	
0.30255291080826724	0.00058907910870066	0.0005887031766869665	5.126780282708539e-07	
0.30724097305676445	0.0006012972534206605	0.0006009153960355846	5.174142483191806e-07	
0.31200167690565833	0.000613887512907474	0.0006134996345771362	5.222604247201059e-07	
0.3168361479377224	0.0006268679349402303	0.0006264739385087959	5.272186836263132e-07	
0.3217455291766536	0.0006402578174256677	0.0006398576041351044	5.322911864247914e-07	
0.32673098135731937	0.0006540778194970591	0.0006536712889678895	5.374801304888133e-07	
0.33179368320019265	0.0006683500846711393	0.0006679371348844288	5.427877499140815e-07	
0.33693483169003946	0.0006830983776188622	0.0006826789048996972	5.482163162478782e-07	
0.3421556423589239	0.0006983482363396444	0.0006979221353424209	5.537681391831659e-07	
0.3474573495735992	0.0007141271418030046	0.0007136943054988801	5.594455672165355e-07	
0.35284120682735126	0.0007304647074438646	0.000730025027110797	5.65250988247404e-07	
0.3583084870363649	0.0007473928912780078	0.0007469462564938612	5.71186830108805e-07	
0.3638604828406817	0.0007649462338539022	0.000764492532493197	5.772555609911536e-07	
0.3694985069098218	0.0007831621257908659	0.0007827012440258292	5.834596897524057e-07	
0.37522389225314035	0.0008020811092890041	0.0008016129315956998	5.898017660659346e-07	
0.3810379925349945	0.0008217472187556886	0.0008212716279261307	5.962843803815732e-07	
0.3869421823947922	0.0008422083666038154	0.000841725243765137	6.029101636407445e-07	
0.39293785777200174	0.000863516781373009	0.0008630260060149361	6.096817867027226e-07	
0.39902643623619527	0.0008857295066491422	0.0008852309566612554	6.166019594089279e-07	
0.4052093573222091	0.0009089089708642655	0.0009084025225847906	6.236734292131371e-07	
0.41148808287049476	0.0009331236400166404	0.000932609168294848	6.308989792720061e-07	
0.41786409737274555	0.0009584487677466579	0.0009579261460213289	6.382814258920893e-07	
0.4243389083228771	0.0009849672601505038	0.0009844363605474038	6.458236151831439e-07	
0.43091404657344795	0.0010127706763538374	0.0010122313698057094	6.535284187584155e-07	
0.4375910666976019	0.0010419603903888584	0.0010414125467821625	6.613987282631556e-07	
0.4443715473566186	0.0010726489455634956	0.001072092433916988	6.694374484817271e-07	
0.45125709167315986	0.0011049616396003271	0.0011043963282816366	6.776474887165152e-07	
0.4582493276102989	0.0011390383877773766	0.00113846414476509	6.860317520364031e-07	
0.4653499083564233	0.0011750359226852165	0.0011744526158856338	6.945931219281057e-07	
0.4725605127161014	0.001213130403778721	0.0012125379014085364	7.033344457531802e-07	
0.4798828455070056	0.0012535205286672473	0.0012529186997160798	7.122585142391068e-07	
0.4873186379629853	0.0012964312624453246	0.0012958199772353698	7.21368036086477e-07	
0.49486964814338685	0.0013421183332324232	0.0013414974640968533	7.30665606465561e-07	
0.5025376613487146	0.0013908736841277268	0.001390243106235034	7.401536678939526e-07	
0.5103244905427329	0.0014430321277332334	0.0014423917200920345	7.498344615047043e-07	
0.5182319767811088	0.0014989795245651844	0.0014983291712535932	7.597099661637331e-07	
0.5262619896466971	0.0015591629086860457	0.0015585025003624468	7.697818221244762e-07	
0.5344164276915693	0.0016241031238394114	0.0016234325596086025	7.800512348214923e-07	
0.5426972188858914	0.0016944107276093542	0.001693729917341189	7.905188530253927e-07	
0.5511063210737586	0.001770806194104523	0.0017701150613340627	8.011846135674579e-07	
0.559645722436092	0.0018541458345202038	0.001853444320102665	8.120475421395434e-07	
0.5683174419607084	0.0019454554170076303	0.0019447434837639391	8.231054957680229e-07	
0.5771235299196736	0.0020459742927716215	0.0020452519314498384	8.343548271522661e-07	
0.5860660683540517	0.0021572140689021186	0.0021564813059104736	8.457899430172429e-07	
0.595147171566167	0.0022810377472719016	0.002280294654832512	8.57402717335395e-07	
0.604368986619493	0.0024197681709622514	0.0024190148806269014	8.691817039745822e-07	
0.6137336938462858	0.0025763392709970447	0.0025755759919140133	8.811110763084562e-07	
0.6232435073630855	0.0027545112031236154	0.0027537382473410005	8.931691190331114e-07	
0.6329006755942035	0.0029591832373654756	0.002958401055009055	9.053258043304223e-07	
0.6427074818033226	0.003196860444935177	0.0031960696748737235	9.17541153239177e-07	
0.6526662446333333	0.0034763702104425804	0.0034755717558064884	9.297592624186789e-07	
0.6627793186545348	0.003809999794928154	0.0038091949375508613	9.419033218716518e-07	
0.6730490949213316	0.0042153747509317595	0.004214565333090485	9.53866468091097e-07	
0.6834780015375548	0.004718709135520043	0.00471789786153261	9.65499143004664e-07	
0.6940685042305437	0.005360756907417575	0.005359947873169399	9.765924754483176e-07	
0.7048231069341222	0.006208500396235852	0.006207700087064959	9.868632576922771e-07	
0.7157443523806098	0.007380247733066346	0.007379467084552029	9.959761387675685e-07	
0.7268348227020044	0.009106259709070155	0.009105518921162684	1.0037991887300516e-06	
0.7380971400404808	0.01190129537461891	0.011900637315617387	1.0120972605249648e-06	
0.7495339671683494	0.017193244711326154	0.017192783915452283	1.0374208901073595e-06	
0.7611480081176202	0.03082564686567289	0.030825860518739846	1.2629690536215779e-06	
0.7729420088193235	0.10102107970750837	0.10102523276291918	4.483018500624062e-06	
0.784918757752735	0.042493060788188784	0.042494080086668405	1.3425973547221839e-06	
0.7970810866046624	0.020164567039759117	0.020165913374604726	1.3847770422138892e-06	
0.8094318709389453	0.013063183552754942	0.013064529777795928	1.3487633981650824e-06	
0.8219740308763326	0.009618965614840217	0.009620301074682173	1.3360830632415015e-06	
0.8347105317848907	0.007589169548000094	0.00759050134084812	1.3368029587206717e-06	
0.847644384981113	0.006251052626794043	0.006252387449855341	1.3451303518416644e-06	
0.8607786484418896	0.005302087457779245	0.005303430402954749	1.3582133614455248e-06	
0.8741164275275125	0.0045935570901604736	0.004594912010843983	1.3745603403309744e-06	
0.8876608757158821	0.004043886667738732	0.004045256572166246	1.393337131330434e-06	
0.9014151953480897	0.003604612144558273	0.0036059994724805316	1.4140519999339258e-06	
0.9153826383855528	0.0032451336694588454	0.0032465404755218884	1.436404384225597e-06	
0.9295665071788846	0.0029451801307070133	0.002946608206391416	1.4602071484282202e-06	
0.9439701552486742	0.002690789926750863	0.002692240883152284	1.4853441652149636e-06	
0.9585969880783669	0.002472032352404344	0.0024735076779314473	1.5117459827634268e-06	
0.9734504639194281	0.0022816495338461276	0.0022831506355948535	1.5393752759655293e-06	
0.9885340946089864	0.0021142124656571212	0.002115740699967308	1.5682178533271857e-06	
1.0038514464001433	0.001965577587540084	0.00196713428326145	1.598276956707874e-06	
1.01940614080515	0.0018325260274634411	0.0018341125042398703	1.6295695898514927e-06	
1.0352018554516484	0.0017125176574517896	0.001714135240569968	1.6621241431324945e-06	
1.051242324952181	0.0016035194537826483	0.001605169486644016	1.6959788764621445e-06	
1.0675313417871697	0.0015038831959453178	0.0015055670509033167	1.731180991641302e-06	
1.0840727572015847	0.0014122566789496122	0.001413975767043878	1.7677861260508579e-06	
1.1008704821154982	0.0013275181529499146	0.0013292739329268824	1.8058581614468593e-06	
1.117928488048752	0.0012487271523091896	0.0012505211392201908	1.8454692807581871e-06	
1.1352508080599522	0.001175087074592386	0.0011769208481902424	1.886700231596967e-06	
1.1528415377000134	0.00110591630188751	0.001107791514990053	1.929640772691431e-06	
1.1707048359804781	0.0010406256075657719	0.0010425439945119202	1.974390292159347e-06	
1.1888449263568397	0.0009787002336175017	0.000980663618901641	2.0210585961410705e-06	
1.2072660977271032	0.0009196854636680787	0.0009216957707946529	2.0697668743156498e-06	
1.225972705445816	0.0008631748218945677	0.0008652340824380112	2.1206488558913433e-06	
1.2449691723538168	0.0008088002414071968	0.0008109106041797509	2.1738521766948057e-06	
1.2642599898239333	0.0007562236952224855	0.0007583874353226879	2.2295399852810977e-06	
1.2838497188228888	0.0007051298870933379	0.0007073494143943509	2.2878928243207845e-06	
1.3037429909896587	0.0006552196702545609	0.000657497536527234	2.349110833642008e-06	
1.3239445097305402	0.0006062039075199521	0.0006085428107443153	2.413416335153686e-06	
1.3444590513311867	0.0005577975113834274	0.0005602002946362636	2.481056884453918e-06	
1.3652914660858761	0.0005097134117160871	0.000512183051835824	2.552308950044842e-06	
1.386446679444272	0.00046165619562603394	0.00046419577276729713	2.627482895483708e-06	
1.4079296931759626	0.00041331517565331035	0.000415927789774768	2.7069167064386764e-06	
1.4297455865530366	0.00036435657802903087	0.0003670452293669406	2.791008212148353e-06	
1.451899517550985	0.00031441492570046713	0.00031718216275750837	2.8802057383092537e-06	
1.4743967240682132	0.00026308401256072293	0.0002659311576808099	2.9750023848160524e-06	
1.4972425251644468	0.0002099108644127515	0.00021283594910862977	3.075969011438606e-06	
1.5204423223183279	0.00015440943614965314	0.0001574003121914987	3.1837576790318995e-06	
1.5440016007044985	9.620623167730513e-05	9.920625167075609e-05	3.2991170510954826e-06	
1.5679259304904682	3.7054982063058405e-05	3.9502509351558146e-05	3.4229108605600233e-06	
1.5922209681535842	4.229303307276403e-05	3.887879160089084e-05	3.556140570768125e-06	
1.6168924578184014	0.00011343467280847865	0.00010974009116118556	3.699973399364055e-06	
1.6419462326147771	0.00019530503084761247	0.00019148430625628212	3.855777142883675e-06	
1.667388216057011	0.0002880758115390169	0.00028411158301094386	4.025163583674201e-06	
1.6932244234443516	0.00039464873278774926	0.00039052288841544047	4.210042605887838e-06	
1.7194609632832076	0.0005194382398463766	0.0005151334431671413	4.412689322945687e-06	
1.7461040387313935	0.0006689798087916006	0.0006644787176587698	4.6358260601700925e-06	
1.7731599490647525	0.0008532628049250072	0.0008485479893152445	4.882718771451217e-06	
1.8006350911665105	0.001088325039585499	0.0010833799405079061	5.157276263129188e-06	
1.828535961039703	0.0014016364654441122	0.0013964484361795927	5.464134543209624e-06	
1.8568691553430368	0.0018444796742921662	0.0018390484323823353	5.808599060663702e-06	
1.885641372950552	0.0025247915699753445	0.0025191543716459033	6.196215325719738e-06	
1.9148594165354507	0.003714457117013977	0.0037087795705103323	6.63157458126611e-06	
1.9445301941784663	0.006340609452953636	0.006335657862731169	7.125792160238124e-06	
1.974660721001155	0.01628023341113	0.016282510696926315	8.349286366283243e-06	
2.0052581208244957	0.0207165805518259	0.020715798886393248	8.181626024178163e-06	
2.036329627853186	0.007933045586390797	0.00794211713194745	1.022276774142057e-05	
2.067882588386045	0.00492411401052956	0.004935312448503036	1.1473351879287847e-05	
2.0999244625529108	0.0036233713476390658	0.0036364763585735173	1.3171841245599809e-05	
2.132462826078452	0.00289677450201515	0.0029123495625059345	1.558102131366176e-05	
2.1655053720733157	0.002429932033423465	0.0024491440634075504	1.9220113943980488e-05	
2.199059912853022	0.002100889730502846	0.002126131678754353	2.5335141822848682e-05	
2.2331343817850464	0.0018498447663448255	0.0018870868012438268	3.7770546389322797e-05	
2.267736835164523	0.0016317981570314996	0.0017023100466763434	7.609717917729758e-05	
2.302875454119006	0.0016458978886482168	0.0015546410727016334	0.00017684702850487787	
2.3385585465427567	0.0014820475952822133	0.0014334735002176368	5.012971670785614e-05	
2.3747945490609914	0.0013567051508588976	0.0013318978655317314	2.5039722756128315e-05	
2.411592029024571	0.0012591429768533762	0.0012452187129241457	1.4049140209623231e-05	
2.4489596865355954	0.0011749958319738926	0.0011701321624606328	5.8182018664065625e-06	
2.4869063565043885	0.001109074841833218	0.0011042445151129656	3.0340041064386694e-05	
2.5254410107383527	0.0010616000444637129	0.0010457775674853167	1.6296424796399074e-05	
2.564572760063192	0.0009992449023474971	0.0009933812516974795	1.074126498376472e-05	
2.604310856476998	0.0009625572924581051	0.000946010563820423	1.6756234599179564e-05	
2.6446646953377266	0.0009145720982246913	0.0009028423819607466	1.1735100255123107e-05	
2.6856438175845567	0.0008727014385837744	0.000863217795524483	9.48366902274517e-06	
2.727257911993673	0.0008346660505394094	0.0008266011787210872	8.06626801134933e-06	
2.769516817469004	0.0007995914774873951	0.0007925504963782211	7.043982695509349e-06	
2.812430525368455	0.0007669440599680035	0.0007606952758338852	6.253083524903625e-06	
2.8560091818661824	0.0007363288593187953	0.0007307198706108557	5.614290877056678e-06	
2.9002630903514777	0.0007074272031575277	0.0007023503842526549	5.082899905744752e-06	
2.945202713864811	0.0006799684844847821	0.000675344087020569	4.6310978968120865e-06	
2.9908386775716385	0.0006537135893911686	0.0006494804406576498	4.240361189065554e-06	
3.0371817712745264	0.0006284430619440523	0.0006245529994610092	3.897722050666468e-06	
3.0842429519642045	0.0006039471733078972	0.000600361502144387	3.5937499575384384e-06	
3.1320333464101533	0.0005800162776618049	0.0005767034060287715	3.3213772185303966e-06	
3.180564253791325	0.0005564301090500046	0.0005533639112535828	3.0751757330352435e-06	
3.2298471483676323	0.0005329444496464478	0.0005301031003622299	2.8508908480830125e-06	
3.2798936821928324	0.0005092728865050595	0.0005066380144811714	2.6451296189794563e-06	
3.3307156878694446	0.0004850598915615501	0.000482615961144851	2.45514594808477e-06	
3.3823251813463506	0.00045983850031718987	0.0004575723687674618	2.278688873762101e-06	
3.43473436475976	0.00043295978046829553	0.00043086041310844923	2.113893549305015e-06	
3.487955629318178	0.0004034680823497473	0.000401526455473385	1.9592023150671755e-06	
3.542001558232087	0.00036986541259295815	0.0003680747455535454	1.8133084099557892e-06	
3.5968849296890193	0.00032963136041977295	0.0003279881878217867	1.6751190887829143e-06	
3.6526187198747286	0.00027815819404826175	0.00027666646466528114	1.5437404093788063e-06	
3.7092161060411786	0.00020625743139050516	0.00020494991351593331	1.418498005301355e-06	
3.7666904696220658	9.955781914504011e-05	9.879820154369638e-05	1.2990412563422787e-06	
3.8250553993966134	0.0002155755893352545	0.00021676109493872872	1.1855296033985314e-06	
3.884324694702404	0.0012963607780698107	0.0012966634018840653	1.0583219826384418e-06	
3.9445123686979775	0.002016285619377133	0.002016657660167873	9.184686879859216e-07	
4.005632651675993	0.0010563867788939963	0.0010558971984907463	8.347771771988037e-07	
4.067699994427721	0.0008011513051355176	0.0008006043420723248	7.373472394122445e-07	
4.130729071659682	0.0006823293182708863	0.0006818344156135682	6.415144835971984e-07	
4.194734785463209	0.0006112923393883981	0.0006108796660777723	5.504051743363314e-07	
4.259732268837781	0.0005624454629628694	0.000562127369604961	4.6753780981357494e-07	
4.325736889268946	0.000525711553968427	0.0005254948301580524	3.989545407771066e-07	
4.392764252361694	0.0004963202474520868	0.0004962097633413188	3.54691031586438e-07	
4.460830205530115	0.00047171415167670465	0.0004717142538452701	3.469026026362619e-07	
4.5299508417442365	0.00045038994690453236	0.00045050511507614807	3.8144262524844096e-07	
4.600142503334918	0.00043139557761228927	0.0004316308016695837	4.5295738673720003e-07	
4.671421785857698	0.000414086358888842	0.0004144474026147232	5.520762514994535e-07	
4.743805542016518	0.000397994802839676	0.0003984884203707825	6.722020408726355e-07	
4.817310885648243	0.0003827537517015429	0.0003833878778458436	8.103943508193151e-07	
4.891955195768907	0.00036804416879609574	0.0003688280696019523	9.663631177820387e-07	
4.967756120682691	0.0003535509128359569	0.00035449522799634107	1.1417166178553123e-06	
5.044731582154526	0.0003389120814449664	0.0003400285633214869	1.3397025752540203e-06	
5.122899779647386	0.00032364075280865324	0.0003249411643507436	1.5653386235871246e-06	
5.202279194625215	0.0003069729842967753	0.00030846557867425436	1.825890613666153e-06	
5.282888594922542	0.0002875149941152772	0.00028919334801939453	2.131759803420769e-06	
5.364747039181794	0.0002622650400417443	0.00026406775624258997	2.498018450333754e-06	
5.447873881359371	0.0002232553979831567	0.00022487495200491532	2.941751999059356e-06	
5.532288775301544	0.00014655941351006884	0.0001457951530280174	3.4732288519722424e-06	
5.618011679391243	0.0005925710759962695	0.000595839194042668	3.6979044132191266e-06	
5.705062861266868	0.0005055957709204421	0.0005092300780912097	5.525617033197289e-06	
5.793462902614208	0.0003911852494594695	0.00039828096279327847	7.329583185341366e-06	
5.883232704032601	0.0003441691400986005	0.0003547135948379125	1.0545982964210092e-05	
5.974393489976511	0.00031145798358905066	0.00032930741653173037	1.8147761208831358e-05	
6.06696681377367	0.00027419330955395316	0.00031128796719973224	5.235029574459784e-05	
6.160974562720967	0.0003305112367897378	0.0002970034720378082	3.658361732755996e-05	
6.25643896325932	0.0003003783611008769	0.00028487409639402916	1.562942967317075e-05	
6.353382586228693	0.00028387260847163853	0.0002740989832213693	9.779611214478468e-06	
6.451828352204593	0.00027128512214002137	0.00026422193217549286	7.0638694282190324e-06	
6.551799536917215	0.00026043539261923275	0.0002549566546301863	5.4844071121023435e-06	
6.653319776754563	0.00025053622819436183	0.0002461062916380398	4.440143825571364e-06	
6.756413074350862	0.00024119740578091537	0.00023752163071227497	3.6888227138625674e-06	
6.861103804261538	0.00023217593033531746	0.00022907619102660072	3.113990924358697e-06	
6.9674167187261515	0.00022328654903768546	0.00022064799883337205	2.652530586996685e-06	
7.075376953520617	0.0002143564186939156	0.00021210163713322605	2.267091345217176e-06	
7.1850100339000935	0.00020518859283380424	0.0002032636806068851	1.934175961477123e-06	
7.2963418806339915	0.00019551275232912254	0.0001938788608601489	1.638928102739371e-06	
7.40939881613446	0.00018488844199556967	0.0001835148804333571	1.3743826166973364e-06	
7.5242075706798515	0.00017246163153842033	0.00017131513588621223	1.1483374349405102e-06	
7.640795288734611	0.00015619266866535885	0.0001552034401032676	1.014252633305759e-06	
7.759189535367103	0.00012963904914599042	0.00012853213588530428	1.1610738258067163e-06	
7.879418302766868	0.00010065406820092084	0.0001008273477562957	2.1270351947309967e-06	
8.001510016862884	0.0002595296561245416	0.0002619195180980314	3.052554809513727e-06	
8.125493544044346	0.0001982023516183389	0.00019472341181765167	1.2943470610213898e-05	
8.251398197985628	0.00017104349125812138	0.00016651457435098397	4.538913906861102e-06	
8.379253746576957	0.00014792056457752056	0.00014547043022907166	2.5995145838928315e-06	
8.509090418962503	0.00012629733756230213	0.00012462211459530548	1.8849875991281425e-06	
8.640938912687513	0.0001012206686816856	0.0001000681889234066	1.480202659649625e-06	
8.774830400956196	6.761033125941149e-05	6.689952662514495e-05	1.2525920864009392e-06	
8.910796540002062	2.712489174269026e-05	2.791315435470514e-05	1.2408017126205295e-06	
9.048869476572474	0.00013986932948006572	0.00014086914543728587	1.816358821563615e-06	
9.189081855529167	0.0008256959757169456	0.0008199646329968011	6.741813216361861e-06	
9.331466827566528	0.0006503051753907277	0.0006506400318306988	5.029225388577413e-06	
9.476058057049498	0.0003779918443308297	0.0003825964610011225	4.680407728947682e-06	
9.622889729972897	0.00029654835264754473	0.0002967456355189534	2.081777175099519e-07	
9.771996562044086	0.00025017155211769725	0.00025287063303675744	2.8974200693562657e-06	
9.923413806890872	0.00021952101034425678	0.0002245448348976029	5.061042060647758e-06	
10.0771772643966	0.00019332598875540846	0.00020314154377898638	9.931035532255366e-06	
10.233323289164382	0.00017106916155184922	0.00018449838440439298	3.4572435922839696e-05	
10.391888799112495	0.00018030815021704313	0.0001650987413349705	1.536532753671223e-05	
10.552911284202958	0.00014498563901714837	0.00013822815362482836	7.5622505618892695e-06	
10.716428815305356	0.0001126204305045474	0.00011708221945275142	4.7649996399574574e-06	
10.882480053198018	0.0002718172190019803	0.0002730147807056869	2.8865552139426715e-06	
11.051104257708666	0.0002085811149136102	0.00020701442251007434	2.672043297688854e-06	
11.222341296996655	0.00018554279990087754	0.00018376808391790039	2.2410989638280693e-06	
11.39623165697915	0.0001719224695355204	0.00017028663392377552	1.8828872330649371e-06	
11.572816450903245	0.00016196200982530694	0.00016052197499093296	1.5879482413851347e-06	
11.752137429066462	0.00015386664700213232	0.00015262413011634594	1.3381127376294716e-06	
11.93423698868786	0.00014688543253964017	0.00014583081980097196	1.1198234446253727e-06	
12.119158183932093	0.00014064131684517615	0.00013976432091645241	9.23469978676787e-07	
12.306944736088793	0.00013491976516873922	0.00013421236397934177	7.419878334518573e-07	
12.497641043909683	0.00012958677895743689	0.0001290442501887123	5.697695783300982e-07	
12.691292194105861	0.00012455175667321406	0.0001241737408986664	4.0180602781767315e-07	
12.887943972007742	0.00011974720794151246	0.00011954076877379842	2.3374497207510814e-07	
13.08764287239018	0.0001151087596199028	0.00011510163520095124	1.0451362288830137e-07	
13.290436110465315	0.00011054940903671493	0.00011082339036612401	4.267782515888602e-07	
13.496371633045765	0.00010668162419316786	0.00010668042844373489	1.2372336643757199e-07	
13.705498129880782	0.00010239046694064708	0.0001026523275169595	2.652932964522794e-07	
13.917865045168076	9.825272368134942e-05	9.872242458374285e-05	4.7028766601490774e-07	
14.133522589243995	9.420276490587076e-05	9.487684338609746e-05	6.742364686165182e-07	
14.35252175045488	9.021405585029142e-05	9.110381146134515e-05	8.898211165670765e-07	
14.574914307212275	8.626753185096528e-05	8.739316777922906e-05	1.1256925407932154e-06	
14.800752840235097	8.234546965572044e-05	8.373599940883015e-05	1.390626415113635e-06	
15.030090744981337	7.84288842311273e-05	8.0124367609943e-05	1.6957030453236111e-06	
15.262982244272472	7.449678817961673e-05	7.655109716340457e-05	2.0548925423539567e-06	
15.499482401113475	7.052167554515164e-05	7.30096111972455e-05	2.489053329091896e-06	
15.739647131711472	6.645888085175656e-05	6.949379921372314e-05	3.0373040339004856e-06	
15.98353321869612	6.22490052227552e-05	6.599790961939509e-05	3.7539942950314145e-06	
16.23119832454485	5.778441816070849e-05	6.251646048476739e-05	4.743202474821874e-06	
16.482701005216104	5.285650150983254e-05	5.904416392537741e-05	6.2141402886120905e-06	
16.738100723993853	4.699041073285581e-05	5.5575860661682685e-05	8.660029114591231e-06	
16.997457865546615	3.883683848901283e-05	5.210646214848572e-05	1.3579215727642679e-05	
17.26083375020432	2.4474507273579906e-05	4.863089827968997e-05	2.836864548463338e-05	
17.528290648456405	0.00010400069419405423	4.5144069156007316e-05	7.859296401302928e-05	
17.799891795674554	6.491298687189538e-05	4.1640799829050384e-05	2.376193700789868e-05	
18.075701407063548	5.108610225592946e-05	3.811579740079574e-05	1.3041579873220512e-05	
18.35578469284383	4.3713061690163286e-05	3.456361052667382e-05	9.181452513256974e-06	
18.64020787366921	3.797695282299326e-05	3.0978592595537264e-05	7.001596200661013e-06	
18.929038196283646	3.2956446092386643e-05	2.7354872513185073e-05	5.60175103040308e-06	
19.222343949420477	2.8310702197937348e-05	2.368634353011187e-05	4.6245725709635355e-06	
19.52019447994806	2.3834128752637786e-05	1.9966698610111372e-05	3.868661851983566e-06	
19.822660209265607	1.940803918582639e-05	1.6189598784754405e-05	3.220957067884947e-06	
20.12981264995304	1.4930843715651405e-05	1.2349288031906533e-05	2.5847363330650623e-06	
20.441724422678867	1.0247983844040272e-05	8.443171697231487e-06	1.8053719311457295e-06	
20.75846927337004	5.0102629613484184e-06	4.488859596775249e-06	8.257370570746193e-07	
21.08012209064783	1.0011619078732942e-05	1.0594561416446865e-06	8.954290724325952e-06	
21.406758923533914	2.0494435472248914e-06	4.0760993555203045e-06	4.837290348859441e-06	
21.738456999430788	4.546773572931042e-06	8.335354588344935e-06	3.97054118359469e-06	
22.075294742380795	9.59357505815824e-06	1.2770377829224643e-05	3.193818113146453e-06	
22.417351791608088	1.4602880844338972e-05	1.736107844940278e-05	2.7612143687773682e-06	
22.764709020347887	1.9661179143152546e-05	2.211682003435638e-05	2.4559250829133008e-06	
23.1174485549675	2.48425594285502e-05	2.7053411892402367e-05	2.2109062180904265e-06	
23.47565379438362	3.019265652051889e-05	3.219016882287604e-05	1.998129339268412e-06	
23.839409429780538	3.574934437603063e-05	3.754948976494379e-05	1.8016359963013072e-06	
24.20880146463373	4.154999224664671e-05	4.3157053852275395e-05	1.6095615325006223e-06	
24.583917235044	4.763577909070269e-05	4.9042276066154416e-05	1.410043709100479e-06	
24.964845430386426	5.405616661348532e-05	5.523894691858776e-05	1.1872716259460711e-06	
25.351676114279368	6.0876666670392886e-05	6.178605734189197e-05	9.143364376194791e-07	
25.744500745878433	6.819805745612537e-05	6.872884240690089e-05	5.343015529944663e-07	
26.143412201500308	7.622128936004679e-05	7.61201010373504e-05	1.1424640060664406e-07	
26.548504796581717	8.557372211790862e-05	8.402187464359152e-05	1.664440221248245e-06	
26.959874307978602	9.677875683395574e-05	9.250760161895599e-05	9.937843889986997e-06	
27.377617996610834	9.605283168475108e-05	0.00010166491304657496	5.841606480866778e-06	
27.801834630457815	0.00010806766957332621	0.00011159930642608896	3.539638462639134e-06	
28.232624507910387	0.00011968934751740999	0.00012243904265335517	2.7497328625302546e-06	
28.670089481484574	0.00013201357859633333	0.000134341780429604	2.3306923814752073e-06	
29.114332981902788	0.00014545572241775635	0.00014750373333410118	2.05399634858579e-06	
29.565460042548164	0.00016035417287002028	0.0001621725845928023	1.827349001301244e-06	
30.0235773242978	0.0001770943158345641	0.0001786661713009672	1.5731621900229394e-06	
30.488793140740842	0.00019575913149332357	0.0001974003570451585	1.64217230839238e-06	
30.961217483787163	0.00021730612667421125	0.00021893221586663625	1.6442005932844828e-06	
31.440962049673153	0.00024256202312647124	0.00024403024332624002	1.4986077790702318e-06	
31.928140265370157	0.00027245680008964923	0.0002737960158122018	1.3812634203881525e-06	
32.42286731540228	0.00030870312897178043	0.0003098943224600223	1.2491743971198177e-06	
32.925260169079685	0.00035405026621657305	0.00035504715761036	1.0231549780645422e-06	
33.435437608153904	0.0004132503232962005	0.0004143174859593392	1.1049331418213505e-06	
33.95352025490161	0.0004986268948671153	0.0004996323693119727	1.2282339994651858e-06	
34.479630600643624	0.0006558136175277642	0.0006560771535338055	1.064459134833159e-06	
35.01389303470575	0.0005731452929799903	0.0005731940419847468	8.433188519072203e-07	
35.556433873828425	0.0006387007899493393	0.0006392643422251668	9.499129366731291e-07	
36.107381392031996	0.0009291803381320088	0.0009299906717735065	8.804674874281151e-07	
36.666865850944866	0.0013972333549421656	0.0013980182567626966	7.94269762626319e-07	
37.23501953060145	0.0025047484965040954	0.002505444234494754	7.022802959621449e-07	
37.81197676071744	0.007788054323484861	0.007788031236301808	6.370809188599809e-07	
38.397873952449665	0.004526287220295342	0.004526986948927995	7.85946447911677e-07	
38.99284963064802	0.002053885740643779	0.002054982138681557	2.654613802548882e-06	
39.59704446660722	0.0013283275210519687	0.0013271205838117513	1.3626912430495489e-06	
40.21060131132589	0.0009857318799460345	0.0009838928951113092	2.3224529992819337e-06	
40.83366522928125	0.0007850124222940559	0.0007840233614167271	9.944863344862534e-07	
41.46638353272696	0.0006527089355577543	0.0006528180074079496	6.517145208936623e-07	
42.108905816522395	0.0005625183449648098	0.0005596690845355461	3.054344148040283e-06	
42.76138399350171	0.0004913686810436121	0.0004896812242698565	1.6938717286991047e-06	
43.42397233039088	0.00043583582946316615	0.000434661303663983	1.2088472976582694e-06	
44.096827484281306	0.0003904282221362396	0.00038959380842276155	8.470140884115636e-07	
44.78010853966855	0.0003513886790038285	0.00035095726254730887	5.056785848752578e-07	
45.47397704606499	0.0003160587533162713	0.00031549480806237427	7.581452276946885e-07	
46.17859705619533	0.0002785982026267682	0.00027752445340437825	1.0737911132308023e-06	
46.894135164783904	0.00026113780387490516	0.00026137688850926856	3.818538429579896e-06	
47.62076054794297	0.00019935910202200242	0.00020225536325663252	2.9779442715664805e-06	
48.35864500317141	0.00037858082815646034	0.000378535261193125	6.104618632736497e-07	
49.10796298997312	0.00030033618493525527	0.00030024311482840845	7.650273162833649e-07	
49.86889167110482	0.0002681610183924603	0.00026780292453373747	8.38312324325798e-07	
50.641610954463076	0.0002474684458232636	0.0002470982860766632	1.4609503499456594e-06	
51.42630353562007	0.00023228625224509385	0.00023122356678764873	1.2108317358952259e-06	
52.22315494101898	0.00021861079338643342	0.00021792838920881545	9.45039815509716e-07	
53.03235357183818	0.00020766101112718404	0.0002061328256723333	1.7056001804932851e-06	
53.854090748535334	0.00019629701267256933	0.00019501138188571766	1.3055856902023943e-06	
54.688560756081706	0.00018457911912467267	0.0001832362106223107	1.3457858388137272e-06	
55.53596088989733	0.00016748822317748518	0.00016637446192792788	1.5609401661965618e-06	
56.39649150249797	0.000201928193916165	0.00020149375516755047	9.537257934310294e-07	
57.27035605086487	0.0001818367186897276	0.00018125670580645975	8.392030343947761e-07	
58.15776114454846	0.00017167301572877102	0.00017091594715023164	8.352730678827037e-07	
59.05891659451753	0.00016417730066893964	0.00016344778628705822	7.856090740135323e-07	
59.974035462765215	0.0001578775537760986	0.00015718825425609483	7.389119008088233e-07	
60.90333411268367	0.00015222133099032599	0.0001516396025879979	6.770532447423506e-07	
61.847032260219336	0.0001475054516080973	0.00014659118307038245	9.621396006898937e-07	
62.80535302582078	0.0001427408491178554	0.00014193152029224902	8.331374770324448e-07	
63.778522987191536	0.00013835886909939146	0.00013759192561139694	7.862633999016159e-07	
64.76677223286032	0.000134265616620163	0.00013352534905222162	7.568946440748953e-07	
65.77033441658139	0.00013041649219132956	0.0001296970807858504	7.339962630047101e-07	
66.78944681257751	0.00012678156416818097	0.000126080136715978	7.143553200785614e-07	
67.82435037163955	0.00012333788915199148	0.00012265273693732622	6.966958570492037e-07	
68.87528977809474	0.00012006685050393335	0.00011939681476436208	6.804031942510461e-07	
69.94251350765792	0.00011695285783746426	0.00011629707541569912	6.651384975125026e-07	
71.02627388617911	0.0001139825850694479	0.00011334036823873109	6.506951758765521e-07	
72.12682714930152	0.00011114447455996478	0.00011051524837441572	6.369369808683351e-07	
73.24443350304374	0.00010842839173488688	0.00010781165871408218	6.237682632710244e-07	
74.37935718532088	0.00010582537271901068	0.00010522069161052117	6.111184149005278e-07	
75.53186652841877	0.00010332743320767173	0.00010273440549147737	5.989331500819898e-07	
76.7022340224364	0.00010092741963258093	0.00010034568052389397	5.871693312517966e-07	
77.89073637971123	9.861889066207195e-05	9.804810285478997e-05	5.757917442141268e-07	
79.09765460024283	9.639602113567115e-05	9.583587028647633e-05	5.647710017919355e-07	
80.32327403813038	9.425352301716455e-05	9.370371437691902e-05	5.540821298349948e-07	
81.5678844690394	9.218657953579746e-05	9.164683536283004e-05	5.437035820174054e-07	
82.83178015871405	9.019078973351247e-05	8.966084725616009e-05	5.336165333978152e-07	
84.11525993255103	8.826212135061265e-05	8.774173112637826e-05	5.23804360790347e-07	
85.41862724625115	8.639687048228817e-05	8.588579505067313e-05	5.142522517821158e-07	
86.74219025756646	8.459162679667496e-05	8.408963955448415e-05	5.049469045448328e-07	
88.08626189915832	8.284324336712186e-05	8.23501276158262e-05	4.958762931695193e-07	
89.45115995258467	8.114881036651589e-05	8.066435849519928e-05	4.870294812469748e-07	
90.83720712343391	7.950563201933813e-05	7.902964479630326e-05	4.783964716330642e-07	
92.24473111762269	7.791120632072683e-05	7.744349227351385e-05	4.69968083806575e-07	
93.67406471887617	7.636320712030745e-05	7.59035819886347e-05	4.6173585259178787e-07	
95.1255458674087	7.48594682382854e-05	7.440775448787269e-05	4.5369194365165007e-07	
96.59951773982377	7.339796933685601e-05	7.295399572463308e-05	4.458290823148006e-07	
98.09632883025184	7.197682331468073e-05	7.154042449778809e-05	4.381404931255282e-07	
99.61633303274554	7.059426502844859e-05	7.016528121088607e-05	4.3061984810755265e-07	
101.15988972495167	6.924864117521837e-05	6.882691778710999e-05	4.232612221794186e-07	
102.72736385307937	6.793840119368698e-05	6.752378859900113e-05	4.1605905448948863e-07	
104.31912601818526	6.666208906281563e-05	6.625444229206656e-05	4.090081146908636e-07	
105.93555256379533	6.541833589317607e-05	6.501751439817967e-05	4.021034733708258e-07	
107.57702566488457	6.420585322058815e-05	6.38117206487883e-05	3.9534047599631125e-07	
109.24393341823551	6.302342692360832e-05	6.263585090985001e-05	3.887147198547375e-07	
110.93666993419627	6.1869911696593e-05	6.148876367051367e-05	3.8222203356253973e-07	
112.65563542986153	6.074422601870906e-05	6.036938102616634e-05	3.758584587841682e-07	
114.40123632369622	5.964534756666777e-05	5.9276684103824905e-05	3.6962023386673493e-07	
116.17388533162597	5.8572309025301206e-05	5.820970888416505e-05	3.635037791397359e-07	
117.9740015646163	5.752419425557332e-05	5.7167542379924946e-05	3.575056836701262e-07	
119.802010627764	5.6500134784341644e-05	5.614931913512377e-05	3.516226932939708e-07	
121.65834472092367	5.549930658428448e-05	5.5154218013616485e-05	3.4585169977212e-07	
123.54344274089367	5.452092711596975e-05	5.418145924905276e-05	3.4018973093894894e-07	
125.45775038518534	5.356425260715042e-05	5.323030173140364e-05	3.346339417321632e-07	
127.40172025740017	5.262857554708621e-05	5.230004050792527e-05	3.291816060054304e-07	
129.3758119742398	5.171322237607393e-05	5.1390004478801506e-05	3.238301090401153e-07	
131.3804922741741	5.081755135245919e-05	5.0499554269791386e-05	3.185769406818293e-07	
133.41623512779302	4.994095058124671e-05	4.96280802660445e-05	3.1341968903780704e-07	
135.48352184986857	4.9082836190051244e-05	4.877500079286762e-05	3.0835603467817365e-07	
137.58284121315285	4.8242650639569284e-05	4.793976043065878e-05	3.033837452917027e-07	
139.71468956393986	4.741986115702809e-05	4.712182845249716e-05	2.9850067075224004e-07	
141.879570939417	4.6613958282197845e-05	4.63206973740042e-05	2.9370473855610796e-07	
144.07799718683648	4.58244545165611e-05	4.553588160609416e-05	2.889939495975253e-07	
146.31048808453184	4.505088306713075e-05	4.476691620212995e-05	2.843663742495671e-07	
148.57757146481032	4.4292796677207544e-05	4.401335569179441e-05	2.7982014872472344e-07	
150.87978333874923	4.354976653708527e-05	4.3274772994704445e-05	2.7535347168978e-07	
153.2176680229263	4.2821381268351975e-05	4.2550758407432596e-05	2.7096460111352793e-07	
155.5917782681133	4.210724597601156e-05	4.184091865817576e-05	2.666518513272906e-07	
158.00267538996428	4.140698136316565e-05	4.114487602382439e-05	2.6241359028069807e-07	
160.45092940172842	4.07202229034613e-05	4.0462267504650016e-05	2.5824823697686074e-07	
162.9371191490193	4.004662006692789e-05	3.979274405224583e-05	2.5415425907230435e-07	
165.46183244667284	3.9385835595203886e-05	3.913596984673106e-05	2.5013017062872573e-07	
168.02566621772516	3.8737544822496226e-05	3.849162161957121e-05	2.461745300048109e-07	
170.6292266345446	3.8101435038921784e-05	3.785938801867224e-05	2.4228593787714366e-07	
173.27312926215015	3.747720489316083e-05	3.723896901268606e-05	2.384630353808142e-07	
175.9579992037507	3.6864563831604606e-05	3.663007533171696e-05	2.3470450236038518e-07	
178.68447124853947	3.626323157140936e-05	3.603242794184724e-05	2.3100905572359909e-07	
181.45319002177868	3.567293760507693e-05	3.5445757551108815e-05	2.27375447889977e-07	
184.2648101372089	3.509342073437312e-05	3.4869804144716914e-05	2.2380246532775037e-07	
187.11999635182175	3.4524428631566035e-05	3.430431654755354e-05	2.2028892717288887e-07	
190.019423723029	3.396571742612631e-05	3.374905201204659e-05	2.168336839247779e-07	
192.9637777682679	3.3417051315172504e-05	3.320377582973338e-05	2.1343561621255327e-07	
195.95375462707955	3.287820219607813e-05	3.266826096492746e-05	2.1009363362852187e-07	
198.99006122569847	3.234894931977545e-05	3.214228770902912e-05	2.0680667362277564e-07	
202.0734154441926	3.1829078963401935e-05	3.162564335412741e-05	2.0357370045639397e-07	
205.20454628619316	3.131838412103502e-05	3.1118121884643596e-05	2.0039370420822918e-07	
208.38419405125447	3.081666421135391e-05	3.061952368585679e-05	1.9726569983275018e-07	
211.6131105098844	3.0323724801150665e-05	3.0129655268237588e-05	1.9418872626500257e-07	
214.892059081287	2.9839377343691914e-05	2.9648329006592598e-05	1.911618455703531e-07	
218.22181501385919	2.936343893100255e-05	2.917536289309434e-05	1.8818414213574166e-07	
221.60316556848443	2.8895732059209466e-05	2.871058030333638e-05	1.852547219001885e-07	
225.03691020466627	2.8436084406143577e-05	2.8253809774613946e-05	1.8237271162209967e-07	
228.5238607695462	2.7984328620454008e-05	2.7804884795685862e-05	1.7953725818122229e-07	
232.06484168985054	2.754030212153983e-05	2.7363643607324928e-05	1.767475279131677e-07	
235.66069016681035	2.710384690965235e-05	2.6929929013011477e-05	1.7400270597445234e-07	
239.3122563741041	2.6674809385564395e-05	2.650358819916772e-05	1.7130199573674308e-07	
243.0204036588648	2.6253040179243875e-05	2.6084472564372175e-05	1.6864461820799622e-07	
246.78600874580337	2.5838393987006355e-05	2.5672437557029672e-05	1.66029811479562e-07	
250.60996194449422	2.5430729416655618e-05	2.5267342521007556e-05	1.6345683019743766e-07	
254.4931673598731	2.5029908840154028e-05	2.4869050548780844e-05	1.6092494505646576e-07	
258.43654310599635	2.4635798253393504e-05	2.4477428341658407e-05	1.5843344231617976e-07	
262.4410215231124	2.424826714266615e-05	2.4092346076690115e-05	1.559816233372271e-07	
266.507549398097	2.3867188357458788e-05	2.371367727988021e-05	1.535688041370679e-07	
270.63708818830384	2.349243798921971e-05	2.3341298705356184e-05	1.511943149641775e-07	
274.8306142488838	2.3123895255767816e-05	2.2975090220164164e-05	1.488574998894627e-07	
279.08911906362675	2.276144239103519e-05	2.261493469438246e-05	1.4655771641440408e-07	
283.4136094793798	2.2404964539852967e-05	2.226071789626432e-05	1.44294335094598e-07	
287.80510794409827	2.2054349657508367e-05	2.191232839213788e-05	1.420667391784137e-07	
292.26465274858515	2.1709488413817265e-05	2.1569657450809058e-05	1.3987432425942055e-07	
296.7932982719762	2.137027410147224e-05	2.1232598952227214e-05	1.3771649794253453e-07	
301.3921152310292	2.1036602548440223e-05	2.090104930018894e-05	1.3559267952264015e-07	
306.0621909332746	2.0708372034197827e-05	2.0574907338868162e-05	1.3350229967544535e-07	
310.80462953409153	2.038548320960407e-05	2.0254074272973083e-05	1.314448001598238e-07	
315.6205522977641	2.006783902022321e-05	1.993845359134304e-05	1.294196335310463e-07	
320.5110978625849	1.975534463292028e-05	1.9627950993808316e-05	1.2742626286456805e-07	
325.47742251006514	1.944790736556262e-05	1.9322474321146825e-05	1.2546416148963583e-07	
330.52070043831674	1.9145436619670446e-05	1.902193348798088e-05	1.2353281273246746e-07	
335.6421240396705	1.8847843815868112e-05	1.872624041846635e-05	1.2163170966836979e-07	
340.8429041825955	1.855504233199645e-05	1.843530898463474e-05	1.197603548825674e-07	
346.1242704979875	1.826694744375424e-05	1.814905494725681e-05	1.1791826023917519e-07	
351.4874716698928	1.7983476267744393e-05	1.7867395899103438e-05	1.1610494665811622e-07	
356.9337757307372	1.770454770680726e-05	1.7590251210486694e-05	1.1431994389945752e-07	
362.46447036112943	1.7430082397529986e-05	1.7317541976970214e-05	1.1256279035491515e-07	
368.08086319431027	1.7160002659827147e-05	1.704919096914429e-05	1.1083303284633745e-07	
373.7842821253185	1.6894232448493174e-05	1.6785122584366756e-05	1.091302264305805e-07	
379.57607562494815	1.6632697306632984e-05	1.652526280037607e-05	1.0745393421075705e-07	
385.45761305857025	1.6375324320881896e-05	1.6269539130688036e-05	1.0580372715347652e-07	
391.43028500989345	1.6122042078330938e-05	1.601788058169253e-05	1.0417918391178977e-07	
397.49550360974456	1.587278062507789e-05	1.577021761137068e-05	1.0257989065373661e-07	
403.6547028699399	1.5627471426328816e-05	1.5526482089557636e-05	1.010054408960535e-07	
409.9093390223323	1.5386047327978774e-05	1.5286607259679664e-05	9.945543534304383e-08	
416.26089086311043	1.5148442519603944e-05	1.5050527701898087e-05	9.792948173023612e-08	
422.71086010243414	1.4914592498801264e-05	1.4818179297596253e-05	9.642719467278445e-08	
429.2607717194863	1.4684434036814535e-05	1.4589499195148861e-05	9.49481955181977e-08	
435.91217432302693	1.445790514538965e-05	1.436442577691616e-05	9.349211220354671e-08	
442.6666405175339	1.4234945044803933e-05	1.4142898627408467e-05	9.20585791166467e-08	
449.52576727501685	1.4015494133017895e-05	1.392485850256929e-05	9.064723696125187e-08	
456.4911763125926	1.3799493955899952e-05	1.3710247300127744e-05	8.925773262609646e-08	
463.56451447591087	1.3586887178477406e-05	1.3499008030973794e-05	8.788971905753471e-08	
470.74745412852144	1.3377617557169135e-05	1.3291084791511744e-05	8.654285513581836e-08	
478.04169354727435	1.3171629912957732e-05	1.3086422736950086e-05	8.521680555460597e-08	
485.4489573238469	1.2968870105460915e-05	1.2884968055487404e-05	8.39112407038257e-08	
492.97099677249224	1.276928500786417e-05	1.2686667943356409e-05	8.262583655577442e-08	
500.60959034410683	1.2572822482677982e-05	1.2491470580689873e-05	8.136027455405956e-08	
508.36654404671106	1.2379431358285452e-05	1.2299325108173993e-05	8.011424150558383e-08	
516.2436918724502	1.2189061406247149e-05	1.2110181604456288e-05	7.88874294753499e-08	
524.242896231207	1.2001663319332047e-05	1.192399106427709e-05	7.76795356839016e-08	
532.3660483909357	1.1817188690244734e-05	1.174070537729463e-05	7.649026240749556e-08	
540.6150689248177	1.1635589991020434e-05	1.1560277307575695e-05	7.531931688063855e-08	
548.9919081653474	1.1456820553060939e-05	1.1382660473724637e-05	7.416641120127435e-08	
557.4985466654523	1.1280834547785587e-05	1.1207809329625308e-05	7.303126223816618e-08	
566.1369956667598	1.1107586967872833e-05	1.1035679145771344e-05	7.191359154062061e-08	
574.909297575119	1.0937033609068906e-05	1.086622599116142e-05	7.081312525038898e-08	
583.8175264434902	1.076913105254138e-05	1.0699406715737354e-05	6.972959401570981e-08	
592.8637884623186	1.060383664775627e-05	1.0535178933343746e-05	6.866273290742881e-08	
602.0502224575035	1.04411084958584e-05	1.0373501005189e-05	6.761228133706037e-08	
611.379000396087	1.0280905433535674e-05	1.0214332023788325e-05	6.657798297682262e-08	
620.8523278997751	1.012318701734877e-05	1.0057631797370416e-05	6.5559585681505e-08	
630.4724447664181	9.967913508508533e-06	9.903360834730058e-06	6.455684141215202e-08	
640.2416254995708	9.815045858084342e-06	9.751480330510025e-06	6.356950616147656e-08	
650.1621798462554	9.66454569262729e-06	9.60195215089609e-06	6.259733988103397e-08	
660.2364533430635	9.516375300192648e-06	9.454738819709857e-06	6.164010640990348e-08	
670.4668278707137	9.370497616747264e-06	9.309803504884807e-06	6.069757340513655e-08	
680.8557222172046	9.226876212947458e-06	9.167110005311515e-06	5.976951227357886e-08	
691.4055926496942	9.085475281274283e-06	9.026622738038648e-06	5.885569810530525e-08	
702.1189334952396	8.946259623513101e-06	8.888306725816943e-06	5.7955909608454134e-08	
712.9982777305363	8.809194638565329e-06	8.752127584973938e-06	5.706992904548089e-08	
724.0461975807946	8.67424631058052e-06	8.618051513607734e-06	5.619754217078959e-08	
735.2653051278958	8.541381197397541e-06	8.486045280088543e-06	5.5338538169676464e-08	
746.6582529279726	8.410566419284107e-06	8.356076211857342e-06	5.449270959858032e-08	
758.2277346385576	8.281769647964336e-06	8.228112184511321e-06	5.365985232656996e-08	
769.9764856554507	8.154959095924454e-06	8.1021216111663e-06	5.283976547806238e-08	
781.9072837594538	8.030103505987221e-06	7.978073432086672e-06	5.203225137674104e-08	
794.0229497731273	7.907172141145955e-06	7.855937104573888e-06	5.123711549057812e-08	
806.3263482277227	7.786134774649526e-06	7.735682593104747e-06	5.045416637803885e-08	
818.82038804045	7.66696168032999e-06	7.617280359711297e-06	4.9683215635320193e-08	
831.5080232022387	7.549623623164828e-06	7.500701354594288e-06	4.892407784470052e-08	
844.3922534761538	7.434091850066235e-06	7.385917006962679e-06	4.817657052387787e-08	
857.4761251066391	7.3203380808899615e-06	7.2728992160916904e-06	4.744051407634667e-08	
870.7627315397452	7.208334499656868e-06	7.161620342592612e-06	4.671573174275501e-08	
884.2552141545192	7.098053745980201e-06	7.052053199887427e-06	4.600204955317619e-08	
897.9567630057271	6.989468906692322e-06	6.94417104588193e-06	4.529929628036319e-08	
911.8706175780853	6.8825535076644634e-06	6.837947574831025e-06	4.4607303393868895e-08	
926.0000675521785	6.777281505813656e-06	6.733356909390295e-06	4.392590501507468e-08	
940.3484535822448	6.673627281291036e-06	6.630373592848115e-06	4.325493787308218e-08	
954.9191680860141	6.571565629845961e-06	6.5289725815327575e-06	4.259424126141434e-08	
969.715656046784	6.4710717553606996e-06	6.429129237389263e-06	4.1943656995572415e-08	
984.7414158279239	6.372121262550543e-06	6.330819320720918e-06	4.130302937138528e-08	
1000.0	6.27469014982442e-06	6.234018983090519e-06	4.0672205124111805e-08	


==> data/fig_iss_quadvf_bode_26.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016994789508348066	3.166185645488942e-07	
0.10154950161807173	0.0001727846641511856	0.00017266403565995407	3.1736484997378057e-07	
0.10312301278878754	0.00017554877368051514	0.00017542626392680935	3.1813274455676037e-07	
0.10472090554055413	0.00017835991065214075	0.00017823549039621333	3.1892282852530325e-07	
0.10634355766636439	0.00018121901004083087	0.00018109264957842422	3.1973569531427837e-07	
0.10799135281311975	0.00018412703171742393	0.00018399870087215534	3.205719517524831e-07	
0.1096646805723366	0.00018708496138198909	0.0001869546294975975	3.214322182473084e-07	
0.11136393657225817	0.0001900938115420566	0.00018996144747450755	3.2231712896715757e-07	
0.11308952257139368	0.0001931546225384728	0.0001930201946479197	3.232273320208077e-07	
0.11484184655350702	0.00019626846362160818	0.00019613193976420552	3.241634896345569e-07	
0.11662132282407707	0.00019943643408081553	0.00019929778160037974	3.25126278326895e-07	
0.11842837210825283	0.00020265966443023005	0.00020251885014974777	3.261163890790371e-07	
0.12026342165032622	0.00020593931765420574	0.00020579630786718366	3.2713452750305684e-07	
0.12212690531474645	0.00020927659051590063	0.00020913135097755462	3.2818141400654514e-07	
0.12401926368869937	0.00021267271493276106	0.00021252521085103886	3.2925778395461024e-07	
0.12594094418627644	0.000216128959422904	0.00021597915544934135	3.3036438782705094e-07	
0.12789240115425762	0.00021964663062667495	0.00021949449084707762	3.315019913736256e-07	
0.12987409597953362	0.00022322707490794735	0.00022307256283289782	3.326713757646503e-07	
0.13188649719819254	0.0002268716800400495	0.0002267147585952333	3.338733377384995e-07	
0.13393008060629666	0.0002305818769815431	0.00023042250849788988	3.351086897461481e-07	
0.13600532937237603	0.0002343591417474478	0.00023419728795108535	3.3637826009083024e-07	
0.13811273415166478	0.00023820499738190403	0.00023804061938391757	3.376828930661298e-07	
0.14025279320210793	0.00024212101603869339	0.00024195407432468823	3.390234490896415e-07	
0.1424260125021654	0.0002461088211765037	0.0002459392755959669	3.4040080483321086e-07	
0.1446329058704415	0.0002501700898763241	0.00024999789963177826	3.418158533515561e-07	
0.14687399508716817	0.00025430655528890794	0.0002541316789248541	3.432695042069612e-07	
0.14914981001757044	0.000258520009220819	0.0002583424046124634	3.4476268359207054e-07	
0.15146088873714358	0.00026281230486822443	0.00026263192920998444	3.462963344500112e-07	
0.1538077776588715	0.000267185359708297	0.00026700216950208063	3.4787141659310656e-07	
0.15619103166241588	0.0002716411585588216	0.00027145510960207577	3.4948890681992195e-07	
0.15861121422530794	0.0002761817568174509	0.00027599280419097236	3.511497990313421e-07	
0.16106889755617235	0.00028080928389291734	0.0002806173819484225	3.5285510434571806e-07	
0.16356466273001555	0.00028552594684149606	0.00028533104918894285	3.546058512140761e-07	
0.1660990998256107	0.00029033403422306595	0.0002901360937177234	3.564030855353832e-07	
0.16867280806501112	0.00029523592019226774	0.00029503488892152553	3.582478707740787e-07	
0.1712863959552255	0.00030023406884151417	0.00030002989811142805	3.601412880782505e-07	
0.17394048143208848	0.0003053310388139851	0.0003051236791355529	3.620844363997016e-07	
0.17663569200636045	0.0003105294882062412	0.00031031888928140244	3.6407843261813663e-07	
0.17937266491209122	0.000315832179781733	0.0003156182904890858	3.6612441166935245e-07	
0.18215204725728248	0.00032124198651828	0.00032102475489851186	3.682235266764273e-07	
0.18497449617688488	0.0003267618975145803	0.0003265412707556028	3.703769490891666e-07	
0.18784067898816573	0.0003323950242829551	0.00033217094870474195	3.7258586882665087e-07	
0.1907512733484843	0.000338144607457942	0.00033791702849705874	3.7485149443094645e-07	
0.19370696741551147	0.00034401402395293725	0.0003437828861467609	3.771750532261899e-07	
0.1967084600099325	0.0003500067945999911	0.0003497720415706131	3.795577914882821e-07	
0.19975646078067044	0.00035612659231101784	0.0003558881667488248	3.8200097462489384e-07	
0.20285169037266976	0.00036237725080219595	0.0003621350944491209	3.845058873676343e-07	
0.2059948805972802	0.00036876277392718467	0.00036851682755962775	3.870738339749987e-07	
0.20918677460527996	0.00037528734566907293	0.00037503754908048246	3.8970613845140967e-07	
0.21242812706258082	0.0003819553408456891	0.00038170163282880175	3.924041447791396e-07	
0.215719704328655	0.0003887713365881551	0.0003885136549168883	3.9516921716796545e-07	
0.21906228463772706	0.0003957401246583699	0.0003954784060693675	3.980027403194804e-07	
0.22245665828277353	0.00040286672467757537	0.00040260090485139675	4.0090611971359276e-07	
0.22590362780237347	0.0004101563983453271	0.00040988641188728577	4.038807819100522e-07	
0.22940400817045398	0.0004176146647361966	0.00041734044515683965	4.069281748745953e-07	
0.23295862698897662	0.0004252473167704454	0.000424968796465678	4.100497683243646e-07	
0.2365683246836085	0.0004330604389648584	0.00043277754919571643	4.132470540948148e-07	
0.2402339547024262	0.000441060426581069	0.0004407730974531327	4.165215465364819e-07	
0.243956383717698	0.0004492540063011426	0.00044896216674360765	4.198747829287961e-07	
0.24773649183079302	0.00045764825857417813	0.000457351836318581	4.2330832392519985e-07	
0.2515751727802653	0.0004662506417933637	0.00046594956335197163	4.2682375402403304e-07	
0.2554733341531623	0.00047506901848055286	0.0004747632091244339	4.304226820630773e-07	
0.2594318975996074	0.00048411168367532074	0.00048380106741209724	4.341067417493958e-07	
0.26345179905070754	0.0004933873957478425	0.0004930718952991562	4.3787759221003045e-07	
0.2675339889398373	0.0005029054098802919	0.0005025849466589928	4.417369185780854e-07	
0.27167943242735193	0.0005126755144901122	0.0005123500085772006	4.4568643260412464e-07	
0.2758891096287819	0.0005227080709010217	0.0005223774410223722	4.497278732997394e-07	
0.28016401584656353	0.0005330140566045367	0.0005326782201074405	4.538630076084523e-07	
0.2845051618053608	0.000543605112496829	0.0005432639853263984	4.580936311064625e-07	
0.28891357389103245	0.0005544935945236229	0.0005541470911991049	4.6242156873270145e-07	
0.2933902943933029	0.000565692630220581	0.000565340663811647	4.668486755419102e-07	
0.29793638175219256	0.0005772161806992727	0.0005768586628023438	4.7137683749126915e-07	
0.30255291080826724	0.00058907910870066	0.0005887159494153628	4.760079722391532e-07	
0.30724097305676445	0.0006012972534206605	0.0006009283613264983	4.807440299764164e-07	
0.31200167690565833	0.000613887512907474	0.0006135127950408302	4.85586994269086e-07	
0.3168361479377224	0.0006268679349402303	0.0006264872967718344	4.905388829175404e-07	
0.3217455291766536	0.0006402578174256677	0.0006398711628386772	4.956017488223853e-07	
0.32673098135731937	0.0006540778194970591	0.0006536850507659283	5.007776808585594e-07	
0.33179368320019265	0.0006683500846711393	0.0006679511024414905	5.060688047394545e-07	
0.33693483169003946	0.0006830983776188622	0.0006826930808885885	5.114772838751614e-07	
0.3421556423589239	0.0006983482363396444	0.0006979365224415321	5.170053202031018e-07	
0.3474573495735992	0.0007141271418030046	0.0007137089063891958	5.226551549855374e-07	
0.35284120682735126	0.0007304647074438646	0.0007300398444725396	5.284290695578858e-07	
0.3583084870363649	0.0007473928912780078	0.0007469612930027269	5.343293860123928e-07	
0.3638604828406817	0.0007649462338539022	0.0007645077908161305	5.403584677859828e-07	
0.3694985069098218	0.0007831621257908659	0.0007827167268162772	5.465187201429745e-07	
0.37522389225314035	0.0008020811092890041	0.0008016286414882757	5.528125905092152e-07	
0.3810379925349945	0.0008217472187556886	0.0008212875675306131	5.592425686305913e-07	
0.3869421823947922	0.0008422083666038154	0.0008417414156597113	5.65811186504447e-07	
0.39293785777200174	0.000863516781373009	0.0008630424127385697	5.725210180425769e-07	
0.39902643623619527	0.0008857295066491422	0.0008852476007050894	5.793746783925043e-07	
0.4052093573222091	0.0009089089708642655	0.0009084194063824011	5.863748228554075e-07	
0.41148808287049476	0.0009331236400166404	0.0009326262942112128	5.935241452929266e-07	
0.41786409737274555	0.0009584487677466579	0.0009579435163402979	6.008253759356866e-07	
0.4243389083228771	0.0009849672601505038	0.0009844539774574441	6.082812784392665e-07	
0.43091404657344795	0.0010127706763538374	0.001012249235383647	6.158946460455297e-07	
0.4375910666976019	0.0010419603903888584	0.0010414306629745926	6.236682966377879e-07	
0.4443715473566186	0.0010726489455634956	0.001072110802518961	6.316050664563072e-07	
0.45125709167315986	0.0011049616396003271	0.0011044149509121521	6.397078021781641e-07	
0.4582493276102989	0.0011390383877773766	0.00113848302283882	6.47979350989061e-07	
0.4653499083564233	0.0011750359226852165	0.0011744717505801931	6.564225481964361e-07	
0.4725605127161014	0.001213130403778721	0.0012125572936264545	6.650402018175897e-07	
0.4798828455070056	0.0012535205286672473	0.001252938350040437	6.738350734204839e-07	
0.4873186379629853	0.0012964312624453246	0.0012958398858778247	6.828098543321896e-07	
0.49486964814338685	0.0013421183332324232	0.001341517630836468	6.919671360642528e-07	
0.5025376613487146	0.0013908736841277268	0.0013902635303459148	7.013093735136017e-07	
0.5103244905427329	0.0014430321277332334	0.001442412400257274	7.108388390586614e-07	
0.5182319767811088	0.0014989795245651844	0.001498350105462335	7.205575651288018e-07	
0.5262619896466971	0.0015591629086860457	0.0015585236857859797	7.304672721171312e-07	
0.5344164276915693	0.0016241031238394114	0.0016234539924502005	7.405692774503742e-07	
0.5426972188858914	0.0016944107276093542	0.0016937515926527846	7.508643803449961e-07	
0.5511063210737586	0.001770806194104523	0.00177013697279063	7.613527148496655e-07	
0.559645722436092	0.0018541458345202038	0.0018534664597221189	7.720335612252559e-07	
0.5683174419607084	0.0019454554170076303	0.0019447658415560384	7.829051020144558e-07	
0.5771235299196736	0.0020459742927716215	0.0020452744949714828	7.939641039972421e-07	
0.5860660683540517	0.0021572140689021186	0.0021565040596958473	8.052054996879851e-07	
0.595147171566167	0.0022810377472719016	0.002280317579653474	8.166218312681504e-07	
0.604368986619493	0.0024197681709622514	0.0024190379525192806	8.282025045610399e-07	
0.6137336938462858	0.0025763392709970447	0.002575599180875144	8.399327849363606e-07	
0.6232435073630855	0.0027545112031236154	0.002753761515556035	8.517923594091518e-07	
0.6329006755942035	0.0029591832373654756	0.0029584243543860325	8.637530602373784e-07	
0.6427074818033226	0.003196860444935177	0.003196092943537706	8.757773159736674e-07	
0.6526662446333333	0.0034763702104425804	0.003475594912978096	8.878124679310192e-07	
0.6627793186545348	0.003809999794928154	0.0038092178758279503	8.997861071187937e-07	
0.6730490949213316	0.0042153747509317595	0.00421458790638043	9.115974461451762e-07	
0.6834780015375548	0.004718709135520043	0.004717919865333548	9.23105464008294e-07	
0.6940685042305437	0.005360756907417575	0.005359969010566927	9.341134605064215e-07	
0.7048231069341222	0.006208500396235852	0.00620771990601455	9.443556154474229e-07	
0.7157443523806098	0.007380247733066346	0.007379484851736876	9.535203278535957e-07	
0.7268348227020044	0.009106259709070155	0.00910553333714813	9.615000765349643e-07	
0.7380971400404808	0.01190129537461891	0.011900645757584781	9.700272722499932e-07	
0.7495339671683494	0.017193244711326154	0.017192779855952016	9.950591806358182e-07	
0.7611480081176202	0.03082564686567289	0.030825820137882598	1.2122255934606087e-06	
0.7729420088193235	0.10102107970750837	0.10102510195256995	4.296370525481453e-06	
0.784918757752735	0.042493060788188784	0.04249401585246481	1.286712580325465e-06	
0.7970810866046624	0.020164567039759117	0.020165849732632017	1.3276198235613006e-06	
0.8094318709389453	0.013063183552754942	0.013064472521253761	1.2936907186243721e-06	
0.8219740308763326	0.009618965614840217	0.009620247672314482	1.2820882753526174e-06	
0.8347105317848907	0.007589169548000094	0.0075904502751007194	1.2833083196272237e-06	
0.847644384981113	0.006251052626794043	0.006252337839973099	1.2918126822638155e-06	
0.8607786484418896	0.005302087457779245	0.005303381703312411	1.3048765573579281e-06	
0.8741164275275125	0.0045935570901604736	0.004594863861582937	1.3210757881224702e-06	
0.8876608757158821	0.004043886667738732	0.0040452087232252494	1.3396147210098419e-06	
0.9014151953480897	0.003604612144558273	0.0036059517424444788	1.3600249771433614e-06	
0.9153826383855528	0.0032451336694588454	0.003246492727953851	1.3820208925308773e-06	
0.9295665071788846	0.0029451801307070133	0.0029465603354978057	1.4054252325811694e-06	
0.9439701552486742	0.002690789926750863	0.002692192804712291	1.4301286751254994e-06	
0.9585969880783669	0.002472032352404344	0.0024734593233408453	1.4560665762409792e-06	
0.9734504639194281	0.0022816495338461276	0.002283101947829702	1.4832050851514838e-06	
0.9885340946089864	0.0021142124656571212	0.002115691630774203	1.5115325674430329e-06	
1.0038514464001433	0.001965577587540084	0.001967084791156275	1.5410541746362964e-06	
1.01940614080515	0.0018325260274634411	0.0018340625530544727	1.5717883526604788e-06	
1.0352018554516484	0.0017125176574517896	0.001714084798379667	1.6037645896787076e-06	
1.051242324952181	0.0016035194537826483	0.0016051185249660416	1.6370219850512529e-06	
1.0675313417871697	0.0015038831959453178	0.0015055155440924233	1.671608383090515e-06	
1.0840727572015847	0.0014122566789496122	0.0014139236918347846	1.707579911343496e-06	
1.1008704821154982	0.0013275181529499146	0.0013292212680888064	1.7450008223122573e-06	
1.117928488048752	0.0012487271523091896	0.0012504678652994732	1.7839435749329497e-06	
1.1352508080599522	0.001175087074592386	0.0011768669473246716	1.8244891168431488e-06	
1.1528415377000134	0.00110591630188751	0.0011077369707842139	1.8667273452742534e-06	
1.1707048359804781	0.0010406256075657719	0.0010424887919674329	1.910757736606779e-06	
1.1888449263568397	0.0009787002336175017	0.0009806077444002028	1.9566901439432493e-06	
1.2072660977271032	0.0009196854636680787	0.0009216392121357877	2.004645769800446e-06	
1.225972705445816	0.0008631748218945677	0.0008651768289380083	2.0547583279570265e-06	
1.2449691723538168	0.0008088002414071968	0.0008108526468441563	2.107175415424176e-06	
1.2642599898239333	0.0007562236952224855	0.0007583287671129781	2.1620601227100944e-06	
1.2838497188228888	0.0007051298870933379	0.000707290030621972	2.219592918852708e-06	
1.3037429909896587	0.0006552196702545609	0.0006574374354282374	2.279973857770474e-06	
1.3239445097305402	0.0006062039075199521	0.0006084819943214516	2.343425166307124e-06	
1.3444590513311867	0.0005577975113834274	0.0005601387699144505	2.4101942988857602e-06	
1.3652914660858761	0.0005097134117160871	0.0005121208327858071	2.480557619506321e-06	
1.386446679444272	0.00046165619562603394	0.00046413288336467527	2.554825381472366e-06	
1.4079296931759626	0.00041331517565331035	0.0004158642691034416	2.6333353158953246e-06	
1.4297455865530366	0.00036435657802903087	0.000366981140671134	2.7164856542496846e-06	
1.451899517550985	0.00031441492570046713	0.0003171176108187996	2.8047241857307882e-06	
1.4743967240682132	0.00026308401256072293	0.0002658663258708657	2.8985440870811667e-06	
1.4972425251644468	0.0002099108644127515	0.00021277119083792367	2.998516211962844e-06	
1.5204423223183279	0.00015440943614965314	0.00015733643210985568	3.1052926545581307e-06	
1.5440016007044985	9.620623167730513e-05	9.914576818465372e-05	3.2196221761220257e-06	
1.5679259304904682	3.7054982063058405e-05	3.946326427342913e-05	3.342368698193089e-06	
1.5922209681535842	4.229303307276403e-05	3.896563195225438e-05	3.4745340001017384e-06	
1.6168924578184014	0.00011343467280847865	0.00010982115082954665	3.6172857956216395e-06	
1.6419462326147771	0.00019530503084761247	0.00019156339341639357	3.7719926358490037e-06	
1.667388216057011	0.0002880758115390169	0.0002841900957613246	3.9402674353821405e-06	
1.6932244234443516	0.00039464873278774926	0.00039060132378754064	4.124021775453092e-06	
1.7194609632832076	0.0005194382398463766	0.000515211982645047	4.325533335061963e-06	
1.7461040387313935	0.0006689798087916006	0.0006645573818793985	4.547528385976727e-06	
1.7731599490647525	0.0008532628049250072	0.0008486266758952915	4.793279113160133e-06	
1.8006350911665105	0.001088325039585499	0.0010834584077192742	5.066704528259409e-06	
1.828535961039703	0.0014016364654441122	0.0013965262311523342	5.3724581773692835e-06	
1.8568691553430368	0.0018444796742921662	0.0018391247114133199	5.715877515427415e-06	
1.885641372950552	0.0025247915699753445	0.0025192274273955844	6.10257095533487e-06	
1.9148594165354507	0.003714457117013977	0.0037088453154872597	6.537259988201651e-06	
1.9445301941784663	0.006340609452953636	0.006335702864152744	7.031222563796178e-06	
1.974660721001155	0.01628023341113	0.01628245175681232	8.246966828480847e-06	
2.0052581208244957	0.0207165805518259	0.02071577939385407	8.087897176890655e-06	
2.036329627853186	0.007933045586390797	0.007942007768917977	1.0115496590879185e-05	
2.067882588386045	0.00492411401052956	0.004935200671246815	1.1365461722101052e-05	
2.0999244625529108	0.0036233713476390658	0.003636365107801729	1.3062938580693478e-05	
2.132462826078452	0.00289677450201515	0.002912238532720476	1.5470726045303624e-05	
2.1655053720733157	0.002429932033423465	0.002449032824096649	1.9108111207732263e-05	
2.199059912853022	0.002100889730502846	0.0021260198983391624	2.522107277963327e-05	
2.2331343817850464	0.0018498447663448255	0.0018869742356427655	3.7653891396638727e-05	
2.267736835164523	0.0016317981570314996	0.0017021965127911524	7.597833574710283e-05	
2.302875454119006	0.0016458978886482168	0.0015545264288423495	0.00017686824528957888	
2.3385585465427567	0.0014820475952822133	0.0014333576331904178	5.023207633865644e-05	
2.3747945490609914	0.0013567051508588976	0.0013317806822092408	2.5150319691068473e-05	
2.411592029024571	0.0012591429768533762	0.0012451001346664708	1.4161209861592934e-05	
2.4489596865355954	0.0011749958319738926	0.0011700121213521427	5.895888159246212e-06	
2.4869063565043885	0.001109074841833218	0.001104122951378494	3.0314829337132522e-05	
2.5254410107383527	0.0010616000444637129	0.0010456544276922252	1.6405316731768996e-05	
2.564572760063192	0.0009992449023474971	0.0009932564874971105	1.0771319368864205e-05	
2.604310856476998	0.0009625572924581051	0.0009458841310724655	1.6873775499117223e-05	
2.6446646953377266	0.0009145720982246913	0.0009027142401405978	1.1861844355788154e-05	
2.6856438175845567	0.0008727014385837744	0.0008630879073505003	9.613793818070206e-06	
2.727257911993673	0.0008346660505394094	0.000826469509963847	8.198978247866466e-06	
2.769516817469004	0.0007995914774873951	0.0007924170158324793	7.179044723049122e-06	
2.812430525368455	0.0007669440599680035	0.0007605599554492072	6.390408646297138e-06	
2.8560091818661824	0.0007363288593187953	0.0007305826857912932	5.753844429011498e-06	
2.9002630903514777	0.0007074272031575277	0.0007022113143516571	5.224671931406248e-06	
2.945202713864811	0.0006799684844847821	0.0006752031160770904	4.775091170447567e-06	
2.9908386775716385	0.0006537135893911686	0.0006493375584466795	4.38658543500371e-06	
3.0371817712745264	0.0006284430619440523	0.0006244082029719909	4.046190738578477e-06	
3.0842429519642045	0.0006039471733078972	0.0006002147976634277	3.7444782743169886e-06	
3.1320333464101533	0.0005800162776618049	0.0005765548121014317	3.4743805930037896e-06	
3.180564253791325	0.0005564301090500046	0.0005532134629744947	3.2304685951733304e-06	
3.2298471483676323	0.0005329444496464478	0.0005299508557341441	3.0084854318266553e-06	
3.2798936821928324	0.0005092728865050595	0.0005064840641280598	2.8050346676235877e-06	
3.3307156878694446	0.0004850598915615501	0.0004824604437078641	2.617365189558835e-06	
3.3823251813463506	0.00045983850031718987	0.00045741549645205587	2.443219111047366e-06	
3.43473436475976	0.00043295978046829553	0.0004307025165777104	2.2807221548587996e-06	
3.487955629318178	0.0004034680823497473	0.0004013680687614944	2.1283038073820012e-06	
3.542001558232087	0.00036986541259295815	0.0003679167832154788	1.984639571481313e-06	
3.5968849296890193	0.00032963136041977295	0.0003278323692621477	1.8486116081701693e-06	
3.6526187198747286	0.00027815819404826175	0.00027651657149038223	1.7192888104575167e-06	
3.7092161060411786	0.00020625743139050516	0.00020481724787739617	1.595936647604669e-06	
3.7666904696220658	9.955781914504011e-05	9.876076957123262e-05	1.4780857879631462e-06	
3.8250553993966134	0.0002155755893352545	0.00021693889155909878	1.3655074355042509e-06	
3.884324694702404	0.0012963607780698107	0.0012966173650261858	1.2331486787160495e-06	
3.9445123686979775	0.002016285619377133	0.0020166484533104996	1.104928359627883e-06	
4.005632651675993	0.0010563867788939963	0.001055708246634895	1.0187211132851112e-06	
4.067699994427721	0.0008011513051355176	0.0008003964912715651	9.194326077942094e-07	
4.130729071659682	0.0006823293182708863	0.0006816208814747648	8.199588580027892e-07	
4.194734785463209	0.0006112923393883981	0.0006106627843127376	7.218946279697967e-07	
4.259732268837781	0.0005624454629628694	0.0005619076496911647	6.262531839754759e-07	
4.325736889268946	0.000525711553968427	0.0005252723448746374	5.346548648085052e-07	
4.392764252361694	0.0004963202474520868	0.0004959844685382804	4.503781875381029e-07	
4.460830205530115	0.00047171415167670465	0.0004714860809078837	3.8009995973910245e-07	
4.5299508417442365	0.00045038994690453236	0.0004502740027301179	3.360033007337741e-07	
4.600142503334918	0.00043139557761228927	0.0004313967100331406	3.3360770443220064e-07	
4.671421785857698	0.000414086358888842	0.00041421032308838415	3.7978920339470826e-07	
4.743805542016518	0.000397994802839676	0.00039824838709271853	4.671101872717071e-07	
4.817310885648243	0.0003827537517015429	0.00038314498484500045	5.849924694004341e-07	
4.891955195768907	0.00036804416879609574	0.00036858249908928244	7.27387750685947e-07	
4.967756120682691	0.0003535509128359569	0.00035424729970576435	8.92765406526237e-07	
5.044731582154526	0.0003389120814449664	0.00033977882577662644	1.0827679046432763e-06	
5.122899779647386	0.00032364075280865324	0.0003246905769839169	1.3015854540097893e-06	
5.202279194625215	0.0003069729842967753	0.0003082159142015216	1.55605999068412e-06	
5.282888594922542	0.0002875149941152772	0.0002889482164252022	1.8564135961490845e-06	
5.364747039181794	0.0002622650400417443	0.00026383581392865334	2.2177857998671237e-06	
5.447873881359371	0.0002232553979831567	0.0002246840679715907	2.657834049203751e-06	
5.532288775301544	0.00014655941351006884	0.00014581584235163735	3.1904282902056426e-06	
5.618011679391243	0.0005925710759962695	0.000595630371312254	3.471731293763803e-06	
5.705062861266868	0.0005055957709204421	0.000509046489115912	5.2169762364825165e-06	
5.793462902614208	0.0003911852494594695	0.0003979851121091342	7.014720940190083e-06	
5.883232704032601	0.0003441691400986005	0.00035439558729170726	1.0227219625506907e-05	
5.974393489976511	0.00031145798358905066	0.00032897975426315445	1.7829193961176413e-05	
6.06696681377367	0.00027419330955395316	0.0003109535848159982	5.210009591523065e-05	
6.160974562720967	0.0003305112367897378	0.00029666320368414183	3.688574363373473e-05	
6.25643896325932	0.0003003783611008769	0.00028452816572199704	1.596897174703132e-05	
6.353382586228693	0.00028387260847163853	0.0002737474136401463	1.012970499891757e-05	
6.451828352204593	0.00027128512214002137	0.0002638646874035782	7.421900509812933e-06	
6.551799536917215	0.00026043539261923275	0.0002545936984793484	5.849820890991982e-06	
6.653319776754563	0.00025053622819436183	0.0002457376229682057	4.812795855446074e-06	
6.756413074350862	0.00024119740578091537	0.00023714731481911465	4.068657839046788e-06	
6.861103804261538	0.00023217593033531746	0.00022869639993075555	3.5009234833302484e-06	
6.9674167187261515	0.00022328654903768546	0.00022026307415561335	3.046344947732711e-06	
7.075376953520617	0.0002143564186939156	0.00021171219919108815	2.6672865466903797e-06	
7.1850100339000935	0.00020518859283380424	0.0002028708343008786	2.3396436820870537e-06	
7.2963418806339915	0.00019551275232912254	0.0001934846223277952	2.0471795185583494e-06	
7.40939881613446	0.00018488844199556967	0.00018312317523122793	1.7794445898332195e-06	
7.5242075706798515	0.00017246163153842033	0.00017093456733335355	1.5343473273738074e-06	
7.640795288734611	0.00015619266866535885	0.00015485723607073495	1.3363733577851492e-06	
7.759189535367103	0.00012963904914599042	0.000128313943489835	1.3254062908400852e-06	
7.879418302766868	0.00010065406820092084	0.00010115082286519831	2.1189992342253717e-06	
8.001510016862884	0.0002595296561245416	0.0002617783882016522	2.6757540884230436e-06	
8.125493544044346	0.0001982023516183389	0.00019424503316849522	1.3235673043387613e-05	
8.251398197985628	0.00017104349125812138	0.00016599525409594846	5.054658925525292e-06	
8.379253746576957	0.00014792056457752056	0.00014493900665657743	3.114776023554327e-06	
8.509090418962503	0.00012629733756230213	0.00012408712150275024	2.4114947772472537e-06	
8.640938912687513	0.0001012206686816856	9.95407020564003e-05	2.0120733387959855e-06	
8.774830400956196	6.761033125941149e-05	6.642110476732084e-05	1.791945903088419e-06	
8.910796540002062	2.712489174269026e-05	2.806535380565834e-05	1.7847276927280154e-06	
9.048869476572474	0.00013986932948006572	0.00014140928949294898	2.3467184547060326e-06	
9.189081855529167	0.0008256959757169456	0.0008195190430998815	6.952897853606669e-06	
9.331466827566528	0.0006503051753907277	0.000650461947114681	4.421028712639824e-06	
9.476058057049498	0.0003779918443308297	0.00038203443457043395	4.074701799115544e-06	
9.622889729972897	0.00029654835264754473	0.0002961012428128427	4.6381442556490743e-07	
9.771996562044086	0.00025017155211769725	0.0002521860722657708	2.2270387140465475e-06	
9.923413806890872	0.00021952101034425678	0.00022383165037331485	4.349235881823768e-06	
10.0771772643966	0.00019332598875540846	0.00020240522541005627	9.197873161985554e-06	
10.233323289164382	0.00017106916155184922	0.00018374601322090884	3.411773237066807e-05	
10.391888799112495	0.00018030815021704313	0.000164352623922207	1.6069201788722472e-05	
10.552911284202958	0.00014498563901714837	0.00013761407504478765	8.359144271875207e-06	
10.716428815305356	0.0001126204305045474	0.00011781863693192272	5.5379333939741305e-06	
10.882480053198018	0.0002718172190019803	0.00027310391825958444	3.5215176682452904e-06	
11.051104257708666	0.0002085811149136102	0.00020640388912034034	3.4876344651844845e-06	
11.222341296996655	0.00018554279990087754	0.00018298411790707426	3.1173593772822576e-06	
11.39623165697915	0.0001719224695355204	0.00016941658892666146	2.8052875573391873e-06	
11.572816450903245	0.00016196200982530694	0.00015958959069295965	2.553690905198181e-06	
11.752137429066462	0.00015386664700213232	0.00015163722236210506	2.3476300694175266e-06	
11.93423698868786	0.00014688543253964017	0.00014479144338685391	2.174957778923108e-06	
12.119158183932093	0.00014064131684517615	0.00013867182015583817	2.026914199209447e-06	
12.306944736088793	0.00013491976516873922	0.00013306448227361965	1.8970672040025532e-06	
12.497641043909683	0.00012958677895743689	0.0001278375650611596	1.7802823235395175e-06	
12.691292194105861	0.00012455175667321406	0.00012290381489967614	1.6715870730189426e-06	
12.887943972007742	0.00011974720794151246	0.00011820215516586124	1.5638530807966188e-06	
13.08764287239018	0.0001151087596199028	0.00011368779031467355	1.4387250370296484e-06	
13.290436110465315	0.00011054940903671493	0.00010932650855654506	1.2983568172559809e-06	
13.496371633045765	0.00010668162419316786	0.00010509119682019145	1.6061113357324443e-06	
13.705498129880782	0.00010239046694064708	0.00010095958394498039	1.4370409270361093e-06	
13.917865045168076	9.825272368134942e-05	9.691268817422364e-05	1.3440014204326202e-06	
14.133522589243995	9.420276490587076e-05	9.29336675575923e-05	1.2717919447323718e-06	
14.35252175045488	9.021405585029142e-05	8.900688049053321e-05	1.2089824099543582e-06	
14.574914307212275	8.626753185096528e-05	8.511701005336903e-05	1.1516834664608474e-06	
14.800752840235097	8.234546965572044e-05	8.12481086433495e-05	1.098055481385099e-06	
15.030090744981337	7.84288842311273e-05	7.738237588038449e-05	1.046878892995962e-06	
15.262982244272472	7.449678817961673e-05	7.349836490968336e-05	9.986411829662587e-07	
15.499482401113475	7.052167554515164e-05	6.956804134515509e-05	9.536661770538029e-07	
15.739647131711472	6.645888085175656e-05	6.555148606397097e-05	9.073963995783262e-07	
15.98353321869612	6.22490052227552e-05	6.138644355781454e-05	8.626300892288696e-07	
16.23119832454485	5.778441816070849e-05	5.6965485832325644e-05	8.19190449180808e-07	
16.482701005216104	5.285650150983254e-05	5.207936904235068e-05	7.77810845852504e-07	
16.738100723993853	4.699041073285581e-05	4.625061358927041e-05	7.416198865419061e-07	
16.997457865546615	3.883683848901283e-05	3.812008020920823e-05	7.246246759786564e-07	
17.26083375020432	2.4474507273579906e-05	2.385456335121324e-05	8.279593314085076e-07	
17.528290648456405	0.00010400069419405423	0.00010368791261799651	1.5587143529015962e-06	
17.799891795674554	6.491298687189538e-05	6.42835814530151e-05	6.294695632040858e-07	
18.075701407063548	5.108610225592946e-05	5.0659141544149134e-05	4.2697368721861634e-07	
18.35578469284383	4.3713061690163286e-05	4.317988447063924e-05	5.88928546278037e-07	
18.64020787366921	3.797695282299326e-05	3.7528616305177266e-05	4.4866617959763904e-07	
18.929038196283646	3.2956446092386643e-05	3.263331417519619e-05	3.247344387902965e-07	
19.222343949420477	2.8310702197937348e-05	2.8103859487513003e-05	2.090610018112414e-07	
19.52019447994806	2.3834128752637786e-05	2.3762487048105992e-05	7.434877819755068e-08	
19.822660209265607	1.940803918582639e-05	1.9514739573113424e-05	1.0681120690446217e-07	
20.12981264995304	1.4930843715651405e-05	1.5304439996239738e-05	3.7914780629110906e-07	
20.441724422678867	1.0247983844040272e-05	1.1096061386759782e-05	8.830314624356239e-07	
20.75846927337004	5.0102629613484184e-06	6.871506586319688e-06	2.2506879107831644e-06	
21.08012209064783	1.0011619078732942e-05	2.6852747632098164e-06	8.534852698489024e-06	
21.406758923533914	2.0494435472248914e-06	2.142631573353351e-06	2.8494743847401753e-06	
21.738456999430788	4.546773572931042e-06	6.445990841288496e-06	2.091548953338116e-06	
22.075294742380795	9.59357505815824e-06	1.0998819842193601e-05	1.4207327547725267e-06	
22.417351791608088	1.4602880844338972e-05	1.569943134826005e-05	1.0988886252438662e-06	
22.764709020347887	1.9661179143152546e-05	2.0553885371852518e-05	8.928220976173931e-07	
23.1174485549675	2.48425594285502e-05	2.5578947706536956e-05	7.365620463401257e-07	
23.47565379438362	3.019265652051889e-05	3.079528294966889e-05	6.03596196159725e-07	
23.839409429780538	3.574934437603063e-05	3.6226524667599726e-05	4.793520417129588e-07	
24.20880146463373	4.154999224664671e-05	4.189940391040077e-05	3.532842411922827e-07	
24.583917235044	4.763577909070269e-05	4.784421796835907e-05	2.1538525755647844e-07	
24.964845430386426	5.405616661348532e-05	5.40954968784788e-05	6.395888213386133e-08	
25.351676114279368	6.0876666670392886e-05	6.0692854143083296e-05	1.8730429487452282e-07	
25.744500745878433	6.819805745612537e-05	6.76820523095152e-05	5.160162716092952e-07	
26.143412201500308	7.622128936004679e-05	7.511634053298991e-05	1.1117259163239468e-06	
26.548504796581717	8.557372211790862e-05	8.305814768944111e-05	2.604328290187443e-06	
26.959874307978602	9.677875683395574e-05	9.158124871062205e-05	1.0401797656198335e-05	
27.377617996610834	9.605283168475108e-05	0.00010077357015685094	5.016632424769139e-06	
27.801834630457815	0.00010806766957332621	0.0001107408724362429	2.693063904782162e-06	
28.232624507910387	0.00011968934751740999	0.00012161165447887958	1.9240220155670018e-06	
28.670089481484574	0.00013201357859633333	0.0001335437956723353	1.530226962253772e-06	
29.114332981902788	0.00014545572241775635	0.00014673372110845674	1.2788827611476383e-06	
29.565460042548164	0.00016035417287002028	0.00016142932641568394	1.077042276084385e-06	
30.0235773242978	0.0001770943158345641	0.00017794867608626915	8.565357079433068e-07	
30.488793140740842	0.00019575913149332357	0.00019670789836304992	9.520730194804539e-07	
30.961217483787163	0.00021730612667421125	0.00021826440822334255	9.630945251817774e-07	
31.440962049673153	0.00024256202312647124	0.00024338719378084575	8.36690566239576e-07	
31.928140265370157	0.00027245680008964923	0.0002731786363927526	7.388674662732248e-07	
32.42286731540228	0.00030870312897178043	0.0003093050283720613	6.257151649901714e-07	
32.925260169079685	0.00035405026621657305	0.00035449164104245454	4.4147578039055567e-07	
33.435437608153904	0.0004132503232962005	0.0004138101880936663	5.599005868907336e-07	
33.95352025490161	0.0004986268948671153	0.0004992194729312155	6.746944127982471e-07	
34.479630600643624	0.0006558136175277642	0.0006559984269416604	5.567312958906165e-07	
35.01389303470575	0.0005731452929799903	0.0005732139051460212	4.036511155010897e-07	
35.556433873828425	0.0006387007899493393	0.0006388986983107803	4.4437178937886516e-07	
36.107381392031996	0.0009291803381320088	0.0009294891181861361	3.8534401083368384e-07	
36.666865850944866	0.0013972333549421656	0.0013975156590820546	3.2644346760041764e-07	
37.23501953060145	0.0025047484965040954	0.0025050058251374764	2.919446098527188e-07	
37.81197676071744	0.007788054323484861	0.007788311290018212	3.5986590982988947e-07	
38.397873952449665	0.004526287220295342	0.004527040660415855	7.616177977877972e-07	
38.99284963064802	0.002053885740643779	0.0020553273090107836	2.572925951886584e-06	
39.59704446660722	0.0013283275210519687	0.0013275106420201357	9.280366899002432e-07	
40.21060131132589	0.0009857318799460345	0.0009842908417917954	1.9262593252191044e-06	
40.83366522928125	0.0007850124222940559	0.0007844182001670358	5.942315701224089e-07	
41.46638353272696	0.0006527089355577543	0.0006532049799066411	7.47467379205849e-07	
42.108905816522395	0.0005625183449648098	0.0005600453952868798	2.6805595922348667e-06	
42.76138399350171	0.0004913686810436121	0.0004900446456294606	1.339156608408968e-06	
43.42397233039088	0.00043583582946316615	0.00043500955527635293	8.900685733464773e-07	
44.096827484281306	0.0003904282221362396	0.00038992436760557	5.378329968108537e-07	
44.78010853966855	0.0003513886790038285	0.00035126876256934714	3.393766054807129e-07	
45.47397704606499	0.0003160587533162713	0.0003158016455932815	4.789956445633527e-07	
46.17859705619533	0.0002785982026267682	0.0002780672104168486	5.871217605418371e-07	
46.894135164783904	0.00026113780387490516	0.00026180564644787775	2.2675138795544503e-06	
47.62076054794297	0.00019935910202200242	0.00020153145025701255	2.5259857007557807e-06	
48.35864500317141	0.00037858082815646034	0.00037816530729999347	1.099428367379647e-06	
49.10796298997312	0.00030033618493525527	0.000300498608298086	4.1788693951823885e-07	
49.86889167110482	0.0002681610183924603	0.0002681529397582826	5.191162699388806e-07	
50.641610954463076	0.0002474684458232636	0.00024746747746967124	1.2458469752981798e-06	
51.42630353562007	0.00023228625224509385	0.0002315962135337171	8.266257318087782e-07	
52.22315494101898	0.00021861079338643342	0.00021830151194014456	6.391153160009897e-07	
53.03235357183818	0.00020766101112718404	0.00020650839595147438	1.3429077655428846e-06	
53.854090748535334	0.00019629701267256933	0.00019539659208879815	9.200031159266418e-07	
54.688560756081706	0.00018457911912467267	0.00018365157172998083	9.299799878030633e-07	
55.53596088989733	0.00016748822317748518	0.00016682434610550115	9.854826039884811e-07	
56.39649150249797	0.000201928193916165	0.00020176603960852667	4.201046044541697e-07	
57.27035605086487	0.0001818367186897276	0.00018152470845004577	5.98510150243735e-07	
58.15776114454846	0.00017167301572877102	0.00017117841035431674	5.674078215091434e-07	
59.05891659451753	0.00016417730066893964	0.00016371000162634103	5.192640242640316e-07	
59.974035462765215	0.0001578775537760986	0.00015744922672522222	4.761304562445802e-07	
60.90333411268367	0.00015222133099032599	0.0001518983357884725	4.364984415991342e-07	
61.847032260219336	0.0001475054516080973	0.00014684701972792345	7.047365026078114e-07	
62.80535302582078	0.0001427408491178554	0.0001421840512915197	5.77422041898817e-07	
63.778522987191536	0.00013835886909939146	0.0001378409018327964	5.34432299908181e-07	
64.76677223286032	0.000134265616620163	0.000133770623955662	5.090961986555673e-07	
65.77033441658139	0.00013041649219132956	0.00012993857472938834	4.902602877877245e-07	
66.78944681257751	0.00012678156416818097	0.00012631781457209324	4.746728252643534e-07	
67.82435037163955	0.00012333788915199148	0.0001228865937331048	4.6103635681756326e-07	
68.87528977809474	0.00012006685050393335	0.00011962686624197183	4.4872253264678915e-07	
69.94251350765792	0.00011695285783746426	0.00011652335168274224	4.3738353315413656e-07	
71.02627388617911	0.0001139825850694479	0.0001135629094077979	4.2680687329499244e-07	
72.12682714930152	0.00011114447455996478	0.00011073410151384726	4.168525324349614e-07	
73.24443350304374	0.00010842839173488688	0.00010802687568197959	4.0742257528186864e-07	
74.37935718532088	0.00010582537271901068	0.00010543232749550035	3.984451610628044e-07	
75.53186652841877	0.00010332743320767173	0.00010294251747763051	3.8986552407992783e-07	
76.7022340224364	0.00010092741963258093	0.00010055032705704683	3.8164058661065017e-07	
77.89073637971123	9.861889066207195e-05	9.824934302578809e-05	3.737355818889087e-07	
79.09765460024283	9.639602113567115e-05	9.603376337277452e-05	3.661218475730384e-07	
80.32327403813038	9.425352301716455e-05	9.389831950093199e-05	3.587753313080955e-07	
81.5678844690394	9.218657953579746e-05	9.18382112372587e-05	3.5167554634298887e-07	
82.83178015871405	9.019078973351247e-05	8.984905199466827e-05	3.4480482128779975e-07	
84.11525993255103	8.826212135061265e-05	8.792682210374528e-05	3.381477479075905e-07	
85.41862724625115	8.639687048228817e-05	8.606782880064626e-05	3.316907658331591e-07	
86.74219025756646	8.459162679667496e-05	8.426867169651437e-05	3.254218442061936e-07	
88.08626189915832	8.284324336712186e-05	8.252621280402969e-05	3.1933023343915184e-07	
89.45115995258467	8.114881036651589e-05	8.083755038447805e-05	3.134062686760283e-07	
90.83720712343391	7.950563201933813e-05	7.919999602174223e-05	3.076412120521223e-07	
92.24473111762269	7.791120632072683e-05	7.761105444005979e-05	3.0202712453319015e-07	
93.67406471887617	7.636320712030745e-05	7.606840566873467e-05	2.9655676063519017e-07	
95.1255458674087	7.48594682382854e-05	7.456988922526072e-05	2.912234810751686e-07	
96.59951773982377	7.339796933685601e-05	7.311349004284771e-05	2.8602117964498076e-07	
98.09632883025184	7.197682331468073e-05	7.169732591230587e-05	2.809442214908684e-07	
99.61633303274554	7.059426502844859e-05	7.031963624399224e-05	2.7598739063040023e-07	
101.15988972495167	6.924864117521837e-05	6.897877198481116e-05	2.711458450224209e-07	
102.72736385307937	6.793840119368698e-05	6.767318654942985e-05	2.6641507786248326e-07	
104.31912601818526	6.666208906281563e-05	6.640142764494043e-05	2.617908840512947e-07	
105.93555256379533	6.541833589317607e-05	6.516212988496907e-05	2.5726933099246287e-07	
107.57702566488457	6.420585322058815e-05	6.39540081033176e-05	2.5284673303670686e-07	
109.24393341823551	6.302342692360832e-05	6.277585128911453e-05	2.4851962901688267e-07	
110.93666993419627	6.1869911696593e-05	6.162651707554043e-05	2.44284762418551e-07	
112.65563542986153	6.074422601870906e-05	6.050492672278358e-05	2.4013906380741734e-07	
114.40123632369622	5.964534756666777e-05	5.94100605432337e-05	2.3607963520272818e-07	
116.17388533162597	5.8572309025301206e-05	5.8340953723231886e-05	2.3210373613182482e-07	
117.9740015646163	5.752419425557332e-05	5.7296692501131534e-05	2.282087711472314e-07	
119.802010627764	5.6500134784341644e-05	5.627641066612687e-05	2.2439227861883988e-07	
121.65834472092367	5.549930658428448e-05	5.5279286346382414e-05	2.206519206431756e-07	
123.54344274089367	5.452092711596975e-05	5.4304539058541796e-05	2.169854739337058e-07	
125.45775038518534	5.356425260715042e-05	5.3351426993787135e-05	2.133908215773035e-07	
127.40172025740017	5.262857554708621e-05	5.24192445183254e-05	2.098659455555633e-07	
129.3758119742398	5.171322237607393e-05	5.150731986854803e-05	2.0640891994624123e-07	
131.3804922741741	5.081755135245919e-05	5.0615013023194945e-05	2.030179047282775e-07	
133.41623512779302	4.994095058124671e-05	4.97417137366885e-05	1.996911401266433e-07	
135.48352184986857	4.9082836190051244e-05	4.8886839719423735e-05	1.9642694143917712e-07	
137.58284121315285	4.8242650639569284e-05	4.8049834952233465e-05	1.9322369429560525e-07	
139.71468956393986	4.741986115702809e-05	4.7230168123517495e-05	1.900798503058009e-07	
141.879570939417	4.6613958282197845e-05	4.642733117865293e-05	1.869939230573183e-07	
144.07799718683648	4.58244545165611e-05	4.5640837972305434e-05	1.8396448442909892e-07	
146.31048808453184	4.505088306713075e-05	4.4870223015156176e-05	1.8099016119096361e-07	
148.57757146481032	4.4292796677207544e-05	4.4115040307357014e-05	1.780696318616271e-07	
150.87978333874923	4.354976653708527e-05	4.337486225174027e-05	1.7520162380181644e-07	
153.2176680229263	4.2821381268351975e-05	4.264927864044847e-05	1.7238491052106188e-07	
155.5917782681133	4.210724597601156e-05	4.193789570922333e-05	1.6961830917921313e-07	
158.00267538996428	4.140698136316565e-05	4.124033525410798e-05	1.6690067826513861e-07	
160.45092940172842	4.07202229034613e-05	4.055623380577916e-05	1.6423091543816913e-07	
162.9371191490193	4.004662006692789e-05	3.988524185714474e-05	1.6160795551781898e-07	
165.46183244667284	3.9385835595203886e-05	3.9227023140216776e-05	1.5903076860957538e-07	
168.02566621772516	3.8737544822496226e-05	3.858125394861188e-05	1.5649835835576986e-07	
170.6292266345446	3.8101435038921784e-05	3.7947622502336626e-05	1.5400976030117055e-07	
173.27312926215015	3.747720489316083e-05	3.732582835179536e-05	1.515640403643135e-07	
175.9579992037507	3.6864563831604606e-05	3.671558181820923e-05	1.491602934061471e-07	
178.68447124853947	3.626323157140936e-05	3.6116603467864965e-05	1.4679764188859424e-07	
181.45319002177868	3.567293760507693e-05	3.552862361781937e-05	1.4447523461596003e-07	
184.2648101372089	3.509342073437312e-05	3.4951381870875393e-05	1.4219224555320822e-07	
187.11999635182175	3.4524428631566035e-05	3.438462667781738e-05	1.399478727151345e-07	
190.019423723029	3.396571742612631e-05	3.382811492505092e-05	1.3774133712153128e-07	
192.9637777682679	3.3417051315172504e-05	3.328161154593534e-05	1.355718818132499e-07	
195.95375462707955	3.287820219607813e-05	3.274488915422827e-05	1.3343877092520487e-07	
198.99006122569847	3.234894931977545e-05	3.221772769818138e-05	1.313412888117905e-07	
202.0734154441926	3.1829078963401935e-05	3.169991413393561e-05	1.2927873922172888e-07	
205.20454628619316	3.131838412103502e-05	3.119124211696505e-05	1.2725044451821018e-07	
208.38419405125447	3.081666421135391e-05	3.06915117104101e-05	1.2525574494203253e-07	
211.6131105098844	3.0323724801150665e-05	3.020052910922542e-05	1.232939979141298e-07	
214.892059081287	2.9839377343691914e-05	2.9718106379145336e-05	1.2136457737548558e-07	
218.22181501385919	2.936343893100255e-05	2.9244061209540864e-05	1.1946687316157276e-07	
221.60316556848443	2.8895732059209466e-05	2.8778216679308025e-05	1.1760029040923105e-07	
225.03691020466627	2.8436084406143577e-05	2.8320401034987353e-05	1.1576424899401401e-07	
228.5238607695462	2.7984328620454008e-05	2.787044748037036e-05	1.1395818299594303e-07	
232.06484168985054	2.754030212153983e-05	2.7428193976899744e-05	1.12181540191936e-07	
235.66069016681035	2.710384690965235e-05	2.6993483054217852e-05	1.1043378157320793e-07	
239.3122563741041	2.6674809385564395e-05	2.6566161630260953e-05	1.0871438088634059e-07	
243.0204036588648	2.6253040179243875e-05	2.61460808403382e-05	1.0702282419621927e-07	
246.78600874580337	2.5838393987006355e-05	2.5733095874670744e-05	1.0535860946994159e-07	
250.60996194449422	2.5430729416655618e-05	2.532706582390144e-05	1.0372124618006758e-07	
254.4931673598731	2.5029908840154028e-05	2.4927853532117607e-05	1.0211025492644037e-07	
258.43654310599635	2.4635798253393504e-05	2.4535325456958856e-05	1.0052516707520319e-07	
262.4410215231124	2.424826714266615e-05	2.414935153640974e-05	9.896552441424958e-08	
266.507549398097	2.3867188357458788e-05	2.3769805061902368e-05	9.743087882399819e-08	
270.63708818830384	2.349243798921971e-05	2.3396562557377978e-05	9.592079196281683e-08	
274.8306142488838	2.3123895255767816e-05	2.3029503663978524e-05	9.443483496604618e-08	
279.08911906362675	2.276144239103519e-05	2.2668511030059663e-05	9.29725881582081e-08	
283.4136094793798	2.2404964539852967e-05	2.231347020623607e-05	9.153364077727966e-08	
287.80510794409827	2.2054349657508367e-05	2.196426954518717e-05	9.011759071070274e-08	
292.26465274858515	2.1709488413817265e-05	2.1620800105968346e-05	8.872404424238547e-08	
296.7932982719762	2.137027410147224e-05	2.1282955562588146e-05	8.735261581009247e-08	
301.3921152310292	2.1036602548440223e-05	2.0950632116626018e-05	8.600292777266354e-08	
306.0621909332746	2.0708372034197827e-05	2.062372841367904e-05	8.467461018670798e-08	
310.80462953409153	2.038548320960407e-05	2.030214546343799e-05	8.3367300592091e-08	
315.6205522977641	2.006783902022321e-05	1.998578656320574e-05	8.20806438057933e-08	
320.5110978625849	1.975534463292028e-05	1.9674557224680882e-05	8.081429172394181e-08	
325.47742251006514	1.944790736556262e-05	1.936836510384044e-05	7.95679031312677e-08	
330.52070043831674	1.9145436619670446e-05	1.9067119933764843e-05	7.834114351791474e-08	
335.6421240396705	1.8847843815868112e-05	1.8770733460257324e-05	7.713368490302581e-08	
340.8429041825955	1.855504233199645e-05	1.8479119380118205e-05	7.594520566495826e-08	
346.1242704979875	1.826694744375424e-05	1.8192193281942647e-05	7.477539037766247e-08	
351.4874716698928	1.7983476267744393e-05	1.790987258931753e-05	7.362392965301785e-08	
356.9337757307372	1.770454770680726e-05	1.7632076506300244e-05	7.249051998879737e-08	
362.46447036112943	1.7430082397529986e-05	1.7358725965068512e-05	7.137486362200412e-08	
368.08086319431027	1.7160002659827147e-05	1.7089743575636616e-05	7.027666838744793e-08	
373.7842821253185	1.6894232448493174e-05	1.6825053577538974e-05	6.919564758105831e-08	
379.57607562494815	1.6632697306632984e-05	1.6564581793387463e-05	6.813151982798419e-08	
385.45761305857025	1.6375324320881896e-05	1.6308255584213824e-05	6.708400895516615e-08	
391.43028500989345	1.6122042078330938e-05	1.6056003806513566e-05	6.605284386808178e-08	
397.49550360974456	1.587278062507789e-05	1.5807756770911663e-05	6.50377584316844e-08	
403.6547028699399	1.5627471426328816e-05	1.5563446202375175e-05	6.403849135514997e-08	
409.9093390223323	1.5386047327978774e-05	1.5323005201901463e-05	6.30547860804072e-08	
416.26089086311043	1.5148442519603944e-05	1.5086368209614553e-05	6.20863906741997e-08	
422.71086010243414	1.4914592498801264e-05	1.4853470969205668e-05	6.113305772362488e-08	
429.2607717194863	1.4684434036814535e-05	1.4624250493657296e-05	6.019454423484255e-08	
435.91217432302693	1.445790514538965e-05	1.439864503219329e-05	5.9270611535026515e-08	
442.6666405175339	1.4234945044803933e-05	1.4176594038400299e-05	5.836102517727237e-08	
449.52576727501685	1.4015494133017895e-05	1.3958038139468914e-05	5.74655548483666e-08	
456.4911763125926	1.3799493955899952e-05	1.3742919106505125e-05	5.658397427934332e-08	
463.56451447591087	1.3586887178477406e-05	1.3531179825865532e-05	5.571606115869935e-08	
470.74745412852144	1.3377617557169135e-05	1.3322764271471844e-05	5.486159704817139e-08	
478.04169354727435	1.3171629912957732e-05	1.311761747806253e-05	5.4020367300909816e-08	
485.4489573238469	1.2968870105460915e-05	1.2915685515341552e-05	5.3192160981994236e-08	
492.97099677249224	1.276928500786417e-05	1.271691546298605e-05	5.237677079129938e-08	
500.60959034410683	1.2572822482677982e-05	1.2521255386476685e-05	5.1573992988450464e-08	
508.36654404671106	1.2379431358285452e-05	1.2328654313716347e-05	5.078362731984852e-08	
516.2436918724502	1.2189061406247149e-05	1.2139062212404097e-05	5.0005476947808933e-08	
524.242896231207	1.2001663319332047e-05	1.1952429968133509e-05	4.923934838149958e-08	
532.3660483909357	1.1817188690244734e-05	1.1768709363185337e-05	4.8485051409869886e-08	
540.6150689248177	1.1635589991020434e-05	1.1587853055986434e-05	4.774239903624237e-08	
548.9919081653474	1.1456820553060939e-05	1.1409814561207797e-05	4.7011207414779156e-08	
557.4985466654523	1.1280834547785587e-05	1.1234548230476202e-05	4.62912957884344e-08	
566.1369956667598	1.1107586967872833e-05	1.1062009233674716e-05	4.5582486428732655e-08	
574.909297575119	1.0937033609068906e-05	1.0892153540809033e-05	4.488460457685433e-08	
583.8175264434902	1.076913105254138e-05	1.072493790441708e-05	4.419747838641252e-08	
592.8637884623186	1.060383664775627e-05	1.056031984250091e-05	4.352093886757402e-08	
602.0502224575035	1.04411084958584e-05	1.0398257621960458e-05	4.285481983258053e-08	
611.379000396087	1.0280905433535674e-05	1.0238710242509927e-05	4.219895784264334e-08	
620.8523278997751	1.012318701734877e-05	1.008163742105833e-05	4.1553192156134155e-08	
630.4724447664181	9.967913508508533e-06	9.926999576536576e-06	4.091736467797942e-08	
640.2416254995708	9.815045858084342e-06	9.774757815154297e-06	4.0291319910340434e-08	
650.1621798462554	9.66454569262729e-06	9.624873916070353e-06	3.9674904904454845e-08	
660.2364533430635	9.516375300192648e-06	9.477310317461635e-06	3.906796921352025e-08	
670.4668278707137	9.370497616747264e-06	9.332030102975547e-06	3.847036484686684e-08	
680.8557222172046	9.226876212947458e-06	9.188996988552172e-06	3.7881946224969883e-08	
691.4055926496942	9.085475281274283e-06	9.048175309602637e-06	3.730257013567263e-08	
702.1189334952396	8.946259623513101e-06	8.90953000853092e-06	3.6732095691323153e-08	
712.9982777305363	8.809194638565329e-06	8.773026622586853e-06	3.6170384286884364e-08	
724.0461975807946	8.67424631058052e-06	8.638631272038574e-06	3.56172995590054e-08	
735.2653051278958	8.541381197397541e-06	8.50631064865316e-06	3.5072707345984975e-08	
746.6582529279726	8.410566419284107e-06	8.376032004474809e-06	3.453647564862193e-08	
758.2277346385576	8.281769647964336e-06	8.247763140890175e-06	3.400847459191264e-08	
769.9764856554507	8.154959095924454e-06	8.121472397971058e-06	3.348857638760052e-08	
781.9072837594538	8.030103505987221e-06	7.99712864408503e-06	3.297665529750891e-08	
794.0229497731273	7.907172141145955e-06	7.874701265764904e-06	3.247258759766947e-08	
806.3263482277227	7.786134774649526e-06	7.75416015782843e-06	3.1976251543207747e-08	
818.82038804045	7.66696168032999e-06	7.635475713739909e-06	3.1487527333959464e-08	
831.5080232022387	7.549623623164828e-06	7.518618816205719e-06	3.100629708082073e-08	
844.3922534761538	7.434091850066235e-06	7.403560827996194e-06	3.053244477279052e-08	
857.4761251066391	7.3203380808899615e-06	7.2902735829864414e-06	3.006585624465704e-08	
870.7627315397452	7.208334499656868e-06	7.178729377409135e-06	2.960641914543827e-08	
884.2552141545192	7.098053745980201e-06	7.068900961312536e-06	2.915402290732391e-08	
897.9567630057271	6.989468906692322e-06	6.960761530217224e-06	2.87085587153784e-08	
911.8706175780853	6.8825535076644634e-06	6.854284716965343e-06	2.8269919477770196e-08	
926.0000675521785	6.777281505813656e-06	6.749444583756432e-06	2.7837999796604636e-08	
940.3484535822448	6.673627281291036e-06	6.646215614364009e-06	2.7412695939385946e-08	
954.9191680860141	6.571565629845961e-06	6.54457270652752e-06	2.6993905810941753e-08	
969.715656046784	6.4710717553606996e-06	6.444491164514227e-06	2.6581528926000917e-08	
984.7414158279239	6.372121262550543e-06	6.345946691846041e-06	2.6175466382237727e-08	
1000.0	6.27469014982442e-06	6.248915384186365e-06	2.577562083384295e-08	


==> data/fig_iss_quadvf_bode_28.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016995968872181516	2.3566640134085724e-07	
0.10154950161807173	0.0001727846641511856	0.00017267601559855462	2.3646828904234203e-07	
0.10312301278878754	0.00017554877368051514	0.00017543843298071244	2.3729254493622572e-07	
0.10472090554055413	0.00017835991065214075	0.00017824785142430576	2.3813972746082664e-07	
0.10634355766636439	0.00018121901004083087	0.0001811052054840774	2.390104059021545e-07	
0.10799135281311975	0.00018412703171742393	0.0001840114546038651	2.3990516047969657e-07	
0.1096646805723366	0.00018708496138198909	0.00018696758404963197	2.4082458242807076e-07	
0.11136393657225817	0.0001900938115420566	0.0001899746058875651	2.4176927407488993e-07	
0.11308952257139368	0.0001931546225384728	0.00019303356000979175	2.4273984891725054e-07	
0.11484184655350702	0.00019626846362160818	0.00019614551521045072	2.437369316929605e-07	
0.11662132282407707	0.00019943643408081553	0.0001993115703150055	2.4476115845107304e-07	
0.11842837210825283	0.00020265966443023005	0.0002025328553658992	2.458131766183098e-07	
0.12026342165032622	0.00020593931765420574	0.00020581053286784106	2.4689364506341783e-07	
0.12212690531474645	0.00020927659051590063	0.0002091457990962393	2.480032341586104e-07	
0.12401926368869937	0.00021267271493276106	0.0002125398854725274	2.491426258398326e-07	
0.12594094418627644	0.000216128959422904	0.00021599406001038596	2.5031251366446694e-07	
0.12789240115425762	0.00021964663062667495	0.00021950962883713688	2.515136028670951e-07	
0.12987409597953362	0.00022322707490794735	0.00022308793779487402	2.527466104143424e-07	
0.13188649719819254	0.0002268716800400495	0.0002267303741262168	2.5401226505909065e-07	
0.13393008060629666	0.0002305818769815431	0.00023043836824991298	2.5531130739308147e-07	
0.13600532937237603	0.0002343591417474478	0.00023421339563188157	2.566444899001161e-07	
0.13811273415166478	0.00023820499738190403	0.00023805697875768942	2.5801257700962234e-07	
0.14025279320210793	0.00024212101603869339	0.0002419706892128822	2.5941634515002394e-07	
0.1424260125021654	0.0002461088211765037	0.0002459561498780541	2.6085658280397176e-07	
0.1446329058704415	0.0002501700898763241	0.0002500150372460429	2.623340905655978e-07	
0.14687399508716817	0.00025430655528890794	0.00025414908386918835	2.6384968119894356e-07	
0.14914981001757044	0.000258520009220819	0.0002583600809451673	2.654041797009416e-07	
0.15146088873714358	0.00026281230486822443	0.0002626498810505728	2.6699842336610436e-07	
0.1538077776588715	0.000267185359708297	0.00026702040103209406	2.686332618570655e-07	
0.15619103166241588	0.0002716411585588216	0.0002714736250658984	2.7030955727833876e-07	
0.15861121422530794	0.0002761817568174509	0.0002760116078966528	2.7202818425738474e-07	
0.16106889755617235	0.00028080928389291734	0.00028063647826849855	2.7379003003131176e-07	
0.16356466273001555	0.00028552594684149606	0.00028535044256127145	2.755959945391297e-07	
0.1660990998256107	0.00029033403422306595	0.00029015578864631134	2.77446990524361e-07	
0.16867280806501112	0.00029523592019226774	0.0002950548899773642	2.793439436449113e-07	
0.1712863959552255	0.00030023406884151417	0.0003000502099333296	2.812877925923284e-07	
0.17394048143208848	0.0003053310388139851	0.0003051443064309861	2.832794892220589e-07	
0.17663569200636045	0.0003105294882062412	0.0003103398368273291	2.8531999869378564e-07	
0.17937266491209122	0.000315832179781733	0.0003156395631327961	2.8741029962559675e-07	
0.18215204725728248	0.00032124198651828	0.0003210463575584579	2.8955138425808764e-07	
0.18497449617688488	0.0003267618975145803	0.00032656320842222786	2.917442586364515e-07	
0.18784067898816573	0.0003323950242829551	0.0003321932264413075	2.9398994280102323e-07	
0.1907512733484843	0.000338144607457942	0.0003379396514404626	2.9628947100152344e-07	
0.19370696741551147	0.00034401402395293725	0.0003438058595083511	2.9864389191977864e-07	
0.1967084600099325	0.0003500067945999911	0.00034979537063698965	3.010542689157722e-07	
0.19975646078067044	0.00035612659231101784	0.00035591185688263385	3.0352168028671977e-07	
0.20285169037266976	0.00036237725080219595	0.00036215915108983403	3.0604721955055896e-07	
0.2059948805972802	0.00036876277392718467	0.00036854125622430735	3.08631995744336e-07	
0.20918677460527996	0.00037528734566907293	0.00037506235536452856	3.1127713374813417e-07	
0.21242812706258082	0.0003819553408456891	0.000381726822406681	3.139837746258747e-07	
0.215719704328655	0.0003887713365881551	0.000388539233542839	3.1675307599279965e-07	
0.21906228463772706	0.0003957401246583699	0.00039550437957807766	3.195862124039179e-07	
0.22245665828277353	0.00040286672467757537	0.00040262727915865715	3.2248437576622923e-07	
0.22590362780237347	0.0004101563983453271	0.00040991319299060346	3.2544877577907803e-07	
0.22940400817045398	0.0004176146647361966	0.00041736763913602105	3.2848064039514233e-07	
0.23295862698897662	0.0004252473167704454	0.00042499640948336667	3.315812163121521e-07	
0.2365683246836085	0.0004330604389648584	0.0004328055874978829	3.3475176948882845e-07	
0.2402339547024262	0.000441060426581069	0.0004408015673695166	3.379935856904849e-07	
0.243956383717698	0.0004492540063011426	0.00044899107468809776	3.4130797106096496e-07	
0.24773649183079302	0.00045764825857417813	0.0004573811887895317	3.446962527247711e-07	
0.2515751727802653	0.0004662506417933637	0.0004659793669324483	3.481597794182144e-07	
0.2554733341531623	0.00047506901848055286	0.0004747934704823753	3.5169992214858847e-07	
0.2594318975996074	0.00048411168367532074	0.0004838317933003917	3.5531807488692903e-07	
0.26345179905070754	0.0004933873957478425	0.0004931030925556159	3.590156552864907e-07	
0.2675339889398373	0.0005029054098802919	0.0005026166222062185	3.6279410543606394e-07	
0.27167943242735193	0.0005126755144901122	0.0005123821694223259	3.666548926382687e-07	
0.2758891096287819	0.0005227080709010217	0.0005224100942566676	3.7059951022532407e-07	
0.28016401584656353	0.0005330140566045367	0.0005327113729057707	3.74629478396668e-07	
0.2845051618053608	0.000543605112496829	0.000543297644946507	3.787463450931328e-07	
0.28891357389103245	0.0005544935945236229	0.0005541812649807187	3.829516868940059e-07	
0.2933902943933029	0.000565692630220581	0.0005653753591753662	3.8724710994572327e-07	
0.29793638175219256	0.0005772161806992727	0.0005768938872483069	3.9163425091682246e-07	
0.30255291080826724	0.00058907910870066	0.0005887517105216498	3.961147779739974e-07	
0.30724097305676445	0.0006012972534206605	0.0006009646667472531	4.006903917832836e-07	
0.31200167690565833	0.000613887512907474	0.0006135496525040606	4.0536282653293815e-07	
0.3168361479377224	0.0006268679349402303	0.0006265247140768574	4.1013385097022534e-07	
0.3217455291766536	0.0006402578174256677	0.0006399091478531681	4.1500526944949635e-07	
0.32673098135731937	0.0006540778194970591	0.0006537236114225246	4.199789229951728e-07	
0.33179368320019265	0.0006683500846711393	0.0006679902467339008	4.25056690355755e-07	
0.33693483169003946	0.0006830983776188622	0.0006827328168671424	4.3024048906520597e-07	
0.3421556423589239	0.0006983482363396444	0.0006979768582081066	4.3553227648098203e-07	
0.3474573495735992	0.0007141271418030046	0.0007137498500914402	4.409340508019354e-07	
0.35284120682735126	0.0007304647074438646	0.0007300814042973084	4.464478520517478e-07	
0.3583084870363649	0.0007473928912780078	0.0007470034771686226	4.520757630126357e-07	
0.3638604828406817	0.0007649462338539022	0.0007645506075650405	4.5781991008393863e-07	
0.3694985069098218	0.0007831621257908659	0.0007827601844037697	4.6368246406170675e-07	
0.37522389225314035	0.0008020811092890041	0.0008016727481727054	4.696656407956185e-07	
0.3810379925349945	0.0008217472187556886	0.0008213323315607601	4.757717017074019e-07	
0.3869421823947922	0.0008422083666038154	0.0008417868452607454	4.820029541237934e-07	
0.39293785777200174	0.000863516781373009	0.0008630885160961088	4.883617513890896e-07	
0.39902643623619527	0.0008857295066491422	0.0008852943859470751	4.948504926934832e-07	
0.4052093573222091	0.0009089089708642655	0.0009084668815584636	5.014716225739416e-07	
0.41148808287049476	0.0009331236400166404	0.0009326744672691543	5.082276299805169e-07	
0.41786409737274555	0.0009584487677466579	0.0009579923950992469	5.151210468454378e-07	
0.4243389083228771	0.0009849672601505038	0.0009845035695771535	5.221544460190044e-07	
0.43091404657344795	0.0010127706763538374	0.001012299548329316	5.29330438449983e-07	
0.4375910666976019	0.0010419603903888584	0.0010414817039764632	5.366516694304346e-07	
0.4443715473566186	0.0010726489455634956	0.0010721625785258106	5.441208137002735e-07	
0.45125709167315986	0.0011049616396003271	0.001104467468537603	5.517405691616371e-07	
0.4582493276102989	0.0011390383877773766	0.0011385362882991848	5.595136488779707e-07	
0.4653499083564233	0.0011750359226852165	0.0011745257696222841	5.674427709701236e-07	
0.4725605127161014	0.001213130403778721	0.001212612071443444	5.755306459247431e-07	
0.4798828455070056	0.0012535205286672473	0.0012529938911734228	5.837799606786898e-07	
0.4873186379629853	0.0012964312624453246	0.0012958961941001927	5.921933587305104e-07	
0.49486964814338685	0.0013421183332324232	0.0013415747090174473	6.007734152678779e-07	
0.5025376613487146	0.0013908736841277268	0.0013903213802887962	6.095226060759585e-07	
0.5103244905427329	0.0014430321277332334	0.001442471022506587	6.184432685935971e-07	
0.5182319767811088	0.0014989795245651844	0.0014984094990727202	6.27537553020501e-07	
0.5262619896466971	0.0015591629086860457	0.0015585838480434426	6.368073607704612e-07	
0.5344164276915693	0.0016241031238394114	0.0016235149185336742	6.462542666495218e-07	
0.5426972188858914	0.0016944107276093542	0.0016938132752202346	6.558794200179627e-07	
0.5511063210737586	0.001770806194104523	0.0017701994014688307	6.656834185531158e-07	
0.559645722436092	0.0018541458345202038	0.0018535296204722077	6.75666146006533e-07	
0.5683174419607084	0.0019454554170076303	0.001944829715877081	6.858265621605392e-07	
0.5771235299196736	0.0020459742927716215	0.002045339058890148	6.961624287970086e-07	
0.5860660683540517	0.0021572140689021186	0.002156569282469895	7.066699489364639e-07	
0.595147171566167	0.0022810377472719016	0.0022803834220865428	7.173432874668441e-07	
0.604368986619493	0.0024197681709622514	0.0024191043647390047	7.281739282945352e-07	
0.6137336938462858	0.0025763392709970447	0.0025756660993565697	7.391498107307029e-07	
0.6232435073630855	0.0027545112031236154	0.0027538288590616493	7.502540695243647e-07	
0.6329006755942035	0.0029591832373654756	0.002958492018314017	7.614631153954233e-07	
0.6427074818033226	0.003196860444935177	0.003196160791868707	7.727453265803774e-07	
0.6526662446333333	0.0034763702104425804	0.0034756627664870904	7.840560731643492e-07	
0.6627793186545348	0.003809999794928154	0.0038092854942786162	7.953338498495811e-07	
0.6730490949213316	0.0042153747509317595	0.0042146549606135175	8.064929321862495e-07	
0.6834780015375548	0.004718709135520043	0.004717985891521059	8.174134573639634e-07	
0.6940685042305437	0.005360756907417575	0.005360033331042494	8.279288443260261e-07	
0.7048231069341222	0.006208500396235852	0.006207781482603343	8.378161409476063e-07	
0.7157443523806098	0.007380247733066346	0.007379541989114215	8.468217546077026e-07	
0.7268348227020044	0.009106259709070155	0.009105583008041374	8.54895528573779e-07	
0.7380971400404808	0.01190129537461891	0.011900681790125446	8.636768492513567e-07	
0.7495339671683494	0.017193244711326154	0.01719278665270364	8.875886063413192e-07	
0.7611480081176202	0.03082564686567289	0.030825738956358966	1.0829987133990914e-06	
0.7729420088193235	0.10102107970750837	0.10102473125783705	3.8221711950851855e-06	
0.784918757752735	0.042493060788188784	0.04249386568938083	1.1443421015158244e-06	
0.7970810866046624	0.020164567039759117	0.02016569075828877	1.1817647965816053e-06	
0.8094318709389453	0.013063183552754942	0.013064325438757886	1.1528183762172396e-06	
0.8219740308763326	0.009618965614840217	0.009620108128913637	1.1436348214544446e-06	
0.8347105317848907	0.007589169548000094	0.007590315251416341	1.1458038895558733e-06	
0.847644384981113	0.006251052626794043	0.006252205507613674	1.1544337273658839e-06	
0.8607786484418896	0.005302087457779245	0.005303250903573148	1.1671215624136541e-06	
0.8741164275275125	0.0045935570901604736	0.004594733817891274	1.1826139969594813e-06	
0.8876608757158821	0.004043886667738732	0.004045078888573931	1.2002126180859724e-06	
0.9014151953480897	0.003604612144558273	0.0036058217148216415	1.219507891151933e-06	
0.9153826383855528	0.0032451336694588454	0.003246362200981631	1.2402515647092322e-06	
0.9295665071788846	0.0029451801307070133	0.0029464290682252136	1.2622911551943483e-06	
0.9439701552486742	0.002690789926750863	0.002692060602352248	1.285534243603142e-06	
0.9585969880783669	0.002472032352404344	0.0024733260245430803	1.3099280225421925e-06	
0.9734504639194281	0.0022816495338461276	0.002282967416011798	1.3354470901749835e-06	
0.9885340946089864	0.0021142124656571212	0.0021155557480599806	1.3620859260350384e-06	
1.0038514464001433	0.001965577587540084	0.0019669474540407153	1.3898541423311614e-06	
1.01940614080515	0.0018325260274634411	0.0018339236692432369	1.4187734466819548e-06	
1.0352018554516484	0.0017125176574517896	0.001713944284447581	1.4488757002290876e-06	
1.051242324952181	0.0016035194537826483	0.0016049763045998897	1.4802017032450921e-06	
1.0675313417871697	0.0015038831959453178	0.0015053715467600634	1.512800483107351e-06	
1.0840727572015847	0.0014122566789496122	0.001413777851772544	1.546728944263859e-06	
1.1008704821154982	0.0013275181529499146	0.001329073523532553	1.5820517920852159e-06	
1.117928488048752	0.0012487271523091896	0.001250318157907815	1.618841675569078e-06	
1.1352508080599522	0.001175087074592386	0.00117671522175926	1.657179515826524e-06	
1.1528415377000134	0.00110591630188751	0.0011075831744245554	1.6971550022534425e-06	
1.1707048359804781	0.0010406256075657719	0.0010423328747476738	1.7388672493053925e-06	
1.1888449263568397	0.0009787002336175017	0.0009804496587643712	1.7824256152830095e-06	
1.2072660977271032	0.0009196854636680787	0.000921478913117114	1.8279506917394484e-06	
1.225972705445816	0.0008631748218945677	0.0008650142743785381	1.8755754786591268e-06	
1.2449691723538168	0.0008088002414071968	0.0008106877977846066	1.92544676722638e-06	
1.2642599898239333	0.0007562236952224855	0.0007581615884023596	1.977726759018116e-06	
1.2838497188228888	0.0007051298870933379	0.0007071204918262573	2.0325949586339766e-06	
1.3037429909896587	0.0006552196702545609	0.0006572655121651166	2.0902503867683727e-06	
1.3239445097305402	0.0006062039075199521	0.0006083076702285007	2.150914174503067e-06	
1.3444590513311867	0.0005577975113834274	0.0005599620395993237	2.2148326240423382e-06	
1.3652914660858761	0.0005097134117160871	0.0005119417063682532	2.2822808962952616e-06	
1.386446679444272	0.00046165619562603394	0.0004639513937307099	2.3535679848438237e-06	
1.4079296931759626	0.00041331517565331035	0.00041568048405764464	2.4290300094450102e-06	
1.4297455865530366	0.00036435657802903087	0.0003667951845813486	2.509064962823293e-06	
1.451899517550985	0.00031441492570046713	0.0003169297063577431	2.594118321763118e-06	
1.4743967240682132	0.00026308401256072293	0.0002656768835100431	2.6846822467575686e-06	
1.4972425251644468	0.0002099108644127515	0.00021258103131379958	2.781326358659031e-06	
1.5204423223183279	0.00015440943614965314	0.00015714747761494684	2.88470157852189e-06	
1.5440016007044985	9.620623167730513e-05	9.896419992007837e-05	2.9955556194446807e-06	
1.5679259304904682	3.7054982063058405e-05	3.933501470764571e-05	3.1147515540595884e-06	
1.5922209681535842	4.229303307276403e-05	3.9204824377543334e-05	3.2432906168644477e-06	
1.6168924578184014	0.00011343467280847865	0.00011005360629551772	3.3823404340895946e-06	
1.6419462326147771	0.00019530503084761247	0.0001917929521749056	3.533270155681203e-06	
1.667388216057011	0.0002880758115390169	0.0002844196383924654	3.6976943324198445e-06	
1.6932244234443516	0.00039464873278774926	0.00039083194017687473	3.877527771645771e-06	
1.7194609632832076	0.0005194382398463766	0.000515444084261686	4.075053867045432e-06	
1.7461040387313935	0.0006689798087916006	0.0006647910157064798	4.293008611598795e-06	
1.7731599490647525	0.0008532628049250072	0.000848861594184665	4.534680597655654e-06	
1.8006350911665105	0.001088325039585499	0.0010836940126077077	4.80401693682638e-06	
1.828535961039703	0.0014016364654441122	0.0013967613775996896	5.105720915151411e-06	
1.8568691553430368	0.0018444796742921662	0.0018393572213267757	5.445222536651643e-06	
1.885641372950552	0.0025247915699753445	0.0025194528034758875	5.828314273302521e-06	
1.9148594165354507	0.003714457117013977	0.0037090525588413382	6.26010159489092e-06	
1.9445301941784663	0.006340609452953636	0.006335854826973634	6.7523472366103935e-06	
1.974660721001155	0.01628023341113	0.016282304783125697	7.94421688590602e-06	
2.0052581208244957	0.0207165805518259	0.020715746592724127	7.81003257833589e-06	
2.036329627853186	0.007933045586390797	0.007941694842318948	9.796006403756136e-06	
2.067882588386045	0.00492411401052956	0.004934872420544963	1.1042924251054417e-05	
2.0999244625529108	0.0036233713476390658	0.003636033977092235	1.2736203449323369e-05	
2.132462826078452	0.00289677450201515	0.0029119049232191455	1.513867834587286e-05	
2.1655053720733157	0.002429932033423465	0.002448696017187397	1.8769882920067823e-05	
2.199059912853022	0.002100889730502846	0.002125679168193566	2.4875819787668747e-05	
2.2331343817850464	0.0018498447663448255	0.0018866289708870789	3.730080981525623e-05	
2.267736835164523	0.0016317981570314996	0.0017018462026731917	7.562228411777606e-05	
2.302875454119006	0.0016458978886482168	0.0015541706358195978	0.00017696013748398021	
2.3385585465427567	0.0014820475952822133	0.0014329959704861652	5.05593531298358e-05	
2.3747945490609914	0.0013567051508588976	0.0013314127975386158	2.550211700275038e-05	
2.411592029024571	0.0012591429768533762	0.0012447256986845294	1.452006724173568e-05	
2.4489596865355954	0.0011749958319738926	0.0011696308193920003	6.168323148020541e-06	
2.4869063565043885	0.001109074841833218	0.0011037344774372181	3.0267347623461778e-05	
2.5254410107383527	0.0010616000444637129	0.0010452584799600206	1.6764350077151286e-05	
2.564572760063192	0.0009992449023474971	0.0009928527649634507	1.0903712622059253e-05	
2.604310856476998	0.0009625572924581051	0.0009454723309026018	1.7262742612395722e-05	
2.6446646953377266	0.0009145720982246913	0.0009022940556230083	1.2279377367380124e-05	
2.6856438175845567	0.0008727014385837744	0.000862659026289796	1.0044433794667153e-05	
2.727257911993673	0.0008346660505394094	0.0008260316134477066	8.640919382677294e-06	
2.769516817469004	0.0007995914774873951	0.0007919697773445258	7.631965834646746e-06	
2.812430525368455	0.0007669440599680035	0.0007601030403393659	6.854381797325155e-06	
2.8560091818661824	0.0007363288593187953	0.0007301157511571496	6.229101578843245e-06	
2.9002630903514777	0.0007074272031575277	0.0007017340094353754	5.711531699846499e-06	
2.945202713864811	0.0006799684844847821	0.0006747150833512377	5.2739305424662625e-06	
2.9908386775716385	0.0006537135893911686	0.0006488384356618691	4.897827622313072e-06	
3.0371817712745264	0.0006284430619440523	0.0006238976265907157	4.5702999487878375e-06	
3.0842429519642045	0.0006039471733078972	0.0005996924083438621	4.281957863154314e-06	
3.1320333464101533	0.0005800162776618049	0.0005760202632867824	4.025773080744729e-06	
3.180564253791325	0.0005564301090500046	0.0005526664343075059	3.796356829183033e-06	
3.2298471483676323	0.0005329444496464478	0.0005293910741857049	3.5894945290520867e-06	
3.2798936821928324	0.0005092728865050595	0.000505911337879898	3.4018345348978595e-06	
3.3307156878694446	0.0004850598915615501	0.0004818747179938931	3.2306734945297954e-06	
3.3823251813463506	0.00045983850031718987	0.0004568169491352781	3.0738046000161888e-06	
3.43473436475976	0.00043295978046829553	0.0004300917302605585	2.929408193771513e-06	
3.487955629318178	0.0004034680823497473	0.000400746362619483	2.7959719404914755e-06	
3.542001558232087	0.00036986541259295815	0.0003672869157842328	2.672232678815282e-06	
3.5968849296890193	0.00032963136041977295	0.00032720024238159406	2.557135665293116e-06	
3.6526187198747286	0.00027815819404826175	0.0002758963326578284	2.4498104236426965e-06	
3.7092161060411786	0.00020625743139050516	0.00020425368377504562	2.3495661740620797e-06	
3.7666904696220658	9.955781914504011e-05	9.85768841012542e-05	2.2558939647130594e-06	
3.8250553993966134	0.0002155755893352545	0.00021770508465316152	2.1679004333409212e-06	
3.884324694702404	0.0012963607780698107	0.0012964531475131325	2.042950109413636e-06	
3.9445123686979775	0.002016285619377133	0.0020166421078618804	1.9707765696452153e-06	
4.005632651675993	0.0010563867788939963	0.0010548740204675863	1.9094748996970893e-06	
4.067699994427721	0.0008011513051355176	0.0007994472809011173	1.8412393016819534e-06	
4.130729071659682	0.0006823293182708863	0.0006806176744094865	1.7744117315854937e-06	
4.194734785463209	0.0006112923393883981	0.0006096152392400822	1.709927727329299e-06	
4.259732268837781	0.0005624454629628694	0.0005608159465208878	1.6479481909028817e-06	
4.325736889268946	0.000525711553968427	0.0005241338561200924	1.588419315265195e-06	
4.392764252361694	0.0004963202474520868	0.0004947953203623896	1.5312226973943401e-06	
4.460830205530115	0.00047171415167670465	0.0004702415680329127	1.4762238459297264e-06	
4.5299508417442365	0.00045038994690453236	0.00044896866468709725	1.4232904286169276e-06	
4.600142503334918	0.00043139557761228927	0.000430024280726937	1.3723001437168082e-06	
4.671421785857698	0.000414086358888842	0.000412763619345625	1.3231448446518288e-06	
4.743805542016518	0.000397994802839676	0.0003967191608883585	1.2757335539946756e-06	
4.817310885648243	0.0003827537517015429	0.0003815237563156661	1.2299956954804399e-06	
4.891955195768907	0.00036804416879609574	0.00036685840026013294	1.185885505010381e-06	
4.967756120682691	0.0003535509128359569	0.00035240800336660156	1.1433886442146435e-06	
5.044731582154526	0.0003389120814449664	0.0003378107560200406	1.1025323727185136e-06	
5.122899779647386	0.00032364075280865324	0.00032257994248935645	1.0634010000297733e-06	
5.202279194625215	0.0003069729842967753	0.000305952171962271	1.0261569509829156e-06	
5.282888594922542	0.0002875149941152772	0.0002865353853520361	9.910479129755402e-07	
5.364747039181794	0.0002622650400417443	0.00026133400723738284	9.584316849471118e-07	
5.447873881359371	0.0002232553979831567	0.00022241162411575479	9.301328239443706e-07	
5.532288775301544	0.00014655941351006884	0.0001462024080869499	8.989931528156048e-07	
5.618011679391243	0.0005925710759962695	0.0005921935823470543	4.962538572694598e-07	
5.705062861266868	0.0005055957709204421	0.0005053580549119278	7.947032413931958e-07	
5.793462902614208	0.0003911852494594695	0.0003905724004140766	8.606622394810897e-07	
5.883232704032601	0.0003441691400986005	0.00034339476837628	9.461304385185939e-07	
5.974393489976511	0.00031145798358905066	0.00031035543157829465	1.2068208679276678e-06	
6.06696681377367	0.00027419330955395316	0.0002727394895865209	2.602798828098125e-06	
6.160974562720967	0.0003305112367897378	0.00032902053333468205	1.4913139026047782e-06	
6.25643896325932	0.0003003783611008769	0.0002997855232992253	6.223112550717524e-07	
6.353382586228693	0.00028387260847163853	0.0002834482307669891	4.3056526704549563e-07	
6.451828352204593	0.00027128512214002137	0.0002709339313535403	3.512016448045354e-07	
6.551799536917215	0.00026043539261923275	0.0002601372106233197	3.015706897074919e-07	
6.653319776754563	0.00025053622819436183	0.0002502861636568405	2.6375276137990055e-07	
6.756413074350862	0.00024119740578091537	0.0002409950411757599	2.3531968850353462e-07	
6.861103804261538	0.00023217593033531746	0.00023202251801568479	2.2009298843789967e-07	
6.9674167187261515	0.00022328654903768546	0.00022318405089821785	2.2501566969551365e-07	
7.075376953520617	0.0002143564186939156	0.00021430697078278504	2.559985771148451e-07	
7.1850100339000935	0.00020518859283380424	0.00020519381130447152	3.15214000585971e-07	
7.2963418806339915	0.00019551275232912254	0.0001955721653334386	4.0398118758564383e-07	
7.40939881613446	0.00018488844199556967	0.00018499515719006806	5.276191610965434e-07	
7.5242075706798515	0.00017246163153842033	0.0001725885149214358	7.003015822927349e-07	
7.640795288734611	0.00015619266866535885	0.00015623831857430813	9.551885078954827e-07	
7.759189535367103	0.00012963904914599042	0.00012913578821822466	1.3795082043419468e-06	
7.879418302766868	0.00010065406820092084	0.00010007983153487133	2.3181170588167203e-06	
8.001510016862884	0.0002595296561245416	0.0002621317654854078	3.814511147479331e-06	
8.125493544044346	0.0001982023516183389	0.0001955329181269965	1.2421513364485076e-05	
8.251398197985628	0.00017104349125812138	0.0001673065141597508	3.7607146217567996e-06	
8.379253746576957	0.00014792056457752056	0.00014619127205891624	1.935327823575539e-06	
8.509090418962503	0.00012629733756230213	0.0001252638655610239	1.2978691462719941e-06	
8.640938912687513	0.0001012206686816856	0.00010062589817505852	9.805329843508618e-07	
8.774830400956196	6.761033125941149e-05	6.73475999997601e-05	8.267236459706423e-07	
8.910796540002062	2.712489174269026e-05	2.783276699446366e-05	8.778306050959923e-07	
9.048869476572474	0.00013986932948006572	0.0001405042935440599	1.513425252469891e-06	
9.189081855529167	0.0008256959757169456	0.0008201973050983745	6.6631851576877055e-06	
9.331466827566528	0.0006503051753907277	0.0006506970415940233	5.3067482657998104e-06	
9.476058057049498	0.0003779918443308297	0.0003827856647931356	4.8917587805370505e-06	
9.622889729972897	0.00029654835264754473	0.0002969147706587824	3.9107533019583664e-07	
9.771996562044086	0.00025017155211769725	0.0002529993887054921	3.031059025997588e-06	
9.923413806890872	0.00021952101034425678	0.000224628377328193	5.146425086831321e-06	
10.0771772643966	0.00019332598875540846	0.00020317857808713514	9.965753448294449e-06	
10.233323289164382	0.00017106916155184922	0.00018448912635349462	3.455506431440142e-05	
10.391888799112495	0.00018030815021704313	0.00016504617536429719	1.5412905774102306e-05	
10.552911284202958	0.00014498563901714837	0.00013815281569812482	7.664713599453201e-06	
10.716428815305356	0.0001126204305045474	0.00011721422213708316	4.903965348447068e-06	
10.882480053198018	0.0002718172190019803	0.00027301545710932683	3.032738161161509e-06	
11.051104257708666	0.0002085811149136102	0.00020682981395881998	2.9023728440727602e-06	
11.222341296996655	0.00018554279990087754	0.00018350323899635052	2.528437272367704e-06	
11.39623165697915	0.0001719224695355204	0.00016995854878849585	2.2247641137286703e-06	
11.572816450903245	0.00016196200982530694	0.00016013445250591195	1.9848336238496813e-06	
11.752137429066462	0.00015386664700213232	0.00015217738434107454	1.7914871019436466e-06	
11.93423698868786	0.00014688543253964017	0.00014532353227678462	1.6317845145090303e-06	
12.119158183932093	0.00014064131684517615	0.00013919423674078408	1.496628459935444e-06	
12.306944736088793	0.00013491976516873922	0.0001335764758832954	1.3794310406814533e-06	
12.497641043909683	0.00012958677895743689	0.00012833882847025635	1.2749879468001526e-06	
12.691292194105861	0.00012455175667321406	0.00012339428688101122	1.1783093467989003e-06	
12.887943972007742	0.00011974720794151246	0.00011868191618241116	1.0823202140230417e-06	
13.08764287239018	0.0001151087596199028	0.00011415700389455201	9.691409160951992e-07	
13.290436110465315	0.00011054940903671493	0.00010978538670102623	8.629184074427242e-07	
13.496371633045765	0.00010668162419316786	0.0001055399787746821	1.1581347814128973e-06	
13.705498129880782	0.00010239046694064708	0.00010139852272407863	9.979569660023185e-07	
13.917865045168076	9.825272368134942e-05	9.734204171865246e-05	9.14642298413543e-07	
14.133522589243995	9.420276490587076e-05	9.33536926808155e-05	8.519246469417394e-07	
14.35252175045488	9.021405585029142e-05	8.941782844321949e-05	7.983255860023409e-07	
14.574914307212275	8.626753185096528e-05	8.551912286184542e-05	7.499609224511864e-07	
14.800752840235097	8.234546965572044e-05	8.164161546928459e-05	7.050064315701269e-07	
15.030090744981337	7.84288842311273e-05	7.776748849873126e-05	6.622665134197429e-07	
15.262982244272472	7.449678817961673e-05	7.387527086794933e-05	6.223456880153249e-07	
15.499482401113475	7.052167554515164e-05	6.9936892009668e-05	5.853035392204011e-07	
15.739647131711472	6.645888085175656e-05	6.59123733035062e-05	5.469343424389268e-07	
15.98353321869612	6.22490052227552e-05	6.173934924091804e-05	5.100594932077875e-07	
16.23119832454485	5.778441816070849e-05	5.731015799963005e-05	4.7471648541783655e-07	
16.482701005216104	5.285650150983254e-05	5.2414962659689434e-05	4.4216890657193634e-07	
16.738100723993853	4.699041073285581e-05	4.6574346568261467e-05	4.170407620240995e-07	
16.997457865546615	3.883683848901283e-05	3.841936508836249e-05	4.182704580536525e-07	
17.26083375020432	2.4474507273579906e-05	2.3973012881936585e-05	5.602713680765116e-07	
17.528290648456405	0.00010400069419405423	0.0001036697441686144	1.283127505098313e-06	
17.799891795674554	6.491298687189538e-05	6.455221567813617e-05	3.843806108503502e-07	
18.075701407063548	5.108610225592946e-05	5.0947909011861075e-05	1.5848041432010873e-07	
18.35578469284383	4.3713061690163286e-05	4.346967441917303e-05	3.1311474648613083e-07	
18.64020787366921	3.797695282299326e-05	3.781551216723318e-05	1.706973918824263e-07	
18.929038196283646	3.2956446092386643e-05	3.29160854566168e-05	7.212224315994377e-08	
19.222343949420477	2.8310702197937348e-05	2.8382046033924957e-05	8.695500971702404e-08	
19.52019447994806	2.3834128752637786e-05	2.4035910893820583e-05	2.0434218955005583e-07	
19.822660209265607	1.940803918582639e-05	1.9783334561842426e-05	3.7529635818915675e-07	
20.12981264995304	1.4930843715651405e-05	1.5568162049889194e-05	6.407616912307993e-07	
20.441724422678867	1.0247983844040272e-05	1.1354762403431496e-05	1.1365859944487816e-06	
20.75846927337004	5.0102629613484184e-06	7.124341505699816e-06	2.4874236388456032e-06	
21.08012209064783	1.0011619078732942e-05	2.9209630213755825e-06	8.512115907287226e-06	
21.406758923533914	2.0494435472248914e-06	1.933062218569451e-06	2.615226857726976e-06	
21.738456999430788	4.546773572931042e-06	6.209189202573544e-06	1.8554272489631192e-06	
22.075294742380795	9.59357505815824e-06	1.076379226576804e-05	1.1845739756584006e-06	
22.417351791608088	1.4602880844338972e-05	1.546790314791082e-05	8.66794598677689e-07	
22.764709020347887	1.9661179143152546e-05	2.032618672533482e-05	6.650167258652531e-07	
23.1174485549675	2.48425594285502e-05	2.5355145621917574e-05	5.131070923588296e-07	
23.47565379438362	3.019265652051889e-05	3.057536600027143e-05	3.8462757687128654e-07	
23.839409429780538	3.574934437603063e-05	3.601045214895741e-05	2.6535427590263396e-07	
24.20880146463373	4.154999224664671e-05	4.1687123033414954e-05	1.4656421984990692e-07	
24.583917235044	4.763577909070269e-05	4.763567107415126e-05	5.1905884435544664e-08	
24.964845430386426	5.405616661348532e-05	5.389062491634312e-05	1.718989858745657e-07	
25.351676114279368	6.0876666670392886e-05	6.0491598567521544e-05	3.862521743597777e-07	
25.744500745878433	6.819805745612537e-05	6.748435626030463e-05	7.137819119126227e-07	
26.143412201500308	7.622128936004679e-05	7.492214969270627e-05	1.3057649354087514e-06	
26.548504796581717	8.557372211790862e-05	8.28674110263906e-05	2.7913961962256604e-06	
26.959874307978602	9.677875683395574e-05	9.139391924046455e-05	1.0499339638753654e-05	
27.377617996610834	9.605283168475108e-05	0.00010058960583369534	4.848048678606807e-06	
27.801834630457815	0.00010806766957332621	0.00011056023729349937	2.5158247190948873e-06	
28.232624507910387	0.00011968934751740999	0.00012143432017912786	1.7477247782803748e-06	
28.670089481484574	0.00013201357859633333	0.0001333697437038694	1.3562299841289008e-06	
29.114332981902788	0.00014545572241775635	0.00014656294600993457	1.1075461358873724e-06	
29.565460042548164	0.00016035417287002028	0.0001612618406747875	9.085800445755537e-07	
30.0235773242978	0.0001770943158345641	0.0001777845178615793	6.956018573757435e-07	
30.488793140740842	0.00019575913149332357	0.0001965471441848394	7.953274989084519e-07	
30.961217483787163	0.00021730612667421125	0.0002181071949711548	8.036520579881813e-07	
31.440962049673153	0.00024256202312647124	0.0002432337591575285	6.795113653464957e-07	
31.928140265370157	0.00027245680008964923	0.00027302939954998033	5.84380330683961e-07	
32.42286731540228	0.00030870312897178043	0.00030916076780166204	4.739579087945091e-07	
32.925260169079685	0.00035405026621657305	0.00035435394547770016	3.1086387283915065e-07	
33.435437608153904	0.0004132503232962005	0.0004136828518840444	4.3941721922587396e-07	
33.95352025490161	0.0004986268948671153	0.0004991143985332178	5.37933672125588e-07	
34.479630600643624	0.0006558136175277642	0.0006559776882706856	4.287939030516529e-07	
35.01389303470575	0.0005731452929799903	0.0005732165910746737	2.9117740562352536e-07	
35.556433873828425	0.0006387007899493393	0.0006388060751888432	3.1856664270869544e-07	
36.107381392031996	0.0009291803381320088	0.0009293586490128333	2.6666159810212746e-07	
36.666865850944866	0.0013972333549421656	0.0013973830549925419	2.286220825577161e-07	
37.23501953060145	0.0025047484965040954	0.0025048884622704184	2.4267800875482613e-07	
37.81197676071744	0.007788054323484861	0.007788385764669445	3.6270521942315354e-07	
38.397873952449665	0.004526287220295342	0.004527053148911889	8.024556546711583e-07	
38.99284963064802	0.002053885740643779	0.0020554202357977174	2.561542915479411e-06	
39.59704446660722	0.0013283275210519687	0.0013276170249609583	8.083545732221255e-07	
40.21060131132589	0.0009857318799460345	0.0009844004454310556	1.8176434821351023e-06	
40.83366522928125	0.0007850124222940559	0.0007845279237041091	4.857771751376941e-07	
41.46638353272696	0.0006527089355577543	0.000653313456869335	8.064453707127947e-07	
42.108905816522395	0.0005625183449648098	0.0005601518206418163	2.5745331098340787e-06	
42.76138399350171	0.0004913686810436121	0.0004901483968581726	1.2395538437643256e-06	
43.42397233039088	0.00043583582946316615	0.0004351100341942307	8.038145850594804e-07	
44.096827484281306	0.0003904282221362396	0.000390020977506245	4.5449901274890774e-07	
44.78010853966855	0.0003513886790038285	0.00035136135939341174	3.347528613354681e-07	
45.47397704606499	0.0003160587533162713	0.0003158946251527694	4.1046954938119056e-07	
46.17859705619533	0.0002785982026267682	0.0002782231064782302	4.85966612485266e-07	
46.894135164783904	0.00026113780387490516	0.0002618491222713106	1.8502058956042079e-06	
47.62076054794297	0.00019935910202200242	0.0002013342793762493	2.4543780214830904e-06	
48.35864500317141	0.00037858082815646034	0.00037806665486201816	1.2439567475256178e-06	
49.10796298997312	0.00030033618493525527	0.00030057420514838576	3.6791846501616607e-07	
49.86889167110482	0.0002681610183924603	0.00026825511818197106	4.6166664042546366e-07	
50.641610954463076	0.0002474684458232636	0.00024757541053603777	1.2033272468490374e-06	
51.42630353562007	0.00023228625224509385	0.00023170553583495837	7.164620705450087e-07	
52.22315494101898	0.00021861079338643342	0.00021841138734974468	5.685851698931326e-07	
53.03235357183818	0.00020766101112718404	0.00020661937640638234	1.2384280594624653e-06	
53.854090748535334	0.00019629701267256933	0.00019551069889047493	8.062885965074777e-07	
54.688560756081706	0.00018457911912467267	0.00018377447715878839	8.068719878724106e-07	
55.53596088989733	0.00016748822317748518	0.00016695579755730174	8.186514115034744e-07	
56.39649150249797	0.000201928193916165	0.00020183967801166427	2.721544791427543e-07	
57.27035605086487	0.0001818367186897276	0.00018160250222994505	5.347874313643067e-07	
58.15776114454846	0.00017167301572877102	0.00017125634970152243	4.88159469319053e-07	
59.05891659451753	0.00016417730066893964	0.00016378861275750134	4.3978899180633766e-07	
59.974035462765215	0.0001578775537760986	0.00015752792093757316	3.9764695599080767e-07	
60.90333411268367	0.00015222133099032599	0.00015197669522506283	3.694089894332658e-07	
61.847032260219336	0.0001475054516080973	0.0001469247838692003	6.267072407606718e-07	
62.80535302582078	0.0001427408491178554	0.00014226105713289433	4.99412473387151e-07	
63.778522987191536	0.00013835886909939146	0.0001379170457442474	4.573840108925943e-07	
64.76677223286032	0.000134265616620163	0.00013384583947822614	4.330819410661073e-07	
65.77033441658139	0.00013041649219132956	0.0001300128194657413	4.153059651675086e-07	
66.78944681257751	0.00012678156416818097	0.00012639106218879	4.0079007527833194e-07	
67.82435037163955	0.00012333788915199148	0.0001229588289108793	3.8822890362031364e-07	
68.87528977809474	0.00012006685050393335	0.0001196980813846209	3.7698885671165884e-07	
69.94251350765792	0.00011695285783746426	0.00011659354471069875	3.667184428920439e-07	
71.02627388617911	0.0001139825850694479	0.00011363208224166598	3.572025512988081e-07	
72.12682714930152	0.00011114447455996478	0.00011080225900915467	3.4829926724931547e-07	
73.24443350304374	0.00010842839173488688	0.00010809402486640428	3.39909286423827e-07	
74.37935718532088	0.00010582537271901068	0.00010549847701338761	3.319597820713507e-07	
75.53186652841877	0.00010332743320767173	0.00010300767717939722	3.243952856099896e-07	
76.7022340224364	0.00010092741963258093	0.00010061450769166155	3.171722279012685e-07	
77.89073637971123	9.861889066207195e-05	9.831255600775526e-05	3.1025551017190686e-07	
79.09765460024283	9.639602113567115e-05	9.609602060374997e-05	3.03616259174547e-07	
80.32327403813038	9.425352301716455e-05	9.39596332319208e-05	2.972303042515702e-07	
81.5678844690394	9.218657953579746e-05	9.189859396131765e-05	2.91077111537342e-07	
82.83178015871405	9.019078973351247e-05	8.990851636278586e-05	2.8513901747676965e-07	
84.11525993255103	8.826212135061265e-05	8.798538085850559e-05	2.794006642020483e-07	
85.41862724625115	8.639687048228817e-05	8.612549472366218e-05	2.7384857467574096e-07	
86.74219025756646	8.459162679667496e-05	8.432545756660924e-05	2.6847082691298113e-07	
88.08626189915832	8.284324336712186e-05	8.258213136387388e-05	2.6325679994493045e-07	
89.45115995258467	8.114881036651589e-05	8.089261431392197e-05	2.581969727279132e-07	
90.83720712343391	7.950563201933813e-05	7.925421791648711e-05	2.532827628103724e-07	
92.24473111762269	7.791120632072683e-05	7.766444679460872e-05	2.4850639532269387e-07	
93.67406471887617	7.636320712030745e-05	7.612098086279322e-05	2.438607954288422e-07	
95.1255458674087	7.48594682382854e-05	7.462165951293224e-05	2.393394991649335e-07	
96.59951773982377	7.339796933685601e-05	7.316446754410248e-05	2.34936578860887e-07	
98.09632883025184	7.197682331468073e-05	7.174752260630742e-05	2.3064658025406007e-07	
99.61633303274554	7.059426502844859e-05	7.036906396394673e-05	2.2646446906802685e-07	
101.15988972495167	6.924864117521837e-05	6.902744241406879e-05	2.2238558532762906e-07	
102.72736385307937	6.793840119368698e-05	6.77211112186193e-05	2.1840560404607618e-07	
104.31912601818526	6.666208906281563e-05	6.644861792995702e-05	2.1452050120403863e-07	
105.93555256379533	6.541833589317607e-05	6.520859700567001e-05	2.1072652415429682e-07	
107.57702566488457	6.420585322058815e-05	6.399976312280378e-05	2.0702016575092025e-07	
109.24393341823551	6.302342692360832e-05	6.28209051134992e-05	2.0339814163326117e-07	
110.93666993419627	6.1869911696593e-05	6.167088045412256e-05	1.998573701973132e-07	
112.65563542986153	6.074422601870906e-05	6.0548610248556755e-05	1.9639495486710244e-07	
114.40123632369622	5.964534756666777e-05	5.94530746536744e-05	1.9300816834649172e-07	
116.17388533162597	5.8572309025301206e-05	5.8383308701318265e-05	1.896944385815236e-07	
117.9740015646163	5.752419425557332e-05	5.733839847655349e-05	1.8645133620864643e-07	
119.802010627764	5.6500134784341644e-05	5.63174776166535e-05	1.8327656329763468e-07	
121.65834472092367	5.549930658428448e-05	5.531972409935859e-05	1.8016794322762108e-07	
123.54344274089367	5.452092711596975e-05	5.434435729248968e-05	1.771234115577949e-07	
125.45775038518534	5.356425260715042e-05	5.339063524009306e-05	1.741410077744724e-07	
127.40172025740017	5.262857554708621e-05	5.245785216299431e-05	1.712188678127829e-07	
129.3758119742398	5.171322237607393e-05	5.154533615401152e-05	1.683552172652661e-07	
131.3804922741741	5.081755135245919e-05	5.065244705016056e-05	1.6554836520023107e-07	
133.41623512779302	4.994095058124671e-05	4.977857446601949e-05	1.6279669852507092e-07	
135.48352184986857	4.9082836190051244e-05	4.892313597404089e-05	1.600986768352502e-07	
137.58284121315285	4.8242650639569284e-05	4.8085575419031106e-05	1.5745282769895974e-07	
139.71468956393986	4.741986115702809e-05	4.726536135528742e-05	1.5485774233337932e-07	
141.879570939417	4.6613958282197845e-05	4.646198559601095e-05	1.5231207163231757e-07	
144.07799718683648	4.58244545165611e-05	4.567496186561562e-05	1.4981452251169817e-07	
146.31048808453184	4.505088306713075e-05	4.490382454644911e-05	1.4736385454192045e-07	
148.57757146481032	4.4292796677207544e-05	4.414812751223879e-05	1.449588768395188e-07	
150.87978333874923	4.354976653708527e-05	4.340744304128912e-05	1.425984451949416e-07	
153.2176680229263	4.2821381268351975e-05	4.268136080309706e-05	1.4028145941398665e-07	
155.5917782681133	4.210724597601156e-05	4.196948691262453e-05	1.380068608543681e-07	
158.00267538996428	4.140698136316565e-05	4.1271443046982475e-05	1.3577363013947725e-07	
160.45092940172842	4.07202229034613e-05	4.058686561974356e-05	1.3358078503501033e-07	
162.9371191490193	4.004662006692789e-05	3.991540500851914e-05	1.3142737847333755e-07	
165.46183244667284	3.9385835595203886e-05	3.9256724831810686e-05	1.293124967141231e-07	
168.02566621772516	3.8737544822496226e-05	3.861050127148795e-05	1.2723525762933017e-07	
170.6292266345446	3.8101435038921784e-05	3.797642243755154e-05	1.2519480910281926e-07	
173.27312926215015	3.747720489316083e-05	3.735418777211732e-05	1.2319032753515529e-07	
175.9579992037507	3.6864563831604606e-05	3.674350748981198e-05	1.2122101644521717e-07	
178.68447124853947	3.626323157140936e-05	3.614410205199782e-05	1.1928610516137514e-07	
181.45319002177868	3.567293760507693e-05	3.5555701672453316e-05	1.1738484759485527e-07	
184.2648101372089	3.509342073437312e-05	3.4978045852325154e-05	1.155165210895274e-07	
187.11999635182175	3.4524428631566035e-05	3.4410882942339255e-05	1.1368042534203297e-07	
190.019423723029	3.396571742612631e-05	3.385396973041674e-05	1.118758813873391e-07	
192.9637777682679	3.3417051315172504e-05	3.3307071052982425e-05	1.1010223064459695e-07	
195.95375462707955	3.287820219607813e-05	3.276995942838557e-05	1.0835883401948706e-07	
198.99006122569847	3.234894931977545e-05	3.2242414710972e-05	1.0664507105832352e-07	
202.0734154441926	3.1829078963401935e-05	3.172422376445588e-05	1.0496033915106633e-07	
205.20454628619316	3.131838412103502e-05	3.1215180153340323e-05	1.0330405277915476e-07	
208.38419405125447	3.081666421135391e-05	3.071508385122767e-05	1.01675642805621e-07	
211.6131105098844	3.0323724801150665e-05	3.022374096494459e-05	1.0007455580424074e-07	
214.892059081287	2.9839377343691914e-05	2.9740963473485113e-05	9.850025342544505e-08	
218.22181501385919	2.936343893100255e-05	2.9266568980845462e-05	9.695221179620293e-08	
221.60316556848443	2.8895732059209466e-05	2.8800380481890445e-05	9.542992095195581e-08	
225.03691020466627	2.8436084406143577e-05	2.834222614045142e-05	9.39328842983967e-08	
228.5238607695462	2.7984328620454008e-05	2.7891939078911456e-05	9.246061810121787e-08	
232.06484168985054	2.754030212153983e-05	2.7449357178584592e-05	9.101265100203907e-08	
235.66069016681035	2.710384690965235e-05	2.7014322890243632e-05	8.958852355881434e-08	
239.3122563741041	2.6674809385564395e-05	2.6586683054194006e-05	8.818778780957324e-08	
243.0204036588648	2.6253040179243875e-05	2.616628872933283e-05	8.681000685728313e-08	
246.78600874580337	2.5838393987006355e-05	2.575299503066817e-05	8.545475447559901e-08	
250.60996194449422	2.5430729416655618e-05	2.534666097480943e-05	8.412161473325021e-08	
254.4931673598731	2.5029908840154028e-05	2.4947149332970926e-05	8.281018163671915e-08	
258.43654310599635	2.4635798253393504e-05	2.4554326491061026e-05	8.15200587896167e-08	
262.4410215231124	2.424826714266615e-05	2.416806231645624e-05	8.0250859068161e-08	
266.507549398097	2.3867188357458788e-05	2.3788230031085736e-05	7.900220431149635e-08	
270.63708818830384	2.349243798921971e-05	2.341470609047489e-05	7.77737250264443e-08	
274.8306142488838	2.3123895255767816e-05	2.3047370068419466e-05	7.656506010522381e-08	
279.08911906362675	2.276144239103519e-05	2.268610454698125e-05	7.537585655617812e-08	
283.4136094793798	2.2404964539852967e-05	2.2330795011516334e-05	7.420576924618514e-08	
287.80510794409827	2.2054349657508367e-05	2.198132975046416e-05	7.30544606544159e-08	
292.26465274858515	2.1709488413817265e-05	2.1637599759642334e-05	7.192160063671226e-08	
296.7932982719762	2.137027410147224e-05	2.1299498650807634e-05	7.080686620011377e-08	
301.3921152310292	2.1036602548440223e-05	2.09669225642579e-05	6.970994128678437e-08	
306.0621909332746	2.0708372034197827e-05	2.063977008526316e-05	6.863051656714905e-08	
310.80462953409153	2.038548320960407e-05	2.0317942164126348e-05	6.756828924150618e-08	
315.6205522977641	2.006783902022321e-05	2.0001342039686583e-05	6.652296284975056e-08	
320.5110978625849	1.975534463292028e-05	1.968987516608804e-05	6.549424708883899e-08	
325.47742251006514	1.944790736556262e-05	1.9383449142648008e-05	6.448185763757223e-08	
330.52070043831674	1.9145436619670446e-05	1.9081973646667633e-05	6.348551598825312e-08	
335.6421240396705	1.8847843815868112e-05	1.878536036903711e-05	6.250494928506113e-08	
340.8429041825955	1.855504233199645e-05	1.8493522952496225e-05	6.15398901685626e-08	
346.1242704979875	1.826694744375424e-05	1.820637693241845e-05	6.059007662628623e-08	
351.4874716698928	1.7983476267744393e-05	1.792383967999447e-05	5.965525184888551e-08	
356.9337757307372	1.770454770680726e-05	1.7645830347697763e-05	5.8735164091801665e-08	
362.46447036112943	1.7430082397529986e-05	1.7372269816921565e-05	5.782956654190469e-08	
368.08086319431027	1.7160002659827147e-05	1.7103080647682324e-05	5.693821718923285e-08	
373.7842821253185	1.6894232448493174e-05	1.6838187030290822e-05	5.606087870320305e-08	
379.57607562494815	1.6632697306632984e-05	1.6577514738897123e-05	5.5197318313418545e-08	
385.45761305857025	1.6375324320881896e-05	1.632099108682105e-05	5.4347307694567896e-08	
391.43028500989345	1.6122042078330938e-05	1.6068544883584046e-05	5.351062285552691e-08	
397.49550360974456	1.587278062507789e-05	1.582010639356328e-05	5.268704403220754e-08	
403.6547028699399	1.5627471426328816e-05	1.557560729619277e-05	5.187635558411493e-08	
409.9093390223323	1.5386047327978774e-05	1.5334980647640273e-05	5.10783458945177e-08	
416.26089086311043	1.5148442519603944e-05	1.5098160843892586e-05	5.029280727377797e-08	
422.71086010243414	1.4914592498801264e-05	1.4865083585185112e-05	4.9519535866189885e-08	
429.2607717194863	1.4684434036814535e-05	1.4635685841715236e-05	4.875833155957832e-08	
435.91217432302693	1.445790514538965e-05	1.440990582058178e-05	4.80089978981521e-08	
442.6666405175339	1.4234945044803933e-05	1.418768293389617e-05	4.7271341997895127e-08	
449.52576727501685	1.4015494133017895e-05	1.396895776801326e-05	4.6545174464857326e-08	
456.4911763125926	1.3799493955899952e-05	1.3753672053832788e-05	4.5830309315921455e-08	
463.56451447591087	1.3586887178477406e-05	1.3541768638124682e-05	4.51265639021137e-08	
470.74745412852144	1.3377617557169135e-05	1.3333191455833867e-05	4.44337588342439e-08	
478.04169354727435	1.3171629912957732e-05	1.3127885503322347e-05	4.375171791083739e-08	
485.4489573238469	1.2968870105460915e-05	1.2925796812508528e-05	4.308026804819941e-08	
492.97099677249224	1.276928500786417e-05	1.2726872425865635e-05	4.241923921272739e-08	
500.60959034410683	1.2572822482677982e-05	1.2531060372243e-05	4.1768464355053715e-08	
508.36654404671106	1.2379431358285452e-05	1.2338309643475771e-05	4.112777934620611e-08	
516.2436918724502	1.2189061406247149e-05	1.2148570171750123e-05	4.0497022915633235e-08	
524.242896231207	1.2001663319332047e-05	1.1961792807692827e-05	3.987603659101394e-08	
532.3660483909357	1.1817188690244734e-05	1.1777929299155493e-05	3.926466463974403e-08	
540.6150689248177	1.1635589991020434e-05	1.1596932270665082e-05	3.8662754012057e-08	
548.9919081653474	1.1456820553060939e-05	1.1418755203513679e-05	3.8070154285849094e-08	
557.4985466654523	1.1280834547785587e-05	1.1243352416462014e-05	3.7486717612870996e-08	
566.1369956667598	1.1107586967872833e-05	1.1070679047032041e-05	3.691229866652642e-08	
574.909297575119	1.0937033609068906e-05	1.0900691033365354e-05	3.634675459096901e-08	
583.8175264434902	1.076913105254138e-05	1.0733345096625122e-05	3.578994495165537e-08	
592.8637884623186	1.060383664775627e-05	1.0568598723920327e-05	3.524173168717629e-08	
602.0502224575035	1.04411084958584e-05	1.0406410151732078e-05	3.47019790623331e-08	
611.379000396087	1.0280905433535674e-05	1.0246738349822615e-05	3.4170553622466105e-08	
620.8523278997751	1.012318701734877e-05	1.008954300560861e-05	3.364732414897691e-08	
630.4724447664181	9.967913508508533e-06	9.934784508981142e-06	3.313216161588775e-08	
640.2416254995708	9.815045858084342e-06	9.78242393755546e-06	3.262493914766592e-08	
650.1621798462554	9.66454569262729e-06	9.632423042334657e-06	3.212553197795195e-08	
660.2364533430635	9.516375300192648e-06	9.484744233771613e-06	3.1633817409363925e-08	
670.4668278707137	9.370497616747264e-06	9.339350568214847e-06	3.1149674774352094e-08	
680.8557222172046	9.226876212947458e-06	9.19620573472406e-06	3.067298539690558e-08	
691.4055926496942	9.085475281274283e-06	9.055274042242046e-06	3.020363255526001e-08	
702.1189334952396	8.946259623513101e-06	8.916520407110145e-06	2.9741501445453647e-08	
712.9982777305363	8.809194638565329e-06	8.779910340914938e-06	2.9286479145787998e-08	
724.0461975807946	8.67424631058052e-06	8.64540993865455e-06	2.8838454582079667e-08	
735.2653051278958	8.541381197397541e-06	8.512985867213216e-06	2.839731849375778e-08	
746.6582529279726	8.410566419284107e-06	8.382605354133468e-06	2.7962963400736242e-08	
758.2277346385576	8.281769647964336e-06	8.254236176675599e-06	2.753528357101719e-08	
769.9764856554507	8.154959095924454e-06	8.127846651154557e-06	2.711417498908363e-08	
781.9072837594538	8.030103505987221e-06	8.003405622544855e-06	2.669953532497352e-08	
794.0229497731273	7.907172141145955e-06	7.880882454344477e-06	2.629126390401704e-08	
806.3263482277227	7.786134774649526e-06	7.760247018688997e-06	2.588926167731417e-08	
818.82038804045	7.66696168032999e-06	7.6414696867078e-06	2.5493431192795552e-08	
831.5080232022387	7.549623623164828e-06	7.524521319114224e-06	2.5103676566965702e-08	
844.3922534761538	7.434091850066235e-06	7.4093732570222164e-06	2.471990345720831e-08	
857.4761251066391	7.3203380808899615e-06	7.2959973129819235e-06	2.4342019034724678e-08	
870.7627315397452	7.208334499656868e-06	7.184365762227404e-06	2.3969931958072353e-08	
884.2552141545192	7.098053745980201e-06	7.0744513341296296e-06	2.3603552347161777e-08	
897.9567630057271	6.989468906692322e-06	6.966227203848262e-06	2.324279175792782e-08	
911.8706175780853	6.8825535076644634e-06	6.859666984176044e-06	2.288756315744182e-08	
926.0000675521785	6.777281505813656e-06	6.754744717569826e-06	2.253778089956255e-08	
940.3484535822448	6.673627281291036e-06	6.651434868362452e-06	2.2193360701124575e-08	
954.9191680860141	6.571565629845961e-06	6.549712315150053e-06	2.1854219618530572e-08	
969.715656046784	6.4710717553606996e-06	6.449552343349354e-06	2.1520276024928152e-08	
984.7414158279239	6.372121262550543e-06	6.350930637920049e-06	2.119144958773616e-08	
1000.0	6.27469014982442e-06	6.253823276247167e-06	2.086766124670449e-08	


==> data/fig_iss_quadvf_bode_30.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016920218058513053	8.874722328744122e-07	
0.10154950161807173	0.0001727846641511856	0.0001719191548710776	8.885056422153796e-07	
0.10312301278878754	0.00017554877368051514	0.00017468222898173172	8.895560977354267e-07	
0.10472090554055413	0.00017835991065214075	0.00017749231359744252	8.906238981021454e-07	
0.10634355766636439	0.00018121901004083087	0.0001803503433986601	8.917093477964399e-07	
0.10799135281311975	0.00018412703171742393	0.00018325727795631377	8.928127572458331e-07	
0.1096646805723366	0.00018708496138198909	0.00018621410266485232	8.939344429584201e-07	
0.11136393657225817	0.0001900938115420566	0.00018922182972034709	8.950747276643827e-07	
0.11308952257139368	0.0001931546225384728	0.00019228149914622065	8.962339404574195e-07	
0.11484184655350702	0.00019626846362160818	0.00019539417986932174	8.974124169434866e-07	
0.11662132282407707	0.00019943643408081553	0.00019856097084925035	8.986104993903975e-07	
0.11842837210825283	0.00020265966443023005	0.00020178300226401794	8.998285368847568e-07	
0.12026342165032622	0.00020593931765420574	0.00020506143675534238	9.010668854916114e-07	
0.12212690531474645	0.00020927659051590063	0.0002083974707370885	9.023259084181439e-07	
0.12401926368869937	0.00021267271493276106	0.00021179233577060282	9.036059761828789e-07	
0.12594094418627644	0.000216128959422904	0.00021524730001094264	9.049074667900434e-07	
0.12789240115425762	0.00021964663062667495	0.00021876366972827855	9.06230765906784e-07	
0.12987409597953362	0.00022322707490794735	0.00022234279090903157	9.075762670485164e-07	
0.13188649719819254	0.0002268716800400495	0.000225986050941637	9.089443717660284e-07	
0.13393008060629666	0.0002305818769815431	0.00022969488039215218	9.103354898420256e-07	
0.13600532937237603	0.0002343591417474478	0.00023347075487530983	9.117500394889572e-07	
0.13811273415166478	0.00023820499738190403	0.00023731519702700123	9.13188447556803e-07	
0.14025279320210793	0.00024212101603869339	0.0002412297785846167	9.146511497428507e-07	
0.1424260125021654	0.0002461088211765037	0.0002452161225821226	9.161385908107994e-07	
0.1446329058704415	0.0002501700898763241	0.00024927590566726663	9.176512248138639e-07	
0.14687399508716817	0.00025430655528890794	0.0002534108605488424	9.191895153273656e-07	
0.14914981001757044	0.000258520009220819	0.0002576227785825366	9.207539356847859e-07	
0.15146088873714358	0.00026281230486822443	0.00026191351250451697	9.223449692213666e-07	
0.1538077776588715	0.000267185359708297	0.00026628497932261984	9.239631095295576e-07	
0.15619103166241588	0.0002716411585588216	0.00027073916337574656	9.256088607125337e-07	
0.15861121422530794	0.0002761817568174509	0.00027527811957289244	9.272827376560947e-07	
0.16106889755617235	0.00028080928389291734	0.0002799039768241352	9.289852663009932e-07	
0.16356466273001555	0.00028552594684149606	0.000284618941676865	9.307169839264843e-07	
0.1660990998256107	0.00029033403422306595	0.0002894253021716095	9.32478439440691e-07	
0.16867280806501112	0.00029523592019226774	0.000294325431932949	9.342701936807484e-07	
0.1712863959552255	0.00030023406884151417	0.0002993217945122765	9.360928197238082e-07	
0.17394048143208848	0.0003053310388139851	0.0003044169480005426	9.379469032015001e-07	
0.17663569200636045	0.0003105294882062412	0.0003096135499306068	9.398330426309726e-07	
0.17937266491209122	0.000315832179781733	0.000314914362490484	9.417518497499942e-07	
0.18215204725728248	0.00032124198651828	0.00032032225807055375	9.437039498641646e-07	
0.18497449617688488	0.0003267618975145803	0.00032584022516979073	9.45689982208366e-07	
0.18784067898816573	0.0003323950242829551	0.0003314713746882349	9.477106003084445e-07	
0.1907512733484843	0.000338144607457942	0.00033721894663529334	9.497664723658791e-07	
0.19370696741551147	0.00034401402395293725	0.00034308631728609355	9.518582816461784e-07	
0.1967084600099325	0.0003500067945999911	0.00034907700682098203	9.539867268814437e-07	
0.19975646078067044	0.00035612659231101784	0.0003551946874864365	9.56152522681792e-07	
0.20285169037266976	0.00036237725080219595	0.0003614431923191579	9.583563999637595e-07	
0.2059948805972802	0.00036876277392718467	0.00036782652447898154	9.605991063852817e-07	
0.20918677460527996	0.00037528734566907293	0.0003743488672405113	9.628814067992095e-07	
0.21242812706258082	0.0003819553408456891	0.0003810145946981173	9.65204083712955e-07	
0.215719704328655	0.0003887713365881551	0.0003878282832441698	9.675679377675166e-07	
0.21906228463772706	0.0003957401246583699	0.0003947947238862067	9.699737882247196e-07	
0.22245665828277353	0.00040286672467757537	0.00040191893547517825	9.724224734705002e-07	
0.22590362780237347	0.0004101563983453271	0.00040920617892409945	9.74914851530813e-07	
0.22940400817045398	0.0004176146647361966	0.00041666197250443384	9.774518006014972e-07	
0.23295862698897662	0.0004252473167704454	0.00042429210831645286	9.80034219590998e-07	
0.2365683246836085	0.0004330604389648584	0.00043210267003976	9.826630286758828e-07	
0.2402339547024262	0.000441060426581069	0.0004401000520813088	9.853391698730168e-07	
0.243956383717698	0.0004492540063011426	0.0004482909802506907	9.880636076224368e-07	
0.24773649183079302	0.00045764825857417813	0.00045668253410645197	9.908373293814243e-07	
0.2515751727802653	0.0004662506417933637	0.00046528217113287314	9.936613462377076e-07	
0.2554733341531623	0.00047506901848055286	0.00047409775292429386	9.96536693524125e-07	
0.2594318975996074	0.00048411168367532074	0.0004831375735739254	9.99464431457997e-07	
0.26345179905070754	0.0004933873957478425	0.0004924103904865207	1.0024456457790325e-06	
0.2675339889398373	0.0005029054098802919	0.0005019254578595854	1.005481448404474e-06	
0.27167943242735193	0.0005126755144901122	0.0005116925631065012	1.0085729780854622e-06	
0.2758891096287819	0.0005227080709010217	0.000521722066527416	1.011721401079089e-06	
0.28016401584656353	0.0005330140566045367	0.000532024944570705	1.0149279118156848e-06	
0.2845051618053608	0.000543605112496829	0.0005426128370698194	1.0181937335738865e-06	
0.28891357389103245	0.0005544935945236229	0.0005534980988882375	1.0215201191521558e-06	
0.2933902943933029	0.000565692630220581	0.0005646938564599817	1.024908351537063e-06	
0.29793638175219256	0.0005772161806992727	0.0005762140697758002	1.0283597445678865e-06	
0.30255291080826724	0.00058907910870066	0.000588073600436978	1.0318756435763143e-06	
0.30724097305676445	0.0006012972534206605	0.00060028828648133	1.0354574260220699e-06	
0.31200167690565833	0.000613887512907474	0.0006128750247811009	1.0391065020953632e-06	
0.3168361479377224	0.0006268679349402303	0.0006258518619223439	1.0428243152874415e-06	
0.3217455291766536	0.0006402578174256677	0.0006392380946025125	1.0466123429201587e-06	
0.32673098135731937	0.0006540778194970591	0.0006530543807305082	1.0504720966248204e-06	
0.33179368320019265	0.0006683500846711393	0.000667322862584984	1.054405122749754e-06	
0.33693483169003946	0.0006830983776188622	0.0006820673035867501	1.0584130026975029e-06	
0.3421556423589239	0.0006983482363396444	0.0006973132404750099	1.062497353153445e-06	
0.3474573495735992	0.0007141271418030046	0.0007130881529513645	1.0666598262050282e-06	
0.35284120682735126	0.0007304647074438646	0.0007294216531779343	1.0709021093118715e-06	
0.3583084870363649	0.0007473928912780078	0.0007463456978961477	1.0752259251119225e-06	
0.3638604828406817	0.0007649462338539022	0.0007638948263825086	1.079633031014456e-06	
0.3694985069098218	0.0007831621257908659	0.0007821064279914071	1.0841252185540137e-06	
0.37522389225314035	0.0008020811092890041	0.0008010210436705279	1.0887043124510095e-06	
0.3810379925349945	0.0008217472187556886	0.0008206827065937695	1.093372169321215e-06	
0.3869421823947922	0.0008422083666038154	0.0008411393279670762	1.0981306759722775e-06	
0.39293785777200174	0.000863516781373009	0.0008624431351585508	1.1029817472038391e-06	
0.39902643623619527	0.0008857295066491422	0.0008846511706284605	1.1079273230145708e-06	
0.4052093573222091	0.0009089089708642655	0.0009078258617415052	1.1129693651133287e-06	
0.41148808287049476	0.0009331236400166404	0.0009320356735014095	1.11810985257381e-06	
0.41786409737274555	0.0009584487677466579	0.0009573558586440134	1.1233507764953655e-06	
0.4243389083228771	0.0009849672601505038	0.0009838693224712453	1.1286941334504569e-06	
0.43091404657344795	0.0010127706763538374	0.0010116676234488593	1.1341419174826648e-06	
0.4375910666976019	0.0010419603903888584	0.0010408521351120623	1.13969611036359e-06	
0.4443715473566186	0.0010726489455634956	0.0010715354004687046	1.1453586697412082e-06	
0.45125709167315986	0.0011049616396003271	0.0011038427171787834	1.1511315147454604e-06	
0.4582493276102989	0.0011390383877773766	0.0011379140007438478	1.1570165084960992e-06	
0.4653499083564233	0.0011750359226852165	0.001173905984322517	1.1630154368438661e-06	
0.4725605127161014	0.001213130403778721	0.001211994828352706	1.1691299825085726e-06	
0.4798828455070056	0.0012535205286672473	0.001252379231927205	1.1753616935400395e-06	
0.4873186379629853	0.0012964312624453246	0.0012952841622283077	1.1817119448037942e-06	
0.49486964814338685	0.0013421183332324232	0.0013409653501947612	1.1881818907880518e-06	
0.5025376613487146	0.0013908736841277268	0.0013897147426329835	1.1947724076119918e-06	
0.5103244905427329	0.0014430321277332334	0.0014418671569338048	1.2014840214717883e-06	
0.5182319767811088	0.0014989795245651844	0.0014978084597251369	1.2083168199694424e-06	
0.5262619896466971	0.0015591629086860457	0.0015579856928066315	1.2152703417201344e-06	
0.5344164276915693	0.0016241031238394114	0.001622919709667356	1.222343438114071e-06	
0.5426972188858914	0.0016944107276093542	0.0016932210801332923	1.2295340992043187e-06	
0.5511063210737586	0.001770806194104523	0.001769610293679835	1.23683923288819e-06	
0.559645722436092	0.0018541458345202038	0.0018529436808110296	1.2442543828355768e-06	
0.5683174419607084	0.0019454554170076303	0.001944247034003579	1.251773365171468e-06	
0.5771235299196736	0.0020459742927716215	0.0020447597352352713	1.2593877964597912e-06	
0.5860660683540517	0.0021572140689021186	0.0021559934307475996	1.2670864744407036e-06	
0.595147171566167	0.0022810377472719016	0.002279811172589229	1.27485455726678e-06	
0.604368986619493	0.0024197681709622514	0.0024185358687273412	1.2826724641581704e-06	
0.6137336938462858	0.0025763392709970447	0.0025751015350078312	1.2905143927331778e-06	
0.6232435073630855	0.0027545112031236154	0.0027532684396864735	1.2983461756977426e-06	
0.6329006755942035	0.0029591832373654756	0.0029579360039571722	1.306122349611378e-06	
0.6427074818033226	0.003196860444935177	0.0031956095061019753	1.3137828460926498e-06	
0.6526662446333333	0.0034763702104425804	0.003475116621430127	1.321245913789558e-06	
0.6627793186545348	0.003809999794928154	0.003808745029158239	1.3284006464640509e-06	
0.6730490949213316	0.0042153747509317595	0.004214120903607722	1.3350945919408303e-06	
0.6834780015375548	0.004718709135520043	0.004717459263827346	1.3411165933284314e-06	
0.6940685042305437	0.005360756907417575	0.005359515632612802	1.3461746204013716e-06	
0.7048231069341222	0.006208500396235852	0.0062072750490344665	1.3498771721339332e-06	
0.7157443523806098	0.007380247733066346	0.00737905074614034	1.3517703634547803e-06	
0.7268348227020044	0.009106259709070155	0.009105114285599228	1.3517128070245308e-06	
0.7380971400404808	0.01190129537461891	0.011900251562952676	1.3523041190255852e-06	
0.7495339671683494	0.017193244711326154	0.017192439695621068	1.3771460946761047e-06	
0.7611480081176202	0.03082564686567289	0.030825679049485723	1.6820327785095763e-06	
0.7729420088193235	0.10102107970750837	0.10102695840861119	6.027235232068243e-06	
0.784918757752735	0.042493060788188784	0.04249420254276594	1.7834345122686983e-06	
0.7970810866046624	0.020164567039759117	0.02016623568749728	1.8137927028933533e-06	
0.8094318709389453	0.013063183552754942	0.013064888300788882	1.748517629538084e-06	
0.8219740308763326	0.009618965614840217	0.009620668389035563	1.7168775937020173e-06	
0.8347105317848907	0.007589169548000094	0.007590869548716582	1.703960846317208e-06	
0.847644384981113	0.006251052626794043	0.0062527534667005434	1.7014602198850653e-06	
0.8607786484418896	0.005302087457779245	0.005303792768729826	1.7053187291740797e-06	
0.8741164275275125	0.0045935570901604736	0.004595269932371612	1.713417053152027e-06	
0.8876608757158821	0.004043886667738732	0.004045609569252733	1.7245668376086572e-06	
0.9014151953480897	0.003604612144558273	0.0036063472268458075	1.7380627308464701e-06	
0.9153826383855528	0.0032451336694588454	0.0032468827590630333	1.7534681349967814e-06	
0.9295665071788846	0.0029451801307070133	0.0029469448442067635	1.7705053008245967e-06	
0.9439701552486742	0.002690789926750863	0.0026925717331995357	1.7889954226153464e-06	
0.9585969880783669	0.002472032352404344	0.002473832619228243	1.808824273752136e-06	
0.9734504639194281	0.0022816495338461276	0.0022834695610684814	1.8299216363659364e-06	
0.9885340946089864	0.0021142124656571212	0.0021160535119609564	1.8522485505224207e-06	
1.0038514464001433	0.001965577587540084	0.0019674408906231486	1.8757891889504828e-06	
1.01940614080515	0.0018325260274634411	0.0018344128203895281	1.900545574119393e-06	
1.0352018554516484	0.0017125176574517896	0.0017144291821912661	1.926534104232869e-06	
1.051242324952181	0.0016035194537826483	0.0016054569727881921	1.9537832696231334e-06	
1.0675313417871697	0.0015038831959453178	0.0015058480023731721	1.98233217932608e-06	
1.0840727572015847	0.0014122566789496122	0.0014142501059751017	2.0122296589128603e-06	
1.1008704821154982	0.0013275181529499146	0.0013295415825140687	2.0435337672971364e-06	
1.117928488048752	0.0012487271523091896	0.0012507820235545027	2.0763116347968932e-06	
1.1352508080599522	0.001175087074592386	0.001177174892188941	2.1106395604045913e-06	
1.1528415377000134	0.00110591630188751	0.0011080386444078333	2.1466033301649312e-06	
1.1707048359804781	0.0010406256075657719	0.0010427841360317873	2.184298735501601e-06	
1.1888449263568397	0.0009787002336175017	0.0009808967003103475	2.2238322828816438e-06	
1.2072660977271032	0.0009196854636680787	0.0009219217212554478	2.2653220961448492e-06	
1.225972705445816	0.0008631748218945677	0.0008654528328830077	2.308899021298419e-06	
1.2449691723538168	0.0008088002414071968	0.0008111220878571891	2.354707951613324e-06	
1.2642599898239333	0.0007562236952224855	0.0007585915885532722	2.4029093988052512e-06	
1.2838497188228888	0.0007051298870933379	0.0007075461776199786	2.4536813449700234e-06	
1.3037429909896587	0.0006552196702545609	0.0006576868557821696	2.507221420393863e-06	
1.3239445097305402	0.0006062039075199521	0.0006087246397569724	2.5637494664591484e-06	
1.3444590513311867	0.0005577975113834274	0.0005603745979057238	2.6235105674344405e-06	
1.3652914660858761	0.0005097134117160871	0.0005123498092749233	2.686778709614522e-06	
1.386446679444272	0.00046165619562603394	0.0004643549869795008	2.753861715594292e-06	
1.4079296931759626	0.00041331517565331035	0.0004160794980022966	2.8250942437616696e-06	
1.4297455865530366	0.00036435657802903087	0.0003671895242801791	2.900874024936885e-06	
1.451899517550985	0.00031441492570046713	0.00031731923139398735	2.9816443418618583e-06	
1.4743967240682132	0.00026308401256072293	0.00026606136176346294	3.0678962040994557e-06	
1.4972425251644468	0.0002099108644127515	0.0002129600140749024	3.1601976768279437e-06	
1.5204423223183279	0.00015440943614965314	0.0001575198665761592	3.2591978765988853e-06	
1.5440016007044985	9.620623167730513e-05	9.932592899281048e-05	3.3656423906549414e-06	
1.5679259304904682	3.7054982063058405e-05	3.964397721894403e-05	3.480391731843089e-06	
1.5922209681535842	4.229303307276403e-05	3.887912435647983e-05	3.604443984073782e-06	
1.6168924578184014	0.00011343467280847865	0.00010969607664767557	3.7389628101888596e-06	
1.6419462326147771	0.00019530503084761247	0.00019143801567961304	3.885312261934358e-06	
1.667388216057011	0.0002880758115390169	0.00028406934235037685	4.045100176966491e-06	
1.6932244234443516	0.00039464873278774926	0.00039048671807698085	4.220232296573081e-06	
1.7194609632832076	0.0005194382398463766	0.000515104159681065	4.412979421505998e-06	
1.7461040387313935	0.0006689798087916006	0.0006644566156909645	4.626059483059261e-06	
1.7731599490647525	0.0008532628049250072	0.0008485330270723394	4.862734181570832e-06	
1.8006350911665105	0.001088325039585499	0.0010833717486893827	5.126908786741012e-06	
1.828535961039703	0.0014016364654441122	0.0013964461970534991	5.423217956110655e-06	
1.8568691553430368	0.0018444796742921662	0.0018390505522797621	5.7569718399595385e-06	
1.885641372950552	0.0025247915699753445	0.0025191576439976843	6.133739327605851e-06	
1.9148594165354507	0.003714457117013977	0.0037087766771747668	6.558201517976508e-06	
1.9445301941784663	0.006340609452953636	0.006335627337669494	7.041870350720619e-06	
1.974660721001155	0.01628023341113	0.016282363036993527	8.25517876227602e-06	
2.0052581208244957	0.0207165805518259	0.02071569252133936	8.094038818590251e-06	
2.036329627853186	0.007933045586390797	0.007941947866042388	1.0104440425055885e-05	
2.067882588386045	0.00492411401052956	0.004935152704884941	1.134048733990847e-05	
2.0999244625529108	0.0036233713476390658	0.0036363167621871993	1.3025377418038538e-05	
2.132462826078452	0.00289677450201515	0.0029121851832830436	1.5420647660983812e-05	
2.1655053720733157	0.002429932033423465	0.002448972223833637	1.904502325594321e-05	
2.199059912853022	0.002100889730502846	0.002125950739682805	2.5143814495873826e-05	
2.2331343817850464	0.0018498447663448255	0.0018868956501283582	3.755967777494469e-05	
2.267736835164523	0.0016317981570314996	0.0017021078616582417	7.585796304122156e-05	
2.302875454119006	0.0016458978886482168	0.0015544272030405773	0.00017682359123026347	
2.3385585465427567	0.0014820475952822133	0.0014332474006811045	5.0312546818572887e-05	
2.3747945490609914	0.0013567051508588976	0.001331659057964988	2.525666024003894e-05	
2.411592029024571	0.0012591429768533762	0.0012449667624837672	1.4279878080655744e-05	
2.4489596865355954	0.0011749958319738926	0.0011698666622232832	5.961914950330924e-06	
2.4869063565043885	0.001109074841833218	0.0011039650757046215	3.022755827715852e-05	
2.5254410107383527	0.0010616000444637129	0.001045483809849663	1.654457358830244e-05	
2.564572760063192	0.0009992449023474971	0.0009930728019049134	1.0777222994009887e-05	
2.604310856476998	0.0009625572924581051	0.0009456870492562413	1.7050553464107943e-05	
2.6446646953377266	0.0009145720982246913	0.0009025034284872303	1.2070073809268094e-05	
2.6856438175845567	0.0008727014385837744	0.000862863025369657	9.84039137278287e-06	
2.727257911993673	0.0008346660505394094	0.0008262302089510516	8.442268020209935e-06	
2.769516817469004	0.0007995914774873951	0.000792162937885046	7.438738478238038e-06	
2.812430525368455	0.0007669440599680035	0.0007602907328327366	6.666602902774412e-06	
2.8560091818661824	0.0007363288593187953	0.0007302979406994548	6.046796972829058e-06	
2.9002630903514777	0.0007074272031575277	0.0007019106591535493	5.534729993073867e-06	
2.945202713864811	0.0006799684844847821	0.0006748861542137381	5.10266322380883e-06	
2.9908386775716385	0.0006537135893911686	0.0006490038862340388	4.73212895948645e-06	
3.0371817712745264	0.0006284430619440523	0.0006240574127125605	4.410206911894184e-06	
3.0842429519642045	0.0006039471733078972	0.0005998464826965919	4.127510113994462e-06	
3.1320333464101533	0.0005800162776618049	0.0005761685747952309	3.877013036994815e-06	
3.180564253791325	0.0005564301090500046	0.0005528089272923328	3.6533298107687923e-06	
3.2298471483676323	0.0005329444496464478	0.0005295276871198125	3.4522490023157403e-06	
3.2798936821928324	0.0005092728865050595	0.0005060420014923483	3.27042248535066e-06	
3.3307156878694446	0.0004850598915615501	0.00048199935224552956	3.105150984776719e-06	
3.3823251813463506	0.00045983850031718987	0.0004569354581301944	2.9542326156764344e-06	
3.43473436475976	0.00043295978046829553	0.00043020399311294777	2.8158539690255683e-06	
3.487955629318178	0.0004034680823497473	0.00040085221567850673	2.688511137959913e-06	
3.542001558232087	0.00036986541259295815	0.00036738611416399763	2.5709532069146943e-06	
3.5968849296890193	0.00032963136041977295	0.00032729236338101535	2.4621449182012713e-06	
3.6526187198747286	0.00027815819404826175	0.0002759804712029855	2.3612505003040647e-06	
3.7092161060411786	0.00020625743139050516	0.00020432700409904738	2.2676506160872125e-06	
3.7666904696220658	9.955781914504011e-05	9.861569449134332e-05	2.1810159183575177e-06	
3.8250553993966134	0.0002155755893352545	0.00021763771974567182	2.101068110351583e-06	
3.884324694702404	0.0012963607780698107	0.0012964387615116034	1.989132531173006e-06	
3.9445123686979775	0.002016285619377133	0.0020166474395018432	1.915203144820816e-06	
4.005632651675993	0.0010563867788939963	0.0010549170371959146	1.8554260861645379e-06	
4.067699994427721	0.0008011513051355176	0.0007994891643158124	1.7946329680837515e-06	
4.130729071659682	0.0006823293182708863	0.0006806542608326231	1.7350756143981343e-06	
4.194734785463209	0.0006112923393883981	0.0006096454960109839	1.677778019980683e-06	
4.259732268837781	0.0005624454629628694	0.0005608394684285022	1.622983692545204e-06	
4.325736889268946	0.000525711553968427	0.0005241504246808687	1.5706816977608584e-06	
4.392764252361694	0.0004963202474520868	0.0004948047876330682	1.5207772202886905e-06	
4.460830205530115	0.00047171415167670465	0.0004702438187494046	1.473149601062656e-06	
4.5299508417442365	0.00045038994690453236	0.0004489636032985734	1.4276746236093598e-06	
4.600142503334918	0.00043139557761228927	0.0004300118285908358	1.3842339873730536e-06	
4.671421785857698	0.000414086358888842	0.0004127437177224446	1.3427197901244125e-06	
4.743805542016518	0.000397994802839676	0.00039669177907900206	1.3030370704119651e-06	
4.817310885648243	0.0003827537517015429	0.0003814889064248109	1.2651057844369803e-06	
4.891955195768907	0.00036804416879609574	0.00036681616248424346	1.2288629635478012e-06	
4.967756120682691	0.0003535509128359569	0.0003523585699822665	1.1942655479242754e-06	
5.044731582154526	0.0003389120814449664	0.00033775451149225996	1.1612941808438126e-06	
5.122899779647386	0.00032364075280865324	0.0003225176197051874	1.1299574719359727e-06	
5.202279194625215	0.0003069729842967753	0.0003058851871722903	1.1002920898015762e-06	
5.282888594922542	0.0002875149941152772	0.0002864666578806757	1.0723258501508916e-06	
5.364747039181794	0.0002622650400417443	0.00026127039756209546	1.0459511883357537e-06	
5.447873881359371	0.0002232553979831567	0.00022237386756808253	1.0222149331407034e-06	
5.532288775301544	0.00014655941351006884	0.0001462938341224767	9.910524429340078e-07	
5.618011679391243	0.0005925710759962695	0.0005919796106191504	6.187913336446833e-07	
5.705062861266868	0.0005055957709204421	0.0005052542995680922	9.259275282299376e-07	
5.793462902614208	0.0003911852494594695	0.0003904072154385704	9.670424930080012e-07	
5.883232704032601	0.0003441691400986005	0.00034324116621534654	1.0139142494329055e-06	
5.974393489976511	0.00031145798358905066	0.0003103134935971312	1.1630757478640714e-06	
6.06696681377367	0.00027419330955395316	0.0002733350407698872	2.0089246481979173e-06	
6.160974562720967	0.0003305112367897378	0.00032953013910594434	1.0252699024409122e-06	
6.25643896325932	0.0003003783611008769	0.00029975469178119873	6.374836720160991e-07	
6.353382586228693	0.00028387260847163853	0.0002832920205165926	6.027892141582033e-07	
6.451828352204593	0.00027128512214002137	0.0002707225394879799	5.901584716335172e-07	
6.551799536917215	0.00026043539261923275	0.00025989013868905187	5.773193488865765e-07	
6.653319776754563	0.00025053622819436183	0.00025001049251963505	5.628246281503371e-07	
6.756413074350862	0.00024119740578091537	0.00024069355957727508	5.474430351938636e-07	
6.861103804261538	0.00023217593033531746	0.00023169617322135464	5.32326198017645e-07	
6.9674167187261515	0.00022328654903768546	0.00022283288696137033	5.190116072053335e-07	
7.075376953520617	0.0002143564186939156	0.00021393058812250868	5.098302087054273e-07	
7.1850100339000935	0.00020518859283380424	0.00020479171132821658	5.086491830864372e-07	
7.2963418806339915	0.00019551275232912254	0.00019514423279758897	5.221354692063889e-07	
7.40939881613446	0.00018488844199556967	0.00018454275668720483	5.618778719776078e-07	
7.5242075706798515	0.00017246163153842033	0.00017211782884628428	6.482229500199029e-07	
7.640795288734611	0.00015619266866535885	0.0001557739448913569	8.194804497758737e-07	
7.759189535367103	0.00012963904914599042	0.00012880953699135293	1.1640370886793266e-06	
7.879418302766868	0.00010065406820092084	0.00010065391149278458	1.988585275355309e-06	
8.001510016862884	0.0002595296561245416	0.00026239321328870005	3.5991875398469025e-06	
8.125493544044346	0.0001982023516183389	0.00019503038766574503	1.3007089386862295e-05	
8.251398197985628	0.00017104349125812138	0.0001666101739223171	4.434402428635378e-06	
8.379253746576957	0.00014792056457752056	0.0001453786358901184	2.6284329835825588e-06	
8.509090418962503	0.00012629733756230213	0.00012434992194543511	2.0705325069441113e-06	
8.640938912687513	0.0001012206686816856	9.961617859310582e-05	1.8175109758690842e-06	
8.774830400956196	6.761033125941149e-05	6.628691032050707e-05	1.7583086517249373e-06	
8.910796540002062	2.712489174269026e-05	2.7895580760894236e-05	1.927069719833272e-06	
9.048869476572474	0.00013986932948006572	0.00014189393496706436	2.667108782435674e-06	
9.189081855529167	0.0008256959757169456	0.0008190928047680499	7.084245330172514e-06	
9.331466827566528	0.0006503051753907277	0.000650565172577826	3.3747753162002023e-06	
9.476058057049498	0.0003779918443308297	0.0003810121376926135	3.0691314659496574e-06	
9.622889729972897	0.00029654835264754473	0.00029425693050373045	2.544515649609916e-06	
9.771996562044086	0.00025017155211769725	0.0002492365494660766	9.372326382853179e-07	
9.923413806890872	0.00021952101034425678	0.0002189158936658714	6.054408193219053e-07	
10.0771772643966	0.00019332598875540846	0.00019266120531294146	6.793861406514686e-07	
10.233323289164382	0.00017106916155184922	0.00017193942754401955	2.5321527867660394e-06	
10.391888799112495	0.00018030815021704313	0.0001789310345819699	1.4257732298656649e-06	
10.552911284202958	0.00014498563901714837	0.00014453244003817238	8.283906813655599e-07	
10.716428815305356	0.0001126204305045474	0.00011308242831187779	4.623791039667938e-07	
10.882480053198018	0.0002718172190019803	0.0002715329957042485	5.996460498391945e-07	
11.051104257708666	0.0002085811149136102	0.00020804801848580827	5.518382918437745e-07	
11.222341296996655	0.00018554279990087754	0.00018504443026996857	4.987657068184101e-07	
11.39623165697915	0.0001719224695355204	0.00017146628605340633	4.570859060516013e-07	
11.572816450903245	0.00016196200982530694	0.00016154275209845614	4.2243359061812526e-07	
11.752137429066462	0.00015386664700213232	0.00015347971393418842	3.921192461902229e-07	
11.93423698868786	0.00014688543253964017	0.00014652771014951244	3.6446885424245175e-07	
12.119158183932093	0.00014064131684517615	0.0001403109793231979	3.3827613050137143e-07	
12.306944736088793	0.00013491976516873922	0.0001346161712389741	3.1245260083458615e-07	
12.497641043909683	0.00012958677895743689	0.00012931068558556263	2.856613325112594e-07	
12.691292194105861	0.00012455175667321406	0.0001243062252243279	2.555828610981126e-07	
12.887943972007742	0.00011974720794151246	0.00011954068085984622	2.1651919697447684e-07	
13.08764287239018	0.0001151087596199028	0.00011496833431750932	1.471048378322321e-07	
13.290436110465315	0.00011054940903671493	0.00011055418134994454	2.0069306578831377e-07	
13.496371633045765	0.00010668162419316786	0.00010627043905124805	4.1145349195313595e-07	
13.705498129880782	0.00010239046694064708	0.00010209427325269661	3.006827853363372e-07	
13.917865045168076	9.825272368134942e-05	9.800622927900072e-05	2.5356444898166575e-07	
14.133522589243995	9.420276490587076e-05	9.398906722876433e-05	2.2194001722829705e-07	
14.35252175045488	9.021405585029142e-05	9.002680968404446e-05	1.9609434871220195e-07	
14.574914307212275	8.626753185096528e-05	8.610385546077645e-05	1.7281806942200213e-07	
14.800752840235097	8.234546965572044e-05	8.220401556495989e-05	1.506474487373324e-07	
15.030090744981337	7.84288842311273e-05	7.83092838611091e-05	1.2855597544838871e-07	
15.262982244272472	7.449678817961673e-05	7.439803686876995e-05	1.0589370686001058e-07	
15.499482401113475	7.052167554515164e-05	7.044208555338267e-05	8.688735477789321e-08	
15.739647131711472	6.645888085175656e-05	6.640136683875481e-05	6.334977316096791e-08	
15.98353321869612	6.22490052227552e-05	6.22134659433102e-05	3.867416716484204e-08	
16.23119832454485	5.778441816070849e-05	5.7770701659433224e-05	1.3723783445564013e-08	
16.482701005216104	5.285650150983254e-05	5.2863187869509167e-05	2.4583535566604146e-08	
16.738100723993853	4.699041073285581e-05	4.7010962244232223e-05	6.457629738959159e-08	
16.997457865546615	3.883683848901283e-05	3.8839186277550715e-05	1.2866044257148607e-07	
17.26083375020432	2.4474507273579906e-05	2.4211844583352883e-05	2.910857775971638e-07	
17.528290648456405	0.00010400069419405423	0.0001037176146919074	8.829760519393794e-07	
17.799891795674554	6.491298687189538e-05	6.484985524313196e-05	3.1948378124604375e-07	
18.075701407063548	5.108610225592946e-05	5.127148912590444e-05	2.7679199372865767e-07	
18.35578469284383	4.3713061690163286e-05	4.379687944510456e-05	1.2769608167985203e-07	
18.64020787366921	3.797695282299326e-05	3.814014053333525e-05	2.1516849293324234e-07	
18.929038196283646	3.2956446092386643e-05	3.3235830807913564e-05	3.0914485133502376e-07	
19.222343949420477	2.8310702197937348e-05	2.8695952252387114e-05	4.0132168237138573e-07	
19.52019447994806	2.3834128752637786e-05	2.434360365943992e-05	5.167324804737626e-07	
19.822660209265607	1.940803918582639e-05	2.0084734862353846e-05	6.782899560910807e-07	
20.12981264995304	1.4930843715651405e-05	1.5863369262458952e-05	9.330149172193738e-07	
20.441724422678867	1.0247983844040272e-05	1.1644003709829248e-05	1.4158935007068992e-06	
20.75846927337004	5.0102629613484184e-06	7.4078056487529e-06	2.7413599822425225e-06	
21.08012209064783	1.0011619078732942e-05	3.1934454853304046e-06	8.458862657203864e-06	
21.406758923533914	2.0494435472248914e-06	1.7368867137449932e-06	2.349527716874066e-06	
21.738456999430788	4.546773572931042e-06	5.958542037382957e-06	1.5919966954457277e-06	
22.075294742380795	9.59357505815824e-06	1.0513109835095157e-05	9.277581497842036e-07	
22.417351791608088	1.4602880844338972e-05	1.5220858237234434e-05	6.179961683203627e-07	
22.764709020347887	1.9661179143152546e-05	2.0083608748269587e-05	4.243972043602117e-07	
23.1174485549675	2.48425594285502e-05	2.511726956409318e-05	2.817907942659596e-07	
23.47565379438362	3.019265652051889e-05	3.034223285402586e-05	1.6699711799641485e-07	
23.839409429780538	3.574934437603063e-05	3.578202382725748e-05	8.639264123262704e-08	
24.20880146463373	4.154999224664671e-05	4.146332513982406e-05	1.1902896192224956e-07	
24.583917235044	4.763577909070269e-05	4.741641169389455e-05	2.3322474670754777e-07	
24.964845430386426	5.405616661348532e-05	5.367580387715477e-05	3.869759939628583e-07	
25.351676114279368	6.0876666670392886e-05	6.028111240488961e-05	5.979016943037582e-07	
25.744500745878433	6.819805745612537e-05	6.727810106242823e-05	9.200097114189964e-07	
26.143412201500308	7.622128936004679e-05	7.472002283178989e-05	1.5054846378158436e-06	
26.548504796581717	8.557372211790862e-05	8.266931228766398e-05	2.979899897622561e-06	
26.959874307978602	9.677875683395574e-05	9.119975163508615e-05	1.0579559764119915e-05	
27.377617996610834	9.605283168475108e-05	0.00010039927627719021	4.665441240930226e-06	
27.801834630457815	0.00010806766957332621	0.00011037365728867007	2.3296010903484368e-06	
28.232624507910387	0.00011968934751740999	0.00012125140663940915	1.5646417451847448e-06	
28.670089481484574	0.00013201357859633333	0.00013319042008695645	1.1768642080176343e-06	
29.114332981902788	0.00014545572241775635	0.0001463871440152584	9.319160509214931e-07	
29.565460042548164	0.00016035417287002028	0.00016108950292846653	7.365192998240286e-07	
30.0235773242978	0.0001770943158345641	0.00017761560235242358	5.286700365694585e-07	
30.488793140740842	0.00019575913149332357	0.00019638163191837725	6.325378535601414e-07	
30.961217483787163	0.00021730612667421125	0.00021794510385055127	6.41438860269547e-07	
31.440962049673153	0.00024256202312647124	0.00024307517074565274	5.209787282706249e-07	
31.928140265370157	0.00027245680008964923	0.0002728745148504954	4.292774105739542e-07	
32.42286731540228	0.00030870312897178043	0.00030901003608821426	3.223654890652588e-07	
32.925260169079685	0.00035405026621657305	0.000354208406727621	1.8747541779496412e-07	
33.435437608153904	0.0004132503232962005	0.00041354525293708016	3.2090747804344013e-07	
33.95352025490161	0.0004986268948671153	0.0004989942201250663	3.9770860808455963e-07	
34.479630600643624	0.0006558136175277642	0.0006559309687914476	2.9900285994369287e-07	
35.01389303470575	0.0005731452929799903	0.0005732130525012363	1.9826835424509957e-07	
35.556433873828425	0.0006387007899493393	0.0006387270239794605	1.9636786791949756e-07	
36.107381392031996	0.0009291803381320088	0.0009292355431321451	1.5803344756212315e-07	
36.666865850944866	0.0013972333549421656	0.0013972522556729217	1.620894354223206e-07	
37.23501953060145	0.0025047484965040954	0.002504764715079378	2.3830201936671868e-07	
37.81197676071744	0.007788054323484861	0.007788441289479806	3.8851811622779435e-07	
38.397873952449665	0.004526287220295342	0.004527045126441634	8.417188137596931e-07	
38.99284963064802	0.002053885740643779	0.002055497172414297	2.534600686052897e-06	
39.59704446660722	0.0013283275210519687	0.00132771080078685	6.911289519947095e-07	
40.21060131132589	0.0009857318799460345	0.0009844994453711393	1.7032095738348598e-06	
40.83366522928125	0.0007850124222940559	0.000784628449504412	3.9432685685920506e-07	
41.46638353272696	0.0006527089355577543	0.000653413894410708	8.551008203328527e-07	
42.108905816522395	0.0005625183449648098	0.0005602513295699493	2.4645369309356527e-06	
42.76138399350171	0.0004913686810436121	0.0004902465235598115	1.152730249889877e-06	
43.42397233039088	0.00043583582946316615	0.0004352066606644028	7.41480519888525e-07	
44.096827484281306	0.0003904282221362396	0.00039011664925614356	4.0116194604441607e-07	
44.78010853966855	0.0003513886790038285	0.00035145890849914925	4.009247847750823e-07	
45.47397704606499	0.0003160587533162713	0.0003160084046273948	2.9471970670665193e-07	
46.17859705619533	0.0002785982026267682	0.00027846913000986186	4.5064357578845306e-07	
46.894135164783904	0.00026113780387490516	0.00026188672509910816	1.298482152830761e-06	
47.62076054794297	0.00019935910202200242	0.00020108878782784437	2.3876322313682937e-06	
48.35864500317141	0.00037858082815646034	0.00037797572003693764	1.4005562285620254e-06	
49.10796298997312	0.00030033618493525527	0.00030065956891781503	3.692023708652067e-07	
49.86889167110482	0.0002681610183924603	0.000268361619068456	4.356654859358473e-07	
50.641610954463076	0.0002474684458232636	0.00024768500460743746	1.1708478433271426e-06	
51.42630353562007	0.00023228625224509385	0.0002318154053412246	6.05530675789914e-07	
52.22315494101898	0.00021861079338643342	0.00021852174943061845	5.073230718956461e-07	
53.03235357183818	0.00020766101112718404	0.00020673193754605857	1.1288063238971746e-06	
53.854090748535334	0.00019629701267256933	0.00019562968759042552	6.849061288481192e-07	
54.688560756081706	0.00018457911912467267	0.00018391269664675623	6.703124897212757e-07	
55.53596088989733	0.00016748822317748518	0.00016715189799705436	6.127449929067082e-07	
56.39649150249797	0.000201928193916165	0.0002019710633998365	8.707434124054237e-08	
57.27035605086487	0.0001818367186897276	0.00018168990591082386	4.960112716954503e-07	
58.15776114454846	0.00017167301572877102	0.0001713327054114382	4.197284251223787e-07	
59.05891659451753	0.00016417730066893964	0.000163862842192497	3.701665572019371e-07	
59.974035462765215	0.0001578775537760986	0.0001576012346224753	3.2876819572109213e-07	
60.90333411268367	0.00015222133099032599	0.0001520492476398232	3.161839502126499e-07	
61.847032260219336	0.0001475054516080973	0.00014699654387373653	5.560928301335065e-07	
62.80535302582078	0.0001427408491178554	0.0001423319686367362	4.2817800479701637e-07	
63.778522987191536	0.00013835886909939146	0.0001379870605947919	3.868853614640824e-07	
64.76677223286032	0.000134265616620163	0.00013391492242975552	3.6344020578988494e-07	
65.77033441658139	0.00013041649219132956	0.0001300809468380707	3.465741663928992e-07	
66.78944681257751	0.00012678156416818097	0.00012645821946945569	3.3300037603187614e-07	
67.82435037163955	0.00012333788915199148	0.00012302500857555313	3.214011417019906e-07	
68.87528977809474	0.00012006685050393335	0.00011976328116827486	3.1113423708652073e-07	
69.94251350765792	0.00011695285783746426	0.00011665776629512061	3.018418581946214e-07	
71.02627388617911	0.0001139825850694479	0.00011369533027257214	2.9330420956203705e-07	
72.12682714930152	0.00011114447455996478	0.00011086454036118096	2.853758737076568e-07	
73.24443350304374	0.00010842839173488688	0.00010815534809127904	2.779549152645461e-07	
74.37935718532088	0.00010582537271901068	0.00010555885192299886	2.7096652664183963e-07	
75.53186652841877	0.00010332743320767173	0.00010306711452848719	2.643537480568041e-07	
76.7022340224364	0.00010092741963258093	0.00010067301893454869	2.580718911629017e-07	
77.89073637971123	9.861889066207195e-05	9.83701531104757e-05	2.5208502291125787e-07	
79.09765460024283	9.639602113567115e-05	9.615271589802443e-05	2.46363655667086e-07	
80.32327403813038	9.425352301716455e-05	9.401543930094729e-05	2.408831752275009e-07	
81.5678844690394	9.218657953579746e-05	9.19535235499759e-05	2.3562273771561316e-07	
82.83178015871405	9.019078973351247e-05	8.99625823067137e-05	2.305644744797322e-07	
84.11525993255103	8.826212135061265e-05	8.803859602787065e-05	2.2569290534570155e-07	
85.41862724625115	8.639687048228817e-05	8.617787197845816e-05	2.2099449652834694e-07	
86.74219025756646	8.459162679667496e-05	8.437700972104902e-05	2.1645732134123965e-07	
88.08626189915832	8.284324336712186e-05	8.263287115800598e-05	2.120707954977371e-07	
89.45115995258467	8.114881036651589e-05	8.094255439101676e-05	2.0782546755586569e-07	
90.83720712343391	7.950563201933813e-05	7.930337080505513e-05	2.0371285083013777e-07	
92.24473111762269	7.791120632072683e-05	7.7712824894155e-05	1.99725286964528e-07	
93.67406471887617	7.636320712030745e-05	7.616859643259935e-05	1.9585583401970152e-07	
95.1255458674087	7.48594682382854e-05	7.466852466330127e-05	1.9209817378145425e-07	
96.59951773982377	7.339796933685601e-05	7.32105942296138e-05	1.8844653431722223e-07	
98.09632883025184	7.197682331468073e-05	7.179292262071809e-05	1.8489562475597995e-07	
99.61633303274554	7.059426502844859e-05	7.041374893644429e-05	1.8144057996207598e-07	
101.15988972495167	6.924864117521837e-05	6.907142380663656e-05	1.7807691329066954e-07	
102.72736385307937	6.793840119368698e-05	6.776440032431833e-05	1.7480047599674833e-07	
104.31912601818526	6.666208906281563e-05	6.649122587196493e-05	1.716074221648784e-07	
105.93555256379533	6.541833589317607e-05	6.525053473694511e-05	1.684941782515897e-07	
107.57702566488457	6.420585322058815e-05	6.404104142626535e-05	1.6545741650655058e-07	
109.24393341823551	6.302342692360832e-05	6.286153460263433e-05	1.624940316748432e-07	
110.93666993419627	6.1869911696593e-05	6.171087157394452e-05	1.596011204913261e-07	
112.65563542986153	6.074422601870906e-05	6.058797327685279e-05	1.5677596356162914e-07	
114.40123632369622	5.964534756666777e-05	5.9491819702490546e-05	1.5401600929566437e-07	
116.17388533162597	5.8572309025301206e-05	5.8421445718638215e-05	1.5131885961123186e-07	
117.9740015646163	5.752419425557332e-05	5.737593724813437e-05	1.4868225717371625e-07	
119.802010627764	5.6500134784341644e-05	5.635442776798832e-05	1.4610407397183234e-07	
121.65834472092367	5.549930658428448e-05	5.535609509773913e-05	1.4358230106174757e-07	
123.54344274089367	5.452092711596975e-05	5.438015844914842e-05	1.4111503933451971e-07	
125.45775038518534	5.356425260715042e-05	5.3425875712405366e-05	1.3870049118489443e-07	
127.40172025740017	5.262857554708621e-05	5.249254095672572e-05	1.36336952974719e-07	
129.3758119742398	5.171322237607393e-05	5.1579482125596704e-05	1.3402280820085107e-07	
131.3804922741741	5.081755135245919e-05	5.068605890900304e-05	1.317565212870186e-07	
133.41623512779302	4.994095058124671e-05	4.981166077680279e-05	1.2953663193269248e-07	
135.48352184986857	4.9082836190051244e-05	4.895570515904306e-05	1.2736174995785198e-07	
137.58284121315285	4.8242650639569284e-05	4.811763576043615e-05	1.252305505917377e-07	
139.71468956393986	4.741986115702809e-05	4.729692099748778e-05	1.23141770160371e-07	
141.879570939417	4.6613958282197845e-05	4.6493052547896654e-05	1.2109420213103685e-07	
144.07799718683648	4.58244545165611e-05	4.570554400284576e-05	1.1908669347985987e-07	
146.31048808453184	4.505088306713075e-05	4.4933929613702814e-05	1.1711814134971821e-07	
148.57757146481032	4.4292796677207544e-05	4.417776312544248e-05	1.1518748997123881e-07	
150.87978333874923	4.354976653708527e-05	4.343661668981818e-05	1.132937278221415e-07	
153.2176680229263	4.2821381268351975e-05	4.2710079851949986e-05	1.1143588500247785e-07	
155.5917782681133	4.210724597601156e-05	4.1997758604567955e-05	1.0961303080671469e-07	
158.00267538996428	4.140698136316565e-05	4.129927450466594e-05	1.078242714743893e-07	
160.45092940172842	4.07202229034613e-05	4.061426384778329e-05	1.0606874810423457e-07	
162.9371191490193	4.004662006692789e-05	3.994237689554976e-05	1.0434563471724357e-07	
165.46183244667284	3.9385835595203886e-05	3.9283277152504915e-05	1.026541364558385e-07	
168.02566621772516	3.8737544822496226e-05	3.863664068854319e-05	1.0099348790844473e-07	
170.6292266345446	3.8101435038921784e-05	3.8002155503643816e-05	9.936295154800137e-08	
173.27312926215015	3.747720489316083e-05	3.737952093182231e-05	9.776181627603923e-08	
175.9579992037507	3.6864563831604606e-05	3.6768447081492796e-05	9.618939606348387e-08	
178.68447124853947	3.626323157140936e-05	3.6168654309660194e-05	9.464502868039473e-08	
181.45319002177868	3.567293760507693e-05	3.557987272756788e-05	9.312807450800122e-08	
184.2648101372089	3.509342073437312e-05	3.5001841735617404e-05	9.163791542630939e-08	
187.11999635182175	3.4524428631566035e-05	3.443430958554734e-05	9.017395377190073e-08	
190.019423723029	3.396571742612631e-05	3.38770329680174e-05	8.873561136050385e-08	
192.9637777682679	3.3417051315172504e-05	3.332977662388548e-05	8.732232856938316e-08	
195.95375462707955	3.287820219607813e-05	3.2792312977597405e-05	8.593356347552805e-08	
198.99006122569847	3.234894931977545e-05	3.226442179122837e-05	8.456879104515005e-08	
202.0734154441926	3.1829078963401935e-05	3.174588983782463e-05	8.322750237133817e-08	
205.20454628619316	3.131838412103502e-05	3.123651059279441e-05	8.190920395591282e-08	
208.38419405125447	3.081666421135391e-05	3.0736083942188824e-05	8.061341703309993e-08	
211.6131105098844	3.0323724801150665e-05	3.0244415906798436e-05	7.933967693127008e-08	
214.892059081287	2.9839377343691914e-05	2.9761318381067944e-05	7.808753247107973e-08	
218.22181501385919	2.936343893100255e-05	2.928660888590329e-05	7.685654539680042e-08	
221.60316556848443	2.8895732059209466e-05	2.882011033451076e-05	7.564628983912015e-08	
225.03691020466627	2.8436084406143577e-05	2.8361650810468337e-05	7.445635180698255e-08	
228.5238607695462	2.7984328620454008e-05	2.7911063357284457e-05	7.328632870705438e-08	
232.06484168985054	2.754030212153983e-05	2.746818577875166e-05	7.213582888842037e-08	
235.66069016681035	2.710384690965235e-05	2.7032860449449028e-05	7.100447121141858e-08	
239.3122563741041	2.6674809385564395e-05	2.660493413479138e-05	6.989188463892663e-08	
243.0204036588648	2.6253040179243875e-05	2.6184257820063935e-05	6.879770784849331e-08	
246.78600874580337	2.5838393987006355e-05	2.5770686547917874e-05	6.772158886442471e-08	
250.60996194449422	2.5430729416655618e-05	2.5364079263837355e-05	6.666318470816122e-08	
254.4931673598731	2.5029908840154028e-05	2.4964298669120255e-05	6.562216106629516e-08	
258.43654310599635	2.4635798253393504e-05	2.457121108094482e-05	6.459819197475945e-08	
262.4410215231124	2.424826714266615e-05	2.4184686299121917e-05	6.35909595184849e-08	
266.507549398097	2.3867188357458788e-05	2.3804597479157916e-05	6.260015354552059e-08	
270.63708818830384	2.349243798921971e-05	2.3430821011277326e-05	6.162547139483189e-08	
274.8306142488838	2.3123895255767816e-05	2.3063236405076097e-05	6.066661763689541e-08	
279.08911906362675	2.276144239103519e-05	2.270172617949724e-05	5.972330382639562e-08	
283.4136094793798	2.2404964539852967e-05	2.2346175757839136e-05	5.879524826649175e-08	
287.80510794409827	2.2054349657508367e-05	2.1996473367525276e-05	5.788217578363642e-08	
292.26465274858515	2.1709488413817265e-05	2.1652509944379985e-05	5.6983817512809986e-08	
296.7932982719762	2.137027410147224e-05	2.1314179041170795e-05	5.609991069228719e-08	
301.3921152310292	2.1036602548440223e-05	2.0981376740192114e-05	5.5230198467406904e-08	
306.0621909332746	2.0708372034197827e-05	2.065400156967842e-05	5.437442970315148e-08	
310.80462953409153	2.038548320960407e-05	2.0331954423847493e-05	5.3532358804733195e-08	
315.6205522977641	2.006783902022321e-05	2.0015138486386567e-05	5.270374554580885e-08	
320.5110978625849	1.975534463292028e-05	1.970345915720421e-05	5.1888354904336356e-08	
325.47742251006514	1.944790736556262e-05	1.9396823982282137e-05	5.108595690486381e-08	
330.52070043831674	1.9145436619670446e-05	1.9095142586469588e-05	5.029632646783993e-08	
335.6421240396705	1.8847843815868112e-05	1.879832660907285e-05	4.95192432648296e-08	
340.8429041825955	1.855504233199645e-05	1.8506289642100233e-05	4.875449157978112e-08	
346.1242704979875	1.826694744375424e-05	1.821894717103094e-05	4.800186017589055e-08	
351.4874716698928	1.7983476267744393e-05	1.7936216517983764e-05	4.7261142167719235e-08	
356.9337757307372	1.770454770680726e-05	1.7658016787168023e-05	4.653213489848983e-08	
362.46447036112943	1.7430082397529986e-05	1.738426881250627e-05	4.5814639821986525e-08	
368.08086319431027	1.7160002659827147e-05	1.7114895107323666e-05	4.510846238933705e-08	
373.7842821253185	1.6894232448493174e-05	1.6849819816005413e-05	4.44134119398239e-08	
379.57607562494815	1.6632697306632984e-05	1.658896866752824e-05	4.372930159602879e-08	
385.45761305857025	1.6375324320881896e-05	1.6332268930777596e-05	4.3055948162873684e-08	
391.43028500989345	1.6122042078330938e-05	1.607964937156664e-05	4.239317203040411e-08	
397.49550360974456	1.587278062507789e-05	1.5831040211277638e-05	4.174079708015444e-08	
403.6547028699399	1.5627471426328816e-05	1.558637308705062e-05	4.109865059491929e-08	
409.9093390223323	1.5386047327978774e-05	1.5345581013448104e-05	4.04665631717965e-08	
416.26089086311043	1.5148442519603944e-05	1.5108598345528393e-05	3.98443686382797e-08	
422.71086010243414	1.4914592498801264e-05	1.4875360743263428e-05	3.923190397143392e-08	
429.2607717194863	1.4684434036814535e-05	1.464580513724064e-05	3.862900921970829e-08	
435.91217432302693	1.445790514538965e-05	1.4419869695591185e-05	3.8035527427628966e-08	
442.6666405175339	1.4234945044803933e-05	1.4197493792089942e-05	3.745130456296e-08	
449.52576727501685	1.4015494133017895e-05	1.3978617975375537e-05	3.687618944638644e-08	
456.4911763125926	1.3799493955899952e-05	1.3763183939241158e-05	3.63100336834935e-08	
463.56451447591087	1.3586887178477406e-05	1.3551134493949395e-05	3.575269159907654e-08	
470.74745412852144	1.3377617557169135e-05	1.33424135385268e-05	3.520402017356002e-08	
478.04169354727435	1.3171629912957732e-05	1.3136966033995903e-05	3.466387898150031e-08	
485.4489573238469	1.2968870105460915e-05	1.2934737977504694e-05	3.4132130131979935e-08	
492.97099677249224	1.276928500786417e-05	1.2735676377315356e-05	3.3608638211082474e-08	
500.60959034410683	1.2572822482677982e-05	1.2539729228616045e-05	3.309327022598187e-08	
508.36654404671106	1.2379431358285452e-05	1.2346845490121273e-05	3.2585895550887036e-08	
516.2436918724502	1.2189061406247149e-05	1.2156975061427963e-05	3.208638587463353e-08	
524.242896231207	1.2001663319332047e-05	1.1970068761096101e-05	3.1594615149824894e-08	
532.3660483909357	1.1817188690244734e-05	1.1786078305424108e-05	3.1110459543592324e-08	
540.6150689248177	1.1635589991020434e-05	1.1604956287890693e-05	3.0633797389733266e-08	
548.9919081653474	1.1456820553060939e-05	1.1426656159236234e-05	3.0164509142325297e-08	
557.4985466654523	1.1280834547785587e-05	1.1251132208157827e-05	2.9702477330725424e-08	
566.1369956667598	1.1107586967872833e-05	1.1078339542593816e-05	2.924758651576521e-08	
574.909297575119	1.0937033609068906e-05	1.09082340715741e-05	2.8799723247294592e-08	
583.8175264434902	1.076913105254138e-05	1.0740772487614197e-05	2.8358776022919005e-08	
592.8637884623186	1.060383664775627e-05	1.0575912249631781e-05	2.7924635247844126e-08	
602.0502224575035	1.04411084958584e-05	1.041361156636535e-05	2.7497193195901962e-08	
611.379000396087	1.0280905433535674e-05	1.0253829380275792e-05	2.7076343971589828e-08	
620.8523278997751	1.012318701734877e-05	1.009652535191236e-05	2.6661983473218218e-08	
630.4724447664181	9.967913508508533e-06	9.941659844725436e-06	2.6254009356943612e-08	
640.2416254995708	9.815045858084342e-06	9.789193910309244e-06	2.5852321001892442e-08	
650.1621798462554	9.66454569262729e-06	9.639089274058576e-06	2.5456819476108474e-08	
660.2364533430635	9.516375300192648e-06	9.491308321223922e-06	2.5067407503394635e-08	
670.4668278707137	9.370497616747264e-06	9.34581408335063e-06	2.468398943111197e-08	
680.8557222172046	9.226876212947458e-06	9.202570225087862e-06	2.430647119868514e-08	
691.4055926496942	9.085475281274283e-06	9.061541031354066e-06	2.3934760306987417e-08	
702.1189334952396	8.946259623513101e-06	8.922691394846067e-06	2.3568765788449666e-08	
712.9982777305363	8.809194638565329e-06	8.785986803879546e-06	2.3208398177963048e-08	
724.0461975807946	8.67424631058052e-06	8.651393330549201e-06	2.2853569484459097e-08	
735.2653051278958	8.541381197397541e-06	8.518877619197318e-06	2.2504193163201447e-08	
746.6582529279726	8.410566419284107e-06	8.388406875180034e-06	2.2160184088761056e-08	
758.2277346385576	8.281769647964336e-06	8.259948853920999e-06	2.1821458528609487e-08	
769.9764856554507	8.154959095924454e-06	8.133471850242574e-06	2.1487934117374913e-08	
781.9072837594538	8.030103505987221e-06	8.008944687965126e-06	2.1159529831707528e-08	
794.0229497731273	7.907172141145955e-06	7.886336709765423e-06	2.0836165965682135e-08	
806.3263482277227	7.786134774649526e-06	7.765617767285357e-06	2.0517764106835468e-08	
818.82038804045	7.66696168032999e-06	7.64675821148282e-06	2.020424711271882e-08	
831.5080232022387	7.549623623164828e-06	7.529728883216651e-06	1.9895539087993115e-08	
844.3922534761538	7.434091850066235e-06	7.414501104058133e-06	1.9591565362025162e-08	
857.4761251066391	7.3203380808899615e-06	7.301046667321534e-06	1.929225246702158e-08	
870.7627315397452	7.208334499656868e-06	7.189337829306882e-06	1.8997528116636285e-08	
884.2552141545192	7.098053745980201e-06	7.079347300748063e-06	1.8707321184999275e-08	
897.9567630057271	6.989468906692322e-06	6.9710482384598064e-06	1.8421561686302447e-08	
911.8706175780853	6.8825535076644634e-06	6.864414237177392e-06	1.81401807547209e-08	
926.0000675521785	6.777281505813656e-06	6.7594193215830154e-06	1.7863110624843696e-08	
940.3484535822448	6.673627281291036e-06	6.656037938513141e-06	1.7590284612500855e-08	
954.9191680860141	6.571565629845961e-06	6.5542449493412935e-06	1.73216370959761e-08	
969.715656046784	6.4710717553606996e-06	6.454015622531016e-06	1.70571034976361e-08	
984.7414158279239	6.372121262550543e-06	6.355325626353868e-06	1.679662026593277e-08	
1000.0	6.27469014982442e-06	6.258151021767563e-06	1.6540124857795865e-08	


==> data/fig_iss_quadvf_bode_32.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001700493287633069	1.5762675921264133e-07	
0.10154950161807173	0.0001727846641511856	0.00017276705072753653	1.5766815716435607e-07	
0.10312301278878754	0.00017554877368051514	0.00017553088499308166	1.5771084210053586e-07	
0.10472090554055413	0.00017835991065214075	0.00017834174246377519	1.577548538435193e-07	
0.10634355766636439	0.00018121901004083087	0.00018120055804801084	1.5780023343615957e-07	
0.10799135281311975	0.00018412703171742393	0.00018410829154922727	1.5784702317838342e-07	
0.1096646805723366	0.00018708496138198909	0.00018706592859905224	1.5789526666499322e-07	
0.11136393657225817	0.0001900938115420566	0.00019007448163551775	1.5794500882437524e-07	
0.11308952257139368	0.0001931546225384728	0.00019313499092889853	1.5799629595846134e-07	
0.11484184655350702	0.00019626846362160818	0.00019624852565790362	1.580491757837899e-07	
0.11662132282407707	0.00019943643408081553	0.00019941618503911766	1.5810369747375165e-07	
0.11842837210825283	0.00020265966443023005	0.00020263909951278496	1.5815991170193652e-07	
0.12026342165032622	0.00020593931765420574	0.00020591843198822856	1.5821787068680118e-07	
0.12212690531474645	0.00020927659051590063	0.0002092553791524179	1.5827762823766681e-07	
0.12401926368869937	0.00021267271493276106	0.00021265117284543676	1.5833923980173523e-07	
0.12594094418627644	0.000216128959422904	0.00021610708150684635	1.584027625129052e-07	
0.12789240115425762	0.00021964663062667495	0.00021962441169722866	1.584682552411836e-07	
0.12987409597953362	0.00022322707490794735	0.00022320450969946472	1.5853577864441573e-07	
0.13188649719819254	0.0002268716800400495	0.00022684876320464592	1.5860539522061043e-07	
0.13393008060629666	0.0002305818769815431	0.0002305586030878331	1.586771693623283e-07	
0.13600532937237603	0.0002343591417474478	0.00023433550527926446	1.5875116741200957e-07	
0.13811273415166478	0.00023820499738190403	0.00023818099273699932	1.5882745771925015e-07	
0.14025279320210793	0.00024212101603869339	0.00024209663752741966	1.5890611069957333e-07	
0.1424260125021654	0.0002461088211765037	0.0002460840630204782	1.5898719889445268e-07	
0.1446329058704415	0.0002501700898763241	0.0002501449462070749	1.5907079703328703e-07	
0.14687399508716817	0.00025430655528890794	0.00025428102014650016	1.5915698209706012e-07	
0.14914981001757044	0.000258520009220819	0.0002584940765524638	1.5924583338347333e-07	
0.15146088873714358	0.00026281230486822443	0.00026278596852687163	1.5933743257356711e-07	
0.1538077776588715	0.000267185359708297	0.0002671586134512047	1.594318638011704e-07	
0.15619103166241588	0.0002716411585588216	0.0002716139960461138	1.5952921372248427e-07	
0.15861121422530794	0.0002761817568174509	0.0002761541716106521	1.5962957158917988e-07	
0.16106889755617235	0.00028080928389291734	0.0002807812694534728	1.5973302932215513e-07	
0.16356466273001555	0.00028552594684149606	0.00028549749652927376	1.5983968158764127e-07	
0.1660990998256107	0.00029033403422306595	0.00029030514129484185	1.5994962587528265e-07	
0.16867280806501112	0.00029523592019226774	0.0002952065778001945	1.6006296257798515e-07	
0.1712863959552255	0.00030023406884151417	0.0003002042700315736	1.601797950740402e-07	
0.17394048143208848	0.0003053310388139851	0.0003053007765244255	1.6030022981092918e-07	
0.17663569200636045	0.0003105294882062412	0.0003104987552660008	1.6042437639118964e-07	
0.17937266491209122	0.000315832179781733	0.00031580096890884755	1.605523476609061e-07	
0.18215204725728248	0.00032124198651828	0.0003212102903182799	1.606842597993536e-07	
0.18497449617688488	0.0003267618975145803	0.00032672970847887295	1.6082023241185455e-07	
0.18784067898816573	0.0003323950242829551	0.00033236233478719954	1.6096038862356563e-07	
0.1907512733484843	0.000338144607457942	0.0003381114097604119	1.6110485517662595e-07	
0.19370696741551147	0.00034401402395293725	0.00034398031019287656	1.6125376252867191e-07	
0.1967084600099325	0.0003500067945999911	0.0003499725567959632	1.614072449538832e-07	
0.19975646078067044	0.00035612659231101784	0.00035609182235925193	1.615654406459681e-07	
0.20285169037266976	0.00036237725080219595	0.0003623419404749286	1.6172849182386002e-07	
0.2059948805972802	0.00036876277392718467	0.0003687269148710049	1.618965448387272e-07	
0.20918677460527996	0.00037528734566907293	0.0003752509294032675	1.6206975028438992e-07	
0.21242812706258082	0.0003819553408456891	0.00038191835876059596	1.6224826310860086e-07	
0.215719704328655	0.0003887713365881551	0.00038873377994352496	1.624322427276005e-07	
0.21906228463772706	0.0003957401246583699	0.00039570198458174327	1.6262185314186342e-07	
0.22245665828277353	0.00040286672467757537	0.00040282799216267404	1.6281726305499914e-07	
0.22590362780237347	0.0004101563983453271	0.0004101170642504718	1.6301864599344486e-07	
0.22940400817045398	0.0004176146647361966	0.00041757471978274993	1.632261804292441e-07	
0.23295862698897662	0.0004252473167704454	0.00042520675154128956	1.6344004990415013e-07	
0.2365683246836085	0.0004330604389648584	0.00043301924390291505	1.6366044315531383e-07	
0.2402339547024262	0.000441060426581069	0.00044101859198786503	1.6388755424355169e-07	
0.243956383717698	0.0004492540063011426	0.00044921152233543394	1.6412158268238458e-07	
0.24773649183079302	0.00045764825857417813	0.0004576051152506402	1.6436273356862676e-07	
0.2515751727802653	0.0004662506417933637	0.0004662068289813553	1.6461121771514469e-07	
0.2554733341531623	0.00047506901848055286	0.00047502452590297465	1.6486725178244753e-07	
0.2594318975996074	0.00048411168367532074	0.0004840665009075677	1.6513105841441838e-07	
0.26345179905070754	0.0004933873957478425	0.0004933415122168781	1.654028663713902e-07	
0.2675339889398373	0.0005029054098802919	0.0005028588148638544	1.6568291066507246e-07	
0.27167943242735193	0.0005126755144901122	0.0005126281971160706	1.6597143269323194e-07	
0.2758891096287819	0.0005227080709010217	0.0005226600201469046	1.6626868037399463e-07	
0.28016401584656353	0.0005330140566045367	0.0005329652612972582	1.6657490827767487e-07	
0.2845051618053608	0.000543605112496829	0.000543555561312635	1.6689037775905388e-07	
0.28891357389103245	0.0005544935945236229	0.0005544432759882897	1.6721535708570118e-07	
0.2933902943933029	0.000565692630220581	0.0005656415327098992	1.675501215639404e-07	
0.29793638175219256	0.0005772161806992727	0.0005771642924398492	1.6789495366233431e-07	
0.30255291080826724	0.00058907910870066	0.0005890264177710918	1.6825014312631263e-07	
0.30724097305676445	0.0006012972534206605	0.0006012437477531151	1.686159870915539e-07	
0.31200167690565833	0.000613887512907474	0.0006138331802897382	1.6899279018678476e-07	
0.3168361479377224	0.0006268679349402303	0.0006268127630182845	1.693808646296924e-07	
0.3217455291766536	0.0006402578174256677	0.000640201793706863	1.6978053030955832e-07	
0.32673098135731937	0.0006540778194970591	0.0006540209313539617	1.701921148611271e-07	
0.33179368320019265	0.0006683500846711393	0.0006682923193461479	1.7061595371925036e-07	
0.33693483169003946	0.0006830983776188622	0.0006830397222296892	1.7105239015858341e-07	
0.3421556423589239	0.0006983482363396444	0.0006982886778857824	1.715017753114178e-07	
0.3474573495735992	0.0007141271418030046	0.0007140666671733121	1.719644681595909e-07	
0.35284120682735126	0.0007304647074438646	0.0007304033034254213	1.7244083549900012e-07	
0.3583084870363649	0.0007473928912780078	0.0007473305445664154	1.7293125186927356e-07	
0.3638604828406817	0.0007649462338539022	0.0007648829310652362	1.7343609944162313e-07	
0.3694985069098218	0.0007831621257908659	0.0007830978534755082	1.7395576786139992e-07	
0.37522389225314035	0.0008020811092890041	0.0008020158539476254	1.7449065403386976e-07	
0.3810379925349945	0.0008217472187556886	0.0008216809668576947	1.7504116184489285e-07	
0.3869421823947922	0.0008422083666038154	0.0008421411046086207	1.7560770180380387e-07	
0.39293785777200174	0.000863516781373009	0.000863448495754556	1.7619069059650837e-07	
0.39902643623619527	0.0008857295066491422	0.0008856601839241704	1.767905505283293e-07	
0.4052093573222091	0.0009089089708642655	0.0009088385976248918	1.774077088461716e-07	
0.41148808287049476	0.0009331236400166404	0.0009330522029679527	1.7804259690155153e-07	
0.41786409737274555	0.0009584487677466579	0.0009583762537501104	1.786956491420627e-07	
0.4243389083228771	0.0009849672601505038	0.0009848936562740739	1.7936730188544105e-07	
0.43091404657344795	0.0010127706763538374	0.0010126959699300693	1.800579918427653e-07	
0.4375910666976019	0.0010419603903888584	0.0010418845690821502	1.8076815433477124e-07	
0.4443715473566186	0.0010726489455634956	0.001072571997448249	1.8149822114221552e-07	
0.45125709167315986	0.0011049616396003271	0.0011048835532518997	1.822486179186516e-07	
0.4582493276102989	0.0011390383877773766	0.0011389591523782048	1.830197610654256e-07	
0.4653499083564233	0.0011750359226852165	0.0011749555281489765	1.8381205395913226e-07	
0.4725605127161014	0.001213130403778721	0.001213048840896017	1.8462588239253087e-07	
0.4798828455070056	0.0012535205286672473	0.0012534377892771576	1.8546160903659302e-07	
0.4873186379629853	0.0012964312624453246	0.00129634733963811	1.8631956671570343e-07	
0.49486964814338685	0.0013421183332324232	0.0013420332215900528	1.8720005019367345e-07	
0.5025376613487146	0.0013908736841277268	0.0013907873800105054	1.8810330612275037e-07	
0.5103244905427329	0.0014430321277332334	0.0014429446296230451	1.8902952067233984e-07	
0.5182319767811088	0.0014989795245651844	0.001498890833478694	1.8997880423984875e-07	
0.5262619896466971	0.0015591629086860457	0.0015590730286749916	1.9095117245239544e-07	
0.5344164276915693	0.0016241031238394114	0.0016240120626001778	1.9194652241575848e-07	
0.5426972188858914	0.0016944107276093542	0.0016943184972308366	1.9296460282750097e-07	
0.5511063210737586	0.001770806194104523	0.0017707128119926379	1.9400497609871747e-07	
0.559645722436092	0.0018541458345202038	0.0018540513245502953	1.9506696997647737e-07	
0.5683174419607084	0.0019454554170076303	0.001945359810974203	1.9614961520251748e-07	
0.5771235299196736	0.0020459742927716215	0.0020458776322305754	1.9725156447739717e-07	
0.5860660683540517	0.0021572140689021186	0.002157116407538146	1.983709860143446e-07	
0.595147171566167	0.0022810377472719016	0.002280939153978672	1.9950542234043883e-07	
0.604368986619493	0.0024197681709622514	0.002419668733905099	2.0065160163105238e-07	
0.6137336938462858	0.0025763392709970447	0.002576239103048809	2.018051916140042e-07	
0.6232435073630855	0.0027545112031236154	0.0027544104494397247	2.0296054800481132e-07	
0.6329006755942035	0.0029591832373654756	0.002959082085561733	2.041092839424836e-07	
0.6427074818033226	0.003196860444935177	0.003196759139656028	2.0524179273573813e-07	
0.6526662446333333	0.0034763702104425804	0.003476269075306266	2.0634370572434832e-07	
0.6627793186545348	0.003809999794928154	0.0038098992648422994	2.073957033798462e-07	
0.6730490949213316	0.0042153747509317595	0.004215275422997047	2.0837096583277477e-07	
0.6834780015375548	0.004718709135520043	0.004718611852269851	2.0923180217757958e-07	
0.6940685042305437	0.005360756907417575	0.005360662900499342	2.09924870124309e-07	
0.7048231069341222	0.006208500396235852	0.006208411551717595	2.1037553346163473e-07	
0.7157443523806098	0.007380247733066346	0.007380167125733661	2.1048738925078772e-07	
0.7268348227020044	0.009106259709070155	0.00910619281092207	2.1018461736961629e-07	
0.7380971400404808	0.01190129537461891	0.011901253274970833	2.0974246856683903e-07	
0.7495339671683494	0.017193244711326154	0.01719325513238694	2.1246842691105922e-07	
0.7611480081176202	0.03082564686567289	0.030825811731923204	2.572989794215695e-07	
0.7729420088193235	0.10102107970750837	0.10102165645584281	9.367690677008464e-07	
0.784918757752735	0.042493060788188784	0.04249333411433804	2.7906346489095757e-07	
0.7970810866046624	0.020164567039759117	0.020164842431116353	2.847615500445335e-07	
0.8094318709389453	0.013063183552754942	0.01306343363867298	2.7462925622813945e-07	
0.8219740308763326	0.009618965614840217	0.009619200521716567	2.696750649394317e-07	
0.8347105317848907	0.007589169548000094	0.007589395525511063	2.676558503584601e-07	
0.847644384981113	0.006251052626794043	0.006251273349661366	2.6728384049879933e-07	
0.8607786484418896	0.005302087457779245	0.0053023052297921	2.67923786784377e-07	
0.8741164275275125	0.0045935570901604736	0.0045937734520725805	2.692416732976024e-07	
0.8876608757158821	0.004043886667738732	0.004044102709040158	2.710491838167269e-07	
0.9014151953480897	0.003604612144558273	0.0036048286732049163	2.7323392299455173e-07	
0.9153826383855528	0.0032451336694588454	0.0032453513098640125	2.757258604709662e-07	
0.9295665071788846	0.0029451801307070133	0.00294539938330245	2.784800446040366e-07	
0.9439701552486742	0.002690789926750863	0.0026910112058233316	2.814671462214955e-07	
0.9585969880783669	0.002472032352404344	0.0024722560110631525	2.8466801524543105e-07	
0.9734504639194281	0.0022816495338461276	0.002281875881053589	2.8807041017629727e-07	
0.9885340946089864	0.0021142124656571212	0.002114441778190276	2.9166696155610795e-07	
1.0038514464001433	0.001965577587540084	0.00196581011861622	2.954538661527758e-07	
1.01940614080515	0.0018325260274634411	0.0018327620131110337	2.994300301674498e-07	
1.0352018554516484	0.0017125176574517896	0.00171275732132186	3.035964977224389e-07	
1.051242324952181	0.0016035194537826483	0.0016037630108583895	3.079560663099491e-07	
1.0675313417871697	0.0015038831959453178	0.0015041308554581197	3.125130285233528e-07	
1.0840727572015847	0.0014122566789496122	0.0014125086467122613	3.1727300162179584e-07	
1.1008704821154982	0.0013275181529499146	0.001327774633252723	3.2224282018119937e-07	
1.117928488048752	0.0012487271523091896	0.001248988349479856	3.274304756097851e-07	
1.1352508080599522	0.001175087074592386	0.0011753531942880458	3.328450918777788e-07	
1.1528415377000134	0.00110591630188751	0.0011061875521626745	3.384969304437384e-07	
1.1707048359804781	0.0010406256075657719	0.0010409021997392616	3.44397419896954e-07	
1.1888449263568397	0.0009787002336175017	0.0009789823829421606	3.5055920758922303e-07	
1.2072660977271032	0.0009196854636680787	0.0009199733897864115	3.5699623187376014e-07	
1.225972705445816	0.0008631748218945677	0.0008634687490381385	3.6372381453645127e-07	
1.2449691723538168	0.0008088002414071968	0.0008091003982634144	3.7075877395432207e-07	
1.2642599898239333	0.0007562236952224855	0.0007565303143421756	3.7811956028903405e-07	
1.2838497188228888	0.0007051298870933379	0.0007054432036347147	3.858264150269918e-07	
1.3037429909896587	0.0006552196702545609	0.0006555399197332359	3.9390155869248134e-07	
1.3239445097305402	0.0006062039075199521	0.0006065313220227706	4.0236941410479186e-07	
1.3444590513311867	0.0005577975113834274	0.0005581323133360622	4.1125688488019356e-07	
1.3652914660858761	0.0005097134117160871	0.0005100558036508921	4.205937745399382e-07	
1.386446679444272	0.00046165619562603394	0.00046200634344065666	4.3041404306231855e-07	
1.4079296931759626	0.00041331517565331035	0.00041367316454886784	4.407501846437615e-07	
1.4297455865530366	0.00036435657802903087	0.0003647223871338277	4.516332621007892e-07	
1.451899517550985	0.00031441492570046713	0.00031478829470544357	4.6312832844006423e-07	
1.4743967240682132	0.00026308401256072293	0.0002634642007395926	4.752734112107429e-07	
1.4972425251644468	0.0002099108644127515	0.00021029605127185824	4.88123596702549e-07	
1.5204423223183279	0.00015440943614965314	0.00015479482592052718	5.017401155427311e-07	
1.5440016007044985	9.620623167730513e-05	9.657529968810782e-05	5.161913988893663e-07	
1.5679259304904682	3.7054982063058405e-05	3.727853117682927e-05	5.315541612841272e-07	
1.5922209681535842	4.229303307276403e-05	4.1746237584358684e-05	5.479145936412773e-07	
1.6168924578184014	0.00011343467280847865	0.00011291106544342701	5.653696932637597e-07	
1.6419462326147771	0.00019530503084761247	0.0001947830038749058	5.840287182987328e-07	
1.667388216057011	0.0002880758115390169	0.0002875464282754923	6.0401470436789e-07	
1.6932244234443516	0.00039464873278774926	0.00039410811535757565	6.254658855237327e-07	
1.7194609632832076	0.0005194382398463766	0.0005188843222445364	6.485366644119616e-07	
1.7461040387313935	0.0006689798087916006	0.000668411480338529	6.733973647981311e-07	
1.7731599490647525	0.0008532628049250072	0.0008526797620904497	7.002312502380879e-07	
1.8006350911665105	0.001088325039585499	0.0010877280363915905	7.292216319465e-07	
1.828535961039703	0.0014016364654441122	0.0014010280573377722	7.605327661062883e-07	
1.8568691553430368	0.0018444796742921662	0.0018438660388968228	7.942345503377614e-07	
1.885641372950552	0.0025247915699753445	0.002524187268308977	8.301389341570468e-07	
1.9148594165354507	0.003714457117013977	0.0037139003462874297	8.673915310947228e-07	
1.9445301941784663	0.006340609452953636	0.006340231557282483	9.046786029100204e-07	
1.974660721001155	0.01628023341113	0.016280845652864015	1.0258837056910557e-06	
2.0052581208244957	0.0207165805518259	0.0207168492404272	9.88680990162596e-07	
2.036329627853186	0.007933045586390797	0.007934230109197166	1.1922099148506715e-06	
2.067882588386045	0.00492411401052956	0.0049253656925576745	1.2673382429732082e-06	
2.0999244625529108	0.0036233713476390658	0.0036246730918129033	1.360682326646032e-06	
2.132462826078452	0.00289677450201515	0.002898134828813177	1.4758546072048072e-06	
2.1655053720733157	0.002429932033423465	0.0024313498076673845	1.6172257647386553e-06	
2.199059912853022	0.002100889730502846	0.0021023270883247383	1.7916930981828228e-06	
2.2331343817850464	0.0018498447663448255	0.0018511075147628932	2.0052481090570775e-06	
2.267736835164523	0.0016317981570314996	0.0016316265690277231	2.1870807635146835e-06	
2.302875454119006	0.0016458978886482168	0.0016436500178288764	2.76155342311949e-06	
2.3385585465427567	0.0014820475952822133	0.0014844423986682127	3.2245175173025078e-06	
2.3747945490609914	0.0013567051508588976	0.0013607695250852571	4.183179546980287e-06	
2.411592029024571	0.0012591429768533762	0.0012650688334881594	5.926360236258757e-06	
2.4489596865355954	0.0011749958319738926	0.0011851482612472164	1.038711109133862e-05	
2.4869063565043885	0.001109074841833218	0.0011162554491140298	3.0406892398531434e-05	
2.5254410107383527	0.0010616000444637129	0.0010557398946739272	6.875439368498648e-06	
2.564572760063192	0.0009992449023474971	0.0010018566756235608	9.238725346828515e-06	
2.604310856476998	0.0009625572924581051	0.0009533565554797784	9.552347902193061e-06	
2.6446646953377266	0.0009145720982246913	0.0009093002974085505	5.282381998964524e-06	
2.6856438175845567	0.0008727014385837744	0.0008689581417978091	3.743298406966295e-06	
2.727257911993673	0.0008346660505394094	0.0008317487964821479	2.9190835134156267e-06	
2.769516817469004	0.0007995914774873951	0.0007971994722828323	2.3960519093349335e-06	
2.812430525368455	0.0007669440599680035	0.0007649182283641414	2.0314946302237566e-06	
2.8560091818661824	0.0007363288593187953	0.0007345739764145917	1.761623075391449e-06	
2.9002630903514777	0.0007074272031575277	0.0007058814268917826	1.5532098837560902e-06	
2.945202713864811	0.0006799684844847821	0.0006785892582345186	1.3870973289238517e-06	
2.9908386775716385	0.0006537135893911686	0.0006524703280625708	1.2514070005430131e-06	
3.0371817712745264	0.0006284430619440523	0.0006273130281457261	1.1383586301960973e-06	
3.0842429519642045	0.0006039471733078972	0.0006029130002875269	1.042632191180454e-06	
3.1320333464101533	0.0005800162776618049	0.0005790644057247465	9.60461341143699e-07	
3.180564253791325	0.0005564301090500046	0.0005555497588973725	8.89102037701451e-07	
3.2298471483676323	0.0005329444496464478	0.0005321269271770503	8.265061690090352e-07	
3.2798936821928324	0.0005092728865050595	0.0005085111018257757	7.711131539114608e-07	
3.3307156878694446	0.0004850598915615501	0.0004843480237660633	7.217124094200585e-07	
3.3823251813463506	0.00045983850031718987	0.0004591717694980454	6.77349966515123e-07	
3.43473436475976	0.00043295978046829553	0.00043233431117543734	6.37263452652371e-07	
3.487955629318178	0.0004034680823497473	0.00040288086968725	6.008357828177247e-07	
3.542001558232087	0.00036986541259295815	0.0003693144575832094	5.675614591639893e-07	
3.5968849296890193	0.00032963136041977295	0.00032911621280842167	5.370215438635702e-07	
3.6526187198747286	0.00027815819404826175	0.0002776818811159657	5.088649337411139e-07	
3.7092161060411786	0.00020625743139050516	0.00020583582122153427	4.827960901949377e-07	
3.7666904696220658	9.955781914504011e-05	9.93382816361812e-05	4.5858296112007885e-07	
3.8250553993966134	0.0002155755893352545	0.00021600682970153678	4.362407361292672e-07	
3.884324694702404	0.0012963607780698107	0.0012963791380740687	4.184886134936687e-07	
3.9445123686979775	0.002016285619377133	0.0020164005369741143	4.0866452189488803e-07	
4.005632651675993	0.0010563867788939963	0.0010561107091577452	3.827810445604121e-07	
4.067699994427721	0.0008011513051355176	0.0008008328529834797	3.6348259007598695e-07	
4.130729071659682	0.0006823293182708863	0.0006820088608802653	3.464308682243616e-07	
4.194734785463209	0.0006112923393883981	0.0006109794292579422	3.3067230346591463e-07	
4.259732268837781	0.0005624454629628694	0.0005621431069725611	3.1591275695590936e-07	
4.325736889268946	0.000525711553968427	0.0005254207264618395	3.0201056352503075e-07	
4.392764252361694	0.0004963202474520868	0.0004960411442175123	2.888774838898099e-07	
4.460830205530115	0.00047171415167670465	0.00047144662970157223	2.7645079993617295e-07	
4.5299508417442365	0.00045038994690453236	0.00045013370263100304	2.6468328631687383e-07	
4.600142503334918	0.00043139557761228927	0.0004311502253358964	2.5353894863529946e-07	
4.671421785857698	0.000414086358888842	0.00041385146543127226	2.429910052556715e-07	
4.743805542016518	0.000397994802839676	0.00039776990029566725	2.3302088133512705e-07	
4.817310885648243	0.0003827537517015429	0.00038253833705128557	2.236177025477041e-07	
4.891955195768907	0.00036804416879609574	0.0003678376933598764	2.1477800792011015e-07	
4.967756120682691	0.0003535509128359569	0.00035335276120236907	2.0650542281600235e-07	
5.044731582154526	0.0003389120814449664	0.0003387215367681386	1.9880985340214166e-07	
5.122899779647386	0.00032364075280865324	0.00032345694272420064	1.9170509453448735e-07	
5.202279194625215	0.0003069729842967753	0.0003067948022207913	1.8520108394809973e-07	
5.282888594922542	0.0002875149941152772	0.0002873410234746515	1.7927273999442062e-07	
5.364747039181794	0.0002622650400417443	0.0002620934667573056	1.740838557050142e-07	
5.447873881359371	0.0002232553979831567	0.0002230854594745384	1.7005289743578727e-07	
5.532288775301544	0.00014655941351006884	0.00014644829235559872	1.6525321601982006e-07	
5.618011679391243	0.0005925710759962695	0.0005924358918170449	1.666283048579472e-07	
5.705062861266868	0.0005055957709204421	0.0005056541583018193	1.6883202725537885e-07	
5.793462902614208	0.0003911852494594695	0.000391142661902755	1.6938328642358948e-07	
5.883232704032601	0.0003441691400986005	0.000344080063691324	1.7148107343024903e-07	
5.974393489976511	0.00031145798358905066	0.00031131387688376516	1.7535255303384833e-07	
6.06696681377367	0.00027419330955395316	0.00027416511715324087	1.841855910527675e-07	
6.160974562720967	0.0003305112367897378	0.0003306675597636346	1.6260414588918307e-07	
6.25643896325932	0.0003003783611008769	0.0003005095234972065	1.8381830721293915e-07	
6.353382586228693	0.00028387260847163853	0.00028397562469252325	1.973142677301973e-07	
6.451828352204593	0.00027128512214002137	0.0002713789884319793	2.1162379713485346e-07	
6.551799536917215	0.00026043539261923275	0.00026052923800206463	2.2823247907489835e-07	
6.653319776754563	0.00025053622819436183	0.0002506352401668673	2.47911592553679e-07	
6.756413074350862	0.00024119740578091537	0.00024130505304234976	2.714197103442118e-07	
6.861103804261538	0.00023217593033531746	0.0002322948344409631	2.997136194855726e-07	
6.9674167187261515	0.00022328654903768546	0.00022341881796986108	3.341161504738852e-07	
7.075376953520617	0.0002143564186939156	0.00021450365155049623	3.7654619840730235e-07	
7.1850100339000935	0.00020518859283380424	0.00020535147271672128	4.299011320695367e-07	
7.2963418806339915	0.00019551275232912254	0.0001956897464365506	4.987532809131782e-07	
7.40939881613446	0.00018488844199556967	0.0001850720069613725	5.907193824871018e-07	
7.5242075706798515	0.00017246163153842033	0.00017262610122165825	7.193920906152869e-07	
7.640795288734611	0.00015619266866535885	0.00015624763456306766	9.11264758580976e-07	
7.759189535367103	0.00012963904914599042	0.0001291873118979919	1.2234984951864234e-06	
7.879418302766868	0.00010065406820092084	0.00010032989672567269	1.780183360543312e-06	
8.001510016862884	0.0002595296561245416	0.0002626533853466758	4.059499077870513e-06	
8.125493544044346	0.0001982023516183389	0.0001954971156799845	1.2743469844018824e-05	
8.251398197985628	0.00017104349125812138	0.00016709287049894317	3.954603299802623e-06	
8.379253746576957	0.00014792056457752056	0.0001458576489749898	2.1758409887387157e-06	
8.509090418962503	0.00012629733756230213	0.0001248199168988512	1.6262259808050387e-06	
8.640938912687513	0.0001012206686816856	0.00010007174166478204	1.3863512387604271e-06	
8.774830400956196	6.761033125941149e-05	6.67059949983284e-05	1.3356849854288022e-06	
8.910796540002062	2.712489174269026e-05	2.7862778789537252e-05	1.51663283604247e-06	
9.048869476572474	0.00013986932948006572	0.00014146205343598358	2.2918186666103067e-06	
9.189081855529167	0.0008256959757169456	0.0008192884280165983	7.033309536212086e-06	
9.331466827566528	0.0006503051753907277	0.0006505880193345196	3.7787873558219766e-06	
9.476058057049498	0.0003779918443308297	0.000381299717266626	3.3165691122698388e-06	
9.622889729972897	0.00029654835264754473	0.0002946034303831903	2.123085824673881e-06	
9.771996562044086	0.00025017155211769725	0.0002496170822209754	6.35272578211225e-07	
9.923413806890872	0.00021952101034425678	0.00021935684246014709	3.349887185672867e-07	
10.0771772643966	0.00019332598875540846	0.00019335416201421416	1.686850347660258e-07	
10.233323289164382	0.00017106916155184922	0.00017097883063450556	2.6459488606619595e-07	
10.391888799112495	0.00018030815021704313	0.0001799610564721451	3.558559052991994e-07	
10.552911284202958	0.00014498563901714837	0.0001449215445087327	2.427701251962666e-07	
10.716428815305356	0.0001126204305045474	0.00011272606531952812	1.73139981881336e-07	
10.882480053198018	0.0002718172190019803	0.00027169507217448874	1.983348521153791e-07	
11.051104257708666	0.0002085811149136102	0.00020841858990975511	1.6571441400999127e-07	
11.222341296996655	0.00018554279990087754	0.00018542320093870187	1.437511046644709e-07	
11.39623165697915	0.0001719224695355204	0.0001718372023740138	1.2763606930351226e-07	
11.572816450903245	0.00016196200982530694	0.00016190427377661153	1.1532908031163086e-07	
11.752137429066462	0.00015386664700213232	0.00015383231103228097	1.0612478978798878e-07	
11.93423698868786	0.00014688543253964017	0.0001468720925466066	9.983679188945541e-08	
12.119158183932093	0.00014064131684517615	0.00014064778648847546	9.655994081654105e-08	
12.306944736088793	0.00013491976516873922	0.00013494593233115575	9.66074980112515e-08	
12.497641043909683	0.00012958677895743689	0.00012963383302623692	1.0060526667003483e-07	
12.691292194105861	0.00012455175667321406	0.00012462311533720054	1.0996053618340301e-07	
12.887943972007742	0.00011974720794151246	0.00011985161171353908	1.2867467072463817e-07	
13.08764287239018	0.0001151087596199028	0.00011527355946943911	1.727573969598821e-07	
13.290436110465315	0.00011054940903671493	0.00011085392009588484	3.6153466632800755e-07	
13.496371633045765	0.00010668162419316786	0.00010656488403705191	1.1721811118337744e-07	
13.705498129880782	0.00010239046694064708	0.00010238359617783265	5.498895621616122e-08	
13.917865045168076	9.825272368134942e-05	9.829058524900968e-05	7.162816988143026e-08	
14.133522589243995	9.420276490587076e-05	9.426859817562477e-05	8.900350469542314e-08	
14.35252175045488	9.021405585029142e-05	9.030164718376527e-05	1.0445473493624962e-07	
14.574914307212275	8.626753185096528e-05	8.637412323841567e-05	1.1898236164492196e-07	
14.800752840235097	8.234546965572044e-05	8.246983199821919e-05	1.3329830324466183e-07	
15.030090744981337	7.84288842311273e-05	7.857076490703829e-05	1.479825273115733e-07	
15.262982244272472	7.449678817961673e-05	7.465530012993734e-05	1.6168010719983937e-07	
15.499482401113475	7.052167554515164e-05	7.069525689216542e-05	1.756841178567968e-07	
15.739647131711472	6.645888085175656e-05	6.665059264391437e-05	1.9248718186443878e-07	
15.98353321869612	6.22490052227552e-05	6.24589386373688e-05	2.0997360385077362e-07	
16.23119832454485	5.778441816070849e-05	5.801271923555591e-05	2.2873092652484648e-07	
16.482701005216104	5.285650150983254e-05	5.3102312732094995e-05	2.491885058303452e-07	
16.738100723993853	4.699041073285581e-05	4.724851885321228e-05	2.71863051721391e-07	
16.997457865546615	3.883683848901283e-05	3.907895329366217e-05	2.9741705966750384e-07	
17.26083375020432	2.4474507273579906e-05	2.442301115600466e-05	3.2498317568974085e-07	
17.528290648456405	0.00010400069419405423	0.00010380442342117242	3.5469171096938724e-07	
17.799891795674554	6.491298687189538e-05	6.511822270484536e-05	3.929791475129358e-07	
18.075701407063548	5.108610225592946e-05	5.150506989399906e-05	4.6713880580327093e-07	
18.35578469284383	4.3713061690163286e-05	4.401871924619212e-05	3.2186706866380126e-07	
18.64020787366921	3.797695282299326e-05	3.835524230968098e-05	4.012256476159555e-07	
18.929038196283646	3.2956446092386643e-05	3.34458992519052e-05	5.04870603945859e-07	
19.222343949420477	2.8310702197937348e-05	2.89017399837353e-05	5.997801365216916e-07	
19.52019447994806	2.3834128752637786e-05	2.454549646934212e-05	7.151984563622237e-07	
19.822660209265607	1.940803918582639e-05	2.0282936071832477e-05	8.75472813038421e-07	
20.12981264995304	1.4930843715651405e-05	1.6057946683160688e-05	1.1281329600386874e-06	
20.441724422678867	1.0247983844040272e-05	1.1834820268802816e-05	1.6080143638677747e-06	
20.75846927337004	5.0102629613484184e-06	7.594017630922777e-06	2.925811003650613e-06	
21.08012209064783	1.0011619078732942e-05	3.3673066567696386e-06	8.4656673675011e-06	
21.406758923533914	2.0494435472248914e-06	1.5905720502543715e-06	2.181846020658538e-06	
21.738456999430788	4.546773572931042e-06	5.779972679787777e-06	1.4196539679366267e-06	
22.075294742380795	9.59357505815824e-06	1.0335954772694818e-05	7.509354952231544e-07	
22.417351791608088	1.4602880844338972e-05	1.5046250008835787e-05	4.433715317471674e-07	
22.764709020347887	1.9661179143152546e-05	1.9911689759028116e-05	2.537707820972817e-07	
23.1174485549675	2.48425594285502e-05	2.49480423466654e-05	1.214213451335991e-07	
23.47565379438362	3.019265652051889e-05	3.0175668593220015e-05	7.194061228839049e-08	
23.839409429780538	3.574934437603063e-05	3.561808571971604e-05	1.508095309019649e-07	
24.20880146463373	4.154999224664671e-05	4.1301974970430754e-05	2.590356954519977e-07	
24.583917235044	4.763577909070269e-05	4.725761201197988e-05	3.8484221186132194e-07	
24.964845430386426	5.405616661348532e-05	5.351951880981044e-05	5.402774219727625e-07	
25.351676114279368	6.0876666670392886e-05	6.012730801494689e-05	7.50613912349733e-07	
25.744500745878433	6.819805745612537e-05	6.712674556563994e-05	1.0713119671024365e-06	
26.143412201500308	7.622128936004679e-05	7.457108679962504e-05	1.6548273204638092e-06	
26.548504796581717	8.557372211790862e-05	8.252276889922644e-05	3.125359606220434e-06	
26.959874307978602	9.677875683395574e-05	9.105557702391978e-05	1.0661237867809537e-05	
27.377617996610834	9.605283168475108e-05	0.00010025745002148755	4.538085757484541e-06	
27.801834630457815	0.00010806766957332621	0.00011023416311034813	2.1937605393914886e-06	
28.232624507910387	0.00011968934751740999	0.00012111423341059229	1.4287472374198966e-06	
28.670089481484574	0.00013201357859633333	0.00013305556330040172	1.0422502667659657e-06	
29.114332981902788	0.00014545572241775635	0.0001462546079771768	7.989906524308362e-07	
29.565460042548164	0.00016035417287002028	0.00016095930411699628	6.055730846730192e-07	
30.0235773242978	0.0001770943158345641	0.00017748777473501108	4.0807016467470445e-07	
30.488793140740842	0.00019575913149332357	0.00019625623572028163	5.148912237635811e-07	
30.961217483787163	0.00021730612667421125	0.00021782224075382495	5.171072129510841e-07	
31.440962049673153	0.00024256202312647124	0.00024295501191460046	3.9804193806408013e-07	
31.928140265370157	0.00027245680008964923	0.0002727573568109842	3.0832909034428627e-07	
32.42286731540228	0.00030870312897178043	0.0003088964240928848	2.0358242129718984e-07	
32.925260169079685	0.00035405026621657305	0.00035409944751033887	1.5016969090142762e-07	
33.435437608153904	0.0004132503232962005	0.0004134435822887759	2.6254274713963934e-07	
33.95352025490161	0.0004986268948671153	0.0004989080928479785	2.934402314312547e-07	
34.479630600643624	0.0006558136175277642	0.000655903459672414	2.0109786645181133e-07	
35.01389303470575	0.0005731452929799903	0.0005732358895086845	1.456652373163935e-07	
35.556433873828425	0.0006387007899493393	0.0006386499027772018	1.3049418411312957e-07	
36.107381392031996	0.0009291803381320088	0.0009291316433896854	1.3158356653581532e-07	
36.666865850944866	0.0013972333549421656	0.0013971467263944868	1.8693811325617383e-07	
37.23501953060145	0.0025047484965040954	0.002504669959492074	2.9263894318924763e-07	
37.81197676071744	0.007788054323484861	0.007788495997707072	4.445094290895938e-07	
38.397873952449665	0.004526287220295342	0.0045270503035593655	8.95223765219453e-07	
38.99284963064802	0.002053885740643779	0.0020555668106338265	2.527565876110877e-06	
39.59704446660722	0.0013283275210519687	0.0013277916971942876	5.959008856929225e-07	
40.21060131132589	0.0009857318799460345	0.0009845831972809473	1.613801220728544e-06	
40.83366522928125	0.0007850124222940559	0.000784712475226766	3.2565534447837876e-07	
41.46638353272696	0.0006527089355577543	0.0006534970764523157	9.073767756956438e-07	
42.108905816522395	0.0005625183449648098	0.0005603330783981137	2.3761615427230945e-06	
42.76138399350171	0.0004913686810436121	0.000490326526220062	1.0840422827833606e-06	
43.42397233039088	0.00043583582946316615	0.0004352849061598186	6.991677979231146e-07	
44.096827484281306	0.0003904282221362396	0.00039019385444780396	3.7918041591543034e-07	
44.78010853966855	0.0003513886790038285	0.00035153841425570687	4.789309949727714e-07	
45.47397704606499	0.0003160587533162713	0.0003161065764893706	2.0366818396164624e-07	
46.17859705619533	0.0002785982026267682	0.0002787123491527113	5.843313992524825e-07	
46.894135164783904	0.00026113780387490516	0.0002618616501869418	8.200034809757953e-07	
47.62076054794297	0.00019935910202200242	0.00020083153082133337	2.3364877473335977e-06	
48.35864500317141	0.00037858082815646034	0.00037791305071008984	1.5532561676353403e-06	
49.10796298997312	0.00030033618493525527	0.0003007600925420044	4.3487193830529494e-07	
49.86889167110482	0.0002681610183924603	0.000268473015875447	4.6465359121030195e-07	
50.641610954463076	0.0002474684458232636	0.00024779436700694444	1.1705478493653392e-06	
51.42630353562007	0.00023228625224509385	0.00023192198155641875	5.134022659461341e-07	
52.22315494101898	0.00021861079338643342	0.00021862665309283437	4.848536604343679e-07	
53.03235357183818	0.00020766101112718404	0.00020683719830621522	1.0362676278011681e-06	
53.854090748535334	0.00019629701267256933	0.00019573944124684947	5.757678575304893e-07	
54.688560756081706	0.00018457911912467267	0.00018403936917418817	5.450715951924906e-07	
55.53596088989733	0.00016748822317748518	0.00016734281119533065	4.380961246857957e-07	
56.39649150249797	0.000201928193916165	0.0002021071230761042	2.1395332658188032e-07	
57.27035605086487	0.0001818367186897276	0.0001817861506491779	4.85511389218337e-07	
58.15776114454846	0.00017167301572877102	0.00017141228152741557	3.643159249955831e-07	
59.05891659451753	0.00016417730066893964	0.00016393781976080973	3.1316741049659913e-07	
59.974035462765215	0.0001578775537760986	0.00015767396951258105	2.738975591228467e-07	
60.90333411268367	0.00015222133099032599	0.00015212041872639584	2.8775073355619384e-07	
61.847032260219336	0.0001475054516080973	0.00014706640264603297	4.946358057500533e-07	
62.80535302582078	0.0001427408491178554	0.0001424006288680526	3.6433061364288946e-07	
63.778522987191536	0.00013835886909939146	0.00013805458425200667	3.2352958094352884e-07	
64.76677223286032	0.000134265616620163	0.00013398134965251788	3.0074389428509506e-07	
65.77033441658139	0.00013041649219132956	0.00013014630767176468	2.845805053124307e-07	
66.78944681257751	0.00012678156416818097	0.00012652253886581005	2.717354920714356e-07	
67.82435037163955	0.00012333788915199148	0.00012308830867096838	2.608842562575289e-07	
68.87528977809474	0.00012006685050393335	0.00011982558238123328	2.513793305327634e-07	
69.94251350765792	0.00011695285783746426	0.00011671908788218011	2.4285849805697e-07	
71.02627388617911	0.0001139825850694479	0.00011375569062479239	2.350982864323798e-07	
72.12682714930152	0.00011114447455996478	0.00011092395717136969	2.279502662297836e-07	
73.24443350304374	0.00010842839173488688	0.00010821383845479494	2.2131006179046906e-07	
74.37935718532088	0.00010582537271901068	0.00010561643240328204	2.1510090013411723e-07	
75.53186652841877	0.00010332743320767173	0.00010312380120322428	2.092642433052647e-07	
76.7022340224364	0.00010092741963258093	0.00010072882743077285	2.0375413767950778e-07	
77.89073637971123	9.861889066207195e-05	9.842509863302453e-05	1.9853363693534886e-07	
79.09765460024283	9.639602113567115e-05	9.620681325375537e-05	1.9357244313438633e-07	
80.32327403813038	9.425352301716455e-05	9.406870292004436e-05	1.888452955592715e-07	
81.5678844690394	9.218657953579746e-05	9.200596750510882e-05	1.8433083638594606e-07	
82.83178015871405	9.019078973351247e-05	9.001422033049899e-05	1.8001079069428632e-07	
84.11525993255103	8.826212135061265e-05	8.808944152891826e-05	1.7586935983282744e-07	
85.41862724625115	8.639687048228817e-05	8.622793805619011e-05	1.7189276338863402e-07	
86.74219025756646	8.459162679667496e-05	8.442630917942556e-05	1.6806888706700283e-07	
88.08626189915832	8.284324336712186e-05	8.268141651826523e-05	1.6438700762179815e-07	
89.45115995258467	8.114881036651589e-05	8.099035790351406e-05	1.6083757488191542e-07	
90.83720712343391	7.950563201933813e-05	7.935044446027794e-05	1.574120367980198e-07	
92.24473111762269	7.791120632072683e-05	7.775918043298053e-05	1.5410269739339196e-07	
93.67406471887617	7.636320712030745e-05	7.621424535585626e-05	1.5090260022667445e-07	
95.1255458674087	7.48594682382854e-05	7.471347824069138e-05	1.4780543188146557e-07	
96.59951773982377	7.339796933685601e-05	7.325486350804586e-05	1.4480544135593488e-07	
98.09632883025184	7.197682331468073e-05	7.183651843210101e-05	1.4189737220724767e-07	
99.61633303274554	7.059426502844859e-05	7.04566819049839e-05	1.390764050237237e-07	
101.15988972495167	6.924864117521837e-05	6.911370435567605e-05	1.3633810833511846e-07	
102.72736385307937	6.793840119368698e-05	6.780603868275963e-05	1.336783964699698e-07	
104.31912601818526	6.666208906281563e-05	6.6532232080305e-05	1.3109349317648888e-07	
105.93555256379533	6.541833589317607e-05	6.529091865295805e-05	1.285799000580555e-07	
107.57702566488457	6.420585322058815e-05	6.408081273035897e-05	1.261343690554022e-07	
109.24393341823551	6.302342692360832e-05	6.290070280290741e-05	1.2375387835032588e-07	
110.93666993419627	6.1869911696593e-05	6.17494460109677e-05	1.2143561118003198e-07	
112.65563542986153	6.074422601870906e-05	6.0625963128195635e-05	1.1917693713664508e-07	
114.40123632369622	5.964534756666777e-05	5.9529233987013954e-05	1.169753956036502e-07	
116.17388533162597	5.8572309025301206e-05	5.845829330057038e-05	1.148286810330679e-07	
117.9740015646163	5.752419425557332e-05	5.741222684094679e-05	1.1273462981909527e-07	
119.802010627764	5.6500134784341644e-05	5.639016793808648e-05	1.1069120855929572e-07	
121.65834472092367	5.549930658428448e-05	5.5391294267981956e-05	1.0869650352765065e-07	
123.54344274089367	5.452092711596975e-05	5.4414824902208726e-05	1.0674871120859009e-07	
125.45775038518534	5.356425260715042e-05	5.3460017593982796e-05	1.0484612976445976e-07	
127.40172025740017	5.262857554708621e-05	5.252616627862233e-05	1.0298715132550374e-07	
129.3758119742398	5.171322237607393e-05	5.161259876866533e-05	1.0117025500748528e-07	
131.3804922741741	5.081755135245919e-05	5.071867462597624e-05	9.939400057469649e-08	
133.41623512779302	4.994095058124671e-05	4.984378319501123e-05	9.765702267700884e-08	
135.48352184986857	4.9082836190051244e-05	4.8987341783030016e-05	9.595802559858737e-08	
137.58284121315285	4.8242650639569284e-05	4.8148793974475156e-05	9.429577846383572e-08	
139.71468956393986	4.741986115702809e-05	4.732760806800947e-05	9.266911085379485e-08	
141.879570939417	4.6613958282197845e-05	4.652327562583041e-05	9.107690878955862e-08	
144.07799718683648	4.58244545165611e-05	4.573531012588146e-05	8.951811104757996e-08	
146.31048808453184	4.505088306713075e-05	4.496324570847739e-05	8.799170577306996e-08	
148.57757146481032	4.4292796677207544e-05	4.4206636009655684e-05	8.649672736324444e-08	
150.87978333874923	4.354976653708527e-05	4.3465053074281696e-05	8.503225359467807e-08	
153.2176680229263	4.2821381268351975e-05	4.2738086342573455e-05	8.359740297190644e-08	
155.5917782681133	4.210724597601156e-05	4.202534170428575e-05	8.219133227714864e-08	
158.00267538996428	4.140698136316565e-05	4.1326440615307366e-05	8.081323430289e-08	
160.45092940172842	4.07202229034613e-05	4.06410192718897e-05	7.946233575109606e-08	
162.9371191490193	4.004662006692789e-05	3.996872783814095e-05	7.813789528473932e-08	
165.46183244667284	3.9385835595203886e-05	3.930922972279746e-05	7.68392017179656e-08	
168.02566621772516	3.8737544822496226e-05	3.8662200901623364e-05	7.556557233390917e-08	
170.6292266345446	3.8101435038921784e-05	3.8027329282096754e-05	7.431635131895476e-08	
173.27312926215015	3.747720489316083e-05	3.7404314107319835e-05	7.309090830403103e-08	
175.9579992037507	3.6864563831604606e-05	3.679286539634187e-05	7.18886370042934e-08	
178.68447124853947	3.626323157140936e-05	3.619270341831347e-05	7.070895394942936e-08	
181.45319002177868	3.567293760507693e-05	3.560355819809825e-05	6.955129729714982e-08	
184.2648101372089	3.509342073437312e-05	3.502516905115806e-05	6.84151257236574e-08	
187.11999635182175	3.4524428631566035e-05	3.445728414569859e-05	6.729991738522189e-08	
190.019423723029	3.396571742612631e-05	3.389966009022191e-05	6.620516894516483e-08	
192.9637777682679	3.3417051315172504e-05	3.3352061544772955e-05	6.513039466174956e-08	
195.95375462707955	3.287820219607813e-05	3.281426085430009e-05	6.407512553219997e-08	
198.99006122569847	3.234894931977545e-05	3.2286037702668294e-05	6.303890848885617e-08	
202.0734154441926	3.1829078963401935e-05	3.1767178785973794e-05	6.202130564384454e-08	
205.20454628619316	3.131838412103502e-05	3.125747750390877e-05	6.10218935784737e-08	
208.38419405125447	3.081666421135391e-05	3.075673366801727e-05	6.00402626746447e-08	
211.6131105098844	3.0323724801150665e-05	3.0264753225767247e-05	5.907601648493357e-08	
214.892059081287	2.9839377343691914e-05	2.978134799944179e-05	5.812877113915093e-08	
218.22181501385919	2.936343893100255e-05	2.930633543892358e-05	5.719815478437187e-08	
221.60316556848443	2.8895732059209466e-05	2.883953838751203e-05	5.628380705659379e-08	
225.03691020466627	2.8436084406143577e-05	2.838078485997323e-05	5.538537858179966e-08	
228.5238607695462	2.7984328620454008e-05	2.7929907832078192e-05	5.450253050449767e-08	
232.06484168985054	2.754030212153983e-05	2.7486745040936423e-05	5.3634934041881785e-08	
235.66069016681035	2.710384690965235e-05	2.7051138795479005e-05	5.278227006200418e-08	
239.3122563741041	2.6674809385564395e-05	2.662293579648892e-05	5.1944228684604756e-08	
243.0204036588648	2.6253040179243875e-05	2.6201986965617407e-05	5.112050890279109e-08	
246.78600874580337	2.5838393987006355e-05	2.5788147282861753e-05	5.031081822466127e-08	
250.60996194449422	2.5430729416655618e-05	2.5381275632014896e-05	4.9514872333422115e-08	
254.4931673598731	2.5029908840154028e-05	2.4981234653629423e-05	4.873239476486185e-08	
258.43654310599635	2.4635798253393504e-05	2.458789060506775e-05	4.7963116601251165e-08	
262.4410215231124	2.424826714266615e-05	2.4201113227238387e-05	4.72067761805565e-08	
266.507549398097	2.3867188357458788e-05	2.3820775617643163e-05	4.646311882021028e-08	
270.63708818830384	2.349243798921971e-05	2.3446754109384776e-05	4.573189655434516e-08	
274.8306142488838	2.3123895255767816e-05	2.3078928155805158e-05	4.5012867883950966e-08	
279.08911906362675	2.276144239103519e-05	2.2717180220446652e-05	4.4305797539026063e-08	
283.4136094793798	2.2404964539852967e-05	2.236139567204614e-05	4.361045625224e-08	
287.80510794409827	2.2054349657508367e-05	2.2011462684290922e-05	4.292662054316129e-08	
292.26465274858515	2.1709488413817265e-05	2.1667272140081033e-05	4.2254072512652734e-08	
296.7932982719762	2.137027410147224e-05	2.132871754005827e-05	4.1592599646999236e-08	
301.3921152310292	2.1036602548440223e-05	2.0995694915177026e-05	4.094199463074274e-08	
306.0621909332746	2.0708372034197827e-05	2.0668102743104764e-05	4.0302055168392956e-08	
310.80462953409153	2.038548320960407e-05	2.0345841868252945e-05	3.967258381394114e-08	
315.6205522977641	2.006783902022321e-05	2.002881542525091e-05	3.905338780817551e-08	
320.5110978625849	1.975534463292028e-05	1.9716928765686076e-05	3.844427892314723e-08	
325.47742251006514	1.944790736556262e-05	1.9410089387943898e-05	3.7845073313475173e-08	
330.52070043831674	1.9145436619670446e-05	1.9108206869991014e-05	3.725559137415048e-08	
335.6421240396705	1.8847843815868112e-05	1.8811192804953474e-05	3.6675657604464486e-08	
340.8429041825955	1.855504233199645e-05	1.8518960739350757e-05	3.610510047778831e-08	
346.1242704979875	1.826694744375424e-05	1.823142611385399e-05	3.5543752316779176e-08	
351.4874716698928	1.7983476267744393e-05	1.79485062064439e-05	3.499144917398709e-08	
356.9337757307372	1.770454770680726e-05	1.7670120077851588e-05	3.4448030717269467e-08	
362.46447036112943	1.7430082397529986e-05	1.7396188519170927e-05	3.391334011996784e-08	
368.08086319431027	1.7160002659827147e-05	1.712663400153805e-05	3.3387223955708606e-08	
373.7842821253185	1.6894232448493174e-05	1.6861380627778916e-05	3.286953209723741e-08	
379.57607562494815	1.6632697306632984e-05	1.6600354085931193e-05	3.2360117619484316e-08	
385.45761305857025	1.6375324320881896e-05	1.6343481604552017e-05	3.18588367063945e-08	
391.43028500989345	1.6122042078330938e-05	1.60906919097277e-05	3.1365548561423224e-08	
397.49550360974456	1.587278062507789e-05	1.5841915183705924e-05	3.0880115321639145e-08	
403.6547028699399	1.5627471426328816e-05	1.559708302507553e-05	3.040240197492724e-08	
409.9093390223323	1.5386047327978774e-05	1.5356128410422344e-05	2.9932276280593555e-08	
416.26089086311043	1.5148442519603944e-05	1.5118985657393866e-05	2.946960869278906e-08	
422.71086010243414	1.4914592498801264e-05	1.4885590389108548e-05	2.9014272287012755e-08	
429.2607717194863	1.4684434036814535e-05	1.4655879499849327e-05	2.856614268908283e-08	
435.91217432302693	1.445790514538965e-05	1.4429791121983546e-05	2.8125098007018925e-08	
442.6666405175339	1.4234945044803933e-05	1.4207264594054908e-05	2.7691018765190386e-08	
449.52576727501685	1.4015494133017895e-05	1.3988240429995515e-05	2.726378784094651e-08	
456.4911763125926	1.3799493955899952e-05	1.3772660289408796e-05	2.6843290403520276e-08	
463.56451447591087	1.3586887178477406e-05	1.35604669488767e-05	2.6429413855048665e-08	
470.74745412852144	1.3377617557169135e-05	1.3351604274246599e-05	2.602204777375798e-08	
478.04169354727435	1.3171629912957732e-05	1.3146017193855883e-05	2.5621083859029748e-08	
485.4489573238469	1.2968870105460915e-05	1.294365167265404e-05	2.5226415878384797e-08	
492.97099677249224	1.276928500786417e-05	1.2744454687184183e-05	2.4837939616384944e-08	
500.60959034410683	1.2572822482677982e-05	1.254837420138771e-05	2.445555282508779e-08	
508.36654404671106	1.2379431358285452e-05	1.235535914319766e-05	2.4079155176310546e-08	
516.2436918724502	1.2189061406247149e-05	1.2165359381887855e-05	2.370864821544263e-08	
524.242896231207	1.2001663319332047e-05	1.1978325706146782e-05	2.3343935316701218e-08	
532.3660483909357	1.1817188690244734e-05	1.1794209802846265e-05	2.2984921639961498e-08	
540.6150689248177	1.1635589991020434e-05	1.1612964236476724e-05	2.2631514088887023e-08	
548.9919081653474	1.1456820553060939e-05	1.1434542429222013e-05	2.228362127050616e-08	
557.4985466654523	1.1280834547785587e-05	1.1258898641648252e-05	2.1941153455874208e-08	
566.1369956667598	1.1107586967872833e-05	1.1085987953981848e-05	2.1604022542243788e-08	
574.909297575119	1.0937033609068906e-05	1.0915766247953744e-05	2.1272142016160074e-08	
583.8175264434902	1.076913105254138e-05	1.0748190189187361e-05	2.0945426917824295e-08	
592.8637884623186	1.060383664775627e-05	1.0583217210109093e-05	2.062379380651176e-08	
602.0502224575035	1.04411084958584e-05	1.0420805493361066e-05	2.030716072705463e-08	
611.379000396087	1.0280905433535674e-05	1.0260913955696902e-05	1.999544717726076e-08	
620.8523278997751	1.012318701734877e-05	1.0103502232341915e-05	1.968857407640452e-08	
630.4724447664181	9.967913508508533e-06	9.948530661800211e-06	1.9386463734529202e-08	
640.2416254995708	9.815045858084342e-06	9.79596027109189e-06	1.908903982271751e-08	
650.1621798462554	9.66454569262729e-06	9.645752761404202e-06	1.8796227344202255e-08	
660.2364533430635	9.516375300192648e-06	9.497870494141324e-06	1.8507952606247014e-08	
670.4668278707137	9.370497616747264e-06	9.352276477358168e-06	1.822414319292827e-08	
680.8557222172046	9.226876212947458e-06	9.208934352564094e-06	1.794472793856281e-08	
691.4055926496942	9.085475281274283e-06	9.067808381883207e-06	1.7669636901952785e-08	
702.1189334952396	8.946259623513101e-06	8.928863435558345e-06	1.7398801341299057e-08	
712.9982777305363	8.809194638565329e-06	8.792064979786556e-06	1.7132153689804796e-08	
724.0461975807946	8.67424631058052e-06	8.657379064874308e-06	1.68696275319387e-08	
735.2653051278958	8.541381197397541e-06	8.524772313701164e-06	1.6611157580337625e-08	
746.6582529279726	8.410566419284107e-06	8.394211910481273e-06	1.6356679653299544e-08	
758.2277346385576	8.281769647964336e-06	8.265665589812269e-06	1.6106130652899356e-08	
769.9764856554507	8.154959095924454e-06	8.139101626001849e-06	1.5859448543607426e-08	
781.9072837594538	8.030103505987221e-06	8.014488822662422e-06	1.5616572331580695e-08	
794.0229497731273	7.907172141145955e-06	7.891796502565017e-06	1.5377442044321913e-08	
806.3263482277227	7.786134774649526e-06	7.770994497743529e-06	1.5141998710990265e-08	
818.82038804045	7.66696168032999e-06	7.652053139841207e-06	1.4910184343118447e-08	
831.5080232022387	7.549623623164828e-06	7.534943250691256e-06	1.468194191586465e-08	
844.3922534761538	7.434091850066235e-06	7.419636133124082e-06	1.4457215349668827e-08	
857.4761251066391	7.3203380808899615e-06	7.306103561993614e-06	1.423594949241228e-08	
870.7627315397452	7.208334499656868e-06	7.194317775415944e-06	1.4018090101990644e-08	
884.2552141545192	7.098053745980201e-06	7.084251466213334e-06	1.3803583829252864e-08	
897.9567630057271	6.989468906692322e-06	6.975877773557193e-06	1.359237820143914e-08	
911.8706175780853	6.8825535076644634e-06	6.869170274803788e-06	1.3384421605933272e-08	
926.0000675521785	6.777281505813656e-06	6.764102977516728e-06	1.3179663274418417e-08	
940.3484535822448	6.673627281291036e-06	6.6606503116704565e-06	1.2978053267422019e-08	
954.9191680860141	6.571565629845961e-06	6.558787122029247e-06	1.2779542459174705e-08	
969.715656046784	6.4710717553606996e-06	6.4584886606964254e-06	1.2584082522842624e-08	
984.7414158279239	6.372121262550543e-06	6.35973057982867e-06	1.2391625916095379e-08	
1000.0	6.27469014982442e-06	6.262488924510541e-06	1.2202125866969149e-08	


==> data/fig_iss_quadvf_bode_34.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00017004993292679988	1.6840977911141353e-07	
0.10154950161807173	0.0001727846641511856	0.00017276766395997055	1.6844708698154333e-07	
0.10312301278878754	0.00017554877368051514	0.00017553150744145182	1.684855562352953e-07	
0.10472090554055413	0.00017835991065214075	0.00017834237427735296	1.685252229061397e-07	
0.10634355766636439	0.00018121901004083087	0.00018120119937838433	1.6856612413797166e-07	
0.10799135281311975	0.00018412703171742393	0.0001841089425503429	1.6860829821868066e-07	
0.1096646805723366	0.00018708496138198909	0.0001870665894272563	1.6865178461504976e-07	
0.11136393657225817	0.0001900938115420566	0.00019007515244959846	1.6869662400845728e-07	
0.11308952257139368	0.0001931546225384728	0.00019313567189013068	1.687428583314999e-07	
0.11484184655350702	0.00019626846362160818	0.0001962492169300913	1.6879053080620687e-07	
0.11662132282407707	0.00019943643408081553	0.00019941688678864144	1.6883968598263378e-07	
0.11842837210825283	0.00020265966443023005	0.0002026398119086471	1.6889036977922734e-07	
0.12026342165032622	0.00020593931765420574	0.00020591915520209994	1.6894262952407023e-07	
0.12212690531474645	0.00020927659051590063	0.000209256113358688	1.6899651399715897e-07	
0.12401926368869937	0.00021267271493276106	0.00021265191822126054	1.6905207347446773e-07	
0.12594094418627644	0.000216128959422904	0.00021610783823219757	1.6910935977252564e-07	
0.12789240115425762	0.00021964663062667495	0.00021962517995494852	1.6916842629496105e-07	
0.12987409597953362	0.00022322707490794735	0.00022320528967531678	1.6922932807989645e-07	
0.13188649719819254	0.0002268716800400495	0.00022684955508736864	1.6929212184902315e-07	
0.13393008060629666	0.0002305818769815431	0.00023055940706919598	1.6935686605787214e-07	
0.13600532937237603	0.0002343591417474478	0.00023433632155412371	1.6942362094756291e-07	
0.13811273415166478	0.00023820499738190403	0.00023818182150335608	1.6949244859800609e-07	
0.14025279320210793	0.00024212101603869339	0.00024209747898647945	1.695634129827434e-07	
0.1424260125021654	0.0002461088211765037	0.00024608491737671033	1.696365800252048e-07	
0.1446329058704415	0.0002501700898763241	0.0002501458136682756	1.6971201765632585e-07	
0.14687399508716817	0.00025430655528890794	0.0002542819009238565	1.697897958742487e-07	
0.14914981001757044	0.000258520009220819	0.000258494970860618	1.6986998680541142e-07	
0.15146088873714358	0.00026281230486822443	0.00026278687658398806	1.6995266476699877e-07	
0.1538077776588715	0.000267185359708297	0.00026715953547903936	1.7003790633197795e-07	
0.15619103166241588	0.0002716411585588216	0.00027161493227008333	1.7012579039487792e-07	
0.15861121422530794	0.0002761817568174509	0.0002761551222599082	1.7021639824001725e-07	
0.16106889755617235	0.00028080928389291734	0.0002807822347609745	1.703098136116459e-07	
0.16356466273001555	0.00028552594684149606	0.0002854984767318651	1.704061227852595e-07	
0.1660990998256107	0.00029033403422306595	0.00029030613663332975	1.705054146416449e-07	
0.16867280806501112	0.00029523592019226774	0.00029520758851942993	1.706077807422998e-07	
0.1712863959552255	0.00030023406884151417	0.00030020529638053427	1.7071331540728712e-07	
0.17394048143208848	0.0003053310388139851	0.00030530181875630224	1.708221157945439e-07	
0.17663569200636045	0.0003105294882062412	0.00031049981363828435	1.7093428198187644e-07	
0.17937266491209122	0.000315832179781733	0.00031580204368342066	1.7104991705065477e-07	
0.18215204725728248	0.00032124198651828	0.0003212113817615102	1.711691271715609e-07	
0.18497449617688488	0.0003267618975145803	0.0003267308168617101	1.7129202169299002e-07	
0.18784067898816573	0.0003323950242829551	0.0003323634603852746	1.714187132308531e-07	
0.1907512733484843	0.000338144607457942	0.00033811255285414094	1.7154931776135017e-07	
0.19370696741551147	0.00034401402395293725	0.00034398147106756607	1.7168395471570775e-07	
0.1967084600099325	0.0003500067945999911	0.0003499737357419213	1.7182274707695636e-07	
0.19975646078067044	0.00035612659231101784	0.00035609301967190173	1.7196582147908496e-07	
0.20285169037266976	0.00036237725080219595	0.00036234315645492665	1.7211330830885239e-07	
0.2059948805972802	0.00036876277392718467	0.00036872814982436393	1.7226534180904922e-07	
0.20918677460527996	0.00037528734566907293	0.00037525218364148203	1.7242206018549443e-07	
0.21242812706258082	0.0003819553408456891	0.00038191963260077557	1.725836057143851e-07	
0.215719704328655	0.0003887713365881551	0.00038873507370852976	1.7275012485394088e-07	
0.21906228463772706	0.0003957401246583699	0.00039570329860032623	1.7292176835666987e-07	
0.22245665828277353	0.00040286672467757537	0.0004028293267696308	1.7309869138488354e-07	
0.22590362780237347	0.0004101563983453271	0.00041011841978679225	1.7328105362828807e-07	
0.22940400817045398	0.0004176146647361966	0.0004175760965957803	1.7346901942328996e-07	
0.23295862698897662	0.0004252473167704454	0.0004252081499849002	1.7366275787482606e-07	
0.2365683246836085	0.0004330604389648584	0.00043302066433767477	1.7386244297989204e-07	
0.2402339547024262	0.000441060426581069	0.0004410200347812242	1.7406825375355493e-07	
0.243956383717698	0.0004492540063011426	0.00044921298786191596	1.7428037435623702e-07	
0.24773649183079302	0.00045764825857417813	0.0004576066038920418	1.7449899422259106e-07	
0.2515751727802653	0.0004662506417933637	0.00046620834112695835	1.747243081926959e-07	
0.2554733341531623	0.00047506901848055286	0.0004750260619497644	1.7495651664339645e-07	
0.2594318975996074	0.00048411168367532074	0.000484068061260467	1.7519582562221423e-07	
0.26345179905070754	0.0004933873957478425	0.0004933430972889906	1.7544244698058235e-07	
0.2675339889398373	0.0005029054098802919	0.0005028604250767217	1.756965985085249e-07	
0.27167943242735193	0.0005126755144901122	0.0005126298328999448	1.759585040690984e-07	
0.2758891096287819	0.0005227080709010217	0.0005226616819410337	1.7622839373353512e-07	
0.28016401584656353	0.0005330140566045367	0.0005329669495501905	1.765065039136781e-07	
0.2845051618053608	0.000543605112496829	0.0005435572764825405	1.7679307749518309e-07	
0.28891357389103245	0.0005544935945236229	0.0005544450185433	1.7708836396774734e-07	
0.2933902943933029	0.000565692630220581	0.00056564330312847	1.7739261955239524e-07	
0.29793638175219256	0.0005772161806992727	0.000577166091211147	1.777061073268019e-07	
0.30255291080826724	0.00058907910870066	0.000589028245395403	1.7802909734294828e-07	
0.30724097305676445	0.0006012972534206605	0.000601245604742285	1.7836186674274004e-07	
0.31200167690565833	0.000613887512907474	0.0006138350671676401	1.7870469986363077e-07	
0.3168361479377224	0.0006268679349402303	0.000626814680321322	1.7905788833779484e-07	
0.3217455291766536	0.0006402578174256677	0.0006402037419845074	1.7942173117847668e-07	
0.32673098135731937	0.0006540778194970591	0.0006540229111693326	1.797965348565222e-07	
0.33179368320019265	0.0006683500846711393	0.0006682943312766368	1.8018261335933921e-07	
0.33693483169003946	0.0006830983776188622	0.0006830417668676309	1.8058028823439777e-07	
0.3421556423589239	0.0006983482363396444	0.0006982907558391856	1.809898886093008e-07	
0.3474573495735992	0.0007141271418030046	0.000714068779066644	1.8141175118930663e-07	
0.35284120682735126	0.0007304647074438646	0.0007304054499004673	1.8184622022259256e-07	
0.3583084870363649	0.0007473928912780078	0.0007473327262832074	1.822936474348149e-07	
0.3638604828406817	0.0007649462338539022	0.0007648851487030706	1.827543919175203e-07	
0.3694985069098218	0.0007831621257908659	0.0007831001077340538	1.8322881997338746e-07	
0.37522389225314035	0.0008020811092890041	0.0008020181455481413	1.8371730490155034e-07	
0.3810379925349945	0.0008217472187556886	0.0008216832965443652	1.842202267181016e-07	
0.3869421823947922	0.0008422083666038154	0.0008421434731500278	1.8473797179549072e-07	
0.39293785777200174	0.000863516781373009	0.0008634509039453026	1.8527093241249801e-07	
0.39902643623619527	0.0008857295066491422	0.0008856626325866771	1.8581950619022066e-07	
0.4052093573222091	0.0009089089708642655	0.000908841087611396	1.863840954025392e-07	
0.41148808287049476	0.0009331236400166404	0.0009330547351627302	1.8696510612779223e-07	
0.41786409737274555	0.0009584487677466579	0.0009583788290719578	1.8756294722144286e-07	
0.4243389083228771	0.0009849672601505038	0.0009848962756790905	1.881780290673713e-07	
0.43091404657344795	0.0010127706763538374	0.0010126986344147855	1.8881076207062346e-07	
0.4375910666976019	0.0010419603903888584	0.0010418872796870522	1.894615548377919e-07	
0.4443715473566186	0.0010726489455634956	0.0010725747552617737	1.9013081197899385e-07	
0.45125709167315986	0.0011049616396003271	0.0011048863594149705	1.9081893146361618e-07	
0.4582493276102989	0.0011390383877773766	0.0011389620080894077	1.915263014227111e-07	
0.4653499083564233	0.0011750359226852165	0.0011749584346704882	1.9225329628736226e-07	
0.4725605127161014	0.001213130403778721	0.0012130517995604243	1.9300027212067737e-07	
0.4798828455070056	0.0012535205286672473	0.0012534408014953364	1.9376756094524153e-07	
0.4873186379629853	0.0012964312624453246	0.001296350406908377	1.945554638518395e-07	
0.49486964814338685	0.0013421183332324232	0.0013420363455088431	1.9536424258224249e-07	
0.5025376613487146	0.0013908736841277268	0.0013907905622849027	1.9619410922580182e-07	
0.5103244905427329	0.0014430321277332334	0.0014429478720855641	1.9704521353703634e-07	
0.5182319767811088	0.0014989795245651844	0.0014988941381048337	1.9791762725972175e-07	
0.5262619896466971	0.0015591629086860457	0.001559076397604203	1.9881132464729917e-07	
0.5344164276915693	0.0016241031238394114	0.0016240154981610967	1.9972615810624566e-07	
0.5426972188858914	0.0016944107276093542	0.0016943220019718641	2.0066182754984771e-07	
0.5511063210737586	0.001770806194104523	0.001770716388719309	2.016178415525314e-07	
0.559645722436092	0.0018541458345202038	0.0018540549763713323	2.0259346773785624e-07	
0.5683174419607084	0.0019454554170076303	0.0019453635413588062	2.0358766884655278e-07	
0.5771235299196736	0.0020459742927716215	0.0020458814450804315	2.0459901962714148e-07	
0.5860660683540517	0.0021572140689021186	0.0021571203072789503	2.056255976612709e-07	
0.595147171566167	0.0022810377472719016	0.0022809431456778805	2.066648385343399e-07	
0.604368986619493	0.0024197681709622514	0.002419672823425516	2.077133422413354e-07	
0.6137336938462858	0.0025763392709970447	0.002576243297251936	2.0876662025199215e-07	
0.6232435073630855	0.0027545112031236154	0.002754414756459587	2.0981884465226836e-07	
0.6329006755942035	0.0029591832373654756	0.002959086515180654	2.1086136832322233e-07	
0.6427074818033226	0.003196860444935177	0.003196763703831525	2.1188428072418384e-07	
0.6526662446333333	0.0034763702104425804	0.003476273788928244	2.1287280807074154e-07	
0.6627793186545348	0.003809999794928154	0.0038099041468525625	2.1380708647878426e-07	
0.6730490949213316	0.0042153747509317595	0.004215280498100397	2.1465955577844336e-07	
0.6834780015375548	0.004718709135520043	0.004718617153654197	2.153914963171255e-07	
0.6940685042305437	0.005360756907417575	0.005360668474368737	2.1594811219378444e-07	
0.7048231069341222	0.006208500396235852	0.006208417465294763	2.1625270765534507e-07	
0.7157443523806098	0.007380247733066346	0.007380173482437361	2.1620609648380804e-07	
0.7268348227020044	0.009106259709070155	0.009106199781882708	2.1572968625446472e-07	
0.7380971400404808	0.01190129537461891	0.011901261172385479	2.1510302777784985e-07	
0.7495339671683494	0.017193244711326154	0.01719326460245094	2.177062089086526e-07	
0.7611480081176202	0.03082564686567289	0.030825824117723256	2.633909060499101e-07	
0.7729420088193235	0.10102107970750837	0.10102163687880934	9.587705015746988e-07	
0.784918757752735	0.042493060788188784	0.04249334256877884	2.854443752054546e-07	
0.7970810866046624	0.020164567039759117	0.02016484514259498	2.910833558486942e-07	
0.8094318709389453	0.013063183552754942	0.013063433866985639	2.8052069688083116e-07	
0.8219740308763326	0.009618965614840217	0.009619199466970462	2.7525649828084907e-07	
0.8347105317848907	0.007589169548000094	0.0075893936790512396	2.729938106745968e-07	
0.847644384981113	0.006251052626794043	0.006251270955055682	2.7241396032350015e-07	
0.8607786484418896	0.005302087457779245	0.005302302424227473	2.728663775872427e-07	
0.8741164275275125	0.0045935570901604736	0.004593770319914448	2.7400892924946236e-07	
0.8876608757158821	0.004043886667738732	0.004044099305550874	2.7564867081144497e-07	
0.9014151953480897	0.003604612144558273	0.0036048250363174507	2.776703975171282e-07	
0.9153826383855528	0.0032451336694588454	0.003245347466552957	2.8000228359970334e-07	
0.9295665071788846	0.0029451801307070133	0.002945395353271443	2.825981804220579e-07	
0.9439701552486742	0.002690789926750863	0.0026910070037573725	2.8542793229962e-07	
0.9585969880783669	0.002472032352404344	0.0024722516480661857	2.884718014704726e-07	
0.9734504639194281	0.0022816495338461276	0.002281871365600145	2.9171711810449607e-07	
0.9885340946089864	0.0021142124656571212	0.00211443711677496	2.951561939188758e-07	
1.0038514464001433	0.001965577587540084	0.00196580531620853	2.987849840717774e-07	
1.01940614080515	0.0018325260274634411	0.0018327570734807726	3.026022088152141e-07	
1.0352018554516484	0.0017125176574517896	0.0017127522472761237	3.066087672426752e-07	
1.051242324952181	0.0016035194537826483	0.0016037578044165938	3.1080734242663605e-07	
1.0675313417871697	0.0015038831959453178	0.0015041255179825317	3.152021357789609e-07	
1.0840727572015847	0.0014122566789496122	0.001412503179005833	3.197986912647078e-07	
1.1008704821154982	0.0013275181529499146	0.0013277690356322612	3.2460378409396374e-07	
1.117928488048752	0.0012487271523091896	0.0012489826218300634	3.296253572716572e-07	
1.1352508080599522	0.001175087074592386	0.0011753473361002028	3.348724950733371e-07	
1.1528415377000134	0.00110591630188751	0.0011061815625604508	3.403554262389739e-07	
1.1707048359804781	0.0010406256075657719	0.0010408960774931494	3.46085552272687e-07	
1.1888449263568397	0.0009787002336175017	0.0009789761264731697	3.52075498020657e-07	
1.2072660977271032	0.0009196854636680787	0.0009199669971588571	3.5833918308047297e-07	
1.225972705445816	0.0008631748218945677	0.0008634622179404616	3.648919135793413e-07	
1.2449691723538168	0.0008088002414071968	0.0008090937259748595	3.7175049481196284e-07	
1.2642599898239333	0.0007562236952224855	0.0007565234976816286	3.7893336602400857e-07	
1.2838497188228888	0.0007051298870933379	0.0007054362388857207	3.864607596275086e-07	
1.3037429909896587	0.0006552196702545609	0.000655532802535625	3.9435488864978134e-07	
1.3239445097305402	0.0006062039075199521	0.0006065240472153627	4.02640169755637e-07	
1.3444590513311867	0.0005577975113834274	0.0005581248747246	4.1134350147969373e-07	
1.3652914660858761	0.0005097134117160871	0.0005100481936565706	4.2049468304426565e-07	
1.386446679444272	0.00046165619562603394	0.0004619985525486194	4.301276769219089e-07	
1.4079296931759626	0.00041331517565331035	0.0004136651804025908	4.40275454512154e-07	
1.4297455865530366	0.00036435657802903087	0.0003647141929600323	4.5096781249598647e-07	
1.451899517550985	0.00031441492570046713	0.0003147798663660596	4.6227086158508745e-07	
1.4743967240682132	0.00026308401256072293	0.0002634555006581741	4.742224135586428e-07	
1.4972425251644468	0.0002099108644127515	0.00021028701417257048	4.868775352574385e-07	
1.5204423223183279	0.00015440943614965314	0.00015478531835804124	5.002974666574137e-07	
1.5440016007044985	9.620623167730513e-05	9.65649651467693e-05	5.14550658196112e-07	
1.5679259304904682	3.7054982063058405e-05	3.726593435411548e-05	5.297138526486868e-07	
1.5922209681535842	4.229303307276403e-05	4.174926767985601e-05	5.458732801503224e-07	
1.6168924578184014	0.00011343467280847865	0.00011291820856219452	5.631259919045869e-07	
1.6419462326147771	0.00019530503084761247	0.0001947911803085622	5.815813203127648e-07	
1.667388216057011	0.0002880758115390169	0.0002875551735097519	6.013624042334877e-07	
1.6932244234443516	0.00039464873278774926	0.0003941172862914084	6.226076233693187e-07	
1.7194609632832076	0.0005194382398463766	0.0005188938651057262	6.454715900352391e-07	
1.7461040387313935	0.0006689798087916006	0.0006684213783305643	6.701249378732305e-07	
1.7731599490647525	0.0008532628049250072	0.0008526900194444372	6.967514065814054e-07	
1.8006350911665105	0.001088325039585499	0.0010877386738722269	7.255350781551536e-07	
1.828535961039703	0.0014016364654441122	0.001401039113330237	7.566414390443282e-07	
1.8568691553430368	0.0018444796742921662	0.0018438775751977447	7.901427238883903e-07	
1.885641372950552	0.0025247915699753445	0.002524199381198911	8.258553889265086e-07	
1.9148594165354507	0.003714457117013977	0.0037139131737554325	8.629346068525665e-07	
1.9445301941784663	0.006340609452953636	0.006340245098536477	9.000817607907392e-07	
1.974660721001155	0.01628023341113	0.016280853387154102	1.0207206533398056e-06	
2.0052581208244957	0.0207165805518259	0.020716859668699624	9.837213650253393e-07	
2.036329627853186	0.007933045586390797	0.007934225788238292	1.1863499806680464e-06	
2.067882588386045	0.00492411401052956	0.0049253575026965415	1.261318130054199e-06	
2.0999244625529108	0.0036233713476390658	0.003624663073423274	1.3544700339973503e-06	
2.132462826078452	0.00289677450201515	0.002898123514382011	1.4694238213240515e-06	
2.1655053720733157	0.002429932033423465	0.0024313372987166287	1.6105535844502987e-06	
2.199059912853022	0.002100889730502846	0.002102313258432497	1.7847483485457656e-06	
2.2331343817850464	0.0018498447663448255	0.0018510921790653812	1.997970032722004e-06	
2.267736835164523	0.0016317981570314996	0.0016316137128447852	2.1794105837756876e-06	
2.302875454119006	0.0016458978886482168	0.0016436451291590162	2.7564578662167223e-06	
2.3385585465427567	0.0014820475952822133	0.001484446795606657	3.218596305200234e-06	
2.3747945490609914	0.0013567051508588976	0.0013607664923985	4.176788072305968e-06	
2.411592029024571	0.0012591429768533762	0.0012650627851139137	5.920146286129006e-06	
2.4489596865355954	0.0011749958319738926	0.0011851405531411662	1.0382413299050836e-05	
2.4869063565043885	0.001109074841833218	0.0011162466448209631	3.0417251883190778e-05	
2.5254410107383527	0.0010616000444637129	0.0010557302777931556	6.890223019825534e-06	
2.564572760063192	0.0009992449023474971	0.0010018464074175568	9.247521006354273e-06	
2.604310856476998	0.0009625572924581051	0.0009533457354972818	9.566002094037517e-06	
2.6446646953377266	0.0009145720982246913	0.0009092889906897381	5.294420825012383e-06	
2.6856438175845567	0.0008727014385837744	0.000868946392522795	3.7550546486260557e-06	
2.727257911993673	0.0008346660505394094	0.0008317366354174199	2.9308604811777946e-06	
2.769516817469004	0.0007995914774873951	0.0007971869211156194	2.4079664234659727e-06	
2.812430525368455	0.0007669440599680035	0.0007649053023556691	2.0436060147326024e-06	
2.8560091818661824	0.0007363288593187953	0.0007345606860878822	1.773966962361564e-06	
2.9002630903514777	0.0007074272031575277	0.0007058677791346283	1.565810293367936e-06	
2.945202713864811	0.0006799684844847821	0.0006785752570300734	1.3999719075735453e-06	
2.9908386775716385	0.0006537135893911686	0.0006524559749702914	1.2645696111346057e-06	
3.0371817712745264	0.0006284430619440523	0.0006272983226046561	1.1518207604529833e-06	
3.0842429519642045	0.0006039471733078972	0.0006028979397832605	1.0564037760912355e-06	
3.1320333464101533	0.0005800162776618049	0.0005790489858411674	9.745512708198351e-07	
3.180564253791325	0.0005564301090500046	0.0005555339732590896	9.035184852846156e-07	
3.2298471483676323	0.0005329444496464478	0.0005321107672748914	8.412568102908703e-07	
3.2798936821928324	0.0005092728865050595	0.0005084945567033382	7.862053191057376e-07	
3.3307156878694446	0.0004850598915615501	0.00048433107952824056	7.371531912339425e-07	
3.3823251813463506	0.00045983850031718987	0.00045915440858270844	6.931462999351519e-07	
3.43473436475976	0.00043295978046829553	0.00043231651131561216	6.534221774610605e-07	
3.487955629318178	0.0004034680823497473	0.00040286260253046354	6.173636985606558e-07	
3.542001558232087	0.00036986541259295815	0.0003692956872576411	5.844653844447646e-07	
3.5968849296890193	0.00032963136041977295	0.00032909689655733745	5.543084001419754e-07	
3.6526187198747286	0.00027815819404826175	0.00027766198566664	5.265418965769226e-07	
3.7092161060411786	0.00020625743139050516	0.00020581547718717574	5.008709108323591e-07	
3.7666904696220658	9.955781914504011e-05	9.932134889609785e-05	4.770646804944705e-07	
3.8250553993966134	0.0002155755893352545	0.00021602679367609847	4.5513981428801253e-07	
3.884324694702404	0.0012963607780698107	0.0012963890367905801	4.376891715401257e-07	
3.9445123686979775	0.002016285619377133	0.0020164144436533174	4.28328686827273e-07	
4.005632651675993	0.0010563867788939963	0.001056101753771572	4.0283769176196264e-07	
4.067699994427721	0.0008011513051355176	0.0008008185444816877	3.839759767170012e-07	
4.130729071659682	0.0006823293182708863	0.000681992219154985	3.673592218553519e-07	
4.194734785463209	0.0006112923393883981	0.0006109613786034904	3.520350557401343e-07	
4.259732268837781	0.0005624454629628694	0.0005621240366576965	3.3770954371571347e-07	
4.325736889268946	0.000525711553968427	0.0005254008319123925	3.242401999620548e-07	
4.392764252361694	0.0004963202474520868	0.0004960205344029845	3.1153726732768855e-07	
4.460830205530115	0.00047171415167670465	0.0004714253693042864	2.9953589863730456e-07	
4.5299508417442365	0.00045038994690453236	0.00045011183127531177	2.881860993601931e-07	
4.600142503334918	0.00043139557761228927	0.00043112776738045536	2.7744837665876767e-07	
4.671421785857698	0.000414086358888842	0.0004138284354378119	2.6729159158486837e-07	
4.743805542016518	0.000397994802839676	0.0003977463063979358	2.5769179044195025e-07	
4.817310885648243	0.0003827537517015429	0.00038251418335249766	2.4863150693585487e-07	
4.891955195768907	0.00036804416879609574	0.00036781298210600906	2.4009925993038295e-07	
4.967756120682691	0.0003535509128359569	0.0003533274955193571	2.3208899780748696e-07	
5.044731582154526	0.0003389120814449664	0.0003386957253186266	2.245990679262409e-07	
5.122899779647386	0.00032364075280865324	0.0003234306094457835	2.176296242898362e-07	
5.202279194625215	0.0003069729842967753	0.0003067680100342327	2.1117467219103175e-07	
5.282888594922542	0.0002875149941152772	0.0002873139418357969	2.051897323968747e-07	
5.364747039181794	0.0002622650400417443	0.00026206661046635377	1.9978332360954724e-07	
5.447873881359371	0.0002232553979831567	0.00022306089480532318	1.95490855434472e-07	
5.532288775301544	0.00014655941351006884	0.00014644239749386168	1.903075642817064e-07	
5.618011679391243	0.0005925710759962695	0.0005924079848956331	1.9006709286242898e-07	
5.705062861266868	0.0005055957709204421	0.0005056452503375146	1.927068074432853e-07	
5.793462902614208	0.0003911852494594695	0.00039111731429667296	1.9197623356798689e-07	
5.883232704032601	0.0003441691400986005	0.00034405021125607995	1.9285331353656084e-07	
5.974393489976511	0.00031145798358905066	0.0003112845106669339	1.9554674012591895e-07	
6.06696681377367	0.00027419330955395316	0.000274186069553162	2.0353612671874196e-07	
6.160974562720967	0.0003305112367897378	0.00033068434432670504	1.7457291688007438e-07	
6.25643896325932	0.0003003783611008769	0.00030049631569210557	1.9585553241583547e-07	
6.353382586228693	0.00028387260847163853	0.0002839538022434782	2.0758549883079802e-07	
6.451828352204593	0.00027128512214002137	0.0002713531976265683	2.197935585372719e-07	
6.551799536917215	0.00026043539261923275	0.00026050099956720677	2.341793109641252e-07	
6.653319776754563	0.00025053622819436183	0.000250605214042336	2.5159530922326066e-07	
6.756413074350862	0.00024119740578091537	0.0002412735768729534	2.7284618896639064e-07	
6.861103804261538	0.00023217593033531746	0.00023226210032402736	2.989190146683516e-07	
6.9674167187261515	0.00022328654903768546	0.00022338494475595562	3.3115743232985163e-07	
7.075376953520617	0.0002143564186939156	0.00021446872104427837	3.7149512426658616e-07	
7.1850100339000935	0.00020518859283380424	0.00020531555433911343	4.2284124576599393e-07	
7.2963418806339915	0.00019551275232912254	0.00019565292577056035	4.897807088210628e-07	
7.40939881613446	0.00018488844199556967	0.00018503444403663964	5.799499107921424e-07	
7.5242075706798515	0.00017246163153842033	0.00017258820624542164	7.069816557360495e-07	
7.640795288734611	0.00015619266866535885	0.0001562108083634443	8.974674452781391e-07	
7.759189535367103	0.00012963904914599042	0.00012915908194296568	1.2088810008903401e-06	
7.879418302766868	0.00010065406820092084	0.00010036769293444832	1.7675301213253986e-06	
8.001510016862884	0.0002595296561245416	0.0002626691222290427	4.049045506760781e-06	
8.125493544044346	0.0001982023516183389	0.00019546984902141435	1.2778913321055578e-05	
8.251398197985628	0.00017104349125812138	0.00016705614669629645	3.990409410612359e-06	
8.379253746576957	0.00014792056457752056	0.0001458168821649638	2.2102157483452498e-06	
8.509090418962503	0.00012629733756230213	0.00012477673216153217	1.6624652381318122e-06	
8.640938912687513	0.0001012206686816856	0.0001000271077784175	1.423414179793987e-06	
8.774830400956196	6.761033125941149e-05	6.666222152610198e-05	1.3743877971354791e-06	
8.910796540002062	2.712489174269026e-05	2.7862687288411586e-05	1.5566511304880077e-06	
9.048869476572474	0.00013986932948006572	0.0001415082113339902	2.331155215418039e-06	
9.189081855529167	0.0008256959757169456	0.0008192568106045436	7.047407872958498e-06	
9.331466827566528	0.0006503051753907277	0.0006505856965785746	3.729733954280541e-06	
9.476058057049498	0.0003779918443308297	0.0003812614709159764	3.280931065754855e-06	
9.622889729972897	0.00029654835264754473	0.0002945561536197766	2.174104345569751e-06	
9.771996562044086	0.00025017155211769725	0.00024956559428968353	6.771172993760687e-07	
9.923413806890872	0.00021952101034425678	0.00021930410582347287	3.6899530598223433e-07	
10.0771772643966	0.00019332598875540846	0.0001933113710741239	1.9949183998329198e-07	
10.233323289164382	0.00017106916155184922	0.0001710082129397238	2.3463300164214059e-07	
10.391888799112495	0.00018030815021704313	0.00017994217064868872	3.6726636860671523e-07	
10.552911284202958	0.00014498563901714837	0.00014486581754515355	2.5886067932494286e-07	
10.716428815305356	0.0001126204305045474	0.00011277465002979106	1.8712297063809218e-07	
10.882480053198018	0.0002718172190019803	0.000271740583685556	2.0330303307213207e-07	
11.051104257708666	0.0002085811149136102	0.00020840658847890448	1.7635821862976208e-07	
11.222341296996655	0.00018554279990087754	0.00018539165952633166	1.536847765182068e-07	
11.39623165697915	0.0001719224695355204	0.0001717960973460103	1.3523942123234328e-07	
11.572816450903245	0.00016196200982530694	0.00016185711648505446	1.1930941708151205e-07	
11.752137429066462	0.00015386664700213232	0.0001537806957502103	1.0504210674226147e-07	
11.93423698868786	0.00014688543253964017	0.00014681685774263985	9.19609320371565e-08	
12.119158183932093	0.00014064131684517615	0.00014058941309344833	7.981351277478466e-08	
12.306944736088793	0.00013491976516873922	0.0001348847093801719	6.859061833473023e-08	
12.497641043909683	0.00012958677895743689	0.00012956993635373866	5.881022769528547e-08	
12.691292194105861	0.00012455175667321406	0.00012455664874259467	5.262836762485604e-08	
12.887943972007742	0.00011974720794151246	0.00011978263009269684	5.739651879509842e-08	
13.08764287239018	0.0001151087596199028	0.00011520208252403108	9.609668224458492e-08	
13.290436110465315	0.00011054940903671493	0.00011077994077414282	3.2046644065021543e-07	
13.496371633045765	0.00010668162419316786	0.000106488373854774	1.9682573567104275e-07	
13.705498129880782	0.00010239046694064708	0.00010230450859712157	9.066857908488581e-08	
13.917865045168076	9.825272368134942e-05	9.820885779301539e-05	5.6864429348165475e-08	
14.133522589243995	9.420276490587076e-05	9.418415369064862e-05	4.0905885054703256e-08	
14.35252175045488	9.021405585029142e-05	9.021439451819536e-05	3.4672894029152156e-08	
14.574914307212275	8.626753185096528e-05	8.628395754548628e-05	3.595686361417591e-08	
14.800752840235097	8.234546965572044e-05	8.237663487838363e-05	4.2317034143077125e-08	
15.030090744981337	7.84288842311273e-05	7.847440471776043e-05	5.1676529687449993e-08	
15.262982244272472	7.449678817961673e-05	7.4555633115622e-05	6.107487944148852e-08	
15.499482401113475	7.052167554515164e-05	7.059213063827433e-05	7.186610755874304e-08	
15.739647131711472	6.645888085175656e-05	6.65438556697352e-05	8.53140257840685e-08	
15.98353321869612	6.22490052227552e-05	6.234846677220457e-05	9.946883572026991e-08	
16.23119832454485	5.778441816070849e-05	5.789849229736047e-05	1.1483634918940604e-07	
16.482701005216104	5.285650150983254e-05	5.2984666284288104e-05	1.318064768383709e-07	
16.738100723993853	4.699041073285581e-05	4.712916699150185e-05	1.5091831561935092e-07	
16.997457865546615	3.883683848901283e-05	3.896710201308276e-05	1.7307096100971623e-07	
17.26083375020432	2.4474507273579906e-05	2.4418996032863188e-05	1.9966285255892578e-07	
17.528290648456405	0.00010400069419405423	0.00010385730212728712	2.543335909197914e-07	
17.799891795674554	6.491298687189538e-05	6.506069027652397e-05	2.5810878465101354e-07	
18.075701407063548	5.108610225592946e-05	5.139453631212846e-05	3.286854383755995e-07	
18.35578469284383	4.3713061690163286e-05	4.388783624409544e-05	2.48423111256244e-07	
18.64020787366921	3.797695282299326e-05	3.821128355140192e-05	2.439728797426539e-07	
18.929038196283646	3.2956446092386643e-05	3.329109971988191e-05	3.409122438577716e-07	
19.222343949420477	2.8310702197937348e-05	2.8736721639720356e-05	4.2878506643588915e-07	
19.52019447994806	2.3834128752637786e-05	2.437016753941076e-05	5.366300942632095e-07	
19.822660209265607	1.940803918582639e-05	2.0096782897425056e-05	6.888529037412297e-07	
20.12981264995304	1.4930843715651405e-05	1.5860121284087676e-05	9.332803900913253e-07	
20.441724422678867	1.0247983844040272e-05	1.1624127178132557e-05	1.4060254836795332e-06	
20.75846927337004	5.0102629613484184e-06	7.368874097151419e-06	2.726572685945938e-06	
21.08012209064783	1.0011619078732942e-05	3.1286473150556587e-06	8.515641943842963e-06	
21.406758923533914	2.0494435472248914e-06	1.759792253563383e-06	2.433658784792345e-06	
21.738456999430788	4.546773572931042e-06	6.038306638590928e-06	1.6933582854425835e-06	
22.075294742380795	9.59357505815824e-06	1.0622241875884602e-05	1.0455140588389738e-06	
22.417351791608088	1.4602880844338972e-05	1.535971220742774e-05	7.598532212297861e-07	
22.764709020347887	1.9661179143152546e-05	2.0255617357692764e-05	5.948222481848288e-07	
23.1174485549675	2.48425594285502e-05	2.532768339369352e-05	4.851258078549988e-07	
23.47565379438362	3.019265652051889e-05	3.059835435095855e-05	4.059342756301483e-07	
23.839409429780538	3.574934437603063e-05	3.609401198378255e-05	3.453167674408973e-07	
24.20880146463373	4.154999224664671e-05	4.184569132010377e-05	2.9679380592149533e-07	
24.583917235044	4.763577909070269e-05	4.78907719205741e-05	2.565064167063982e-07	
24.964845430386426	5.405616661348532e-05	5.427628731649937e-05	2.219875563637739e-07	
25.351676114279368	6.0876666670392886e-05	6.106614901746421e-05	1.9158533249106128e-07	
25.744500745878433	6.819805745612537e-05	6.836022935895319e-05	1.6429007855145793e-07	
26.143412201500308	7.622128936004679e-05	7.636015912571438e-05	1.4056914176824523e-07	
26.548504796581717	8.557372211790862e-05	8.570536984473388e-05	1.326428367473838e-07	
26.959874307978602	9.677875683395574e-05	9.673257280732487e-05	3.4295904005688875e-07	
27.377617996610834	9.605283168475108e-05	9.624292861178486e-05	1.9216524378086624e-07	
27.801834630457815	0.00010806766957332621	0.00010817213029847525	1.096042781438466e-07	
28.232624507910387	0.00011968934751740999	0.00011975148358704362	7.199254740820323e-08	
28.670089481484574	0.00013201357859633333	0.00013204113099127412	4.328287387641546e-08	
29.114332981902788	0.00014545572241775635	0.00014544782082885193	2.9722055441145487e-08	
29.565460042548164	0.00016035417287002028	0.00016029035292011216	6.54203300082467e-08	
30.0235773242978	0.0001770943158345641	0.00017691712820978736	2.2188517972779294e-07	
30.488793140740842	0.00019575913149332357	0.00019575945296658386	1.725864928504735e-07	
30.961217483787163	0.00021730612667421125	0.0002173832827955441	7.92296254904303e-08	
31.440962049673153	0.00024256202312647124	0.00024256296807583058	2.2691648694538875e-09	
31.928140265370157	0.00027245680008964923	0.0002724047734031128	5.2201817378158175e-08	
32.42286731540228	0.00030870312897178043	0.00030857857110653993	1.2670865324936868e-07	
32.925260169079685	0.00035405026621657305	0.00035381449399664647	3.4172416298281516e-07	
33.435437608153904	0.0004132503232962005	0.0004131947555957887	3.1502121756238905e-07	
33.95352025490161	0.0004986268948671153	0.000498714462854398	1.2808320454638053e-07	
34.479630600643624	0.0006558136175277642	0.0006558806440552392	9.001553517057572e-08	
35.01389303470575	0.0005731452929799903	0.0005731818997225129	1.2613370762133925e-07	
35.556433873828425	0.0006387007899493393	0.0006385241627278681	1.8291760378378398e-07	
36.107381392031996	0.0009291803381320088	0.0009289389152417212	2.4925371117207586e-07	
36.666865850944866	0.0013972333549421656	0.0013969531296849158	3.2913719654759816e-07	
37.23501953060145	0.0025047484965040954	0.0025045021919534016	4.419016717152112e-07	
37.81197676071744	0.007788054323484861	0.007788600681303825	5.819562720073728e-07	
38.397873952449665	0.004526287220295342	0.004527063522080508	1.0074876168213135e-06	
38.99284963064802	0.002053885740643779	0.0020556884740754915	2.5366146832675125e-06	
39.59704446660722	0.0013283275210519687	0.0013279288130835939	4.4424578024575265e-07	
40.21060131132589	0.0009857318799460345	0.0009847219805692857	1.486657916270019e-06	
40.83366522928125	0.0007850124222940559	0.0007848490585629179	2.2449176127914863e-07	
41.46638353272696	0.0006527089355577543	0.0006536299722440838	1.018482096919262e-06	
42.108905816522395	0.0005625183449648098	0.0005604615273894334	2.256870847339134e-06	
42.76138399350171	0.0004913686810436121	0.0004904499181983471	9.64198911222883e-07	
43.42397233039088	0.00043583582946316615	0.0004354024015828043	5.992202386328584e-07	
44.096827484281306	0.0003904282221362396	0.00039030382810114955	2.9619086890181436e-07	
44.78010853966855	0.0003513886790038285	0.00035163702236369767	4.789718918720531e-07	
45.47397704606499	0.0003160587533162713	0.0003161824394835539	2.9340513397341053e-07	
46.17859705619533	0.0002785982026267682	0.0002787170630047756	4.991547060567911e-07	
46.894135164783904	0.00026113780387490516	0.0002617892419389987	7.420624222157704e-07	
47.62076054794297	0.00019935910202200242	0.00020078610538622177	2.3970316801175117e-06	
48.35864500317141	0.00037858082815646034	0.00037781500425181373	1.6394813550859723e-06	
49.10796298997312	0.00030033618493525527	0.0003007870987685137	4.509186521636647e-07	
49.86889167110482	0.0002681610183924603	0.00026853474129205954	4.625266631562132e-07	
50.641610954463076	0.0002474684458232636	0.0002478681616327965	1.1423538575280792e-06	
51.42630353562007	0.00023228625224509385	0.0002320007970303667	4.29417100970199e-07	
52.22315494101898	0.00021861079338643342	0.0002187076612327962	4.652265188336714e-07	
53.03235357183818	0.00020766101112718404	0.00020691899900159564	9.608572870870876e-07	
53.854090748535334	0.00019629701267256933	0.00019582074704022843	4.963157605542965e-07	
54.688560756081706	0.00018457911912467267	0.00018411541353048142	4.6700496144573884e-07	
55.53596088989733	0.00016748822317748518	0.00016735702476648956	3.6353390670154573e-07	
56.39649150249797	0.000201928193916165	0.00020207096784588178	1.856426987616607e-07	
57.27035605086487	0.0001818367186897276	0.00018181227218901086	4.1950783488678776e-07	
58.15776114454846	0.00017167301572877102	0.00017145950792648177	2.942783715649303e-07	
59.05891659451753	0.00016417730066893964	0.00016399177005460553	2.439959416159224e-07	
59.974035462765215	0.0001578775537760986	0.00015773053197191253	2.070335252431379e-07	
60.90333411268367	0.00015222133099032599	0.00015217795409470908	2.4027488409956036e-07	
61.847032260219336	0.0001475054516080973	0.0001471241193345693	4.296473894787765e-07	
62.80535302582078	0.0001427408491178554	0.00014245809709640582	3.0097360291056727e-07	
63.778522987191536	0.00013835886909939146	0.00013811155277066415	2.614973432261962e-07	
64.76677223286032	0.000134265616620163	0.00013403766475950934	2.400037241301853e-07	
65.77033441658139	0.00013041649219132956	0.0001302018730947151	2.2511114823074767e-07	
66.78944681257751	0.00012678156416818097	0.000126577294096294	2.1350958487483774e-07	
67.82435037163955	0.00012333788915199148	0.0001231422164501121	2.038708823041108e-07	
68.87528977809474	0.00012006685050393335	0.00011987862107311167	1.955461990233237e-07	
69.94251350765792	0.00011695285783746426	0.00011677124661939581	1.8817314730814982e-07	
71.02627388617911	0.0001139825850694479	0.00011380696610617584	1.8152871788214952e-07	
72.12682714930152	0.00011114447455996478	0.00011097435148596696	1.7546527433960045e-07	
73.24443350304374	0.00010842839173488688	0.00010826335756616604	1.6987939976954643e-07	
74.37935718532088	0.00010582537271901068	0.00010566508507159216	1.6469535472490805e-07	
75.53186652841877	0.00010332743320767173	0.00010317159820520448	1.59855658047248e-07	
76.7022340224364	0.00010092741963258093	0.0001007757809869464	1.5531540659051453e-07	
77.89073637971123	9.861889066207195e-05	9.847122198200083e-05	1.5103868121252437e-07	
79.09765460024283	9.639602113567115e-05	9.625212033267716e-05	1.4699617830879773e-07	
80.32327403813038	9.425352301716455e-05	9.411320812281378e-05	1.4316359358298793e-07	
81.5678844690394	9.218657953579746e-05	9.204968549835735e-05	1.3952048539109055e-07	
82.83178015871405	9.019078973351247e-05	9.005716591292635e-05	1.36049454111649e-07	
84.11525993255103	8.826212135061265e-05	8.813162952353576e-05	1.3273553591033096e-07	
85.41862724625115	8.639687048228817e-05	8.626938322775106e-05	1.2956574574229924e-07	
86.74219025756646	8.459162679667496e-05	8.446702617128621e-05	1.2652872663670555e-07	
88.08626189915832	8.284324336712186e-05	8.272141980433287e-05	1.2361447623965266e-07	
89.45115995258467	8.114881036651589e-05	8.102966175197848e-05	1.2081413055058392e-07	
90.83720712343391	7.950563201933813e-05	7.93890629065872e-05	1.1811979070910316e-07	
92.24473111762269	7.791120632072683e-05	7.779712726009818e-05	1.1552438266849215e-07	
93.67406471887617	7.636320712030745e-05	7.625153408026833e-05	1.1302154233836867e-07	
95.1255458674087	7.48594682382854e-05	7.475012210296352e-05	1.106055206916011e-07	
96.59951773982377	7.339796933685601e-05	7.329087546698344e-05	1.082711047005382e-07	
98.09632883025184	7.197682331468073e-05	7.187191116176223e-05	1.060135509509119e-07	
99.61633303274554	7.059426502844859e-05	7.049146779394755e-05	1.0382852950601269e-07	
101.15988972495167	6.924864117521837e-05	6.914789550808733e-05	1.0171207613017695e-07	
102.72736385307937	6.793840119368698e-05	6.783964692077003e-05	9.966055138429201e-08	
104.31912601818526	6.666208906281563e-05	6.65652689475988e-05	9.76706054109365e-08	
105.93555256379533	6.541833589317607e-05	6.532339541911679e-05	9.573914746426539e-08	
107.57702566488457	6.420585322058815e-05	6.41127403958635e-05	9.38633194202555e-08	
109.24393341823551	6.302342692360832e-05	6.293209210461522e-05	9.204047264543807e-08	
110.93666993419627	6.1869911696593e-05	6.178030742793482e-05	9.026814771711598e-08	
112.65563542986153	6.074422601870906e-05	6.065630688773675e-05	8.854405657320506e-08	
114.40123632369622	5.964534756666777e-05	5.955907007091526e-05	8.686606674688928e-08	
116.17388533162597	5.8572309025301206e-05	5.848763145138612e-05	8.523218739309814e-08	
117.9740015646163	5.752419425557332e-05	5.7441076568323873e-05	8.364055686587859e-08	
119.802010627764	5.6500134784341644e-05	5.641853852507282e-05	8.20894316406348e-08	
121.65834472092367	5.549930658428448e-05	5.541919477728302e-05	8.057717640817652e-08	
123.54344274089367	5.452092711596975e-05	5.44422641823643e-05	7.910225519272083e-08	
125.45775038518534	5.356425260715042e-05	5.348700428544195e-05	7.766322336844661e-08	
127.40172025740017	5.262857554708621e-05	5.25527088197e-05	7.625872046577195e-08	
129.3758119742398	5.171322237607393e-05	5.1638705401367075e-05	7.48874636754777e-08	
131.3804922741741	5.081755135245919e-05	5.074435340168258e-05	7.354824196901812e-08	
133.41623512779302	4.994095058124671e-05	4.98690419800139e-05	7.223991076710018e-08	
135.48352184986857	4.9082836190051244e-05	4.901218826391652e-05	7.09613870946099e-08	
137.58284121315285	4.8242650639569284e-05	4.8173235663358275e-05	6.971164516990709e-08	
139.71468956393986	4.741986115702809e-05	4.735165230760151e-05	6.848971238227228e-08	
141.879570939417	4.6613958282197845e-05	4.654692959436121e-05	6.729466561692834e-08	
144.07799718683648	4.58244545165611e-05	4.575858084186223e-05	6.612562789198405e-08	
146.31048808453184	4.505088306713075e-05	4.498614003531154e-05	6.498176527636406e-08	
148.57757146481032	4.4292796677207544e-05	4.422916066009957e-05	6.386228406031558e-08	
150.87978333874923	4.354976653708527e-05	4.348721461475802e-05	6.276642815473697e-08	
153.2176680229263	4.2821381268351975e-05	4.2759891197340644e-05	6.169347669681968e-08	
155.5917782681133	4.210724597601156e-05	4.204679615946703e-05	6.064274184315707e-08	
158.00267538996428	4.140698136316565e-05	4.134755082278343e-05	5.961356673248846e-08	
160.45092940172842	4.07202229034613e-05	4.0661791253058506e-05	5.860532360334204e-08	
162.9371191490193	4.004662006692789e-05	3.9989167487549355e-05	5.761741205197475e-08	
165.46183244667284	3.9385835595203886e-05	3.932934281164815e-05	5.664925741873202e-08	
168.02566621772516	3.8737544822496226e-05	3.8681993081161546e-05	5.5700309291563085e-08	
170.6292266345446	3.8101435038921784e-05	3.80468060868806e-05	5.477004011659672e-08	
173.27312926215015	3.747720489316083e-05	3.742348095837864e-05	5.38579439068157e-08	
175.9579992037507	3.6864563831604606e-05	3.6811727604226005e-05	5.2963535040558774e-08	
178.68447124853947	3.626323157140936e-05	3.6211266186039996e-05	5.208634714274158e-08	
181.45319002177868	3.567293760507693e-05	3.562182662399597e-05	5.1225932041805056e-08	
184.2648101372089	3.509342073437312e-05	3.504314813161569e-05	5.038185879651442e-08	
187.11999635182175	3.4524428631566035e-05	3.447497877781996e-05	4.9553712787028646e-08	
190.019423723029	3.396571742612631e-05	3.3917075074391196e-05	4.874109486549165e-08	
192.9637777682679	3.3417051315172504e-05	3.3369201587133866e-05	4.794362056106202e-08	
195.95375462707955	3.287820219607813e-05	3.2831130569151876e-05	4.716091933587323e-08	
198.99006122569847	3.234894931977545e-05	3.230264161478214e-05	4.639263388749618e-08	
202.0734154441926	3.1829078963401935e-05	3.178352133283235e-05	4.563841949513049e-08	
205.20454628619316	3.131838412103502e-05	3.1273563037871945e-05	4.4897943405641055e-08	
208.38419405125447	3.081666421135391e-05	3.077256645841713e-05	4.4170884257097715e-08	
211.6131105098844	3.0323724801150665e-05	3.028033746093465e-05	4.3456931536865726e-08	
214.892059081287	2.9839377343691914e-05	2.9796687788667613e-05	4.275578507193768e-08	
218.22181501385919	2.936343893100255e-05	2.9321434814356855e-05	4.206715454909931e-08	
221.60316556848443	2.8895732059209466e-05	2.8854401305997502e-05	4.139075906304594e-08	
225.03691020466627	2.8436084406143577e-05	2.8395415204830697e-05	4.072632669047172e-08	
228.5238607695462	2.7984328620454008e-05	2.7944309414825926e-05	4.00735940883339e-08	
232.06484168985054	2.754030212153983e-05	2.750092160296065e-05	3.943230611479048e-08	
235.66069016681035	2.710384690965235e-05	2.706509400965176e-05	3.8802215471014724e-08	
239.3122563741041	2.6674809385564395e-05	2.663667326873598e-05	3.8183082363180535e-08	
243.0204036588648	2.6253040179243875e-05	2.6215510236438453e-05	3.757467418235561e-08	
246.78600874580337	2.5838393987006355e-05	2.5801459828804403e-05	3.697676520210076e-08	
250.60996194449422	2.5430729416655618e-05	2.539438086710446e-05	3.638913629196653e-08	
254.4931673598731	2.5029908840154028e-05	2.4994135930756053e-05	3.581157464622352e-08	
258.43654310599635	2.4635798253393504e-05	2.4600591217332447e-05	3.524387352687607e-08	
262.4410215231124	2.424826714266615e-05	2.42136164092596e-05	3.4685832019873335e-08	
266.507549398097	2.3867188357458788e-05	2.3833084546825396e-05	3.4137254803904125e-08	
270.63708818830384	2.349243798921971e-05	2.345887190715044e-05	3.359795193098414e-08	
274.8306142488838	2.3123895255767816e-05	2.3090857888791277e-05	3.3067738618031255e-08	
279.08911906362675	2.276144239103519e-05	2.272892490166754e-05	3.254643504883421e-08	
283.4136094793798	2.2404964539852967e-05	2.23729582620234e-05	3.203386618590415e-08	
287.80510794409827	2.2054349657508367e-05	2.2022846092151873e-05	3.152986159141972e-08	
292.26465274858515	2.1709488413817265e-05	2.1678479224626692e-05	3.103425525689794e-08	
296.7932982719762	2.137027410147224e-05	2.1339751110802116e-05	3.0546885441122585e-08	
301.3921152310292	2.1036602548440223e-05	2.1006557733355446e-05	3.006759451555489e-08	
306.0621909332746	2.0708372034197827e-05	2.0678797522660248e-05	2.9596228817369287e-08	
310.80462953409153	2.038548320960407e-05	2.0356371276790964e-05	2.9132638509048276e-08	
315.6205522977641	2.006783902022321e-05	2.003918208497146e-05	2.867667744464205e-08	
320.5110978625849	1.975534463292028e-05	1.9727135254290694e-05	2.8228203042114096e-08	
325.47742251006514	1.944790736556262e-05	1.9420138239519038e-05	2.77870761614981e-08	
330.52070043831674	1.9145436619670446e-05	1.91181005758686e-05	2.735316098850261e-08	
335.6421240396705	1.8847843815868112e-05	1.8820933814549374e-05	2.6926324923357938e-08	
340.8429041825955	1.855504233199645e-05	1.8528551460982e-05	2.650643847452932e-08	
346.1242704979875	1.826694744375424e-05	1.8240868915535293e-05	2.6093375157125384e-08	
351.4874716698928	1.7983476267744393e-05	1.7957803416664405e-05	2.5687011395707598e-08	
356.9337757307372	1.770454770680726e-05	1.7679273986332308e-05	2.5287226431204554e-08	
362.46447036112943	1.7430082397529986e-05	1.740520137760352e-05	2.4893902231931143e-08	
368.08086319431027	1.7160002659827147e-05	1.7135508024305716e-05	2.450692340824005e-08	
373.7842821253185	1.6894232448493174e-05	1.6870117992659764e-05	2.412617713081506e-08	
379.57607562494815	1.6632697306632984e-05	1.660895693478485e-05	2.3751553052298636e-08	
385.45761305857025	1.6375324320881896e-05	1.6351952043989793e-05	2.338294323221487e-08	
391.43028500989345	1.6122042078330938e-05	1.6099032011767067e-05	2.3020242064841766e-08	
397.49550360974456	1.587278062507789e-05	1.5850126986409648e-05	2.2663346210124565e-08	
403.6547028699399	1.5627471426328816e-05	1.5605168533175958e-05	2.2312154527181002e-08	
409.9093390223323	1.5386047327978774e-05	1.5364089595931352e-05	2.196656801064092e-08	
416.26089086311043	1.5148442519603944e-05	1.5126824460198844e-05	2.1626489729269363e-08	
422.71086010243414	1.4914592498801264e-05	1.4893308717554936e-05	2.1291824767216996e-08	
429.2607717194863	1.4684434036814535e-05	1.4663479231310014e-05	2.0962480167233186e-08	
435.91217432302693	1.445790514538965e-05	1.4437274103415583e-05	2.0638364876366306e-08	
442.6666405175339	1.4234945044803933e-05	1.4214632642543873e-05	2.031938969348949e-08	
449.52576727501685	1.4015494133017895e-05	1.399549533328796e-05	2.00054672188558e-08	
456.4911763125926	1.3799493955899952e-05	1.3779803806433055e-05	1.9696511805567204e-08	
463.56451447591087	1.3586887178477406e-05	1.3567500810252414e-05	1.9392439512771174e-08	
470.74745412852144	1.3377617557169135e-05	1.3358530182783308e-05	1.909316806062768e-08	
478.04169354727435	1.3171629912957732e-05	1.3152836825040977e-05	1.879861678682724e-08	
485.4489573238469	1.2968870105460915e-05	1.2950366675130385e-05	1.8508706604646108e-08	
492.97099677249224	1.276928500786417e-05	1.2751066683217655e-05	1.822335996266873e-08	
500.60959034410683	1.2572822482677982e-05	1.255488478732501e-05	1.7942500805657896e-08	
508.36654404671106	1.2379431358285452e-05	1.2361769889914603e-05	1.766605453698786e-08	
516.2436918724502	1.2189061406247149e-05	1.2171671835228433e-05	1.7393947982299202e-08	
524.242896231207	1.2001663319332047e-05	1.1984541387353233e-05	1.712610935434587e-08	
532.3660483909357	1.1817188690244734e-05	1.1800330208980382e-05	1.6862468219140787e-08	
540.6150689248177	1.1635589991020434e-05	1.1618990840832648e-05	1.660295546313382e-08	
548.9919081653474	1.1456820553060939e-05	1.1440476681730818e-05	1.634750326150013e-08	
557.4985466654523	1.1280834547785587e-05	1.1264741969274306e-05	1.6096045047511913e-08	
566.1369956667598	1.1107586967872833e-05	1.1091741761111443e-05	1.5848515482883944e-08	
574.909297575119	1.0937033609068906e-05	1.0921431916776009e-05	1.5604850429032466e-08	
583.8175264434902	1.076913105254138e-05	1.0753769080067731e-05	1.5364986919287112e-08	
592.8637884623186	1.060383664775627e-05	1.0588710661955469e-05	1.512886313201952e-08	
602.0502224575035	1.04411084958584e-05	1.0426214823982945e-05	1.4896418364518586e-08	
611.379000396087	1.0280905433535674e-05	1.0266240462157505e-05	1.4667593007774426e-08	
620.8523278997751	1.012318701734877e-05	1.0108747191303649e-05	1.4442328521958927e-08	
630.4724447664181	9.967913508508533e-06	9.953695329863538e-06	1.422056741267206e-08	
640.2416254995708	9.815045858084342e-06	9.801045885127717e-06	1.4002253207960533e-08	
650.1621798462554	9.66454569262729e-06	9.650760538880086e-06	1.3787330435935986e-08	
660.2364533430635	9.516375300192648e-06	9.502801633441492e-06	1.3575744603092645e-08	
670.4668278707137	9.370497616747264e-06	9.357132158097622e-06	1.3367442173285646e-08	
680.8557222172046	9.226876212947458e-06	9.21371573589687e-06	1.3162370547248257e-08	
691.4055926496942	9.085475281274283e-06	9.072516610804913e-06	1.2960478042797329e-08	
702.1189334952396	8.946259623513101e-06	8.93349963520318e-06	1.2761713875495342e-08	
712.9982777305363	8.809194638565329e-06	8.796630257718865e-06	1.2566028139926948e-08	
724.0461975807946	8.67424631058052e-06	8.66187451137482e-06	1.2373371791495702e-08	
735.2653051278958	8.541381197397541e-06	8.529199002048089e-06	1.2183696628661932e-08	
746.6582529279726	8.410566419284107e-06	8.398570897226266e-06	1.1996955275747715e-08	
758.2277346385576	8.281769647964336e-06	8.269957915051486e-06	1.1813101166148744e-08	
769.9764856554507	8.154959095924454e-06	8.143328313642084e-06	1.1632088526035112e-08	
781.9072837594538	8.030103505987221e-06	8.018650880682598e-06	1.145387235845714e-08	
794.0229497731273	7.907172141145955e-06	7.895894923272933e-06	1.1278408427892629e-08	
806.3263482277227	7.786134774649526e-06	7.775030258028146e-06	1.1105653245173765e-08	
818.82038804045	7.66696168032999e-06	7.65602720142043e-06	1.0935564052843723e-08	
831.5080232022387	7.549623623164828e-06	7.538856560355426e-06	1.0768098810833835e-08	
844.3922534761538	7.434091850066235e-06	7.423489622975152e-06	1.06032161825631e-08	
857.4761251066391	7.3203380808899615e-06	7.309898149680219e-06	1.0440875521322194e-08	
870.7627315397452	7.208334499656868e-06	7.198054364364332e-06	1.0281036857103963e-08	
884.2552141545192	7.098053745980201e-06	7.087930945854351e-06	1.0123660883598634e-08	
897.9567630057271	6.989468906692322e-06	6.9795010195493214e-06	9.968708945676703e-09	
911.8706175780853	6.8825535076644634e-06	6.872738149252367e-06	9.81614302706763e-09	
926.0000675521785	6.777281505813656e-06	6.767616329189421e-06	9.665925738360903e-09	
940.3484535822448	6.673627281291036e-06	6.664109976209028e-06	9.518020305328091e-09	
954.9191680860141	6.571565629845961e-06	6.5621939221577525e-06	9.372390557463857e-09	
969.715656046784	6.4710717553606996e-06	6.461843406425843e-06	9.229000916849647e-09	
984.7414158279239	6.372121262550543e-06	6.363034068658094e-06	9.087816387242242e-09	
1000.0	6.27469014982442e-06	6.265741941624967e-06	8.94880254342662e-09	


==> data/fig_iss_quadvf_bode_36.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00017001944654641919	1.7482788497691741e-07	
0.10154950161807173	0.0001727846641511856	0.00017273718157099875	1.749146555987069e-07	
0.10312301278878754	0.00017554877368051514	0.00017550102911035903	1.7500328882972198e-07	
0.10472090554055413	0.00017835991065214075	0.00017831190007179136	1.750938292058287e-07	
0.10634355766636439	0.00018121901004083087	0.00018117072936721192	1.7518632241820163e-07	
0.10799135281311975	0.00018412703171742393	0.00018407847680364803	1.7528081534414222e-07	
0.1096646805723366	0.00018708496138198909	0.00018703612801638383	1.7537735607927132e-07	
0.11136393657225817	0.0001900938115420566	0.00019004469544717616	1.7547599397045425e-07	
0.11308952257139368	0.0001931546225384728	0.00019310521937009457	1.7557677964974426e-07	
0.11484184655350702	0.00019626846362160818	0.00019621876896771466	1.7567976506906407e-07	
0.11662132282407707	0.00019943643408081553	0.00019938644346056305	1.7578500353531685e-07	
0.11842837210825283	0.00020265966443023005	0.0002026093732928996	1.7589254974785588e-07	
0.12026342165032622	0.00020593931765420574	0.00020588872137814043	1.7600245983550768e-07	
0.12212690531474645	0.00020927659051590063	0.00020922568440742795	1.7611479139513014e-07	
0.12401926368869937	0.00021267271493276106	0.00021262149422509888	1.7622960353141574e-07	
0.12594094418627644	0.000216128959422904	0.00021607741927505192	1.763469568973685e-07	
0.12789240115425762	0.00021964663062667495	0.00021959476612228905	1.7646691373626107e-07	
0.12987409597953362	0.00022322707490794735	0.00022317488105420052	1.765895379241513e-07	
0.13188649719819254	0.0002268716800400495	0.0002268191517664758	1.76714895013817e-07	
0.13393008060629666	0.0002305818769815431	0.00023052900913886538	1.7684305228028857e-07	
0.13600532937237603	0.0002343591417474478	0.00023430592910639113	1.769740787665357e-07	
0.13811273415166478	0.00023820499738190403	0.00023815143463199338	1.7710804533097945e-07	
0.14025279320210793	0.00024212101603869339	0.00024206709778703368	1.7724502469685417e-07	
0.1424260125021654	0.0002461088211765037	0.0002460545419465463	1.7738509150143457e-07	
0.1446329058704415	0.0002501700898763241	0.0002501154441066175	1.7752832234749728e-07	
0.14687399508716817	0.00025430655528890794	0.0002542515373318323	1.7767479585599565e-07	
0.14914981001757044	0.000258520009220819	0.00025846461334130545	1.778245927199975e-07	
0.15146088873714358	0.00026281230486822443	0.0002627565252424611	1.7797779575939704e-07	
0.1538077776588715	0.000267185359708297	0.00026712919042241716	1.7813448997863606e-07	
0.15619103166241588	0.0002716411585588216	0.0002715845936075809	1.7829476262360033e-07	
0.15861121422530794	0.0002761817568174509	0.0002761247901028876	1.784587032420046e-07	
0.16106889755617235	0.00028080928389291734	0.0002807519092229998	1.786264037443065e-07	
0.16356466273001555	0.00028552594684149606	0.0002854681579287577	1.7879795846588865e-07	
0.1660990998256107	0.00029033403422306595	0.0002902758246832267	1.7897346423134027e-07	
0.16867280806501112	0.00029523592019226774	0.00029517728354284397	1.7915302042007756e-07	
0.1712863959552255	0.00030023406884151417	0.00030017499850041625	1.793367290338833e-07	
0.17394048143208848	0.0003053310388139851	0.0003052715280981058	1.7952469476525881e-07	
0.17663569200636045	0.0003105294882062412	0.00031046953033003316	1.7971702506839379e-07	
0.17937266491209122	0.000315832179781733	0.00031577176785577935	1.7991383023081957e-07	
0.18215204725728248	0.00032124198651828	0.00032118111354785637	1.8011522344761298e-07	
0.18497449617688488	0.0003267618975145803	0.00032670055639821095	1.8032132089703747e-07	
0.18784067898816573	0.0003323950242829551	0.0003323332078109651	1.8053224181747612e-07	
0.1907512733484843	0.000338144607457942	0.00033808230831100674	1.8074810858665173e-07	
0.19370696741551147	0.00034401402395293725	0.00034395123470063024	1.8096904680243006e-07	
0.1967084600099325	0.0003500067945999911	0.00034994350769933344	1.8119518536543734e-07	
0.19975646078067044	0.00035612659231101784	0.0003560628001050316	1.8142665656320332e-07	
0.20285169037266976	0.00036237725080219595	0.00036231294551846327	1.81663596156374e-07	
0.2059948805972802	0.00036876277392718467	0.0003686979476764165	1.8190614346659006e-07	
0.20918677460527996	0.00037528734566907293	0.00037522199044369035	1.8215444146601054e-07	
0.21242812706258082	0.0003819553408456891	0.0003818894485184204	1.8240863686882584e-07	
0.215719704328655	0.0003887713365881551	0.00038870489891065226	1.8266888022472803e-07	
0.21906228463772706	0.0003957401246583699	0.00039567313325985316	1.829353260127083e-07	
0.22245665828277353	0.00040286672467757537	0.00040279917106350333	1.83208132738829e-07	
0.22590362780237347	0.0004101563983453271	0.00041008827389610525	1.8348746303368554e-07	
0.22940400817045398	0.0004176146647361966	0.0004175459607059259	1.837734837524272e-07	
0.23295862698897662	0.0004252473167704454	0.0004251780242857208	1.8406636607574132e-07	
0.2365683246836085	0.0004330604389648584	0.00043299054902362497	1.8436628561190647e-07	
0.2402339547024262	0.000441060426581069	0.0004409899300515397	1.8467342250218384e-07	
0.243956383717698	0.0004492540063011426	0.0004491828939207953	1.8498796152421062e-07	
0.24773649183079302	0.00045764825857417813	0.00045757652094883524	1.8531009219913234e-07	
0.2515751727802653	0.0004662506417933637	0.0004661782693963696	1.856400088985996e-07	
0.2554733341531623	0.00047506901848055286	0.00047499600165206666	1.859779109508287e-07	
0.2594318975996074	0.00048411168367532074	0.0004840380126217294	1.8632400275049586e-07	
0.26345179905070754	0.0004933873957478425	0.0004933130605413205	1.866784938655304e-07	
0.2675339889398373	0.0005029054098802919	0.0005028304004585219	1.8704159914520844e-07	
0.27167943242735193	0.0005126755144901122	0.0005125998206561887	1.8741353882693834e-07	
0.2758891096287819	0.0005227080709010217	0.000522631682323559	1.8779453864326423e-07	
0.28016401584656353	0.0005330140566045367	0.0005329369628180125	1.881848299249946e-07	
0.2845051618053608	0.000543605112496829	0.000543527302902187	1.8858464970478164e-07	
0.28891357389103245	0.0005544935945236229	0.000554415058389172	1.889942408156313e-07	
0.2933902943933029	0.000565692630220581	0.000565613356683228	1.8941385198656746e-07	
0.29793638175219256	0.0005772161806992727	0.0005771361587661247	1.8984373793539883e-07	
0.30255291080826724	0.00058907910870066	0.0005889983272510555	1.902841594512573e-07	
0.30724097305676445	0.0006012972534206605	0.0006012157012086711	1.9073538347484204e-07	
0.31200167690565833	0.000613887512907474	0.0006138051785649409	1.9119768316853997e-07	
0.3168361479377224	0.0006268679349402303	0.0006267848069804052	1.9167133797617808e-07	
0.3217455291766536	0.0006402578174256677	0.0006401738842475373	1.921566336696758e-07	
0.32673098135731937	0.0006540778194970591	0.0006539930693904306	1.9265386238592327e-07	
0.33179368320019265	0.0006683500846711393	0.000668264505822604	1.9316332263924978e-07	
0.33693483169003946	0.0006830983776188622	0.0006830119581187298	1.9368531932263005e-07	
0.3421556423589239	0.0006983482363396444	0.0006982609641899954	1.9422016367878032e-07	
0.3474573495735992	0.0007141271418030046	0.0007140390049269992	1.947681732460805e-07	
0.35284120682735126	0.0007304647074438646	0.00073037569369648	1.9532967177198084e-07	
0.3583084870363649	0.0007473928912780078	0.0007473029884583951	1.9590498909006527e-07	
0.3638604828406817	0.0007649462338539022	0.000764855429719592	1.9649446094807197e-07	
0.3694985069098218	0.0007831621257908659	0.0007830704080740768	1.9709842878679408e-07	
0.37522389225314035	0.0008020811092890041	0.0008019884657153511	1.977172394561178e-07	
0.3810379925349945	0.0008217472187556886	0.0008216536370656359	1.9835124485904013e-07	
0.3869421823947922	0.0008422083666038154	0.0008421138345772783	1.990008015078043e-07	
0.39293785777200174	0.000863516781373009	0.0008634212868575646	1.9966626998224538e-07	
0.39902643623619527	0.0008857295066491422	0.0008856330375924029	2.0034801426490703e-07	
0.4052093573222091	0.0009089089708642655	0.0009088115153510404	2.0104640094125134e-07	
0.41148808287049476	0.0009331236400166404	0.0009330251863116489	2.0176179822635673e-07	
0.41786409737274555	0.0009584487677466579	0.0009583493043436744	2.0249457479700073e-07	
0.4243389083228771	0.0009849672601505038	0.0009848667758289825	2.032450983861408e-07	
0.43091404657344795	0.0010127706763538374	0.001012669160244262	2.040137340977428e-07	
0.4375910666976019	0.0010419603903888584	0.0010418578320483072	2.048008423805804e-07	
0.4443715473566186	0.0010726489455634956	0.0010725453350632055	2.056067765980944e-07	
0.45125709167315986	0.0011049616396003271	0.0011048569676273953	2.0643188011095025e-07	
0.4582493276102989	0.0011390383877773766	0.0011389326457532018	2.0727648276586798e-07	
0.4653499083564233	0.0011750359226852165	0.0011749291029038349	2.081408966666237e-07	
0.4725605127161014	0.001213130403778721	0.0012130224995688876	2.090254110718328e-07	
0.4798828455070056	0.0012535205286672473	0.0012534115345830103	2.0993028621443037e-07	
0.4873186379629853	0.0012964312624453246	0.001296321174490953	2.1085574580105213e-07	
0.49486964814338685	0.0013421183332324232	0.0013420071491289916	2.1180196786978893e-07	
0.5025376613487146	0.0013908736841277268	0.001390761403630488	2.1276907361592672e-07	
0.5103244905427329	0.0014430321277332334	0.001442918753011347	2.137571136512531e-07	
0.5182319767811088	0.0014989795245651844	0.001498865060658489	2.1476605104349554e-07	
0.5262619896466971	0.0015591629086860457	0.0015590473640577323	2.1579574026083905e-07	
0.5344164276915693	0.0016241031238394114	0.0016239865110490358	2.1684590086913097e-07	
0.5426972188858914	0.0016944107276093542	0.0016942930641381288	2.1791608446689498e-07	
0.5511063210737586	0.001770806194104523	0.0017706875033751297	2.1900563281015645e-07	
0.559645722436092	0.0018541458345202038	0.0018540261471675919	2.2011362437115694e-07	
0.5683174419607084	0.0019454554170076303	0.001945334772477278	2.212388055328453e-07	
0.5771235299196736	0.0020459742927716215	0.0020458527413501825	2.223795012104804e-07	
0.5860660683540517	0.0021572140689021186	0.002157091674326679	2.2353349754905395e-07	
0.595147171566167	0.0022810377472719016	0.0022809145901247748	2.2469788644877929e-07	
0.604368986619493	0.0024197681709622514	0.002419644353148979	2.2586885792885075e-07	
0.6137336938462858	0.0025763392709970447	0.0025762149217395188	2.2704142862719033e-07	
0.6232435073630855	0.0027545112031236154	0.0027543864872968827	2.2820914101291623e-07	
0.6329006755942035	0.0029591832373654756	0.0029590583667386075	2.293626386831587e-07	
0.6427074818033226	0.003196860444935177	0.0031967356942590413	2.304910416654041e-07	
0.6526662446333333	0.0034763702104425804	0.0034762459416273995	2.315783611027019e-07	
0.6627793186545348	0.003809999794928154	0.003809876492745773	2.3260316872965034e-07	
0.6730490949213316	0.0042153747509317595	0.004215253079255597	2.3353585639862296e-07	
0.6834780015375548	0.004718709135520043	0.004718590029364468	2.343350195367393e-07	
0.6940685042305437	0.005360756907417575	0.005360641731961327	2.349424077362109e-07	
0.7048231069341222	0.006208500396235852	0.006208391240809654	2.3527724231520126e-07	
0.7157443523806098	0.007380247733066346	0.007380148004120366	2.3523715722529426e-07	
0.7268348227020044	0.009106259709070155	0.009106175474123094	2.3474947377980649e-07	
0.7380971400404808	0.01190129537461891	0.011901238953730955	2.341530899418363e-07	
0.7495339671683494	0.017193244711326154	0.017193247020518748	2.3724299483757776e-07	
0.7611480081176202	0.03082564686567289	0.03082582257099057	2.878341216767046e-07	
0.7729420088193235	0.10102107970750837	0.1010217575759975	1.045199793873041e-06	
0.784918757752735	0.042493060788188784	0.04249336243001552	3.1080384160827174e-07	
0.7970810866046624	0.020164567039759117	0.020164875817468102	3.1633043329632856e-07	
0.8094318709389453	0.013063183552754942	0.013063465359343893	3.0463306008822164e-07	
0.8219740308763326	0.009618965614840217	0.009619230806687223	2.987735364867334e-07	
0.8347105317848907	0.007589169548000094	0.007589424746574138	2.9619490088895546e-07	
0.847644384981113	0.006251052626794043	0.0062513017625740195	2.9544692826954324e-07	
0.8607786484418896	0.005302087457779245	0.005302333004128741	2.958162893437827e-07	
0.8741164275275125	0.0045935570901604736	0.004593800703144027	2.9692830774205745e-07	
0.8876608757158821	0.004043886667738732	0.004044129517808513	2.9857174367724914e-07	
0.9014151953480897	0.003604612144558273	0.003604855098194695	3.006203924519661e-07	
0.9153826383855528	0.0032451336694588454	0.0032453773944319114	3.0299544094469333e-07	
0.9295665071788846	0.0029451801307070133	0.002945425160219278	3.056460959807907e-07	
0.9439701552486742	0.002690789926750863	0.0026910367002575225	3.0853899501244105e-07	
0.9585969880783669	0.002472032352404344	0.002472281242582652	3.116521133695521e-07	
0.9734504639194281	0.0022816495338461276	0.0022819008650054695	3.149711042875414e-07	
0.9885340946089864	0.0021142124656571212	0.002114466526674082	3.1848701955630766e-07	
1.0038514464001433	0.001965577587540084	0.001965834641184839	3.221948471534493e-07	
1.01940614080515	0.0018325260274634411	0.001832786317284263	3.2609255051690764e-07	
1.0352018554516484	0.0017125176574517896	0.001712781412968242	3.30180426225221e-07	
1.051242324952181	0.0016035194537826483	0.001603786894482428	3.344606701120382e-07	
1.0675313417871697	0.0015038831959453178	0.00150415453441806	3.389370838959743e-07	
1.0840727572015847	0.0014122566789496122	0.0014125321233858527	3.436148793254894e-07	
1.1008704821154982	0.0013275181529499146	0.0013277979091630841	3.485005520994769e-07	
1.117928488048752	0.0012487271523091896	0.0012490114253899255	3.5360180737309406e-07	
1.1352508080599522	0.001175087074592386	0.0011753760702694893	3.5892752486025134e-07	
1.1528415377000134	0.00110591630188751	0.001106210227643159	3.6448775558746056e-07	
1.1707048359804781	0.0010406256075657719	0.0010409246735304438	3.702937451706791e-07	
1.1888449263568397	0.0009787002336175017	0.0009790046532493844	3.763579804278451e-07	
1.2072660977271032	0.0009196854636680787	0.0009199954541997591	3.826942576071164e-07	
1.225972705445816	0.0008631748218945677	0.000863490604502994	3.893177715759897e-07	
1.2449691723538168	0.0008088002414071968	0.0008091220410267933	3.962452263154954e-07	
1.2642599898239333	0.0007562236952224855	0.0007565517398684368	4.0349496789471925e-07	
1.2838497188228888	0.0007051298870933379	0.000705464406480281	4.110871421255291e-07	
1.3037429909896587	0.0006552196702545609	0.0006555608933636101	4.190438806391617e-07	
1.3239445097305402	0.0006062039075199521	0.0006065520585444938	4.2738952268309393e-07	
1.3444590513311867	0.0005577975113834274	0.0005581528030976122	4.361508922767284e-07	
1.3652914660858761	0.0005097134117160871	0.0005100760346320845	4.4535771601610833e-07	
1.386446679444272	0.00046165619562603394	0.0004620263002829356	4.5504387837914827e-07	
1.4079296931759626	0.00041331517565331035	0.0004136928269389098	4.652418126309521e-07	
1.4297455865530366	0.00036435657802903087	0.00036474172693722116	4.759824701293818e-07	
1.451899517550985	0.00031441492570046713	0.00031480727046130695	4.873308512440903e-07	
1.4743967240682132	0.00026308401256072293	0.0002634827459038113	4.993248948233e-07	
1.4972425251644468	0.0002099108644127515	0.0002103140451170046	5.120195949179348e-07	
1.5204423223183279	0.00015440943614965314	0.0001548120035865057	5.254760805273992e-07	
1.5440016007044985	9.620623167730513e-05	9.659084402806243e-05	5.397626672770325e-07	
1.5679259304904682	3.7054982063058405e-05	3.728655787987753e-05	5.5495593491575e-07	
1.5922209681535842	4.229303307276403e-05	4.172321833264632e-05	5.71141913028021e-07	
1.6168924578184014	0.00011343467280847865	0.00011289073560906383	5.884174007731708e-07	
1.6419462326147771	0.00019530503084761247	0.00019476387796557584	6.068914064433516e-07	
1.667388216057011	0.0002880758115390169	0.0002875280757540387	6.266866418968216e-07	
1.6932244234443516	0.00039464873278774926	0.0003940903915008932	6.479409094730548e-07	
1.7194609632832076	0.0005194382398463766	0.0005188671808819406	6.7080801827585e-07	
1.7461040387313935	0.0006689798087916006	0.0006683949249006065	6.954574483183754e-07	
1.7731599490647525	0.0008532628049250072	0.0008526638329073591	7.220712191275014e-07	
1.8006350911665105	0.001088325039585499	0.0010877128138995797	7.508307321475447e-07	
1.828535961039703	0.0014016364654441122	0.0014010136801576331	7.818971456389015e-07	
1.8568691553430368	0.0018444796742921662	0.0018438527489344214	8.15335156746969e-07	
1.885641372950552	0.0025247915699753445	0.002524175525928267	8.509476563895937e-07	
1.9148594165354507	0.003714457117013977	0.0037138911828228723	8.878666977492437e-07	
1.9445301941784663	0.006340609452953636	0.006340228074394949	9.248100684738317e-07	
1.974660721001155	0.01628023341113	0.01628086341525267	1.0478500076746424e-06	
2.0052581208244957	0.0207165805518259	0.020716859305307214	1.0081434987819933e-06	
2.036329627853186	0.007933045586390797	0.007934251707090292	1.213293722363757e-06	
2.067882588386045	0.00492411401052956	0.004925384989849397	1.287865838009052e-06	
2.0999244625529108	0.0036233713476390658	0.003624690457048222	1.3807909648805448e-06	
2.132462826078452	0.00289677450201515	0.0028981504589841263	1.4956154171252106e-06	
2.1655053720733157	0.002429932033423465	0.0024313635268019013	1.6366725279945178e-06	
2.199059912853022	0.002100889730502846	0.002102338124898419	1.8108387098898625e-06	
2.2331343817850464	0.0018498447663448255	0.0018511133651582868	2.0240663367867954e-06	
2.267736835164523	0.0016317981570314996	0.001631616524129015	2.205065612567894e-06	
2.302875454119006	0.0016458978886482168	0.0016436269617314812	2.784803109431618e-06	
2.3385585465427567	0.0014820475952822133	0.0014844594114117302	3.2431173877188815e-06	
2.3747945490609914	0.0013567051508588976	0.001360788412323338	4.2013405480090565e-06	
2.411592029024571	0.0012591429768533762	0.0012650869731603708	5.944439016729745e-06	
2.4489596865355954	0.0011749958319738926	0.0011851655562083337	1.0405444965290428e-05	
2.4869063565043885	0.001109074841833218	0.0011162719897325473	3.0418807758050168e-05	
2.5254410107383527	0.0010616000444637129	0.001055755766389488	6.866621518941352e-06	
2.564572760063192	0.0009992449023474971	0.001001871942373069	9.252270593805923e-06	
2.604310856476998	0.0009625572924581051	0.0009533712633449848	9.540911818325783e-06	
2.6446646953377266	0.0009145720982246913	0.0009093144794251472	5.268903600154801e-06	
2.6856438175845567	0.0008727014385837744	0.0008689718215732875	3.729624175615898e-06	
2.727257911993673	0.0008346660505394094	0.0008317619906854569	2.905525273455321e-06	
2.769516817469004	0.0007995914774873951	0.0007972121923300077	2.382720538529108e-06	
2.812430525368455	0.0007669440599680035	0.0007649304815591206	2.018445434433318e-06	
2.8560091818661824	0.0007363288593187953	0.0007345857667185608	1.7488898297468757e-06	
2.9002630903514777	0.0007074272031575277	0.0007058927554311026	1.540816267717542e-06	
2.945202713864811	0.0006799684844847821	0.0006786001236147824	1.3750616883139857e-06	
2.9908386775716385	0.0006537135893911686	0.0006524807265274792	1.2397446374493158e-06	
3.0371817712745264	0.0006284430619440523	0.0006273229535982603	1.1270830246907348e-06	
3.0842429519642045	0.0006039471733078972	0.0006029224441728072	1.0317557071379732e-06	
3.1320333464101533	0.0005800162776618049	0.0005790733567550141	9.49995660976504e-07	
3.180564253791325	0.0005564301090500046	0.0005555582025751112	8.790584448645379e-07	
3.2298471483676323	0.0005329444496464478	0.0005321348450353348	8.168957401626631e-07	
3.2798936821928324	0.0005092728865050595	0.0005085184702427293	7.619468946062284e-07	
3.3307156878694446	0.0004850598915615501	0.0004843548120968378	7.130013521503781e-07	
3.3823251813463506	0.00045983850031718987	0.0004591779370455257	6.69105240759872e-07	
3.43473436475976	0.00043295978046829553	0.00043233980205137205	6.294963289700914e-07	
3.487955629318178	0.0004034680823497473	0.00040288560352896136	5.935576830062633e-07	
3.542001558232087	0.00036986541259295815	0.0003693183112648231	5.607839033663089e-07	
3.5968849296890193	0.00032963136041977295	0.0003291189796622318	5.307559473529032e-07	
3.6526187198747286	0.00027815819404826175	0.0002776831608957714	5.031219736150523e-07	
3.7092161060411786	0.00020625743139050516	0.0002058346047523143	4.775835867489481e-07	
3.7666904696220658	9.955781914504011e-05	9.932985684444321e-05	4.538971290777589e-07	
3.8250553993966134	0.0002155755893352545	0.00021600434777325453	4.3201270752734793e-07	
3.884324694702404	0.0012963607780698107	0.0012963915470846253	4.139999548467397e-07	
3.9445123686979775	0.002016285619377133	0.0020164107501554527	4.0440118937223177e-07	
4.005632651675993	0.0010563867788939963	0.0010561208083565445	3.8010008484762106e-07	
4.067699994427721	0.0008011513051355176	0.0008008402780026087	3.616139550952283e-07	
4.130729071659682	0.0006823293182708863	0.0006820145557875279	3.4526541638350043e-07	
4.194734785463209	0.0006112923393883981	0.000610983841015936	3.3019231676138934e-07	
4.259732268837781	0.0005624454629628694	0.0005621464634791774	3.161216803360744e-07	
4.325736889268946	0.000525711553968427	0.0005254231542569706	3.029190125664665e-07	
4.392764252361694	0.0004963202474520868	0.0004960427169030129	2.904990830962046e-07	
4.460830205530115	0.00047171415167670465	0.0004714473901609552	2.788005263343672e-07	
4.5299508417442365	0.00045038994690453236	0.00045013367417112395	2.6777659417816365e-07	
4.600142503334918	0.00043139557761228927	0.00043114941758492197	2.573911435792426e-07	
4.671421785857698	0.000414086358888842	0.00041384987747010085	2.4761666267473343e-07	
4.743805542016518	0.000397994802839676	0.00039776752213707174	2.3843321015644613e-07	
4.817310885648243	0.0003827537517015429	0.0003825351499504949	2.2982779493646176e-07	
4.891955195768907	0.00036804416879609574	0.00036783366908561626	2.2179393456824958e-07	
4.967756120682691	0.0003535509128359569	0.00035334786011855006	2.1433115050250293e-07	
5.044731582154526	0.0003389120814449664	0.0003387157042437323	2.074439902791532e-07	
5.122899779647386	0.00032364075280865324	0.000323450102857435	2.0113953159187923e-07	
5.202279194625215	0.0003069729842967753	0.00030678684694459754	1.9541976988332523e-07	
5.282888594922542	0.0002875149941152772	0.000287331793998413	1.902516161274012e-07	
5.364747039181794	0.0002622650400417443	0.0002620827293850697	1.8580544818546938e-07	
5.447873881359371	0.0002232553979831567	0.00022307299078960178	1.8243558824056474e-07	
5.532288775301544	0.00014655941351006884	0.0001464376985216292	1.7823499293246425e-07	
5.618011679391243	0.0005925710759962695	0.0005924262240613555	1.7894680580965794e-07	
5.705062861266868	0.0005055957709204421	0.0005056582057548572	1.8153868046857386e-07	
5.793462902614208	0.0003911852494594695	0.00039113691672576647	1.82690261081224e-07	
5.883232704032601	0.0003441691400986005	0.00034406941176251136	1.8506077033019232e-07	
5.974393489976511	0.00031145798358905066	0.00031129922599286176	1.8915650351925288e-07	
6.06696681377367	0.00027419330955395316	0.0002741692457669022	1.9808810975865786e-07	
6.160974562720967	0.0003305112367897378	0.0003306797052669579	1.7329586441212306e-07	
6.25643896325932	0.0003003783611008769	0.00030050998955938226	1.9449472572566382e-07	
6.353382586228693	0.00028387260847163853	0.000283970730554633	2.0743507461793532e-07	
6.451828352204593	0.00027128512214002137	0.0002713710688581605	2.2093110463283381e-07	
6.551799536917215	0.00026043539261923275	0.00026051917182596987	2.3657074588540657e-07	
6.653319776754563	0.00025053622819436183	0.0002506234360202174	2.5517317827496544e-07	
6.756413074350862	0.00024119740578091537	0.00024129172503107533	2.775275829834619e-07	
6.861103804261538	0.00023217593033531746	0.00023228010061023934	3.046133790640667e-07	
6.9674167187261515	0.00022328654903768546	0.0002234027421303448	3.377712605292085e-07	
7.075376953520617	0.0002143564186939156	0.00021448626343878975	3.789349870180891e-07	
7.1850100339000935	0.00020518859283380424	0.00020533277924675482	4.310155064646114e-07	
7.2963418806339915	0.00019551275232912254	0.0001956697410352028	4.985999390079202e-07	
7.40939881613446	0.00018488844199556967	0.0001850506872322758	5.893257441441278e-07	
7.5242075706798515	0.00017246163153842033	0.00017260353227953473	7.168233172871886e-07	
7.640795288734611	0.00015619266866535885	0.0001562242737785916	9.076741620729684e-07	
7.759189535367103	0.00012963904914599042	0.0001291667137918306	1.2193251515049311e-06	
7.879418302766868	0.00010065406820092084	0.00010035350488222101	1.7775024955186382e-06	
8.001510016862884	0.0002595296561245416	0.0002626667079040734	4.057738167266893e-06	
8.125493544044346	0.0001982023516183389	0.00019548337312514852	1.2767337830504163e-05	
8.251398197985628	0.00017104349125812138	0.00016707163107489595	3.97510700517571e-06	
8.379253746576957	0.00014792056457752056	0.00014583261871239066	2.1956236695251117e-06	
8.509090418962503	0.00012629733756230213	0.00012479222852684142	1.647823526689807e-06	
8.640938912687513	0.0001012206686816856	0.00010004196422122637	1.4089528945037716e-06	
8.774830400956196	6.761033125941149e-05	6.66753108914228e-05	1.3599481822054232e-06	
8.910796540002062	2.712489174269026e-05	2.7858988687935144e-05	1.5422856206580071e-06	
9.048869476572474	0.00013986932948006572	0.000141495014124752	2.317064358566099e-06	
9.189081855529167	0.0008256959757169456	0.0008192695662081421	7.039483192207236e-06	
9.331466827566528	0.0006503051753907277	0.0006505892395943616	3.7447250636028243e-06	
9.476058057049498	0.0003779918443308297	0.00038127392234466056	3.2927643732735814e-06	
9.622889729972897	0.00029654835264754473	0.0002945698085597119	2.1604901027518906e-06	
9.771996562044086	0.00025017155211769725	0.00024957919697994797	6.647517539012125e-07	
9.923413806890872	0.00021952101034425678	0.000219316742937182	3.5835868080601746e-07	
10.0771772643966	0.00019332598875540846	0.00019331985340619997	1.8948109346603768e-07	
10.233323289164382	0.00017106916155184922	0.00017100254900414465	2.413301143143168e-07	
10.391888799112495	0.00018030815021704313	0.00017994903229257334	3.614858906773344e-07	
10.552911284202958	0.00014498563901714837	0.0001448782410994017	2.5213237223284263e-07	
10.716428815305356	0.0001126204305045474	0.00011276251602099465	1.7979823379304606e-07	
10.882480053198018	0.0002718172190019803	0.0002717318976549867	1.984845696369837e-07	
11.051104257708666	0.0002085811149136102	0.00020841067116975507	1.7100381157045135e-07	
11.222341296996655	0.00018554279990087754	0.00018539904324666202	1.484717627444412e-07	
11.39623165697915	0.0001719224695355204	0.00017180470064299017	1.30342899095229e-07	
11.572816450903245	0.00016196200982530694	0.00016186624692519905	1.1486259746124698e-07	
11.752137429066462	0.00015386664700213232	0.00015379004643738674	1.0119342130196381e-07	
11.93423698868786	0.00014688543253964017	0.0001468262669613977	8.890682498195174e-08	
12.119158183932093	0.00014064131684517615	0.00014059878513839554	7.784101163994397e-08	
12.306944736088793	0.00013491976516873922	0.00013489398261446763	6.814664215237312e-08	
12.497641043909683	0.00012958677895743689	0.00012957906839597337	6.059480182493936e-08	
12.691292194105861	0.00012455175667321406	0.00012456560886256972	5.752977074912818e-08	
12.887943972007742	0.00011974720794151246	0.00011979139499405364	6.547818180267664e-08	
13.08764287239018	0.0001151087596199028	0.0001152106338590734	1.050987901374256e-07	
13.290436110465315	0.00011054940903671493	0.00011078826360685731	3.2468113103494963e-07	
13.496371633045765	0.00010668162419316786	0.00010649645567295841	1.8841864443672976e-07	
13.705498129880782	0.00010239046694064708	0.000102312338658417	8.411578761199045e-08	
13.917865045168076	9.825272368134942e-05	9.821642668340692e-05	5.280175130077432e-08	
14.133522589243995	9.420276490587076e-05	9.419145302467691e-05	4.007125823861781e-08	
14.35252175045488	9.021405585029142e-05	9.022141673915287e-05	3.7282497313290864e-08	
14.574914307212275	8.626753185096528e-05	8.629069580171868e-05	4.092197413191365e-08	
14.800752840235097	8.234546965572044e-05	8.238308296399878e-05	4.827053654272909e-08	
15.030090744981337	7.84288842311273e-05	7.848055707579223e-05	5.7832524347094176e-08	
15.262982244272472	7.449678817961673e-05	7.456148491117544e-05	6.70868180268808e-08	
15.499482401113475	7.052167554515164e-05	7.05976779197063e-05	7.755648386616712e-08	
15.739647131711472	6.645888085175656e-05	6.654909564594993e-05	9.063832743140925e-08	
15.98353321869612	6.22490052227552e-05	6.235339822712757e-05	1.0439318593335198e-07	
16.23119832454485	5.778441816070849e-05	5.7903116040205925e-05	1.193413697851807e-07	
16.482701005216104	5.285650150983254e-05	5.298898469479689e-05	1.3587787700273957e-07	
16.738100723993853	4.699041073285581e-05	4.7133175643850326e-05	1.5454257407200442e-07	
16.997457865546615	3.883683848901283e-05	3.8970703213235744e-05	1.7623929162900597e-07	
17.26083375020432	2.4474507273579906e-05	2.442011250489086e-05	2.0247367883992935e-07	
17.528290648456405	0.00010400069419405423	0.00010385710868707156	2.5434918510266696e-07	
17.799891795674554	6.491298687189538e-05	6.506060599219134e-05	2.6061876122449377e-07	
18.075701407063548	5.108610225592946e-05	5.139513416677766e-05	3.301870684734105e-07	
18.35578469284383	4.3713061690163286e-05	4.388840262711267e-05	2.471015488008948e-07	
18.64020787366921	3.797695282299326e-05	3.8211614502120064e-05	2.44936397376931e-07	
18.929038196283646	3.2956446092386643e-05	3.3291108887764314e-05	3.4134946135205217e-07	
19.222343949420477	2.8310702197937348e-05	2.8736362567242733e-05	4.286809489767765e-07	
19.52019447994806	2.3834128752637786e-05	2.436941144230106e-05	5.359817861211456e-07	
19.822660209265607	1.940803918582639e-05	2.0095611421639646e-05	6.876456987220673e-07	
20.12981264995304	1.4930843715651405e-05	1.585852584340405e-05	9.314841552381559e-07	
20.441724422678867	1.0247983844040272e-05	1.1622116200350152e-05	1.4035775674320667e-06	
20.75846927337004	5.0102629613484184e-06	7.366509807431474e-06	2.723301859638941e-06	
21.08012209064783	1.0011619078732942e-05	3.1263831733436824e-06	8.513233809623895e-06	
21.406758923533914	2.0494435472248914e-06	1.7643503845069505e-06	2.436231078327e-06	
21.738456999430788	4.546773572931042e-06	6.0430000599031615e-06	1.6968327879958338e-06	
22.075294742380795	9.59357505815824e-06	1.0627357914602646e-05	1.0501479437605935e-06	
22.417351791608088	1.4602880844338972e-05	1.536534793117471e-05	7.652363395312529e-07	
22.764709020347887	1.9661179143152546e-05	2.026181714520975e-05	6.009193975231021e-07	
23.1174485549675	2.48425594285502e-05	2.5334475284509013e-05	4.919378474659716e-07	
23.47565379438362	3.019265652051889e-05	3.060575798772837e-05	4.1347341235256555e-07	
23.839409429780538	3.574934437603063e-05	3.6102039492685266e-05	3.5359924573591213e-07	
24.20880146463373	4.154999224664671e-05	4.185434436308058e-05	3.058354715168318e-07	
24.583917235044	4.763577909070269e-05	4.790003378335016e-05	2.6631674090807337e-07	
24.964845430386426	5.405616661348532e-05	5.428610455344419e-05	2.3255679759093938e-07	
25.351676114279368	6.0876666670392886e-05	6.107638542487829e-05	2.0284967058378232e-07	
25.744500745878433	6.819805745612537e-05	6.837052969864118e-05	1.7601474507762965e-07	
26.143412201500308	7.622128936004679e-05	7.636942100828195e-05	1.5183005043499155e-07	
26.548504796581717	8.557372211790862e-05	8.570852273214159e-05	1.3857314961687987e-07	
26.959874307978602	9.677875683395574e-05	9.673378018207745e-05	3.216855029093743e-07	
27.377617996610834	9.605283168475108e-05	9.624628910285758e-05	1.9812766876490876e-07	
27.801834630457815	0.00010806766957332621	0.0001081878525632875	1.230001452948786e-07	
28.232624507910387	0.00011968934751740999	0.00011977029041418252	8.764597447700257e-08	
28.670089481484574	0.00013201357859633333	0.00013206179885592083	5.853690489636416e-08	
29.114332981902788	0.00014545572241775635	0.00014547010786251588	3.357627835145366e-08	
29.565460042548164	0.00016035417287002028	0.0001603142394769805	4.3673982206166786e-08	
30.0235773242978	0.0001770943158345641	0.00017694266595903835	1.989050585912379e-07	
30.488793140740842	0.00019575913149332357	0.00019578672028775068	1.6838918633640795e-07	
30.961217483787163	0.00021730612667421125	0.00021741236366250763	1.0668013198471537e-07	
31.440962049673153	0.00024256202312647124	0.00024259393147356022	3.426413401770292e-08	
31.928140265370157	0.00027245680008964923	0.00027243763762449064	2.1072409943904006e-08	
32.42286731540228	0.00030870312897178043	0.00030861322388776044	9.016390976272317e-08	
32.925260169079685	0.00035405026621657305	0.0003538504840400758	3.018802312704597e-07	
33.435437608153904	0.0004132503232962005	0.0004132306370201969	2.8288523745518587e-07	
33.95352025490161	0.0004986268948671153	0.000498745027066754	1.3010367689166743e-07	
34.479630600643624	0.0006558136175277642	0.000655877851948968	6.475634291189637e-08	
35.01389303470575	0.0005731452929799903	0.0005731887770364722	7.393789721831122e-08	
35.556433873828425	0.0006387007899493393	0.0006385725737170624	1.2839259387839258e-07	
36.107381392031996	0.0009291803381320088	0.0009290125057457713	1.8136859184807105e-07	
36.666865850944866	0.0013972333549421656	0.0013970360359023143	2.4958106201839976e-07	
37.23501953060145	0.0025047484965040954	0.0025045816915267908	3.492293181795068e-07	
37.81197676071744	0.007788054323484861	0.007788523516844592	4.852704938029966e-07	
38.397873952449665	0.004526287220295342	0.004527021096001596	8.975893568009069e-07	
38.99284963064802	0.002053885740643779	0.0020555395635538974	2.484111016728138e-06	
39.59704446660722	0.0013283275210519687	0.0013277169073452864	6.52976614176396e-07	
40.21060131132589	0.0009857318799460345	0.0009844175054196332	1.707942245476693e-06	
40.83366522928125	0.0007850124222940559	0.0007843471062070963	7.059813255755239e-07	
41.46638353272696	0.0006527089355577543	0.0006524298116618962	3.8667741481466105e-07	
42.108905816522395	0.0005625183449648098	0.00056185918662101	8.264853850890554e-07	
42.76138399350171	0.0004913686810436121	0.0004909822160879888	4.590877206643545e-07	
43.42397233039088	0.00043583582946316615	0.0004357177128973363	3.5529205709698347e-07	
44.096827484281306	0.0003904282221362396	0.00039051965174608427	2.0037319010196595e-07	
44.78010853966855	0.0003513886790038285	0.0003517884329355543	5.040322204806997e-07	
45.47397704606499	0.0003160587533162713	0.00031627161566666253	4.4100600166985483e-07	
46.17859705619533	0.0002785982026267682	0.0002786874284642781	3.7384417217633406e-07	
46.894135164783904	0.00026113780387490516	0.00026171130146648966	6.822378748252141e-07	
47.62076054794297	0.00019935910202200242	0.00020074860704542065	2.4607146724860896e-06	
48.35864500317141	0.00037858082815646034	0.00037773136998143396	1.71905185321903e-06	
49.10796298997312	0.00030033618493525527	0.00030081744624315017	4.871046303561124e-07	
49.86889167110482	0.0002681610183924603	0.0002685904805792357	4.826952356784189e-07	
50.641610954463076	0.0002474684458232636	0.00024792954238366134	1.1332514203069188e-06	
51.42630353562007	0.00023228625224509385	0.0002320623788494339	3.724592546266302e-07	
52.22315494101898	0.00021861079338643342	0.00021876756746705997	4.683066597734574e-07	
53.03235357183818	0.00020766101112718404	0.00020697636606574623	9.138690164931877e-07	
53.854090748535334	0.00019629701267256933	0.00019587452009666985	4.4646809312559325e-07	
54.688560756081706	0.00018457911912467267	0.00018416131195533622	4.1928866788327984e-07	
55.53596088989733	0.00016748822317748518	0.00016735474953692925	3.2293309643252287e-07	
56.39649150249797	0.000201928193916165	0.00020204188641837409	1.6240278288231502e-07	
57.27035605086487	0.0001818367186897276	0.00018183198662592002	3.800287294875287e-07	
58.15776114454846	0.00017167301572877102	0.00017149141481853108	2.513895582583354e-07	
59.05891659451753	0.00016417730066893964	0.000164026601232018	2.0308311472771113e-07	
59.974035462765215	0.0001578775537760986	0.0001577659227697032	1.694921060560088e-07	
60.90333411268367	0.00015222133099032599	0.0001522130665750422	2.211561882451721e-07	
61.847032260219336	0.0001475054516080973	0.00014715860552735503	3.929843377573406e-07	
62.80535302582078	0.0001427408491178554	0.00014249180466796118	2.65361397633504e-07	
63.778522987191536	0.00013835886909939146	0.0001381444188395537	2.2711409877500136e-07	
64.76677223286032	0.000134265616620163	0.00013406967099585543	2.0677742905185646e-07	
65.77033441658139	0.00013041649219132956	0.00013023302450523465	1.929699003113169e-07	
66.78944681257751	0.00012678156416818097	0.00012660760816731668	1.8238644977350484e-07	
67.82435037163955	0.00012333788915199148	0.000123171717260158	1.7370485275514835e-07	
68.87528977809474	0.00012006685050393335	0.00011990733596597646	1.6628194420898406e-07	
69.94251350765792	0.00011695285783746426	0.00011679920427200748	1.5976045398315712e-07	
71.02627388617911	0.0001139825850694479	0.00011383419539012436	1.5392190289377562e-07	
72.12682714930152	0.00011114447455996478	0.00011100088079631239	1.4862264779111004e-07	
73.24443350304374	0.00010842839173488688	0.00010828921443260887	1.437627953581391e-07	
74.37935718532088	0.00010582537271901068	0.00010569029594351382	1.3926972456423642e-07	
75.53186652841877	0.00010332743320767173	0.00010319618834506447	1.3508872413770522e-07	
76.7022340224364	0.00010092741963258093	0.00010079977443153303	1.3117736053353596e-07	
77.89073637971123	9.861889066207195e-05	9.849464154601764e-05	1.275019245916977e-07	
79.09765460024283	9.639602113567115e-05	9.627498763835221e-05	1.2403509729440813e-07	
80.32327403813038	9.425352301716455e-05	9.41355436449926e-05	1.2075436240235453e-07	
81.5678844690394	9.218657953579746e-05	9.207150861822793e-05	1.1764089424101494e-07	
82.83178015871405	9.019078973351247e-05	9.00784949759166e-05	1.1467875786187571e-07	
84.11525993255103	8.826212135061265e-05	8.815248189848942e-05	1.1185432057785952e-07	
85.41862724625115	8.639687048228817e-05	8.628977536553026e-05	1.091558102248474e-07	
86.74219025756646	8.459162679667496e-05	8.448697366163701e-05	1.0657297761064338e-07	
88.08626189915832	8.284324336712186e-05	8.274093743031795e-05	1.0409683446061906e-07	
89.45115995258467	8.114881036651589e-05	8.104876354158734e-05	1.0171944707385698e-07	
90.83720712343391	7.950563201933813e-05	7.940776218134373e-05	9.943377177025601e-08	
92.24473111762269	7.791120632072683e-05	7.78154366806205e-05	9.723352215333089e-08	
93.67406471887617	7.636320712030745e-05	7.626946568882622e-05	9.511306092444603e-08	
95.1255458674087	7.48594682382854e-05	7.476768736313346e-05	9.306731087464029e-08	
96.59951773982377	7.339796933685601e-05	7.33080853005364e-05	9.109168102608606e-08	
98.09632883025184	7.197682331468073e-05	7.188877598293775e-05	8.918200486347117e-08	
99.61633303274554	7.059426502844859e-05	7.050799754127566e-05	8.73344883051722e-08	
101.15988972495167	6.924864117521837e-05	6.916409967392186e-05	8.55456655889322e-08	
102.72736385307937	6.793840119368698e-05	6.785553457869367e-05	8.381236164033777e-08	
104.31912601818526	6.666208906281563e-05	6.658084877785436e-05	8.21316597903015e-08	
105.93555256379533	6.541833589317607e-05	6.53386757322116e-05	8.050087393735291e-08	
107.57702566488457	6.420585322058815e-05	6.412772915448503e-05	7.891752442616293e-08	
109.24393341823551	6.302342692360832e-05	6.294679694398757e-05	7.737931705098398e-08	
110.93666993419627	6.1869911696593e-05	6.17947356747364e-05	7.588412470357908e-08	
112.65563542986153	6.074422601870906e-05	6.067046557769003e-05	7.442997126775995e-08	
114.40123632369622	5.964534756666777e-05	5.957296596515252e-05	7.301501743446868e-08	
116.17388533162597	5.8572309025301206e-05	5.850127105168548e-05	7.16375481636242e-08	
117.9740015646163	5.752419425557332e-05	5.745446613130344e-05	7.02959615662842e-08	
119.802010627764	5.6500134784341644e-05	5.643168407542295e-05	6.89887590154602e-08	
121.65834472092367	5.549930658428448e-05	5.54321021201109e-05	6.771453632396021e-08	
123.54344274089367	5.452092711596975e-05	5.4454938914718486e-05	6.647197585235474e-08	
125.45775038518534	5.356425260715042e-05	5.349945180707917e-05	6.525983943093482e-08	
127.40172025740017	5.262857554708621e-05	5.25649343431513e-05	6.407696199529514e-08	
129.3758119742398	5.171322237607393e-05	5.165071396135576e-05	6.29222458508481e-08	
131.3804922741741	5.081755135245919e-05	5.0756149863942064e-05	6.179465549151735e-08	
133.41623512779302	4.994095058124671e-05	4.9880631049550055e-05	6.069321290986286e-08	
135.48352184986857	4.9082836190051244e-05	4.90235744927545e-05	5.961699334306028e-08	
137.58284121315285	4.8242650639569284e-05	4.81844234578119e-05	5.856512140626061e-08	
139.71468956393986	4.741986115702809e-05	4.736264593509881e-05	5.7536767572399934e-08	
141.879570939417	4.6613958282197845e-05	4.65577331898584e-05	5.653114496062721e-08	
144.07799718683648	4.58244545165611e-05	4.5769198413874755e-05	5.554750640199546e-08	
146.31048808453184	4.505088306713075e-05	4.499657547158906e-05	5.458514175392932e-08	
148.57757146481032	4.4292796677207544e-05	4.423941773296982e-05	5.364337543799311e-08	
150.87978333874923	4.354976653708527e-05	4.34972969861619e-05	5.2721564179866606e-08	
153.2176680229263	4.2821381268351975e-05	4.276980242358006e-05	5.181909493084983e-08	
155.5917782681133	4.210724597601156e-05	4.205653969568428e-05	5.09353829546792e-08	
158.00267538996428	4.140698136316565e-05	4.135713002719057e-05	5.0069870063047146e-08	
160.45092940172842	4.07202229034613e-05	4.0671209390933226e-05	4.922202298696785e-08	
162.9371191490193	4.004662006692789e-05	3.9998427735012244e-05	4.839133187142152e-08	
165.46183244667284	3.9385835595203886e-05	3.9338448259236054e-05	4.757730888188319e-08	
168.02566621772516	3.8737544822496226e-05	3.8690946737210015e-05	4.6779486913307466e-08	
170.6292266345446	3.8101435038921784e-05	3.805561088072745e-05	4.5997418392653424e-08	
173.27312926215015	3.747720489316083e-05	3.743213974340023e-05	4.523067416665098e-08	
175.9579992037507	3.6864563831604606e-05	3.6820243160716493e-05	4.44788424678741e-08	
178.68447124853947	3.626323157140936e-05	3.6219641223943314e-05	4.3741527952743665e-08	
181.45319002177868	3.567293760507693e-05	3.563006378549994e-05	4.301835080501523e-08	
184.2648101372089	3.509342073437312e-05	3.5051249993616154e-05	4.2308945900278005e-08	
187.11999635182175	3.4524428631566035e-05	3.448294785426321e-05	4.161296202573705e-08	
190.019423723029	3.396571742612631e-05	3.3924913818501896e-05	4.093006115166718e-08	
192.9637777682679	3.3417051315172504e-05	3.3376912393535094e-05	4.025991775004395e-08	
195.95375462707955	3.287820219607813e-05	3.283871577588391e-05	3.9602218157024407e-08	
198.99006122569847	3.234894931977545e-05	3.2310103505225584e-05	3.895665997568585e-08	
202.0734154441926	3.1829078963401935e-05	3.1790862137541525e-05	3.8322951516308e-08	
205.20454628619316	3.131838412103502e-05	3.128078493632331e-05	3.770081127122735e-08	
208.38419405125447	3.081666421135391e-05	3.077967158067776e-05	3.708996742184185e-08	
211.6131105098844	3.0323724801150665e-05	3.0287327889255284e-05	3.649015737537124e-08	
214.892059081287	2.9839377343691914e-05	2.9803565559004423e-05	3.590112732935102e-08	
218.22181501385919	2.936343893100255e-05	2.9328201917825827e-05	3.5322631861834116e-08	
221.60316556848443	2.8895732059209466e-05	2.886105969026528e-05	3.4754433545508015e-08	
225.03691020466627	2.8436084406143577e-05	2.8401966775445304e-05	3.4196302584051274e-08	
228.5238607695462	2.7984328620454008e-05	2.7950756036490406e-05	3.36480164695244e-08	
232.06484168985054	2.754030212153983e-05	2.7507265100753052e-05	3.3109359658769175e-08	
235.66069016681035	2.710384690965235e-05	2.7071336170193935e-05	3.2580123268099104e-08	
239.3122563741041	2.6674809385564395e-05	2.6642815841314122e-05	3.206010478504966e-08	
243.0204036588648	2.6253040179243875e-05	2.62215549340778e-05	3.1549107795501505e-08	
246.78600874580337	2.5838393987006355e-05	2.5807408329300533e-05	3.104694172595718e-08	
250.60996194449422	2.5430729416655618e-05	2.540023481401334e-05	3.055342159944494e-08	
254.4931673598731	2.5029908840154028e-05	2.499989693434488e-05	3.006836780450162e-08	
258.43654310599635	2.4635798253393504e-05	2.4606260855493498e-05	2.9591605876178737e-08	
262.4410215231124	2.424826714266615e-05	2.4219196228388644e-05	2.9122966288518997e-08	
266.507549398097	2.3867188357458788e-05	2.383857606266653e-05	2.866228425777225e-08	
270.63708818830384	2.349243798921971e-05	2.3464276605609163e-05	2.8209399555482304e-08	
274.8306142488838	2.3123895255767816e-05	2.309617722671706e-05	2.7764156331225074e-08	
279.08911906362675	2.276144239103519e-05	2.2734160307607523e-05	2.7326402944050998e-08	
283.4136094793798	2.2404964539852967e-05	2.2378111136948648e-05	2.6895991802369994e-08	
287.80510794409827	2.2054349657508367e-05	2.2027917810157344e-05	2.6472779211674054e-08	
292.26465274858515	2.1709488413817265e-05	2.1683471133606295e-05	2.6056625229591962e-08	
296.7932982719762	2.137027410147224e-05	2.1344664533099864e-05	2.564739352814366e-08	
301.3921152310292	2.1036602548440223e-05	2.1011393966393975e-05	2.524495126218609e-08	
306.0621909332746	2.0708372034197827e-05	2.0683557839547587e-05	2.4849168944524425e-08	
310.80462953409153	2.038548320960407e-05	2.0361056926906677e-05	2.4459920326487794e-08	
315.6205522977641	2.006783902022321e-05	2.004379429453299e-05	2.4077082284250103e-08	
320.5110978625849	1.975534463292028e-05	1.973167522690082e-05	2.370053471036059e-08	
325.47742251006514	1.944790736556262e-05	1.9424607156695284e-05	2.333016041014755e-08	
330.52070043831674	1.9145436619670446e-05	1.9122499597555408e-05	2.2965845002816595e-08	
335.6421240396705	1.8847843815868112e-05	1.8825264079613744e-05	2.260747682701289e-08	
340.8429041825955	1.855504233199645e-05	1.8532814087693302e-05	2.2254946850530802e-08	
346.1242704979875	1.826694744375424e-05	1.8245065002030023e-05	2.1908148583954232e-08	
351.4874716698928	1.7983476267744393e-05	1.7961934041396402e-05	2.1566977998138073e-08	
356.9337757307372	1.770454770680726e-05	1.7683340208509083e-05	2.1231333445154787e-08	
362.46447036112943	1.7430082397529986e-05	1.7409204237609327e-05	2.090111558267023e-08	
368.08086319431027	1.7160002659827147e-05	1.7139448544111785e-05	2.0576227301551542e-08	
373.7842821253185	1.6894232448493174e-05	1.6873997176222386e-05	2.0256573656392843e-08	
379.57607562494815	1.6632697306632984e-05	1.6612775768431603e-05	1.9942061799071848e-08	
385.45761305857025	1.6375324320881896e-05	1.6355711496794625e-05	1.9632600914930562e-08	
391.43028500989345	1.6122042078330938e-05	1.6102733035914462e-05	1.9328102161566604e-08	
397.49550360974456	1.587278062507789e-05	1.585377051754836e-05	1.9028478610276863e-08	
403.6547028699399	1.5627471426328816e-05	1.5608755490762815e-05	1.873364518952923e-08	
409.9093390223323	1.5386047327978774e-05	1.5367620883565427e-05	1.844351863095917e-08	
416.26089086311043	1.5148442519603944e-05	1.5130300965946319e-05	1.8158017417366556e-08	
422.71086010243414	1.4914592498801264e-05	1.4896731314265164e-05	1.7877061732750592e-08	
429.2607717194863	1.4684434036814535e-05	1.4666848776922893e-05	1.7600573414274093e-08	
435.91217432302693	1.445790514538965e-05	1.4440591441260771e-05	1.732847590612173e-08	
442.6666405175339	1.4234945044803933e-05	1.4217898601632054e-05	1.7060694214983806e-08	
449.52576727501685	1.4015494133017895e-05	1.3998710728594374e-05	1.6797154867366427e-08	
456.4911763125926	1.3799493955899952e-05	1.3782969439173737e-05	1.6537785868348885e-08	
463.56451447591087	1.3586887178477406e-05	1.3570617468153245e-05	1.6282516661974822e-08	
470.74745412852144	1.3377617557169135e-05	1.336159864034225e-05	1.6031278093032437e-08	
478.04169354727435	1.3171629912957732e-05	1.3155857843783622e-05	1.5784002370241898e-08	
485.4489573238469	1.2968870105460915e-05	1.2953341003859149e-05	1.5540623030680343e-08	
492.97099677249224	1.276928500786417e-05	1.2753995058254789e-05	1.5301074905661398e-08	
500.60959034410683	1.2572822482677982e-05	1.2557767932749612e-05	1.5065294087595516e-08	
508.36654404671106	1.2379431358285452e-05	1.2364608517793897e-05	1.4833217898141684e-08	
516.2436918724502	1.2189061406247149e-05	1.2174466645843464e-05	1.4604784857439855e-08	
524.242896231207	1.2001663319332047e-05	1.1987293069419128e-05	1.4379934654362624e-08	
532.3660483909357	1.1817188690244734e-05	1.1803039439861454e-05	1.4158608117802833e-08	
540.6150689248177	1.1635589991020434e-05	1.1621658286752414e-05	1.3940747188920913e-08	
548.9919081653474	1.1456820553060939e-05	1.1443102997977132e-05	1.3726294894299569e-08	
557.4985466654523	1.1280834547785587e-05	1.1267327800399772e-05	1.3515195319996054e-08	
566.1369956667598	1.1107586967872833e-05	1.109428774112925e-05	1.3307393586470488e-08	
574.909297575119	1.0937033609068906e-05	1.09239386693513e-05	1.3102835824267357e-08	
583.8175264434902	1.076913105254138e-05	1.0756237218704696e-05	1.2901469150478095e-08	
592.8637884623186	1.060383664775627e-05	1.059114079018022e-05	1.2703241646077142e-08	
602.0502224575035	1.04411084958584e-05	1.0428607535522411e-05	1.2508102333736458e-08	
611.379000396087	1.0280905433535674e-05	1.0268596341114353e-05	1.2316001156564979e-08	
620.8523278997751	1.012318701734877e-05	1.0111066812327388e-05	1.2126888957386677e-08	
630.4724447664181	9.967913508508533e-06	9.955979258317944e-06	1.1940717458619665e-08	
640.2416254995708	9.815045858084342e-06	9.803294677254687e-06	1.175743924285779e-08	
650.1621798462554	9.66454569262729e-06	9.652974741959955e-06	1.1577007733995582e-08	
660.2364533430635	9.516375300192648e-06	9.504981785949999e-06	1.139937717885769e-08	
670.4668278707137	9.370497616747264e-06	9.359278789859563e-06	1.1224502629475165e-08	
680.8557222172046	9.226876212947458e-06	9.215829368236547e-06	1.105233992578034e-08	
691.4055926496942	9.085475281274283e-06	9.074597756693498e-06	1.0882845678859382e-08	
702.1189334952396	8.946259623513101e-06	8.935548799403013e-06	1.0715977254663107e-08	
712.9982777305363	8.809194638565329e-06	8.798647936924826e-06	1.0551692758179856e-08	
724.0461975807946	8.67424631058052e-06	8.66386119435285e-06	1.0389951018054075e-08	
735.2653051278958	8.541381197397541e-06	8.531155169770875e-06	1.0230711571632539e-08	
746.6582529279726	8.410566419284107e-06	8.400497023006252e-06	1.0073934650425356e-08	
758.2277346385576	8.281769647964336e-06	8.271854464671221e-06	9.919581165941817e-09	
769.9764856554507	8.154959095924454e-06	8.145195745481995e-06	9.767612695952637e-09	
781.9072837594538	8.030103505987221e-06	8.020489645846243e-06	9.617991471081198e-09	
794.0229497731273	7.907172141145955e-06	7.897705465709825e-06	9.470680361756828e-09	
806.3263482277227	7.786134774649526e-06	7.776813014654168e-06	9.325642865525923e-09	
818.82038804045	7.66696168032999e-06	7.657782602235957e-06	9.182843094679516e-09	
831.5080232022387	7.549623623164828e-06	7.54058502856113e-06	9.042245764215223e-09	
844.3922534761538	7.434091850066235e-06	7.425191575085638e-06	8.903816180087995e-09	
857.4761251066391	7.3203380808899615e-06	7.3115739956354765e-06	8.767520227749873e-09	
870.7627315397452	7.208334499656868e-06	7.199704507639103e-06	8.633324361047605e-09	
884.2552141545192	7.098053745980201e-06	7.089555783565397e-06	8.501195591285274e-09	
897.9567630057271	6.989468906692322e-06	6.9811009425607445e-06	8.371101476640264e-09	
911.8706175780853	6.8825535076644634e-06	6.87431354227891e-06	8.243010111832099e-09	
926.0000675521785	6.777281505813656e-06	6.76916757089789e-06	8.116890117981835e-09	
940.3484535822448	6.673627281291036e-06	6.665637439317833e-06	7.992710632797876e-09	
954.9191680860141	6.571565629845961e-06	6.5636979735346155e-06	7.87044130092012e-09	
969.715656046784	6.4710717553606996e-06	6.463324407183733e-06	7.750052264544728e-09	
984.7414158279239	6.372121262550543e-06	6.364492374249397e-06	7.63151415424874e-09	
1000.0	6.27469014982442e-06	6.267177901933964e-06	7.514798080018337e-09	


==> data/fig_iss_quadvf_bode_38.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001700500950407676	1.6906324743188207e-07	
0.10154950161807173	0.0001727846641511856	0.000172767828570121	1.690998863756422e-07	
0.10312301278878754	0.00017554877368051514	0.0001755316745870211	1.6913766607204658e-07	
0.10472090554055413	0.00017835991065214075	0.00017834254399819093	1.6917662192611748e-07	
0.10634355766636439	0.00018121901004083087	0.00018120137171496662	1.692167904344624e-07	
0.10799135281311975	0.00018412703171742393	0.00018410911754378022	1.692582092185999e-07	
0.1096646805723366	0.00018708496138198909	0.00018706676711930534	1.6930091705918625e-07	
0.11136393657225817	0.0001900938115420566	0.00019007533288267328	1.6934495393112945e-07	
0.11308952257139368	0.0001931546225384728	0.00019313585510731212	1.6939036103988972e-07	
0.11484184655350702	0.00019626846362160818	0.00019624940297514022	1.69437180858719e-07	
0.11662132282407707	0.00019943643408081553	0.00019941707570600794	1.69485457167127e-07	
0.11842837210825283	0.00020265966443023005	0.000202640003743484	1.6953523509020125e-07	
0.12026342165032622	0.00020593931765420574	0.00020591935000027344	1.6958656113956243e-07	
0.12212690531474645	0.00020927659051590063	0.00020925631116679012	1.6963948325484752e-07	
0.12401926368869937	0.00021267271493276106	0.00021265211908662196	1.6969405084709497e-07	
0.12594094418627644	0.000216128959422904	0.00021610804220289893	1.6975031484288203e-07	
0.12789240115425762	0.00021964663062667495	0.00021962538707983413	1.6980832772992024e-07	
0.12987409597953362	0.00022322707490794735	0.0002232055000040074	1.6986814360392002e-07	
0.13188649719819254	0.0002268716800400495	0.00022684976867027535	1.6992981821685813e-07	
0.13393008060629666	0.0002305818769815431	0.00023055962395753232	1.6999340902675174e-07	
0.13600532937237603	0.0002343591417474478	0.00023433654179992142	1.7005897524828102e-07	
0.13811273415166478	0.00023820499738190403	0.00023818204515947762	1.701265779056751e-07	
0.14025279320210793	0.00024212101603869339	0.00024209770610663338	1.7019627988646596e-07	
0.1424260125021654	0.0002461088211765037	0.00024608514801546593	1.7026814599709274e-07	
0.1446329058704415	0.0002501700898763241	0.0002501460478810781	1.703422430196871e-07	
0.14687399508716817	0.00025430655528890794	0.0002542821387670416	1.704186397710851e-07	
0.14914981001757044	0.000258520009220819	0.0002584952123914284	1.7049740716291378e-07	
0.15146088873714358	0.00026281230486822443	0.00026278712186058966	1.7057861826324519e-07	
0.1538077776588715	0.000267185359708297	0.00026715978456053735	1.7066234836083677e-07	
0.15619103166241588	0.0002716411585588216	0.00027161518521653916	1.7074867503000503e-07	
0.15861121422530794	0.0002761817568174509	0.0002761553791323563	1.7083767819802003e-07	
0.16106889755617235	0.00028080928389291734	0.0002807824956214413	1.709294402140955e-07	
0.16356466273001555	0.00028552594684149606	0.00028549874164338497	1.7102404592029798e-07	
0.1660990998256107	0.00029033403422306595	0.0002903064056599656	1.7112158272400637e-07	
0.16867280806501112	0.00029523592019226774	0.0002952078617262909	1.712221406729122e-07	
0.1712863959552255	0.00030023406884151417	0.00030020557383379526	1.713258125316984e-07	
0.17394048143208848	0.0003053310388139851	0.0003053021005232238	1.7143269386042432e-07	
0.17663569200636045	0.0003105294882062412	0.0003105000997872335	1.715428830953997e-07	
0.17937266491209122	0.000315832179781733	0.000315802334283891	1.7165648163215552e-07	
0.18215204725728248	0.00032124198651828	0.00032121167688414423	1.7177359390982656e-07	
0.18497449617688488	0.0003267618975145803	0.00032673111657832097	1.7189432749879895e-07	
0.18784067898816573	0.0003323950242829551	0.00033236376476886907	1.720187931892913e-07	
0.1907512733484843	0.000338144607457942	0.00033811286197894114	1.7214710508346035e-07	
0.19370696741551147	0.00034401402395293725	0.0003439817850090356	1.722793806883935e-07	
0.1967084600099325	0.0003500067945999911	0.0003499740545767886	1.7241574101244017e-07	
0.19975646078067044	0.00035612659231101784	0.00035609334347818565	1.725563106629794e-07	
0.20285169037266976	0.00036237725080219595	0.0003623434853119632	1.727012179471217e-07	
0.2059948805972802	0.00036876277392718467	0.0003687284838128312	1.7285059497432453e-07	
0.20918677460527996	0.00037528734566907293	0.0003752525228434304	1.7300457776137873e-07	
0.21242812706258082	0.0003819553408456891	0.00038191997709965454	1.7316330633960177e-07	
0.215719704328655	0.0003887713365881551	0.00038873542358921933	1.7332692486448947e-07	
0.21906228463772706	0.0003957401246583699	0.0003957036539491655	1.7349558172771197e-07	
0.22245665828277353	0.00040286672467757537	0.0004028296876744511	1.736694296706725e-07	
0.22590362780237347	0.0004101563983453271	0.0004101187863369493	1.7384862590147303e-07	
0.22940400817045398	0.0004176146647361966	0.0004175764688821874	1.7403333221303852e-07	
0.23295862698897662	0.0004252473167704454	0.00042520852810006444	1.7422371510339195e-07	
0.2365683246836085	0.0004330604389648584	0.0004330210483757331	1.7441994589837562e-07	
0.2402339547024262	0.000441060426581069	0.0004410204248379813	1.7462220087635625e-07	
0.243956383717698	0.0004492540063011426	0.00044921338403488344	1.7483066139429942e-07	
0.24773649183079302	0.00045764825857417813	0.00045760700628047984	1.7504551401542394e-07	
0.2515751727802653	0.0004662506417933637	0.00046620874983191663	1.7526695063957648e-07	
0.2554733341531623	0.00047506901848055286	0.0004750264770741287	1.7549516863256203e-07	
0.2594318975996074	0.00048411168367532074	0.0004840684829090039	1.7573037095967538e-07	
0.26345179905070754	0.0004933873957478425	0.0004933435255683978	1.7597276631694793e-07	
0.2675339889398373	0.0005029054098802919	0.0005028608600956775	1.7622256926517004e-07	
0.27167943242735193	0.0005126755144901122	0.0005126302747691607	1.7648000036303118e-07	
0.2758891096287819	0.0005227080709010217	0.000522662130773312	1.7674528630038463e-07	
0.28016401584656353	0.0005330140566045367	0.0005329674054604822	1.770186600298352e-07	
0.2845051618053608	0.000543605112496829	0.0005435577395880064	1.7730036089870658e-07	
0.28891357389103245	0.0005544935945236229	0.0005544454889633763	1.7759063477757814e-07	
0.2933902943933029	0.000565692630220581	0.0005656437809849374	1.77889734186014e-07	
0.29793638175219256	0.0005772161806992727	0.0005771665766282022	1.781979184169481e-07	
0.30255291080826724	0.00058907910870066	0.0005890287384997361	1.7851545365244424e-07	
0.30724097305676445	0.0006012972534206605	0.0006012461056631608	1.7884261307757565e-07	
0.31200167690565833	0.000613887512907474	0.0006138355760369837	1.7917967698490139e-07	
0.3168361479377224	0.0006268679349402303	0.0006268151972738131	1.7952693287073863e-07	
0.3217455291766536	0.0006402578174256677	0.0006402042671576758	1.7988467552113221e-07	
0.32673098135731937	0.0006540778194970591	0.0006540234447036651	1.8025320708490105e-07	
0.33179368320019265	0.0006683500846711393	0.0006682948733156885	1.8063283713114687e-07	
0.33693483169003946	0.0006830983776188622	0.0006830423175581455	1.8102388269026228e-07	
0.3421556423589239	0.0006983482363396444	0.0006982913153312248	1.814266682711317e-07	
0.3474573495735992	0.0007141271418030046	0.0007140693475137285	1.8184152585550676e-07	
0.35284120682735126	0.0007304647074438646	0.0007304060274597243	1.8226879486114284e-07	
0.3583084870363649	0.0007473928912780078	0.000747333313115537	1.8270882207099615e-07	
0.3638604828406817	0.0007649462338539022	0.0007648857449733203	1.831619615190842e-07	
0.3694985069098218	0.0007831621257908659	0.0007831007136112118	1.8362857433057967e-07	
0.37522389225314035	0.0008020811092890041	0.0008020187612055462	1.8410902850187355e-07	
0.3810379925349945	0.0008217472187556886	0.0008216839221599368	1.8460369861495653e-07	
0.3869421823947922	0.0008422083666038154	0.0008421441089065154	1.8511296547173044e-07	
0.39293785777200174	0.000863516781373009	0.0008634515500305651	1.8563721563395402e-07	
0.39902643623619527	0.0008857295066491422	0.0008856632891939869	1.8617684085221413e-07	
0.4052093573222091	0.0009089089708642655	0.0009088417549397762	1.8673223736582066e-07	
0.41148808287049476	0.0009331236400166404	0.0009330554134173297	1.8730380504282715e-07	
0.41786409737274555	0.0009584487677466579	0.0009583795184644678	1.8789194633942425e-07	
0.4243389083228771	0.0009849672601505038	0.0009848969764282127	1.8849706503456593e-07	
0.43091404657344795	0.0010127706763538374	0.0010126993467467504	1.8911956470687946e-07	
0.4375910666976019	0.0010419603903888584	0.001041888003836212	1.8975984689028327e-07	
0.4443715473566186	0.0010726489455634956	0.0010725754914712613	1.9041830885495163e-07	
0.45125709167315986	0.0011049616396003271	0.0011048871079374547	1.9109534093072903e-07	
0.4582493276102989	0.0011390383877773766	0.0011389627691879513	1.9179132327583078e-07	
0.4653499083564233	0.0011750359226852165	0.001174959208619524	1.9250662197642853e-07	
0.4725605127161014	0.001213130403778721	0.0012130525866468826	1.9324158432747393e-07	
0.4798828455070056	0.0012535205286672473	0.0012534416020199435	1.939965331044896e-07	
0.4873186379629853	0.0012964312624453246	0.00129635122118716	1.9477175960316093e-07	
0.49486964814338685	0.0013421183332324232	0.0013420371738748842	1.9556751514019563e-07	
0.5025376613487146	0.0013908736841277268	0.0013907914050903978	1.9638400064979012e-07	
0.5103244905427329	0.0014430321277332334	0.001442948729704245	1.9722135388313296e-07	
0.5182319767811088	0.0014989795245651844	0.001498895010934847	1.9807963358442738e-07	
0.5262619896466971	0.0015591629086860457	0.0015590772860715433	1.989587998347917e-07	
0.5344164276915693	0.0016241031238394114	0.0016240164027237355	1.998586894763507e-07	
0.5426972188858914	0.0016944107276093542	0.0016943229231247542	2.0077898519472634e-07	
0.5511063210737586	0.001770806194104523	0.0017707173270004922	2.017191763377702e-07	
0.559645722436092	0.0018541458345202038	0.0018540559323694716	2.0267850888004023e-07	
0.5683174419607084	0.0019454554170076303	0.0019453645157225426	2.0365592096346804e-07	
0.5771235299196736	0.0020459742927716215	0.002045882438530154	2.0464995910779408e-07	
0.5860660683540517	0.0021572140689021186	0.0021571213206217446	2.0565866817816744e-07	
0.595147171566167	0.0022810377472719016	0.0022809441798267633	2.0667944544188403e-07	
0.604368986619493	0.0024197681709622514	0.0024196738794245195	2.0770884553261441e-07	
0.6137336938462858	0.0025763392709970447	0.0025762443763093228	2.087423256167204e-07	
0.6232435073630855	0.0027545112031236154	0.0027544158599925755	2.097739934591805e-07	
0.6329006755942035	0.0029591832373654756	0.0029590876448768	2.1079511954863638e-07	
0.6427074818033226	0.003196860444935177	0.0031967648617348054	2.1179569564147627e-07	
0.6526662446333333	0.0034763702104425804	0.0034762749775627782	2.1276082608201639e-07	
0.6627793186545348	0.003809999794928154	0.0038099053694055926	2.1367049549592347e-07	
0.6730490949213316	0.0042153747509317595	0.004215281758702055	2.1449695886649633e-07	
0.6834780015375548	0.004718709135520043	0.004718618457822447	2.152012814862056e-07	
0.6940685042305437	0.005360756907417575	0.005360669829751391	2.157284537600967e-07	
0.7048231069341222	0.006208500396235852	0.006208418882980666	2.1600169796165407e-07	
0.7157443523806098	0.007380247733066346	0.007380174979446976	2.1592236543239785e-07	
0.7268348227020044	0.009106259709070155	0.009106201386353359	2.1541495296851143e-07	
0.7380971400404808	0.01190129537461891	0.011901262935703764	2.1477360199931128e-07	
0.7495339671683494	0.017193244711326154	0.017193266631620928	2.1745832151361858e-07	
0.7611480081176202	0.03082564686567289	0.03082582664406536	2.6389656343308313e-07	
0.7729420088193235	0.10102107970750837	0.10102163465346979	9.638059269987665e-07	
0.784918757752735	0.042493060788188784	0.04249334349518792	2.8619582174580456e-07	
0.7970810866046624	0.020164567039759117	0.02016484507897833	2.913829350651363e-07	
0.8094318709389453	0.013063183552754942	0.013063433386695387	2.805857503970624e-07	
0.8219740308763326	0.009618965614840217	0.009619198768636112	2.751896440253277e-07	
0.8347105317848907	0.007589169548000094	0.0075893928432755825	2.7283884183983807e-07	
0.847644384981113	0.006251052626794043	0.006251270021623399	2.721925725315607e-07	
0.8607786484418896	0.005302087457779245	0.0053023014154659435	2.725905791208159e-07	
0.8741164275275125	0.0045935570901604736	0.004593769249499136	2.7368590294091074e-07	
0.8876608757158821	0.004043886667738732	0.004044098182395245	2.752829513651041e-07	
0.9014151953480897	0.003604612144558273	0.0036048238665012454	2.77264953786098e-07	
0.9153826383855528	0.0032451336694588454	0.003245346254364725	2.7955910226555004e-07	
0.9295665071788846	0.0029451801307070133	0.002945394101811668	2.82118601960825e-07	
0.9439701552486742	0.002690789926750863	0.00269100571530677	2.849128548498776e-07	
0.9585969880783669	0.002472032352404344	0.0024722503243207955	2.8792181008715424e-07	
0.9734504639194281	0.0022816495338461276	0.002281870007827019	2.9113256977039276e-07	
0.9885340946089864	0.0021142124656571212	0.002114435725918517	2.9453727522719886e-07	
1.0038514464001433	0.001965577587540084	0.001965803892965144	2.981317514177152e-07	
1.01940614080515	0.0018325260274634411	0.0018327556183522957	3.019146170596588e-07	
1.0352018554516484	0.0017125176574517896	0.0017127507606090264	3.058866905505229e-07	
1.051242324952181	0.0016035194537826483	0.0016037562864310816	3.1005058968427384e-07	
1.0675313417871697	0.0015038831959453178	0.0015041239687945034	3.144104621620309e-07	
1.0840727572015847	0.0014122566789496122	0.0014125015986436308	3.1897180702040624e-07	
1.1008704821154982	0.0013275181529499146	0.0013277674240495649	3.23741361273482e-07	
1.117928488048752	0.0012487271523091896	0.0012489809789158672	3.2872703492150455e-07	
1.1352508080599522	0.001175087074592386	0.0011753456616865573	3.3393788325429764e-07	
1.1528415377000134	0.00110591630188751	0.0011061798564284448	3.393841091309073e-07	
1.1707048359804781	0.0010406256075657719	0.0010408943393774835	3.4507709055789205e-07	
1.1888449263568397	0.0009787002336175017	0.0009789743560655706	3.510294306844019e-07	
1.2072660977271032	0.0009196854636680787	0.0009199651941105007	3.572550287293803e-07	
1.225972705445816	0.0008631748218945677	0.0008634603818635202	3.6376917135025743e-07	
1.2449691723538168	0.0008088002414071968	0.0008090918564432301	3.7058864492337247e-07	
1.2642599898239333	0.0007562236952224855	0.0007565215942308504	3.7773187000368336e-07	
1.2838497188228888	0.0007051298870933379	0.0007054343010120356	3.852190602327256e-07	
1.3037429909896587	0.0006552196702545609	0.0006555308296940715	3.930724094879759e-07	
1.3239445097305402	0.0006062039075199521	0.0006065220388167051	4.013163145890571e-07	
1.3444590513311867	0.0005577975113834274	0.0005581228301307835	4.0997765318515513e-07	
1.3652914660858761	0.0005097134117160871	0.0005100461121742255	4.190862021773126e-07	
1.386446679444272	0.00046165619562603394	0.00046199643341991806	4.286759005669478e-07	
1.4079296931759626	0.00041331517565331035	0.0004136630227925507	4.387797535421728e-07	
1.4297455865530366	0.00036435657802903087	0.0003647119959394652	4.494273707808067e-07	
1.451899517550985	0.00031441492570046713	0.0003147776288915197	4.606849611895705e-07	
1.4743967240682132	0.00026308401256072293	0.00026345322156294857	4.7259027266354306e-07	
1.4972425251644468	0.0002099108644127515	0.00021028469225517347	4.85198326174432e-07	
1.5204423223183279	0.00015440943614965314	0.00015478295315424882	4.985703120417249e-07	
1.5440016007044985	9.620623167730513e-05	9.656256432259227e-05	5.127746228505739e-07	
1.5679259304904682	3.7054982063058405e-05	3.7263710882226313e-05	5.2788793246145e-07	
1.5922209681535842	4.229303307276403e-05	4.175128345096145e-05	5.439963875324725e-07	
1.6168924578184014	0.00011343467280847865	0.00011292063084690618	5.611969364589957e-07	
1.6419462326147771	0.00019530503084761247	0.00019479370050668176	5.795987827480577e-07	
1.667388216057011	0.0002880758115390169	0.00028755776081146897	5.993249004569136e-07	
1.6932244234443516	0.00039464873278774926	0.000394119933585461	6.205134539060374e-07	
1.7194609632832076	0.0005194382398463766	0.0005188965709182094	6.433187668484125e-07	
1.7461040387313935	0.0006689798087916006	0.0006684241433798145	6.679110752239921e-07	
1.7731599490647525	0.0008532628049250072	0.00085269284569661	6.944735528217857e-07	
1.8006350911665105	0.001088325039585499	0.0010877415642614099	7.23189447080931e-07	
1.828535961039703	0.0014016364654441122	0.0014010420716556872	7.542229512616909e-07	
1.8568691553430368	0.0018444796742921662	0.0018438806057916957	7.876442440804198e-07	
1.885641372950552	0.0025247915699753445	0.0025242024869725275	8.232664531567113e-07	
1.9148594165354507	0.003714457117013977	0.0037139163446699933	8.602405023149634e-07	
1.9445301941784663	0.006340609452953636	0.0063402482208273865	8.972825277628506e-07	
1.974660721001155	0.01628023341113	0.016280854636063286	1.0184258404859392e-06	
2.0052581208244957	0.0207165805518259	0.02071686145170556	9.826213561139104e-07	
2.036329627853186	0.007933045586390797	0.00793422383660744	1.1842367958024026e-06	
2.067882588386045	0.00492411401052956	0.004925354821058956	1.2588488794831843e-06	
2.0999244625529108	0.0036233713476390658	0.003624660077345086	1.3518007909181372e-06	
2.132462826078452	0.00289677450201515	0.002898120311535981	1.4665949312673604e-06	
2.1655053720733157	0.002429932033423465	0.0024313339265309097	1.607567335725695e-06	
2.199059912853022	0.002100889730502846	0.0021023097431142387	1.7815788032573374e-06	
2.2331343817850464	0.0018498447663448255	0.0018510886476809443	1.9945488436003875e-06	
2.267736835164523	0.0016317981570314996	0.0016316117225353983	2.1757351147049392e-06	
2.302875454119006	0.0016458978886482168	0.0016436455488455038	2.753146793550407e-06	
2.3385585465427567	0.0014820475952822133	0.001484446677838579	3.2168328639692337e-06	
2.3747945490609914	0.0013567051508588976	0.001360764614072031	4.174471677940467e-06	
2.411592029024571	0.0012591429768533762	0.001265060272636209	5.917615867902568e-06	
2.4489596865355954	0.0011749958319738926	0.001185137705310059	1.0379939802011823e-05	
2.4869063565043885	0.001109074841833218	0.0011162435769646855	3.0417726147941978e-05	
2.5254410107383527	0.0010616000444637129	0.0010557270451391218	6.893570981796923e-06	
2.564572760063192	0.0009992449023474971	0.0010018430402024146	9.247541113728388e-06	
2.604310856476998	0.0009625572924581051	0.0009533422518080479	9.56960706738981e-06	
2.6446646953377266	0.0009145720982246913	0.0009092854020178451	5.298057236937222e-06	
2.6856438175845567	0.0008727014385837744	0.0008689427064723316	3.7587424215469336e-06	
2.727257911993673	0.0008346660505394094	0.0008317328571501082	2.9346148895580053e-06	
2.769516817469004	0.0007995914774873951	0.0007971830541777738	2.411794019274225e-06	
2.812430525368455	0.0007669440599680035	0.0007649013491788102	2.047510256475348e-06	
2.8560091818661824	0.0007363288593187953	0.0007345566483061291	1.7779500569731992e-06	
2.9002630903514777	0.0007074272031575277	0.0007058636577939663	1.5698738962628171e-06	
2.945202713864811	0.0006799684844847821	0.0006785710527312477	1.404117429438453e-06	
2.9908386775716385	0.0006537135893911686	0.000652451687969789	1.2687983694003238e-06	
3.0371817712745264	0.0006284430619440523	0.0006272939528889553	1.1561340636954107e-06	
3.0842429519642045	0.0006039471733078972	0.0006028934871265342	1.0608029788203231e-06	
3.1320333464101533	0.0005800162776618049	0.0005790444498542227	9.790378169203371e-07	
3.180564253791325	0.0005564301090500046	0.0005555293534368837	9.080939508897819e-07	
3.2298471483676323	0.0005329444496464478	0.0005321060630516837	8.459229545227388e-07	
3.2798936821928324	0.0005092728865050595	0.0005084897675296651	7.909641518159664e-07	
3.3307156878694446	0.0004850598915615501	0.0004843262049958848	7.420070704256914e-07	
3.3823251813463506	0.00045983850031718987	0.000459149448651461	6.980980792807947e-07	
3.43473436475976	0.00043295978046829553	0.0004323114667628696	6.584754397733962e-07	
3.487955629318178	0.0004034680823497473	0.0004028574759233219	6.225231427059333e-07	
3.542001558232087	0.00036986541259295815	0.00036929048528327416	5.897375017170694e-07	
3.5968849296890193	0.00032963136041977295	0.0003290916364561496	5.597027366876185e-07	
3.6526187198747286	0.00027815819404826175	0.0002776567172960105	5.320736125230611e-07	
3.7092161060411786	0.00020625743139050516	0.00020581039522986702	5.065665409273245e-07	
3.7666904696220658	9.955781914504011e-05	9.931832643121305e-05	4.829767832985065e-07	
3.8250553993966134	0.0002155755893352545	0.0002160330200700061	4.6138345999843974e-07	
3.884324694702404	0.0012963607780698107	0.0012963909771244128	4.4387390215599476e-07	
3.9445123686979775	0.002016285619377133	0.0020164171418976837	4.3315305265364907e-07	
4.005632651675993	0.0010563867788939963	0.001056098069833227	4.078322081533213e-07	
4.067699994427721	0.0008011513051355176	0.0008008136425618363	3.8932902432403225e-07	
4.130729071659682	0.0006823293182708863	0.0006819868230326774	3.729338453339254e-07	
4.194734785463209	0.0006112923393883981	0.0006109556909723674	3.5777238672501275e-07	
4.259732268837781	0.0005624454629628694	0.0005621181378860164	3.4357957056840573e-07	
4.325736889268946	0.000525711553968427	0.0005253947606862043	3.3022482412669154e-07	
4.392764252361694	0.0004963202474520868	0.0004960143118001705	3.1762385047905785e-07	
4.460830205530115	0.00047171415167670465	0.000471419007885478	3.057143866323175e-07	
4.5299508417442365	0.00045038994690453236	0.0004501053391293748	2.944475515477717e-07	
4.600142503334918	0.00043139557761228927	0.0004311211501857149	2.83784114469598e-07	
4.671421785857698	0.000414086358888842	0.0004138216976721368	2.7369264603403153e-07	
4.743805542016518	0.000397994802839676	0.0003977394521945834	2.6414850807648007e-07	
4.817310885648243	0.0003827537517015429	0.00038250721727779946	2.551332548160442e-07	
4.891955195768907	0.00036804416879609574	0.00036780591008806233	2.466342171165003e-07	
4.967756120682691	0.0003535509128359569	0.00035332032623612233	2.3864406277933457e-07	
5.044731582154526	0.0003389120814449664	0.0003386884726289358	2.3115997213736923e-07	
5.122899779647386	0.00032364075280865324	0.00032342329720336975	2.2418146071937012e-07	
5.202279194625215	0.0003069729842967753	0.00030676068285764017	2.1770330764658112e-07	
5.282888594922542	0.0002875149941152772	0.00028730669310997965	2.1168494358389635e-07	
5.364747039181794	0.0002622650400417443	0.0002620596725095103	2.0623340281056116e-07	
5.447873881359371	0.0002232553979831567	0.000223055050831334	2.0199379549944337e-07	
5.532288775301544	0.00014655941351006884	0.00014644274937753354	1.9709882653542632e-07	
5.618011679391243	0.0005925710759962695	0.000592401293515557	1.94761229923326e-07	
5.705062861266868	0.0005055957709204421	0.0005056411257132775	1.974640638125077e-07	
5.793462902614208	0.0003911852494594695	0.0003911094133722649	1.9641202017033922e-07	
5.883232704032601	0.0003441691400986005	0.00034404174019453854	1.970691749866329e-07	
5.974393489976511	0.00031145798358905066	0.00031127722274573515	1.9963369480478895e-07	
6.06696681377367	0.00027419330955395316	0.0002741935082667183	2.0803109611519004e-07	
6.160974562720967	0.0003305112367897378	0.0003306882646582079	1.7776807246047223e-07	
6.25643896325932	0.0003003783611008769	0.0003004910703231309	1.9775800745904187e-07	
6.353382586228693	0.00028387260847163853	0.000283946381433138	2.0876758449598597e-07	
6.451828352204593	0.00027128512214002137	0.00027134486007458373	2.2028697372730855e-07	
6.551799536917215	0.00026043539261923275	0.0002604921250370354	2.339767618572526e-07	
6.653319776754563	0.00025053622819436183	0.000250595959615527	2.5069169051112305e-07	
6.756413074350862	0.00024119740578091537	0.00024126402157962945	2.7124386132045153e-07	
6.861103804261538	0.00023217593033531746	0.00023225229051183473	2.9662767845780084e-07	
6.9674167187261515	0.00022328654903768546	0.00022337491241207496	3.2819285587223806e-07	
7.075376953520617	0.0002143564186939156	0.00021445849351164352	3.6787777420248355e-07	
7.1850100339000935	0.00020518859283380424	0.0002053051621798769	4.1859530321914226e-07	
7.2963418806339915	0.00019551275232912254	0.00019564241370365106	4.84933950131067e-07	
7.40939881613446	0.00018488844199556967	0.00018502389427650878	5.745354049088771e-07	
7.5242075706798515	0.00017246163153842033	0.00017257780533479019	7.010441920504437e-07	
7.640795288734611	0.00015619266866535885	0.00015620110653555324	8.910872358468435e-07	
7.759189535367103	0.00012963904914599042	0.00012915261647036068	1.2023027836048871e-06	
7.879418302766868	0.00010065406820092084	0.00010037831167811078	1.762664243535911e-06	
8.001510016862884	0.0002595296561245416	0.0002626721246414513	4.045256238550268e-06	
8.125493544044346	0.0001982023516183389	0.0001954607447443907	1.2786869251272686e-05	
8.251398197985628	0.00017104349125812138	0.0001670448646077227	4.001561183578373e-06	
8.379253746576957	0.00014792056457752056	0.0001458048162908521	2.2214018656689382e-06	
8.509090418962503	0.00012629733756230213	0.00012476431095816408	1.6741837284933084e-06	
8.640938912687513	0.0001012206686816856	0.00010001466899914205	1.4354657114744565e-06	
8.774830400956196	6.761033125941149e-05	6.665071144438564e-05	1.3869093831704648e-06	
8.910796540002062	2.712489174269026e-05	2.7865623276035087e-05	1.5696040426853647e-06	
9.048869476572474	0.00013986932948006572	0.00014152116890650388	2.344131148945419e-06	
9.189081855529167	0.0008256959757169456	0.0008192475348827634	7.0524139866358305e-06	
9.331466827566528	0.0006503051753907277	0.0006505829177215328	3.7174479612536876e-06	
9.476058057049498	0.0003779918443308297	0.0003812494468173544	3.269443397159881e-06	
9.622889729972897	0.00029654835264754473	0.00029454224004045893	2.1876124009148342e-06	
9.771996562044086	0.00025017155211769725	0.00024955109924140593	6.907722058504016e-07	
9.923413806890872	0.00021952101034425678	0.00021929009773025618	3.8189094421006075e-07	
10.0771772643966	0.00019332598875540846	0.00019330199352673118	2.1288715592392909e-07	
10.233323289164382	0.00017106916155184922	0.00017101292466335197	2.2247755953717403e-07	
10.391888799112495	0.00018030815021704313	0.00017993669874030144	3.718832570227936e-07	
10.552911284202958	0.00014498563901714837	0.00014485023787464294	2.671691730388948e-07	
10.716428815305356	0.0001126204305045474	0.00011278926566451203	1.9538274607829825e-07	
10.882480053198018	0.0002718172190019803	0.00027175248164687944	2.0756240619650805e-07	
11.051104257708666	0.0002085811149136102	0.00020840154852730465	1.8390644505140164e-07	
11.222341296996655	0.00018554279990087754	0.000185381404618603	1.621606284846333e-07	
11.39623165697915	0.0001719224695355204	0.000171783410136232	1.441046647669447e-07	
11.572816450903245	0.00016196200982530694	0.00016184294563277392	1.2828819200425915e-07	
11.752137429066462	0.00015386664700213232	0.00015376546477830882	1.1389080518705087e-07	
11.93423698868786	0.00014688543253964017	0.00014680078800121714	1.0037999989089542e-07	
12.119158183932093	0.00014064131684517615	0.00014057263224907592	8.73545914152792e-08	
12.306944736088793	0.00013491976516873922	0.0001348672958591294	7.448269063896435e-08	
12.497641043909683	0.00012958677895743689	0.00012955194021600116	6.156240654040358e-08	
12.691292194105861	0.00012455175667321406	0.00012453810251541274	4.919631140410546e-08	
12.887943972007742	0.00011974720794151246	0.00011976355483858736	4.362439955163999e-08	
13.08764287239018	0.0001151087596199028	0.00011518249145114731	7.604282506341885e-08	
13.290436110465315	0.00011054940903671493	0.0001107598414941482	3.0917989617587746e-07	
13.496371633045765	0.00010668162419316786	0.000106467769857913	2.1773142804756672e-07	
13.705498129880782	0.00010239046694064708	0.00010228340025786301	1.100967607690874e-07	
13.917865045168076	9.825272368134942e-05	9.818724309040752e-05	7.349440290472292e-08	
14.133522589243995	9.420276490587076e-05	9.416202876125e-05	5.306502776146881e-08	
14.35252175045488	9.021405585029142e-05	9.019175412822129e-05	3.9551657765932615e-08	
14.574914307212275	8.626753185096528e-05	8.626079556195947e-05	3.115926354895872e-08	
14.800752840235097	8.234546965572044e-05	8.23529448371638e-05	2.854435199438263e-08	
15.030090744981337	7.84288842311273e-05	7.845018064311416e-05	3.2031399423434625e-08	
15.262982244272472	7.449678817961673e-05	7.453087088129887e-05	3.784137808969117e-08	
15.499482401113475	7.052167554515164e-05	7.056683048000833e-05	4.7579893596556565e-08	
15.739647131711472	6.645888085175656e-05	6.65180272631946e-05	5.987706807063291e-08	
15.98353321869612	6.22490052227552e-05	6.232214051588895e-05	7.315438579413479e-08	
16.23119832454485	5.778441816070849e-05	5.7871747458921684e-05	8.776955840620211e-08	
16.482701005216104	5.285650150983254e-05	5.2957713122574157e-05	1.0403463984609533e-07	
16.738100723993853	4.699041073285581e-05	4.710264898845415e-05	1.2244615368227298e-07	
16.997457865546615	3.883683848901283e-05	3.894374030432761e-05	1.4389355295261647e-07	
17.26083375020432	2.4474507273579906e-05	2.442313662836454e-05	1.7019066789730046e-07	
17.528290648456405	0.00010400069419405423	0.0001038731644313185	2.252465469058512e-07	
17.799891795674554	6.491298687189538e-05	6.504624929304618e-05	2.2924720467292224e-07	
18.075701407063548	5.108610225592946e-05	5.136901621301181e-05	2.990318685219734e-07	
18.35578469284383	4.3713061690163286e-05	4.385870489333136e-05	2.383684651758457e-07	
18.64020787366921	3.797695282299326e-05	3.8180156485352613e-05	2.1143727377232832e-07	
18.929038196283646	3.2956446092386643e-05	3.3258513412704094e-05	3.074874882253541e-07	
19.222343949420477	2.8310702197937348e-05	2.8702894236310543e-05	3.9449933450300036e-07	
19.52019447994806	2.3834128752637786e-05	2.4335194453145738e-05	5.014849009930636e-07	
19.822660209265607	1.940803918582639e-05	2.0060703733546315e-05	6.528522539584204e-07	
20.12981264995304	1.4930843715651405e-05	1.5822949340033057e-05	8.964641656416721e-07	
20.441724422678867	1.0247983844040272e-05	1.1585873083379158e-05	1.368589546171907e-06	
20.75846927337004	5.0102629613484184e-06	7.3296221881210034e-06	2.68985874108665e-06	
21.08012209064783	1.0011619078732942e-05	3.089681408094916e-06	8.518745216464887e-06	
21.406758923533914	2.0494435472248914e-06	1.7932677593146106e-06	2.473041224296149e-06	
21.738456999430788	4.546773572931042e-06	6.080390766913925e-06	1.7350171347343352e-06	
22.075294742380795	9.59357505815824e-06	1.0666138580954074e-05	1.0894907756891773e-06	
22.417351791608088	1.4602880844338972e-05	1.5405102853947834e-05	8.052615168875492e-07	
22.764709020347887	1.9661179143152546e-05	2.0302473029450353e-05	6.416695690120815e-07	
23.1174485549675	2.48425594285502e-05	2.5376030754099936e-05	5.334759916886233e-07	
23.47565379438362	3.019265652051889e-05	3.064823617366898e-05	4.558695178538145e-07	
23.839409429780538	3.574934437603063e-05	3.6145473015390854e-05	3.969303891956759e-07	
24.20880146463373	4.154999224664671e-05	4.189876631110509e-05	3.50187435113212e-07	
24.583917235044	4.763577909070269e-05	4.794546604667977e-05	3.117855543090863e-07	
24.964845430386426	5.405616661348532e-05	5.4332533395319986e-05	2.792480677462516e-07	
25.351676114279368	6.0876666670392886e-05	6.112369674263802e-05	2.5086662088019867e-07	
25.744500745878433	6.819805745612537e-05	6.841829868303757e-05	2.2538798457854868e-07	
26.143412201500308	7.622128936004679e-05	7.64160010544392e-05	2.0207169302286222e-07	
26.548504796581717	8.557372211790862e-05	8.574453268559279e-05	1.8453197455501687e-07	
26.959874307978602	9.677875683395574e-05	9.671104048207101e-05	3.170008916697453e-07	
27.377617996610834	9.605283168475108e-05	9.626132415813772e-05	2.26571080937697e-07	
27.801834630457815	0.00010806766957332621	0.00010823385209620777	1.6620816767712814e-07	
28.232624507910387	0.00011968934751740999	0.00011982458325576807	1.3597213282674304e-07	
28.670089481484574	0.00013201357859633333	0.00013212077571348848	1.0893715190332916e-07	
29.114332981902788	0.00014545572241775635	0.0001455328775421351	7.986498937835661e-08	
29.565460042548164	0.00016035417287002028	0.00016038062809855275	2.8801009566827183e-08	
30.0235773242978	0.0001770943158345641	0.00017701277945679665	1.549930031435489e-07	
30.488793140740842	0.00019575913149332357	0.00019586081220557435	1.9455564569132483e-07	
30.961217483787163	0.00021730612667421125	0.00021749078395558362	1.8474411552356284e-07	
31.440962049673153	0.00024256202312647124	0.00024267709390039336	1.1698714129753767e-07	
31.928140265370157	0.00027245680008964923	0.0002725259695086637	7.295171038639198e-08	
32.42286731540228	0.00030870312897178043	0.00030870703672474566	1.597705093703767e-08	
32.925260169079685	0.00035405026621657305	0.0003539495783291086	2.1726613678600316e-07	
33.435437608153904	0.0004132503232962005	0.00041333288875861307	2.4451132308729547e-07	
33.95352025490161	0.0004986268948671153	0.0004988397107130038	2.1495539218184283e-07	
34.479630600643624	0.0006558136175277642	0.000655892619455999	1.527583373977619e-07	
35.01389303470575	0.0005731452929799903	0.0005732337131710132	1.376207546849517e-07	
35.556433873828425	0.0006387007899493393	0.0006386822644438483	1.3154495252172633e-07	
36.107381392031996	0.0009291803381320088	0.0009292229048678977	1.2858074818743967e-07	
36.666865850944866	0.0013972333549421656	0.0013973101962836845	1.4170633609217517e-07	
37.23501953060145	0.0025047484965040954	0.0025048962275234	1.7509001645819487e-07	
37.81197676071744	0.007788054323484861	0.007788110693871294	2.7896059870074893e-07	
38.397873952449665	0.004526287220295342	0.004526413994152877	4.695841269805708e-07	
38.99284963064802	0.002053885740643779	0.002055031260340203	1.1998134739949274e-06	
39.59704446660722	0.0013283275210519687	0.001328354039896528	2.761043327742017e-07	
40.21060131132589	0.0009857318799460345	0.0009848578321096809	1.2919629203146738e-06	
40.83366522928125	0.0007850124222940559	0.0007846739871239341	4.094237457977904e-07	
41.46638353272696	0.0006527089355577543	0.0006526040188384341	1.2225393372057368e-07	
42.108905816522395	0.0005625183449648098	0.000561884621271824	7.35519524902022e-07	
42.76138399350171	0.0004913686810436121	0.0004911028838369552	4.1104161945448035e-07	
43.42397233039088	0.00043583582946316615	0.0004358376541159072	3.6199549158269905e-07	
44.096827484281306	0.0003904282221362396	0.0003906288334341409	2.6917052465527926e-07	
44.78010853966855	0.0003513886790038285	0.0003518836483060099	5.7120435756492e-07	
45.47397704606499	0.0003160587533162713	0.0003163448041162008	5.213943210936299e-07	
46.17859705619533	0.0002785982026267682	0.0002786926099710838	2.959621718890679e-07	
46.894135164783904	0.00026113780387490516	0.00026166901099501996	6.683935794880095e-07	
47.62076054794297	0.00019935910202200242	0.00020075155301232638	2.5232269971979912e-06	
48.35864500317141	0.00037858082815646034	0.00037766681551964647	1.7581243600108952e-06	
49.10796298997312	0.00030033618493525527	0.00030081804828552386	4.995713373516328e-07	
49.86889167110482	0.0002681610183924603	0.0002686144256694945	4.854756740937363e-07	
50.641610954463076	0.0002474684458232636	0.0002479619347765437	1.1135475869609574e-06	
51.42630353562007	0.00023228625224509385	0.0002320981906555494	3.2783811937489907e-07	
52.22315494101898	0.00021861079338643342	0.0002188047506230395	4.617128583427251e-07	
53.03235357183818	0.00020766101112718404	0.0002070139885757677	8.75391226627133e-07	
53.854090748535334	0.00019629701267256933	0.0001959119587442857	4.085264660497694e-07	
54.688560756081706	0.00018457911912467267	0.00018419649693178307	3.83814884034014e-07	
55.53596088989733	0.00016748822317748518	0.00016735979876974258	2.9151654050196517e-07	
56.39649150249797	0.000201928193916165	0.00020202057797794257	1.3927631276390013e-07	
57.27035605086487	0.0001818367186897276	0.00018183603306543613	3.4868488443512655e-07	
58.15776114454846	0.00017167301572877102	0.00017150659685526157	2.2206047150989814e-07	
59.05891659451753	0.00016417730066893964	0.00016404532374878804	1.7392293719907365e-07	
59.974035462765215	0.0001578775537760986	0.00015778595922606283	1.4126986971886693e-07	
60.90333411268367	0.00015222133099032599	0.00015223352952876393	2.0357156563657337e-07	
61.847032260219336	0.0001475054516080973	0.00014717907416164546	3.673824037172768e-07	
62.80535302582078	0.0001427408491178554	0.00014251205867373944	2.413808895261285e-07	
63.778522987191536	0.00013835886909939146	0.00013816433671365406	2.0395974593124336e-07	
64.76677223286032	0.000134265616620163	0.00013408918471802353	1.8438802915282245e-07	
65.77033441658139	0.00013041649219132956	0.00013025209698378125	1.713227455487516e-07	
66.78944681257751	0.00012678156416818097	0.00012662622105285797	1.6145590770660335e-07	
67.82435037163955	0.00012333788915199148	0.00012318986393366127	1.5346206662770126e-07	
68.87528977809474	0.00012006685050393335	0.00011992501730171932	1.4669681730259988e-07	
69.94251350765792	0.00011695285783746426	0.00011681642597703166	1.4080298152517586e-07	
71.02627388617911	0.0001139825850694479	0.00011385096628237485	1.355629108317238e-07	
72.12682714930152	0.00011114447455996478	0.00011101721166370463	1.3083417062407124e-07	
73.24443350304374	0.00010842839173488688	0.00010830511726332237	1.265182479245071e-07	
74.37935718532088	0.00010582537271901068	0.00010570578339992381	1.2254395763532113e-07	
75.53186652841877	0.00010332743320767173	0.0001032112734011774	1.1885801492899855e-07	
76.7022340224364	0.00010092741963258093	0.00010081447012220243	1.1541936743329496e-07	
77.89073637971123	9.861889066207195e-05	9.850896079375838e-05	1.121956231175427e-07	
79.09765460024283	9.639602113567115e-05	9.628894313470188e-05	1.0916070725306019e-07	
80.32327403813038	9.425352301716455e-05	9.414914777059543e-05	1.0629327212477086e-07	
81.5678844690394	9.218657953579746e-05	9.208477339061286e-05	1.0357558532791837e-07	
82.83178015871405	9.019078973351247e-05	9.009143201717961e-05	1.0099273240569398e-07	
84.11525993255103	8.826212135061265e-05	8.816510241731738e-05	9.853203193152503e-08	
85.41862724625115	8.639687048228817e-05	8.63020901495525e-05	9.618259784134707e-08	
86.74219025756646	8.459162679667496e-05	8.449899307718833e-05	9.393500614000393e-08	
88.08626189915832	8.284324336712186e-05	8.275267142747678e-05	9.17810370907071e-08	
89.45115995258467	8.114881036651589e-05	8.106022166291899e-05	8.971347297904746e-08	
90.83720712343391	7.950563201933813e-05	7.941895357318873e-05	8.772593746642071e-08	
92.24473111762269	7.791120632072683e-05	7.78263701060697e-05	8.581276652244742e-08	
93.67406471887617	7.636320712030745e-05	7.628014954174771e-05	8.396890365863479e-08	
95.1255458674087	7.48594682382854e-05	7.47781296827818e-05	8.218981408876622e-08	
96.59951773982377	7.339796933685601e-05	7.331829378639809e-05	8.047141379559793e-08	
98.09632883025184	7.197682331468073e-05	7.189875800956002e-05	7.881001045576454e-08	
99.61633303274554	7.059426502844859e-05	7.051776017289627e-05	7.720225388602456e-08	
101.15988972495167	6.924864117521837e-05	6.917364967876806e-05	7.564509420266584e-08	
102.72736385307937	6.793840119368698e-05	6.786487844286107e-05	7.413574627533686e-08	
104.31912601818526	6.666208906281563e-05	6.6589992718704e-05	7.267165935838452e-08	
105.93555256379533	6.541833589317607e-05	6.534762571124727e-05	7.125049100894804e-08	
107.57702566488457	6.420585322058815e-05	6.413649088969011e-05	6.98700845762491e-08	
109.24393341823551	6.302342692360832e-05	6.295537592161177e-05	6.852844968476382e-08	
110.93666993419627	6.1869911696593e-05	6.180313716053418e-05	6.722374524038415e-08	
112.65563542986153	6.074422601870906e-05	6.067869462761783e-05	6.595426457380233e-08	
114.40123632369622	5.964534756666777e-05	5.958102743553746e-05	6.47184224040118e-08	
116.17388533162597	5.8572309025301206e-05	5.850916960888144e-05	6.351474335731435e-08	
117.9740015646163	5.752419425557332e-05	5.7462206260852934e-05	6.23418518232347e-08	
119.802010627764	5.6500134784341644e-05	5.6439270090744894e-05	6.11984629625936e-08	
121.65834472092367	5.549930658428448e-05	5.543953817073458e-05	6.008337471369312e-08	
123.54344274089367	5.452092711596975e-05	5.4462228994084946e-05	5.899546066480939e-08	
125.45775038518534	5.356425260715042e-05	5.350659975993092e-05	5.7933663682865835e-08	
127.40172025740017	5.262857554708621e-05	5.257194387253135e-05	5.689699020232183e-08	
129.3758119742398	5.171322237607393e-05	5.165758863523577e-05	5.588450509499333e-08	
131.3804922741741	5.081755135245919e-05	5.076289312149963e-05	5.489532704893711e-08	
133.41623512779302	4.994095058124671e-05	4.988724620711372e-05	5.392862439848859e-08	
135.48352184986857	4.9082836190051244e-05	4.9030064749434936e-05	5.298361135231743e-08	
137.58284121315285	4.8242650639569284e-05	4.819079190083614e-05	5.2059544574825044e-08	
139.71468956393986	4.741986115702809e-05	4.736889554486446e-05	5.115572008215187e-08	
141.879570939417	4.6613958282197845e-05	4.6563866844723194e-05	5.027147041785075e-08	
144.07799718683648	4.58244545165611e-05	4.577521889469638e-05	4.940616207905013e-08	
146.31048808453184	4.505088306713075e-05	4.5002485466029376e-05	4.855919316677476e-08	
148.57757146481032	4.4292796677207544e-05	4.424521983957653e-05	4.7729991236774824e-08	
150.87978333874923	4.354976653708527e-05	4.350299371824045e-05	4.691801133165435e-08	
153.2176680229263	4.2821381268351975e-05	4.27753962128675e-05	4.612273417500393e-08	
155.5917782681133	4.210724597601156e-05	4.2062032895836044e-05	4.534366451322929e-08	
158.00267538996428	4.140698136316565e-05	4.1362524917091084e-05	4.458032958901537e-08	
160.45092940172842	4.07202229034613e-05	4.067650817783967e-05	4.3832277735923365e-08	
162.9371191490193	4.004662006692789e-05	4.000363255754119e-05	4.309907708153662e-08	
165.46183244667284	3.9385835595203886e-05	3.934356119020169e-05	4.238031434945277e-08	
168.02566621772516	3.8737544822496226e-05	3.869596978632192e-05	4.167559375163477e-08	
170.6292266345446	3.8101435038921784e-05	3.806054599715588e-05	4.0984535962834044e-08	
173.27312926215015	3.747720489316083e-05	3.743698881821627e-05	4.0306777169527785e-08	
175.9579992037507	3.6864563831604606e-05	3.6825008029213654e-05	3.964196818773528e-08	
178.68447124853947	3.626323157140936e-05	3.622432366784736e-05	3.8989773643188815e-08	
181.45319002177868	3.567293760507693e-05	3.563466553507261e-05	3.8349871208872764e-08	
184.2648101372089	3.509342073437312e-05	3.505577272965897e-05	3.772195089524906e-08	
187.11999635182175	3.4524428631566035e-05	3.4487393210026365e-05	3.7105714388687256e-08	
190.019423723029	3.396571742612631e-05	3.39292833815034e-05	3.650087443453984e-08	
192.9637777682679	3.3417051315172504e-05	3.338120770729506e-05	3.590715426084609e-08	
195.95375462707955	3.287820219607813e-05	3.284293834157827e-05	3.5324287040050015e-08	
198.99006122569847	3.234894931977545e-05	3.2314254783263676e-05	3.4752015385148793e-08	
202.0734154441926	3.1829078963401935e-05	3.179494354907127e-05	3.4190090878364014e-08	
205.20454628619316	3.131838412103502e-05	3.1284797864668066e-05	3.363827362911778e-08	
208.38419405125447	3.081666421135391e-05	3.0783617372708084e-05	3.3096331859859213e-08	
211.6131105098844	3.0323724801150665e-05	3.0291207856699214e-05	3.256404151704319e-08	
214.892059081287	2.9839377343691914e-05	2.9807380979699104e-05	3.2041185906107485e-08	
218.22181501385919	2.936343893100255e-05	2.9331954036913873e-05	3.15275553479168e-08	
221.60316556848443	2.8895732059209466e-05	2.8864749721338356e-05	3.102294685588435e-08	
225.03691020466627	2.8436084406143577e-05	2.8405595901637557e-05	3.052716383198861e-08	
228.5238607695462	2.7984328620454008e-05	2.795432541152464e-05	3.004001578028808e-08	
232.06484168985054	2.754030212153983e-05	2.7510775849941485e-05	2.956131803697128e-08	
235.66069016681035	2.710384690965235e-05	2.7074789391396158e-05	2.9090891515563e-08	
239.3122563741041	2.6674809385564395e-05	2.6646212605854294e-05	2.8628562466609937e-08	
243.0204036588648	2.6253040179243875e-05	2.6224896287622898e-05	2.8174162250466157e-08	
246.78600874580337	2.5838393987006355e-05	2.5810695292701796e-05	2.7727527122630608e-08	
250.60996194449422	2.5430729416655618e-05	2.5403468384112522e-05	2.7288498030729306e-08	
254.4931673598731	2.5029908840154028e-05	2.5003078084747094e-05	2.6856920422364474e-08	
258.43654310599635	2.4635798253393504e-05	2.4609390537308233e-05	2.6432644063094318e-08	
262.4410215231124	2.424826714266615e-05	2.422227537094043e-05	2.6015522864070832e-08	
266.507549398097	2.3867188357458788e-05	2.3841605574176766e-05	2.5605414718601828e-08	
270.63708818830384	2.349243798921971e-05	2.3467257373850406e-05	2.5202181347003535e-08	
274.8306142488838	2.3123895255767816e-05	2.30991101196411e-05	2.4805688149511252e-08	
279.08911906362675	2.276144239103519e-05	2.273704617394852e-05	2.44158040664141e-08	
283.4136094793798	2.2404964539852967e-05	2.238095080680232e-05	2.4032401445352538e-08	
287.80510794409827	2.2054349657508367e-05	2.2030712095537505e-05	2.365535591498653e-08	
292.26465274858515	2.1709488413817265e-05	2.168622082897967e-05	2.328454626489555e-08	
296.7932982719762	2.137027410147224e-05	2.134737041590028e-05	2.291985433133128e-08	
301.3921152310292	2.1036602548440223e-05	2.101405679751669e-05	2.2561164888294068e-08	
306.0621909332746	2.0708372034197827e-05	2.0686178363824905e-05	2.2208365543918395e-08	
310.80462953409153	2.038548320960407e-05	2.036363587356539e-05	2.1861346641657088e-08	
315.6205522977641	2.006783902022321e-05	2.0046332377634738e-05	2.152000116598326e-08	
320.5110978625849	1.975534463292028e-05	1.9734173145766016e-05	2.118422465251706e-08	
325.47742251006514	1.944790736556262e-05	1.9427065596311307e-05	2.085391510219847e-08	
330.52070043831674	1.9145436619670446e-05	1.912491922896976e-05	2.052897289934583e-08	
335.6421240396705	1.8847843815868112e-05	1.882764556031293e-05	2.020930073330579e-08	
340.8429041825955	1.855504233199645e-05	1.853515806196798e-05	1.9894803523652534e-08	
346.1242704979875	1.826694744375424e-05	1.8247372101326944e-05	1.9585388348600755e-08	
351.4874716698928	1.7983476267744393e-05	1.796420488465791e-05	1.928096437651492e-08	
356.9337757307372	1.770454770680726e-05	1.7685575402500526e-05	1.8981442800381418e-08	
362.46447036112943	1.7430082397529986e-05	1.7411404377234998e-05	1.8686736775016547e-08	
368.08086319431027	1.7160002659827147e-05	1.7141614212719867e-05	1.8396761357000914e-08	
373.7842821253185	1.6894232448493174e-05	1.6876128945899313e-05	1.811143344699646e-08	
379.57607562494815	1.6632697306632984e-05	1.661487420028639e-05	1.783067173452307e-08	
385.45761305857025	1.6375324320881896e-05	1.635777714123344e-05	1.755439664500161e-08	
391.43028500989345	1.6122042078330938e-05	1.6104766432905985e-05	1.7282530288796336e-08	
397.49550360974456	1.587278062507789e-05	1.585577219688029e-05	1.7014996412522055e-08	
403.6547028699399	1.5627471426328816e-05	1.561072597228977e-05	1.6751720352072553e-08	
409.9093390223323	1.5386047327978774e-05	1.5369560677448745e-05	1.649262898760635e-08	
416.26089086311043	1.5148442519603944e-05	1.5132210572886038e-05	1.623765070021324e-08	
422.71086010243414	1.4914592498801264e-05	1.4898611225724399e-05	1.5986715330371574e-08	
429.2607717194863	1.4684434036814535e-05	1.4668699475345123e-05	1.573975413778025e-08	
435.91217432302693	1.445790514538965e-05	1.4442413400280125e-05	1.549669976292679e-08	
442.6666405175339	1.4234945044803933e-05	1.4219692286276963e-05	1.525748618992201e-08	
449.52576727501685	1.4015494133017895e-05	1.4000476595484874e-05	1.5022048710822958e-08	
456.4911763125926	1.3799493955899952e-05	1.3784707936712636e-05	1.4790323891136137e-08	
463.56451447591087	1.3586887178477406e-05	1.3572329036711375e-05	1.456224953674195e-08	
470.74745412852144	1.3377617557169135e-05	1.3363283712438104e-05	1.4337764661860148e-08	
478.04169354727435	1.3171629912957732e-05	1.3157516844257547e-05	1.4116809458218236e-08	
485.4489573238469	1.2968870105460915e-05	1.2954974350042294e-05	1.3899325265241214e-08	
492.97099677249224	1.276928500786417e-05	1.2755603160133046e-05	1.3685254541433586e-08	
500.60959034410683	1.2572822482677982e-05	1.2559351193122734e-05	1.3474540836540435e-08	
508.36654404671106	1.2379431358285452e-05	1.236616733242994e-05	1.3267128764811357e-08	
516.2436918724502	1.2189061406247149e-05	1.2176001403628765e-05	1.3062963979128846e-08	
524.242896231207	1.2001663319332047e-05	1.1988804152504003e-05	1.2861993145956112e-08	
532.3660483909357	1.1817188690244734e-05	1.1804527223801726e-05	1.2664163921179592e-08	
540.6150689248177	1.1635589991020434e-05	1.1623123140646961e-05	1.2469424926704858e-08	
548.9919081653474	1.1456820553060939e-05	1.1444545284601581e-05	1.2277725727823981e-08	
557.4985466654523	1.1280834547785587e-05	1.1268747876336487e-05	1.2089016811314891e-08	
566.1369956667598	1.1107586967872833e-05	1.1095685956893764e-05	1.1903249564241946e-08	
574.909297575119	1.0937033609068906e-05	1.0925315369515317e-05	1.1720376253391416e-08	
583.8175264434902	1.076913105254138e-05	1.0757592742015732e-05	1.1540350005377359e-08	
592.8637884623186	1.060383664775627e-05	1.059247546967811e-05	1.1363124787395861e-08	
602.0502224575035	1.04411084958584e-05	1.0429921698652664e-05	1.1188655388473602e-08	
611.379000396087	1.0280905433535674e-05	1.026989030983857e-05	1.1016897401385376e-08	
620.8523278997751	1.012318701734877e-05	1.0112340903230813e-05	1.0847807205063037e-08	
630.4724447664181	9.967913508508533e-06	9.95723378271421e-06	1.0681341947508023e-08	
640.2416254995708	9.815045858084342e-06	9.804529941287897e-06	1.05174595292638e-08	
650.1621798462554	9.66454569262729e-06	9.654191046704187e-06	1.0356118587330194e-08	
660.2364533430635	9.516375300192648e-06	9.506179427506312e-06	1.0197278479515017e-08	
670.4668278707137	9.370497616747264e-06	9.360458059450564e-06	1.0040899269330404e-08	
680.8557222172046	9.226876212947458e-06	9.216990552298642e-06	9.886941711200736e-09	
691.4055926496942	9.085475281274283e-06	9.07574113696689e-06	9.735367236154014e-09	
702.1189334952396	8.946259623513101e-06	8.936674653019508e-06	9.586137937892419e-09	
712.9982777305363	8.809194638565329e-06	8.79975653649354e-06	9.439216559236161e-09	
724.0461975807946	8.67424631058052e-06	8.664952808043832e-06	9.294566478983811e-09	
735.2653051278958	8.541381197397541e-06	8.532230061396826e-06	9.152151699022392e-09	
746.6582529279726	8.410566419284107e-06	8.40155545210226e-06	9.011936831913466e-09	
758.2277346385576	8.281769647964336e-06	8.272896686572673e-06	8.873887088691982e-09	
769.9764856554507	8.154959095924454e-06	8.1462220114007e-06	8.737968267060196e-09	
781.9072837594538	8.030103505987221e-06	8.021500202944789e-06	8.60414673986421e-09	
794.0229497731273	7.907172141145955e-06	7.898700557174283e-06	8.47238944384246e-09	
806.3263482277227	7.786134774649526e-06	7.77779287976514e-06	8.342663868692942e-09	
818.82038804045	7.66696168032999e-06	7.658747476438032e-06	8.214938046419779e-09	
831.5080232022387	7.549623623164828e-06	7.5415351435308294e-06	8.089180540912e-09	
844.3922534761538	7.434091850066235e-06	7.426127158797856e-06	7.96536043780827e-09	
857.4761251066391	7.3203380808899615e-06	7.312495272428466e-06	7.84344733459297e-09	
870.7627315397452	7.208334499656868e-06	7.200611698278059e-06	7.723411330985813e-09	
884.2552141545192	7.098053745980201e-06	7.090449105304697e-06	7.605223019449325e-09	
897.9567630057271	6.989468906692322e-06	6.981980609204836e-06	7.488853476050098e-09	
911.8706175780853	6.8825535076644634e-06	6.8751797642419386e-06	7.374274251465106e-09	
926.0000675521785	6.777281505813656e-06	6.7700205552620446e-06	7.26145736221149e-09	
940.3484535822448	6.673627281291036e-06	6.666477389890515e-06	7.150375282090224e-09	
954.9191680860141	6.571565629845961e-06	6.5645250909044e-06	7.041000933814484e-09	
969.715656046784	6.4710717553606996e-06	6.464138888775185e-06	6.933307680847061e-09	
984.7414158279239	6.372121262550543e-06	6.365294414376785e-06	6.827269319409227e-09	
1000.0	6.27469014982442e-06	6.267967691853871e-06	6.722860070670966e-09	


==> data/fig_iss_quadvf_bode_40.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016996964303011886	1.9082365619639617e-07	
0.10154950161807173	0.0001727846641511856	0.0001726873725744664	1.9098153635677718e-07	
0.10312301278878754	0.00017554877368051514	0.0001754512145523711	1.911422644447176e-07	
0.10472090554055413	0.00017835991065214075	0.0001782620798701111	1.9130589647494943e-07	
0.10634355766636439	0.00018121901004083087	0.00018112090343858203	1.914724896729807e-07	
0.10799135281311975	0.00018412703171742393	0.00018402864506378216	1.9164210250307888e-07	
0.1096646805723366	0.00018708496138198909	0.00018698629037996065	1.918147946964407e-07	
0.11136393657225817	0.0001900938115420566	0.000189994851827832	1.919906272816121e-07	
0.11308952257139368	0.0001931546225384728	0.00019305536968041776	1.9216966261428833e-07	
0.11484184655350702	0.00019626846362160818	0.00019616891311924014	1.9235196440833884e-07	
0.11662132282407707	0.00019943643408081553	0.00019933658136376506	1.9253759776794696e-07	
0.11842837210825283	0.00020265966443023005	0.0002025595048571884	1.9272662921967443e-07	
0.12026342165032622	0.00020593931765420574	0.00020583884651185748	1.9291912674605938e-07	
0.12212690531474645	0.00020927659051590063	0.0002091758030178418	1.9311515981935743e-07	
0.12401926368869937	0.00021267271493276106	0.0002125716062184016	1.9331479943709808e-07	
0.12594094418627644	0.000216128959422904	0.00021602752455635664	1.9351811815709987e-07	
0.12789240115425762	0.00021964663062667495	0.00021954486459562847	1.937251901345277e-07	
0.12987409597953362	0.00022322707490794735	0.00022312497262252524	1.9393609115912317e-07	
0.13188649719819254	0.0002268716800400495	0.00022676923633165353	1.9415089869367022e-07	
0.13393008060629666	0.0002305818769815431	0.00023047908660168176	1.9436969191351498e-07	
0.13600532937237603	0.0002343591417474478	0.00023425599936655167	1.9459255174575617e-07	
0.13811273415166478	0.00023820499738190403	0.00023810149758812378	1.9481956091171732e-07	
0.14025279320210793	0.00024212101603869339	0.00024201715333668522	1.9505080396816156e-07	
0.1424260125021654	0.0002461088211765037	0.0002460045899861993	1.9528636735064292e-07	
0.1446329058704415	0.0002501700898763241	0.00025006548453168815	1.95526339416942e-07	
0.14687399508716817	0.00025430655528890794	0.0002542015700366784	1.9577081049346746e-07	
0.14914981001757044	0.000258520009220819	0.00025841463821923494	1.9601987292098484e-07	
0.15146088873714358	0.00026281230486822443	0.0002627065421857436	1.9627362109997083e-07	
0.1538077776588715	0.000267185359708297	0.0002670791993222939	1.9653215154215275e-07	
0.15619103166241588	0.0002716411585588216	0.0002715345943542792	1.967955629169117e-07	
0.15861121422530794	0.0002761817568174509	0.00027607478258563525	1.9706395610378123e-07	
0.16106889755617235	0.00028080928389291734	0.00028070189333004325	1.973374342431407e-07	
0.16356466273001555	0.00028552594684149606	0.0002854181335473808	1.976161027892296e-07	
0.1660990998256107	0.00029033403422306595	0.00029022579169977287	1.9790006956394755e-07	
0.16867280806501112	0.00029523592019226774	0.0002951272418427405	1.9818944481201303e-07	
0.1712863959552255	0.00030023406884151417	0.0003001249479682007	1.984843412582248e-07	
0.17394048143208848	0.0003053310388139851	0.0003052214686174571	1.9878487416315293e-07	
0.17663569200636045	0.0003105294882062412	0.00031041946178380383	1.9909116138390804e-07	
0.17937266491209122	0.000315832179781733	0.0003157216901260316	1.9940332343287662e-07	
0.18215204725728248	0.00032124198651828	0.0003211310265159021	1.9972148353959087e-07	
0.18497449617688488	0.0003267618975145803	0.0003266504599446556	2.000457677132298e-07	
0.18784067898816573	0.0003323950242829551	0.000332283101815756	2.0037630480576022e-07	
0.1907512733484843	0.000338144607457942	0.0003380321926534856	2.0071322657748412e-07	
0.19370696741551147	0.00034401402395293725	0.0003439011092595893	2.0105666776387748e-07	
0.1967084600099325	0.0003500067945999911	0.00034989337235307794	2.0140676614272185e-07	
0.19975646078067044	0.00035612659231101784	0.0003560126547314497	2.0176366260155764e-07	
0.20285169037266976	0.00036237725080219595	0.0003622627899950979	2.0212750121009547e-07	
0.2059948805972802	0.00036876277392718467	0.0003686477818805474	2.0249842928919805e-07	
0.20918677460527996	0.00037528734566907293	0.0003751718142524203	2.0287659748484798e-07	
0.21242812706258082	0.0003819553408456891	0.00038183926180877125	2.0326215984049036e-07	
0.215719704328655	0.0003887713365881551	0.00038865470155966827	2.036552738723449e-07	
0.21906228463772706	0.0003957401246583699	0.00039562292514471197	2.0405610064421758e-07	
0.22245665828277353	0.00040286672467757537	0.0004027489520616388	2.0446480484465766e-07	
0.22590362780237347	0.0004101563983453271	0.00041003804388534	2.0488155486350694e-07	
0.22940400817045398	0.0004176146647361966	0.00041749571956461323	2.0530652287154734e-07	
0.23295862698897662	0.0004252473167704454	0.0004251277718929014	2.0573988489742775e-07	
0.2365683246836085	0.0004330604389648584	0.00043294028525919456	2.0618182090758547e-07	
0.2402339547024262	0.000441060426581069	0.00044093965479643306	2.066325148864724e-07	
0.243956383717698	0.0004492540063011426	0.0004491326070571829	2.0709215491602395e-07	
0.24773649183079302	0.00045764825857417813	0.0004575262223603412	2.0756093325390115e-07	
0.2515751727802653	0.0004662506417933637	0.0004661279589683046	2.080390464155784e-07	
0.2554733341531623	0.00047506901848055286	0.0004749456792716806	2.0852669525010395e-07	
0.2594318975996074	0.00048411168367532074	0.0004839876781784885	2.0902408502043586e-07	
0.26345179905070754	0.0004933873957478425	0.0004932627139272065	2.0953142547821734e-07	
0.2675339889398373	0.0005029054098802919	0.0005027800415683576	2.1004893093934002e-07	
0.27167943242735193	0.0005126755144901122	0.000512549449387993	2.10576820354531e-07	
0.2758891096287819	0.0005227080709010217	0.0005225812985789309	2.1111531738220216e-07	
0.28016401584656353	0.0005330140566045367	0.0005328865665025511	2.1166465045043456e-07	
0.2845051618053608	0.000543605112496829	0.0005434768939259488	2.1222505282077174e-07	
0.28891357389103245	0.0005544935945236229	0.0005543646366671689	2.127967626435027e-07	
0.2933902943933029	0.000565692630220581	0.0005655629221359696	2.133800230070156e-07	
0.29793638175219256	0.0005772161806992727	0.0005770857113202144	2.13975081981481e-07	
0.30255291080826724	0.00058907910870066	0.0005889478668398364	2.145821926494942e-07	
0.30724097305676445	0.0006012972534206605	0.0006011652277729354	2.1520161313083564e-07	
0.31200167690565833	0.000613887512907474	0.0006137546920537075	2.158336065912182e-07	
0.3168361479377224	0.0006268679349402303	0.0006267343073517699	2.1647844123939022e-07	
0.3217455291766536	0.0006402578174256677	0.0006401233714696045	2.1713639030381823e-07	
0.32673098135731937	0.0006540778194970591	0.0006539425434423414	2.178077319927558e-07	
0.33179368320019265	0.0006683500846711393	0.0006682139666956608	2.1849274942705944e-07	
0.33693483169003946	0.0006830983776188622	0.0006829614058176397	2.191917305512802e-07	
0.3421556423589239	0.0006983482363396444	0.0006982103987342367	2.1990496800873627e-07	
0.3474573495735992	0.0007141271418030046	0.0007139884263523335	2.206327589796299e-07	
0.35284120682735126	0.0007304647074438646	0.0007303251020566228	2.2137540497771459e-07	
0.3583084870363649	0.0007473928912780078	0.0007472523838268647	2.221332115999847e-07	
0.3638604828406817	0.0007649462338539022	0.0007648048121917643	2.2290648820859806e-07	
0.3694985069098218	0.0007831621257908659	0.0007830197777694642	2.2369554755351945e-07	
0.37522389225314035	0.0008020811092890041	0.0008019378227801429	2.245007053100031e-07	
0.3810379925349945	0.0008217472187556886	0.0008216029816755321	2.253222795245102e-07	
0.3869421823947922	0.0008422083666038154	0.0008420631669406536	2.261605899496322e-07	
0.39293785777200174	0.000863516781373009	0.0008633706072190168	2.270159572499795e-07	
0.39902643623619527	0.0008857295066491422	0.0008855823462367347	2.2788870205449433e-07	
0.4052093573222091	0.0009089089708642655	0.0009087608126077386	2.287791438367053e-07	
0.41148808287049476	0.0009331236400166404	0.0009329744725599432	2.2968759957110846e-07	
0.41786409737274555	0.0009584487677466579	0.0009582985800182523	2.3061438215101328e-07	
0.4243389083228771	0.0009849672601505038	0.0009848160414264804	2.3155979849752725e-07	
0.43091404657344795	0.0010127706763538374	0.001012618416330644	2.3252414732388266e-07	
0.4375910666976019	0.0010419603903888584	0.001041807079267288	2.335077164682741e-07	
0.4443715473566186	0.0010726489455634956	0.0010724945741458995	2.3451077971587868e-07	
0.45125709167315986	0.0011049616396003271	0.001104806199403397	2.3553359301874924e-07	
0.4582493276102989	0.0011390383877773766	0.001138881871163374	2.3657638996344677e-07	
0.4653499083564233	0.0011750359226852165	0.0011748783230151113	2.3763937634814758e-07	
0.4725605127161014	0.001213130403778721	0.0012129717155914873	2.3872272366593586e-07	
0.4798828455070056	0.0012535205286672473	0.0012533607478905477	2.3982656124334946e-07	
0.4873186379629853	0.0012964312624453246	0.0012962703866440364	2.4095096673431505e-07	
0.49486964814338685	0.0013421183332324232	0.0013419563619030633	2.4209595456854256e-07	
0.5025376613487146	0.0013908736841277268	0.0013907106190488448	2.4326146186956093e-07	
0.5103244905427329	0.0014430321277332334	0.001442867973384533	2.444473311827794e-07	
0.5182319767811088	0.0014989795245651844	0.001498814288631594	2.4565328919320017e-07	
0.5262619896466971	0.0015591629086860457	0.0015589966026675556	2.4687892035967036e-07	
0.5344164276915693	0.0016241031238394114	0.0016239357637936897	2.4812363401920015e-07	
0.5426972188858914	0.0016944107276093542	0.001694242335062455	2.493866230943031e-07	
0.5511063210737586	0.001770806194104523	0.0017706367971764263	2.5066681184604714e-07	
0.559645722436092	0.0018541458345202038	0.0018539754693277046	2.5196278925762686e-07	
0.5683174419607084	0.0019454554170076303	0.0019452841294293238	2.5327272331955945e-07	
0.5771235299196736	0.0020459742927716215	0.002045802140691353	2.545942497365451e-07	
0.5860660683540517	0.0021572140689021186	0.0021570411250932246	2.5592432590067586e-07	
0.595147171566167	0.0022810377472719016	0.0022808641031522156	2.5725903733084304e-07	
0.604368986619493	0.0024197681709622514	0.0024195939415511754	2.5859333892399084e-07	
0.6137336938462858	0.0025763392709970447	0.0025761646015567273	2.5992071394316563e-07	
0.6232435073630855	0.0027545112031236154	0.002754336278389317	2.612327373921817e-07	
0.6329006755942035	0.0029591832373654756	0.0029590082940455426	2.6251767178120697e-07	
0.6427074818033226	0.003196860444935177	0.0031966857896175514	2.637614020745938e-07	
0.6526662446333333	0.0034763702104425804	0.003476196246475915	2.6494374200128295e-07	
0.6627793186545348	0.003809999794928154	0.0038098270622797564	2.6603764208918753e-07	
0.6730490949213316	0.0042153747509317595	0.004215203989073625	2.6700581236533935e-07	
0.6834780015375548	0.004718709135520043	0.004718541386615975	2.6779616083906745e-07	
0.6940685042305437	0.005360756907417575	0.00536059369516987	2.683353548941517e-07	
0.7048231069341222	0.006208500396235852	0.006208344057803635	2.685213499006201e-07	
0.7157443523806098	0.007380247733066346	0.007380102091828365	2.6822343081478275e-07	
0.7268348227020044	0.009106259709070155	0.009106131609305316	2.673423880371117e-07	
0.7380971400404808	0.01190129537461891	0.011901198819974097	2.662715042691502e-07	
0.7495339671683494	0.017193244711326154	0.017193215291732775	2.6960404032338704e-07	
0.7611480081176202	0.03082564686567289	0.030825820169381006	3.303993830801814e-07	
0.7729420088193235	0.10102107970750837	0.1010219786609622	1.2264085499420895e-06	
0.784918757752735	0.042493060788188784	0.0424933982910868	3.6219560372013654e-07	
0.7970810866046624	0.020164567039759117	0.02016493187514579	3.662973007330995e-07	
0.8094318709389453	0.013063183552754942	0.013063523075068093	3.514529591048973e-07	
0.8219740308763326	0.009618965614840217	0.009619288373029314	3.4387869856343363e-07	
0.8347105317848907	0.007589169548000094	0.007589481937247725	3.403303341964676e-07	
0.847644384981113	0.006251052626794043	0.006251358598190192	3.3901413981682023e-07	
0.8607786484418896	0.005302087457779245	0.005302389544228888	3.390511121855451e-07	
0.8741164275275125	0.0045935570901604736	0.004593857005465997	3.399796942334552e-07	
0.8876608757158821	0.004043886667738732	0.004044185630909579	3.415393372294152e-07	
0.9014151953480897	0.003604612144558273	0.003604911061524831	3.4357396591232297e-07	
0.9153826383855528	0.0032451336694588454	0.0032454332398936477	3.459856859859546e-07	
0.9295665071788846	0.0029451801307070133	0.002945480913760895	3.4871097268975866e-07	
0.9439701552486742	0.002690789926750863	0.0026910923831873364	3.517076551797309e-07	
0.9585969880783669	0.002472032352404344	0.0024723368725882468	3.5494742582642926e-07	
0.9734504639194281	0.0022816495338461276	0.0022819564569292313	3.58411337850099e-07	
0.9885340946089864	0.0021142124656571212	0.0021145220931016117	3.620869984669352e-07	
1.0038514464001433	0.001965577587540084	0.0019658901928931278	3.6596676507529377e-07	
1.01940614080515	0.0018325260274634411	0.0018328418635852998	3.700465570064569e-07	
1.0352018554516484	0.0017125176574517896	0.0017128369619744152	3.7432505771218626e-07	
1.051242324952181	0.0016035194537826483	0.001603842453312931	3.788031721590247e-07	
1.0675313417871697	0.0015038831959453178	0.0015042101093603385	3.834836558963151e-07	
1.0840727572015847	0.0014122566789496122	0.0014125877200223287	3.8837086283486355e-07	
1.1008704821154982	0.0013275181529499146	0.0013278535324706654	3.9347057751279085e-07	
1.117928488048752	0.0012487271523091896	0.0012490670798177659	3.9878990931793723e-07	
1.1352508080599522	0.001175087074592386	0.0011754317597989787	4.0433723374964226e-07	
1.1528415377000134	0.00110591630188751	0.0011062659558329407	4.101221707242471e-07	
1.1707048359804781	0.0010406256075657719	0.0010409804435483293	4.1615559336900534e-07	
1.1888449263568397	0.0009787002336175017	0.000979060467892203	4.224496630733525e-07	
1.2072660977271032	0.0009196854636680787	0.0009200513159014089	4.290178883346167e-07	
1.225972705445816	0.0008631748218945677	0.0008635465153300947	4.3587520617285844e-07	
1.2449691723538168	0.0008088002414071968	0.0008091780026603016	4.430380860374777e-07	
1.2642599898239333	0.0007562236952224855	0.000756607753568135	4.505246570445907e-07	
1.2838497188228888	0.0007051298870933379	0.0007055204730268843	4.583548604760785e-07	
1.3037429909896587	0.0006552196702545609	0.0006556170129697459	4.6655063106375396e-07	
1.3239445097305402	0.0006062039075199521	0.0006066082307198762	4.751361141843676e-07	
1.3444590513311867	0.0005577975113834274	0.000558209026443033	4.841379384550423e-07	
1.3652914660858761	0.0005097134117160871	0.0005101323065165456	4.935856285588251e-07	
1.386446679444272	0.00046165619562603394	0.0004620826163171358	5.035128403153048e-07	
1.4079296931759626	0.00041331517565331035	0.00041374918006892774	5.139508201541034e-07	
1.4297455865530366	0.00036435657802903087	0.00036479810577024656	5.249328301362708e-07	
1.451899517550985	0.00031441492570046713	0.0003148636558748875	5.36521393290605e-07	
1.4743967240682132	0.00026308401256072293	0.0002635391032861445	5.487545754077319e-07	
1.4972425251644468	0.0002099108644127515	0.0002103703033158858	5.616870130262851e-07	
1.5204423223183279	0.00015440943614965314	0.00015486798110230215	5.753793430674266e-07	
1.5440016007044985	9.620623167730513e-05	9.664584416482671e-05	5.898992669612297e-07	
1.5679259304904682	3.7054982063058405e-05	3.7332800880037006e-05	6.053225957674502e-07	
1.5922209681535842	4.229303307276403e-05	4.1671473632709897e-05	6.21734384129302e-07	
1.6168924578184014	0.00011343467280847865	0.00011283394525832609	6.392301747037449e-07	
1.6419462326147771	0.00019530503084761247	0.00019470673979960117	6.579173272628215e-07	
1.667388216057011	0.0002880758115390169	0.0002874709037015393	6.779163472365217e-07	
1.6932244234443516	0.00039464873278774926	0.00039403326367960795	6.993620160173519e-07	
1.7194609632832076	0.0005194382398463766	0.0005188101489267813	7.224038963255518e-07	
1.7461040387313935	0.0006689798087916006	0.0006683380493748314	7.472053112574537e-07	
1.7731599490647525	0.0008532628049250072	0.0008526072000975898	7.739390111205358e-07	
1.8006350911665105	0.001088325039585499	0.0010876565567723455	8.027717874593039e-07	
1.828535961039703	0.0014016364654441122	0.001400958017608667	8.338405912184356e-07	
1.8568691553430368	0.0018444796742921662	0.0018437980732168297	8.671667520876481e-07	
1.885641372950552	0.0025247915699753445	0.0025241226324109853	9.024692497195048e-07	
1.9148594165354507	0.003714457117013977	0.0037138420321209337	9.387048315228116e-07	
1.9445301941784663	0.006340609452953636	0.006340189511356488	9.743163186678915e-07	
1.974660721001155	0.01628023341113	0.016280884684228076	1.1029778755367002e-06	
2.0052581208244957	0.0207165805518259	0.020716860101191163	1.0645131359360496e-06	
2.036329627853186	0.007933045586390797	0.007934310681663255	1.2753336089649101e-06	
2.067882588386045	0.00492411401052956	0.004925447907841003	1.3480705017961162e-06	
2.0999244625529108	0.0036233713476390658	0.003624753592762834	1.4401194944901506e-06	
2.132462826078452	0.00289677450201515	0.0028982130616112284	1.5545020303955325e-06	
2.1655053720733157	0.002429932033423465	0.0024314249726834613	1.6953007140626118e-06	
2.199059912853022	0.002100889730502846	0.0021023969337724997	1.8692410468304062e-06	
2.2331343817850464	0.0018498447663448255	0.0018511640854395777	2.0820553161509354e-06	
2.267736835164523	0.0016317981570314996	0.0016316236708138504	2.2612485409563383e-06	
2.302875454119006	0.0016458978886482168	0.0016435885687328658	2.8512798594484836e-06	
2.3385585465427567	0.0014820475952822133	0.001484487099541748	3.303524741128278e-06	
2.3747945490609914	0.0013567051508588976	0.0013608400244003714	4.26085042191962e-06	
2.411592029024571	0.0012591429768533762	0.0012651449741276524	6.002851401378085e-06	
2.4489596865355954	0.0011749958319738926	0.0011852262394935608	1.04600757690687e-05	
2.4869063565043885	0.001109074841833218	0.001116334130463438	3.0416583313267346e-05	
2.5254410107383527	0.0010616000444637129	0.001055818847888951	6.804926830282191e-06	
2.564572760063192	0.0009992449023474971	0.0010019357116594421	9.258374489615487e-06	
2.604310856476998	0.0009625572924581051	0.00095343558394636	9.475974070744786e-06	
2.6446646953377266	0.0009145720982246913	0.0009093792728680859	5.203622240634935e-06	
2.6856438175845567	0.0008727014385837744	0.0008690370408967063	3.664397810402021e-06	
2.727257911993673	0.0008346660505394094	0.0008318276072193483	2.840180278894877e-06	
2.769516817469004	0.0007995914774873951	0.0007972781885635176	2.3171576843997816e-06	
2.812430525368455	0.0007669440599680035	0.0007649968470338614	1.952603938272171e-06	
2.8560091818661824	0.0007363288593187953	0.0007346524955179572	1.6827283672014533e-06	
2.9002630903514777	0.0007074272031575277	0.000705959844547216	1.4743043806073004e-06	
2.945202713864811	0.0006799684844847821	0.0006786675718048429	1.3081755480039942e-06	
2.9908386775716385	0.0006537135893911686	0.0006525485334334196	1.1724647824622593e-06	
3.0371817712745264	0.0006284430619440523	0.0006273911189810201	1.0593930876666679e-06	
3.0842429519642045	0.0006039471733078972	0.000602990967146466	9.636416879567458e-07	
3.1320333464101533	0.0005800162776618049	0.0005791422349085909	8.81445533628271e-07	
3.180564253791325	0.0005564301090500046	0.0005556274308437079	8.100619949005702e-07	
3.2298471483676323	0.0005329444496464478	0.0005322044141166716	7.474445886693479e-07	
3.2798936821928324	0.0005092728865050595	0.0005085883642207775	6.920347041603122e-07	
3.3307156878694446	0.0004850598915615501	0.00048442500466276017	6.426242466499723e-07	
3.3823251813463506	0.00045983850031718987	0.00045924838513421195	5.982625184892761e-07	
3.43473436475976	0.00043295978046829553	0.0004324104344205426	5.581916274921266e-07	
3.487955629318178	0.0004034680823497473	0.00040295629860673704	5.218009078860053e-07	
3.542001558232087	0.00036986541259295815	0.00036938884960664286	4.885945623999909e-07	
3.5968849296890193	0.00032963136041977295	0.0003291889264054416	4.581693134377507e-07	
3.6526187198747286	0.00027815819404826175	0.00027775150441627786	4.302015695906522e-07	
3.7092161060411786	0.00020625743139050516	0.00020589810926421005	4.044497638266716e-07	
3.7666904696220658	9.955781914504011e-05	9.936305909439697e-05	3.8080382594789215e-07	
3.8250553993966134	0.0002155755893352545	0.00021593312628088863	3.5958730782087083e-07	
3.884324694702404	0.0012963607780698107	0.0012963985721486727	3.420896823261613e-07	
3.9445123686979775	0.002016285619377133	0.002016399599893441	3.24497847553094e-07	
4.005632651675993	0.0010563867788939963	0.0010561854377220607	2.995790848067098e-07	
4.067699994427721	0.0008011513051355176	0.000800915371597001	2.816589740368988e-07	
4.130729071659682	0.0006823293182708863	0.0006820931288757644	2.6541395835587576e-07	
4.194734785463209	0.0006112923393883981	0.0006110642637123193	2.5027172834871896e-07	
4.259732268837781	0.0005624454629628694	0.0005622281908985495	2.3608568439699492e-07	
4.325736889268946	0.000525711553968427	0.0005255059682347185	2.227881553629588e-07	
4.392764252361694	0.0004963202474520868	0.000496126522078122	2.1034028614911223e-07	
4.460830205530115	0.00047171415167670465	0.00047153214350084867	1.9872108940254119e-07	
4.5299508417442365	0.00045038994690453236	0.0004502193556234734	1.879245877637811e-07	
4.600142503334918	0.00043139557761228927	0.0004312360153849284	1.7795919141500736e-07	
4.671421785857698	0.000414086358888842	0.00041393737878904133	1.688477680528834e-07	
4.743805542016518	0.000397994802839676	0.0003978559049555707	1.6062778377891719e-07	
4.817310885648243	0.0003827537517015429	0.00038262437351409013	1.533510761629838e-07	
4.891955195768907	0.00036804416879609574	0.00036792366009710326	1.4708281765712426e-07	
4.967756120682691	0.0003535509128359569	0.0003534384900637993	1.418992148167335e-07	
5.044731582154526	0.0003389120814449664	0.0003388067486165844	1.3788357010294457e-07	
5.122899779647386	0.00032364075280865324	0.000323541161121708	1.351205561906636e-07	
5.202279194625215	0.0003069729842967753	0.00030687716812055507	1.336887813512084e-07	
5.282888594922542	0.0002875149941152772	0.000287419839501446	1.3365408177738219e-07	
5.364747039181794	0.0002622650400417443	0.0002621648288852266	1.3561118731938402e-07	
5.447873881359371	0.0002232553979831567	0.0002231375717657077	1.388308883256176e-07	
5.532288775301544	0.00014655941351006884	0.0001464187129427402	1.4404779323312807e-07	
5.618011679391243	0.0005925710759962695	0.0005925319037762953	1.530137443903875e-07	
5.705062861266868	0.0005055957709204421	0.0005057292164677845	1.5584622354512737e-07	
5.793462902614208	0.0003911852494594695	0.00039124865937480857	1.657742127739691e-07	
5.883232704032601	0.0003441691400986005	0.00034418225758627317	1.7787004408115792e-07	
5.974393489976511	0.00031145798358905066	0.0003113854882665841	1.942540414661882e-07	
6.06696681377367	0.00027419330955395316	0.0002740419244649723	2.3563836817777903e-07	
6.160974562720967	0.0003305112367897378	0.0003306207739022915	1.9602467170827977e-07	
6.25643896325932	0.0003003783611008769	0.00030059315358528337	2.181138008533459e-07	
6.353382586228693	0.00028387260847163853	0.00028408532635247597	2.3912390211464666e-07	
6.451828352204593	0.00027128512214002137	0.00027149946624095006	2.611074452481676e-07	
6.551799536917215	0.00026043539261923275	0.0002606566418072468	2.8524935748017195e-07	
6.653319776754563	0.00025053622819436183	0.00025076838191304704	3.123561722016307e-07	
6.756413074350862	0.00024119740578091537	0.00024144363911541222	3.4326820500493326e-07	
6.861103804261538	0.00023217593033531746	0.00023243895150100606	3.790389344594443e-07	
6.9674167187261515	0.00022328654903768546	0.00022356873682082365	4.210989552812475e-07	
7.075376953520617	0.0002143564186939156	0.00021465971901317446	4.714868279326546e-07	
7.1850100339000935	0.00020518859283380424	0.00020551399979678366	5.332336047242031e-07	
7.2963418806339915	0.00019551275232912254	0.00019585880087091807	6.11061883767545e-07	
7.40939881613446	0.00018488844199556967	0.00018524689467641552	7.127580098865559e-07	
7.5242075706798515	0.00017246163153842033	0.000172803788781231	8.52109855921664e-07	
7.640795288734611	0.00015619266866535885	0.00015641656766039462	1.0558800769776338e-06	
7.759189535367103	0.00012963904914599042	0.00012928977160290623	1.3821133762025206e-06	
7.879418302766868	0.00010065406820092084	0.00010011980742967264	1.9643985942526957e-06	
8.001510016862884	0.0002595296561245416	0.00026259288265922595	4.198274907795776e-06	
8.125493544044346	0.0001982023516183389	0.0001957485651589716	1.2518325096265694e-05	
8.251398197985628	0.00017104349125812138	0.00016742846581767746	3.625700783890225e-06	
8.379253746576957	0.00014792056457752056	0.00014625903822045594	1.8145277806902117e-06	
8.509090418962503	0.00012629733756230213	0.0001252966707019768	1.1912858909142827e-06	
8.640938912687513	0.0001012206686816856	0.0001006432684711902	8.550071363489455e-07	
8.774830400956196	6.761033125941149e-05	6.736835575040709e-05	6.328282434134447e-07	
8.910796540002062	2.712489174269026e-05	2.7538934864830114e-05	4.839697814110063e-07	
9.048869476572474	0.00013986932948006572	0.0001397869991592732	4.1891892082421054e-07	
9.189081855529167	0.0008256959757169456	0.0008266077119920093	1.075534850020591e-06	
9.331466827566528	0.0006503051753907277	0.0006508548584499455	1.160246956307662e-06	
9.476058057049498	0.0003779918443308297	0.0003802741927322895	2.5123412493574217e-06	
9.622889729972897	0.00029654835264754473	0.0002937819832661434	2.9767838573412567e-06	
9.771996562044086	0.00025017155211769725	0.00024897574165919166	1.2329744718765731e-06	
9.923413806890872	0.00021952101034425678	0.00021886525334449512	7.960145694621069e-07	
10.0771772643966	0.00019332598875540846	0.00019309571938928616	5.758280158927909e-07	
10.233323289164382	0.00017106916155184922	0.00017112557337921642	2.0236561153531883e-07	
10.391888799112495	0.00018030815021704313	0.00017993137322996214	4.57065245181431e-07	
10.552911284202958	0.00014498563901714837	0.0001446366165160476	3.9495223453321383e-07	
10.716428815305356	0.0001126204305045474	0.00011295710360400734	3.366780890553414e-07	
10.882480053198018	0.0002718172190019803	0.0002719143384802022	2.9540458643868665e-07	
11.051104257708666	0.0002085811149136102	0.00020838835517897447	2.7020107413826733e-07	
11.222341296996655	0.00018554279990087754	0.0001853237506518336	2.419903115105115e-07	
11.39623165697915	0.0001719224695355204	0.00017171342554843854	2.1651347218923208e-07	
11.572816450903245	0.00016196200982530694	0.00016177083987147637	1.9331393279629662e-07	
11.752137429066462	0.00015386664700213232	0.00015369521039320638	1.717899474014175e-07	
11.93423698868786	0.00014688543253964017	0.000146734054056227	1.51380530680048e-07	
12.119158183932093	0.00014064131684517615	0.00014051009780960722	1.3151229672379459e-07	
12.306944736088793	0.00013491976516873922	0.00013480917510689524	1.1148285185056136e-07	
12.497641043909683	0.00012958677895743689	0.00012949821872510592	9.021865073178262e-08	
12.691292194105861	0.00012455175667321406	0.00012448865243339232	6.564306706540932e-08	
12.887943972007742	0.00011974720794151246	0.00011971819415744623	3.2624256521429555e-08	
13.08764287239018	0.0001151087596199028	0.00011514101556223633	3.2481108316247036e-08	
13.290436110465315	0.00011054940903671493	0.00011072204025097635	3.007244652185559e-07	
13.496371633045765	0.00010668162419316786	0.00010643343675030529	2.549690264383622e-07	
13.705498129880782	0.00010239046694064708	0.00010225233715901504	1.3850011308605091e-07	
13.917865045168076	9.825272368134942e-05	9.81592624591678e-05	9.548824221974923e-08	
14.133522589243995	9.420276490587076e-05	9.413695434815147e-05	6.930213914604419e-08	
14.35252175045488	9.021405585029142e-05	9.016942077232155e-05	4.963551790080306e-08	
14.574914307212275	8.626753185096528e-05	8.624104839502475e-05	3.358205825260876e-08	
14.800752840235097	8.234546965572044e-05	8.233563803699142e-05	2.1234730353923027e-08	
15.030090744981337	7.84288842311273e-05	7.843517574148386e-05	1.7316034068893854e-08	
15.262982244272472	7.449678817961673e-05	7.451803448750837e-05	2.3266644875461128e-08	
15.499482401113475	7.052167554515164e-05	7.055603106767904e-05	3.546168593924918e-08	
15.739647131711472	6.645888085175656e-05	6.650913026967059e-05	5.039288327990403e-08	
15.98353321869612	6.22490052227552e-05	6.231500014254353e-05	6.607365882857614e-08	
16.23119832454485	5.778441816070849e-05	5.786619148706695e-05	8.28120366405268e-08	
16.482701005216104	5.285650150983254e-05	5.2953511565874744e-05	1.0090041449515725e-07	
16.738100723993853	4.699041073285581e-05	4.70994422320432e-05	1.2073837037658026e-07	
16.997457865546615	3.883683848901283e-05	3.8940886847230984e-05	1.4283510494949352e-07	
17.26083375020432	2.4474507273579906e-05	2.4421678046940736e-05	1.6724895595550013e-07	
17.528290648456405	0.00010400069419405423	0.00010387141324588063	2.121773323385402e-07	
17.799891795674554	6.491298687189538e-05	6.506112015225112e-05	2.3911614161259277e-07	
18.075701407063548	5.108610225592946e-05	5.138200646893376e-05	3.109284903500741e-07	
18.35578469284383	4.3713061690163286e-05	4.387171678906708e-05	2.479839225813431e-07	
18.64020787366921	3.797695282299326e-05	3.819384326040053e-05	2.2411423329929196e-07	
18.929038196283646	3.2956446092386643e-05	3.327314866392389e-05	3.2151757479762443e-07	
19.222343949420477	2.8310702197937348e-05	2.8718610094744878e-05	4.09913062650618e-07	
19.52019447994806	2.3834128752637786e-05	2.435205957912981e-05	5.182534364109893e-07	
19.822660209265607	1.940803918582639e-05	2.00787531100158e-05	6.709569920879385e-07	
20.12981264995304	1.4930843715651405e-05	1.5842194181036195e-05	9.158852231095298e-07	
20.441724422678867	1.0247983844040272e-05	1.1606293010613557e-05	1.3892674728159072e-06	
20.75846927337004	5.0102629613484184e-06	7.3510946805235045e-06	2.711302502801579e-06	
21.08012209064783	1.0011619078732942e-05	3.111069182761637e-06	8.519989924984322e-06	
21.406758923533914	2.0494435472248914e-06	1.7719479372815282e-06	2.4508534262520274e-06	
21.738456999430788	4.546773572931042e-06	6.054634225659007e-06	1.7105690635389674e-06	
22.075294742380795	9.59357505815824e-06	1.0638956084947907e-05	1.0626474501713575e-06	
22.417351791608088	1.4602880844338972e-05	1.537657671346632e-05	7.769010014297845e-07	
22.764709020347887	1.9661179143152546e-05	2.0272600458922928e-05	6.118657206965865e-07	
23.1174485549675	2.48425594285502e-05	2.53447995025129e-05	5.022401109247126e-07	
23.47565379438362	3.019265652051889e-05	3.0615635088323643e-05	4.231946988439664e-07	
23.839409429780538	3.574934437603063e-05	3.6111497352460384e-05	3.6280335156951014e-07	
24.20880146463373	4.154999224664671e-05	4.186342517792262e-05	3.145952673935548e-07	
24.583917235044	4.763577909070269e-05	4.7908796594573436e-05	2.747240515030119e-07	
24.964845430386426	5.405616661348532e-05	5.429463119386614e-05	2.40737869109102e-07	
25.351676114279368	6.0876666670392886e-05	6.108478900782378e-05	2.1099245874564978e-07	
25.744500745878433	6.819805745612537e-05	6.837895337685651e-05	1.844160584159839e-07	
26.143412201500308	7.622128936004679e-05	7.637790348803396e-05	1.6091828246455406e-07	
26.548504796581717	8.557372211790862e-05	8.571500503536904e-05	1.477136990697928e-07	
26.959874307978602	9.677875683395574e-05	9.672222654230826e-05	3.0543067137762513e-07	
27.377617996610834	9.605283168475108e-05	9.622356432285257e-05	1.7672104392450667e-07	
27.801834630457815	0.00010806766957332621	0.00010817885584828579	1.1246608704304262e-07	
28.232624507910387	0.00011968934751740999	0.00011976529677520083	7.993436636959585e-08	
28.670089481484574	0.00013201357859633333	0.0001320583475853677	5.1338910644862334e-08	
29.114332981902788	0.00014545572241775635	0.0001454673275987819	2.5507545111889624e-08	
29.565460042548164	0.00016035417287002028	0.00016031174570377477	4.3667039786520714e-08	
30.0235773242978	0.0001770943158345641	0.00017694027273581315	2.054307079949042e-07	
30.488793140740842	0.00019575913149332357	0.0001957843435166753	1.75094162302306e-07	
30.961217483787163	0.00021730612667421125	0.00021740998591564993	1.0522673189546312e-07	
31.440962049673153	0.00024256202312647124	0.00024259159392141835	3.001885111377524e-08	
31.928140265370157	0.00027245680008964923	0.000272435451430338	2.13850533277376e-08	
32.42286731540228	0.00030870312897178043	0.0003086114078814367	9.287931772987108e-08	
32.925260169079685	0.00035405026621657305	0.00035384945848458785	3.0868549504955435e-07	
33.435437608153904	0.0004132503232962005	0.00041323127552856797	2.912222516194201e-07	
33.95352025490161	0.0004986268948671153	0.0004987494779913009	1.3758503047226793e-07	
34.479630600643624	0.0006558136175277642	0.0006558922101571342	7.904958195783994e-08	
35.01389303470575	0.0005731452929799903	0.0005732090853359025	9.084453389878853e-08	
35.556433873828425	0.0006387007899493393	0.0006385527208709253	1.4862319625955293e-07	
36.107381392031996	0.0009291803381320088	0.0009289963070303309	1.9820463559372218e-07	
36.666865850944866	0.0013972333549421656	0.0013970245465435521	2.6468113494242193e-07	
37.23501953060145	0.0025047484965040954	0.0025045798182920494	3.6238916175660776e-07	
37.81197676071744	0.007788054323484861	0.007788554911319769	5.131110466636989e-07	
38.397873952449665	0.004526287220295342	0.004527053657813617	9.374060582651565e-07	
38.99284963064802	0.002053885740643779	0.00205557342101829	2.5055780893656987e-06	
39.59704446660722	0.0013283275210519687	0.001327748953374771	6.256742615896951e-07	
40.21060131132589	0.0009857318799460345	0.0009844478202546332	1.6937712029696428e-06	
40.83366522928125	0.0007850124222940559	0.00078437192320197	6.749393169057253e-07	
41.46638353272696	0.0006527089355577543	0.0006524152344023259	3.838918808618502e-07	
42.108905816522395	0.0005625183449648098	0.0005618516757143276	8.142742555665676e-07	
42.76138399350171	0.0004913686810436121	0.0004910256871345975	4.2824369090710274e-07	
43.42397233039088	0.00043583582946316615	0.00043576942892390813	3.331400911388364e-07	
44.096827484281306	0.0003904282221362396	0.0003905757608786528	2.126309094441415e-07	
44.78010853966855	0.0003513886790038285	0.00035184357649245974	5.231060199670246e-07	
45.47397704606499	0.0003160587533162713	0.00031630099374071297	5.327931531284281e-07	
46.17859705619533	0.0002785982026267682	0.0002785391418980319	2.7847610827065525e-07	
46.894135164783904	0.00026113780387490516	0.0002613944713001273	3.7463935430824054e-07	
47.62076054794297	0.00019935910202200242	0.00020072283382002458	1.635195292176329e-06	
48.35864500317141	0.00037858082815646034	0.0003779775441566262	1.330023739870441e-06	
49.10796298997312	0.00030033618493525527	0.0003007160062198749	3.9883984909163157e-07	
49.86889167110482	0.0002681610183924603	0.00026848392979769036	4.503687168925682e-07	
50.641610954463076	0.0002474684458232636	0.00024784003854231933	1.1470304085809333e-06	
51.42630353562007	0.00023228625224509385	0.00023198797857710565	4.416255851517088e-07	
52.22315494101898	0.00021861079338643342	0.00021870510242643105	4.6547685159009484e-07	
53.03235357183818	0.00020766101112718404	0.00020692371241991315	9.569533232361004e-07	
53.854090748535334	0.00019629701267256933	0.0001958311646954968	4.864123588906851e-07	
54.688560756081706	0.00018457911912467267	0.00018413109686913793	4.5095438076687457e-07	
55.53596088989733	0.00016748822317748518	0.00016737235835309936	3.37187312303548e-07	
56.39649150249797	0.000201928193916165	0.0002020687595480949	1.7935236787363975e-07	
57.27035605086487	0.0001818367186897276	0.00018181356337025893	4.146283513737641e-07	
58.15776114454846	0.00017167301572877102	0.00017146605750349055	2.857071252463715e-07	
59.05891659451753	0.00016417730066893964	0.00016400090248524612	2.3369450972430576e-07	
59.974035462765215	0.0001578775537760986	0.000157741160723817	1.9620485114900796e-07	
60.90333411268367	0.00015222133099032599	0.0001521895292577128	2.3421032820311157e-07	
61.847032260219336	0.0001475054516080973	0.0001471363175485023	4.17027265945179e-07	
62.80535302582078	0.0001427408491178554	0.00014247070943956567	2.8790552182410736e-07	
63.778522987191536	0.00013835886909939146	0.000138124435756191	2.482579993465218e-07	
64.76677223286032	0.000134265616620163	0.00013405071569554637	2.2667948109841103e-07	
65.77033441658139	0.00013041649219132956	0.00013021501634319076	2.1176119993490575e-07	
66.78944681257751	0.00012678156416818097	0.00012659047279037423	2.001776446376947e-07	
67.82435037163955	0.00012333788915199148	0.0001231553871973498	1.9059007184499142e-07	
68.87528977809474	0.00012006685050393335	0.00011989175040922492	1.8234192866162629e-07	
69.94251350765792	0.00011695285783746426	0.0001167843085470635	1.7506503473041705e-07	
71.02627388617911	0.0001139825850694479	0.00011381994033706691	1.6853194366655894e-07	
72.12682714930152	0.00011114447455996478	0.00011098722215546174	1.625915728075892e-07	
73.24443350304374	0.00010842839173488688	0.00010827611227546866	1.5713780008552717e-07	
74.37935718532088	0.00010582537271901068	0.00010567771416231691	1.520927447145339e-07	
75.53186652841877	0.00010332743320767173	0.00010318409420253024	1.4739721894798588e-07	
76.7022340224364	0.00010092741963258093	0.00010078813816719411	1.4300495200427104e-07	
77.89073637971123	9.861889066207195e-05	9.848343603346098e-05	1.3887892384320438e-07	
79.09765460024283	9.639602113567115e-05	9.626418808725545e-05	1.3498894155402092e-07	
80.32327403813038	9.425352301716455e-05	9.412512734208247e-05	1.3130998055004203e-07	
81.5678844690394	9.218657953579746e-05	9.206145470183175e-05	1.2782101472563313e-07	
82.83178015871405	9.019078973351247e-05	9.006878423940998e-05	1.2450416973920186e-07	
84.11525993255103	8.826212135061265e-05	8.814309661857183e-05	1.213440961188538e-07	
85.41862724625115	8.639687048228817e-05	8.628069915183466e-05	1.1832749579430656e-07	
86.74219025756646	8.459162679667496e-05	8.447819132469297e-05	1.1544275817184936e-07	
88.08626189915832	8.284324336712186e-05	8.273243486532733e-05	1.1267967602457983e-07	
89.45115995258467	8.114881036651589e-05	8.10405276258526e-05	1.1002922059653407e-07	
90.83720712343391	7.950563201933813e-05	7.93997806835096e-05	1.074833613620545e-07	
92.24473111762269	7.791120632072683e-05	7.780769818016179e-05	1.0503491995657833e-07	
93.67406471887617	7.636320712030745e-05	7.626195950444556e-05	1.0267745060665544e-07	
95.1255458674087	7.48594682382854e-05	7.476040348892513e-05	1.0040514135911002e-07	
96.59951773982377	7.339796933685601e-05	7.330101434893776e-05	9.821273181431226e-08	
98.09632883025184	7.197682331468073e-05	7.188190913362634e-05	9.60954440892013e-08	
99.61633303274554	7.059426502844859e-05	7.050132649528927e-05	9.404892448010481e-08	
101.15988972495167	6.924864117521837e-05	6.915761661237592e-05	9.206919385597657e-08	
102.72736385307937	6.793840119368698e-05	6.784923212555668e-05	9.015260522729642e-08	
104.31912601818526	6.666208906281563e-05	6.65747199663123e-05	8.829580725718929e-08	
105.93555256379533	6.541833589317607e-05	6.533271397421424e-05	8.64957127258573e-08	
107.57702566488457	6.420585322058815e-05	6.412192821312013e-05	8.474947114820346e-08	
109.24393341823551	6.302342692360832e-05	6.294115090837231e-05	8.305444489506644e-08	
110.93666993419627	6.1869911696593e-05	6.178923893715534e-05	8.140818828609097e-08	
112.65563542986153	6.074422601870906e-05	6.066511281274204e-05	7.98084292133391e-08	
114.40123632369622	5.964534756666777e-05	5.956775211069701e-05	7.825305293397534e-08	
116.17388533162597	5.8572309025301206e-05	5.8496191291404094e-05	7.674008772608135e-08	
117.9740015646163	5.752419425557332e-05	5.744951587871418e-05	7.52676921550439e-08	
119.802010627764	5.6500134784341644e-05	5.642685895920338e-05	7.383414373479266e-08	
121.65834472092367	5.549930658428448e-05	5.542739797060224e-05	7.243782880369693e-08	
123.54344274089367	5.452092711596975e-05	5.445035175149753e-05	7.107723346001862e-08	
125.45775038518534	5.356425260715042e-05	5.349497782749728e-05	6.975093542597778e-08	
127.40172025740017	5.262857554708621e-05	5.2560569911750406e-05	6.845759672747461e-08	
129.3758119742398	5.171322237607393e-05	5.164645560008117e-05	6.719595709307278e-08	
131.3804922741741	5.081755135245919e-05	5.075199424308022e-05	6.596482798758642e-08	
133.41623512779302	4.994095058124671e-05	4.987657497932687e-05	6.476308720920681e-08	
135.48352184986857	4.9082836190051244e-05	4.901961491553631e-05	6.35896739865849e-08	
137.58284121315285	4.8242650639569284e-05	4.818055744085756e-05	6.244358452057574e-08	
139.71468956393986	4.741986115702809e-05	4.735887066381551e-05	6.132386792452255e-08	
141.879570939417	4.6613958282197845e-05	4.6554045961519545e-05	6.022962251906491e-08	
144.07799718683648	4.58244545165611e-05	4.5765596631761364e-05	5.9159992446341675e-08	
146.31048808453184	4.505088306713075e-05	4.4993056639520745e-05	5.811416457017197e-08	
148.57757146481032	4.4292796677207544e-05	4.423597945019343e-05	5.709136563409592e-08	
150.87978333874923	4.354976653708527e-05	4.349393694257018e-05	5.6090859651767806e-08	
153.2176680229263	4.2821381268351975e-05	4.276651839523397e-05	5.5111945507381586e-08	
155.5917782681133	4.210724597601156e-05	4.205332954061642e-05	5.4153954745785876e-08	
158.00267538996428	4.140698136316565e-05	4.135399168146741e-05	5.3216249535233067e-08	
160.45092940172842	4.07202229034613e-05	4.0668140864957364e-05	5.229822078625335e-08	
162.9371191490193	4.004662006692789e-05	3.9995427110046955e-05	5.139928641284778e-08	
165.46183244667284	3.9385835595203886e-05	3.933551368413568e-05	5.0518889723028295e-08	
168.02566621772516	3.8737544822496226e-05	3.868807642534134e-05	4.965649792781908e-08	
170.6292266345446	3.8101435038921784e-05	3.805280310706888e-05	4.881160075780374e-08	
173.27312926215015	3.747720489316083e-05	3.742939284180578e-05	4.7983709178669184e-08	
175.9579992037507	3.6864563831604606e-05	3.681755552133364e-05	4.717235419681967e-08	
178.68447124853947	3.626323157140936e-05	3.621701129077389e-05	4.6377085748296e-08	
181.45319002177868	3.567293760507693e-05	3.56274900540944e-05	4.559747166337376e-08	
184.2648101372089	3.509342073437312e-05	3.504873100889266e-05	4.483309670135647e-08	
187.11999635182175	3.4524428631566035e-05	3.4480482208442835e-05	4.4083561649716756e-08	
190.019423723029	3.396571742612631e-05	3.39225001491527e-05	4.334848248257235e-08	
192.9637777682679	3.3417051315172504e-05	3.337454938171808e-05	4.2627489573733805e-08	
195.95375462707955	3.287820219607813e-05	3.283640214439413e-05	4.192022696059146e-08	
198.99006122569847	3.234894931977545e-05	3.2307838016922824e-05	4.122635165425481e-08	
202.0734154441926	3.1829078963401935e-05	3.178864359376448e-05	4.054553299342051e-08	
205.20454628619316	3.131838412103502e-05	3.127861217538274e-05	3.9877452037726145e-08	
208.38419405125447	3.081666421135391e-05	3.077754347642331e-05	3.922180099869611e-08	
211.6131105098844	3.0323724801150665e-05	3.028524334971192e-05	3.8578282704669976e-08	
214.892059081287	2.9839377343691914e-05	2.9801523525074083e-05	3.7946610098177124e-08	
218.22181501385919	2.936343893100255e-05	2.93262013620508e-05	3.732650576250059e-08	
221.60316556848443	2.8895732059209466e-05	2.8859099615649333e-05	3.671770147639519e-08	
225.03691020466627	2.8436084406143577e-05	2.8400046214329614e-05	3.6119937794106284e-08	
228.5238607695462	2.7984328620454008e-05	2.7948874049481007e-05	3.5532963649785466e-08	
232.06484168985054	2.754030212153983e-05	2.7505420775696924e-05	3.4956535983964115e-08	
235.66069016681035	2.710384690965235e-05	2.7069528621201077e-05	3.439041939103901e-08	
239.3122563741041	2.6674809385564395e-05	2.664104420782314e-05	3.383438578639707e-08	
243.0204036588648	2.6253040179243875e-05	2.621981837996255e-05	3.328821409143282e-08	
246.78600874580337	2.5838393987006355e-05	2.580570604201561e-05	3.275168993603831e-08	
250.60996194449422	2.5430729416655618e-05	2.5398566003776494e-05	3.222460537671413e-08	
254.4931673598731	2.5029908840154028e-05	2.4998260833354302e-05	3.1706758629824546e-08	
258.43654310599635	2.4635798253393504e-05	2.4604656717178197e-05	3.119795381878291e-08	
262.4410215231124	2.424826714266615e-05	2.4217623326690108e-05	3.0698000734544624e-08	
266.507549398097	2.3867188357458788e-05	2.3837033691350405e-05	3.020671460814115e-08	
270.63708818830384	2.349243798921971e-05	2.3462764077604962e-05	2.9723915895132423e-08	
274.8306142488838	2.3123895255767816e-05	2.3094693873484944e-05	2.924943007071933e-08	
279.08911906362675	2.276144239103519e-05	2.273270547853054e-05	2.8783087435204673e-08	
283.4136094793798	2.2404964539852967e-05	2.2376684198749235e-05	2.832472292910781e-08	
287.80510794409827	2.2054349657508367e-05	2.2026518146337074e-05	2.7874175957230383e-08	
292.26465274858515	2.1709488413817265e-05	2.168209814390744e-05	2.7431290221428493e-08	
296.7932982719762	2.137027410147224e-05	2.1343317632988253e-05	2.6995913561222224e-08	
301.3921152310292	2.1036602548440223e-05	2.1010072586561413e-05	2.6567897802270522e-08	
306.0621909332746	2.0708372034197827e-05	2.0682261425433685e-05	2.6147098611769004e-08	
310.80462953409153	2.038548320960407e-05	2.0359784938238637e-05	2.573337536072821e-08	
315.6205522977641	2.006783902022321e-05	2.0042546204882815e-05	2.5326590992578824e-08	
320.5110978625849	1.975534463292028e-05	1.9730450523259035e-05	2.4926611897905078e-08	
325.47742251006514	1.944790736556262e-05	1.9423405339060507e-05	2.4533307794761863e-08	
330.52070043831674	1.9145436619670446e-05	1.9121320178538978e-05	2.4146551614432684e-08	
335.6421240396705	1.8847843815868112e-05	1.8824106584058804e-05	2.3766219392345786e-08	
340.8429041825955	1.855504233199645e-05	1.853167805230771e-05	2.3392190163712284e-08	
346.1242704979875	1.826694744375424e-05	1.8243949975032423e-05	2.302434586384446e-08	
351.4874716698928	1.7983476267744393e-05	1.7960839582174956e-05	2.2662571232745336e-08	
356.9337757307372	1.770454770680726e-05	1.768226588729229e-05	2.2306753723826314e-08	
362.46447036112943	1.7430082397529986e-05	1.740814963514845e-05	2.1956783416479022e-08	
368.08086319431027	1.7160002659827147e-05	1.713841325137434e-05	2.1612552932496453e-08	
373.7842821253185	1.6894232448493174e-05	1.6872980794096293e-05	2.127395735577436e-08	
379.57607562494815	1.6632697306632984e-05	1.6611777907439545e-05	2.0940894155530725e-08	
385.45761305857025	1.6375324320881896e-05	1.6354731776818157e-05	2.0613263112598464e-08	
391.43028500989345	1.6122042078330938e-05	1.6101771085927477e-05	2.0290966248740127e-08	
397.49550360974456	1.587278062507789e-05	1.5852825975359655e-05	1.9973907758890382e-08	
403.6547028699399	1.5627471426328816e-05	1.5607828002767212e-05	1.9661993945951902e-08	
409.9093390223323	1.5386047327978774e-05	1.5366710104503202e-05	1.935513315839392e-08	
416.26089086311043	1.5148442519603944e-05	1.5129406558670673e-05	1.9053235730101337e-08	
422.71086010243414	1.4914592498801264e-05	1.4895852949517252e-05	1.8756213922775756e-08	
429.2607717194863	1.4684434036814535e-05	1.4665986133114314e-05	1.846398187033939e-08	
435.91217432302693	1.445790514538965e-05	1.4439744204263051e-05	1.8176455525729097e-08	
442.6666405175339	1.4234945044803933e-05	1.4217066464572992e-05	1.7893552609444594e-08	
449.52576727501685	1.4015494133017895e-05	1.399789339166093e-05	1.76151925602443e-08	
456.4911763125926	1.3799493955899952e-05	1.3782166609421185e-05	1.734129648756366e-08	
463.56451447591087	1.3586887178477406e-05	1.3569828859320444e-05	1.7071787125735573e-08	
470.74745412852144	1.3377617557169135e-05	1.3360823972672704e-05	1.680658878992034e-08	
478.04169354727435	1.3171629912957732e-05	1.3155096843852203e-05	1.654562733356325e-08	
485.4489573238469	1.2968870105460915e-05	1.2952593404404208e-05	1.628883010739457e-08	
492.97099677249224	1.276928500786417e-05	1.2753260598015484e-05	1.6036125920032767e-08	
500.60959034410683	1.2572822482677982e-05	1.2557046356308295e-05	1.578744499973251e-08	
508.36654404671106	1.2379431358285452e-05	1.2363899575423321e-05	1.5542718957690948e-08	
516.2436918724502	1.2189061406247149e-05	1.217377009335866e-05	1.5301880752542314e-08	
524.242896231207	1.2001663319332047e-05	1.1986608668033788e-05	1.5064864656082617e-08	
532.3660483909357	1.1817188690244734e-05	1.1802366956048706e-05	1.4831606220120608e-08	
540.6150689248177	1.1635589991020434e-05	1.1620997492109752e-05	1.4602042244536234e-08	
548.9919081653474	1.1456820553060939e-05	1.1442453669095366e-05	1.437611074637382e-08	
557.4985466654523	1.1280834547785587e-05	1.1266689718735935e-05	1.415375092991271e-08	
566.1369956667598	1.1107586967872833e-05	1.1093660692883275e-05	1.39349031577919e-08	
574.909297575119	1.0937033609068906e-05	1.0923322445346298e-05	1.3719508923060623e-08	
583.8175264434902	1.076913105254138e-05	1.0755631614270774e-05	1.3507510822077693e-08	
592.8637884623186	1.060383664775627e-05	1.0590545605041742e-05	1.3298852528370597e-08	
602.0502224575035	1.04411084958584e-05	1.0428022573688428e-05	1.30934787672623e-08	
611.379000396087	1.0280905433535674e-05	1.0268021410772329e-05	1.2891335291292374e-08	
620.8523278997751	1.012318701734877e-05	1.0110501725739925e-05	1.2692368856464178e-08	
630.4724447664181	9.967913508508533e-06	9.95542383172248e-06	1.2496527199138348e-08	
640.2416254995708	9.815045858084342e-06	9.80274873076606e-06	1.230375901372987e-08	
650.1621798462554	9.66454569262729e-06	9.652438099475749e-06	1.2114013931017347e-08	
660.2364533430635	9.516375300192648e-06	9.504454275058574e-06	1.192724249709156e-08	
670.4668278707137	9.370497616747264e-06	9.358760241750653e-06	1.1743396153028104e-08	
680.8557222172046	9.226876212947458e-06	9.215319617614404e-06	1.1562427215026924e-08	
691.4055926496942	9.085475281274283e-06	9.074096641692417e-06	1.1384288855267944e-08	
702.1189334952396	8.946259623513101e-06	8.935056161505256e-06	1.1208935083208833e-08	
712.9982777305363	8.809194638565329e-06	8.7981636208808e-06	1.1036320727487893e-08	
724.0461975807946	8.67424631058052e-06	8.66338504810347e-06	1.086640141834112e-08	
735.2653051278958	8.541381197397541e-06	8.530687044372091e-06	1.0699133570481516e-08	
746.6582529279726	8.410566419284107e-06	8.400036772555637e-06	1.0534474366471745e-08	
758.2277346385576	8.281769647964336e-06	8.271401946236529e-06	1.0372381740594197e-08	
769.9764856554507	8.154959095924454e-06	8.144750819031687e-06	1.0212814363119266e-08	
781.9072837594538	8.030103505987221e-06	8.02005217418189e-06	1.0055731625016691e-08	
794.0229497731273	7.907172141145955e-06	7.897275314400327e-06	9.901093623087018e-09	
806.3263482277227	7.786134774649526e-06	7.776390051971722e-06	9.748861145503952e-09	
818.82038804045	7.66696168032999e-06	7.657366699093748e-06	9.598995657712597e-09	
831.5080232022387	7.549623623164828e-06	7.5401760584526896e-06	9.451459288720104e-09	
844.3922534761538	7.434091850066235e-06	7.4247894140257985e-06	9.306214817737397e-09	
857.4761251066391	7.3203380808899615e-06	7.311178522102878e-06	9.163225661162826e-09	
870.7627315397452	7.208334499656868e-06	7.199315602520214e-06	9.022455859948612e-09	
884.2552141545192	7.098053745980201e-06	7.089173330100018e-06	8.883870067182678e-09	
897.9567630057271	6.989468906692322e-06	6.980724826288907e-06	8.747433536099531e-09	
911.8706175780853	6.8825535076644634e-06	6.87394365098918e-06	8.613112108337564e-09	
926.0000675521785	6.777281505813656e-06	6.768803794576995e-06	8.48087220246518e-09	
940.3484535822448	6.673627281291036e-06	6.66527967010159e-06	8.350680802865817e-09	
954.9191680860141	6.571565629845961e-06	6.5633461056601285e-06	8.222505448801039e-09	
969.715656046784	6.4710717553606996e-06	6.462978336942797e-06	8.096314223825726e-09	
984.7414158279239	6.372121262550543e-06	6.364151999943111e-06	7.9720757453991e-09	
1000.0	6.27469014982442e-06	6.2668431238284886e-06	7.84975915476148e-09	


==> data/fig_iss_quadvf_bode_42.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00017026485196166072	2.542719198227039e-07	
0.10154950161807173	0.0001727846641511856	0.0001729826987540576	2.5413401096398056e-07	
0.10312301278878754	0.00017554877368051514	0.0001757466599048911	2.539941230961951e-07	
0.10472090554055413	0.00017835991065214075	0.00017855764635377365	2.538522302433613e-07	
0.10634355766636439	0.00018121901004083087	0.00018141659304556372	2.537083061610577e-07	
0.10799135281311975	0.00018412703171742393	0.00018432445982086398	2.535623243360496e-07	
0.1096646805723366	0.00018708496138198909	0.00018728223234918223	2.5341425798622706e-07	
0.11136393657225817	0.0001900938115420566	0.00019029092310716034	2.5326408005956247e-07	
0.11308952257139368	0.0001931546225384728	0.00019335157240443025	2.531117632345268e-07	
0.11484184655350702	0.00019626846362160818	0.00019646524945982175	2.529572799196899e-07	
0.11662132282407707	0.00019943643408081553	0.00019963305353081943	2.528006022524566e-07	
0.11842837210825283	0.00020265966443023005	0.0002028561150993653	2.526417021003673e-07	
0.12026342165032622	0.00020593931765420574	0.0002061355971172947	2.5248055106036987e-07	
0.12212690531474645	0.00020927659051590063	0.00020947269631492324	2.523171204593276e-07	
0.12401926368869937	0.00021267271493276106	0.0002128686445765312	2.521513813533106e-07	
0.12594094418627644	0.000216128959422904	0.00021632471038674815	2.519833045284167e-07	
0.12789240115425762	0.00021964663062667495	0.00021984220035211298	2.5181286050130933e-07	
0.12987409597953362	0.00022322707490794735	0.00022342246080237472	2.516400195189362e-07	
0.13188649719819254	0.0002268716800400495	0.00022706687947642243	2.5146475155954137e-07	
0.13393008060629666	0.0002305818769815431	0.00023077688729806662	2.512870263329005e-07	
0.13600532937237603	0.0002343591417474478	0.00023455396024726712	2.5110681328120844e-07	
0.13811273415166478	0.00023820499738190403	0.0002383996213327991	2.50924081579336e-07	
0.14025279320210793	0.00024212101603869339	0.000242315442672779	2.5073880013655e-07	
0.1424260125021654	0.0002461088211765037	0.00024630304768993253	2.5055093759623447e-07	
0.1446329058704415	0.0002501700898763241	0.0002503641134289966	2.503604623378228e-07	
0.14687399508716817	0.00025430655528890794	0.00025450037300418673	2.501673424772193e-07	
0.14914981001757044	0.000258520009220819	0.0002587136181852497	2.499715458677915e-07	
0.15146088873714358	0.00026281230486822443	0.00026300570213126537	2.497730401029293e-07	
0.1538077776588715	0.000267185359708297	0.0002673785422820527	2.4957179251444516e-07	
0.15619103166241588	0.0002716411585588216	0.00027183412341778943	2.493677701773772e-07	
0.15861121422530794	0.0002761817568174509	0.0002763745008982732	2.491609399087016e-07	
0.16106889755617235	0.00028080928389291734	0.0002810018040941447	2.489512682692552e-07	
0.16356466273001555	0.00028552594684149606	0.0002857182400233614	2.4873872156550393e-07	
0.1660990998256107	0.00029033403422306595	0.000290526097207271	2.4852326585113316e-07	
0.16867280806501112	0.00029523592019226774	0.00029542774976178197	2.4830486692833195e-07	
0.1712863959552255	0.00030023406884151417	0.00030042566174038655	2.4808349034820973e-07	
0.17394048143208848	0.0003053310388139851	0.00030552239174717275	2.478591014137722e-07	
0.17663569200636045	0.0003105294882062412	0.00031072059783945286	2.476316651800792e-07	
0.17937266491209122	0.000315832179781733	0.0003160230427412906	2.4740114645569476e-07	
0.18215204725728248	0.00032124198651828	0.00032143259939100023	2.471675098047867e-07	
0.18497449617688488	0.0003267618975145803	0.00032695225684767435	2.469307195462382e-07	
0.18784067898816573	0.0003323950242829551	0.00033258512658395446	2.466907397573901e-07	
0.1907512733484843	0.000338144607457942	0.0003383344491946454	2.464475342724671e-07	
0.19370696741551147	0.00034401402395293725	0.0003442036015533838	2.462010666835628e-07	
0.1967084600099325	0.0003500067945999911	0.0003501961044524624	2.459513003412772e-07	
0.19975646078067044	0.00035612659231101784	0.0003563156307640719	2.456981983556624e-07	
0.20285169037266976	0.00036237725080219595	0.0003625660141647298	2.4544172359333854e-07	
0.2059948805972802	0.00036876277392718467	0.0003689512584685382	2.451818386803786e-07	
0.20918677460527996	0.00037528734566907293	0.0003754755476191647	2.4491850599669253e-07	
0.21242812706258082	0.0003819553408456891	0.00038214325639519977	2.446516876789944e-07	
0.215719704328655	0.0003887713365881551	0.0003889589618887495	2.443813456135837e-07	
0.21906228463772706	0.0003957401246583699	0.00039592745582297357	2.441074414378951e-07	
0.22245665828277353	0.00040286672467757537	0.0004030537577806993	2.4382993653379224e-07	
0.22590362780237347	0.0004101563983453271	0.0004103431294234509	2.435487920234493e-07	
0.22940400817045398	0.0004176146647361966	0.00041780108978821113	2.432639687627165e-07	
0.23295862698897662	0.0004252473167704454	0.00042543343175816564	2.429754273367241e-07	
0.2365683246836085	0.0004330604389648584	0.00043324623981360493	2.4268312804884624e-07	
0.2402339547024262	0.000441060426581069	0.00044124590918032927	2.42387030912401e-07	
0.243956383717698	0.0004492540063011426	0.0004494391665053163	2.4208709563836063e-07	
0.24773649183079302	0.00045764825857417813	0.0004578330922034162	2.4178328162331125e-07	
0.2515751727802653	0.0004662506417933637	0.00046643514463450426	2.414755479314661e-07	
0.2554733341531623	0.00047506901848055286	0.00047525318628817117	2.4116385328071204e-07	
0.2594318975996074	0.00048411168367532074	0.00048429551217289186	2.408481560174686e-07	
0.26345179905070754	0.0004933873957478425	0.0004935708806290378	2.4052841409675225e-07	
0.2675339889398373	0.0005029054098802919	0.0005030885468104136	2.402045850524099e-07	
0.27167943242735193	0.0005126755144901122	0.000512858299107684	2.398766259690073e-07	
0.2758891096287819	0.0005227080709010217	0.0005228904988195443	2.39544493443275e-07	
0.28016401584656353	0.0005330140566045367	0.000533196123414431	2.392081435474395e-07	
0.2845051618053608	0.000543605112496829	0.0005437868137675764	2.3886753178009147e-07	
0.28891357389103245	0.0005544935945236229	0.0005546749258061299	2.3852261301761166e-07	
0.2933902943933029	0.000565692630220581	0.0005658735870497845	2.381733414541983e-07	
0.29793638175219256	0.0005772161806992727	0.0005773967585970085	2.378196705324928e-07	
0.30255291080826724	0.00058907910870066	0.0005892593031788291	2.3746155287264077e-07	
0.30724097305676445	0.0006012972534206605	0.0006014770599847164	2.3709894018486427e-07	
0.31200167690565833	0.000613887512907474	0.000614066927060263	2.367317831706293e-07	
0.3168361479377224	0.0006268679349402303	0.0006270469521862277	2.363600314147304e-07	
0.3217455291766536	0.0006402578174256677	0.0006404364332756499	2.3598363326105428e-07	
0.32673098135731937	0.0006540778194970591	0.0006542560294732547	2.3560253566962293e-07	
0.33179368320019265	0.0006683500846711393	0.000668527884312921	2.3521668406036388e-07	
0.33693483169003946	0.0006830983776188622	0.0006832757624890279	2.3482602212747403e-07	
0.3421556423589239	0.0006983482363396444	0.0006985252020313664	2.3443049163706515e-07	
0.3474573495735992	0.0007141271418030046	0.0007143036839475177	2.3403003219270997e-07	
0.35284120682735126	0.0007304647074438646	0.0007306408217189822	2.3362458097088935e-07	
0.3583084870363649	0.0007473928912780078	0.0007475685734175633	2.3321407241624783e-07	
0.3638604828406817	0.0007649462338539022	0.0007651214796582351	2.3279843790208028e-07	
0.3694985069098218	0.0007831621257908659	0.0007833369311384778	2.3237760533614652e-07	
0.37522389225314035	0.0008020811092890041	0.0008022554701495343	2.3195149871331494e-07	
0.3810379925349945	0.0008217472187556886	0.0008219211312043822	2.3152003760295294e-07	
0.3869421823947922	0.0008422083666038154	0.0008423818268376873	2.3108313656701502e-07	
0.39293785777200174	0.000863516781373009	0.0008636897857289209	2.3064070448224102e-07	
0.39902643623619527	0.0008857295066491422	0.0008859020516240742	2.3019264377294507e-07	
0.4052093573222091	0.0009089089708642655	0.0009090810531380796	2.297388495166245e-07	
0.41148808287049476	0.0009331236400166404	0.000933295256477708	2.2927920842029665e-07	
0.41786409737274555	0.0009584487677466579	0.0009586199155207699	2.2881359762976573e-07	
0.4243389083228771	0.0009849672601505038	0.0009851379366335722	2.2834188335565396e-07	
0.43091404657344795	0.0010127706763538374	0.0010129408792489663	2.2786391926524133e-07	
0.4375910666976019	0.0010419603903888584	0.0010421301177484963	2.2737954461645777e-07	
0.4443715473566186	0.0010726489455634956	0.0010728181958375056	2.268885820744348e-07	
0.45125709167315986	0.0011049616396003271	0.001105130411690962	2.2639083514131373e-07	
0.4582493276102989	0.0011390383877773766	0.0011392066811023698	2.258860851382417e-07	
0.4653499083564233	0.0011750359226852165	0.0011752037372504403	2.2537408763718158e-07	
0.4725605127161014	0.001213130403778721	0.0012132977402621588	2.2485456821737428e-07	
0.4798828455070056	0.0012535205286672473	0.0012536873885164483	2.2432721742536471e-07	
0.4873186379629853	0.0012964312624453246	0.0012965976479909663	2.2379168473017624e-07	
0.49486964814338685	0.0013421183332324232	0.001342284247821253	2.2324757126188442e-07	
0.5025376613487146	0.0013908736841277268	0.001391039132278926	2.2269442102867234e-07	
0.5103244905427329	0.0014430321277332334	0.0014431971153232922	2.2213171024756137e-07	
0.5182319767811088	0.0014989795245651844	0.0014991440590476992	2.21558834310956e-07	
0.5262619896466971	0.0015591629086860457	0.0015593269993545724	2.209750917413747e-07	
0.5344164276915693	0.0016241031238394114	0.0016242667821438443	2.2037966434501769e-07	
0.5426972188858914	0.0016944107276093542	0.0016945739675393466	2.1977159245331794e-07	
0.5511063210737586	0.001770806194104523	0.0017709690326576414	2.1914974382671905e-07	
0.559645722436092	0.0018541458345202038	0.001854308292278167	2.1851277425746053e-07	
0.5683174419607084	0.0019454554170076303	0.0019456175188518657	2.178590772417933e-07	
0.5771235299196736	0.0020459742927716215	0.0020461360687803257	2.1718671902991346e-07	
0.5860660683540517	0.0021572140689021186	0.0021573755554867052	2.1649335399570273e-07	
0.595147171566167	0.0022810377472719016	0.002281198988633208	2.157761130821013e-07	
0.604368986619493	0.0024197681709622514	0.002419929220979269	2.1503145478674397e-07	
0.6137336938462858	0.0025763392709970447	0.002576500195704244	2.1425496393036927e-07	
0.6232435073630855	0.0027545112031236154	0.0027546720841837647	2.1344133481515174e-07	
0.6329006755942035	0.0029591832373654756	0.002959344176436304	2.1258294412944572e-07	
0.6427074818033226	0.003196860444935177	0.003197021569800652	2.1167102027206522e-07	
0.6526662446333333	0.0034763702104425804	0.0034765316843536048	2.10693641417905e-07	
0.6627793186545348	0.003809999794928154	0.0038101618294459107	2.096350280004263e-07	
0.6730490949213316	0.0042153747509317595	0.004215537625528302	2.084740969967804e-07	
0.6834780015375548	0.004718709135520043	0.0047188732280242715	2.0718246697067353e-07	
0.6940685042305437	0.005360756907417575	0.00536092274326065	2.0572222495725114e-07	
0.7048231069341222	0.006208500396235852	0.006208668731870523	2.0404527837670557e-07	
0.7157443523806098	0.007380247733066346	0.007380419704758726	2.0210343112029866e-07	
0.7268348227020044	0.009106259709070155	0.009106437111850552	1.999149247272685e-07	
0.7380971400404808	0.01190129537461891	0.011901481188106472	1.9795344685030668e-07	
0.7495339671683494	0.017193244711326154	0.01719344371110519	1.999256339775083e-07	
0.7611480081176202	0.03082564686567289	0.030825855617791283	2.435911301959133e-07	
0.7729420088193235	0.10102107970750837	0.10102050881780776	8.60960212689475e-07	
0.784918757752735	0.042493060788188784	0.042493153269804955	2.497430095836562e-07	
0.7970810866046624	0.020164567039759117	0.020164544011032376	2.497316523525318e-07	
0.8094318709389453	0.013063183552754942	0.013063120635313017	2.373546241070473e-07	
0.8219740308763326	0.009618965614840217	0.009618884437817103	2.2991485993963133e-07	
0.8347105317848907	0.007589169548000094	0.0075890783586671845	2.251279107360156e-07	
0.847644384981113	0.006251052626794043	0.006250955370440442	2.21770161494647e-07	
0.8607786484418896	0.005302087457779245	0.005301986315093195	2.1924920898999442e-07	
0.8741164275275125	0.0045935570901604736	0.004593453391810455	2.1725593550901571e-07	
0.8876608757158821	0.004043886667738732	0.004043781286388925	2.1561619159856655e-07	
0.9014151953480897	0.003604612144558273	0.0036045056849260135	2.142253992806505e-07	
0.9153826383855528	0.0032451336694588454	0.003245026569321425	2.1301744302319287e-07	
0.9295665071788846	0.0029451801307070133	0.002945072718535379	2.1194876603489684e-07	
0.9439701552486742	0.002690789926750863	0.002690682456509525	2.1098971824053424e-07	
0.9585969880783669	0.002472032352404344	0.0024719250255546797	2.10119594531823e-07	
0.9734504639194281	0.0022816495338461276	0.0022815425137996245	2.0932365919701416e-07	
0.9885340946089864	0.0021142124656571212	0.0021141058875773517	2.085912923607567e-07	
1.0038514464001433	0.001965577587540084	0.001965471565171475	2.0791479728036576e-07	
1.01940614080515	0.0018325260274634411	0.001832420657997235	2.0728861142208262e-07	
1.0352018554516484	0.0017125176574517896	0.0017124130250583847	2.067087723324092e-07	
1.051242324952181	0.0016035194537826483	0.0016034156322134307	2.0617254902189756e-07	
1.0675313417871697	0.0015038831959453178	0.0015037802504684335	2.0567818371701522e-07	
1.0840727572015847	0.0014122566789496122	0.0014121546677962993	2.0522470905600853e-07	
1.1008704821154982	0.0013275181529499146	0.0013274171283907217	2.048118180489943e-07	
1.117928488048752	0.0012487271523091896	0.001248627161440634	2.0443977183754664e-07	
1.1352508080599522	0.001175087074592386	0.0011749881598873944	2.0410933514998525e-07	
1.1528415377000134	0.00110591630188751	0.0011058185015426682	2.0382173259979111e-07	
1.1707048359804781	0.0010406256075657719	0.0010405289556620853	2.035786210961668e-07	
1.1888449263568397	0.0009787002336175017	0.0009786047600966687	2.033820751154976e-07	
1.2072660977271032	0.0009196854636680787	0.0009195911941112815	2.0323458259138318e-07	
1.225972705445816	0.0008631748218945677	0.0008630817770731644	2.0313904994401147e-07	
1.2449691723538168	0.0008088002414071968	0.0008087084365517817	2.0309881526083125e-07	
1.2642599898239333	0.0007562236952224855	0.0007561331389240508	2.0311766908530426e-07	
1.2838497188228888	0.0007051298870933379	0.0007050405797007998	2.031998825501068e-07	
1.3037429909896587	0.0006552196702545609	0.0006551316015543867	2.0335024286268525e-07	
1.3239445097305402	0.0006062039075199521	0.000606117053354354	2.0357409647935267e-07	
1.3444590513311867	0.0005577975113834274	0.0005577118286452856	2.0387740191957416e-07	
1.3652914660858761	0.0005097134117160871	0.0005096288307991974	2.0426681072645837e-07	
1.386446679444272	0.00046165619562603394	0.00046157260902269246	2.0475013870102376e-07	
1.4079296931759626	0.00041331517565331035	0.0004132324043108804	2.0535095873269732e-07	
1.4297455865530366	0.00036435657802903087	0.0003642743667393694	2.0603370668891002e-07	
1.451899517550985	0.00031441492570046713	0.000314332853470939	2.0684859016193157e-07	
1.4743967240682132	0.00026308401256072293	0.00026300135273943663	2.0779703810097532e-07	
1.4972425251644468	0.0002099108644127515	0.00020982625584830793	2.0889074655589432e-07	
1.5204423223183279	0.00015440943614965314	0.0001543199035074131	2.1014364943707057e-07	
1.5440016007044985	9.620623167730513e-05	9.610317471422612e-05	2.1157145622778148e-07	
1.5679259304904682	3.7054982063058405e-05	3.68929569344818e-05	2.1319177689775323e-07	
1.5922209681535842	4.229303307276403e-05	4.224519132972953e-05	2.1502433863447986e-07	
1.6168924578184014	0.00011343467280847865	0.00011345278170928297	2.170912392439022e-07	
1.6419462326147771	0.00019530503084761247	0.0001953374013666982	2.1941721978982168e-07	
1.667388216057011	0.0002880758115390169	0.0002881136724855063	2.220299358256123e-07	
1.6932244234443516	0.00039464873278774926	0.00039468927997309634	2.249601872652972e-07	
1.7194609632832076	0.0005194382398463766	0.0005194804398498354	2.282420255314496e-07	
1.7461040387313935	0.0006689798087916006	0.0006690234437896932	2.3191257578602073e-07	
1.7731599490647525	0.0008532628049250072	0.0008533082249491398	2.3601142383627593e-07	
1.8006350911665105	0.001088325039585499	0.0010883731877347057	2.4057779340652863e-07	
1.828535961039703	0.0014016364654441122	0.0014016891123863299	2.4564444812035127e-07	
1.8568691553430368	0.0018444796742921662	0.0018445400198331186	2.512287900252773e-07	
1.885641372950552	0.0025247915699753445	0.0025248656851684773	2.573010615230545e-07	
1.9148594165354507	0.003714457117013977	0.0037145579721875885	2.637464912291177e-07	
1.9445301941784663	0.006340609452953636	0.006340771058338077	2.707949179250881e-07	
1.974660721001155	0.01628023341113	0.016280536556520012	3.0475791135816426e-07	
2.0052581208244957	0.0207165805518259	0.02071685037188483	2.8217710706759327e-07	
2.036329627853186	0.007933045586390797	0.007933253764376055	3.2783489166298386e-07	
2.067882588386045	0.00492411401052956	0.004924256179051905	3.409844863052415e-07	
2.0999244625529108	0.0036233713476390658	0.0036234795558660487	3.5797537363489024e-07	
2.132462826078452	0.00289677450201515	0.0028968567262502715	3.7916804980431415e-07	
2.1655053720733157	0.002429932033423465	0.002429983397454485	4.050894704565137e-07	
2.199059912853022	0.002100889730502846	0.0021008884725649034	4.3674522549465033e-07	
2.2331343817850464	0.0018498447663448255	0.0018497257875277355	4.7517112434526015e-07	
2.267736835164523	0.0016317981570314996	0.0016313613952104616	5.08911264533695e-07	
2.302875454119006	0.0016458978886482168	0.0016451856352087282	7.17203508258936e-07	
2.3385585465427567	0.0014820475952822133	0.0014826824633604652	6.384849142501268e-07	
2.3747945490609914	0.0013567051508588976	0.0013572697749140974	7.351723146239415e-07	
2.411592029024571	0.0012591429768533762	0.0012595564790012098	8.562090224760653e-07	
2.4489596865355954	0.0011749958319738926	0.0011748554150708657	9.408316566949201e-07	
2.4869063565043885	0.001109074841833218	0.00110921138729588	9.994143178757316e-07	
2.5254410107383527	0.0010616000444637129	0.001065196345115535	3.900659968371487e-06	
2.564572760063192	0.0009992449023474971	0.0010071587801696307	1.0825808501963387e-05	
2.604310856476998	0.0009625572924581051	0.0009569408102571434	5.9314047938931806e-06	
2.6446646953377266	0.0009145720982246913	0.0009119800150217161	2.5920895366108525e-06	
2.6856438175845567	0.0008727014385837744	0.000871083213073664	1.6288110250609337e-06	
2.727257911993673	0.0008346660505394094	0.0008334997568561406	1.1827699879237259e-06	
2.769516817469004	0.0007995914774873951	0.0007986812639773563	9.275527474663624e-07	
2.812430525368455	0.0007669440599680035	0.0007661971336076932	7.629906721211585e-07	
2.8560091818661824	0.0007363288593187953	0.0007356944904014607	6.484072505240227e-07	
2.9002630903514777	0.0007074272031575277	0.000706874842757863	5.642302834345188e-07	
2.945202713864811	0.0006799684844847821	0.0006794784059942182	4.998975905241805e-07	
2.9908386775716385	0.0006537135893911686	0.0006532723626458354	4.49215570372094e-07	
3.0371817712745264	0.0006284430619440523	0.0006280411556284252	4.0831598809032664e-07	
3.0842429519642045	0.0006039471733078972	0.0006035775921210872	3.7466031693106876e-07	
3.1320333464101533	0.0005800162776618049	0.0005796737428743329	3.465148823657202e-07	
3.180564253791325	0.0005564301090500046	0.0005561105426228432	3.226562808436679e-07	
3.2298471483676323	0.0005329444496464478	0.0005326446368110672	3.021973574537714e-07	
3.2798936821928324	0.0005092728865050595	0.0005089902479344751	2.8447994731517835e-07	
3.3307156878694446	0.0004850598915615501	0.00048479232561648273	2.690063941687476e-07	
3.3823251813463506	0.00045983850031718987	0.00045958427225380606	2.5539456386314356e-07	
3.43473436475976	0.00043295978046829553	0.00043271744584211523	2.4334769870663526e-07	
3.487955629318178	0.0004034680823497473	0.0004032364408642063	2.3263415034718677e-07	
3.542001558232087	0.00036986541259295815	0.0003696435035770891	2.2307434635656557e-07	
3.5968849296890193	0.00032963136041977295	0.000329418557047875	2.1453433877974977e-07	
3.6526187198747286	0.00027815819404826175	0.0002779546675334135	2.0692848247316636e-07	
3.7092161060411786	0.00020625743139050516	0.00020606687576399887	2.0024320197821595e-07	
3.7666904696220658	9.955781914504011e-05	9.943021252670091e-05	1.9463451548668905e-07	
3.8250553993966134	0.0002155755893352545	0.00021576582121513683	1.9089457516692845e-07	
3.884324694702404	0.0012963607780698107	0.0012964238495317677	1.909839315023626e-07	
3.9445123686979775	0.002016285619377133	0.002016392336296144	1.814741198485497e-07	
4.005632651675993	0.0010563867788939963	0.0010563072628186506	1.693927907704827e-07	
4.067699994427721	0.0008011513051355176	0.0008010391761947869	1.652255674637735e-07	
4.130729071659682	0.0006823293182708863	0.0006822081241985064	1.6169419787827353e-07	
4.194734785463209	0.0006112923393883981	0.000611168797731401	1.5846048954090754e-07	
4.259732268837781	0.0005624454629628694	0.0005623221965912439	1.554997726963864e-07	
4.325736889268946	0.000525711553968427	0.0005255897558564773	1.5281125322975715e-07	
4.392764252361694	0.0004963202474520868	0.0004962004915320035	1.5039505977398032e-07	
4.460830205530115	0.00047171415167670465	0.00047159670023537344	1.482511317608044e-07	
4.5299508417442365	0.00045038994690453236	0.0004502748839292463	1.4638004930494751e-07	
4.600142503334918	0.00043139557761228927	0.0004312828705752351	1.4478371617730711e-07	
4.671421785857698	0.000414086358888842	0.00041397588630884036	1.4346578621944682e-07	
4.743805542016518	0.000397994802839676	0.00039788636236892866	1.424319260368885e-07	
4.817310885648243	0.0003827537517015429	0.00038264705410188596	1.4168999152067786e-07	
4.891955195768907	0.00036804416879609574	0.00036793881808123	1.4125016706069914e-07	
4.967756120682691	0.0003535509128359569	0.00035344636854097393	1.4112509594386572e-07	
5.044731582154526	0.0003389120814449664	0.00033880759304717603	1.4133000783680715e-07	
5.122899779647386	0.00032364075280865324	0.0003235352454305797	1.4188276864461037e-07	
5.202279194625215	0.0003069729842967753	0.0003068648526282572	1.4280333292731552e-07	
5.282888594922542	0.0002875149941152772	0.00028740172189224727	1.4411097519486194e-07	
5.364747039181794	0.0002622650400417443	0.00026214223363659264	1.463054343337672e-07	
5.447873881359371	0.0002232553979831567	0.00022311480079535115	1.4918701295720138e-07	
5.532288775301544	0.00014655941351006884	0.00014642347528546538	1.536900509882039e-07	
5.618011679391243	0.0005925710759962695	0.0005924832617104054	1.5711159846094075e-07	
5.705062861266868	0.0005055957709204421	0.0005057061391375773	1.6227008409346688e-07	
5.793462902614208	0.0003911852494594695	0.00039119638983341963	1.6254563186815392e-07	
5.883232704032601	0.0003441691400986005	0.00034412323414541296	1.6591244676689864e-07	
5.974393489976511	0.00031145798358905066	0.0003113413694923545	1.6830643716894707e-07	
6.06696681377367	0.00027419330955395316	0.0002741624248777097	1.7071559912168172e-07	
6.160974562720967	0.0003305112367897378	0.00033071004175983665	2.168475940815145e-07	
6.25643896325932	0.0003003783611008769	0.0003005534076281483	2.150441393772737e-07	
6.353382586228693	0.00028387260847163853	0.00028401158045622494	2.2285523045620176e-07	
6.451828352204593	0.00027128512214002137	0.00027140829896926346	2.3470695437415047e-07	
6.551799536917215	0.00026043539261923275	0.0002605527414523951	2.4965135169967245e-07	
6.653319776754563	0.00025053622819436183	0.0002506534376090601	2.6779104967056405e-07	
6.756413074350862	0.00024119740578091537	0.00024131826077420857	2.8965158175063215e-07	
6.861103804261538	0.00023217593033531746	0.0002323032584891431	3.1610256127490905e-07	
6.9674167187261515	0.00022328654903768546	0.00022342259003563014	3.4843695912905664e-07	
7.075376953520617	0.0002143564186939156	0.00021450284597628632	3.885673562149497e-07	
7.1850100339000935	0.00020518859283380424	0.00020534611285662722	4.39393082874797e-07	
7.2963418806339915	0.00019551275232912254	0.00019567980457747738	5.054884480135142e-07	
7.40939881613446	0.00018488844199556967	0.00018505740390815353	5.944665372912873e-07	
7.5242075706798515	0.00017246163153842033	0.00017260673698463302	7.199070931801458e-07	
7.640795288734611	0.00015619266866535885	0.00015622368412387825	9.082977171505293e-07	
7.759189535367103	0.00012963904914599042	0.00012916253378505535	1.21712220807583e-06	
7.879418302766868	0.00010065406820092084	0.00010036741615336698	1.779254452966167e-06	
8.001510016862884	0.0002595296561245416	0.0002626867661196085	4.078161241377067e-06	
8.125493544044346	0.0001982023516183389	0.00019548796927204855	1.2770483064086695e-05	
8.251398197985628	0.00017104349125812138	0.00016706914198591594	3.977444101668914e-06	
8.379253746576957	0.00014792056457752056	0.00014582554020491344	2.2016432009640732e-06	
8.509090418962503	0.00012629733756230213	0.00012478148827951713	1.6575213325585624e-06	
8.640938912687513	0.0001012206686816856	0.00010002815920492806	1.4219833656714267e-06	
8.774830400956196	6.761033125941149e-05	6.665978282851206e-05	1.3765680897677007e-06	
8.910796540002062	2.712489174269026e-05	2.786330167495518e-05	1.5627903211895482e-06	
9.048869476572474	0.00013986932948006572	0.00014152048431559995	2.3412069599116256e-06	
9.189081855529167	0.0008256959757169456	0.000819261901450605	7.037540703189771e-06	
9.331466827566528	0.0006503051753907277	0.0006505923940324361	3.7282194271610375e-06	
9.476058057049498	0.0003779918443308297	0.0003812542699284525	3.2738893418218116e-06	
9.622889729972897	0.00029654835264754473	0.00029454284724380497	2.1854416542723905e-06	
9.771996562044086	0.00025017155211769725	0.00024954829286867185	6.959746020573731e-07	
9.923413806890872	0.00021952101034425678	0.00021928522202602877	3.936038032514043e-07	
10.0771772643966	0.00019332598875540846	0.000193302667059795	2.3448902045575555e-07	
10.233323289164382	0.00017106916155184922	0.00017101153784474746	1.7098931583825234e-07	
10.391888799112495	0.00018030815021704313	0.0001799591701018208	3.4898116028638763e-07	
10.552911284202958	0.00014498563901714837	0.00014483757203247205	2.658245776151425e-07	
10.716428815305356	0.0001126204305045474	0.00011280489516468306	2.0059656704341004e-07	
10.882480053198018	0.0002718172190019803	0.00027178015328167403	1.9548453895772837e-07	
11.051104257708666	0.0002085811149136102	0.00020840748256484458	1.824447583723495e-07	
11.222341296996655	0.00018554279990087754	0.0001853763538470607	1.6645486212682182e-07	
11.39623165697915	0.0001719224695355204	0.0001717716121427408	1.5228809488438024e-07	
11.572816450903245	0.00016196200982530694	0.00016182602757659287	1.3956969910028313e-07	
11.752137429066462	0.00015386664700213232	0.0001537441838121168	1.278068041831502e-07	
11.93423698868786	0.00014688543253964017	0.00014677553157792423	1.1655107485626854e-07	
12.119158183932093	0.00014064131684517615	0.00014054360087653963	1.0533744317725626e-07	
12.306944736088793	0.00013491976516873922	0.00013483458210252863	9.356940393865085e-08	
12.497641043909683	0.00012958677895743689	0.0001295155669740358	8.029090111197774e-08	
12.691292194105861	0.00012455175667321406	0.0001244980429887496	6.361083789553936e-08	
12.887943972007742	0.00011974720794151246	0.00011971974334423404	3.904857063228561e-08	
13.08764287239018	0.0001151087596199028	0.0001151348292253769	2.685588094952075e-08	
13.290436110465315	0.00011054940903671493	0.00011070819950800049	2.861380011194466e-07	
13.496371633045765	0.00010668162419316786	0.00010641198968893014	2.7457503964374204e-07	
13.705498129880782	0.00010239046694064708	0.00010222329357308911	1.678818526511154e-07	
13.917865045168076	9.825272368134942e-05	9.812259003770688e-05	1.3231811239294323e-07	
14.133522589243995	9.420276490587076e-05	9.409257542703173e-05	1.1310787489235738e-07	
14.35252175045488	9.021405585029142e-05	9.011720915392197e-05	1.0009794978934468e-07	
14.574914307212275	8.626753185096528e-05	8.618082601081669e-05	9.007381907598385e-08	
14.800752840235097	8.234546965572044e-05	8.226717149492235e-05	8.164925506920797e-08	
15.030090744981337	7.84288842311273e-05	7.835817321225149e-05	7.391838381381114e-08	
15.262982244272472	7.449678817961673e-05	7.443214422662558e-05	6.673762034621925e-08	
15.499482401113475	7.052167554515164e-05	7.046084483987998e-05	6.355221509793769e-08	
15.739647131711472	6.645888085175656e-05	6.640419997637099e-05	5.72792423481047e-08	
15.98353321869612	6.22490052227552e-05	6.219989011552574e-05	5.1461085144276396e-08	
16.23119832454485	5.778441816070849e-05	5.7740634045259403e-05	4.5826209726967364e-08	
16.482701005216104	5.285650150983254e-05	5.281790438223668e-05	4.030230794290488e-08	
16.738100723993853	4.699041073285581e-05	4.6956760705304624e-05	3.502838492859781e-08	
16.997457865546615	3.883683848901283e-05	3.880725660888414e-05	3.093278188829825e-08	
17.26083375020432	2.4474507273579906e-05	2.4451635094615356e-05	3.378188810527192e-08	
17.528290648456405	0.00010400069419405423	0.00010397970219193341	3.620310309292233e-08	
17.799891795674554	6.491298687189538e-05	6.493827028812102e-05	2.545926833148688e-08	
18.075701407063548	5.108610225592946e-05	5.116319305337029e-05	8.428451577684996e-08	
18.35578469284383	4.3713061690163286e-05	4.3600530990960175e-05	3.1190571450697416e-07	
18.64020787366921	3.797695282299326e-05	3.7873036671582425e-05	1.0746813076466334e-07	
18.929038196283646	3.2956446092386643e-05	3.289493466170564e-05	6.346633977441342e-08	
19.222343949420477	2.8310702197937348e-05	2.8267367550420823e-05	4.708353842036181e-08	
19.52019447994806	2.3834128752637786e-05	2.3801053947176375e-05	4.159537623381866e-08	
19.822660209265607	1.940803918582639e-05	1.9380450733718115e-05	4.507431186578694e-08	
20.12981264995304	1.4930843715651405e-05	1.4902272674252154e-05	5.878069132823274e-08	
20.441724422678867	1.0247983844040272e-05	1.0199908425557881e-05	8.878899981438594e-08	
20.75846927337004	5.0102629613484184e-06	4.8505495271983465e-06	1.6721351264750725e-07	
21.08012209064783	1.0011619078732942e-05	9.971205950459084e-06	4.6948910144746726e-07	
21.406758923533914	2.0494435472248914e-06	2.1603009349164127e-06	1.3667976708803444e-07	
21.738456999430788	4.546773572931042e-06	4.800093089393079e-06	3.384642377355193e-07	
22.075294742380795	9.59357505815824e-06	9.731570922201383e-06	1.4259555400468402e-07	
22.417351791608088	1.4602880844338972e-05	1.4678447059663864e-05	8.908281853429293e-08	
22.764709020347887	1.9661179143152546e-05	1.9707221968593882e-05	6.296418814307819e-08	
23.1174485549675	2.48425594285502e-05	2.487055634471569e-05	4.645052888966613e-08	
23.47565379438362	3.019265652051889e-05	3.0207838276957652e-05	3.478636505943968e-08	
23.839409429780538	3.574934437603063e-05	3.5754422793896956e-05	2.624793083856236e-08	
24.20880146463373	4.154999224664671e-05	4.1546522044849994e-05	2.049952866878771e-08	
24.583917235044	4.763577909070269e-05	4.762474219780036e-05	1.8072420953515758e-08	
24.964845430386426	5.405616661348532e-05	5.4038305966520905e-05	1.9399093059925054e-08	
25.351676114279368	6.0876666670392886e-05	6.0852826719471756e-05	2.3855520901418916e-08	
25.744500745878433	6.819805745612537e-05	6.81699427230888e-05	3.083931038458441e-08	
26.143412201500308	7.622128936004679e-05	7.619448172095122e-05	4.1599071500724394e-08	
26.548504796581717	8.557372211790862e-05	8.557841481014374e-05	6.606526305951982e-08	
26.959874307978602	9.677875683395574e-05	9.67941753831038e-05	2.229595428475918e-07	
27.377617996610834	9.605283168475108e-05	9.61174208750465e-05	1.0931570632872438e-07	
27.801834630457815	0.00010806766957332621	0.00010803150445348144	8.500877356787684e-08	
28.232624507910387	0.00011968934751740999	0.00011962014269081297	8.928303719004724e-08	
28.670089481484574	0.00013201357859633333	0.0001319199869197983	1.0244456784824496e-07	
29.114332981902788	0.00014545572241775635	0.00014533636621250954	1.2299084974060792e-07	
29.565460042548164	0.00016035417287002028	0.00016018804333658017	1.6645065016869782e-07	
30.0235773242978	0.0001770943158345641	0.0001768235427285765	3.054908606516294e-07	
30.488793140740842	0.00019575913149332357	0.00019567431273867554	2.022672924619004e-07	
30.961217483787163	0.00021730612667421125	0.00021730645596233417	3.179091230734756e-08	
31.440962049673153	0.00024256202312647124	0.0002424944856046499	6.900787650462666e-08	
31.928140265370157	0.00027245680008964923	0.00027234486963324285	1.1423250091362971e-07	
32.42286731540228	0.00030870312897178043	0.00030852777535045843	1.8081265769620943e-07	
32.925260169079685	0.00035405026621657305	0.00035377384699558883	3.8684188553267964e-07	
33.435437608153904	0.0004132503232962005	0.00041316640553181827	3.463727489759518e-07	
33.95352025490161	0.0004986268948671153	0.0004987038031901245	1.4440813384894275e-07	
34.479630600643624	0.0006558136175277642	0.0006559070957394902	1.247744102202651e-07	
35.01389303470575	0.0005731452929799903	0.0005732181033826433	1.651538879936929e-07	
35.556433873828425	0.0006387007899493393	0.0006385097239228261	2.0335563368595685e-07	
36.107381392031996	0.0009291803381320088	0.0009289367428913253	2.505098242105819e-07	
36.666865850944866	0.0013972333549421656	0.0013969701456239731	3.144792511966549e-07	
37.23501953060145	0.0025047484965040954	0.0025045424664057485	4.12474374872238e-07	
37.81197676071744	0.007788054323484861	0.007788620207327832	5.873533405549394e-07	
38.397873952449665	0.004526287220295342	0.004527065163733724	9.904847424292039e-07	
38.99284963064802	0.002053885740643779	0.0020556096003874376	2.503281162746777e-06	
39.59704446660722	0.0013283275210519687	0.0013277816724046499	5.868466218903596e-07	
40.21060131132589	0.0009857318799460345	0.0009844723583215895	1.6631161484298e-06	
40.83366522928125	0.0007850124222940559	0.0007843868899614315	6.693177412458357e-07	
41.46638353272696	0.0006527089355577543	0.0006524699891322111	3.693105070524383e-07	
42.108905816522395	0.0005625183449648098	0.0005620804435135032	5.6737789411092e-07	
42.76138399350171	0.0004913686810436121	0.0004911104894531231	3.364207957628452e-07	
43.42397233039088	0.00043583582946316615	0.00043580748598124724	2.7806658577285737e-07	
44.096827484281306	0.0003904282221362396	0.0003905790667186216	1.7985200115652602e-07	
44.78010853966855	0.0003513886790038285	0.0003518029463527381	4.6023639676456444e-07	
45.47397704606499	0.0003160587533162713	0.0003161853941404254	5.315133425024939e-07	
46.17859705619533	0.0002785982026267682	0.00027830547109385155	4.846007260136643e-07	
46.894135164783904	0.00026113780387490516	0.0002612295995954406	9.918840833033966e-08	
47.62076054794297	0.00019935910202200242	0.000200236889619133	1.641311472132234e-06	
48.35864500317141	0.00037858082815646034	0.0003781094462323366	7.744038555301503e-07	
49.10796298997312	0.00030033618493525527	0.0003006541223358185	3.4767533599621426e-07	
49.86889167110482	0.0002681610183924603	0.00026848873797415823	4.226114556740126e-07	
50.641610954463076	0.0002474684458232636	0.000247874320192391	1.1105863815432863e-06	
51.42630353562007	0.00023228625224509385	0.00023203602748650236	3.7526331768160027e-07	
52.22315494101898	0.00021861079338643342	0.0002187605262867016	4.4322811198867756e-07	
53.03235357183818	0.00020766101112718404	0.00020698398830657934	8.910920614692036e-07	
53.854090748535334	0.00019629701267256933	0.00019589580660673038	4.185486124579204e-07	
54.688560756081706	0.00018457911912467267	0.00018420060139589985	3.8242249236679935e-07	
55.53596088989733	0.00016748822317748518	0.00016742277296845744	2.721789095197277e-07	
56.39649150249797	0.000201928193916165	0.00020206434807833328	1.5945164448879476e-07	
57.27035605086487	0.0001818367186897276	0.0001818209127360171	3.821269901197538e-07	
58.15776114454846	0.00017167301572877102	0.0001714892264111744	2.4653451116279537e-07	
59.05891659451753	0.00016417730066893964	0.0001640302713765287	1.9194792904732222e-07	
59.974035462765215	0.0001578775537760986	0.00015777339721643108	1.5424309121554365e-07	
60.90333411268367	0.00015222133099032599	0.00015222316176666115	2.0701991684600872e-07	
61.847032260219336	0.0001475054516080973	0.0001471705848255354	3.7594803102117967e-07	
62.80535302582078	0.0001427408491178554	0.00014250517589428998	2.482617433373205e-07	
63.778522987191536	0.00013835886909939146	0.00013815883504171353	2.0930553939714509e-07	
64.76677223286032	0.000134265616620163	0.00013408487763180078	1.8843492760485395e-07	
65.77033441658139	0.00013041649219132956	0.00013024882911186092	1.7426348412142295e-07	
66.78944681257751	0.00012678156416818097	0.00012662386180378897	1.634468580432971e-07	
67.82435037163955	0.00012333788915199148	0.00012318830255250463	1.546316146385151e-07	
68.87528977809474	0.00012006685050393335	0.00011992415907179507	1.4715177948962915e-07	
69.94251350765792	0.00011695285783746426	0.00011681618928825209	1.4063330481291994e-07	
71.02627388617911	0.0001139825850694479	0.0001138512803465806	1.3484513158591793e-07	
72.12682714930152	0.00011114447455996478	0.0001110180147142536	1.296340007457905e-07	
73.24443350304374	0.00010842839173488688	0.00010830635512025031	1.2489254261567965e-07	
74.37935718532088	0.00010582537271901068	0.00010570740831409333	1.2054223815581897e-07	
75.53186652841877	0.00010332743320767173	0.00010321324311378098	1.1652366531742636e-07	
76.7022340224364	0.00010092741963258093	0.00010081674709237556	1.1279058815073333e-07	
77.89073637971123	9.861889066207195e-05	9.851151155883546e-05	1.0930620049042307e-07	
79.09765460024283	9.639602113567115e-05	9.629173777618398e-05	1.0604064123638183e-07	
80.32327403813038	9.425352301716455e-05	9.415215946515911e-05	1.0296929360529515e-07	
81.5678844690394	9.218657953579746e-05	9.208797803012768e-05	1.0007158624186387e-07	
82.83178015871405	9.019078973351247e-05	9.009480788517532e-05	9.733012627165178e-08	
84.11525993255103	8.826212135061265e-05	8.816862991197283e-05	9.473005827965506e-08	
85.41862724625115	8.639687048228817e-05	8.630575154529072e-05	9.225858098843068e-08	
86.74219025756646	8.459162679667496e-05	8.450277231851426e-05	8.990457649921125e-08	
88.08626189915832	8.284324336712186e-05	8.275655394990506e-05	8.765832149674809e-08	
89.45115995258467	8.114881036651589e-05	8.106419423678823e-05	8.551125920688296e-08	
90.83720712343391	7.950563201933813e-05	7.942300416691326e-05	8.345581711322102e-08	
92.24473111762269	7.791120632072683e-05	7.783048776597821e-05	8.148525964046326e-08	
93.67406471887617	7.636320712030745e-05	7.628432428614093e-05	7.959356790905913e-08	
95.1255458674087	7.48594682382854e-05	7.478235240823221e-05	7.777534069735306e-08	
96.59951773982377	7.339796933685601e-05	7.332255618463146e-05	7.602571220037354e-08	
98.09632883025184	7.197682331468073e-05	7.190305249351724e-05	7.434028322311313e-08	
99.61633303274554	7.059426502844859e-05	7.05220798107893e-05	7.27150632154757e-08	
101.15988972495167	6.924864117521837e-05	6.917798813512012e-05	7.114642113286196e-08	
102.72736385307937	6.793840119368698e-05	6.786922992566736e-05	6.963104353360466e-08	
104.31912601818526	6.666208906281563e-05	6.659435193197279e-05	6.816589865490203e-08	
105.93555256379533	6.541833589317607e-05	6.535198781228452e-05	6.674820545925041e-08	
107.57702566488457	6.420585322058815e-05	6.414085145057645e-05	6.53754068392075e-08	
109.24393341823551	6.302342692360832e-05	6.295973089439551e-05	6.404514632046932e-08	
110.93666993419627	6.1869911696593e-05	6.18074828457246e-05	6.275524772481915e-08	
112.65563542986153	6.074422601870906e-05	6.068302764561811e-05	6.150369734769377e-08	
114.40123632369622	5.964534756666777e-05	5.9585344700700295e-05	6.028862828521623e-08	
116.17388533162597	5.8572309025301206e-05	5.8513468305910564e-05	5.9108306603166174e-08	
117.9740015646163	5.752419425557332e-05	5.74664838233065e-05	5.796111909402437e-08	
119.802010627764	5.6500134784341644e-05	5.6443524181426456e-05	5.684556240595151e-08	
121.65834472092367	5.549930658428448e-05	5.544376666378145e-05	5.576023336381897e-08	
123.54344274089367	5.452092711596975e-05	5.4466429958586295e-05	5.470382032716955e-08	
125.45775038518534	5.356425260715042e-05	5.351077144492701e-05	5.367509545479181e-08	
127.40172025740017	5.262857554708621e-05	5.257608469326064e-05	5.2672907764070283e-08	
129.3758119742398	5.171322237607393e-05	5.166169716051299e-05	5.1696176888860465e-08	
131.3804922741741	5.081755135245919e-05	5.076696806211869e-05	5.074388745296615e-08	
133.41623512779302	4.994095058124671e-05	4.989128640518178e-05	4.9815083988390454e-08	
135.48352184986857	4.9082836190051244e-05	4.903406916855307e-05	4.8908866335943274e-08	
137.58284121315285	4.8242650639569284e-05	4.819475961705149e-05	4.8024385474141926e-08	
139.71468956393986	4.741986115702809e-05	4.7372825738325006e-05	4.716083973066112e-08	
141.879570939417	4.6613958282197845e-05	4.6567758791974874e-05	4.6317471333573676e-08	
144.07799718683648	4.58244545165611e-05	4.577907196156673e-05	4.549356326798502e-08	
146.31048808453184	4.505088306713075e-05	4.50062991010482e-05	4.468843640561507e-08	
148.57757146481032	4.4292796677207544e-05	4.424899356788845e-05	4.3901446879570785e-08	
150.87978333874923	4.354976653708527e-05	4.3506727135968895e-05	4.313198367983383e-08	
153.2176680229263	4.2821381268351975e-05	4.2779088981892314e-05	4.237946644802816e-08	
155.5917782681133	4.210724597601156e-05	4.2065684738952386e-05	4.1643343451488854e-08	
158.00267538996428	4.140698136316565e-05	4.1366135613517876e-05	4.092308971997533e-08	
160.45092940172842	4.07202229034613e-05	4.068007755905083e-05	4.021820532966664e-08	
162.9371191490193	4.004662006692789e-05	4.000716050339387e-05	3.952821382078812e-08	
165.46183244667284	3.9385835595203886e-05	3.9347047625338434e-05	3.885266073657031e-08	
168.02566621772516	3.8737544822496226e-05	3.869941467682578e-05	3.819111227293101e-08	
170.6292266345446	3.8101435038921784e-05	3.8063949347439546e-05	3.7543154028641873e-08	
173.27312926215015	3.747720489316083e-05	3.744035066812688e-05	3.6908389847755225e-08	
175.9579992037507	3.6864563831604606e-05	3.682832845133791e-05	3.6286440745772295e-08	
178.68447124853947	3.626323157140936e-05	3.622760276500159e-05	3.567694391307895e-08	
181.45319002177868	3.567293760507693e-05	3.5637903437964546e-05	3.5079551788515107e-08	
184.2648101372089	3.509342073437312e-05	3.505896959470865e-05	3.449393119772905e-08	
187.11999635182175	3.4524428631566035e-05	3.4490549217334545e-05	3.391976255100511e-08	
190.019423723029	3.396571742612631e-05	3.3932398732957235e-05	3.33567390955861e-08	
192.9637777682679	3.3417051315172504e-05	3.3384282624800995e-05	3.2804566218237214e-08	
195.95375462707955	3.287820219607813e-05	3.2845973065413505e-05	3.226296079422628e-08	
198.99006122569847	3.234894931977545e-05	3.231724957053763e-05	3.1731650578952165e-08	
202.0734154441926	3.1829078963401935e-05	3.179789867228969e-05	3.121037363903313e-08	
205.20454628619316	3.131838412103502e-05	3.128771361039246e-05	3.06988778199184e-08	
208.38419405125447	3.081666421135391e-05	3.0786494040304204e-05	3.019692024719068e-08	
211.6131105098844	3.0323724801150665e-05	3.0294045757168384e-05	2.970426685906327e-08	
214.892059081287	2.9839377343691914e-05	2.981018043458695e-05	2.9220691968056407e-08	
218.22181501385919	2.936343893100255e-05	2.9334715377291117e-05	2.8745977849233305e-08	
221.60316556848443	2.8895732059209466e-05	2.8867473286848918e-05	2.8279914353658366e-08	
225.03691020466627	2.8436084406143577e-05	2.840828203960973e-05	2.78222985448268e-08	
228.5238607695462	2.7984328620454008e-05	2.7956974476140814e-05	2.7372934356842674e-08	
232.06484168985054	2.754030212153983e-05	2.7513388201462853e-05	2.6931632272628742e-08	
235.66069016681035	2.710384690965235e-05	2.7077365395438887e-05	2.6498209020545473e-08	
239.3122563741041	2.6674809385564395e-05	2.6648752632713513e-05	2.6072487289043634e-08	
243.0204036588648	2.6253040179243875e-05	2.622740071164182e-05	2.5654295456920046e-08	
246.78600874580337	2.5838393987006355e-05	2.5813164491682673e-05	2.5243467339274305e-08	
250.60996194449422	2.5430729416655618e-05	2.5405902738767228e-05	2.4839841947234296e-08	
254.4931673598731	2.5029908840154028e-05	2.5005477978184368e-05	2.444326326133422e-08	
258.43654310599635	2.4635798253393504e-05	2.461175635455555e-05	2.405358001697604e-08	
262.4410215231124	2.424826714266615e-05	2.4224607498498267e-05	2.367064550166799e-08	
266.507549398097	2.3867188357458788e-05	2.3843904399603193e-05	2.329431736311604e-08	
270.63708818830384	2.349243798921971e-05	2.346952328537404e-05	2.2924457427517186e-08	
274.8306142488838	2.3123895255767816e-05	2.310134350580088e-05	2.2560931527350114e-08	
279.08911906362675	2.276144239103519e-05	2.2739247423258324e-05	2.2203609338234238e-08	
283.4136094793798	2.2404964539852967e-05	2.2383120307439188e-05	2.1852364224184508e-08	
287.80510794409827	2.2054349657508367e-05	2.2032850235051802e-05	2.1507073090762213e-08	
292.26465274858515	2.1709488413817265e-05	2.1688327994025955e-05	2.116761624564227e-08	
296.7932982719762	2.137027410147224e-05	2.1349446991987537e-05	2.0833877266299615e-08	
301.3921152310292	2.1036602548440223e-05	2.1016103168776724e-05	2.0505742874147655e-08	
306.0621909332746	2.0708372034197827e-05	2.0688194912797896e-05	2.018310281495503e-08	
310.80462953409153	2.038548320960407e-05	2.0365622981001464e-05	1.9865849745122038e-08	
315.6205522977641	2.006783902022321e-05	2.004829042231062e-05	1.9553879123349162e-08	
320.5110978625849	1.975534463292028e-05	1.97361025043157e-05	1.9247089107753704e-08	
325.47742251006514	1.944790736556262e-05	1.94289666430702e-05	1.8945380457530138e-08	
330.52070043831674	1.9145436619670446e-05	1.9126792335831155e-05	1.8648656439579216e-08	
335.6421240396705	1.8847843815868112e-05	1.882949109659623e-05	1.835682273929248e-08	
340.8429041825955	1.855504233199645e-05	1.853697639429792e-05	1.8069787375520232e-08	
346.1242704979875	1.826694744375424e-05	1.824916359352318e-05	1.7787460619487916e-08	
351.4874716698928	1.7983476267744393e-05	1.7965969897634237e-05	1.7509754917332212e-08	
356.9337757307372	1.770454770680726e-05	1.768731429417319e-05	1.7236584816233907e-08	
362.46447036112943	1.7430082397529986e-05	1.7413117502439654e-05	1.6967866893654786e-08	
368.08086319431027	1.7160002659827147e-05	1.7143301923136467e-05	1.6703519689955476e-08	
373.7842821253185	1.6894232448493174e-05	1.6877791589984545e-05	1.6443463643804884e-08	
379.57607562494815	1.6632697306632984e-05	1.661651212321321e-05	1.6187621030432746e-08	
385.45761305857025	1.6375324320881896e-05	1.6359390684837214e-05	1.5935915902597942e-08	
391.43028500989345	1.6122042078330938e-05	1.610635593563685e-05	1.568827403399006e-08	
397.49550360974456	1.587278062507789e-05	1.585733799376137e-05	1.5444622865137945e-08	
403.6547028699399	1.5627471426328816e-05	1.5612268394880833e-05	1.5204891451492894e-08	
409.9093390223323	1.5386047327978774e-05	1.5371080053815003e-05	1.4969010413737637e-08	
416.26089086311043	1.5148442519603944e-05	1.513370722757175e-05	1.4736911890081125e-08	
422.71086010243414	1.4914592498801264e-05	1.4900085479730993e-05	1.4508529490621542e-08	
429.2607717194863	1.4684434036814535e-05	1.4670151646113501e-05	1.4283798253372501e-08	
435.91217432302693	1.445790514538965e-05	1.4443843801676928e-05	1.406265460227604e-08	
442.6666405175339	1.4234945044803933e-05	1.422110122858455e-05	1.3845036306676055e-08	
449.52576727501685	1.4015494133017895e-05	1.4001864385394706e-05	1.3630882442564653e-08	
456.4911763125926	1.3799493955899952e-05	1.3786074877321916e-05	1.3420133355197585e-08	
463.56451447591087	1.3586887178477406e-05	1.3573675427522721e-05	1.3212730623269784e-08	
470.74745412852144	1.3377617557169135e-05	1.336460984936198e-05	1.3008617024432379e-08	
478.04169354727435	1.3171629912957732e-05	1.3158823019617354e-05	1.2807736502093626e-08	
485.4489573238469	1.2968870105460915e-05	1.2956260852581927e-05	1.2610034133419415e-08	
492.97099677249224	1.276928500786417e-05	1.275687027502667e-05	1.2415456098752311e-08	
500.60959034410683	1.2572822482677982e-05	1.256059920198672e-05	1.2223949651863731e-08	
508.36654404671106	1.2379431358285452e-05	1.2367396513336756e-05	1.2035463091509317e-08	
516.2436918724502	1.2189061406247149e-05	1.2177212031122742e-05	1.184994573391416e-08	
524.242896231207	1.2001663319332047e-05	1.1989996497618698e-05	1.1667347886338073e-08	
532.3660483909357	1.1817188690244734e-05	1.180570155407894e-05	1.1487620821466445e-08	
540.6150689248177	1.1635589991020434e-05	1.162427972015721e-05	1.1310716752773768e-08	
548.9919081653474	1.1456820553060939e-05	1.1445684373965838e-05	1.1136588810785125e-08	
557.4985466654523	1.1280834547785587e-05	1.1269869732749235e-05	1.0965191020079823e-08	
566.1369956667598	1.1107586967872833e-05	1.1096790834147175e-05	1.0796478277123526e-08	
574.909297575119	1.0937033609068906e-05	1.0926403518024425e-05	1.0630406328869878e-08	
583.8175264434902	1.076913105254138e-05	1.0758664408844637e-05	1.0466931752025033e-08	
592.8637884623186	1.060383664775627e-05	1.0593530898566987e-05	1.0306011933124617e-08	
602.0502224575035	1.04411084958584e-05	1.0430961130045635e-05	1.0147605049079561e-08	
611.379000396087	1.0280905433535674e-05	1.0270913980912257e-05	9.991670048557284e-09	
620.8523278997751	1.012318701734877e-05	1.0113349047923546e-05	9.838166633859937e-09	
630.4724447664181	9.967913508508533e-06	9.958226631755861e-06	9.68705524335458e-09	
640.2416254995708	9.815045858084342e-06	9.80550772223021e-06	9.538297034564385e-09	
650.1621798462554	9.66454569262729e-06	9.655153983951581e-06	9.3918538677336e-09	
660.2364533430635	9.516375300192648e-06	9.507127742347127e-06	9.247688289848422e-09	
670.4668278707137	9.370497616747264e-06	9.361391970088652e-06	9.105763519306076e-09	
680.8557222172046	9.226876212947458e-06	9.217910273885284e-06	8.966043430887423e-09	
691.4055926496942	9.085475281274283e-06	9.076646881632982e-06	8.828492541291536e-09	
702.1189334952396	8.946259623513101e-06	8.937566629907987e-06	8.693075995062127e-09	
712.9982777305363	8.809194638565329e-06	8.800634951791993e-06	8.559759550940771e-09	
724.0461975807946	8.67424631058052e-06	8.665817865017279e-06	8.428509568634393e-09	
735.2653051278958	8.541381197397541e-06	8.533081960420592e-06	8.299292995930403e-09	
746.6582529279726	8.410566419284107e-06	8.402394390694963e-06	8.172077356246995e-09	
758.2277346385576	8.281769647964336e-06	8.273722859429256e-06	8.04683073646392e-09	
769.9764856554507	8.154959095924454e-06	8.147035610425485e-06	7.923521775175537e-09	
781.9072837594538	8.030103505987221e-06	8.022301417284561e-06	7.802119651203062e-09	
794.0229497731273	7.907172141145955e-06	7.8994895732513e-06	7.682594072485802e-09	
806.3263482277227	7.786134774649526e-06	7.778569881310138e-06	7.564915265232437e-09	
818.82038804045	7.66696168032999e-06	7.659512644523153e-06	7.449053963391178e-09	
831.5080232022387	7.549623623164828e-06	7.542288656602445e-06	7.334981398407119e-09	
844.3922534761538	7.434091850066235e-06	7.42686919270929e-06	7.222669289241875e-09	
857.4761251066391	7.3203380808899615e-06	7.313226000472584e-06	7.112089832660215e-09	
870.7627315397452	7.208334499656868e-06	7.2013312912197365e-06	7.00321569379441e-09	
884.2552141545192	7.098053745980201e-06	7.091157731413103e-06	6.8960199968936696e-09	
897.9567630057271	6.989468906692322e-06	6.982678434285541e-06	6.790476316402352e-09	
911.8706175780853	6.8825535076644634e-06	6.875866951668868e-06	6.686558668177819e-09	
926.0000675521785	6.777281505813656e-06	6.770697266009205e-06	6.584241500988275e-09	
940.3484535822448	6.673627281291036e-06	6.667143782563518e-06	6.48349968820563e-09	
954.9191680860141	6.571565629845961e-06	6.565181321771767e-06	6.384308519694033e-09	
969.715656046784	6.4710717553606996e-06	6.464785111799417e-06	6.286643693926873e-09	
984.7414158279239	6.372121262550543e-06	6.365930781245211e-06	6.190481310252416e-09	
1000.0	6.27469014982442e-06	6.2685943520092295e-06	6.0957978613926135e-09	


==> data/fig_iss_quadvf_bode_44.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016984929691560245	2.7568615856184504e-07	
0.10154950161807173	0.0001727846641511856	0.0001725671328225626	2.7584309662340934e-07	
0.10312301278878754	0.00017554877368051514	0.00017533108271230394	2.760026509627717e-07	
0.10472090554055413	0.00017835991065214075	0.0001781420575122023	2.76164868061836e-07	
0.10634355766636439	0.00018121901004083087	0.0001810009921545021	2.7632979531576466e-07	
0.10799135281311975	0.00018412703171742393	0.00018390884646680343	2.7649748105330314e-07	
0.1096646805723366	0.00018708496138198909	0.00018686660610521053	2.7666797455806185e-07	
0.11136393657225817	0.0001900938115420566	0.00018987528353254997	2.768413260900703e-07	
0.11308952257139368	0.0001931546225384728	0.00019293591904421452	2.770175869070961e-07	
0.11484184655350702	0.00019626846362160818	0.00019604958184435824	2.771968092878694e-07	
0.11662132282407707	0.00019943643408081553	0.00019921737117534202	2.7737904655545815e-07	
0.11842837210825283	0.00020265966443023005	0.00020244041750352206	2.775643531004771e-07	
0.12026342165032622	0.00020593931765420574	0.0002057198837646736	2.777527844058067e-07	
0.12212690531474645	0.00020927659051590063	0.00020905696667256385	2.7794439707124143e-07	
0.12401926368869937	0.00021267271493276106	0.0002124528980944229	2.781392488399484e-07	
0.12594094418627644	0.000216128959422904	0.00021590894649731562	2.7833739862313014e-07	
0.12789240115425762	0.00021964663062667495	0.00021942641846968395	2.7853890652944573e-07	
0.12987409597953362	0.00022322707490794735	0.00022300666032263691	2.787438338903252e-07	
0.13188649719819254	0.0002268716800400495	0.00022665105977586391	2.7895224328906384e-07	
0.13393008060629666	0.0002305818769815431	0.0002303610477333992	2.7916419859158004e-07	
0.13600532937237603	0.0002343591417474478	0.0002341381001548386	2.793797649726331e-07	
0.13811273415166478	0.00023820499738190403	0.00023798374002798487	2.7959900895056985e-07	
0.14025279320210793	0.00024212101603869339	0.00024189953944936163	2.798219984146579e-07	
0.1424260125021654	0.0002461088211765037	0.0002458871218194614	2.8004880266115206e-07	
0.1446329058704415	0.0002501700898763241	0.00024994816416013465	2.8027949242243505e-07	
0.14687399508716817	0.00025430655528890794	0.0002540843995620371	2.805141399039243e-07	
0.14914981001757044	0.000258520009220819	0.00025829761977066746	2.807528188170183e-07	
0.15146088873714358	0.00026281230486822443	0.0002625896779201507	2.809956044143463e-07	
0.1538077776588715	0.000267185359708297	0.00026696249142462764	2.812425735280964e-07	
0.15619103166241588	0.0002716411585588216	0.0002714180450378575	2.8149380460331075e-07	
0.15861121422530794	0.0002761817568174509	0.00027595839409245786	2.817493777412573e-07	
0.16106889755617235	0.00028080928389291734	0.000280585667931115	2.820093747341511e-07	
0.16356466273001555	0.00028552594684149606	0.000285302073543036	2.8227387910763125e-07	
0.1660990998256107	0.00029033403422306595	0.0002901098994200061	2.8254297615990726e-07	
0.16867280806501112	0.00029523592019226774	0.000295011519647541	2.8281675300444424e-07	
0.1712863959552255	0.00030023406884151417	0.00030000939824789013	2.830952986148653e-07	
0.17394048143208848	0.0003053310388139851	0.0003051060937930354	2.833787038640813e-07	
0.17663569200636045	0.0003105294882062412	0.00031030426430729774	2.836670615734245e-07	
0.17937266491209122	0.000315832179781733	0.00031560667248084967	2.839604665567978e-07	
0.18215204725728248	0.00032124198651828	0.000321016191217197	2.842590156663706e-07	
0.18497449617688488	0.0003267618975145803	0.0003265358095396903	2.845628078427927e-07	
0.18784067898816573	0.0003323950242829551	0.0003321686388842795	2.8487194416076367e-07	
0.1907512733484843	0.000338144607457942	0.00033791791980811414	2.8518652788074303e-07	
0.19370696741551147	0.00034401402395293725	0.0003437870291461964	2.85506664499806e-07	
0.1967084600099325	0.0003500067945999911	0.0003497794876511931	2.858324618021892e-07	
0.19975646078067044	0.00035612659231101784	0.00035589896815466635	2.8616402990992945e-07	
0.20285169037266976	0.00036237725080219595	0.00036214930429148977	2.8650148134027283e-07	
0.2059948805972802	0.00036876277392718467	0.00036853449983309793	2.8684493105502674e-07	
0.20918677460527996	0.00037528734566907293	0.0003750587386794612	2.8719449651925515e-07	
0.21242812706258082	0.0003819553408456891	0.0003817263955644355	2.8755029775305874e-07	
0.215719704328655	0.0003887713365881551	0.0003885420475343562	2.879124573899162e-07	
0.21906228463772706	0.0003957401246583699	0.00039551048626557014	2.882811007323342e-07	
0.22245665828277353	0.00040286672467757537	0.00040263673129305763	2.8865635580794037e-07	
0.22590362780237347	0.0004101563983453271	0.00040992604422946603	2.890383534272814e-07	
0.22940400817045398	0.0004176146647361966	0.0004173839440618825	2.894272272410634e-07	
0.23295862698897662	0.0004252473167704454	0.0004250162236225912	2.8982311379629054e-07	
0.2365683246836085	0.0004330604389648584	0.00043282896733999826	2.902261525927895e-07	
0.2402339547024262	0.000441060426581069	0.00044082857038706043	2.9063648613967173e-07	
0.243956383717698	0.0004492540063011426	0.00044902175935698373	2.910542600122447e-07	
0.24773649183079302	0.00045764825857417813	0.00045741561460996115	2.914796229018781e-07	
0.2515751727802653	0.0004662506417933637	0.00046601759445037054	2.919127266732807e-07	
0.2554733341531623	0.00047506901848055286	0.0004748355613115224	2.9235372641061167e-07	
0.2594318975996074	0.00048411168367532074	0.00048387781014489503	2.9280278047097605e-07	
0.26345179905070754	0.0004933873957478425	0.0004931530992332285	2.932600505239433e-07	
0.2675339889398373	0.0005029054098802919	0.0005026706836721508	2.937257015981395e-07	
0.27167943242735193	0.0005126755144901122	0.0005124403517937149	2.941999021135337e-07	
0.2758891096287819	0.0005227080709010217	0.0005224724648376909	2.946828239195091e-07	
0.28016401584656353	0.0005330140566045367	0.0005327780002134212	2.9517464231535473e-07	
0.2845051618053608	0.000543605112496829	0.0005433685987370424	2.9567553607235516e-07	
0.28891357389103245	0.0005544935945236229	0.0005542566162767911	2.9618568744294945e-07	
0.2933902943933029	0.000565692630220581	0.0005654551802938509	2.967052821609918e-07	
0.29793638175219256	0.0005772161806992727	0.0005769782518288305	2.972345094336052e-07	
0.30255291080826724	0.00058907910870066	0.000588840693555832	2.977735619117876e-07	
0.30724097305676445	0.0006012972534206605	0.000601058344608655	2.983226356542247e-07	
0.31200167690565833	0.000613887512907474	0.0006136481029788491	2.988819300679182e-07	
0.3168361479377224	0.0006268679349402303	0.0006266280163951749	2.99451647830026e-07	
0.3217455291766536	0.0006402578174256677	0.0006400173827211972	3.000319947838744e-07	
0.32673098135731937	0.0006540778194970591	0.0006538368610552384	3.006231798082549e-07	
0.33179368320019265	0.0006683500846711393	0.0006681085948884659	3.01225414652633e-07	
0.33693483169003946	0.0006830983776188622	0.0006828563488769502	3.0183891373811074e-07	
0.3421556423589239	0.0006983482363396444	0.0006981056610173862	3.0246389390969074e-07	
0.3474573495735992	0.0007141271418030046	0.0007138840122903928	3.031005741435152e-07	
0.35284120682735126	0.0007304647074438646	0.0007302210161577015	3.037491751900883e-07	
0.3583084870363649	0.0007473928912780078	0.0007471486306797439	3.044099191577271e-07	
0.3638604828406817	0.0007649462338539022	0.0007647013964699062	3.050830290055602e-07	
0.3694985069098218	0.0007831621257908659	0.0007829167042354441	3.057687279568913e-07	
0.37522389225314035	0.0008020811092890041	0.0008018350962905659	3.0646723879613035e-07	
0.3810379925349945	0.0008217472187556886	0.0008215006071864927	3.07178783048826e-07	
0.3869421823947922	0.0008422083666038154	0.0008419611495138204	3.079035800105725e-07	
0.39293785777200174	0.000863516781373009	0.0008632689520284265	3.086418456074719e-07	
0.39902643623619527	0.0008857295066491422	0.0008854810585763959	3.093937910564828e-07	
0.4052093573222091	0.0009089089708642655	0.0009086598979001736	3.1015962129454816e-07	
0.41148808287049476	0.0009331236400166404	0.0009328739363657992	3.109395331207368e-07	
0.41786409737274555	0.0009584487677466579	0.000958198428047154	3.1173371302315944e-07	
0.4243389083228771	0.0009849672601505038	0.0009847162795493182	3.1254233460572746e-07	
0.43091404657344795	0.0010127706763538374	0.0010125190505935336	3.133655555643943e-07	
0.4375910666976019	0.0010419603903888584	0.0010417081159074801	3.142035141040641e-07	
0.4443715473566186	0.0010726489455634956	0.0010723960196099707	3.1505632469706007e-07	
0.45125709167315986	0.0011049616396003271	0.0011047080603681287	3.159240730585937e-07	
0.4582493276102989	0.0011390383877773766	0.001138784154559807	3.1680681015091397e-07	
0.4653499083564233	0.0011750359226852165	0.001174781036056369	3.1770454504154317e-07	
0.4725605127161014	0.001213130403778721	0.0012128748658050959	3.1861723635088785e-07	
0.4798828455070056	0.0012535205286672473	0.0012532643431561468	3.195447819703573e-07	
0.4873186379629853	0.0012964312624453246	0.0012961744352375962	3.204870066643574e-07	
0.49486964814338685	0.0013421183332324232	0.0013418608725489884	3.2144364705045875e-07	
0.5025376613487146	0.0013908736841277268	0.0013906156009817101	3.2241433333058386e-07	
0.5103244905427329	0.0014430321277332334	0.0014427734364226628	3.2339856693131716e-07	
0.5182319767811088	0.0014989795245651844	0.0014987202432652932	3.243956930162677e-07	
0.5262619896466971	0.0015591629086860457	0.001558903060165638	3.254048664825977e-07	
0.5344164276915693	0.0016241031238394114	0.0016238427363330207	3.264250096172442e-07	
0.5426972188858914	0.0016944107276093542	0.0016941498358867264	3.2745475901108273e-07	
0.5511063210737586	0.001770806194104523	0.00177054484079241	3.2849239849099405e-07	
0.559645722436092	0.0018541458345202038	0.001853884071750095	3.295357737018054e-07	
0.5683174419607084	0.0019454554170076303	0.00194519330848929	3.3058218232525055e-07	
0.5771235299196736	0.0020459742927716215	0.002045711916429702	3.3162823168297114e-07	
0.5860660683540517	0.0021572140689021186	0.002156951520267534	3.326696520634226e-07	
0.595147171566167	0.0022810377472719016	0.0022807751438998513	3.3370104944613355e-07	
0.604368986619493	0.0024197681709622514	0.002419505658269199	3.3471557493121797e-07	
0.6137336938462858	0.0025763392709970447	0.002576077030089435	3.357044862045968e-07	
0.6232435073630855	0.0027545112031236154	0.002754249461661522	3.366565360086322e-07	
0.6329006755942035	0.0029591832373654756	0.00295892228435761	3.375565560888871e-07	
0.6427074818033226	0.003196860444935177	0.0031966006519504133	3.3838583199876907e-07	
0.6526662446333333	0.0034763702104425804	0.0034761120633872824	3.3911826080497085e-07	
0.6627793186545348	0.003809999794928154	0.003809743941401764	3.3971893072251345e-07	
0.6730490949213316	0.0042153747509317595	0.004215122075052753	3.4013993373110325e-07	
0.6834780015375548	0.004718709135520043	0.004718460881044236	3.403146397515056e-07	
0.6940685042305437	0.005360756907417575	0.0053605148918322906	3.4014968906211327e-07	
0.7048231069341222	0.006208500396235852	0.006208267409693141	3.395159697475216e-07	
0.7157443523806098	0.007380247733066346	0.007380028351068858	3.3825007158154116e-07	
0.7268348227020044	0.009106259709070155	0.009106062158580985	3.3623551448590133e-07	
0.7380971400404808	0.01190129537461891	0.0119011366122939	3.3400811531264225e-07	
0.7495339671683494	0.017193244711326154	0.017193168376100805	3.375702416900959e-07	
0.7611480081176202	0.03082564686567289	0.030825823599978024	4.1514534944963524e-07	
0.7729420088193235	0.10102107970750837	0.1010223312204236	1.5465867732298912e-06	
0.784918757752735	0.042493060788188784	0.04249346235598765	4.550543928399425e-07	
0.7970810866046624	0.020164567039759117	0.02016502409728293	4.5724332456519843e-07	
0.8094318709389453	0.013063183552754942	0.013063615747888026	4.368341357613788e-07	
0.8219740308763326	0.009618965614840217	0.009619379357857586	4.2590139119856415e-07	
0.8347105317848907	0.007589169548000094	0.007589571185602207	4.20145842324174e-07	
0.847644384981113	0.006251052626794043	0.006251446298232685	4.172375035629374e-07	
0.8607786484418896	0.005302087457779245	0.00530247587712607	4.160392215493499e-07	
0.8741164275275125	0.0045935570901604736	0.004593942114646585	4.1595454980645096e-07	
0.8876608757158821	0.004043886667738732	0.004044269625721253	4.166466479719485e-07	
0.9014151953480897	0.003604612144558273	0.00360499402510564	4.1791336357056953e-07	
0.9153826383855528	0.0032451336694588454	0.003245515235897856	4.19627442909157e-07	
0.9295665071788846	0.0029451801307070133	0.002945561991372613	4.217058125079399e-07	
0.9439701552486742	0.002690789926750863	0.0026911725807371306	4.240927994142026e-07	
0.9585969880783669	0.002472032352404344	0.002472416220154817	4.267504773183914e-07	
0.9734504639194281	0.0022816495338461276	0.002282034978225866	4.2965286367888605e-07	
0.9885340946089864	0.0021142124656571212	0.0021145998068601837	4.3278230020213554e-07	
1.0038514464001433	0.001965577587540084	0.0019659671138924526	4.361271239885199e-07	
1.01940614080515	0.0018325260274634411	0.0018329180034247635	4.396801300668286e-07	
1.0352018554516484	0.0017125176574517896	0.0017129123296626104	4.434375352974676e-07	
1.051242324952181	0.0016035194537826483	0.0016039170557199723	4.473982694525643e-07	
1.0675313417871697	0.0015038831959453178	0.0015042839515681705	4.515634858274485e-07	
1.0840727572015847	0.0014122566789496122	0.0014126608055974716	4.559362230978375e-07	
1.1008704821154982	0.0013275181529499146	0.0013279258636769281	4.605211742200948e-07	
1.117928488048752	0.0012487271523091896	0.0012491386577815583	4.6532453320498115e-07	
1.1352508080599522	0.001175087074592386	0.0011755025846362486	4.703539003376946e-07	
1.1528415377000134	0.00110591630188751	0.0011063360267440836	4.7561823274206694e-07	
1.1707048359804781	0.0010406256075657719	0.0010410497588852492	4.811278315303548e-07	
1.1888449263568397	0.0009787002336175017	0.0009791290251999012	4.868943597562522e-07	
1.2072660977271032	0.0009196854636680787	0.0009201191119347356	4.929308875664374e-07	
1.225972705445816	0.0008631748218945677	0.0008636135460444628	4.992519624887837e-07	
1.2449691723538168	0.0008088002414071968	0.0008092442631729195	5.058737041577119e-07	
1.2642599898239333	0.0007562236952224855	0.0007566732380832592	5.128139238302286e-07	
1.2838497188228888	0.0007051298870933379	0.0007055851747140703	5.200922702567306e-07	
1.3037429909896587	0.0006552196702545609	0.0006556809237768863	5.277304051349208e-07	
1.3239445097305402	0.0006062039075199521	0.0006066713410907259	5.357522150282076e-07	
1.3444590513311867	0.0005577975113834274	0.0005582713248875677	5.441840790307277e-07	
1.3652914660858761	0.0005097134117160871	0.0005101937789426697	5.53055276494789e-07	
1.386446679444272	0.00046165619562603394	0.0004621432449534995	5.623992065377294e-07	
1.4079296931759626	0.00041331517565331035	0.0004138089416418588	5.722462952823497e-07	
1.4297455865530366	0.00036435657802903087	0.0003648569682142571	5.826311083921539e-07	
1.451899517550985	0.00031441492570046713	0.00031492157187821673	5.93614531510422e-07	
1.4743967240682132	0.00026308401256072293	0.0002635959961221353	6.05234625186708e-07	
1.4972425251644468	0.0002099108644127515	0.00021042603044120578	6.175457074481897e-07	
1.5204423223183279	0.00015440943614965314	0.0001549222154231966	6.306080150369445e-07	
1.5440016007044985	9.620623167730513e-05	9.669748592265724e-05	6.444887734718062e-07	
1.5679259304904682	3.7054982063058405e-05	3.737200470688202e-05	6.592632212185894e-07	
1.5922209681535842	4.229303307276403e-05	4.16180175262878e-05	6.75015711051802e-07	
1.6168924578184014	0.00011343467280847865	0.00011277958234721823	6.918409077870925e-07	
1.6419462326147771	0.00019530503084761247	0.00019465371890053	7.09845049818894e-07	
1.667388216057011	0.0002880758115390169	0.00028741912831923373	7.29147177602464e-07	
1.6932244234443516	0.00039464873278774926	0.0003939826799910579	7.498801114780452e-07	
1.7194609632832076	0.0005194382398463766	0.0005187607551962506	7.72190717011648e-07	
1.7461040387313935	0.0006689798087916006	0.0006682898837689694	7.962384919363662e-07	
1.7731599490647525	0.0008532628049250072	0.000852560341351276	8.221905630416166e-07	
1.8006350911665105	0.001088325039585499	0.001087611138038531	8.502051017801542e-07	
1.828535961039703	0.0014016364654441122	0.001400914260903967	8.804052447056486e-07	
1.8568691553430368	0.0018444796742921662	0.0018437563696664346	9.127888081037133e-07	
1.885641372950552	0.0025247915699753445	0.0025240837509303247	9.470330492996182e-07	
1.9148594165354507	0.003714457117013977	0.003713807791166965	9.820249223617153e-07	
1.9445301941784663	0.006340609452953636	0.006340165903705244	1.0162549943964905e-06	
1.974660721001155	0.01628023341113	0.01628091017517727	1.1506168716414468e-06	
2.0052581208244957	0.0207165805518259	0.02071686686204802	1.1097827808785787e-06	
2.036329627853186	0.007933045586390797	0.007934356272320482	1.3224703087333695e-06	
2.067882588386045	0.00492411401052956	0.004925493275826089	1.392719462968638e-06	
2.0999244625529108	0.0036233713476390658	0.0036247969943247497	1.4830806384796173e-06	
2.132462826078452	0.00289677450201515	0.0028982542760276724	1.5960732749221668e-06	
2.1655053720733157	0.002429932033423465	0.002431463649885677	1.735554803284629e-06	
2.199059912853022	0.002100889730502846	0.0021024320434361965	1.9080754288487022e-06	
2.2331343817850464	0.0018498447663448255	0.0018511921129117774	2.119014795091589e-06	
2.267736835164523	0.0016317981570314996	0.0016316257165152734	2.2940092940746994e-06	
2.302875454119006	0.0016458978886482168	0.001643556164052843	2.882304418514239e-06	
2.3385585465427567	0.0014820475952822133	0.0014845151909944887	3.3434623711647126e-06	
2.3747945490609914	0.0013567051508588976	0.0013608756277239654	4.298689325616592e-06	
2.411592029024571	0.0012591429768533762	0.0012651810705373342	6.0390634214137854e-06	
2.4489596865355954	0.0011749958319738926	0.0011852617107076385	1.0494098136858848e-05	
2.4869063565043885	0.001109074841833218	0.0011163687029687548	3.0424399846779007e-05	
2.5254410107383527	0.0010616000444637129	0.001055852443133423	6.776825072431878e-06	
2.564572760063192	0.0009992449023474971	0.0010019683082089594	9.269908488571614e-06	
2.604310856476998	0.0009625572924581051	0.0009534671790233112	9.446372949825498e-06	
2.6446646953377266	0.0009145720982246913	0.0009094098697049319	5.173330624581253e-06	
2.6856438175845567	0.0008727014385837744	0.0008690666441511013	3.634796008623895e-06	
2.727257911993673	0.0008346660505394094	0.0008318562212321245	2.811416197432903e-06	
2.769516817469004	0.0007995914774873951	0.0007973058166990491	2.2892711779415684e-06	
2.812430525368455	0.0007669440599680035	0.0007650234914464501	1.9256120126469157e-06	
2.8560091818661824	0.0007363288593187953	0.0007346781570802789	1.6566412572267382e-06	
2.9002630903514777	0.0007074272031575277	0.0007059845228275656	1.4491300730265074e-06	
2.945202713864811	0.0006799684844847821	0.0006786912650405344	1.2839213770659132e-06	
2.9908386775716385	0.0006537135893911686	0.0006525712384718239	1.1491380877885442e-06	
3.0371817712745264	0.0006284430619440523	0.0006274128311675223	1.0370015278826288e-06	
3.0842429519642045	0.0006039471733078972	0.0006030116801376027	9.421934216965678e-07	
3.1320333464101533	0.0005800162776618049	0.0005791619403808929	8.609493558335559e-07	
3.180564253791325	0.0005564301090500046	0.0005556461180531623	7.905274725024267e-07	
3.2298471483676323	0.0005329444496464478	0.0005322220692357333	7.288822254002843e-07	
3.2798936821928324	0.0005092728865050595	0.0005086049693295201	6.744561638768535e-07	
3.3307156878694446	0.0004850598915615501	0.00048444053617657085	6.260426746500843e-07	
3.3823251813463506	0.00045983850031718987	0.00045926281126400947	5.82693023781066e-07	
3.43473436475976	0.00043295978046829553	0.0004324237108655229	5.436520360319261e-07	
3.487955629318178	0.0004034680823497473	0.00040296836075973195	5.083129922000318e-07	
3.542001558232087	0.00036986541259295815	0.00036939959714949003	4.7618615663362406e-07	
3.5968849296890193	0.00032963136041977295	0.000329198188796179	4.468781895736608e-07	
3.6526187198747286	0.00027815819404826175	0.0002777589469672088	4.2008311428520526e-07	
3.7092161060411786	0.00020625743139050516	0.0002059028705998506	3.955936569428681e-07	
3.7666904696220658	9.955781914504011e-05	9.936065934316375e-05	3.733735503538057e-07	
3.8250553993966134	0.0002155755893352545	0.00021592824257873327	3.5389276334981346e-07	
3.884324694702404	0.0012963607780698107	0.0012964103522715936	3.3643822721513413e-07	
3.9445123686979775	0.002016285619377133	0.0020164072472519555	3.1472448703279397e-07	
4.005632651675993	0.0010563867788939963	0.001056195765362746	2.9191201283993875e-07	
4.067699994427721	0.0008011513051355176	0.0008009234512825586	2.761327881543264e-07	
4.130729071659682	0.0006823293182708863	0.0006820993901351411	2.614720501507677e-07	
4.194734785463209	0.0006112923393883981	0.0006110689889143441	2.476973046254301e-07	
4.259732268837781	0.0005624454629628694	0.0005622315388175025	2.3477452304740732e-07	
4.325736889268946	0.000525711553968427	0.0005255080327620784	2.2267907353599742e-07	
4.392764252361694	0.0004963202474520868	0.00049612736148032	2.1138903738766481e-07	
4.460830205530115	0.00047171415167670465	0.00047153179504428135	2.008880437153491e-07	
4.5299508417442365	0.00045038994690453236	0.00045021784337019425	1.91167392384576e-07	
4.600142503334918	0.00043139557761228927	0.0004312333546252518	1.8222730477807364e-07	
4.671421785857698	0.000414086358888842	0.00041393357872179977	1.7407764785066923e-07	
4.743805542016518	0.000397994802839676	0.0003978509704280708	1.6673829826446906e-07	
4.817310885648243	0.0003827537517015429	0.0003826183062866322	1.6023916960205579e-07	
4.891955195768907	0.00036804416879609574	0.0003679164599746704	1.5461985203039057e-07	
4.967756120682691	0.0003535509128359569	0.00035343015628656166	1.4992880819731213e-07	
5.044731582154526	0.0003389120814449664	0.0003387972822119514	1.4622214787457827e-07	
5.122899779647386	0.00032364075280865324	0.0003235305698937534	1.435621859448331e-07	
5.202279194625215	0.0003069729842967753	0.00030686547906962606	1.4201621441400808e-07	
5.282888594922542	0.0002875149941152772	0.00028740713505303	1.4165774094489992e-07	
5.364747039181794	0.0002622650400417443	0.00026215137802363845	1.430973461483993e-07	
5.447873881359371	0.0002232553979831567	0.00022312450943907317	1.4601965308058898e-07	
5.532288775301544	0.00014655941351006884	0.00014641550012987724	1.5175019392060438e-07	
5.618011679391243	0.0005925710759962695	0.0005925179179084494	1.5430612678990556e-07	
5.705062861266868	0.0005055957709204421	0.0005057243906132327	1.580959147131431e-07	
5.793462902614208	0.0003911852494594695	0.00039123334157725617	1.6469055767412696e-07	
5.883232704032601	0.0003441691400986005	0.00034416403404233096	1.7459926853685936e-07	
5.974393489976511	0.00031145798358905066	0.00031136949073780963	1.8824607864314152e-07	
6.06696681377367	0.00027419330955395316	0.0002740683638874407	2.235099582683512e-07	
6.160974562720967	0.0003305112367897378	0.00033064369004528544	1.9916452771083847e-07	
6.25643896325932	0.0003003783611008769	0.00030058522562118045	2.1485071487167636e-07	
6.353382586228693	0.00028387260847163853	0.00028406893508331146	2.3259192145459888e-07	
6.451828352204593	0.00027128512214002137	0.00027147901651458704	2.522343048652244e-07	
6.551799536917215	0.00026043539261923275	0.00026063350684748664	2.743744669271097e-07	
6.653319776754563	0.00025053622819436183	0.000250743141981758	2.996444578057027e-07	
6.756413074350862	0.00024119740578091537	0.0002414165895833443	3.2881606752931574e-07	
6.861103804261538	0.00023217593033531746	0.00023241026525907787	3.6291049951988603e-07	
6.9674167187261515	0.00022328654903768546	0.00022353853068487168	4.0334138781661765e-07	
7.075376953520617	0.0002143564186939156	0.00021462808899212865	4.521382475037319e-07	
7.1850100339000935	0.00020518859283380424	0.00020548104921663338	5.123284802646248e-07	
7.2963418806339915	0.00019551275232912254	0.00019582467881927324	5.886365485001475e-07	
7.40939881613446	0.00018488844199556967	0.00018521187771793434	6.888594451377948e-07	
7.5242075706798515	0.00017246163153842033	0.00017276851629541057	8.268159493868246e-07	
7.640795288734611	0.00015619266866535885	0.00015638296390257624	1.0293664132887617e-06	
7.759189535367103	0.00012963904914599042	0.00012926688423850325	1.3550200622568525e-06	
7.879418302766868	0.00010065406820092084	0.00010015698754449421	1.9417546539473965e-06	
8.001510016862884	0.0002595296561245416	0.00026260593469329597	4.184785360236043e-06	
8.125493544044346	0.0001982023516183389	0.00019571611309586717	1.254680439213719e-05	
8.251398197985628	0.00017104349125812138	0.0001673870721870838	3.6661449236163435e-06	
8.379253746576957	0.00014792056457752056	0.00014621407366230253	1.8548398173418529e-06	
8.509090418962503	0.00012629733756230213	0.00012524998595708376	1.2337425895456317e-06	
8.640938912687513	0.0001012206686816856	0.0001005966645790148	8.97987433074429e-07	
8.774830400956196	6.761033125941149e-05	6.732699175634911e-05	6.768108373962949e-07	
8.910796540002062	2.712489174269026e-05	2.7559409215006365e-05	5.277390380984907e-07	
9.048869476572474	0.00013986932948006572	0.000139823047684877	4.541954939054754e-07	
9.189081855529167	0.0008256959757169456	0.0008266157393798251	1.0623915173126073e-06	
9.331466827566528	0.0006503051753907277	0.000650880639970886	1.1388408484486708e-06	
9.476058057049498	0.0003779918443308297	0.0003802386440269038	2.4965414332533878e-06	
9.622889729972897	0.00029654835264754473	0.00029372926492293136	3.03338094148966e-06	
9.771996562044086	0.00025017155211769725	0.00024891588815273495	1.290162101309348e-06	
9.923413806890872	0.00021952101034425678	0.00021880401870538467	8.559990328215502e-07	
10.0771772643966	0.00019332598875540846	0.000193051575617866	6.406328790373258e-07	
10.233323289164382	0.00017106916155184922	0.00017115795115802332	2.6975343129943774e-07	
10.391888799112495	0.00018030815021704313	0.00017992194627521822	5.021309575165569e-07	
10.552911284202958	0.00014498563901714837	0.00014456845150467263	4.5351523846203803e-07	
10.716428815305356	0.0001126204305045474	0.00011301776410165743	3.9952269232653575e-07	
10.882480053198018	0.0002718172190019803	0.0002719735710892851	3.4973947579403654e-07	
11.051104257708666	0.0002085811149136102	0.00020837250752452077	3.314546430368877e-07	
11.222341296996655	0.00018554279990087754	0.00018528192110513442	3.078512541728566e-07	
11.39623165697915	0.0001719224695355204	0.00017165855679349937	2.859650725099057e-07	
11.572816450903245	0.00016196200982530694	0.0001617074726195048	2.6598531133414634e-07	
11.752137429066462	0.00015386664700213232	0.00015362538641867365	2.4753364267620204e-07	
11.93423698868786	0.00014688543253964017	0.0001466588257049213	2.3014784790345728e-07	
12.119158183932093	0.00014064131684517615	0.00014043004603096713	2.133059769230098e-07	
12.306944736088793	0.00013491976516873922	0.0001347246247358493	1.9633559037108089e-07	
12.497641043909683	0.00012958677895743689	0.00012940934040194072	1.7818479820036836e-07	
12.691292194105861	0.00012455175667321406	0.0001243955154674274	1.5681559976840682e-07	
12.887943972007742	0.00011974720794151246	0.00011962079571532924	1.272606708541832e-07	
13.08764287239018	0.0001151087596199028	0.00011503929738754429	7.629947926904214e-08	
13.290436110465315	0.00011054940903671493	0.00011061589830797404	2.8007330697031787e-07	
13.496371633045765	0.00010668162419316786	0.00010632272656658434	3.6827537883088863e-07	
13.705498129880782	0.00010239046694064708	0.00010213687637171997	2.538848330204291e-07	
13.917865045168076	9.825272368134942e-05	9.803883141824604e-05	2.1389390073082233e-07	
14.133522589243995	9.420276490587076e-05	9.401129528878684e-05	1.914995345677777e-07	
14.35252175045488	9.021405585029142e-05	9.003823590535006e-05	1.759104775088924e-07	
14.574914307212275	8.626753185096528e-05	8.610399723564324e-05	1.6368922273724476e-07	
14.800752840235097	8.234546965572044e-05	8.219233442321917e-05	1.533534901660198e-07	
15.030090744981337	7.84288842311273e-05	7.828518540552306e-05	1.4397263856710852e-07	
15.262982244272472	7.449678817961673e-05	7.436087506484247e-05	1.3605871372388233e-07	
15.499482401113475	7.052167554515164e-05	7.039117893728289e-05	1.3092764114103248e-07	
15.739647131711472	6.645888085175656e-05	6.633604510500619e-05	1.2342495753882454e-07	
15.98353321869612	6.22490052227552e-05	6.213319636096405e-05	1.166018899926254e-07	
16.23119832454485	5.778441816070849e-05	5.7675444271810474e-05	1.1010712783191715e-07	
16.482701005216104	5.285650150983254e-05	5.27545073555067e-05	1.0380353391513055e-07	
16.738100723993853	4.699041073285581e-05	4.68962729530339e-05	9.763762798993753e-08	
16.997457865546615	3.883683848901283e-05	3.8754885295804955e-05	9.172242187020789e-08	
17.26083375020432	2.4474507273579906e-05	2.44568294117998e-05	8.648406588275761e-08	
17.528290648456405	0.00010400069419405423	0.00010400494181309695	2.4290364246229574e-08	
17.799891795674554	6.491298687189538e-05	6.491544939701348e-05	4.9548511091268e-08	
18.075701407063548	5.108610225592946e-05	5.111879230445075e-05	7.712317918156807e-08	
18.35578469284383	4.3713061690163286e-05	4.3550311251450166e-05	3.5614354236532017e-07	
18.64020787366921	3.797695282299326e-05	3.782049529590197e-05	1.6334555795279025e-07	
18.929038196283646	3.2956446092386643e-05	3.284125295810216e-05	1.1905806287747144e-07	
19.222343949420477	2.8310702197937348e-05	2.82130489876884e-05	1.016670640319013e-07	
19.52019447994806	2.3834128752637786e-05	2.37463806367579e-05	9.284626270564918e-08	
19.822660209265607	1.940803918582639e-05	1.932572983477555e-05	8.946816258770027e-08	
20.12981264995304	1.4930843715651405e-05	1.4848287150902835e-05	9.295530812831519e-08	
20.441724422678867	1.0247983844040272e-05	1.0150097375075162e-05	1.1072384521241097e-07	
20.75846927337004	5.0102629613484184e-06	4.835952152993815e-06	1.7434885618478495e-07	
21.08012209064783	1.0011619078732942e-05	9.971738309285418e-06	4.320245125899766e-07	
21.406758923533914	2.0494435472248914e-06	2.1132418376474398e-06	1.1186701796829833e-07	
21.738456999430788	4.546773572931042e-06	4.824753143421588e-06	3.866968629963809e-07	
22.075294742380795	9.59357505815824e-06	9.771636999450571e-06	1.7808188921543909e-07	
22.417351791608088	1.4602880844338972e-05	1.4724057821927959e-05	1.228967120248542e-07	
22.764709020347887	1.9661179143152546e-05	1.9755892430742163e-05	9.698031413314061e-08	
23.1174485549675	2.48425594285502e-05	2.4921338172471496e-05	8.093443866555161e-08	
23.47565379438362	3.019265652051889e-05	3.026030600142234e-05	6.948730236118528e-08	
23.839409429780538	3.574934437603063e-05	3.580837619998731e-05	6.049038658578793e-08	
24.20880146463373	4.154999224664671e-05	4.1601870443893034e-05	5.2937940215920545e-08	
24.583917235044	4.763577909070269e-05	4.7681445182425855e-05	4.632136024346087e-08	
24.964845430386426	5.405616661348532e-05	5.4096323419853167e-05	4.042768619875791e-08	
25.351676114279368	6.0876666670392886e-05	6.091203115916972e-05	3.537644128969903e-08	
25.744500745878433	6.819805745612537e-05	6.822985319448705e-05	3.2064940247297235e-08	
26.143412201500308	7.622128936004679e-05	7.625307314652692e-05	3.391998841696451e-08	
26.548504796581717	8.557372211790862e-05	8.56231479032326e-05	5.4087657201672636e-08	
26.959874307978602	9.677875683395574e-05	9.676668105704868e-05	1.9121768708539039e-07	
27.377617996610834	9.605283168475108e-05	9.612195322841627e-05	7.503968243308495e-08	
27.801834630457815	0.00010806766957332621	0.00010808060362610501	3.6076953229153244e-08	
28.232624507910387	0.00011968934751740999	0.00011968146331219196	2.633095525902345e-08	
28.670089481484574	0.00013201357859633333	0.00013198782666974082	3.134760486401185e-08	
29.114332981902788	0.00014545572241775635	0.00014540915013402751	4.7957637880582213e-08	
29.565460042548164	0.00016035417287002028	0.000160265315675306	8.891464352376376e-08	
30.0235773242978	0.0001770943158345641	0.00017690527941030882	2.416638667870608e-07	
30.488793140740842	0.00019575913149332357	0.0001957607039464465	1.881435160154335e-07	
30.961217483787163	0.00021730612667421125	0.00021739781696093857	9.68425694575087e-08	
31.440962049673153	0.00024256202312647124	0.00024259119994755925	3.013193938284291e-08	
31.928140265370157	0.00027245680008964923	0.00027244731332804395	1.2846794344712551e-08	
32.42286731540228	0.00030870312897178043	0.00030863614428871714	6.990638632465726e-08	
32.925260169079685	0.00035405026621657305	0.0003538876637599046	2.8371461380780473e-07	
33.435437608153904	0.0004132503232962005	0.00041328282488187104	2.78162413933985e-07	
33.95352025490161	0.0004986268948671153	0.0004988098524457187	1.8465803811330513e-07	
34.479630600643624	0.0006558136175277642	0.0006559202631099512	1.2872737416051287e-07	
35.01389303470575	0.0005731452929799903	0.000573260897574956	1.2089518612078003e-07	
35.556433873828425	0.0006387007899493393	0.0006386432591299608	9.429715295292714e-08	
36.107381392031996	0.0009291803381320088	0.0009291746969188018	9.977094877808646e-08	
36.666865850944866	0.0013972333549421656	0.0013972672806904208	1.1586096648537831e-07	
37.23501953060145	0.0025047484965040954	0.0025048586176808075	1.4864204313327612e-07	
37.81197676071744	0.007788054323484861	0.007788159579170344	2.2998484933284934e-07	
38.397873952449665	0.004526287220295342	0.0045264288303183305	2.984288940836471e-07	
38.99284963064802	0.002053885740643779	0.00205428946495597	6.482628269641984e-07	
39.59704446660722	0.0013283275210519687	0.0013286570281137336	4.898201830205552e-07	
40.21060131132589	0.0009857318799460345	0.0009850165234430645	1.2321551390764566e-06	
40.83366522928125	0.0007850124222940559	0.0007847469855753576	3.11867146942341e-07	
41.46638353272696	0.0006527089355577543	0.0006526147954965342	1.0677810744223983e-07	
42.108905816522395	0.0005625183449648098	0.0005621582678636425	4.0928848564299737e-07	
42.76138399350171	0.0004913686810436121	0.000491270923231775	2.621875588628213e-07	
43.42397233039088	0.00043583582946316615	0.00043594240656314175	2.7235638077575124e-07	
44.096827484281306	0.0003904282221362396	0.000390680850671324	2.557735264090966e-07	
44.78010853966855	0.0003513886790038285	0.00035186355776431065	4.892198105991819e-07	
45.47397704606499	0.0003160587533162713	0.00031618245154662813	6.27587033531323e-07	
46.17859705619533	0.0002785982026267682	0.0002781909729763428	5.352337227433765e-07	
46.894135164783904	0.00026113780387490516	0.0002611421391546247	1.0671434620578418e-07	
47.62076054794297	0.00019935910202200242	0.00019963018377547635	9.326465554162835e-07	
48.35864500317141	0.00037858082815646034	0.0003781708372713349	5.535764886039935e-07	
49.10796298997312	0.00030033618493525527	0.0003006138232931575	2.82998866579304e-07	
49.86889167110482	0.0002681610183924603	0.0002685106116613207	3.8929924309134634e-07	
50.641610954463076	0.0002474684458232636	0.00024792071158203434	1.0570275301463676e-06	
51.42630353562007	0.00023228625224509385	0.00023209256171534187	2.913468897398995e-07	
52.22315494101898	0.00021861079338643342	0.00021882145946174603	4.252175547871522e-07	
53.03235357183818	0.00020766101112718404	0.00020704687402681475	8.207478197255773e-07	
53.854090748535334	0.00019629701267256933	0.00019595946350603545	3.515979113579056e-07	
54.688560756081706	0.00018457911912467267	0.00018426252687647103	3.2117843917585137e-07	
55.53596088989733	0.00016748822317748518	0.0001674440495540947	2.209946351777563e-07	
56.39649150249797	0.000201928193916165	0.0002020403760552737	1.2930447048057583e-07	
57.27035605086487	0.0001818367186897276	0.0001818305288848983	3.350554638768236e-07	
58.15776114454846	0.00017167301572877102	0.00017151570903073054	2.0005680770580917e-07	
59.05891659451753	0.00016417730066893964	0.00016406226236477197	1.4523949298358067e-07	
59.974035462765215	0.0001578775537760986	0.00015780746947513123	1.0906267298833001e-07	
60.90333411268367	0.00015222133099032599	0.00015225792757257045	1.8402841992955373e-07	
61.847032260219336	0.0001475054516080973	0.00014720537956575616	3.341564544213541e-07	
62.80535302582078	0.0001427408491178554	0.0001425396492587844	2.0899341759137135e-07	
63.778522987191536	0.00013835886909939146	0.0001381927927837924	1.7132421291436704e-07	
64.76677223286032	0.000134265616620163	0.00013411821038146872	1.5161611623804503e-07	
65.77033441658139	0.00013041649219132956	0.00013028147670634884	1.3856584892735682e-07	
66.78944681257751	0.00012678156416818097	0.00012665579392341642	1.2883039804007526e-07	
67.82435037163955	0.00012333788915199148	0.000123219507546146	1.2105289838545822e-07	
68.87528977809474	0.00012006685050393335	0.00011995463719574309	1.1456588318387769e-07	
69.94251350765792	0.00011695285783746426	0.00011684594846112592	1.0899555550164027e-07	
71.02627388617911	0.0001139825850694479	0.0001138803334055925	1.0411216113596936e-07	
72.12682714930152	0.00011114447455996478	0.00011104637760153405	9.976430687253128e-08	
73.24443350304374	0.00010842839173488688	0.00010833404566342795	9.584674844987513e-08	
74.37935718532088	0.00010582537271901068	0.0001057344453964549	9.228317520006878e-08	
75.53186652841877	0.00010332743320767173	0.00010323964610534433	8.901635523278259e-08	
76.7022340224364	0.00010092741963258093	0.00010084253545882464	8.600216825072708e-08	
77.89073637971123	9.861889066207195e-05	9.853670459347603e-05	8.320581963524646e-08	
79.09765460024283	9.639602113567115e-05	9.631635441799031e-05	8.059934202912073e-08	
80.32327403813038	9.425352301716455e-05	9.417621817761968e-05	7.815989033430625e-08	
81.5678844690394	9.218657953579746e-05	9.211149672330954e-05	7.5868544113317e-08	
82.83178015871405	9.019078973351247e-05	9.011780386863757e-05	7.370944509076677e-08	
84.11525993255103	8.826212135061265e-05	8.819111986972876e-05	7.16691622794369e-08	
85.41862724625115	8.639687048228817e-05	8.632775152650124e-05	6.973621560604187e-08	
86.74219025756646	8.459162679667496e-05	8.452429773934498e-05	6.790071235101808e-08	
88.08626189915832	8.284324336712186e-05	8.277761960322289e-05	6.615406547390761e-08	
89.45115995258467	8.114881036651589e-05	8.108481430727017e-05	6.448877241971791e-08	
90.83720712343391	7.950563201933813e-05	7.94431922497866e-05	6.28982393090342e-08	
92.24473111762269	7.791120632072683e-05	7.785025688808743e-05	6.137663966698958e-08	
93.67406471887617	7.636320712030745e-05	7.630368692838445e-05	5.99187997798618e-08	
95.1255458674087	7.48594682382854e-05	7.480132052866861e-05	5.852010482043275e-08	
96.59951773982377	7.339796933685601e-05	7.334114124174768e-05	5.717642134678391e-08	
98.09632883025184	7.197682331468073e-05	7.192126546929275e-05	5.588403283687731e-08	
99.61633303274554	7.059426502844859e-05	7.05399312332966e-05	5.463958569289249e-08	
101.15988972495167	6.924864117521837e-05	6.9195488100481e-05	5.344004372817634e-08	
102.72736385307937	6.793840119368698e-05	6.788638811924548e-05	5.228264957446428e-08	
104.31912601818526	6.666208906281563e-05	6.661117764872524e-05	5.116489177978626e-08	
105.93555256379533	6.541833589317607e-05	6.536848997622904e-05	5.008447661394913e-08	
107.57702566488457	6.420585322058815e-05	6.4157038633356e-05	4.903930379243874e-08	
109.24393341823551	6.302342692360832e-05	6.297561133293839e-05	4.8027445481560045e-08	
110.93666993419627	6.1869911696593e-05	6.182306445901248e-05	4.704712806600203e-08	
112.65563542986153	6.074422601870906e-05	6.0698318050582995e-05	4.6096716251645675e-08	
114.40123632369622	5.964534756666777e-05	5.960035122727791e-05	4.5174699155519834e-08	
116.17388533162597	5.8572309025301206e-05	5.852819801128197e-05	4.427967809010335e-08	
117.9740015646163	5.752419425557332e-05	5.748094350536265e-05	4.341035580158257e-08	
119.802010627764	5.6500134784341644e-05	5.645772039149118e-05	4.256552695879762e-08	
121.65834472092367	5.549930658428448e-05	5.545770571862988e-05	4.1744069723239206e-08	
123.54344274089367	5.452092711596975e-05	5.448011795179465e-05	4.094493825574916e-08	
125.45775038518534	5.356425260715042e-05	5.3524214257589736e-05	4.01671560383195e-08	
127.40172025740017	5.262857554708621e-05	5.258928800410957e-05	3.9409809907246735e-08	
129.3758119742398	5.171322237607393e-05	5.167466645547219e-05	3.867204470900074e-08	
131.3804922741741	5.081755135245919e-05	5.0779708643327215e-05	3.79530585023155e-08	
133.41623512779302	4.994095058124671e-05	4.9903803399515256e-05	3.725209824180752e-08	
135.48352184986857	4.9082836190051244e-05	4.9046367535673294e-05	3.656845588618707e-08	
137.58284121315285	4.8242650639569284e-05	4.820684415701189e-05	3.590146488185063e-08	
139.71468956393986	4.741986115702809e-05	4.738470109875848e-05	3.525049698052739e-08	
141.879570939417	4.6613958282197845e-05	4.657942947488834e-05	3.461495935271593e-08	
144.07799718683648	4.58244545165611e-05	4.579054232976658e-05	3.399429196512448e-08	
146.31048808453184	4.505088306713075e-05	4.501757338421807e-05	3.338796519440886e-08	
148.57757146481032	4.4292796677207544e-05	4.426007586834037e-05	3.279547765131474e-08	
150.87978333874923	4.354976653708527e-05	4.3517621434086925e-05	3.221635419444716e-08	
153.2176680229263	4.2821381268351975e-05	4.278979914128761e-05	3.1650144113597026e-08	
155.5917782681133	4.210724597601156e-05	4.207621451134621e-05	3.109641946627299e-08	
158.00267538996428	4.140698136316565e-05	4.137648864336913e-05	3.055477355166957e-08	
160.45092940172842	4.07202229034613e-05	4.069025738794276e-05	3.002481950966272e-08	
162.9371191490193	4.004662006692789e-05	4.0017170574194485e-05	2.950618903199176e-08	
165.46183244667284	3.9385835595203886e-05	3.9356891286147806e-05	2.8998531175449504e-08	
168.02566621772516	3.8737544822496226e-05	3.8709095184722454e-05	2.8501511268043112e-08	
170.6292266345446	3.8101435038921784e-05	3.807346987203795e-05	2.801480989874962e-08	
173.27312926215015	3.747720489316083e-05	3.74497142949566e-05	2.7538121984184936e-08	
175.9579992037507	3.6864563831604606e-05	3.683753818505495e-05	2.7071155904842795e-08	
178.68447124853947	3.626323157140936e-05	3.6236661532441534e-05	2.6613632705116075e-08	
181.45319002177868	3.567293760507693e-05	3.564681409104624e-05	2.6165285351387285e-08	
184.2648101372089	3.509342073437312e-05	3.5067734913196984e-05	2.5725858043470425e-08	
187.11999635182175	3.4524428631566035e-05	3.449917191147055e-05	2.529510557454073e-08	
190.019423723029	3.396571742612631e-05	3.394088144596239e-05	2.4872792736195692e-08	
192.9637777682679	3.3417051315172504e-05	3.3392627935263304e-05	2.4458693764095196e-08	
195.95375462707955	3.287820219607813e-05	3.2854183489561335e-05	2.405259182181171e-08	
198.99006122569847	3.234894931977545e-05	3.232532756440796e-05	2.365427851898138e-08	
202.0734154441926	3.1829078963401935e-05	3.180584663379614e-05	2.3263553461848872e-08	
205.20454628619316	3.131838412103502e-05	3.1295533881298915e-05	2.2880223832943168e-08	
208.38419405125447	3.081666421135391e-05	3.079418890810881e-05	2.250410399835572e-08	
211.6131105098844	3.0323724801150665e-05	3.0301617456902814e-05	2.2135015139939197e-08	
214.892059081287	2.9839377343691914e-05	2.9817631150535677e-05	2.1772784910857115e-08	
218.22181501385919	2.936343893100255e-05	2.934204724463443e-05	2.1417247112905474e-08	
221.60316556848443	2.8895732059209466e-05	2.887468839323439e-05	2.1068241393330282e-08	
225.03691020466627	2.8436084406143577e-05	2.8415382426655195e-05	2.072561296068064e-08	
228.5238607695462	2.7984328620454008e-05	2.7963962140872826e-05	2.038921231764116e-08	
232.06484168985054	2.754030212153983e-05	2.752026509769391e-05	2.005889500983682e-08	
235.66069016681035	2.710384690965235e-05	2.7084133435086355e-05	1.9734521389430452e-08	
239.3122563741041	2.6674809385564395e-05	2.665541368706354e-05	1.9415956392843117e-08	
243.0204036588648	2.6253040179243875e-05	2.6233956612560658e-05	1.9103069331049332e-08	
246.78600874580337	2.5838393987006355e-05	2.5819617032778497e-05	1.8795733691997297e-08	
250.60996194449422	2.5430729416655618e-05	2.5412253676504417e-05	1.849382695427141e-08	
254.4931673598731	2.5029908840154028e-05	2.5011729032953104e-05	1.819723041115244e-08	
258.43654310599635	2.4635798253393504e-05	2.4617909211698577e-05	1.7905829004477595e-08	
262.4410215231124	2.424826714266615e-05	2.4230663809297108e-05	1.761951116757388e-08	
266.507549398097	2.3867188357458788e-05	2.3849865782225702e-05	1.7338168676852438e-08	
270.63708818830384	2.349243798921971e-05	2.347539132578524e-05	1.7061696511274867e-08	
274.8306142488838	2.3123895255767816e-05	2.3107119758638825e-05	1.678999271931113e-08	
279.08911906362675	2.276144239103519e-05	2.274493341267656e-05	1.6522958293088502e-08	
283.4136094793798	2.2404964539852967e-05	2.2388717527917585e-05	1.6260497048881306e-08	
287.80510794409827	2.2054349657508367e-05	2.2038360152177085e-05	1.600251551398637e-08	
292.26465274858515	2.1709488413817265e-05	2.169375204524341e-05	1.5748922819238785e-08	
296.7932982719762	2.137027410147224e-05	2.1354786587325293e-05	1.5499630597097487e-08	
301.3921152310292	2.1036602548440223e-05	2.1021359691543776e-05	1.5254552884784742e-08	
306.0621909332746	2.0708372034197827e-05	2.069336972025711e-05	1.50136060323066e-08	
310.80462953409153	2.038548320960407e-05	2.0370717405018773e-05	1.4776708614932136e-08	
315.6205522977641	2.006783902022321e-05	2.0053305769981335e-05	1.4543781350007964e-08	
320.5110978625849	1.975534463292028e-05	1.974104005856921e-05	1.431474701779945e-08	
325.47742251006514	1.944790736556262e-05	1.9433827663253697e-05	1.4089530386077794e-08	
330.52070043831674	1.9145436619670446e-05	1.913157805827363e-05	1.3868058138335511e-08	
335.6421240396705	1.8847843815868112e-05	1.8834202735153412e-05	1.3650258805354388e-08	
340.8429041825955	1.855504233199645e-05	1.8541615140879075e-05	1.3436062699952173e-08	
346.1242704979875	1.826694744375424e-05	1.825373061860049e-05	1.3225401854785653e-08	
351.4874716698928	1.7983476267744393e-05	1.7970466350735612e-05	1.3018209962939366e-08	
356.9337757307372	1.770454770680726e-05	1.7691741304359115e-05	1.281442232129708e-08	
362.46447036112943	1.7430082397529986e-05	1.7417476178764828e-05	1.261397577629081e-08	
368.08086319431027	1.7160002659827147e-05	1.7147593355096817e-05	1.2416808672275943e-08	
373.7842821253185	1.6894232448493174e-05	1.6882016847950263e-05	1.2222860802043388e-08	
379.57607562494815	1.6632697306632984e-05	1.6620672258848368e-05	1.203207335952168e-08	
385.45761305857025	1.6375324320881896e-05	1.6363486731506583e-05	1.1844388894502281e-08	
391.43028500989345	1.6122042078330938e-05	1.61103889088003e-05	1.165975126937732e-08	
397.49550360974456	1.587278062507789e-05	1.5861308891356486e-05	1.1478105617689717e-08	
403.6547028699399	1.5627471426328816e-05	1.5616178197694225e-05	1.1299398304336498e-08	
409.9093390223323	1.5386047327978774e-05	1.5374929725842628e-05	1.1123576887591407e-08	
416.26089086311043	1.5148442519603944e-05	1.5137497716368797e-05	1.0950590082579864e-08	
422.71086010243414	1.4914592498801264e-05	1.4903817716751747e-05	1.0780387726299962e-08	
429.2607717194863	1.4684434036814535e-05	1.4673826547041534e-05	1.0612920743978713e-08	
435.91217432302693	1.445790514538965e-05	1.4447462266745933e-05	1.0448141117003226e-08	
442.6666405175339	1.4234945044803933e-05	1.422466414289032e-05	1.0286001851818449e-08	
449.52576727501685	1.4015494133017895e-05	1.40053726191985e-05	1.0126456950315923e-08	
456.4911763125926	1.3799493955899952e-05	1.3789529286345522e-05	9.969461381215512e-09	
463.56451447591087	1.3586887178477406e-05	1.3577076853235582e-05	9.814971052665156e-09	
470.74745412852144	1.3377617557169135e-05	1.3367959119260675e-05	9.66294278582836e-09	
478.04169354727435	1.3171629912957732e-05	1.3162120947497667e-05	9.513334289495057e-09	
485.4489573238469	1.2968870105460915e-05	1.2959508238803767e-05	9.36610413563308e-09	
492.97099677249224	1.276928500786417e-05	1.2760067906772216e-05	9.221211735926265e-09	
500.60959034410683	1.2572822482677982e-05	1.2563747853511906e-05	9.078617319035372e-09	
508.36654404671106	1.2379431358285452e-05	1.2370496946216374e-05	8.938281908856655e-09	
516.2436918724502	1.2189061406247149e-05	1.218026499448937e-05	8.800167303477164e-09	
524.242896231207	1.2001663319332047e-05	1.1993002728395784e-05	8.664236054866374e-09	
532.3660483909357	1.1817188690244734e-05	1.1808661777208035e-05	8.53045144939283e-09	
540.6150689248177	1.1635589991020434e-05	1.1627194648819731e-05	8.39877748889736e-09	
548.9919081653474	1.1456820553060939e-05	1.1448554709799466e-05	8.269178872567445e-09	
557.4985466654523	1.1280834547785587e-05	1.1272696166059153e-05	8.141620979313911e-09	
566.1369956667598	1.1107586967872833e-05	1.1099574044112273e-05	8.016069850842174e-09	
574.909297575119	1.0937033609068906e-05	1.0929144172898714e-05	7.89249217525643e-09	
583.8175264434902	1.076913105254138e-05	1.0761363166153941e-05	7.770855271202872e-09	
592.8637884623186	1.060383664775627e-05	1.0596188405301192e-05	7.651127072600376e-09	
602.0502224575035	1.04411084958584e-05	1.043357802284643e-05	7.533276113824257e-09	
611.379000396087	1.0280905433535674e-05	1.027349088625676e-05	7.417271515378078e-09	
620.8523278997751	1.012318701734877e-05	1.0115886582303748e-05	7.303082970085143e-09	
630.4724447664181	9.967913508508533e-06	9.960725401854119e-06	7.190680729612856e-09	
640.2416254995708	9.815045858084342e-06	9.807968325090858e-06	7.080035591568262e-09	
650.1621798462554	9.66454569262729e-06	9.657577007148835e-06	6.971118886898421e-09	
660.2364533430635	9.516375300192648e-06	9.509513764149335e-06	6.863902467668001e-09	
670.4668278707137	9.370497616747264e-06	9.363741559619032e-06	6.758358695349162e-09	
680.8557222172046	9.226876212947458e-06	9.220223991279258e-06	6.654460429303276e-09	
691.4055926496942	9.085475281274283e-06	9.078925278192183e-06	6.552181015728453e-09	
702.1189334952396	8.946259623513101e-06	8.939810248251052e-06	6.451494276896427e-09	
712.9982777305363	8.809194638565329e-06	8.802844326002214e-06	6.35237450071232e-09	
724.0461975807946	8.67424631058052e-06	8.667993520787272e-06	6.254796430568198e-09	
735.2653051278958	8.541381197397541e-06	8.535224415193926e-06	6.158735255547721e-09	
746.6582529279726	8.410566419284107e-06	8.404504153805001e-06	6.064166600839318e-09	
758.2277346385576	8.281769647964336e-06	8.275800432235151e-06	5.971066518486382e-09	
769.9764856554507	8.154959095924454e-06	8.149081486445514e-06	5.879411478338714e-09	
781.9072837594538	8.030103505987221e-06	8.024316082326741e-06	5.789178359360813e-09	
794.0229497731273	7.907172141145955e-06	7.901473505541523e-06	5.700344441049522e-09	
806.3263482277227	7.786134774649526e-06	7.780523551617734e-06	5.612887395192848e-09	
818.82038804045	7.66696168032999e-06	7.661436516284052e-06	5.526785277808844e-09	
831.5080232022387	7.549623623164828e-06	7.544183186039955e-06	5.442016521316906e-09	
844.3922534761538	7.434091850066235e-06	7.42873482895256e-06	5.358559926910781e-09	
857.4761251066391	7.3203380808899615e-06	7.315063185672835e-06	5.276394657120438e-09	
870.7627315397452	7.208334499656868e-06	7.203140460664255e-06	5.195500228646478e-09	
884.2552141545192	7.098053745980201e-06	7.092939313637132e-06	5.1158565052408136e-09	
897.9567630057271	6.989468906692322e-06	6.984432851182066e-06	5.037443690926485e-09	
911.8706175780853	6.8825535076644634e-06	6.877594618596364e-06	4.960242323277036e-09	
926.0000675521785	6.777281505813656e-06	6.7723985918974e-06	4.884233266928035e-09	
940.3484535822448	6.673627281291036e-06	6.668819170017206e-06	4.809397707242758e-09	
954.9191680860141	6.571565629845961e-06	6.566831167172741e-06	4.735717144098847e-09	
969.715656046784	6.4710717553606996e-06	6.466409805406557e-06	4.663173385881391e-09	
984.7414158279239	6.372121262550543e-06	6.367530707292732e-06	4.591748543595081e-09	
1000.0	6.27469014982442e-06	6.270169888803198e-06	4.5214250251266875e-09	


==> data/fig_iss_quadvf_bode_46.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00017006430410019307	9.275728585190436e-08	
0.10154950161807173	0.0001727846641511856	0.000172782259909577	9.27625415570911e-08	
0.10312301278878754	0.00017554877368051514	0.0001755463316375342	9.276796128311126e-08	
0.10472090554055413	0.00017835991065214075	0.00017835743024501719	9.277355014399648e-08	
0.10634355766636439	0.00018121901004083087	0.0001812164906984523	9.277931341285386e-08	
0.10799135281311975	0.00018412703171742393	0.0001841244728602391	9.278525652676072e-08	
0.1096646805723366	0.00018708496138198909	0.00018708236242190985	9.27913850918707e-08	
0.11136393657225817	0.0001900938115420566	0.00019009117188236084	9.27977048886027e-08	
0.11308952257139368	0.0001931546225384728	0.00019315194157370797	9.280422187701389e-08	
0.11484184655350702	0.00019626846362160818	0.00019626574073749415	9.281094220236823e-08	
0.11662132282407707	0.00019943643408081553	0.00019943366865414865	9.281787220081453e-08	
0.11842837210825283	0.00020265966443023005	0.00020265685582878762	9.282501840527861e-08	
0.12026342165032622	0.00020593931765420574	0.00020593646523665114	9.28323875515163e-08	
0.12212690531474645	0.00020927659051590063	0.00020927369363168963	9.283998658433429e-08	
0.12401926368869937	0.00021267271493276106	0.00021266977292204973	9.284782266400117e-08	
0.12594094418627644	0.000216128959422904	0.0002161259716164555	9.285590317293096e-08	
0.12789240115425762	0.00021964663062667495	0.0002196435963457709	9.286423572239018e-08	
0.12987409597953362	0.00022322707490794735	0.00022322399346429934	9.287282815955409e-08	
0.13188649719819254	0.0002268716800400495	0.0002268685507357117	9.288168857473974e-08	
0.13393008060629666	0.0002305818769815431	0.00023057869910882758	9.289082530882932e-08	
0.13600532937237603	0.0002343591417474478	0.00023435591458884392	9.290024696083992e-08	
0.13811273415166478	0.00023820499738190403	0.00023820172020999763	9.290996239588824e-08	
0.14025279320210793	0.00024212101603869339	0.00024211768811609034	9.291998075324172e-08	
0.1424260125021654	0.0002461088211765037	0.00024610544175575696	9.293031145462473e-08	
0.1446329058704415	0.0002501700898763241	0.00025016665819986393	9.294096421281404e-08	
0.14687399508716817	0.00025430655528890794	0.0002543030705889759	9.295194904043006e-08	
0.14914981001757044	0.000258520009220819	0.00025851647071940657	9.296327625900974e-08	
0.15146088873714358	0.00026281230486822443	0.0002628087117770166	9.297495650829196e-08	
0.1538077776588715	0.000267185359708297	0.00026718171122862056	9.298700075582542e-08	
0.15619103166241588	0.0002716411585588216	0.0002716374538815999	9.299942030677085e-08	
0.15861121422530794	0.0002761817568174509	0.0002761779951231649	9.301222681399383e-08	
0.16106889755617235	0.00028080928389291734	0.0002808054643515718	9.302543228854146e-08	
0.16356466273001555	0.00028552594684149606	0.00028552206861259637	9.303904911014805e-08	
0.1660990998256107	0.00029033403422306595	0.00029033009645560034	9.305309003830271e-08	
0.16867280806501112	0.00029523592019226774	0.00029523192202470064	9.30675682233806e-08	
0.1712863959552255	0.00030023406884151417	0.00030023000940178715	9.30824972182529e-08	
0.17394048143208848	0.0003053310388139851	0.0003053269172195304	9.30978909900142e-08	
0.17663569200636045	0.0003105294882062412	0.000310525303564005	9.311376393213752e-08	
0.17937266491209122	0.000315832179781733	0.00031582793118821326	9.313013087683376e-08	
0.18215204725728248	0.00032124198651828	0.00032123767305957676	9.314700710775136e-08	
0.18497449617688488	0.0003267618975145803	0.00032675751826645975	9.316440837304825e-08	
0.18784067898816573	0.0003323950242829551	0.0003323905783109333	9.318235089850812e-08	
0.1907512733484843	0.000338144607457942	0.0003381400938173826	9.320085140129813e-08	
0.19370696741551147	0.00034401402395293725	0.00034400944168916955	9.32199271037479e-08	
0.1967084600099325	0.0003500067945999911	0.00035000214274844845	9.323959574757053e-08	
0.19975646078067044	0.00035612659231101784	0.00035612186989740106	9.325987560815605e-08	
0.20285169037266976	0.00036237725080219595	0.0003623724568426564	9.328078550948274e-08	
0.2059948805972802	0.00036876277392718467	0.0003687579074285389	9.330234483887024e-08	
0.20918677460527996	0.00037528734566907293	0.000375282405629043	9.332457356232999e-08	
0.21242812706258082	0.0003819553408456891	0.0003819503262531761	9.334749223990495e-08	
0.215719704328655	0.0003887713365881551	0.0003887662464235454	9.337112204137051e-08	
0.21906228463772706	0.0003957401246583699	0.000395734957893881	9.33954847619446e-08	
0.22245665828277353	0.00040286672467757537	0.00040286148027763913	9.342060283840558e-08	
0.22590362780237347	0.0004101563983453271	0.0004101510752670194	9.344649936508049e-08	
0.22940400817045398	0.0004176146647361966	0.00041760926192971413	9.347319811004578e-08	
0.23295862698897662	0.0004252473167704454	0.00042524183317963485	9.35007235313419e-08	
0.2365683246836085	0.0004330604389648584	0.00043305487352780455	9.352910079306556e-08	
0.2402339547024262	0.000441060426581069	0.0004410547782307412	9.355835578167217e-08	
0.243956383717698	0.0004492540063011426	0.00044924827396611354	9.358851512173465e-08	
0.24773649183079302	0.00045764825857417813	0.00045764244117941404	9.361960619180262e-08	
0.2515751727802653	0.0004662506417933637	0.0004662447382610956	9.365165713983814e-08	
0.2554733341531623	0.00047506901848055286	0.0004750630277312411	9.368469689789827e-08	
0.2594318975996074	0.00048411168367532074	0.00048410560462870894	9.37187551970597e-08	
0.26345179905070754	0.0004933873957478425	0.0004933812273241251	9.37538625806824e-08	
0.2675339889398373	0.0005029054098802919	0.0005028991510013949	9.379005041751811e-08	
0.27167943242735193	0.0005126755144901122	0.0005126691640811028	9.382735091342967e-08	
0.2758891096287819	0.0005227080709010217	0.0005227016278916579	9.386579712209734e-08	
0.28016401584656353	0.0005330140566045367	0.0005330075199309733	9.390542295388302e-08	
0.2845051618053608	0.000543605112496829	0.000543598481103492	9.39462631833183e-08	
0.28891357389103245	0.0005544935945236229	0.0005544868673652716	9.39883534541837e-08	
0.2933902943933029	0.000565692630220581	0.0005656858062645794	9.403173028214641e-08	
0.29793638175219256	0.0005772161806992727	0.0005772092589280825	9.407643105504359e-08	
0.30255291080826724	0.00058907910870066	0.0005890720881145942	9.412249402870189e-08	
0.30724097305676445	0.0006012972534206605	0.0006012901330409125	9.416995831984948e-08	
0.31200167690565833	0.000613887512907474	0.0006138802917794538	9.421886389412153e-08	
0.3168361479377224	0.0006268679349402303	0.0006268606121372471	9.426925154860833e-08	
0.3217455291766536	0.0006402578174256677	0.0006402503920529941	9.432116288835277e-08	
0.32673098135731937	0.0006540778194970591	0.0006540702906964164	9.43746402959183e-08	
0.33179368320019265	0.0006683500846711393	0.0006683424516256629	9.442972689207587e-08	
0.33693483169003946	0.0006830983776188622	0.0006830906395585862	9.448646648794052e-08	
0.3421556423589239	0.0006983482363396444	0.0006983403925475858	9.454490352479932e-08	
0.3474573495735992	0.0007141271418030046	0.0007141191916219031	9.460508300205419e-08	
0.35284120682735126	0.0007304647074438646	0.0007304566502836702	9.466705038947961e-08	
0.3583084870363649	0.0007473928912780078	0.000747384726624198	9.473085152298069e-08	
0.3638604828406817	0.0007649462338539022	0.0007649379612767457	9.479653247912889e-08	
0.3694985069098218	0.0007831621257908659	0.0007831537449557457	9.486413942726126e-08	
0.37522389225314035	0.0008020811092890041	0.0008020726199679443	9.493371845353186e-08	
0.3810379925349945	0.0008217472187556886	0.0008217386208402417	9.500531535384734e-08	
0.3869421823947922	0.0008422083666038154	0.000842199660119503	9.507897538874935e-08	
0.39293785777200174	0.000863516781373009	0.0008635079664955263	9.515474299535252e-08	
0.39902643623619527	0.0008857295066491422	0.0008857205837225842	9.523266144769548e-08	
0.4052093573222091	0.0009089089708642655	0.0009088999404216577	9.531277245792095e-08	
0.41148808287049476	0.0009331236400166404	0.0009331145028031347	9.539511570516187e-08	
0.41786409737274555	0.0009584487677466579	0.0009584395247457879	9.547972828195704e-08	
0.4243389083228771	0.0009849672601505038	0.0009849579126139812	9.556664404090632e-08	
0.43091404657344795	0.0010127706763538374	0.0010127612258354548	9.565589282391583e-08	
0.4375910666976019	0.0010419603903888584	0.0010419508387831775	9.574749955021368e-08	
0.4443715473566186	0.0010726489455634956	0.0010726392951501257	9.584148313680679e-08	
0.45125709167315986	0.0011049616396003271	0.0011049518930947592	9.593785521669003e-08	
0.4582493276102989	0.0011390383877773766	0.0011390285483895471	9.603661861349436e-08	
0.4653499083564233	0.0011750359226852165	0.0011750259941872138	9.613776552142961e-08	
0.4725605127161014	0.001213130403778721	0.0012131203905833597	9.624127532689644e-08	
0.4798828455070056	0.0012535205286672473	0.0012535104359196391	9.634711199083386e-08	
0.4873186379629853	0.0012964312624453246	0.0012964210961300428	9.645522089414897e-08	
0.49486964814338685	0.0013421183332324232	0.0013421081002995292	9.656552501622462e-08	
0.5025376613487146	0.0013908736841277268	0.0013908633926416854	9.667792028993677e-08	
0.5103244905427329	0.0014430321277332334	0.001443021787049852	9.67922699216912e-08	
0.5182319767811088	0.0014989795245651844	0.0014989691455430559	9.690839741254502e-08	
0.5262619896466971	0.0015591629086860457	0.001559152503940781	9.702607793374982e-08	
0.5344164276915693	0.0016241031238394114	0.0016240927080514072	9.714502759752009e-08	
0.5426972188858914	0.0016944107276093542	0.0016944003178990653	9.726489002141584e-08	
0.5511063210737586	0.001770806194104523	0.0017707958104936769	9.738521937725658e-08	
0.559645722436092	0.0018541458345202038	0.0018541355005035182	9.750545883377177e-08	
0.5683174419607084	0.0019454554170076303	0.0019454451602682005	9.762491290187755e-08	
0.5771235299196736	0.0020459742927716215	0.0020459641460852805	9.77427116341038e-08	
0.5860660683540517	0.0021572140689021186	0.0021572040712936743	9.785776382127182e-08	
0.595147171566167	0.0022810377472719016	0.0022810279455117797	9.796869523585795e-08	
0.604368986619493	0.0024197681709622514	0.00241975862152978	9.807376683298158e-08	
0.6137336938462858	0.0025763392709970447	0.002576330042688958	9.817077284137452e-08	
0.6232435073630855	0.0027545112031236154	0.00275450238075314	9.825708348936161e-08	
0.6329006755942035	0.0029591832373654756	0.002959174926517533	9.832821945056109e-08	
0.6427074818033226	0.003196860444935177	0.0031968527787693173	9.838011651454989e-08	
0.6526662446333333	0.0034763702104425804	0.003476363360213031	9.840609373655758e-08	
0.6627793186545348	0.003809999794928154	0.0038099939849486958	9.83974784336882e-08	
0.6730490949213316	0.0042153747509317595	0.004215370282121253	9.834248265487494e-08	
0.6834780015375548	0.004718709135520043	0.004718706423509637	9.822490300461284e-08	
0.6940685042305437	0.005360756907417575	0.005360756547535304	9.802244809195731e-08	
0.7048231069341222	0.006208500396235852	0.006208503281714043	9.77053136342433e-08	
0.7157443523806098	0.007380247733066346	0.007380255288550781	9.723886198212323e-08	
0.7268348227020044	0.009106259709070155	0.009106274405180817	9.661135974889062e-08	
0.7380971400404808	0.01190129537461891	0.01190132204776259	9.601440390228149e-08	
0.7495339671683494	0.017193244711326154	0.017193294799110057	9.720003079115162e-08	
0.7611480081176202	0.03082564686567289	0.030825757440777028	1.1903092756813852e-07	
0.7729420088193235	0.10102107970750837	0.10102116181358563	4.3146609419241164e-07	
0.784918757752735	0.042493060788188784	0.04249318264587953	1.26401518990777e-07	
0.7970810866046624	0.020164567039759117	0.020164661278740822	1.2708901771146923e-07	
0.8094318709389453	0.013063183552754942	0.013063258060238832	1.2142573343694727e-07	
0.8219740308763326	0.009618965614840217	0.00961902925723128	1.1830143172994824e-07	
0.8347105317848907	0.007589169548000094	0.007589226576870765	1.1656023931353322e-07	
0.847644384981113	0.006251052626794043	0.006251105318247962	1.1557596131575061e-07	
0.8607786484418896	0.005302087457779245	0.005302137160622418	1.1504393495028293e-07	
0.8741164275275125	0.0045935570901604736	0.004593604668041307	1.1480480459011376e-07	
0.8876608757158821	0.004043886667738732	0.0040439327075958145	1.1476877518729769e-07	
0.9014151953480897	0.003604612144558273	0.003604657064532794	1.1488204765717534e-07	
0.9153826383855528	0.0032451336694588454	0.0032451777791023856	1.151107944444557e-07	
0.9295665071788846	0.0029451801307070133	0.0029452236666589657	1.1543294431783669e-07	
0.9439701552486742	0.002690789926750863	0.00269083307494627	1.1583370328221699e-07	
0.9585969880783669	0.002472032352404344	0.002472075262473199	1.1630298168466775e-07	
0.9734504639194281	0.0022816495338461276	0.0022816923287753504	1.1683384971043514e-07	
0.9885340946089864	0.0021142124656571212	0.002114255248464879	1.1742157498319707e-07	
1.0038514464001433	0.001965577587540084	0.001965620446001764	1.1806300376649475e-07	
1.01940614080515	0.0018325260274634411	0.0018325690375289572	1.1875615254108267e-07	
1.0352018554516484	0.0017125176574517896	0.0017125608857601886	1.1949993266648157e-07	
1.051242324952181	0.0016035194537826483	0.0016035629595383813	1.2029396174149714e-07	
1.0675313417871697	0.0015038831959453178	0.0015039270323320838	1.2113843303083374e-07	
1.0840727572015847	0.0014122566789496122	0.0014123008942006814	1.2203402479476334e-07	
1.1008704821154982	0.0013275181529499146	0.0013275627911560044	1.229818377632901e-07	
1.117928488048752	0.0012487271523091896	0.0012487722540190107	1.23983352996451e-07	
1.1352508080599522	0.001175087074592386	0.0011751326772423667	1.250404049436289e-07	
1.1528415377000134	0.00110591630188751	0.0011059624400830866	1.2615516619677134e-07	
1.1707048359804781	0.0010406256075657719	0.0010406723132249708	1.273301415735544e-07	
1.1888449263568397	0.0009787002336175017	0.0009787475359767748	1.285681699497758e-07	
1.2072660977271032	0.0009196854636680787	0.0009197333891390668	1.298724328298919e-07	
1.225972705445816	0.0008631748218945677	0.0008632233937469364	1.312464690520556e-07	
1.2449691723538168	0.0008088002414071968	0.0008088494792347848	1.3269419538129638e-07	
1.2642599898239333	0.0007562236952224855	0.00075627361412425	1.342199330653236e-07	
1.2838497188228888	0.0007051298870933379	0.0007051804964613402	1.358284408350004e-07	
1.3037429909896587	0.0006552196702545609	0.0006552709719988088	1.3752495564204735e-07	
1.3239445097305402	0.0006062039075199521	0.0006062558934569295	1.393152447115489e-07	
1.3444590513311867	0.0005577975113834274	0.0005578501593418477	1.4120568184895162e-07	
1.3652914660858761	0.0005097134117160871	0.0005097666796342342	1.4320341724415692e-07	
1.386446679444272	0.00046165619562603394	0.00046171001267943123	1.4531734340042382e-07	
1.4079296931759626	0.00041331517565331035	0.00041336941267074265	1.475618087628479e-07	
1.4297455865530366	0.00036435657802903087	0.0003644110497524598	1.4991509367346157e-07	
1.451899517550985	0.00031441492570046713	0.0003144693135754472	1.5242470166730123e-07	
1.4743967240682132	0.00026308401256072293	0.0002631377492325744	1.5508847319012206e-07	
1.4972425251644468	0.0002099108644127515	0.0002099628578856786	1.5791874993316316e-07	
1.5204423223183279	0.00015440943614965314	0.0001544572200093152	1.6092951548989152e-07	
1.5440016007044985	9.620623167730513e-05	9.624227391691894e-05	1.641363326340809e-07	
1.5679259304904682	3.7054982063058405e-05	3.703083448784198e-05	1.6755653612822865e-07	
1.5922209681535842	4.229303307276403e-05	4.2155640456155644e-05	1.7120946094887406e-07	
1.6168924578184014	0.00011343467280847865	0.00011333442370831282	1.7511669275793108e-07	
1.6419462326147771	0.00019530503084761247	0.00019521421479080215	1.7930233242836202e-07	
1.667388216057011	0.0002880758115390169	0.00028798874907066024	1.8379325639635174e-07	
1.6932244234443516	0.00039464873278774926	0.00039456353085978735	1.8861933328402811e-07	
1.7194609632832076	0.0005194382398463766	0.000519354213782206	1.9381351496958313e-07	
1.7461040387313935	0.0006689798087916006	0.0006688968724751313	1.9941164220343046e-07	
1.7731599490647525	0.0008532628049250072	0.0008531813299218788	2.054518455063475e-07	
1.8006350911665105	0.001088325039585499	0.001088245920564684	2.1197017092334317e-07	
1.828535961039703	0.0014016364654441122	0.0014015613743524845	2.189988950356248e-07	
1.8568691553430368	0.0018444796742921662	0.0018444116884484545	2.2654974102375953e-07	
1.885641372950552	0.0025247915699753445	0.0025247367156856575	2.345830489667138e-07	
1.9148594165354507	0.003714457117013977	0.003714428935821748	2.429495178954679e-07	
1.9445301941784663	0.006340609452953636	0.006340647215579635	2.5167617146877257e-07	
1.974660721001155	0.01628023341113	0.016280499189137473	2.8427014351831575e-07	
2.0052581208244957	0.0207165805518259	0.020716778213055904	2.6622911137324854e-07	
2.036329627853186	0.007933045586390797	0.007933325961006845	3.1395364880669806e-07	
2.067882588386045	0.00492411401052956	0.004924355888494602	3.294035115856767e-07	
2.0999244625529108	0.0036233713476390658	0.003623590164459324	3.484218386551245e-07	
2.132462826078452	0.00289677450201515	0.0028969741420005386	3.715062809661409e-07	
2.1655053720733157	0.002429932033423465	0.002430106545949162	3.991906138769804e-07	
2.199059912853022	0.002100889730502846	0.002101017167153853	4.3240239641385574e-07	
2.2331343817850464	0.0018498447663448255	0.0018498573768324772	4.7185973817327535e-07	
2.267736835164523	0.0016317981570314996	0.001631447340230816	5.040270712530041e-07	
2.302875454119006	0.0016458978886482168	0.00164520027548489	6.996097522443976e-07	
2.3385585465427567	0.0014820475952822133	0.0014826880994138723	6.42337011661854e-07	
2.3747945490609914	0.0013567051508588976	0.0013573458138430546	7.418635176219128e-07	
2.411592029024571	0.0012591429768533762	0.001259669656644977	8.650206348559099e-07	
2.4489596865355954	0.0011749958319738926	0.0011749970139393138	9.504049659869298e-07	
2.4869063565043885	0.001109074841833218	0.0011091371876443758	9.134139147723949e-07	
2.5254410107383527	0.0010616000444637129	0.0010651422832361904	3.869800425829603e-06	
2.564572760063192	0.0009992449023474971	0.0010071528510096743	1.0760150000210742e-05	
2.604310856476998	0.0009625572924581051	0.000956959590763117	5.883537632127009e-06	
2.6446646953377266	0.0009145720982246913	0.0009120120568868778	2.5620138720479066e-06	
2.6856438175845567	0.0008727014385837744	0.0008711232629751386	1.6025890571598793e-06	
2.727257911993673	0.0008346660505394094	0.0008335450232217061	1.1575404591044322e-06	
2.769516817469004	0.0007995914774873951	0.0007987300918462139	9.023520462316625e-07	
2.812430525368455	0.0007669440599680035	0.00076624846274167	7.374158441308753e-07	
2.8560091818661824	0.0007363288593187953	0.000735747602917525	6.222742641722874e-07	
2.9002630903514777	0.0007074272031575277	0.0007069292332307932	5.3745634127101e-07	
2.945202713864811	0.0006799684844847821	0.0006795337093619829	4.724522177275173e-07	
2.9908386775716385	0.0006537135893911686	0.0006533283119398151	4.210974110460729e-07	
3.0371817712745264	0.0006284430619440523	0.0006280975563205352	3.795406331964907e-07	
3.0842429519642045	0.0006039471733078972	0.0006036343064382803	3.452533782471281e-07	
3.1320333464101533	0.0005800162776618049	0.0005797306806138288	3.1650776586187165e-07	
3.180564253791325	0.0005564301090500046	0.0005561676567049381	2.9208343482335003e-07	
3.2298471483676323	0.0005329444496464478	0.0005327019228595225	2.7109435910992223e-07	
3.2798936821928324	0.0005092728865050595	0.0005090477480053934	2.5288206946515096e-07	
3.3307156878694446	0.0004850598915615501	0.0004848501371170998	2.3694742731087043e-07	
3.3823251813463506	0.00045983850031718987	0.0004596425644896734	2.229057240195654e-07	
3.43473436475976	0.00043295978046829553	0.00043277648924639985	2.1045644972247265e-07	
3.487955629318178	0.0004034680823497473	0.00040329665959074485	1.993626975952327e-07	
3.542001558232087	0.00036986541259295815	0.0003697055758474253	1.8943734969934952e-07	
3.5968849296890193	0.00032963136041977295	0.00032948362626548277	1.8053483025772858e-07	
3.6526187198747286	0.00027815819404826175	0.00027802485985375843	1.7254932564991536e-07	
3.7092161060411786	0.00020625743139050516	0.0002061469214582381	1.6542576546031117e-07	
3.7666904696220658	9.955781914504011e-05	9.953126158458202e-05	1.5921164607312962e-07	
3.8250553993966134	0.0002155755893352545	0.0002157121597781731	1.5429494345169466e-07	
3.884324694702404	0.0012963607780698107	0.0012963221710142478	1.5087070465550068e-07	
3.9445123686979775	0.002016285619377133	0.002016284949195827	1.4327988757796828e-07	
4.005632651675993	0.0010563867788939963	0.0010562646005976557	1.344148560416041e-07	
4.067699994427721	0.0008011513051355176	0.000801022647739099	1.3017089269820146e-07	
4.130729071659682	0.0006823293182708863	0.0006822030366072577	1.2633324250803265e-07	
4.194734785463209	0.0006112923393883981	0.0006111696981647487	1.227504101908933e-07	
4.259732268837781	0.0005624454629628694	0.000562326519001931	1.1941025186185993e-07	
4.325736889268946	0.000525711553968427	0.0005255961078359821	1.1630431948532866e-07	
4.392764252361694	0.0004963202474520868	0.0004962080521268824	1.1342181324671512e-07	
4.460830205530115	0.00047171415167670465	0.00047160496745405175	1.1075095990487084e-07	
4.5299508417442365	0.00045038994690453236	0.00045028355669866666	1.0828012949729694e-07	
4.600142503334918	0.00043139557761228927	0.00043129179116205697	1.0599842396923442e-07	
4.671421785857698	0.000414086358888842	0.0004139850143895412	1.0389595894972811e-07	
4.743805542016518	0.000397994802839676	0.0003978957691603528	1.0196399293210298e-07	
4.817310885648243	0.0003827537517015429	0.0003826569330408361	1.0019498840275759e-07	
4.891955195768907	0.00036804416879609574	0.00036794951392022523	9.858264699952695e-08	
4.967756120682691	0.0003535509128359569	0.0003534584327006051	9.712192351027771e-08	
5.044731582154526	0.0003389120814449664	0.00033882188321744466	9.580893470860285e-08	
5.122899779647386	0.00032364075280865324	0.000323553109213498	9.464028571325998e-08	
5.202279194625215	0.0003069729842967753	0.0003068884892459518	9.360897513352427e-08	
5.282888594922542	0.0002875149941152772	0.000287434971239103	9.267246158876648e-08	
5.364747039181794	0.0002622650400417443	0.0002621925667365879	9.149721110426295e-08	
5.447873881359371	0.0002232553979831567	0.00022319938863848797	9.229555928198016e-08	
5.532288775301544	0.00014655941351006884	0.0001465778823083977	9.272255958100764e-08	
5.618011679391243	0.0005925710759962695	0.0005924896428919967	8.775936686899842e-08	
5.705062861266868	0.0005055957709204421	0.0005055406616950912	8.88099818201608e-08	
5.793462902614208	0.0003911852494594695	0.00039109789543669644	8.871609559951533e-08	
5.883232704032601	0.0003441691400986005	0.0003440815840729176	8.948403199625129e-08	
5.974393489976511	0.00031145798358905066	0.00031139023458973353	9.043580008687327e-08	
6.06696681377367	0.00027419330955395316	0.0002742811204290745	9.219955125061903e-08	
6.160974562720967	0.0003305112367897378	0.0003305481459081109	9.029741466279801e-08	
6.25643896325932	0.0003003783611008769	0.0003003189471976218	8.967418457300897e-08	
6.353382586228693	0.00028387260847163853	0.00028379354145756933	9.05533649870318e-08	
6.451828352204593	0.00027128512214002137	0.0002711985525081572	9.165944735990075e-08	
6.551799536917215	0.00026043539261923275	0.0002603446408604925	9.296701629337273e-08	
6.653319776754563	0.00025053622819436183	0.00025044250168226444	9.450621172304115e-08	
6.756413074350862	0.00024119740578091537	0.00024110121418561875	9.631346834950939e-08	
6.861103804261538	0.00023217593033531746	0.0002320775278744275	9.842978411159588e-08	
6.9674167187261515	0.00022328654903768546	0.00022318613382773018	1.0090275059996272e-07	
7.075376953520617	0.0002143564186939156	0.0002142542823784106	1.037891649004696e-07	
7.1850100339000935	0.00020518859283380424	0.00020508531545171142	1.071583863077738e-07	
7.2963418806339915	0.00019551275232912254	0.00019540956084428926	1.1109757770261741e-07	
7.40939881613446	0.00018488844199556967	0.0001847880045123369	1.1572248355323146e-07	
7.5242075706798515	0.00017246163153842033	0.0001723701089175093	1.212077573029306e-07	
7.640795288734611	0.00015619266866535885	0.00015612615603063625	1.2790094275420047e-07	
7.759189535367103	0.00012963904914599042	0.00012965023058857615	1.368700700590011e-07	
7.879418302766868	0.00010065406820092084	0.00010069384328203478	1.5114117280693145e-07	
8.001510016862884	0.0002595296561245416	0.00025937641320334466	1.5687686237207445e-07	
8.125493544044346	0.0001982023516183389	0.00019761930710126993	5.867663081606989e-07	
8.251398197985628	0.00017104349125812138	0.00017110917980805833	3.4716305400826625e-07	
8.379253746576957	0.00014792056457752056	0.00014772948517693973	3.1780988268308666e-07	
8.509090418962503	0.00012629733756230213	0.00012591734911477303	4.253428999803625e-07	
8.640938912687513	0.0001012206686816856	0.00010075303610971814	4.6797426601309036e-07	
8.774830400956196	6.761033125941149e-05	6.704683914700311e-05	6.066363419396133e-07	
8.910796540002062	2.712489174269026e-05	2.7336481901078596e-05	9.071631332661293e-07	
9.048869476572474	0.00013986932948006572	0.00014120428022211084	1.749754172102182e-06	
9.189081855529167	0.0008256959757169456	0.0008197931381392424	6.564542150547309e-06	
9.331466827566528	0.0006503051753907277	0.0006509504071057589	4.0809338539165905e-06	
9.476058057049498	0.0003779918443308297	0.0003816797055829665	3.701461324755264e-06	
9.622889729972897	0.00029654835264754473	0.0002948988550906126	1.9408610019256213e-06	
9.771996562044086	0.00025017155211769725	0.00024983253419078434	3.5384894603874095e-07	
9.923413806890872	0.00021952101034425678	0.00021948365722953092	7.56752309118452e-08	
10.0771772643966	0.00019332598875540846	0.00019334253934633462	4.317745609422736e-08	
10.233323289164382	0.00017106916155184922	0.00017106113895660072	2.5851949185806626e-07	
10.391888799112495	0.00018030815021704313	0.00018023070693268947	1.4408970273102468e-07	
10.552911284202958	0.00014498563901714837	0.00014505572844217827	8.837066162424231e-08	
10.716428815305356	0.0001126204305045474	0.0001125592352004337	7.51955429251351e-08	
10.882480053198018	0.0002718172190019803	0.0002717308008385481	9.268286868072288e-08	
11.051104257708666	0.0002085811149136102	0.00020858557207945595	7.864310858073258e-08	
11.222341296996655	0.00018554279990087754	0.00018557855500565332	7.385939638929663e-08	
11.39623165697915	0.0001719224695355204	0.0001719721459459922	7.15772711342856e-08	
11.572816450903245	0.00016196200982530694	0.0001620194507019469	7.059132774239935e-08	
11.752137429066462	0.00015386664700213232	0.00015392929170897135	7.059637284509764e-08	
11.93423698868786	0.00014688543253964017	0.00014695230703555402	7.157634301430907e-08	
12.119158183932093	0.00014064131684517615	0.00014071239642770778	7.370285212349964e-08	
12.306944736088793	0.00013491976516873922	0.00013499585477222856	7.738546235758488e-08	
12.497641043909683	0.00012958677895743689	0.00012966978308488286	8.348435571759647e-08	
12.691292194105861	0.00012455175667321406	0.0001246456431411259	9.394356004306467e-08	
12.887943972007742	0.00011974720794151246	0.00011986113060905072	1.1403523987814769e-07	
13.08764287239018	0.0001151087596199028	0.00011527036666955737	1.6400327344963884e-07	
13.290436110465315	0.00011054940903671493	0.00011083821141771324	3.979271348583216e-07	
13.496371633045765	0.00010668162419316786	0.00010653676407270529	1.697468264969373e-07	
13.705498129880782	0.00010239046694064708	0.00010234308486126232	5.221349017217721e-08	
13.917865045168076	9.825272368134942e-05	9.823762146319474e-05	2.060742216873671e-08	
14.133522589243995	9.420276490587076e-05	9.420304080260308e-05	1.2979094981023807e-08	
14.35252175045488	9.021405585029142e-05	9.022327382117189e-05	1.6503495818349958e-08	
14.574914307212275	8.626753185096528e-05	8.628262668365851e-05	2.1328409214747967e-08	
14.800752840235097	8.234546965572044e-05	8.236481455063773e-05	2.5630122028523306e-08	
15.030090744981337	7.84288842311273e-05	7.84517306279302e-05	2.970419335944189e-08	
15.262982244272472	7.449678817961673e-05	7.452164563754127e-05	3.497578424232773e-08	
15.499482401113475	7.052167554515164e-05	7.054626266159711e-05	3.4102942268286316e-08	
15.739647131711472	6.645888085175656e-05	6.648542100924235e-05	3.7214814031774376e-08	
15.98353321869612	6.22490052227552e-05	6.227665812613434e-05	4.030280235826233e-08	
16.23119832454485	5.778441816070849e-05	5.7812422157423265e-05	4.3566963821481504e-08	
16.482701005216104	5.285650150983254e-05	5.288358864705934e-05	4.7243539755297715e-08	
16.738100723993853	4.699041073285581e-05	4.701358617072187e-05	5.169283524019037e-08	
16.997457865546615	3.883683848901283e-05	3.884616084620976e-05	5.7698101342967876e-08	
17.26083375020432	2.4474507273579906e-05	2.4417790294107242e-05	6.838521852591673e-08	
17.528290648456405	0.00010400069419405423	0.00010392542073794689	8.570060307979032e-08	
17.799891795674554	6.491298687189538e-05	6.49949134839223e-05	9.060125243686968e-08	
18.075701407063548	5.108610225592946e-05	5.122759421403127e-05	1.4378960572345816e-07	
18.35578469284383	4.3713061690163286e-05	4.3662886534418125e-05	2.9779191203151346e-07	
18.64020787366921	3.797695282299326e-05	3.793219561164864e-05	5.700026618994748e-08	
18.929038196283646	3.2956446092386643e-05	3.295074353239743e-05	2.7099087417554624e-08	
19.222343949420477	2.8310702197937348e-05	2.8319834349979217e-05	3.218417914500964e-08	
19.52019447994806	2.3834128752637786e-05	2.3850215650513726e-05	4.152718986285953e-08	
19.822660209265607	1.940803918582639e-05	1.942640317219403e-05	5.177716978059804e-08	
20.12981264995304	1.4930843715651405e-05	1.4945435059208025e-05	6.439707894159471e-08	
20.441724422678867	1.0247983844040272e-05	1.024255416091902e-05	8.337529612505584e-08	
20.75846927337004	5.0102629613484184e-06	4.907613006518903e-06	1.2441530504093068e-07	
21.08012209064783	1.0011619078732942e-05	9.942043127179929e-06	2.603041019149094e-07	
21.406758923533914	2.0494435472248914e-06	2.1931112484168994e-06	2.1799822972922454e-07	
21.738456999430788	4.546773572931042e-06	4.736585127264083e-06	2.9961962100165937e-07	
22.075294742380795	9.59357505815824e-06	9.682329050596073e-06	9.00943966732054e-08	
22.417351791608088	1.4602880844338972e-05	1.4637172546270365e-05	4.23938951506146e-08	
22.764709020347887	1.9661179143152546e-05	1.9671541461749374e-05	2.301557355930444e-08	
23.1174485549675	2.48425594285502e-05	2.483942497429862e-05	1.532413002654503e-08	
23.47565379438362	3.019265652051889e-05	3.0180739246386073e-05	1.5422683435957088e-08	
23.839409429780538	3.574934437603063e-05	3.5731091938441195e-05	1.891666227490048e-08	
24.20880146463373	4.154999224664671e-05	4.1526835606808785e-05	2.315903948247035e-08	
24.583917235044	4.763577909070269e-05	4.7608664451267006e-05	2.7468367677856403e-08	
24.964845430386426	5.405616661348532e-05	5.4025858102593585e-05	3.178825177152656e-08	
25.351676114279368	6.0876666670392886e-05	6.084404748164729e-05	3.625791633170151e-08	
25.744500745878433	6.819805745612537e-05	6.816475853105823e-05	4.1193728951382964e-08	
26.143412201500308	7.622128936004679e-05	7.61920032527515e-05	4.744983465795416e-08	
26.548504796581717	8.557372211790862e-05	8.557072298275134e-05	5.905770582689702e-08	
26.959874307978602	9.677875683395574e-05	9.67921094811123e-05	1.2091203711000276e-07	
27.377617996610834	9.605283168475108e-05	9.606667890864549e-05	7.004828723612224e-08	
27.801834630457815	0.00010806766957332621	0.00010801821982797988	6.657326853990738e-08	
28.232624507910387	0.00011968934751740999	0.00011962046240776676	7.399992240260942e-08	
28.670089481484574	0.00013201357859633333	0.0001319286520130012	8.628812973024745e-08	
29.114332981902788	0.00014545572241775635	0.00014535177392517823	1.0411908820137235e-07	
29.565460042548164	0.00016035417287002028	0.00016020967019012206	1.4490620024689607e-07	
30.0235773242978	0.0001770943158345641	0.00017685130510581163	2.9089566356300584e-07	
30.488793140740842	0.00019575913149332357	0.00019570835475483649	2.0541409890021246e-07	
30.961217483787163	0.00021730612667421125	0.00021734706121978996	5.981717285810237e-08	
31.440962049673153	0.00024256202312647124	0.00024254202456221356	2.9431210382993383e-08	
31.928140265370157	0.00027245680008964923	0.00027239973718088176	6.212981143333606e-08	
32.42286731540228	0.00030870312897178043	0.00030859025600290065	1.1916934559009565e-07	
32.925260169079685	0.00035405026621657305	0.00035384373437185657	3.273081144489262e-07	
33.435437608153904	0.0004132503232962005	0.00041324170560739295	3.0284799664465716e-07	
33.95352025490161	0.0004986268948671153	0.0004987748787635443	1.59981224591244e-07	
34.479630600643624	0.0006558136175277642	0.0006559131445283237	1.0134744232024008e-07	
35.01389303470575	0.0005731452929799903	0.0005732401141509103	9.678601571292328e-08	
35.556433873828425	0.0006387007899493393	0.0006386269178287452	8.362405734503576e-08	
36.107381392031996	0.0009291803381320088	0.0009291357094920424	9.184595024992613e-08	
36.666865850944866	0.0013972333549421656	0.001397216835423049	1.0523817875842575e-07	
37.23501953060145	0.0025047484965040954	0.0025047942056169517	1.2683306445749372e-07	
37.81197676071744	0.007788054323484861	0.007788185505617288	1.677690852984862e-07	
38.397873952449665	0.004526287220295342	0.0045264445079906575	1.9627469948425855e-07	
38.99284963064802	0.002053885740643779	0.0020539434567573307	2.5389610994359606e-07	
39.59704446660722	0.0013283275210519687	0.0013288022156930355	5.815711547595492e-07	
40.21060131132589	0.0009857318799460345	0.0009850500742304865	1.2587432582939229e-06	
40.83366522928125	0.0007850124222940559	0.0007847503929740603	2.971660068898564e-07	
41.46638353272696	0.0006527089355577543	0.0006526860393767047	6.66022324393177e-08	
42.108905816522395	0.0005625183449648098	0.000562360742599983	1.9659101406632044e-07	
42.76138399350171	0.0004913686810436121	0.0004913245782366713	1.5761969428321426e-07	
43.42397233039088	0.00043583582946316615	0.00043594631081139847	1.9573500960120755e-07	
44.096827484281306	0.0003904282221362396	0.0003906529712075937	2.2885008651011906e-07	
44.78010853966855	0.0003513886790038285	0.0003518029993814828	4.167307919975834e-07	
45.47397704606499	0.0003160587533162713	0.0003160837789006475	6.581355914760759e-07	
46.17859705619533	0.0002785982026267682	0.00027811142192782975	6.338923606847854e-07	
46.894135164783904	0.00026113780387490516	0.0002611691241371555	1.7871140465606093e-07	
47.62076054794297	0.00019935910202200242	0.00019942687936308427	1.0550537089074715e-07	
48.35864500317141	0.00037858082815646034	0.0003783731564013922	2.1050767968169653e-07	
49.10796298997312	0.00030033618493525527	0.00030055474392554483	2.489576334676499e-07	
49.86889167110482	0.0002681610183924603	0.0002685437692054862	3.832163683624804e-07	
50.641610954463076	0.0002474684458232636	0.0002479813140725407	9.86144343284341e-07	
51.42630353562007	0.00023228625224509385	0.00023216146163031103	1.8234160320274625e-07	
52.22315494101898	0.00021861079338643342	0.00021889249129025014	4.158002040583338e-07	
53.03235357183818	0.00020766101112718404	0.00020711796095323318	7.368482512617231e-07	
53.854090748535334	0.00019629701267256933	0.00019602984526161587	2.75856313422977e-07	
54.688560756081706	0.00018457911912467267	0.00018433003441221057	2.56378512021599e-07	
55.53596088989733	0.00016748822317748518	0.00016747032213102814	1.7486714651862822e-07	
56.39649150249797	0.000201928193916165	0.0002020221918150219	1.1101223514686443e-07	
57.27035605086487	0.0001818367186897276	0.0001818467100026334	2.823932459399709e-07	
58.15776114454846	0.00017167301572877102	0.0001715478089604964	1.4757557350318086e-07	
59.05891659451753	0.00016417730066893964	0.0001640994368210006	9.237922280900941e-08	
59.974035462765215	0.0001578775537760986	0.00015784649545671166	5.8437230062457354e-08	
60.90333411268367	0.00015222133099032599	0.0001522975217324533	1.6831829627719307e-07	
61.847032260219336	0.0001475054516080973	0.0001472449385285589	2.867188748447123e-07	
62.80535302582078	0.0001427408491178554	0.0001425788610237961	1.6507212612884598e-07	
63.778522987191536	0.00013835886909939146	0.00013823148761060478	1.2885087521650995e-07	
64.76677223286032	0.000134265616620163	0.00013415629445399203	1.1029403315441609e-07	
65.77033441658139	0.00013041649219132956	0.00013031889934462767	9.831108716730364e-08	
66.78944681257751	0.00012678156416818097	0.000126692530064228	8.959211819886124e-08	
67.82435037163955	0.00012333788915199148	0.00012325554781118662	8.278705232218152e-08	
68.87528977809474	0.00012006685050393335	0.00011998998199739184	7.723090722366203e-08	
69.94251350765792	0.00011695285783746426	0.00011688060437691216	7.255187769288448e-08	
71.02627388617911	0.0001139825850694479	0.00011391431088479033	6.852230567863073e-08	
72.12682714930152	0.00011114447455996478	0.00011107968948261912	6.499299132531367e-08	
73.24443350304374	0.00010842839173488688	0.00010836670619998824	6.186089058877367e-08	
74.37935718532088	0.00010582537271901068	0.00010576646960987126	5.905182724454949e-08	
75.53186652841877	0.00010332743320767173	0.00010327104935181028	5.651059396173549e-08	
76.7022340224364	0.00010092741963258093	0.00010087333313934369	5.419496302741398e-08	
77.89073637971123	9.861889066207195e-05	9.856691196054746e-05	5.2071892753663285e-08	
79.09765460024283	9.639602113567115e-05	9.634598644839393e-05	5.011503009185659e-08	
80.32327403813038	9.425352301716455e-05	9.420528949075328e-05	4.8303011587133447e-08	
81.5678844690394	9.218657953579746e-05	9.214002153109212e-05	4.661827426983504e-08	
82.83178015871405	9.019078973351247e-05	9.01457959473389e-05	4.504620272397552e-08	
84.11525993255103	8.826212135061265e-05	8.821859254701902e-05	4.3574503989513956e-08	
85.41862724625115	8.639687048228817e-05	8.63547176790169e-05	4.2192740678668065e-08	
86.74219025756646	8.459162679667496e-05	8.455076979744855e-05	4.089197635607283e-08	
88.08626189915832	8.284324336712186e-05	8.280360956060082e-05	3.966450212817369e-08	
89.45115995258467	8.114881036651589e-05	8.111033373369252e-05	3.85036229957236e-08	
90.83720712343391	7.950563201933813e-05	7.94682523058345e-05	3.740348887954424e-08	
92.24473111762269	7.791120632072683e-05	7.787486834099968e-05	3.6358959508523236e-08	
93.67406471887617	7.636320712030745e-05	7.632786016842182e-05	3.5365495306930344e-08	
95.1255458674087	7.48594682382854e-05	7.48250655855737e-05	3.441906847567265e-08	
96.59951773982377	7.339796933685601e-05	7.336446780100647e-05	3.3516089927575867e-08	
98.09632883025184	7.197682331468073e-05	7.19441828879988e-05	3.265334879078927e-08	
99.61633303274554	7.059426502844859e-05	7.05624485554862e-05	3.1827961964390146e-08	
101.15988972495167	6.924864117521837e-05	6.921761407185722e-05	3.103733178390352e-08	
102.72736385307937	6.793840119368698e-05	6.790813120124315e-05	3.02791102766875e-08	
104.31912601818526	6.666208906281563e-05	6.663254603189697e-05	2.95511688124008e-08	
105.93555256379533	6.541833589317607e-05	6.538949159294816e-05	2.8851572199960545e-08	
107.57702566488457	6.420585322058815e-05	6.417768116984524e-05	2.817855647135191e-08	
109.24393341823551	6.302342692360832e-05	6.299590224064342e-05	2.7530509739209755e-08	
110.93666993419627	6.1869911696593e-05	6.184301096534324e-05	2.690595563408204e-08	
112.65563542986153	6.074422601870906e-05	6.071792716905022e-05	2.6303538913693054e-08	
114.40123632369622	5.964534756666777e-05	5.96196297670545e-05	2.57220129137539e-08	
116.17388533162597	5.8572309025301206e-05	5.854715258621942e-05	2.5160228563587604e-08	
117.9740015646163	5.752419425557332e-05	5.749958054249267e-05	2.4617124740423982e-08	
119.802010627764	5.6500134784341644e-05	5.6476046139042795e-05	2.4091719770591408e-08	
121.65834472092367	5.549930658428448e-05	5.5475726253590734e-05	2.358310391961977e-08	
123.54344274089367	5.452092711596975e-05	5.4497839187044816e-05	2.309043273607341e-08	
125.45775038518534	5.356425260715042e-05	5.354164194863435e-05	2.2612921136283005e-08	
127.40172025740017	5.262857554708621e-05	5.2606427755435975e-05	2.214983813350459e-08	
129.3758119742398	5.171322237607393e-05	5.169152372655524e-05	2.1700502129962002e-08	
131.3804922741741	5.081755135245919e-05	5.079628875430527e-05	2.126427670094385e-08	
133.41623512779302	4.994095058124671e-05	4.9920111536558116e-05	2.0840566811620338e-08	
135.48352184986857	4.9082836190051244e-05	4.906240875606173e-05	2.0428815414454248e-08	
137.58284121315285	4.8242650639569284e-05	4.822262339394723e-05	2.0028500382185908e-08	
139.71468956393986	4.741986115702809e-05	4.740022316591958e-05	1.9639131738766576e-08	
141.879570939417	4.6613958282197845e-05	4.6594699070752113e-05	1.9260249153242794e-08	
144.07799718683648	4.58244545165611e-05	4.5805564041706746e-05	1.8891419668335192e-08	
146.31048808453184	4.505088306713075e-05	4.5032351692396477e-05	1.8532235637884828e-08	
148.57757146481032	4.4292796677207544e-05	4.427461514940365e-05	1.818231285047375e-08	
150.87978333874923	4.354976653708527e-05	4.353192596468052e-05	1.7841288820245848e-08	
153.2176680229263	4.2821381268351975e-05	4.28038731013989e-05	1.7508821226539872e-08	
155.5917782681133	4.210724597601156e-05	4.2090061987486574e-05	1.7184586488549878e-08	
158.00267538996428	4.140698136316565e-05	4.139011363160505e-05	1.6868278460234712e-08	
160.45092940172842	4.07202229034613e-05	4.070366379678524e-05	1.6559607234266435e-08	
162.9371191490193	4.004662006692789e-05	4.003036222735477e-05	1.6258298044491102e-08	
165.46183244667284	3.9385835595203886e-05	3.936987192516756e-05	1.596409025685195e-08	
168.02566621772516	3.8737544822496226e-05	3.872186847148596e-05	1.56767364411702e-08	
170.6292266345446	3.8101435038921784e-05	3.808603939117268e-05	1.5396001515781775e-08	
173.27312926215015	3.747720489316083e-05	3.746208355612895e-05	1.5121661958560378e-08	
175.9579992037507	3.6864563831604606e-05	3.684971062516694e-05	1.4853505078303132e-08	
178.68447124853947	3.626323157140936e-05	3.624864051773396e-05	1.4591328341156726e-08	
181.45319002177868	3.567293760507693e-05	3.5658602919113706e-05	1.4334938747089557e-08	
184.2648101372089	3.509342073437312e-05	3.507933681491952e-05	1.4084152252249784e-08	
187.11999635182175	3.4524428631566035e-05	3.451059005286625e-05	1.3838793233239033e-08	
190.019423723029	3.396571742612631e-05	3.395211892996563e-05	1.3598693989777758e-08	
192.9637777682679	3.3417051315172504e-05	3.340368780343212e-05	1.3363694282494072e-08	
195.95375462707955	3.287820219607813e-05	3.2865068723718134e-05	1.3133640903066962e-08	
198.99006122569847	3.234894931977545e-05	3.233604108821655e-05	1.2908387274026367e-08	
202.0734154441926	3.1829078963401935e-05	3.181639131427885e-05	1.2687793075854816e-08	
205.20454628619316	3.131838412103502e-05	3.1305912530296524e-05	1.2471723899078845e-08	
208.38419405125447	3.081666421135391e-05	3.080440428368623e-05	1.2260050919955798e-08	
211.6131105098844	3.0323724801150665e-05	3.0311672264703444e-05	1.2052650596967864e-08	
214.892059081287	2.9839377343691914e-05	2.9827528045086603e-05	1.1849404387583596e-08	
218.22181501385919	2.936343893100255e-05	2.9351788830605258e-05	1.1650198483027593e-08	
221.60316556848443	2.8895732059209466e-05	2.8884277226651588e-05	1.145492355988814e-08	
225.03691020466627	2.8436084406143577e-05	2.8424821016074375e-05	1.1263474547536264e-08	
228.5238607695462	2.7984328620454008e-05	2.7973252948510744e-05	1.1075750410076629e-08	
232.06484168985054	2.754030212153983e-05	2.752941054052218e-05	1.0891653941578933e-08	
235.66069016681035	2.710384690965235e-05	2.709313588588854e-05	1.0711091573935506e-08	
239.3122563741041	2.6674809385564395e-05	2.6664275475457415e-05	1.053397319639363e-08	
243.0204036588648	2.6253040179243875e-05	2.624268002598717e-05	1.036021198574051e-08	
246.78600874580337	2.5838393987006355e-05	2.58282043174588e-05	1.0189724246719208e-08	
250.60996194449422	2.5430729416655618e-05	2.5420707038366613e-05	1.0022429261620783e-08	
254.4931673598731	2.5029908840154028e-05	2.5020050638529758e-05	9.85824914887591e-09	
258.43654310599635	2.4635798253393504e-05	2.462610118899654e-05	9.697108729476944e-09	
262.4410215231124	2.424826714266615e-05	2.4238728248640554e-05	9.538935401311994e-09	
266.507549398097	2.3867188357458788e-05	2.3857804737073703e-05	9.383659020422246e-09	
270.63708818830384	2.349243798921971e-05	2.3483206813524973e-05	9.231211788895459e-09	
274.8306142488838	2.3123895255767816e-05	2.3114813761355094e-05	9.08152814914263e-09	
279.08911906362675	2.276144239103519e-05	2.275250787789909e-05	8.934544683813841e-09	
283.4136094793798	2.2404964539852967e-05	2.2396174369346606e-05	8.790200021202435e-09	
287.80510794409827	2.2054349657508367e-05	2.204570125038821e-05	8.648434745868196e-09	
292.26465274858515	2.1709488413817265e-05	2.17009792483726e-05	8.509191313908933e-09	
296.7932982719762	2.137027410147224e-05	2.1361901711734734e-05	8.37241397279783e-09	
301.3921152310292	2.1036602548440223e-05	2.1028364522469375e-05	8.238048685382206e-09	
306.0621909332746	2.0708372034197827e-05	2.0700266012438295e-05	8.106043057937633e-09	
310.80462953409153	2.038548320960407e-05	2.0377506883311283e-05	7.976346271856297e-09	
315.6205522977641	2.006783902022321e-05	2.0059990129953652e-05	7.848909018853609e-09	
320.5110978625849	1.975534463292028e-05	1.9747620967083166e-05	7.723683439566908e-09	
325.47742251006514	1.944790736556262e-05	1.944030675903002e-05	7.600623065023805e-09	
330.52070043831674	1.9145436619670446e-05	1.9137956952442693e-05	7.479682761348857e-09	
335.6421240396705	1.8847843815868112e-05	1.8840483011791987e-05	7.360818676925359e-09	
340.8429041825955	1.855504233199645e-05	1.8547798357533373e-05	7.243988192340385e-09	
346.1242704979875	1.826694744375424e-05	1.8259818306796154e-05	7.129149872678943e-09	
351.4874716698928	1.7983476267744393e-05	1.7976460016474957e-05	7.016263422166855e-09	
356.9337757307372	1.770454770680726e-05	1.7697642428606196e-05	6.905289641006102e-09	
362.46447036112943	1.7430082397529986e-05	1.7423286217918563e-05	6.796190384195639e-09	
368.08086319431027	1.7160002659827147e-05	1.715331374145277e-05	6.688928522408536e-09	
373.7842821253185	1.6894232448493174e-05	1.6887648990151353e-05	6.583467904596495e-09	
379.57607562494815	1.6632697306632984e-05	1.6626217542324883e-05	6.479773322375716e-09	
385.45761305857025	1.6375324320881896e-05	1.6368946518905805e-05	6.377810476102417e-09	
391.43028500989345	1.6122042078330938e-05	1.6115764540406177e-05	6.277545942410776e-09	
397.49550360974456	1.587278062507789e-05	1.5866601685499608e-05	6.178947143311372e-09	
403.6547028699399	1.5627471426328816e-05	1.562138945115236e-05	6.0819823166060235e-09	
409.9093390223323	1.5386047327978774e-05	1.5380060714232228e-05	5.986620487700157e-09	
416.26089086311043	1.5148442519603944e-05	1.5142549694527701e-05	5.892831442566959e-09	
422.71086010243414	1.4914592498801264e-05	1.4908791919113244e-05	5.800585702085075e-09	
429.2607717194863	1.4684434036814535e-05	1.4678724188000218e-05	5.709854497212751e-09	
435.91217432302693	1.445790514538965e-05	1.445228454101554e-05	5.620609745543767e-09	
442.6666405175339	1.4234945044803933e-05	1.4229412225853696e-05	5.5328240286471026e-09	
449.52576727501685	1.4015494133017895e-05	1.4010047667250069e-05	5.4464705704578655e-09	
456.4911763125926	1.3799493955899952e-05	1.3794132437226335e-05	5.361523216614406e-09	
463.56451447591087	1.3586887178477406e-05	1.3581609226361302e-05	5.277956414578893e-09	
470.74745412852144	1.3377617557169135e-05	1.337242181604255e-05	5.195745194698845e-09	
478.04169354727435	1.3171629912957732e-05	1.3166515051656819e-05	5.114865151930028e-09	
485.4489573238469	1.2968870105460915e-05	1.2963834816678921e-05	5.035292428354496e-09	
492.97099677249224	1.276928500786417e-05	1.2764328007621051e-05	4.957003696485261e-09	
500.60959034410683	1.2572822482677982e-05	1.2567942509806182e-05	4.879976143115282e-09	
508.36654404671106	1.2379431358285452e-05	1.2374627173931091e-05	4.804187453898781e-09	
516.2436918724502	1.2189061406247149e-05	1.2184331793386023e-05	4.729615798529319e-09	
524.242896231207	1.2001663319332047e-05	1.1997007082299877e-05	4.656239816497664e-09	
532.3660483909357	1.1817188690244734e-05	1.1812604654281122e-05	4.584038603375184e-09	
540.6150689248177	1.1635589991020434e-05	1.1631077001825964e-05	4.5129916976651176e-09	
548.9919081653474	1.1456820553060939e-05	1.1452377476366902e-05	4.443079068187796e-09	
557.4985466654523	1.1280834547785587e-05	1.1276460268935939e-05	4.374281101830385e-09	
566.1369956667598	1.1107586967872833e-05	1.110328039141776e-05	4.3065785919389535e-09	
574.909297575119	1.0937033609068906e-05	1.0932793658369776e-05	4.239952726951359e-09	
583.8175264434902	1.076913105254138e-05	1.0764956669386471e-05	4.174385079580937e-09	
592.8637884623186	1.060383664775627e-05	1.0599726791986948e-05	4.109857596400202e-09	
602.0502224575035	1.04411084958584e-05	1.0437062145005433e-05	4.046352587689032e-09	
611.379000396087	1.0280905433535674e-05	1.027692158246517e-05	3.983852717803115e-09	
620.8523278997751	1.012318701734877e-05	1.0119264677917503e-05	3.922340995791591e-09	
630.4724447664181	9.967913508508533e-06	9.964051709228323e-06	3.861800766346892e-09	
640.2416254995708	9.815045858084342e-06	9.811243643795092e-06	3.802215701135896e-09	
650.1621798462554	9.66454569262729e-06	9.660802124178431e-06	3.743569790398883e-09	
660.2364533430635	9.516375300192648e-06	9.512689454132733e-06	3.685847334794244e-09	
670.4668278707137	9.370497616747264e-06	9.366868585021327e-06	3.6290329376329607e-09	
680.8557222172046	9.226876212947458e-06	9.223303102601989e-06	3.5731114972673385e-09	
691.4055926496942	9.085475281274283e-06	9.081957214169463e-06	3.5180681998220506e-09	
702.1189334952396	8.946259623513101e-06	8.94279573604216e-06	3.4638885120828204e-09	
712.9982777305363	8.809194638565329e-06	8.80578408138065e-06	3.4105581747290885e-09	
724.0461975807946	8.67424631058052e-06	8.670888248326405e-06	3.358063195693814e-09	
735.2653051278958	8.541381197397541e-06	8.538074808449346e-06	3.3063898437808493e-09	
746.6582529279726	8.410566419284107e-06	8.40731089549354e-06	3.2555246425009172e-09	
758.2277346385576	8.281769647964336e-06	8.278564194410767e-06	3.2054543640685965e-09	
769.9764856554507	8.154959095924454e-06	8.151802930671993e-06	3.1561660236246686e-09	
781.9072837594538	8.030103505987221e-06	8.026995859847398e-06	3.1076468736380996e-09	
794.0229497731273	7.907172141145955e-06	7.904112257445855e-06	3.0598843984435957e-09	
806.3263482277227	7.786134774649526e-06	7.783121909005189e-06	3.012866308992663e-09	
818.82038804045	7.66696168032999e-06	7.663995100424888e-06	2.9665805377520923e-09	
831.5080232022387	7.549623623164828e-06	7.546702608533319e-06	2.9210152337532625e-09	
844.3922534761538	7.434091850066235e-06	7.4312156918818125e-06	2.876158757774466e-09	
857.4761251066391	7.3203380808899615e-06	7.317506081758141e-06	2.8319996777130044e-09	
870.7627315397452	7.208334499656868e-06	7.205545973412608e-06	2.7885267640530387e-09	
884.2552141545192	7.098053745980201e-06	7.095308017489731e-06	2.7457289854537426e-09	
897.9567630057271	6.989468906692322e-06	6.9867653116591685e-06	2.7035955045492533e-09	
911.8706175780853	6.8825535076644634e-06	6.879891392439688e-06	2.6621156737427134e-09	
926.0000675521785	6.777281505813656e-06	6.7746602272100645e-06	2.6212790312290414e-09	
940.3484535822448	6.673627281291036e-06	6.6710462064012965e-06	2.58107529709396e-09	
954.9191680860141	6.571565629845961e-06	6.569024135864534e-06	2.5414943694858914e-09	
969.715656046784	6.4710717553606996e-06	6.4685692294094475e-06	2.502526320956434e-09	
984.7414158279239	6.372121262550543e-06	6.369657101507933e-06	2.464161394850833e-09	
1000.0	6.27469014982442e-06	6.272263760158227e-06	2.4263900018179026e-09	


==> data/fig_iss_quadvf_bode_48.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001699746588083005	1.5938261370464088e-07	
0.10154950161807173	0.0001727846641511856	0.00017269260916063923	1.5943529645498794e-07	
0.10312301278878754	0.00017554877368051514	0.00017545667537843102	1.594888500107007e-07	
0.10472090554055413	0.00017835991065214075	0.0001782677684224389	1.5954328955217046e-07	
0.10634355766636439	0.00018121901004083087	0.00018112682325893364	1.5959863054643097e-07	
0.10799135281311975	0.00018412703171742393	0.00018403479975019518	1.596548887525947e-07	
0.1096646805723366	0.00018708496138198909	0.00018699268358767464	1.5971208022857512e-07	
0.11136393657225817	0.0001900938115420566	0.0001900014872702273	1.5977022133709658e-07	
0.11308952257139368	0.0001931546225384728	0.00019306225112997194	1.5982932875115093e-07	
0.11484184655350702	0.00019626846362160818	0.00019617604440849977	1.5988941946163944e-07	
0.11662132282407707	0.00019943643408081553	0.0001993439663863366	1.599505107835204e-07	
0.11842837210825283	0.00020265966443023005	0.00020256714756874673	1.6001262036238456e-07	
0.12026342165032622	0.00020593931765420574	0.0002058467509311737	1.6007576618109017e-07	
0.12212690531474645	0.00020927659051590063	0.00020918397322782889	1.6013996656720083e-07	
0.12401926368869937	0.00021267271493276106	0.00021258004636718017	1.6020524020012222e-07	
0.12594094418627644	0.000216128959422904	0.00021603623885834005	1.6027160611808817e-07	
0.12789240115425762	0.00021964663062667495	0.00021955385733262838	1.6033908372572703e-07	
0.12987409597953362	0.00022322707490794735	0.00022313424814487742	1.60407692801868e-07	
0.13188649719819254	0.0002268716800400495	0.0002267787990593657	1.604774535065694e-07	
0.13393008060629666	0.0002305818769815431	0.00023048894102560148	1.6054838639049697e-07	
0.13600532937237603	0.0002343591417474478	0.00023426615004955786	1.6062051240058176e-07	
0.13811273415166478	0.00023820499738190403	0.0002381119491663398	1.6069385289059912e-07	
0.14025279320210793	0.00024212101603869339	0.00024202791052071505	1.6076842962814412e-07	
0.1424260125021654	0.0002461088211765037	0.0002460156575623875	1.608442648035929e-07	
0.1446329058704415	0.0002501700898763241	0.00025007686736340377	1.6092138103792314e-07	
0.14687399508716817	0.00025430655528890794	0.0002542132730656236	1.6099980139290337e-07	
0.14914981001757044	0.000258520009220819	0.00025842666646677925	1.6107954937913114e-07	
0.15146088873714358	0.00026281230486822443	0.0002627189007542814	1.6116064896470109e-07	
0.1538077776588715	0.000267185359708297	0.0002670918933966326	1.6124312458541677e-07	
0.15619103166241588	0.0002716411585588216	0.00027154762920304933	1.6132700115343658e-07	
0.15861121422530794	0.0002761817568174509	0.00027608816356273195	1.6141230406696373e-07	
0.16106889755617235	0.00028080928389291734	0.0002807156258760936	1.614990592198988e-07	
0.16356466273001555	0.00028552594684149606	0.0002854322231912402	1.6158729301147444e-07	
0.1660990998256107	0.00029033403422306595	0.0002902402440600512	1.616770323557947e-07	
0.16867280806501112	0.00029523592019226774	0.0002951420626293569	1.617683046922732e-07	
0.1712863959552255	0.00030023406884151417	0.00030014014298397184	1.618611379951184e-07	
0.17394048143208848	0.0003053310388139851	0.0003052370437597108	1.6195556078442945e-07	
0.17663569200636045	0.0003105294882062412	0.0003104354230460314	1.6205160213469146e-07	
0.17937266491209122	0.000315832179781733	0.0003157380435995674	1.6214929168656653e-07	
0.18215204725728248	0.00032124198651828	0.0003211477783916389	1.6224865965596478e-07	
0.18497449617688488	0.0003267618975145803	0.0003266676165147916	1.6234973684553215e-07	
0.18784067898816573	0.0003323950242829551	0.0003323006694755782	1.6245255465292614e-07	
0.1907512733484843	0.000338144607457942	0.0003380501779031861	1.6255714508269393e-07	
0.19370696741551147	0.00034401402395293725	0.0003439195187061184	1.626635407561273e-07	
0.1967084600099325	0.0003500067945999911	0.00034991221271203355	1.6277177492075888e-07	
0.19975646078067044	0.00035612659231101784	0.00035603193282900136	1.6288188145986338e-07	
0.20285169037266976	0.00036237725080219595	0.0003622825127699507	1.6299389490312918e-07	
0.2059948805972802	0.00036876277392718467	0.00036866795638594184	1.6310785043477936e-07	
0.20918677460527996	0.00037528734566907293	0.0003751924476581703	1.6322378390435883e-07	
0.21242812706258082	0.0003819553408456891	0.00038186036140334224	1.6334173183321587e-07	
0.215719704328655	0.0003887713365881551	0.0003886762747522926	1.634617314248518e-07	
0.21906228463772706	0.0003957401246583699	0.00039564497946754397	1.6358382057132425e-07	
0.22245665828277353	0.00040286672467757537	0.00040277149517194995	1.6370803786084575e-07	
0.22590362780237347	0.0004101563983453271	0.0004100610835677519	1.6383442258436838e-07	
0.22940400817045398	0.0004176146647361966	0.00041751926373337274	1.6396301474134967e-07	
0.23295862698897662	0.0004252473167704454	0.00042515182859419187	1.6409385504416998e-07	
0.2365683246836085	0.0004330604389648584	0.00043296486267348986	1.6422698492055803e-07	
0.2402339547024262	0.000441060426581069	0.0004409647612408868	1.6436244651843192e-07	
0.243956383717698	0.0004492540063011426	0.00044915825098805777	1.6450028270517548e-07	
0.24773649183079302	0.00045764825857417813	0.00045755241237547433	1.646405370662518e-07	
0.2515751727802653	0.0004662506417933637	0.000466154703809609	1.6478325390505742e-07	
0.2554733341531623	0.00047506901848055286	0.0004749729878276821	1.6492847823477913e-07	
0.2594318975996074	0.00048411168367532074	0.00048401555948689363	1.6507625577462146e-07	
0.26345179905070754	0.0004933873957478425	0.0004932911771775006	1.6522663293841982e-07	
0.2675339889398373	0.0005029054098802919	0.0005028090961044342	1.6537965682055286e-07	
0.27167943242735193	0.0005126755144901122	0.0005125791047108006	1.6553537518170592e-07	
0.2758891096287819	0.0005227080709010217	0.000522611564349147	1.6569383642755382e-07	
0.28016401584656353	0.0005330140566045367	0.0005329174525432693	1.658550895824984e-07	
0.2845051618053608	0.000543605112496829	0.0005435084102253756	1.6601918426142198e-07	
0.28891357389103245	0.0005544935945236229	0.0005543967933813262	1.6618617063271967e-07	
0.2933902943933029	0.000565692630220581	0.0005655957295913939	1.6635609937505645e-07	
0.29793638175219256	0.0005772161806992727	0.0005771191800166412	1.6652902163049863e-07	
0.30255291080826724	0.00058907910870066	0.000588982007452866	1.6670498894174247e-07	
0.30724097305676445	0.0006012972534206605	0.0006012000511566635	1.6688405318647463e-07	
0.31200167690565833	0.000613887512907474	0.0006137902092433075	1.6706626649816422e-07	
0.3168361479377224	0.0006268679349402303	0.0006267705295660124	1.672516811746239e-07	
0.3217455291766536	0.0006402578174256677	0.000640160310113295	1.67440349571058e-07	
0.32673098135731937	0.0006540778194970591	0.0006539802101086526	1.6763232398107923e-07	
0.33179368320019265	0.0006683500846711393	0.0006682523731683385	1.6782765649255213e-07	
0.33693483169003946	0.0006830983776188622	0.0006830005640730503	1.6802639883047918e-07	
0.3421556423589239	0.0006983482363396444	0.0006982503209432251	1.68228602169374e-07	
0.3474573495735992	0.0007141271418030046	0.0007140291248818475	1.6843431692148645e-07	
0.35284120682735126	0.0007304647074438646	0.0007303665894710657	1.6864359249151529e-07	
0.3583084870363649	0.0007473928912780078	0.000747294672889118	1.6885647699882874e-07	
0.3638604828406817	0.0007649462338539022	0.0007648479158638194	1.6907301695194626e-07	
0.3694985069098218	0.0007831621257908659	0.0007830637092125938	1.69293256880481e-07	
0.37522389225314035	0.0008020811092890041	0.0008019825953545213	1.695172389099963e-07	
0.3810379925349945	0.0008217472187556886	0.0008216486089392161	1.6974500226987144e-07	
0.3869421823947922	0.0008422083666038154	0.0008421096626477985	1.6997658273061312e-07	
0.39293785777200174	0.000863516781373009	0.0008634179853171958	1.702120119514323e-07	
0.39902643623619527	0.0008857295066491422	0.0008856306208631979	1.704513167269373e-07	
0.4052093573222091	0.0009089089708642655	0.0009088099980844279	1.706945181187819e-07	
0.41148808287049476	0.0009331236400166404	0.0009330245833870296	1.7094163044183743e-07	
0.41786409737274555	0.0009584487677466579	0.0009583496308659327	1.711926600949225e-07	
0.4243389083228771	0.0009849672601505038	0.0009848680471247144	1.7144760418997452e-07	
0.43091404657344795	0.0010127706763538374	0.0010126713918564465	1.7170644896266165e-07	
0.4375910666976019	0.0010419603903888584	0.001041861039729123	1.7196916790395641e-07	
0.4443715473566186	0.0010726489455634956	0.0010725495347646118	1.7223571957040442e-07	
0.45125709167315986	0.0011049616396003271	0.0011048621754890275	1.725060450088033e-07	
0.4582493276102989	0.0011390383877773766	0.0011389388780870284	1.727800647114918e-07	
0.4653499083564233	0.0011750359226852165	0.0011749363761748956	1.7305767501010968e-07	
0.4725605127161014	0.001213130403778721	0.0012130308303712853	1.7333874378750719e-07	
0.4798828455070056	0.0012535205286672473	0.0012534209396101287	1.7362310535028783e-07	
0.4873186379629853	0.0012964312624453246	0.0012963316704986164	1.7391055428320462e-07	
0.49486964814338685	0.0013421183332324232	0.001342018752889976	1.7420083803465665e-07	
0.5025376613487146	0.0013908736841277268	0.0013907741318783657	1.7449364794629604e-07	
0.5103244905427329	0.0014430321277332334	0.0014429326223711174	1.747886083141512e-07	
0.5182319767811088	0.0014989795245651844	0.0014988800875607353	1.750852629934761e-07	
0.5262619896466971	0.0015591629086860457	0.0015590635646321074	1.7538305888944884e-07	
0.5344164276915693	0.0016241031238394114	0.001624003900991625	1.756813254604843e-07	
0.5426972188858914	0.0016944107276093542	0.001694311658545525	1.7597924910730057e-07	
0.5511063210737586	0.001770806194104523	0.0017707073165357421	1.7627584089909642e-07	
0.559645722436092	0.0018541458345202038	0.001854047192297441	1.7656989559094327e-07	
0.5683174419607084	0.0019454554170076303	0.0019453570613830026	1.7685993907874794e-07	
0.5771235299196736	0.0020459742927716215	0.0020458762839954364	1.7714416043081696e-07	
0.5860660683540517	0.0021572140689021186	0.002157116478268636	1.774203230285667e-07	
0.595147171566167	0.0022810377472719016	0.002280940659773439	1.7768564726756988e-07	
0.604368986619493	0.0024197681709622514	0.002419671688780822	1.77936654761058e-07	
0.6137336938462858	0.0025763392709970447	0.0025762435181642326	1.7816896811139288e-07	
0.6232435073630855	0.0027545112031236154	0.0027544163320242228	1.783771138512908e-07	
0.6329006755942035	0.0029591832373654756	0.0029590894374078316	1.785532241936413e-07	
0.6427074818033226	0.003196860444935177	0.0031967679549513377	1.7868863686336212e-07	
0.6526662446333333	0.0034763702104425804	0.003476279337433691	1.787705975582633e-07	
0.6627793186545348	0.003809999794928154	0.0038099109415107297	1.7878237824683052e-07	
0.6730490949213316	0.0042153747509317595	0.00421528845855515	1.7870122140780363e-07	
0.6834780015375548	0.004718709135520043	0.004718626155023293	1.7849577473078126e-07	
0.6940685042305437	0.005360756907417575	0.005360678320608708	1.781226471256147e-07	
0.7048231069341222	0.006208500396235852	0.00620842783994239	1.7752300520668622e-07	
0.7157443523806098	0.007380247733066346	0.007380183849262171	1.766256656046135e-07	
0.7268348227020044	0.009106259709070155	0.009106209159834358	1.7539321089897053e-07	
0.7380971400404808	0.01190129537461891	0.01190126753487442	1.7413837065621992e-07	
0.7495339671683494	0.017193244711326154	0.017193262817785354	1.7596028428318913e-07	
0.7611480081176202	0.03082564686567289	0.03082579515262151	2.1507598884512302e-07	
0.7729420088193235	0.10102107970750837	0.10102153322583196	7.848936919722247e-07	
0.784918757752735	0.042493060788188784	0.042493288554504516	2.3050476056288483e-07	
0.7970810866046624	0.020164567039759117	0.020164787556750868	2.3175465258820232e-07	
0.8094318709389453	0.013063183552754942	0.01306337887318109	2.2131105872602732e-07	
0.8219740308763326	0.009618965614840217	0.00961914530490545	2.1550081669160112e-07	
0.8347105317848907	0.007589169548000094	0.0075893391896117825	2.122177013394746e-07	
0.847644384981113	0.006251052626794043	0.006251215425947031	2.1031479720459606e-07	
0.8607786484418896	0.005302087457779245	0.005302245385218648	2.092324746532363e-07	
0.8741164275275125	0.0045935570901604736	0.004593711435722609	2.086771943523346e-07	
0.8876608757158821	0.004043886667738732	0.004044038320098167	2.0848299355762974e-07	
0.9014151953480897	0.003604612144558273	0.003604761742099811	2.085499891676805e-07	
0.9153826383855528	0.0032451336694588454	0.00324528168680865	2.088149748822194e-07	
0.9295665071788846	0.0029451801307070133	0.002945326931040859	2.0923632858024749e-07	
0.9439701552486742	0.002690789926750863	0.0026909357948477508	2.097857738318937e-07	
0.9585969880783669	0.002472032352404344	0.0024721775163299635	2.1044364164096584e-07	
0.9734504639194281	0.0022816495338461276	0.0022817941796369626	2.111960218570201e-07	
0.9885340946089864	0.0021142124656571212	0.0021143567475377448	2.1203298473730658e-07	
1.0038514464001433	0.001965577587540084	0.0019657216351985267	2.1294743433823902e-07	
1.01940614080515	0.0018325260274634411	0.0018326699513337692	2.1393434869470432e-07	
1.0352018554516484	0.0017125176574517896	0.0017126615526118995	2.149902645148484e-07	
1.051242324952181	0.0016035194537826483	0.0016036634028664082	2.1611292092179353e-07	
1.0675313417871697	0.0015038831959453178	0.001504027271336487	2.1730100942855232e-07	
1.0840727572015847	0.0014122566789496122	0.0014124009444394078	2.1855399655873207e-07	
1.1008704821154982	0.0013275181529499146	0.0013276626649829993	2.198719973431115e-07	
1.117928488048752	0.0012487271523091896	0.001248871960903397	2.21255685230757e-07	
1.1352508080599522	0.001175087074592386	0.0011752322239891872	2.227062287059579e-07	
1.1528415377000134	0.00110591630188751	0.0011060618309686595	2.2422524795304977e-07	
1.1707048359804781	0.0010406256075657719	0.001040771550053825	2.2581478699810753e-07	
1.1888449263568397	0.0009787002336175017	0.0009788466180616112	2.2747729817003452e-07	
1.2072660977271032	0.0009196854636680787	0.0009198323131995121	2.2921563672729458e-07	
1.225972705445816	0.0008631748218945677	0.0008633221537162131	2.3103306419099e-07	
1.2449691723538168	0.0008088002414071968	0.0008089480659547755	2.329332595294068e-07	
1.2642599898239333	0.0007562236952224855	0.0007563720148970738	2.349203378026203e-07	
1.2838497188228888	0.0007051298870933379	0.0007052786944067828	2.369988764526934e-07	
1.3037429909896587	0.0006552196702545609	0.0006553689451368147	2.391739504388504e-07	
1.3239445097305402	0.0006062039075199521	0.0006063536133837798	2.4145118018388754e-07	
1.3444590513311867	0.0005577975113834274	0.0005579475892796798	2.438368071915546e-07	
1.3652914660858761	0.0005097134117160871	0.0005098637714692611	2.463378749427609e-07	
1.386446679444272	0.00046165619562603394	0.00046180670228320017	2.489632403931728e-07	
1.4079296931759626	0.00041331517565331035	0.0004134656121290643	2.517227799737135e-07	
1.4297455865530366	0.00036435657802903087	0.00036450663361338757	2.5460407145727853e-07	
1.451899517550985	0.00031441492570046713	0.00031456409245120585	2.576479905006391e-07	
1.4743967240682132	0.00026308401256072293	0.00026323141337295127	2.6085274365178736e-07	
1.4972425251644468	0.0002099108644127515	0.0002100548371248625	2.642306340020852e-07	
1.5204423223183279	0.00015440943614965314	0.00015454624853192112	2.6779530028928976e-07	
1.5440016007044985	9.620623167730513e-05	9.632439485612258e-05	2.715618107535806e-07	
1.5679259304904682	3.7054982063058405e-05	3.707671964819984e-05	2.7554684811021323e-07	
1.5922209681535842	4.229303307276403e-05	4.2038001085738046e-05	2.797688933322015e-07	
1.6168924578184014	0.00011343467280847865	0.00011322709045875573	2.842484046115263e-07	
1.6419462326147771	0.00019530503084761247	0.00019511144862204032	2.89007974836682e-07	
1.667388216057011	0.0002880758115390169	0.0002878886579237834	2.9407243036579156e-07	
1.6932244234443516	0.00039464873278774926	0.00039446548294911336	2.994687974145979e-07	
1.7194609632832076	0.0005194382398463766	0.0005192580308684442	3.05225992602676e-07	
1.7461040387313935	0.0006689798087916006	0.0006688026165556009	3.11373962484929e-07	
1.7731599490647525	0.0008532628049250072	0.0008530892535783363	3.179419191759166e-07	
1.8006350911665105	0.001088325039585499	0.0010881564947370196	3.249515258989467e-07	
1.828535961039703	0.0014016364654441122	0.0014014753958051093	3.3241212445122136e-07	
1.8568691553430368	0.0018444796742921662	0.0018443305392054328	3.4029326201575234e-07	
1.885641372950552	0.0025247915699753445	0.002524663022836965	3.484753131732318e-07	
1.9148594165354507	0.003714457117013977	0.0037143686001473997	3.5664884173629804e-07	
1.9445301941784663	0.006340609452953636	0.006340618143266248	3.646754581145385e-07	
1.974660721001155	0.01628023341113	0.016280594437586417	4.0646353706549266e-07	
2.0052581208244957	0.0207165805518259	0.02071683255474909	3.77623610899733e-07	
2.036329627853186	0.007933045586390797	0.007933456806679619	4.398760022012333e-07	
2.067882588386045	0.00492411401052956	0.0049244762502836485	4.546036177155675e-07	
2.0999244625529108	0.0036233713476390658	0.003623700717227288	4.734572029840509e-07	
2.132462826078452	0.00289677450201515	0.0028970752947791363	4.967801533296571e-07	
2.1655053720733157	0.002429932033423465	0.0024301965282883947	5.249449839294129e-07	
2.199059912853022	0.002100889730502846	0.0021010903285558304	5.588104361231916e-07	
2.2331343817850464	0.0018498447663448255	0.0018498967026877784	5.989723050127006e-07	
2.267736835164523	0.0016317981570314996	0.0016313838685510916	6.289959939190678e-07	
2.302875454119006	0.0016458978886482168	0.00164505918322025	8.463286842901639e-07	
2.3385585465427567	0.0014820475952822133	0.0014828053595130934	7.628219595688928e-07	
2.3747945490609914	0.0013567051508588976	0.001357463350696842	8.631940341491857e-07	
2.411592029024571	0.0012591429768533762	0.0012597576758822408	9.85043308761193e-07	
2.4489596865355954	0.0011749958319738926	0.001174997731404182	1.0642378773764125e-06	
2.4869063565043885	0.001109074841833218	0.0011092161478700668	9.409085445105788e-07	
2.5254410107383527	0.0010616000444637129	0.001065221878878437	3.999700501866431e-06	
2.564572760063192	0.0009992449023474971	0.0010072936711593313	1.0825903199745272e-05	
2.604310856476998	0.0009625572924581051	0.0009571072224975489	5.737062105112047e-06	
2.6446646953377266	0.0009145720982246913	0.0009121597672591495	2.414380433781189e-06	
2.6856438175845567	0.0008727014385837744	0.0008712698944693341	1.4556983258095963e-06	
2.727257911993673	0.0008346660505394094	0.0008336904709078525	1.0106994970629863e-06	
2.769516817469004	0.0007995914774873951	0.0007988744838806678	7.551267433940811e-07	
2.812430525368455	0.0007669440599680035	0.0007663919666122891	5.895385146788875e-07	
2.8560091818661824	0.0007363288593187953	0.00073589037438033	4.735673193779442e-07	
2.9002630903514777	0.0007074272031575277	0.0007070714035848596	3.8779396441159405e-07	
2.945202713864811	0.0006799684844847821	0.0006796753836156172	3.2174078154745004e-07	
2.9908386775716385	0.0006537135893911686	0.0006534695696818392	2.6926513070962355e-07	
3.0371817712745264	0.0006284430619440523	0.0006282384526286873	2.265321941283775e-07	
3.0842429519642045	0.0006039471733078972	0.0006037748718401482	1.9102763851860528e-07	
3.1320333464101533	0.0005800162776618049	0.0005798709195780355	1.6103780031942415e-07	
3.180564253791325	0.0005564301090500046	0.0005563075441332942	1.3535893080256737e-07	
3.2298471483676323	0.0005329444496464478	0.0005328413977649135	1.1312710186070356e-07	
3.2798936821928324	0.0005092728865050595	0.0005091867029519692	9.371635441857145e-08	
3.3307156878694446	0.0004850598915615501	0.0004849884008194629	7.667936777651237e-08	
3.3823251813463506	0.00045983850031718987	0.0004597798725857772	6.172008613682314e-08	
3.43473436475976	0.00043295978046829553	0.00043291243308672347	4.8700448025632226e-08	
3.487955629318178	0.0004034680823497473	0.00040343059054792906	3.7700598143916766e-08	
3.542001558232087	0.00036986541259295815	0.00036983640939335273	2.916825056099806e-08	
3.5968849296890193	0.00032963136041977295	0.0003296093840948795	2.4077856570009216e-08	
3.6526187198747286	0.00027815819404826175	0.0002781413554688037	2.3392171866510086e-08	
3.7092161060411786	0.00020625743139050516	0.00020624230129240962	2.656667179653195e-08	
3.7666904696220658	9.955781914504011e-05	9.953205009627521e-05	3.189353975526544e-08	
3.8250553993966134	0.0002155755893352545	0.00021557146642098534	3.808676823537828e-08	
3.884324694702404	0.0012963607780698107	0.0012964045019563419	4.64518152027825e-08	
3.9445123686979775	0.002016285619377133	0.0020163293048371025	5.6651103435944384e-08	
4.005632651675993	0.0010563867788939963	0.0010564453371653979	6.186872717949454e-08	
4.067699994427721	0.0008011513051355176	0.0008012085955301368	6.780045499654016e-08	
4.130729071659682	0.0006823293182708863	0.0006823876685904171	7.406408845529159e-08	
4.194734785463209	0.0006112923393883981	0.0006113528994412781	8.037947652975358e-08	
4.259732268837781	0.0005624454629628694	0.0005625087519170632	8.66732593138149e-08	
4.325736889268946	0.000525711553968427	0.0005257777896025063	9.292928751611167e-08	
4.392764252361694	0.0004963202474520868	0.0004963894876333649	9.915185051706807e-08	
4.460830205530115	0.00047171415167670465	0.00047178635737845325	1.0535397701886713e-07	
4.5299508417442365	0.00045038994690453236	0.000450465009829878	1.1155295866476661e-07	
4.600142503334918	0.00043139557761228927	0.00043147332923951557	1.1776843632721812e-07	
4.671421785857698	0.000414086358888842	0.0004141665673362203	1.2402154323893005e-07	
4.743805542016518	0.000397994802839676	0.00039807715898536414	1.3033453206198135e-07	
4.817310885648243	0.0003827537517015429	0.0003828378425811032	1.3673063642475146e-07	
4.891955195768907	0.00036804416879609574	0.00036812943240657276	1.4323404329446653e-07	
4.967756120682691	0.0003535509128359569	0.00035363656195128385	1.4986990980034512e-07	
5.044731582154526	0.0003389120814449664	0.00033899697068179166	1.566644184412725e-07	
5.122899779647386	0.00032364075280865324	0.00032372313216828016	1.6364512065600872e-07	
5.202279194625215	0.0003069729842967753	0.00030705000165718135	1.7084361752535745e-07	
5.282888594922542	0.0002875149941152772	0.0002875815705358409	1.7832254425397935e-07	
5.364747039181794	0.0002622650400417443	0.0002623105588026248	1.867300098309406e-07	
5.447873881359371	0.0002232553979831567	0.00022325130975937694	1.936568168005363e-07	
5.532288775301544	0.00014655941351006884	0.00014640374244095984	2.0159178589648674e-07	
5.618011679391243	0.0005925710759962695	0.0005926681148304778	2.1109764959989536e-07	
5.705062861266868	0.0005055957709204421	0.0005058169426075141	2.2587149424232495e-07	
5.793462902614208	0.0003911852494594695	0.00039139060688819424	2.336464634276688e-07	
5.883232704032601	0.0003441691400986005	0.00034432479138002815	2.4238030744807744e-07	
5.974393489976511	0.00031145798358905066	0.0003115066493388419	2.494456648506307e-07	
6.06696681377367	0.00027419330955395316	0.00027397356531986015	2.376543668966801e-07	
6.160974562720967	0.0003305112367897378	0.00033062224310318936	2.926840899938447e-07	
6.25643896325932	0.0003003783611008769	0.0003006847165432219	3.0868847239640905e-07	
6.353382586228693	0.00028387260847163853	0.00028419170600958493	3.247828302076676e-07	
6.451828352204593	0.00027128512214002137	0.00027160839561370624	3.435842482387071e-07	
6.551799536917215	0.00026043539261923275	0.0002607645784152646	3.652203360342712e-07	
6.653319776754563	0.00025053622819436183	0.0002508739195751375	3.9010337012349246e-07	
6.756413074350862	0.00024119740578091537	0.00024154609590352772	4.1890965270383244e-07	
6.861103804261538	0.00023217593033531746	0.00023253793435109975	4.526175556333645e-07	
6.9674167187261515	0.00022328654903768546	0.00022366396745722368	4.926204965908332e-07	
7.075376953520617	0.0002143564186939156	0.00021475094183872964	5.40936228931548e-07	
7.1850100339000935	0.00020518859283380424	0.0002056009079758002	6.005801142053079e-07	
7.2963418806339915	0.00019551275232912254	0.00019594093789374717	6.76255482671511e-07	
7.40939881613446	0.00018488844199556967	0.00018532345942726998	7.757138125010381e-07	
7.5242075706798515	0.00017246163153842033	0.0001728731251211132	9.126655083232083e-07	
7.640795288734611	0.00015619266866535885	0.00015647438003484705	1.1136678741920626e-06	
7.759189535367103	0.00012963904914599042	0.00012931942278215298	1.4360178493130644e-06	
7.879418302766868	0.00010065406820092084	0.00010006883482961763	2.005889372971811e-06	
8.001510016862884	0.0002595296561245416	0.00026260451564362426	4.253471191863565e-06	
8.125493544044346	0.0001982023516183389	0.0001958108053471417	1.248822243629143e-05	
8.251398197985628	0.00017104349125812138	0.00016749068112233354	3.563304308146018e-06	
8.379253746576957	0.00014792056457752056	0.00014631566071475553	1.7541544941771713e-06	
8.509090418962503	0.00012629733756230213	0.0001253446502024556	1.1313733240313469e-06	
8.640938912687513	0.0001012206686816856	0.00010067710494177772	7.934821906538544e-07	
8.774830400956196	6.761033125941149e-05	6.737196029666817e-05	5.665410453193599e-07	
8.910796540002062	2.712489174269026e-05	2.744554116894401e-05	4.0518234492051365e-07	
9.048869476572474	0.00013986932948006572	0.00013989585509696122	2.941239397579855e-07	
9.189081855529167	0.0008256959757169456	0.0008263012146335821	6.075643333241135e-07	
9.331466827566528	0.0006503051753907277	0.0006506550898433843	9.401806032432804e-07	
9.476058057049498	0.0003779918443308297	0.0003801830190314029	2.388676075108139e-06	
9.622889729972897	0.00029654835264754473	0.00029375987752580684	2.963231865899024e-06	
9.771996562044086	0.00025017155211769725	0.00024898389720616807	1.247717981252631e-06	
9.923413806890872	0.00021952101034425678	0.00021889491202697667	8.140712889618489e-07	
10.0771772643966	0.00019332598875540846	0.00019315747913712815	5.99282774130403e-07	
10.233323289164382	0.00017106916155184922	0.0001710672761755371	2.9906177263913644e-07	
10.391888799112495	0.00018030815021704313	0.0001799256449286591	4.6440529559027285e-07	
10.552911284202958	0.00014498563901714837	0.0001446360235309125	4.0652201983839007e-07	
10.716428815305356	0.0001126204305045474	0.00011297104509588711	3.5145745346569254e-07	
10.882480053198018	0.0002718172190019803	0.0002719099213450275	3.1219258822616845e-07	
11.051104257708666	0.0002085811149136102	0.00020836416389047232	2.8826208210762903e-07	
11.222341296996655	0.00018554279990087754	0.00018529810404313134	2.6309670167259685e-07	
11.39623165697915	0.0001719224695355204	0.00017168664282190977	2.40620671680451e-07	
11.572816450903245	0.00016196200982530694	0.00016174239691231588	2.2045159166822042e-07	
11.752137429066462	0.00015386664700213232	0.0001536646218577765	2.0202891613544462e-07	
11.93423698868786	0.00014688543253964017	0.0001467009239051254	1.8481032385863352e-07	
12.119158183932093	0.00014064131684517615	0.00014047409753173702	1.682297629616713e-07	
12.306944736088793	0.00013491976516873922	0.00013477002122431184	1.515826421786553e-07	
12.497641043909683	0.00012958677895743689	0.00012945565613941063	1.3377594723545966e-07	
12.691292194105861	0.00012455175667321406	0.00012444244249521983	1.126585829359731e-07	
12.887943972007742	0.00011974720794151246	0.0001196681059007452	8.266977917449542e-08	
13.08764287239018	0.0001151087596199028	0.00011508681896667214	2.2574650963644886e-08	
13.290436110465315	0.00011054940903671493	0.00011066350077776036	2.629677187273051e-07	
13.496371633045765	0.00010668162419316786	0.00010637031065589481	3.151296522308783e-07	
13.705498129880782	0.00010239046694064708	0.00010218436726033005	2.070672734440441e-07	
13.917865045168076	9.825272368134942e-05	9.808617414107538e-05	1.6922609032804905e-07	
14.133522589243995	9.420276490587076e-05	9.405845170010515e-05	1.4800730693912926e-07	
14.35252175045488	9.021405585029142e-05	9.008518284668796e-05	1.3323763794257593e-07	
14.574914307212275	8.626753185096528e-05	8.615072573674824e-05	1.2166037782797247e-07	
14.800752840235097	8.234546965572044e-05	8.223884991899627e-05	1.1185688217043946e-07	
15.030090744981337	7.84288842311273e-05	7.833150911383049e-05	1.0289258103788562e-07	
15.262982244272472	7.449678817961673e-05	7.440704688535112e-05	9.441159726290105e-08	
15.499482401113475	7.052167554515164e-05	7.043726256616455e-05	9.035395771144676e-08	
15.739647131711472	6.645888085175656e-05	6.638213661539298e-05	8.316969191653338e-08	
15.98353321869612	6.22490052227552e-05	6.217943837549414e-05	7.644589481963282e-08	
16.23119832454485	5.778441816070849e-05	5.7722048660912275e-05	6.985151643380413e-08	
16.482701005216104	5.285650150983254e-05	5.280178507652349e-05	6.31587529111405e-08	
16.738100723993853	4.699041073285581e-05	4.694461052603042e-05	5.6102646913721846e-08	
16.997457865546615	3.883683848901283e-05	3.880383080530194e-05	4.825106363813818e-08	
17.26083375020432	2.4474507273579906e-05	2.4478882692726934e-05	3.826841795890988e-08	
17.528290648456405	0.00010400069419405423	0.00010400828634310579	7.617648329131478e-09	
17.799891795674554	6.491298687189538e-05	6.491616039481245e-05	1.172971676708413e-08	
18.075701407063548	5.108610225592946e-05	5.113715174801842e-05	6.123992972982356e-08	
18.35578469284383	4.3713061690163286e-05	4.357500667974358e-05	3.1559263884487674e-07	
18.64020787366921	3.797695282299326e-05	3.784836951005077e-05	1.2956544961999828e-07	
18.929038196283646	3.2956446092386643e-05	3.287116537915868e-05	8.528177634642567e-08	
19.222343949420477	2.8310702197937348e-05	2.824464440813834e-05	6.606006351657433e-08	
19.52019447994806	2.3834128752637786e-05	2.3779812867354337e-05	5.434990856705787e-08	
19.822660209265607	1.940803918582639e-05	1.93617771580926e-05	4.674533784085284e-08	
20.12981264995304	1.4930843715651405e-05	1.488905431158372e-05	4.416385299030086e-08	
20.441724422678867	1.0247983844040272e-05	1.0201934201022795e-05	5.245612354410987e-08	
20.75846927337004	5.0102629613484184e-06	4.92035749430447e-06	9.032182220407832e-08	
21.08012209064783	1.0011619078732942e-05	9.979056512759782e-06	2.430017318640782e-07	
21.406758923533914	2.0494435472248914e-06	2.1253982009882425e-06	1.5228402642523794e-07	
21.738456999430788	4.546773572931042e-06	4.802401592621917e-06	3.6630077911179576e-07	
22.075294742380795	9.59357505815824e-06	9.752279702285155e-06	1.5903309752724045e-07	
22.417351791608088	1.4602880844338972e-05	1.4705451312690858e-05	1.0688652071900114e-07	
22.764709020347887	1.9661179143152546e-05	1.973757410590336e-05	8.274417150661315e-08	
23.1174485549675	2.48425594285502e-05	2.4903211862712773e-05	6.785835372779095e-08	
23.47565379438362	3.019265652051889e-05	3.0242352714551237e-05	5.726226584096469e-08	
23.839409429780538	3.574934437603063e-05	3.579057770104138e-05	4.893287960181209e-08	
24.20880146463373	4.154999224664671e-05	4.158417793631146e-05	4.189207939430841e-08	
24.583917235044	4.763577909070269e-05	4.766375087225047e-05	3.557804349504547e-08	
24.964845430386426	5.405616661348532e-05	5.407841116483628e-05	2.959727098211279e-08	
25.351676114279368	6.0876666670392886e-05	6.08934634259909e-05	2.3583906724071574e-08	
25.744500745878433	6.819805745612537e-05	6.820965753450744e-05	1.70554811068853e-08	
26.143412201500308	7.622128936004679e-05	7.62286235633194e-05	9.421209985836234e-09	
26.548504796581717	8.557372211790862e-05	8.55843358648595e-05	1.2695263061722308e-08	
26.959874307978602	9.677875683395574e-05	9.679012139061894e-05	9.254402049053273e-08	
27.377617996610834	9.605283168475108e-05	9.610096125044562e-05	5.305606989037812e-08	
27.801834630457815	0.00010806766957332621	0.00010807457012068041	3.381850122006262e-08	
28.232624507910387	0.00011968934751740999	0.00011967745177512528	3.155487307247371e-08	
28.670089481484574	0.00013201357859633333	0.00013198458024658386	3.801469324319923e-08	
29.114332981902788	0.00014545572241775635	0.0001454065332359716	5.306523096576622e-08	
29.565460042548164	0.00016035417287002028	0.00016026335529116808	9.106198716082013e-08	
30.0235773242978	0.0001770943158345641	0.00017690401411802928	2.3591310351192258e-07	
30.488793140740842	0.00019575913149332357	0.00019576014754014222	1.7577064692643443e-07	
30.961217483787163	0.00021730612667421125	0.00021739793889085754	9.345999101556952e-08	
31.440962049673153	0.00024256202312647124	0.0002425918990808689	3.084058246399205e-08	
31.928140265370157	0.00027245680008964923	0.00027244836921784006	1.1781515375603198e-08	
32.42286731540228	0.00030870312897178043	0.0003086371170564876	6.602095199344349e-08	
32.925260169079685	0.00035405026621657305	0.0003538876670630091	2.665618594084775e-07	
33.435437608153904	0.0004132503232962005	0.0004132799316683657	2.541513532851618e-07	
33.95352025490161	0.0004986268948671153	0.0004987991881558451	1.7229346717108667e-07	
34.479630600643624	0.0006558136175277642	0.000655888101655472	1.1118048608874241e-07	
35.01389303470575	0.0005731452929799903	0.0005732222672810977	9.600065827063093e-08	
35.556433873828425	0.0006387007899493393	0.0006386930973468421	7.047448423108067e-08	
36.107381392031996	0.0009291803381320088	0.000929214041831925	6.945868235035469e-08	
36.666865850944866	0.0013972333549421656	0.0013972889128135563	7.401467988032913e-08	
37.23501953060145	0.0025047484965040954	0.0025048336670148216	8.744217066686812e-08	
37.81197676071744	0.007788054323484861	0.007788055406193512	1.1539273555526521e-07	
38.397873952449665	0.004526287220295342	0.00452629457780462	1.456004799663022e-07	
38.99284963064802	0.002053885740643779	0.0020539778631549492	2.9132793903427e-07	
39.59704446660722	0.0013283275210519687	0.001328388804702259	1.354215485801787e-07	
40.21060131132589	0.0009857318799460345	0.0009854524361317674	5.126463343906898e-07	
40.83366522928125	0.0007850124222940559	0.0007849926048952212	1.6179066965312544e-07	
41.46638353272696	0.0006527089355577543	0.0006527340869142881	5.78528662729693e-08	
42.108905816522395	0.0005625183449648098	0.0005623064978901054	2.2337177663360934e-07	
42.76138399350171	0.0004913686810436121	0.0004913679699178712	2.0029920554935054e-07	
43.42397233039088	0.00043583582946316615	0.00043599356524019273	2.4264638556210746e-07	
44.096827484281306	0.0003904282221362396	0.0003906953816640314	2.6943049229697503e-07	
44.78010853966855	0.0003513886790038285	0.00035183946490116515	4.5272812657377804e-07	
45.47397704606499	0.0003160587533162713	0.00031611118549776406	6.74837970370525e-07	
46.17859705619533	0.0002785982026267682	0.0002781077815175951	6.206444430899479e-07	
46.894135164783904	0.00026113780387490516	0.0002611487193180386	1.716739106940269e-07	
47.62076054794297	0.00019935910202200242	0.00019943730366091432	1.8254445151649654e-07	
48.35864500317141	0.00037858082815646034	0.00037835729498502464	2.3009710917521983e-07	
49.10796298997312	0.00030033618493525527	0.00030054768352112313	2.3556406696138597e-07	
49.86889167110482	0.0002681610183924603	0.0002685336471624135	3.734356238783619e-07	
50.641610954463076	0.0002474684458232636	0.0002479725839377303	9.823196700372643e-07	
51.42630353562007	0.00023228625224509385	0.00023215420376770712	1.8630781398225796e-07	
52.22315494101898	0.00021861079338643342	0.00021888641475507987	4.096343616983231e-07	
53.03235357183818	0.00020766101112718404	0.00020711291519196374	7.381417318507306e-07	
53.854090748535334	0.00019629701267256933	0.0001960259647503275	2.7860111411271514e-07	
54.688560756081706	0.00018457911912467267	0.0001843281769854696	2.593367514338443e-07	
55.53596088989733	0.00016748822317748518	0.00016747405448082998	1.7596000427692216e-07	
56.39649150249797	0.000201928193916165	0.00020202389172964064	1.098270919741365e-07	
57.27035605086487	0.0001818367186897276	0.00018183948336571864	2.841181397078912e-07	
58.15776114454846	0.00017167301572877102	0.0001715406732730975	1.5347528783873962e-07	
59.05891659451753	0.00016417730066893964	0.0001640926250729758	9.752862484428352e-08	
59.974035462765215	0.0001578775537760986	0.0001578399353579678	6.075151397372673e-08	
60.90333411268367	0.00015222133099032599	0.00015229115076101252	1.6364258255923299e-07	
61.847032260219336	0.0001475054516080973	0.0001472387149469141	2.9146019698473765e-07	
62.80535302582078	0.0001427408491178554	0.0001425727575134563	1.7063568902047353e-07	
63.778522987191536	0.00013835886909939146	0.00013822548612746558	1.3445029258694096e-07	
64.76677223286032	0.000134265616620163	0.00013415038295603275	1.1586155008848833e-07	
65.77033441658139	0.00013041649219132956	0.00013031306974748265	1.0383514286229565e-07	
66.78944681257751	0.00012678156416818097	0.00012668677693963374	9.507051155396911e-08	
67.82435037163955	0.00012333788915199148	0.00012324986753748925	8.821928611085674e-08	
68.87528977809474	0.00012006685050393335	0.00011998437219197443	8.26165671781689e-08	
69.94251350765792	0.00011695285783746426	0.00011687506350932246	7.789031505015867e-08	
71.02627388617911	0.0001139825850694479	0.00011390883800871213	7.38126379152068e-08	
72.12682714930152	0.00011114447455996478	0.00011107428404780722	7.023417309263423e-08	
73.24443350304374	0.00010842839173488688	0.00010836136791907252	6.705178790764912e-08	
74.37935718532088	0.00010582537271901068	0.00010576119836344598	6.419127836949385e-08	
75.53186652841877	0.00010332743320767173	0.00010326584512061256	6.15974549936274e-08	
76.7022340224364	0.00010092741963258093	0.00010086819595582247	5.922814035362967e-08	
77.89073637971123	9.861889066207195e-05	9.856184187444446e-05	5.705036509956361e-08	
79.09765460024283	9.639602113567115e-05	9.634098350252293e-05	5.5037862703912684e-08	
80.32327403813038	9.425352301716455e-05	9.420035370424504e-05	5.3169364582589375e-08	
81.5678844690394	9.218657953579746e-05	9.213515288812093e-05	5.142740672704939e-08	
82.83178015871405	9.019078973351247e-05	9.014099438988283e-05	4.979747370046799e-08	
84.11525993255103	8.826212135061265e-05	8.821385797058461e-05	4.8267371357958136e-08	
85.41862724625115	8.639687048228817e-05	8.635004993053697e-05	4.68267584408119e-08	
86.74219025756646	8.459162679667496e-05	8.454616867476197e-05	4.546679092593175e-08	
88.08626189915832	8.284324336712186e-05	8.27990748130743e-05	4.4179847944479777e-08	
89.45115995258467	8.114881036651589e-05	8.110586506365076e-05	4.2959317732323464e-08	
90.83720712343391	7.950563201933813e-05	7.946384937055221e-05	4.179942844685052e-08	
92.24473111762269	7.791120632072683e-05	7.787053075506692e-05	4.069511298903195e-08	
93.67406471887617	7.636320712030745e-05	7.632358750634383e-05	3.9641899925835946e-08	
95.1255458674087	7.48594682382854e-05	7.482085738449911e-05	3.86358246798724e-08	
96.59951773982377	7.339796933685601e-05	7.336032356350737e-05	3.767335662165453e-08	
98.09632883025184	7.197682331468073e-05	7.194010208484463e-05	3.6751338764126757e-08	
99.61633303274554	7.059426502844859e-05	7.05584306283697e-05	3.586693753017087e-08	
101.15988972495167	6.924864117521837e-05	6.921365843604309e-05	3.5017600641315254e-08	
102.72736385307937	6.793840119368698e-05	6.790423724811873e-05	3.4201021601492694e-08	
104.31912601818526	6.666208906281563e-05	6.66287131314107e-05	3.341510957598583e-08	
105.93555256379533	6.541833589317607e-05	6.53857190959277e-05	3.2657963713362915e-08	
107.57702566488457	6.420585322058815e-05	6.417396841019106e-05	3.1927851147579115e-08	
109.24393341823551	6.302342692360832e-05	6.299224853739566e-05	3.122318806687056e-08	
110.93666993419627	6.1869911696593e-05	6.183941562462295e-05	3.054252335293872e-08	
112.65563542986153	6.074422601870906e-05	6.071438948587722e-05	2.9884524382733174e-08	
114.40123632369622	5.964534756666777e-05	5.9616149027045254e-05	2.9247964661744047e-08	
116.17388533162597	5.8572309025301206e-05	5.8543728067169336e-05	2.86317130121622e-08	
117.9740015646163	5.752419425557332e-05	5.7496211515847344e-05	2.8034724089835203e-08	
119.802010627764	5.6500134784341644e-05	5.647273187126373e-05	2.7456030038226257e-08	
121.65834472092367	5.549930658428448e-05	5.547246600742069e-05	2.6894733121930778e-08	
123.54344274089367	5.452092711596975e-05	5.4494632222677975e-05	2.634999920502898e-08	
125.45775038518534	5.356425260715042e-05	5.35384875247971e-05	2.5821051961297268e-08	
127.40172025740017	5.262857554708621e-05	5.260332513038298e-05	2.530716772120169e-08	
129.3758119742398	5.171322237607393e-05	5.1688472158986534e-05	2.4807670873281668e-08	
131.3804922741741	5.081755135245919e-05	5.0793287504208733e-05	2.4321929750861387e-08	
133.41623512779302	4.994095058124671e-05	4.9917159865982455e-05	2.3849352944122167e-08	
135.48352184986857	4.9082836190051244e-05	4.905950592982423e-05	2.3389385986541013e-08	
137.58284121315285	4.8242650639569284e-05	4.821976868028074e-05	2.294150837057406e-08	
139.71468956393986	4.741986115702809e-05	4.739741583706262e-05	2.2505230855762094e-08	
141.879570939417	4.6613958282197845e-05	4.6591938403486124e-05	2.2080093034322298e-08	
144.07799718683648	4.58244545165611e-05	4.5802849317843864e-05	2.1665661126578603e-08	
146.31048808453184	4.505088306713075e-05	4.5029682199221544e-05	2.1261525980340038e-08	
148.57757146481032	4.4292796677207544e-05	4.427199018007339e-05	2.0867301252357844e-08	
150.87978333874923	4.354976653708527e-05	4.352934481858307e-05	2.0482621752724905e-08	
153.2176680229263	4.2821381268351975e-05	4.280133508447635e-05	2.010714193454818e-08	
155.5917782681133	4.210724597601156e-05	4.208756641252322e-05	1.9740534514866662e-08	
158.00267538996428	4.140698136316565e-05	4.13876598184839e-05	1.9382489212645757e-08	
160.45092940172842	4.07202229034613e-05	4.070125107271492e-05	1.9032711592829294e-08	
162.9371191490193	4.004662006692789e-05	4.002798992706914e-05	1.8690922005833185e-08	
165.46183244667284	3.9385835595203886e-05	3.936753939110001e-05	1.835685461303396e-08	
168.02566621772516	3.8737544822496226e-05	3.8719575053920036e-05	1.8030256490687585e-08	
170.6292266345446	3.8101435038921784e-05	3.8083784448371184e-05	1.7710886804141163e-08	
173.27312926215015	3.747720489316083e-05	3.745986645444279e-05	1.7398516046631272e-08	
175.9579992037507	3.6864563831604606e-05	3.684753073912552e-05	1.7092925336088805e-08	
178.68447124853947	3.626323157140936e-05	3.6246497230118284e-05	1.6793905765486568e-08	
181.45319002177868	3.567293760507693e-05	3.565649562101365e-05	1.6501257801247603e-08	
184.2648101372089	3.509342073437312e-05	3.507726490577663e-05	1.621479072592724e-08	
187.11999635182175	3.4524428631566035e-05	3.4508552940502856e-05	1.593432212156343e-08	
190.019423723029	3.396571742612631e-05	3.395011603060166e-05	1.565967738977739e-08	
192.9637777682679	3.3417051315172504e-05	3.3401718541690565e-05	1.539068930567676e-08	
195.95375462707955	3.287820219607813e-05	3.286313253261989e-05	1.5127197603130224e-08	
198.99006122569847	3.234894931977545e-05	3.2334137409165744e-05	1.4869048588364477e-08	
202.0734154441926	3.1829078963401935e-05	3.18145195970393e-05	1.4616094779863642e-08	
205.20454628619316	3.131838412103502e-05	3.130407223296008e-05	1.4368194572411658e-08	
208.38419405125447	3.081666421135391e-05	3.0802594872633785e-05	1.4125211923558976e-08	
211.6131105098844	3.0323724801150665e-05	3.0309893214559256e-05	1.3887016060219666e-08	
214.892059081287	2.9839377343691914e-05	2.9825778838666262e-05	1.3653481204864812e-08	
218.22181501385919	2.936343893100255e-05	2.935006895885841e-05	1.3424486318545137e-08	
221.60316556848443	2.8895732059209466e-05	2.88825861885993e-05	1.3199914860633186e-08	
225.03691020466627	2.8436084406143577e-05	2.8423158318742097e-05	1.2979654563296158e-08	
228.5238607695462	2.7984328620454008e-05	2.797161810685707e-05	1.2763597220105624e-08	
232.06484168985054	2.754030212153983e-05	2.752780307736393e-05	1.2551638487340025e-08	
235.66069016681035	2.710384690965235e-05	2.7091555331822538e-05	1.2343677697323393e-08	
239.3122563741041	2.6674809385564395e-05	2.6662721368779238e-05	1.2139617683123359e-08	
243.0204036588648	2.6253040179243875e-05	2.6241151912607366e-05	1.1939364613227292e-08	
246.78600874580337	2.5838393987006355e-05	2.582670175081672e-05	1.1742827836225759e-08	
250.60996194449422	2.5430729416655618e-05	2.541922957934221e-05	1.154991973420037e-08	
254.4931673598731	2.5029908840154028e-05	2.5018597855353748e-05	1.1360555584640067e-08	
258.43654310599635	2.4635798253393504e-05	2.4624672657158852e-05	1.117465343015694e-08	
262.4410215231124	2.424826714266615e-05	2.4237323550797674e-05	1.0992133955411084e-08	
266.507549398097	2.3867188357458788e-05	2.3856423462954907e-05	1.0812920370947784e-08	
270.63708818830384	2.349243798921971e-05	2.3481848559837598e-05	1.0636938303329881e-08	
274.8306142488838	2.3123895255767816e-05	2.3113478131689227e-05	1.046411569132616e-08	
279.08911906362675	2.276144239103519e-05	2.2751194482631703e-05	1.0294382687545612e-08	
283.4136094793798	2.2404964539852967e-05	2.239488282554527e-05	1.0127671565443863e-08	
287.80510794409827	2.2054349657508367e-05	2.2044431181714676e-05	9.963916631135617e-09	
292.26465274858515	2.1709488413817265e-05	2.169973028498629e-05	9.80305413980456e-09	
296.7932982719762	2.137027410147224e-05	2.136067349019612e-05	9.645022216579846e-09	
301.3921152310292	2.1036602548440223e-05	2.1027156685643725e-05	9.489760781164706e-09	
306.0621909332746	2.0708372034197827e-05	2.0699078209399504e-05	9.337211476615851e-09	
310.80462953409153	2.038548320960407e-05	2.037633876924604e-05	9.187317601545855e-09	
315.6205522977641	2.006783902022321e-05	2.005884136606618e-05	9.040024045560244e-09	
320.5110978625849	1.975534463292028e-05	1.9746491220500342e-05	8.895277228203241e-09	
325.47742251006514	1.944790736556262e-05	1.9439195702707093e-05	8.753025040546038e-09	
330.52070043831674	1.9145436619670446e-05	1.9136864265069726e-05	8.61321678984317e-09	
335.6421240396705	1.8847843815868112e-05	1.8839408377700915e-05	8.475803146708015e-09	
340.8429041825955	1.855504233199645e-05	1.85467414666059e-05	8.340736094838316e-09	
346.1242704979875	1.826694744375424e-05	1.8258778854372398e-05	8.207968883127194e-09	
351.4874716698928	1.7983476267744393e-05	1.7975437703262988e-05	8.077455979971373e-09	
356.9337757307372	1.770454770680726e-05	1.7696636960592467e-05	7.949153029719886e-09	
362.46447036112943	1.7430082397529986e-05	1.742229730627927e-05	7.823016811058148e-09	
368.08086319431027	1.7160002659827147e-05	1.7152341102466176e-05	7.699005197419026e-09	
373.7842821253185	1.6894232448493174e-05	1.688669234511111e-05	7.577077118986421e-09	
379.57607562494815	1.6632697306632984e-05	1.6625276617454353e-05	7.457192526554912e-09	
385.45761305857025	1.6375324320881896e-05	1.6368021045273424e-05	7.339312356922297e-09	
391.43028500989345	1.6122042078330938e-05	1.611485425384196e-05	7.223398499704202e-09	
397.49550360974456	1.587278062507789e-05	1.5865706326512552e-05	7.10941376586123e-09	
403.6547028699399	1.5627471426328816e-05	1.5620508764849117e-05	6.997321857231045e-09	
409.9093390223323	1.5386047327978774e-05	1.537919445023678e-05	6.887087337635607e-09	
416.26089086311043	1.5148442519603944e-05	1.5141697606902128e-05	6.778675605063345e-09	
422.71086010243414	1.4914592498801264e-05	1.4907953766279692e-05	6.672052865130575e-09	
429.2607717194863	1.4684434036814535e-05	1.4677899732663924e-05	6.567186105458504e-09	
435.91217432302693	1.445790514538965e-05	1.4451473550088968e-05	6.4640430713993615e-09	
442.6666405175339	1.4234945044803933e-05	1.422861447038186e-05	6.362592242420898e-09	
449.52576727501685	1.4015494133017895e-05	1.4009262922336916e-05	6.26280280971598e-09	
456.4911763125926	1.3799493955899952e-05	1.3793360481962326e-05	6.164644654547068e-09	
463.56451447591087	1.3586887178477406e-05	1.3580849843752014e-05	6.068088327570312e-09	
470.74745412852144	1.3377617557169135e-05	1.3371674792938514e-05	5.973105028871554e-09	
478.04169354727435	1.3171629912957732e-05	1.3165780178684387e-05	5.879666588866196e-09	
485.4489573238469	1.2968870105460915e-05	1.2963111888172287e-05	5.787745449840758e-09	
492.97099677249224	1.276928500786417e-05	1.276361682155534e-05	5.697314648375684e-09	
500.60959034410683	1.2572822482677982e-05	1.2567242867731663e-05	5.608347798236719e-09	
508.36654404671106	1.2379431358285452e-05	1.2373938880908479e-05	5.520819074043527e-09	
516.2436918724502	1.2189061406247149e-05	1.2183654657922829e-05	5.434703195535445e-09	
524.242896231207	1.2001663319332047e-05	1.199634091628788e-05	5.349975412368827e-09	
532.3660483909357	1.1817188690244734e-05	1.1811949272934843e-05	5.2666114895355394e-09	
540.6150689248177	1.1635589991020434e-05	1.1630432223622216e-05	5.1845876932645874e-09	
548.9919081653474	1.1456820553060939e-05	1.1451743122985405e-05	5.103880777486275e-09	
557.4985466654523	1.1280834547785587e-05	1.127583616520091e-05	5.02446797070401e-09	
566.1369956667598	1.1107586967872833e-05	1.1102666365240561e-05	4.946326963464402e-09	
574.909297575119	1.0937033609068906e-05	1.0932189540692562e-05	4.869435896087014e-09	
583.8175264434902	1.076913105254138e-05	1.0764362294126784e-05	4.793773347012955e-09	
592.8637884623186	1.060383664775627e-05	1.0599141995983381e-05	4.719318321413422e-09	
602.0502224575035	1.04411084958584e-05	1.0436486767964166e-05	4.6460502402623225e-09	
611.379000396087	1.0280905433535674e-05	1.0276355466907534e-05	4.573948929760148e-09	
620.8523278997751	1.012318701734877e-05	1.0118707669128428e-05	4.502994611171592e-09	
630.4724447664181	9.967913508508533e-06	9.963503655205736e-06	4.433167890874823e-09	
640.2416254995708	9.815045858084342e-06	9.810704395200277e-06	4.364449750838221e-09	
650.1621798462554	9.66454569262729e-06	9.660271534287211e-06	4.296821539453911e-09	
660.2364533430635	9.516375300192648e-06	9.512167378787593e-06	4.230264962514182e-09	
670.4668278707137	9.370497616747264e-06	9.3663548825844e-06	4.164762074651079e-09	
680.8557222172046	9.226876212947458e-06	9.222797633908908e-06	4.100295270924131e-09	
691.4055926496942	9.085475281274283e-06	9.081459842484049e-06	4.036847278766957e-09	
702.1189334952396	8.946259623513101e-06	8.942306327011947e-06	3.9744011501024085e-09	
712.9982777305363	8.809194638565329e-06	8.80530250299326e-06	3.9129402537847384e-09	
724.0461975807946	8.67424631058052e-06	8.670414370866694e-06	3.852448268222282e-09	
735.2653051278958	8.541381197397541e-06	8.537608504457371e-06	3.792909174237984e-09	
746.6582529279726	8.410566419284107e-06	8.406852039723297e-06	3.734307248183049e-09	
758.2277346385576	8.281769647964336e-06	8.278112663789703e-06	3.676627055182437e-09	
769.9764856554507	8.154959095924454e-06	8.151358604261268e-06	3.6198534426723506e-09	
781.9072837594538	8.030103505987221e-06	8.026558618802914e-06	3.5639715340663277e-09	
794.0229497731273	7.907172141145955e-06	7.903681984979979e-06	3.5089667226308897e-09	
806.3263482277227	7.786134774649526e-06	7.78269849034923e-06	3.4548246655269722e-09	
818.82038804045	7.66696168032999e-06	7.663578422792249e-06	3.401531278064399e-09	
831.5080232022387	7.549623623164828e-06	7.546292561083366e-06	3.349072728060728e-09	
844.3922534761538	7.434091850066235e-06	7.430812165684413e-06	3.297435430392186e-09	
857.4761251066391	7.3203380808899615e-06	7.317108969758879e-06	3.2466060417131067e-09	
870.7627315397452	7.208334499656868e-06	7.205155170398648e-06	3.196571455306029e-09	
884.2552141545192	7.098053745980201e-06	7.094923420056317e-06	3.147318796056591e-09	
897.9567630057271	6.989468906692322e-06	6.986386818176809e-06	3.0988354155936973e-09	
911.8706175780853	6.8825535076644634e-06	6.879518903021876e-06	3.0511088875722613e-09	
926.0000675521785	6.777281505813656e-06	6.774293643681689e-06	3.004127003027774e-09	
940.3484535822448	6.673627281291036e-06	6.67068543226761e-06	2.9578777659324943e-09	
954.9191680860141	6.571565629845961e-06	6.568669076280716e-06	2.9123493888024713e-09	
969.715656046784	6.4710717553606996e-06	6.4682197911507495e-06	2.867530288466657e-09	
984.7414158279239	6.372121262550543e-06	6.36931319294039e-06	2.8234090819079735e-09	
1000.0	6.27469014982442e-06	6.271925291209917e-06	2.779974582247153e-09	


==> data/fig_iss_quadvf_bode_50.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00017006305792156682	1.2988797690919135e-07	
0.10154950161807173	0.0001727846641511856	0.00017278101307159364	1.2989407877018202e-07	
0.10312301278878754	0.00017554877368051514	0.00017554508414778795	1.299003546720965e-07	
0.10472090554055413	0.00017835991065214075	0.00017835618211134303	1.2990680977528142e-07	
0.10634355766636439	0.00018121901004083087	0.00018121524192895002	1.2991344939557857e-07	
0.10799135281311975	0.00018412703171742393	0.00018412322346329294	1.2992027900912998e-07	
0.1096646805723366	0.00018708496138198909	0.00018708111240621356	1.2992730425709966e-07	
0.11136393657225817	0.0001900938115420566	0.00019008992125694196	1.2993453095066126e-07	
0.11308952257139368	0.0001931546225384728	0.00019315069034795307	1.2994196507607893e-07	
0.11484184655350702	0.00019626846362160818	0.00019626448892117658	1.299496127999568e-07	
0.11662132282407707	0.00019943643408081553	0.0001994324162574569	1.2995748047461244e-07	
0.11842837210825283	0.00020265966443023005	0.00020265560286235546	1.2996557464362807e-07	
0.12026342165032622	0.00020593931765420574	0.00020593521171158901	1.2997390204755448e-07	
0.12212690531474645	0.00020927659051590063	0.00020927243955961878	1.2998246962973134e-07	
0.12401926368869937	0.00021267271493276106	0.00021266851831513474	1.299912845423946e-07	
0.12594094418627644	0.000216128959422904	0.00021612471648744383	1.3000035415279033e-07	
0.12789240115425762	0.00021964663062667495	0.00021964234070802956	1.3000968604957934e-07	
0.12987409597953362	0.00022322707490794735	0.00022322273733185667	1.3001928804933608e-07	
0.13188649719819254	0.0002268716800400495	0.00022686729412329964	1.300291682033341e-07	
0.13393008060629666	0.0002305818769815431	0.0002305774420319277	1.3003933480439898e-07	
0.13600532937237603	0.0002343591417474478	0.00023435465706373343	1.3004979639399775e-07	
0.13811273415166478	0.00023820499738190403	0.00023820046225380114	1.3006056176951168e-07	
0.14025279320210793	0.00024212101603869339	0.00024211642974683158	1.30071639991756e-07	
0.1424260125021654	0.0002461088211765037	0.00024610418299241487	1.3008304039256888e-07	
0.1446329058704415	0.0002501700898763241	0.00025016539906243165	1.300947725827161e-07	
0.14687399508716817	0.00025430655528890794	0.00025430181109852213	1.301068464599641e-07	
0.14914981001757044	0.000258520009220819	0.0002585152108981412	1.3011927221732386e-07	
0.15146088873714358	0.00026281230486822443	0.00026280745164836036	1.301320603514991e-07	
0.1538077776588715	0.000267185359708297	0.00026718045081727614	1.3014522167167337e-07	
0.15619103166241588	0.0002716411585588216	0.0002716361932136308	1.3015876730824762e-07	
0.15861121422530794	0.0002761817568174509	0.0002761767342260753	1.301727087220372e-07	
0.16106889755617235	0.00028080928389291734	0.0002808042032543933	1.3018705771358793e-07	
0.16356466273001555	0.00028552594684149606	0.0002855208073459773	1.3020182643265902e-07	
0.1660990998256107	0.00029033403422306595	0.0002903288350519032	1.3021702738793272e-07	
0.16867280806501112	0.00029523592019226774	0.0002952306605181021	1.302326734569884e-07	
0.1712863959552255	0.00030023406884151417	0.0003002287478283869	1.3024877789642868e-07	
0.17394048143208848	0.0003053310388139851	0.0003053256556174623	1.3026535435227224e-07	
0.17663569200636045	0.0003105294882062412	0.0003105240419735595	1.3028241687040214e-07	
0.17937266491209122	0.000315832179781733	0.00031582666965196323	1.3029997990736795e-07	
0.18215204725728248	0.00032124198651828	0.0003212364116225125	1.303180583412654e-07	
0.18497449617688488	0.0003267618975145803	0.00032675625697613193	1.3033666748291044e-07	
0.18784067898816573	0.0003323950242829551	0.00033238931721760385	1.3035582308694203e-07	
0.1907512733484843	0.000338144607457942	0.0003381388329741855	1.3037554136339858e-07	
0.19370696741551147	0.00034401402395293725	0.0003440081811522803	1.3039583898921735e-07	
0.1967084600099325	0.0003500067945999911	0.0003500008825772658	1.3041673311986083e-07	
0.19975646078067044	0.00035612659231101784	0.0003561206101547382	1.3043824140109696e-07	
0.20285169037266976	0.00036237725080219595	0.00036237119759494464	1.304603819809535e-07	
0.2059948805972802	0.00036876277392718467	0.00036875664874604455	1.3048317352146605e-07	
0.20918677460527996	0.00037528734566907293	0.0003752811475860969	1.3050663521073366e-07	
0.21242812706258082	0.0003819553408456891	0.0003819490689284189	1.3053078677473973e-07	
0.215719704328655	0.0003887713365881551	0.00038876498990018785	1.305556484892577e-07	
0.21906228463772706	0.0003957401246583699	0.0003957337022599815	1.3058124119151767e-07	
0.22245665828277353	0.00040286672467757537	0.0004028602256263995	1.306075862918812e-07	
0.22590362780237347	0.0004101563983453271	0.00041014982169710007	1.3063470578518064e-07	
0.22940400817045398	0.0004176146647361966	0.0004176080095455698	1.306626222617916e-07	
0.23295862698897662	0.0004252473167704454	0.00042524058209187287	1.3069135891840613e-07	
0.2365683246836085	0.0004330604389648584	0.0004330536238535688	1.3072093956811163e-07	
0.2402339547024262	0.000441060426581069	0.0004410535300941206	1.3075138865039878e-07	
0.243956383717698	0.0004492540063011426	0.0004492470274985796	1.3078273123994092e-07	
0.24773649183079302	0.00045764825857417813	0.0004576411965202894	1.3081499305493953e-07	
0.2515751727802653	0.0004662506417933637	0.0004662434955580561	1.3084820046443128e-07	
0.2554733341531623	0.00047506901848055286	0.00047506178714085096	1.3088238049431934e-07	
0.2594318975996074	0.00048411168367532074	0.00048410436631699894	1.3091756083246284e-07	
0.26345179905070754	0.0004933873957478425	0.0004933799914672094	1.309537698318058e-07	
0.2675339889398373	0.0005029054098802919	0.0005028979177861358	1.3099103651200197e-07	
0.27167943242735193	0.0005126755144901122	0.0005126679337058249	1.3102939055892834e-07	
0.2758891096287819	0.0005227080709010217	0.0005227004005669151	1.3106886232193864e-07	
0.28016401584656353	0.0005330140566045367	0.0005330062958803766	1.3110948280805425e-07	
0.2845051618053608	0.000543605112496829	0.0005435972605646013	1.311512836734223e-07	
0.28891357389103245	0.0005544935945236229	0.0005544856505905575	1.3119429721096877e-07	
0.2933902943933029	0.000565692630220581	0.0005656845935224621	1.3123855633375147e-07	
0.29793638175219256	0.0005772161806992727	0.0005772080505040563	1.312840945541302e-07	
0.30255291080826724	0.00058907910870066	0.000589070884312444	1.3133094595655893e-07	
0.30724097305676445	0.0006012972534206605	0.00060128893418403	1.3137914516509974e-07	
0.31200167690565833	0.000613887512907474	0.0006138790982122694	1.3142872730321894e-07	
0.3168361479377224	0.0006268679349402303	0.0006268594242267828	1.3147972794550728e-07	
0.3217455291766536	0.0006402578174256677	0.0006402492101905543	1.3153218305992252e-07	
0.32673098135731937	0.0006540778194970591	0.0006540691152994268	1.315861289396451e-07	
0.33179368320019265	0.0006683500846711393	0.0006683412831396797	1.3164160212173345e-07	
0.33693483169003946	0.0006830983776188622	0.0006830894784594895	1.316986392925362e-07	
0.3421556423589239	0.0006983482363396444	0.000698339239343976	1.3175727717604834e-07	
0.3474573495735992	0.0007141271418030046	0.0007141180468577321	1.318175524036943e-07	
0.35284120682735126	0.0007304647074438646	0.0007304555145411248	1.318795013623012e-07	
0.3583084870363649	0.0007473928912780078	0.0007473836005268713	1.3194316001751606e-07	
0.3638604828406817	0.0007649462338539022	0.00076493684549313	1.3200856370745934e-07	
0.3694985069098218	0.0007831621257908659	0.0007831526402030865	1.3207574690366295e-07	
0.37522389225314035	0.0008020811092890041	0.000802071527016498	1.3214474293294857e-07	
0.3810379925349945	0.0008217472187556886	0.0008217375405179998	1.3221558365401817e-07	
0.3869421823947922	0.0008422083666038154	0.0008421985933174273	1.3228829908196092e-07	
0.39293785777200174	0.000863516781373009	0.0008635069141733783	1.3236291695122122e-07	
0.39902643623619527	0.0008857295066491422	0.0008857195469154259	1.3243946220684142e-07	
0.4052093573222091	0.0009089089708642655	0.000908898920247119	1.325179564125362e-07	
0.41148808287049476	0.0009331236400166404	0.0009331135004695582	1.3259841705887587e-07	
0.41786409737274555	0.0009584487677466579	0.0009584385415613796	1.3268085675629603e-07	
0.4243389083228771	0.0009849672601505038	0.0009849569499971256	1.327652822896644e-07	
0.43091404657344795	0.0010127706763538374	0.0010127602853263749	1.3285169351020373e-07	
0.4375910666976019	0.0010419603903888584	0.0010419499220571521	1.3294008203270117e-07	
0.4443715473566186	0.0010726489455634956	0.0010726384040325274	1.3303042970065254e-07	
0.45125709167315986	0.0011049616396003271	0.0011049510295782184	1.3312270677296152e-07	
0.4582493276102989	0.0011390383877773766	0.0011390277146536175	1.3321686977468008e-07	
0.4653499083564233	0.0011750359226852165	0.0011750251926209926	1.3331285894201457e-07	
0.4725605127161014	0.001213130403778721	0.0012131196238116069	1.3341059517418316e-07	
0.4798828455070056	0.0012535205286672473	0.0012535097068330741	1.3350997638121925e-07	
0.4873186379629853	0.0012964312624453246	0.0012964204079206492	1.3361087309240574e-07	
0.49486964814338685	0.0013421183332324232	0.0013421074565018929	1.3371312314872e-07	
0.5025376613487146	0.0013908736841277268	0.0013908627971816567	1.3381652526028548e-07	
0.5103244905427329	0.0014430321277332334	0.0014430212443021463	1.339208311410201e-07	
0.5182319767811088	0.0014989795245651844	0.0014989686603998449	1.3402573585391054e-07	
0.5262619896466971	0.0015591629086860457	0.0015591520818939006	1.3413086588696768e-07	
0.5344164276915693	0.0016241031238394114	0.001624092355291562	1.3423576432654767e-07	
0.5426972188858914	0.0016944107276093542	0.0016944000414364354	1.3433987229127357e-07	
0.5511063210737586	0.001770806194104523	0.001770795618305742	1.344425055008727e-07	
0.559645722436092	0.0018541458345202038	0.0018541354017178172	1.3454282445975658e-07	
0.5683174419607084	0.0019454554170076303	0.0019454451653904384	1.346397961689945e-07	
0.5771235299196736	0.0020459742927716215	0.002045964267287021	1.347321444844427e-07	
0.5860660683540517	0.0021572140689021186	0.002157204322779329	1.3481828508535393e-07	
0.595147171566167	0.0022810377472719016	0.0022810283439926747	1.3489623939589837e-07	
0.604368986619493	0.0024197681709622514	0.002419759186845129	1.3496351985184067e-07	
0.6137336938462858	0.0025763392709970447	0.0025763307986319825	1.3501698253521737e-07	
0.6232435073630855	0.0027545112031236154	0.0027545033561894123	1.3505281221804578e-07	
0.6329006755942035	0.0029591832373654756	0.002959176156928943	1.3506499456965587e-07	
0.6427074818033226	0.003196860444935177	0.003196854308433877	1.350474564762257e-07	
0.6526662446333333	0.0034763702104425804	0.0034763652453625522	1.349908533576015e-07	
0.6627793186545348	0.003809999794928154	0.0038099962984815983	1.3488288533162964e-07	
0.6730490949213316	0.0042153747509317595	0.004215373120887716	1.3470672504806202e-07	
0.6834780015375548	0.004718709135520043	0.004718709920054652	1.3443899414527262e-07	
0.6940685042305437	0.005360756907417575	0.005360760890014496	1.3404692522551228e-07	
0.7048231069341222	0.006208500396235852	0.006208508749867179	1.3348508479975143e-07	
0.7157443523806098	0.007380247733066346	0.007380262324107064	1.3269546315437093e-07	
0.7268348227020044	0.009106259709070155	0.009106283764990642	1.3163428593395192e-07	
0.7380971400404808	0.01190129537461891	0.011901335188733935	1.3047657903211474e-07	
0.7495339671683494	0.017193244711326154	0.017193315068722514	1.3126259625408293e-07	
0.7611480081176202	0.03082564686567289	0.03082579488946891	1.5781778964612125e-07	
0.7729420088193235	0.10102107970750837	0.1010211576255502	5.703688672844857e-07	
0.784918757752735	0.042493060788188784	0.04249322078467783	1.6893151214085684e-07	
0.7970810866046624	0.020164567039759117	0.020164687266089026	1.7107595872023137e-07	
0.8094318709389453	0.013063183552754942	0.013063276866712839	1.6376606078747766e-07	
0.8219740308763326	0.009618965614840217	0.009619044174789195	1.5960609078602052e-07	
0.8347105317848907	0.007589169548000094	0.0075892391018620615	1.572061848143165e-07	
0.847644384981113	0.006251052626794043	0.006251116231712358	1.5577584589845433e-07	
0.8607786484418896	0.005302087457779245	0.005302146917427268	1.5492540236063685e-07	
0.8741164275275125	0.0045935570901604736	0.004593613555124269	1.5444952555775945e-07	
0.8876608757158821	0.004043886667738732	0.004043940917066681	1.542318644760217e-07	
0.9014151953480897	0.003604612144558273	0.003604664731017422	1.5420234550332402e-07	
0.9153826383855528	0.0032451336694588454	0.0032451850003788114	1.5431665912157705e-07	
0.9295665071788846	0.0029451801307070133	0.002945230515794974	1.5454569725178745e-07	
0.9439701552486742	0.002690789926750863	0.002690839607808053	1.5486977464908853e-07	
0.9585969880783669	0.002472032352404344	0.002472081522567403	1.5527530008164182e-07	
0.9734504639194281	0.0022816495338461276	0.002281698350481303	1.5575277287531315e-07	
0.9885340946089864	0.0021142124656571212	0.002114261059255608	1.5629553138483e-07	
1.0038514464001433	0.001965577587540084	0.00196562606800767	1.5689894610368625e-07	
1.01940614080515	0.0018325260274634411	0.0018325744886610671	1.5755988538621883e-07	
1.0352018554516484	0.0017125176574517896	0.0017125661805302084	1.582763537812379e-07	
1.051242324952181	0.0016035194537826483	0.0016035681096646757	1.5904724286077377e-07	
1.0675313417871697	0.0015038831959453178	0.0015039320471907911	1.5987215735551088e-07	
1.0840727572015847	0.0014122566789496122	0.0014123057811619478	1.607512929656133e-07	
1.1008704821154982	0.0013275181529499146	0.001327567555832682	1.6168535051832366e-07	
1.117928488048752	0.0012487271523091896	0.001248776900446489	1.6267547631401242e-07	
1.1352508080599522	0.001175087074592386	0.0011751372080021337	1.6372322185296204e-07	
1.1528415377000134	0.00110591630188751	0.0011059668563780474	1.6483051830345016e-07	
1.1707048359804781	0.0010406256075657719	0.0010406766149109127	1.659996625499332e-07	
1.1888449263568397	0.0009787002336175017	0.0009787517215511486	1.6723331267132196e-07	
1.2072660977271032	0.0009196854636680787	0.0009197374556850255	1.6853449142293083e-07	
1.225972705445816	0.0008631748218945677	0.0008632273368268402	1.699065968034867e-07	
1.2449691723538168	0.0008088002414071968	0.0008088532927226309	1.713534192344365e-07	
1.2642599898239333	0.0007562236952224855	0.0007562772899597049	1.7287916522947813e-07	
1.2838497188228888	0.0007051298870933379	0.0007051840242978611	1.744884878770882e-07	
1.3037429909896587	0.0006552196702545609	0.0006552743387020458	1.7618652524053135e-07	
1.3239445097305402	0.0006062039075199521	0.0006062590823824312	1.779789499525275e-07	
1.3444590513311867	0.0005577975113834274	0.0005578531492736012	1.798720421337877e-07	
1.3652914660858761	0.0005097134117160871	0.0005097694431785775	1.8187285172194036e-07	
1.386446679444272	0.00046165619562603394	0.0004617125137404794	1.839901382555262e-07	
1.4079296931759626	0.00041331517565331035	0.00041337160228625553	1.8623922152656956e-07	
1.4297455865530366	0.00036435657802903087	0.00036441285879571666	1.8859617101857534e-07	
1.451899517550985	0.00031441492570046713	0.000314470638933723	1.9110962737582986e-07	
1.4743967240682132	0.00026308401256072293	0.000263138424822254	1.9377732195422566e-07	
1.4972425251644468	0.0002099108644127515	0.00020996258469664335	1.966114060331711e-07	
1.5204423223183279	0.00015440943614965314	0.00015445535809746437	1.9962571251338853e-07	
1.5440016007044985	9.620623167730513e-05	9.623696380426078e-05	2.028356416702386e-07	
1.5679259304904682	3.7054982063058405e-05	3.7011259467926286e-05	2.0625833789509542e-07	
1.5922209681535842	4.229303307276403e-05	4.21337229212334e-05	2.0991290394394943e-07	
1.6168924578184014	0.00011343467280847865	0.00011332471193094417	2.1382063324315167e-07	
1.6419462326147771	0.00019530503084761247	0.00019520784289030224	2.1800524788391853e-07	
1.667388216057011	0.0002880758115390169	0.0002879841125784796	2.224931181897485e-07	
1.6932244234443516	0.00039464873278774926	0.0003945601199387635	2.2731341409891774e-07	
1.7194609632832076	0.0005194382398463766	0.000519351848897638	2.3249808747016826e-07	
1.7461040387313935	0.0006689798087916006	0.0006688955236823632	2.3808148738913683e-07	
1.7731599490647525	0.0008532628049250072	0.0008531810653509282	2.4409940964904847e-07	
1.8006350911665105	0.001088325039585499	0.0010882469019099044	2.505841690029728e-07	
1.828535961039703	0.0014016364654441122	0.0014015638855274363	2.575609635470473e-07	
1.8568691553430368	0.0018444796742921662	0.001844416213177438	2.650283556544039e-07	
1.885641372950552	0.0025247915699753445	0.0025247441277907305	2.729173967714761e-07	
1.9148594165354507	0.003714457117013977	0.003714441027266998	2.810025024099985e-07	
1.9445301941784663	0.006340609452953636	0.006340668516057475	2.890651595318819e-07	
1.974660721001155	0.01628023341113	0.016280539174071462	3.2118945875109723e-07	
2.0052581208244957	0.0207165805518259	0.02071681378294916	2.9824764058203935e-07	
2.036329627853186	0.007933045586390797	0.007933350439595678	3.53146374808154e-07	
2.067882588386045	0.00492411401052956	0.004924369668880094	3.689329335339743e-07	
2.0999244625529108	0.0036233713476390658	0.0036235976859068817	3.879895122631989e-07	
2.132462826078452	0.00289677450201515	0.002896976592410155	4.111086526409241e-07	
2.1655053720733157	0.002429932033423465	0.002430103644235495	4.388681154395796e-07	
2.199059912853022	0.002100889730502846	0.0021010071704705585	4.7222012161738547e-07	
2.2331343817850464	0.0018498447663448255	0.0018498355843356124	5.118691231376607e-07	
2.267736835164523	0.0016317981570314996	0.0016314046236261819	5.429708569226579e-07	
2.302875454119006	0.0016458978886482168	0.0016451513900245236	7.475168486084326e-07	
2.3385585465427567	0.0014820475952822133	0.0014827234643194338	6.764243658308505e-07	
2.3747945490609914	0.0013567051508588976	0.0013573626078401376	7.771199613717798e-07	
2.411592029024571	0.0012591429768533762	0.0012596674448276594	9.000847435991545e-07	
2.4489596865355954	0.0011749958319738926	0.0011749609664650858	9.834829030442576e-07	
2.4869063565043885	0.001109074841833218	0.0011091773766753479	9.469527138837641e-07	
2.5254410107383527	0.0010616000444637129	0.0010651815819993128	3.9160853779032025e-06	
2.564572760063192	0.0009992449023474971	0.0010071969145327932	1.0799716987456837e-05	
2.604310856476998	0.0009625572924581051	0.0009569986349437795	5.853603698871213e-06	
2.6446646953377266	0.0009145720982246913	0.0009120471839098939	2.5259248432268907e-06	
2.6856438175845567	0.0008727014385837744	0.0008711555483955832	1.565347997864381e-06	
2.727257911993673	0.0008346660505394094	0.0008335751880501711	1.1199150150751812e-06	
2.769516817469004	0.0007995914774873951	0.0007987586185425811	8.645783901931007e-07	
2.812430525368455	0.0007669440599680035	0.0007662756844402013	6.995944604738207e-07	
2.8560091818661824	0.0007363288593187953	0.0007357737565812202	5.844578927965596e-07	
2.9002630903514777	0.0007074272031575277	0.0007069544910466364	4.996774982258189e-07	
2.945202713864811	0.0006799684844847821	0.0006795581977444168	4.347337771558995e-07	
2.9908386775716385	0.0006537135893911686	0.0006533521232881671	3.834572843723849e-07	
3.0371817712745264	0.0006284430619440523	0.0006281207563180845	3.4199405590971317e-07	
3.0842429519642045	0.0006039471733078972	0.0006036569384095639	3.0781410803947123e-07	
3.1320333464101533	0.0005800162776618049	0.0005797527677390014	2.791887330539554e-07	
3.180564253791325	0.0005564301090500046	0.0005561892024369524	2.548970864718077e-07	
3.2298471483676323	0.0005329444496464478	0.0005327229095369153	2.3405280624937494e-07	
3.2798936821928324	0.0005092728865050595	0.0005090681332781784	2.1599708003687357e-07	
3.3307156878694446	0.0004850598915615501	0.0004848698472606472	2.002302643407894e-07	
3.3823251813463506	0.00045983850031718987	0.00045966148270991353	1.8636678821367228e-07	
3.43473436475976	0.00043295978046829553	0.00043279443508127024	1.7410462944991824e-07	
3.487955629318178	0.0004034680823497473	0.0004033133509044759	1.6320422814433814e-07	
3.542001558232087	0.00036986541259295815	0.0003697205528671094	1.5347377392365167e-07	
3.5968849296890193	0.00032963136041977295	0.0003294960800167663	1.4475916980271524e-07	
3.6526187198747286	0.00027815819404826175	0.0002780331623426233	1.369383423094882e-07	
3.7092161060411786	0.00020625743139050516	0.0002061468129572021	1.2992270870257666e-07	
3.7666904696220658	9.955781914504011e-05	9.950136345504729e-05	1.2368329822245749e-07	
3.8250553993966134	0.0002155755893352545	0.00021569247124230982	1.184332594817429e-07	
3.884324694702404	0.0012963607780698107	0.0012963676988964102	1.1611855117234739e-07	
3.9445123686979775	0.002016285619377133	0.0020163236245716674	1.1290207686856558e-07	
4.005632651675993	0.0010563867788939963	0.0010563165618659564	1.0452846744748763e-07	
4.067699994427721	0.0008011513051355176	0.0008010680464302591	9.994003931859284e-08	
4.130729071659682	0.0006823293182708863	0.0006822444043922134	9.620459355543655e-08	
4.194734785463209	0.0006112923393883981	0.0006112085020728482	9.293295325312556e-08	
4.259732268837781	0.0005624454629628694	0.0005623635617758396	9.00222902137993e-08	
4.325736889268946	0.000525711553968427	0.0005256318565758473	8.742567414462086e-08	
4.392764252361694	0.0004963202474520868	0.0004962427891935648	8.51135314525822e-08	
4.460830205530115	0.00047171415167670465	0.00047163886239716494	8.30638029924588e-08	
4.5299508417442365	0.00045038994690453236	0.00045031670215581887	8.125859553771941e-08	
4.600142503334918	0.00043139557761228927	0.00043132422051476413	7.968275520581258e-08	
4.671421785857698	0.000414086358888842	0.00041401670876135377	7.832312992355994e-08	
4.743805542016518	0.000397994802839676	0.0003979266567597523	7.71681131889513e-08	
4.817310885648243	0.0003827537517015429	0.0003826868812784705	7.620730245787593e-08	
4.891955195768907	0.00036804416879609574	0.0003679783125565989	7.543117394915616e-08	
4.967756120682691	0.0003535509128359569	0.0003534857633126897	7.48306644415708e-08	
5.044731582154526	0.0003389120814449664	0.0003388472646718232	7.439643808529744e-08	
5.122899779647386	0.00032364075280865324	0.00032357579618770744	7.411719899484322e-08	
5.202279194625215	0.0003069729842967753	0.00030690726812514414	7.397464166252992e-08	
5.282888594922542	0.0002875149941152772	0.00028744769942679727	7.39233969804028e-08	
5.364747039181794	0.0002622650400417443	0.00026219494236837484	7.422195136066693e-08	
5.447873881359371	0.0002232553979831567	0.00022318071892108877	7.498836067632941e-08	
5.532288775301544	0.00014655941351006884	0.00014650395067707353	7.516237537105768e-08	
5.618011679391243	0.0005925710759962695	0.0005925114327679393	7.72491946382103e-08	
5.705062861266868	0.0005055957709204421	0.0005056262846105677	7.911783205442862e-08	
5.793462902614208	0.0003911852494594695	0.0003911641600421534	7.989037710535299e-08	
5.883232704032601	0.0003441691400986005	0.0003441222332182833	8.153143665571271e-08	
5.974393489976511	0.00031145798358905066	0.0003113842388794024	8.341751252155519e-08	
6.06696681377367	0.00027419330955395316	0.00027419289748376204	8.839243110946296e-08	
6.160974562720967	0.0003305112367897378	0.00033058646590440106	7.53334988238531e-08	
6.25643896325932	0.0003003783611008769	0.0003004195329870587	8.270326085581451e-08	
6.353382586228693	0.00028387260847163853	0.0002838917744070285	8.601526529129756e-08	
6.451828352204593	0.00027128512214002137	0.00027129275020195786	8.884097615832609e-08	
6.551799536917215	0.00026043539261923275	0.00026043571729027345	9.168065467380584e-08	
6.653319776754563	0.00025053622819436183	0.0002505311517433325	9.468767540606534e-08	
6.756413074350862	0.00024119740578091537	0.00024118774491383075	9.793954598225672e-08	
6.861103804261538	0.00023217593033531746	0.00023216186033948822	1.0149315755490095e-07	
6.9674167187261515	0.00022328654903768546	0.00022326775365903915	1.0540175194205354e-07	
7.075376953520617	0.0002143564186939156	0.00021433209159393005	1.0972207983245085e-07	
7.1850100339000935	0.00020518859283380424	0.00020515731914399492	1.1451838555277618e-07	
7.2963418806339915	0.00019551275232912254	0.00019547223293982525	1.1986481630718922e-07	
7.40939881613446	0.00018488844199556967	0.0001848349405991129	1.2584545460914372e-07	
7.5242075706798515	0.00017246163153842033	0.00017238887133395414	1.3254684321369454e-07	
7.640795288734611	0.00015619266866535885	0.0001560898197223467	1.4002212890279034e-07	
7.759189535367103	0.00012963904914599042	0.00012949387019651828	1.4814892125316575e-07	
7.879418302766868	0.00010065406820092084	0.00010078328477986005	1.5862794564944554e-07	
8.001510016862884	0.0002595296561245416	0.0002596223691801179	1.7595811212461414e-07	
8.125493544044346	0.0001982023516183389	0.00019823255727045955	1.9432725266693826e-07	
8.251398197985628	0.00017104349125812138	0.0001712550664854949	2.1210147605906364e-07	
8.379253746576957	0.00014792056457752056	0.00014811476470888757	2.499605257550175e-07	
8.509090418962503	0.00012629733756230213	0.00012636852520830224	2.8557466218261893e-07	
8.640938912687513	0.0001012206686816856	0.00010124329344269653	2.8735054630375857e-07	
8.774830400956196	6.761033125941149e-05	6.751344561646307e-05	3.406424884306843e-07	
8.910796540002062	2.712489174269026e-05	2.6709349346643703e-05	4.2097008984878704e-07	
9.048869476572474	0.00013986932948006572	0.00014029156630581435	5.615651579261213e-07	
9.189081855529167	0.0008256959757169456	0.0008246814197911499	1.1134451338966345e-06	
9.331466827566528	0.0006503051753907277	0.0006499148016367749	9.488374334173128e-07	
9.476058057049498	0.0003779918443308297	0.000380292966818807	2.3680488583578697e-06	
9.622889729972897	0.00029654835264754473	0.00029403290125006135	2.6474507994664864e-06	
9.771996562044086	0.00025017155211769725	0.0002492656133039489	9.981813410628911e-07	
9.923413806890872	0.00021952101034425678	0.00021914024533456448	5.913906991058475e-07	
10.0771772643966	0.00019332598875540846	0.00019330349815472835	4.025059332519305e-07	
10.233323289164382	0.00017106916155184922	0.00017098492230103286	2.336245182953837e-07	
10.391888799112495	0.00018030815021704313	0.00018006434396874516	2.720107012403027e-07	
10.552911284202958	0.00014498563901714837	0.0001448165958299249	2.2324301273215318e-07	
10.716428815305356	0.0001126204305045474	0.00011279458091523894	1.8081652033833328e-07	
10.882480053198018	0.0002718172190019803	0.0002718341915131424	1.5576241544377164e-07	
11.051104257708666	0.0002085811149136102	0.00020846202376295175	1.376327882640821e-07	
11.222341296996655	0.00018554279990087754	0.00018542482450733568	1.2003789450720875e-07	
11.39623165697915	0.0001719224695355204	0.00017181771262920388	1.0476555959185731e-07	
11.572816450903245	0.00016196200982530694	0.00016187112120791874	9.131493088596912e-08	
11.752137429066462	0.00015386664700213232	0.00015378872299165997	7.91453908089971e-08	
11.93423698868786	0.00014688543253964017	0.00014681961745563452	6.775969412920971e-08	
12.119158183932093	0.00014064131684517615	0.00014058719649275302	5.6646126794365494e-08	
12.306944736088793	0.00013491976516873922	0.00013487759931648993	4.517275618885243e-08	
12.497641043909683	0.00012958677895743689	0.00012955790343445732	3.239801807068142e-08	
12.691292194105861	0.00012455175667321406	0.0001245395978561945	1.6950174255008678e-08	
12.887943972007742	0.00011974720794151246	0.00011976042352837946	1.436650078247891e-08	
13.08764287239018	0.0001151087596199028	0.00011517455128335364	6.759680100976466e-08	
13.290436110465315	0.00011054940903671493	0.00011074688956187424	3.2638808205518153e-07	
13.496371633045765	0.00010668162419316786	0.00010644958247242057	2.4340946670796803e-07	
13.705498129880782	0.00010239046694064708	0.00010225973113162475	1.3087558098218243e-07	
13.917865045168076	9.825272368134942e-05	9.815782031918983e-05	9.494161560461571e-08	
14.133522589243995	9.420276490587076e-05	9.412655085355831e-05	7.634628183632874e-08	
14.35252175045488	9.021405585029142e-05	9.01498851821113e-05	6.432758366993768e-08	
14.574914307212275	8.626753185096528e-05	8.621215963137026e-05	5.550371975475088e-08	
14.800752840235097	8.234546965572044e-05	8.229711956530532e-05	4.843171357380409e-08	
15.030090744981337	7.84288842311273e-05	7.838669043479463e-05	4.221858339787044e-08	
15.262982244272472	7.449678817961673e-05	7.445918043778123e-05	3.774793886237161e-08	
15.499482401113475	7.052167554515164e-05	7.048634097995417e-05	3.535413718347018e-08	
15.739647131711472	6.645888085175656e-05	6.642808145389615e-05	3.0882194490951434e-08	
15.98353321869612	6.22490052227552e-05	6.222205468728301e-05	2.720455202750206e-08	
16.23119832454485	5.778441816070849e-05	5.7760926965018696e-05	2.408795032227599e-08	
16.482701005216104	5.285650150983254e-05	5.283605948908299e-05	2.1646080935900464e-08	
16.738100723993853	4.699041073285581e-05	4.697222862388158e-05	2.0296714876595503e-08	
16.997457865546615	3.883683848901283e-05	3.881849318265838e-05	2.0958216197540985e-08	
17.26083375020432	2.4474507273579906e-05	2.444956497853003e-05	2.5619299065684184e-08	
17.528290648456405	0.00010400069419405423	0.00010396927102532461	3.142470033840577e-08	
17.799891795674554	6.491298687189538e-05	6.495849050196645e-05	4.553283305840328e-08	
18.075701407063548	5.108610225592946e-05	5.1179675629534143e-05	1.0179087046339548e-07	
18.35578469284383	4.3713061690163286e-05	4.361425359237153e-05	3.1336465395160005e-07	
18.64020787366921	3.797695282299326e-05	3.788451226483897e-05	9.81428652778014e-08	
18.929038196283646	3.2956446092386643e-05	3.290446149125955e-05	5.551140035848575e-08	
19.222343949420477	2.8310702197937348e-05	2.8275219102999876e-05	4.056312397956968e-08	
19.52019447994806	2.3834128752637786e-05	2.38076473765321e-05	3.487184096173567e-08	
19.822660209265607	1.940803918582639e-05	1.9386690691622003e-05	3.478076672201927e-08	
20.12981264995304	1.4930843715651405e-05	1.4910674075195047e-05	3.970436333078943e-08	
20.441724422678867	1.0247983844040272e-05	1.0219916606567025e-05	5.093603670196876e-08	
20.75846927337004	5.0102629613484184e-06	4.938863464334745e-06	7.513503911550931e-08	
21.08012209064783	1.0011619078732942e-05	9.937676045677904e-06	1.4952232273781034e-07	
21.406758923533914	2.0494435472248914e-06	2.149764923789627e-06	2.1702577364432428e-07	
21.738456999430788	4.546773572931042e-06	4.753107287273112e-06	3.4152520913553284e-07	
22.075294742380795	9.59357505815824e-06	9.713326581954815e-06	1.2031966087652194e-07	
22.417351791608088	1.4602880844338972e-05	1.4672093153424156e-05	6.942797365561259e-08	
22.764709020347887	1.9661179143152546e-05	1.9707911339792015e-05	4.712934624085786e-08	
23.1174485549675	2.48425594285502e-05	2.487635781405744e-05	3.405626260554043e-08	
23.47565379438362	3.019265652051889e-05	3.0217845821566374e-05	2.5257197219465097e-08	
23.839409429780538	3.574934437603063e-05	3.576817555501176e-05	1.883740741589792e-08	
24.20880146463373	4.154999224664671e-05	4.156377805055996e-05	1.406354956207942e-08	
24.583917235044	4.763577909070269e-05	4.764536680299536e-05	1.0860480778096388e-08	
24.964845430386426	5.405616661348532e-05	5.406218627556956e-05	9.66601951359722e-09	
25.351676114279368	6.0876666670392886e-05	6.0879732180552615e-05	1.0801446902324163e-08	
25.744500745878433	6.819805745612537e-05	6.819910206962225e-05	1.386924573724442e-08	
26.143412201500308	7.622128936004679e-05	7.622264863855345e-05	1.86709507861818e-08	
26.548504796581717	8.557372211790862e-05	8.558513802655621e-05	2.6898375780973014e-08	
26.959874307978602	9.677875683395574e-05	9.67751676829646e-05	5.4136884248611515e-08	
27.377617996610834	9.605283168475108e-05	9.605078346741114e-05	2.5984616937617596e-08	
27.801834630457815	0.00010806766957332621	0.00010803903792549293	3.070534406180936e-08	
28.232624507910387	0.00011968934751740999	0.00011964940030261804	4.0022658726954874e-08	
28.670089481484574	0.00013201357859633333	0.00013196070868177508	5.302493922163033e-08	
29.114332981902788	0.00014545572241775635	0.00014538548188407772	7.09255073891548e-08	
29.565460042548164	0.00016035417287002028	0.0001602444662310409	1.122876641859281e-07	
30.0235773242978	0.0001770943158345641	0.00017688694305120965	2.686679981333675e-07	
30.488793140740842	0.00019575913149332357	0.0001957447218257626	2.0842930451821554e-07	
30.961217483787163	0.00021730612667421125	0.00021738410412410297	9.288881811070659e-08	
31.440962049673153	0.00024256202312647124	0.00024257970897479213	3.168184886580847e-08	
31.928140265370157	0.00027245680008964923	0.0002724380107719925	3.270047116346152e-08	
32.42286731540228	0.00030870312897178043	0.00030862898828188696	8.299114869459691e-08	
32.925260169079685	0.00035405026621657305	0.0003538825720965136	3.0002988892633623e-07	
33.435437608153904	0.0004132503232962005	0.00041327961377709773	2.9281290742938297e-07	
33.95352025490161	0.0004986268948671153	0.0004988080964439961	1.8531729284377673e-07	
34.479630600643624	0.0006558136175277642	0.0006559192591325972	1.2055901646590247e-07	
35.01389303470575	0.0005731452929799903	0.0005732523339420521	1.0973548132820907e-07	
35.556433873828425	0.0006387007899493393	0.0006386515608439592	9.195410471835777e-08	
36.107381392031996	0.0009291803381320088	0.0009291792255697234	9.454035694613643e-08	
36.666865850944866	0.0013972333549421656	0.0013972624940879522	1.0188236271248546e-07	
37.23501953060145	0.0025047484965040954	0.00250482719238511	1.1598443678576046e-07	
37.81197676071744	0.007788054323484861	0.007788129929234357	1.4032222692767223e-07	
38.397873952449665	0.004526287220295342	0.004526388103049829	1.6062159646791051e-07	
38.99284963064802	0.002053885740643779	0.0020539532539383494	1.41506854913266e-07	
39.59704446660722	0.0013283275210519687	0.0013288740597300042	6.104671951044103e-07	
40.21060131132589	0.0009857318799460345	0.0009850184507444574	1.3502841191683545e-06	
40.83366522928125	0.0007850124222940559	0.0007846667198070521	3.578118681465261e-07	
41.46638353272696	0.0006527089355577543	0.0006526314762048544	1.68935541869175e-07	
42.108905816522395	0.0005625183449648098	0.0005624869996557921	9.350854636093392e-08	
42.76138399350171	0.0004913686810436121	0.0004913164482584048	5.469036974872015e-08	
43.42397233039088	0.00043583582946316615	0.0004358311472510182	1.668504402916969e-08	
44.096827484281306	0.0003904282221362396	0.0003904013671326873	2.1021584244115892e-07	
44.78010853966855	0.0003513886790038285	0.00035125974592290155	1.4246093469708458e-07	
45.47397704606499	0.0003160587533162713	0.00031628507721464356	3.170393045228658e-07	
46.17859705619533	0.0002785982026267682	0.0002784254894624229	2.454078281394025e-07	
46.894135164783904	0.00026113780387490516	0.00026115309512096934	3.441156344607964e-08	
47.62076054794297	0.00019935910202200242	0.00019939585983515178	5.505417561302387e-08	
48.35864500317141	0.00037858082815646034	0.00037849200009385187	9.451586205360543e-08	
49.10796298997312	0.00030033618493525527	0.00030044854606475047	1.904395301672867e-07	
49.86889167110482	0.0002681610183924603	0.0002684836840486451	3.2748439528904727e-07	
50.641610954463076	0.0002474684458232636	0.0002479510452296186	9.06672317997369e-07	
51.42630353562007	0.00023228625224509385	0.00023214839037518723	1.5260315318114398e-07	
52.22315494101898	0.00021861079338643342	0.0002188903023435436	3.726004905569059e-07	
53.03235357183818	0.00020766101112718404	0.0002071238131757904	6.982918781587371e-07	
53.854090748535334	0.00019629701267256933	0.00019604330621398426	2.5489796911554496e-07	
54.688560756081706	0.00018457911912467267	0.00018435368241760596	2.4405447554860963e-07	
55.53596088989733	0.00016748822317748518	0.00016750246624698366	1.649443861774539e-07	
56.39649150249797	0.000201928193916165	0.00020202351250169767	1.0346186463049305e-07	
57.27035605086487	0.0001818367186897276	0.0001818244860172261	2.624187937524424e-07	
58.15776114454846	0.00017167301572877102	0.00017153448402574913	1.4809180708836453e-07	
59.05891659451753	0.00016417730066893964	0.00016409083854828887	8.970945005532465e-08	
59.974035462765215	0.0001578775537760986	0.00015784064087453326	4.4461648352841916e-08	
60.90333411268367	0.00015222133099032599	0.00015229340898158296	1.4575709672601312e-07	
61.847032260219336	0.0001475054516080973	0.00014724199973786418	2.809649063658566e-07	
62.80535302582078	0.0001427408491178554	0.00014257674584918748	1.6446534923921397e-07	
63.778522987191536	0.00013835886909939146	0.00013822996640714929	1.2890301087615763e-07	
64.76677223286032	0.000134265616620163	0.00013415520989092133	1.1047957003740272e-07	
65.77033441658139	0.00013041649219132956	0.00013031814001442414	9.852164057142583e-08	
66.78944681257751	0.00012678156416818097	0.0001266920150639594	8.98032584562636e-08	
67.82435037163955	0.00012333788915199148	0.0001232552172296089	8.299589357941369e-08	
68.87528977809474	0.00012006685050393335	0.00011998979078277825	7.744022099619975e-08	
69.94251350765792	0.00011695285783746426	0.00011688051824037048	7.276542392744555e-08	
71.02627388617911	0.0001139825850694479	0.00011391430348147722	6.874342914545298e-08	
72.12682714930152	0.00011114447455996478	0.00011107974042383879	6.52242706259928e-08	
73.24443350304374	0.00010842839173488688	0.00010836679962177535	6.21041362887762e-08	
74.37935718532088	0.00010582537271901068	0.00010576659312383029	5.930818682042978e-08	
75.53186652841877	0.00010332743320767173	0.00010327119326430995	5.6780677393312943e-08	
76.7022340224364	0.00010092741963258093	0.00010087348986269915	5.447895936340726e-08	
77.89073637971123	9.861889066207195e-05	9.856707556384177e-05	5.236966911628516e-08	
79.09765460024283	9.639602113567115e-05	9.634615231134927e-05	5.042621243154988e-08	
80.32327403813038	9.425352301716455e-05	9.420545403463568e-05	4.862704917505139e-08	
81.5678844690394	9.218657953579746e-05	9.214018200786127e-05	4.6954490580893894e-08	
82.83178015871405	9.019078973351247e-05	9.01459502732918e-05	4.539383526526198e-08	
84.11525993255103	8.826212135061265e-05	8.821873917073557e-05	4.393273528786588e-08	
85.41862724625115	8.639687048228817e-05	8.63548554759696e-05	4.256072225477714e-08	
86.74219025756646	8.459162679667496e-05	8.455089798549387e-05	4.126884715994476e-08	
88.08626189915832	8.284324336712186e-05	8.280372763193661e-05	4.0049402607703867e-08	
89.45115995258467	8.114881036651589e-05	8.11104413998775e-05	3.8895705728267574e-08	
90.83720712343391	7.950563201933813e-05	7.946834945322877e-05	3.780192649921431e-08	
92.24473111762269	7.791120632072683e-05	7.787495499456103e-05	3.676295050705913e-08	
93.67406471887617	7.636320712030745e-05	7.632793646223251e-05	3.577426816478657e-08	
95.1255458674087	7.48594682382854e-05	7.482513173881174e-05	3.4831884483216864e-08	
96.59951773982377	7.339796933685601e-05	7.336452409833687e-05	3.393224498189335e-08	
98.09632883025184	7.197682331468073e-05	7.19442296635668e-05	3.307217439280413e-08	
99.61633303274554	7.059426502844859e-05	7.056248617985239e-05	3.2248825596736796e-08	
101.15988972495167	6.924864117521837e-05	6.92176429413446e-05	3.145963681005974e-08	
102.72736385307937	6.793840119368698e-05	6.79081517292643e-05	3.0702295475264976e-08	
104.31912601818526	6.666208906281563e-05	6.663255864191106e-05	2.9974707635744825e-08	
105.93555256379533	6.541833589317607e-05	6.538949671276133e-05	2.927497182875019e-08	
107.57702566488457	6.420585322058815e-05	6.417767922702051e-05	2.860135672109007e-08	
109.24393341823551	6.302342692360832e-05	6.299589365882679e-05	2.795228186411654e-08	
110.93666993419627	6.1869911696593e-05	6.184299616134781e-05	2.7326301063596113e-08	
112.65563542986153	6.074422601870906e-05	6.071790655056758e-05	2.672208794922418e-08	
114.40123632369622	5.964534756666777e-05	5.961960373088436e-05	2.6138423408230697e-08	
116.17388533162597	5.8572309025301206e-05	5.8547121516928065e-05	2.5574184600603217e-08	
117.9740015646163	5.752419425557332e-05	5.749954481142553e-05	2.502833532604775e-08	
119.802010627764	5.6500134784341644e-05	5.647600610362893e-05	2.4499917548290658e-08	
121.65834472092367	5.549930658428448e-05	5.5475682256887473e-05	2.3988043915802867e-08	
123.54344274089367	5.452092711596975e-05	5.449779155747959e-05	2.3491891141684953e-08	
125.45775038518534	5.356425260715042e-05	5.35415909999072e-05	2.3010694128976044e-08	
127.40172025740017	5.262857554708621e-05	5.260637378655328e-05	2.25437407425385e-08	
129.3758119742398	5.171322237607393e-05	5.16914670219691e-05	2.2090367145835187e-08	
131.3804922741741	5.081755135245919e-05	5.0796229584137494e-05	2.1649953630853884e-08	
133.41623512779302	4.994095058124671e-05	4.992005015689153e-05	2.1221920880618635e-08	
135.48352184986857	4.9082836190051244e-05	4.906234540928386e-05	2.080572661243845e-08	
137.58284121315285	4.8242650639569284e-05	4.822255830913428e-05	2.040086255594107e-08	
139.71468956393986	4.741986115702809e-05	4.7400156559250414e-05	2.0006851728155186e-08	
141.879570939417	4.6613958282197845e-05	4.659463114594388e-05	1.9623245970432537e-08	
144.07799718683648	4.58244545165611e-05	4.5805494990464855e-05	1.92496237189358e-08	
146.31048808453184	4.505088306713075e-05	4.5032281694873453e-05	1.8885587982254377e-08	
148.57757146481032	4.4292796677207544e-05	4.4274544374661495e-05	1.853076450420279e-08	
150.87978333874923	4.354976653708527e-05	4.3531854571153554e-05	1.8184800091557462e-08	
153.2176680229263	4.2821381268351975e-05	4.280380123735278e-05	1.7847361089929677e-08	
155.5917782681133	4.210724597601156e-05	4.208998979147171e-05	1.751813199246223e-08	
158.00267538996428	4.140698136316565e-05	4.139004123290189e-05	1.7196814167497164e-08	
160.45092940172842	4.07202229034613e-05	4.0703591315839914e-05	1.6883124693806698e-08	
162.9371191490193	4.004662006692789e-05	4.003028977620387e-05	1.657679529264394e-08	
165.46183244667284	3.9385835595203886e-05	3.936979960785094e-05	1.6277571346990777e-08	
168.02566621772516	3.8737544822496226e-05	3.872179638444689e-05	1.5985211000224012e-08	
170.6292266345446	3.8101435038921784e-05	3.808596762364475e-05	1.5699484326310658e-08	
173.27312926215015	3.747720489316083e-05	3.74620121905095e-05	1.5420172565055398e-08	
175.9579992037507	3.6864563831604606e-05	3.684963973737692e-05	1.5147067416303367e-08	
178.68447124853947	3.626323157140936e-05	3.6248570177563776e-05	1.4879970388429954e-08	
181.45319002177868	3.567293760507693e-05	3.5658533190555634e-05	1.4618692195100875e-08	
184.2648101372089	3.509342073437312e-05	3.5079267756486255e-05	1.4363052197493066e-08	
187.11999635182175	3.4524428631566035e-05	3.451052171789621e-05	1.4112877886838309e-08	
190.019423723029	3.396571742612631e-05	3.395205136691502e-05	1.3868004404712061e-08	
192.9637777682679	3.3417051315172504e-05	3.34036210561542e-05	1.3628274097237901e-08	
195.95375462707955	3.287820219607813e-05	3.2865002831729796e-05	1.3393536101064664e-08	
198.99006122569847	3.234894931977545e-05	3.2335976086952836e-05	1.3163645957795393e-08	
202.0734154441926	3.1829078963401935e-05	3.181632723533551e-05	1.2938465255161485e-08	
205.20454628619316	3.131838412103502e-05	3.130584940166113e-05	1.2717861292365034e-08	
208.38419405125447	3.081666421135391e-05	3.080434212995824e-05	1.2501706768146586e-08	
211.6131105098844	3.0323724801150665e-05	3.031161110730358e-05	1.2289879489145123e-08	
214.892059081287	2.9839377343691914e-05	2.9827467902455904e-05	1.208226209779299e-08	
218.22181501385919	2.936343893100255e-05	2.9351729718394302e-05	1.1878741817534112e-08	
221.60316556848443	2.8895732059209466e-05	2.88842191579001e-05	1.1679210214459278e-08	
225.03691020466627	2.8436084406143577e-05	2.84247640013818e-05	1.148356297401371e-08	
228.5238607695462	2.7984328620454008e-05	2.797319699619806e-05	1.1291699691779128e-08	
232.06484168985054	2.754030212153983e-05	2.7529355656785235e-05	1.1103523677167873e-08	
235.66069016681035	2.710384690965235e-05	2.7093082074943558e-05	1.0918941768930244e-08	
239.3122563741041	2.6674809385564395e-05	2.6664222739678587e-05	1.0737864162363987e-08	
243.0204036588648	2.6253040179243875e-05	2.6242628366037145e-05	1.0560204246277761e-08	
246.78600874580337	2.5838393987006355e-05	2.5828153732412014e-05	1.0385878450124798e-08	
250.60996194449422	2.5430729416655618e-05	2.5420657525826024e-05	1.0214806099785617e-08	
254.4931673598731	2.5029908840154028e-05	2.50200021947372e-05	1.0046909281964774e-08	
258.43654310599635	2.4635798253393504e-05	2.4626053808936915e-05	9.882112716251187e-09	
262.4410215231124	2.424826714266615e-05	2.423868192614036e-05	9.720343634506263e-09	
266.507549398097	2.3867188357458788e-05	2.3857759464893984e-05	9.561531667113482e-09	
270.63708818830384	2.349243798921971e-05	2.348316258344893e-05	9.405608735509655e-09	
274.8306142488838	2.3123895255767816e-05	2.311477056427088e-05	9.2525089506851e-09	
279.08911906362675	2.276144239103519e-05	2.2752465703877705e-05	9.102168517269847e-09	
283.4136094793798	2.2404964539852967e-05	2.2396133207715278e-05	8.954525642799699e-09	
287.80510794409827	2.2054349657508367e-05	2.2045661089799605e-05	8.80952045182256e-09	
292.26465274858515	2.1709488413817265e-05	2.1700940076869758e-05	8.66709490474962e-09	
296.7932982719762	2.137027410147224e-05	2.1361863516812286e-05	8.527192720717457e-09	
301.3921152310292	2.1036602548440223e-05	2.1028327291130974e-05	8.389759304689939e-09	
306.0621909332746	2.0708372034197827e-05	2.0700229731250606e-05	8.254741678279803e-09	
310.80462953409153	2.038548320960407e-05	2.0377471538454606e-05	8.122088414101108e-09	
315.6205522977641	2.006783902022321e-05	2.005995570726942e-05	7.991749573460068e-09	
320.5110978625849	1.975534463292028e-05	1.9747587452118487e-05	7.863676647225554e-09	
325.47742251006514	1.944790736556262e-05	1.9440274137079302e-05	7.737822499586622e-09	
330.52070043831674	1.9145436619670446e-05	1.91379252085867e-05	7.614141314658706e-09	
335.6421240396705	1.8847843815868112e-05	1.8840452130934216e-05	7.492588545699447e-09	
340.8429041825955	1.855504233199645e-05	1.854776832443417e-05	7.373120866718654e-09	
346.1242704979875	1.826694744375424e-05	1.8259789106104433e-05	7.255696126537696e-09	
351.4874716698928	1.7983476267744393e-05	1.7976431632757807e-05	7.140273304969171e-09	
356.9337757307372	1.770454770680726e-05	1.7697614846376432e-05	7.026812471098753e-09	
362.46447036112943	1.7430082397529986e-05	1.742325942166039e-05	6.91527474344375e-09	
368.08086319431027	1.7160002659827147e-05	1.7153287715645552e-05	6.8056222521776136e-09	
373.7842821253185	1.6894232448493174e-05	1.6887623719291702e-05	6.69781810285408e-09	
379.57607562494815	1.6632697306632984e-05	1.6626193010947112e-05	6.591826341907148e-09	
385.45761305857025	1.6375324320881896e-05	1.636892271160081e-05	6.487611923781876e-09	
391.43028500989345	1.6122042078330938e-05	1.611574144183892e-05	6.3851406793572065e-09	
397.49550360974456	1.587278062507789e-05	1.586657928042517e-05	6.284379286003946e-09	
403.6547028699399	1.5627471426328816e-05	1.5621367724430738e-05	6.185295238761959e-09	
409.9093390223323	1.5386047327978774e-05	1.5380039650841894e-05	6.087856822933085e-09	
416.26089086311043	1.5148442519603944e-05	1.5142529279577994e-05	5.992033087757694e-09	
422.71086010243414	1.4914592498801264e-05	1.4908772137855751e-05	5.89779382131436e-09	
429.2607717194863	1.4684434036814535e-05	1.467870502583903e-05	5.805109526407625e-09	
435.91217432302693	1.445790514538965e-05	1.445226598351664e-05	5.713951397578346e-09	
442.6666405175339	1.4234945044803933e-05	1.4229394258753383e-05	5.6242912989699226e-09	
449.52576727501685	1.4015494133017895e-05	1.4010030276462545e-05	5.536101743200023e-09	
456.4911763125926	1.3799493955899952e-05	1.3794115608850538e-05	5.449355871054724e-09	
463.56451447591087	1.3586887178477406e-05	1.3581592946686921e-05	5.3640274320544785e-09	
470.74745412852144	1.3377617557169135e-05	1.3372406071555401e-05	5.2800907657907744e-09	
478.04169354727435	1.3171629912957732e-05	1.3166499829043517e-05	5.1975207840227665e-09	
485.4489573238469	1.2968870105460915e-05	1.2963820102830961e-05	5.116292953419458e-09	
492.97099677249224	1.276928500786417e-05	1.2764313789638294e-05	5.0363832791474056e-09	
500.60959034410683	1.2572822482677982e-05	1.2567928774999817e-05	4.9577682889237276e-09	
508.36654404671106	1.2379431358285452e-05	1.237461390982607e-05	4.880425017798005e-09	
516.2436918724502	1.2189061406247149e-05	1.2184318987723038e-05	4.804330993503588e-09	
524.242896231207	1.2001663319332047e-05	1.1996994723036925e-05	4.72946422232758e-09	
532.3660483909357	1.1817188690244734e-05	1.181259272959458e-05	4.655803175597617e-09	
540.6150689248177	1.1635589991020434e-05	1.1631065500111365e-05	4.583326776560796e-09	
548.9919081653474	1.1456820553060939e-05	1.1452366386239319e-05	4.512014387890053e-09	
557.4985466654523	1.1280834547785587e-05	1.1276449579230017e-05	4.441845799528171e-09	
566.1369956667598	1.1107586967872833e-05	1.1103270091187514e-05	4.372801217064639e-09	
574.909297575119	1.0937033609068906e-05	1.0932783736888007e-05	4.304861250485971e-09	
583.8175264434902	1.076913105254138e-05	1.0764947116143985e-05	4.238006903357638e-09	
592.8637884623186	1.060383664775627e-05	1.0599717596691556e-05	4.1722195623602304e-09	
602.0502224575035	1.04411084958584e-05	1.0437053297580627e-05	4.107480987253035e-09	
611.379000396087	1.0280905433535674e-05	1.0276913073048706e-05	4.043773301115798e-09	
620.8523278997751	1.012318701734877e-05	1.0119256496859724e-05	3.981078981028832e-09	
630.4724447664181	9.967913508508533e-06	9.96404384709034e-06	3.919380848933569e-09	
640.2416254995708	9.815045858084342e-06	9.811236091346788e-06	3.858662062969243e-09	
650.1621798462554	9.66454569262729e-06	9.66079487239635e-06	3.798906108977595e-09	
660.2364533430635	9.516375300192648e-06	9.512682494197814e-06	3.740096792324169e-09	
670.4668278707137	9.370497616747264e-06	9.366861908316518e-06	3.682218230069334e-09	
680.8557222172046	9.226876212947458e-06	9.22329670070978e-06	3.6252548432612374e-09	
691.4055926496942	9.085475281274283e-06	9.081951078869311e-06	3.5691913496046707e-09	
702.1189334952396	8.946259623513101e-06	8.942789859307812e-06	3.5140127562881344e-09	
712.9982777305363	8.809194638565329e-06	8.805778455377426e-06	3.4597043530942412e-09	
724.0461975807946	8.67424631058052e-06	8.67088286540839e-06	3.4062517056945765e-09	
735.2653051278958	8.541381197397541e-06	8.538069661156524e-06	3.3536406491688566e-09	
746.6582529279726	8.410566419284107e-06	8.407305976548908e-06	3.3018572817264607e-09	
758.2277346385576	8.281769647964336e-06	8.278559496717368e-06	3.2508879586317326e-09	
769.9764856554507	8.154959095924454e-06	8.15179844730995e-06	3.2007192862810076e-09	
781.9072837594538	8.030103505987221e-06	8.026991584070884e-06	3.151338116546572e-09	
794.0229497731273	7.907172141145955e-06	7.904108182680085e-06	3.1027315411631954e-09	
806.3263482277227	7.786134774649526e-06	7.783118028843352e-06	3.0548868863945736e-09	
818.82038804045	7.66696168032999e-06	7.663991408625098e-06	3.007791707810547e-09	
831.5080232022387	7.549623623164828e-06	7.546699099015556e-06	2.961433785208384e-09	
844.3922534761538	7.434091850066235e-06	7.431212358724833e-06	2.9158011177230863e-09	
857.4761251066391	7.3203380808899615e-06	7.317502919196452e-06	2.870881919015346e-09	
870.7627315397452	7.208334499656868e-06	7.205542975833388e-06	2.826664612687521e-09	
884.2552141545192	7.098053745980201e-06	7.095305179429776e-06	2.7831378277334333e-09	
897.9567630057271	6.989468906692322e-06	6.9867626278018935e-06	2.740290394187453e-09	
911.8706175780853	6.8825535076644634e-06	6.879888857612079e-06	2.6981113388606456e-09	
926.0000675521785	6.777281505813656e-06	6.7746578363797076e-06	2.6565898811956095e-09	
940.3484535822448	6.673627281291036e-06	6.671043954673396e-06	2.6157154292708575e-09	
954.9191680860141	6.571565629845961e-06	6.569022018478969e-06	2.5754775758533525e-09	
969.715656046784	6.4710717553606996e-06	6.468567241737854e-06	2.5358660946178967e-09	
984.7414158279239	6.372121262550543e-06	6.36965523905082e-06	2.49687093641611e-09	
1000.0	6.27469014982442e-06	6.272262018542096e-06	2.4584822256986478e-09	


==> data/fig_iss_tfirka.dat <==
rom_dim	fom_evals	rel_err	
2.0	8.0	0.6245967781893546	
4.0	20.0	0.5066930498720131	
6.0	72.0	0.5046264322960444	
8.0	138.0	0.03992697061171661	
10.0	134.0	0.03815708762532342	
12.0	132.0	0.02822695027807414	
14.0	196.0	0.025681681665410665	
16.0	292.0	0.025678565346046435	
18.0	1084.0	0.02205732421134469	
20.0	302.0	0.025073372730161813	
22.0	222.0	0.024612698475508937	
24.0	412.0	0.013535561687620329	
26.0	420.0	0.014291449573213108	
28.0	452.0	0.00416923653522794	
30.0	392.0	0.0031940961699685614	
32.0	390.0	0.0030410322339417643	
34.0	618.0	0.0014622566093464595	
36.0	472.0	0.0014366259338749192	
38.0	576.0	0.0006761197327667643	
40.0	602.0	0.0013930754034931377	
42.0	682.0	0.00043046407580604143	
44.0	756.0	0.00041684540771115027	
46.0	696.0	0.0002867124756925013	
48.0	1202.0	0.0002462251727837882	
50.0	1302.0	0.00023674962883879667	


==> data/fig_iss_tfirka_04_hist_bode_00.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00017005793586108287	1.1113686601204481e-08	
0.10154950161807173	0.0001727846641511856	0.0001727758067743772	1.1205138176976473e-08	
0.10312301278878754	0.00017554877368051514	0.00017553979288390976	1.1298042834929634e-08	
0.10472090554055413	0.00017835991065214075	0.00017835080516750062	1.1392395651194745e-08	
0.10634355766636439	0.00018121901004083087	0.00018120977860996152	1.1488190124525309e-08	
0.10799135281311975	0.00018412703171742393	0.00018411767309367457	1.1585418095135925e-08	
0.1096646805723366	0.00018708496138198909	0.00018707547433183085	1.1684069663583974e-08	
0.11136393657225817	0.0001900938115420566	0.0001900841948467537	1.17841330998832e-08	
0.11308952257139368	0.0001931546225384728	0.00019314487499585113	1.1885594747608191e-08	
0.11484184655350702	0.00019626846362160818	0.00019625858404788679	1.198843895283206e-08	
0.11662132282407707	0.00019943643408081553	0.0001994264213125637	1.2092647945546791e-08	
0.11842837210825283	0.00020265966443023005	0.00020264951732641934	1.2198201742369891e-08	
0.12026342165032622	0.00020593931765420574	0.00020592903509836908	1.230507804138465e-08	
0.12212690531474645	0.00020927659051590063	0.00020926617141839597	1.2413252116513287e-08	
0.12401926368869937	0.00021267271493276106	0.00021266215823314424	1.2522696707162673e-08	
0.12594094418627644	0.000216128959422904	0.00021611826409244697	1.263338188007161e-08	
0.12789240115425762	0.00021964663062667495	0.00021963579567098698	1.2745274922769934e-08	
0.12987409597953362	0.00022322707490794735	0.0002232160993697345	1.2858340208455461e-08	
0.13188649719819254	0.0002268716800400495	0.0002268605630020121	1.2972539058394096e-08	
0.13393008060629666	0.0002305818769815431	0.00023057061756940237	1.3087829615871488e-08	
0.13600532937237603	0.0002343591417474478	0.00023434773913314042	1.3204166680052871e-08	
0.13811273415166478	0.00023820499738190403	0.0002381934507869091	1.332150157524088e-08	
0.14025279320210793	0.00024212101603869339	0.00024210932473753237	1.3439781980412275e-08	
0.1424260125021654	0.0002461088211765037	0.00024609698450040027	1.3558951771823557e-08	
0.1446329058704415	0.0002501700898763241	0.0002501581072170249	1.3678950863130352e-08	
0.14687399508716817	0.00025430655528890794	0.00025429442610270804	1.3799715006500587e-08	
0.14914981001757044	0.000258520009220819	0.0002585077330327433	1.3921175635929408e-08	
0.15146088873714358	0.00026281230486822443	0.0002627998812764081	1.4043259671837981e-08	
0.1538077776588715	0.000267185359708297	0.0002671727883885823	1.4165889309879644e-08	
0.15619103166241588	0.0002716411585588216	0.0002716284392695268	1.428898184771431e-08	
0.15861121422530794	0.0002761817568174509	0.0002761688894043871	1.44124494447837e-08	
0.16106889755617235	0.00028080928389291734	0.0002807962682945886	1.4536198936185103e-08	
0.16356466273001555	0.00028552594684149606	0.0002855127830945564	1.4660131584964893e-08	
0.1660990998256107	0.00029033403422306595	0.0002903207224679977	1.4784142859919335e-08	
0.16867280806501112	0.00029523592019226774	0.0002952224606792859	1.4908122212254988e-08	
0.1712863959552255	0.00030023406884151417	0.0003002204619367561	1.503195279743903e-08	
0.17394048143208848	0.0003053310388139851	0.00030531728500590965	1.5155511263346024e-08	
0.17663569200636045	0.0003105294882062412	0.0003105155881123332	1.5278667452493253e-08	
0.17937266491209122	0.000315832179781733	0.00031581813415545377	1.540128415745553e-08	
0.18215204725728248	0.00032124198651828	0.00032122779625629093	1.552321684936044e-08	
0.18497449617688488	0.0003267618975145803	0.00032674756366426593	1.5644313383651452e-08	
0.18784067898816573	0.0003323950242829551	0.00033238054805023455	1.576441371410001e-08	
0.1907512733484843	0.000338144607457942	0.00033812999021536804	1.588334960776767e-08	
0.19370696741551147	0.00034401402395293725	0.00034399926724809155	1.600094435138608e-08	
0.1967084600099325	0.0003500067945999911	0.00034999190016421163	1.611701242331505e-08	
0.19975646078067044	0.00035612659231101784	0.00035611156206841145	1.6231359209945527e-08	
0.20285169037266976	0.00036237725080219595	0.00036236208687898965	1.634378067121105e-08	
0.2059948805972802	0.00036876277392718467	0.0003687474786613795	1.64540630389236e-08	
0.20918677460527996	0.00037528734566907293	0.00037527192162042775	1.6561982491039376e-08	
0.21242812706258082	0.0003819553408456891	0.0003819397908060328	1.6667304825574745e-08	
0.215719704328655	0.0003887713365881551	0.0003887556635920098	1.6769785151494207e-08	
0.21906228463772706	0.0003957401246583699	0.0003957243319939035	1.68691675627218e-08	
0.22245665828277353	0.00040286672467757537	0.000402850815897882	1.696518481207722e-08	
0.22590362780237347	0.0004101563983453271	0.0004101403772800009	1.7057558020670818e-08	
0.22940400817045398	0.0004176146647361966	0.0004175985355032524	1.7145996334155433e-08	
0.23295862698897662	0.0004252473167704454	0.00042523108378849316	1.7230196668897524e-08	
0.2365683246836085	0.0004330604389648584	0.00043304410696561106	1.730984338431384e-08	
0.2402339547024262	0.000441060426581069	0.0004410440006220741	1.7384608056571402e-08	
0.243956383717698	0.0004492540063011426	0.00044923749177884097	1.745414915947766e-08	
0.24773649183079302	0.00045764825857417813	0.00045763166123713233	1.751811189131689e-08	
0.2515751727802653	0.0004662506417933637	0.00046623396775572645	1.7576127940306133e-08	
0.2554733341531623	0.00047506901848055286	0.00047505227423574024	1.762781528114382e-08	
0.2594318975996074	0.00048411168367532074	0.00048409487610977784	1.767277808282812e-08	
0.26345179905070754	0.0004933873957478425	0.0004933705321549792	1.7710606543386746e-08	
0.2675339889398373	0.0005029054098802919	0.0005028884979744225	1.774087688541339e-08	
0.27167943242735193	0.0005126755144901122	0.000512658562420449	1.776315130485988e-08	
0.2758891096287819	0.0005227080709010217	0.000522691087265583	1.7776978059413366e-08	
0.28016401584656353	0.0005330140566045367	0.0005329970504639553	1.7781891568886205e-08	
0.2845051618053608	0.000543605112496829	0.0005435880933879217	1.777741265582709e-08	
0.28891357389103245	0.0005544935945236229	0.000554476572472703	1.7763048805120113e-08	
0.2933902943933029	0.000565692630220581	0.0005656756157563611	1.7738294576352347e-08	
0.29793638175219256	0.0005772161806992727	0.0005771991848652487	1.7702632123934315e-08	
0.30255291080826724	0.00058907910870066	0.0005890621430668418	1.765553185136019e-08	
0.30724097305676445	0.0006012972534206605	0.0006012803300945407	1.7596453178269657e-08	
0.31200167690565833	0.000613887512907474	0.0006138706445440403	1.7524845498069548e-08	
0.3168361479377224	0.0006268679349402303	0.0006268511347507966	1.7440149360405452e-08	
0.3217455291766536	0.0006402578174256677	0.0006402410991853864	1.734179779431291e-08	
0.32673098135731937	0.0006540778194970591	0.0006540611975508624	1.7229217882766244e-08	
0.33179368320019265	0.0006683500846711393	0.0006683335739378214	1.710183262459319e-08	
0.33693483169003946	0.0006830983776188622	0.0006830819935930187	1.695906308026167e-08	
0.3421556423589239	0.0006983482363396444	0.0006983319950911802	1.6800330809448915e-08	
0.3474573495735992	0.0007141271418030046	0.000714111059973814	1.6625060703435026e-08	
0.35284120682735126	0.0007304647074438646	0.0007304488022412706	1.64326842293823e-08	
0.3583084870363649	0.0007473928912780078	0.000747377180464539	1.6222643102425832e-08	
0.3638604828406817	0.0007649462338539022	0.0007649307357328945	1.5994393464817417e-08	
0.3694985069098218	0.0007831621257908659	0.0007831468591873194	1.5747410640924464e-08	
0.37522389225314035	0.0008020811092890041	0.0008020660935250815	1.548119450451863e-08	
0.3810379925349945	0.0008217472187556886	0.0008217324736201494	1.5195275554262365e-08	
0.3869421823947922	0.0008422083666038154	0.000842193912314661	1.4889221715946268e-08	
0.39293785777200174	0.000863516781373009	0.0008635026385323701	1.4562646112802745e-08	
0.39902643623619527	0.0008857295066491422	0.0008857156961896156	1.4215215637409906e-08	
0.4052093573222091	0.0009089089708642655	0.0009088955139854841	1.3846660736112122e-08	
0.41148808287049476	0.0009331236400166404	0.0009331105581109697	1.3456786306366515e-08	
0.41786409737274555	0.0009584487677466579	0.0009584360823127013	1.3045483917961849e-08	
0.4243389083228771	0.0009849672601505038	0.000984954992692924	1.261274552852395e-08	
0.43091404657344795	0.0010127706763538374	0.0010127588482679185	1.2158678785922557e-08	
0.4375910666976019	0.0010419603903888584	0.0010419490228279291	1.168352421066948e-08	
0.4443715473566186	0.0010726489455634956	0.001072638059287234	1.1187674375297933e-08	
0.45125709167315986	0.0011049616396003271	0.0011049512548017308	1.0671695307275667e-08	
0.4582493276102989	0.0011390383877773766	0.001139028523885828	1.0136350475651972e-08	
0.4653499083564233	0.0011750359226852165	0.0011750265981429523	9.582627491916352e-09	
0.4725605127161014	0.001213130403778721	0.0012131216357875183	9.01176801613709e-09	
0.4798828455070056	0.0012535205286672473	0.0012535123329019693	8.425301052476688e-09	
0.4873186379629853	0.0012964312624453246	0.0012964236527303738	7.825080231127051e-09	
0.49486964814338685	0.0013421183332324232	0.0013421113211770132	7.213325231670042e-09	
0.5025376613487146	0.0013908736841277268	0.0013908672787149071	6.5926683240746864e-09	
0.5103244905427329	0.0014430321277332334	0.0014430263348576846	5.966205983712972e-09	
0.5182319767811088	0.0014989795245651844	0.001498974346513626	5.337556761043975e-09	
0.5262619896466971	0.0015591629086860457	0.0015591583435537047	4.710925847581831e-09	
0.5344164276915693	0.0016241031238394114	0.00162409916487536	4.091177023583875e-09	
0.5426972188858914	0.0016944107276093542	0.0016944073624822675	3.483913308324537e-09	
0.5511063210737586	0.001770806194104523	0.0017708034040799356	2.8955668859604723e-09	
0.559645722436092	0.0018541458345202038	0.001854143593539226	2.333499568775665e-09	
0.5683174419607084	0.0019454554170076303	0.0019454536906556579	1.8061154054983588e-09	
0.5771235299196736	0.0020459742927716215	0.002045973037124988	1.3229863343650625e-09	
0.5860660683540517	0.0021572140689021186	0.002157213229238844	8.949930578758005e-10	
0.595147171566167	0.0022810377472719016	0.0022810372566317407	5.344826183607103e-10	
0.604368986619493	0.0024197681709622514	0.0024197679485390183	2.554449928565304e-10	
0.6137336938462858	0.0025763392709970447	0.00257633922033851	7.371121438473384e-11	
0.6232435073630855	0.0027545112031236154	0.002754511210288832	7.175622162272923e-12	
0.6329006755942035	0.0029591832373654756	0.002959183168560894	7.604341539231467e-11	
0.6427074818033226	0.003196860444935177	0.0031968601439343303	3.0311412224094586e-10	
0.6526662446333333	0.0034763702104425804	0.0034763694963550057	7.140930816180877e-10	
0.6627793186545348	0.003809999794928154	0.0038099984592013976	1.3379470071878486e-09	
0.6730490949213316	0.0042153747509317595	0.0042153725544962686	2.2073023188306053e-09	
0.6834780015375548	0.004718709135520043	0.004718705806104678	3.358894582503491e-09	
0.6940685042305437	0.005360756907417575	0.005360752137653698	4.834075299971468e-09	
0.7048231069341222	0.006208500396235852	0.006208493844087123	6.679384096168329e-09	
0.7157443523806098	0.007380247733066346	0.007380239028809673	8.947195599040322e-09	
0.7268348227020044	0.009106259709070155	0.009106248482118034	1.1696451453589863e-08	
0.7380971400404808	0.01190129537461891	0.011901281351123717	1.499348927593982e-08	
0.7495339671683494	0.017193244711326154	0.017193228147535433	1.891298334152584e-08	
0.7611480081176202	0.03082564686567289	0.03082563166210416	2.3539012832042592e-08	
0.7729420088193235	0.10102107970750837	0.10102110849654587	2.896627464421317e-08	
0.784918757752735	0.042493060788188784	0.04249307782590719	3.5301433675743796e-08	
0.7970810866046624	0.020164567039759117	0.02016460522800953	4.2664821763567457e-08	
0.8094318709389453	0.013063183552754942	0.013063232825235528	5.119205790366348e-08	
0.8219740308763326	0.009618965614840217	0.009619025621330985	6.10362301817251e-08	
0.8347105317848907	0.007589169548000094	0.007589241303907472	7.237021798340448e-08	
0.847644384981113	0.006251052626794043	0.0062511376309274235	8.538939887291973e-08	
0.8607786484418896	0.005302087457779245	0.005302187527300664	1.0031475905430991e-07	
0.8741164275275125	0.0045935570901604736	0.004593674332711518	1.1739647418307762e-07	
0.8876608757158821	0.004043886667738732	0.004044023493523933	1.369180414898154e-07	
0.9014151953480897	0.003604612144558273	0.0036047712952470795	1.5920105641159664e-07	
0.9153826383855528	0.0032451336694588454	0.003245318257353717	1.8461074624837848e-07	
0.9295665071788846	0.0029451801307070133	0.00294539368642054	2.1356239480811926e-07	
0.9439701552486742	0.002690789926750863	0.002691036455358054	2.465288186069557e-07	
0.9585969880783669	0.002472032352404344	0.0024723163988232847	2.8404908707895515e-07	
0.9734504639194281	0.0022816495338461276	0.0022819762586825327	3.267387195429219e-07	
0.9885340946089864	0.0021142124656571212	0.002114587733142349	3.7530163994676557e-07	
1.0038514464001433	0.001965577587540084	0.0019660080675872964	4.3054423046162584e-07	
1.01940614080515	0.0018325260274634411	0.0018330193143092327	4.933919000048652e-07	
1.0352018554516484	0.0017125176574517896	0.001713082407871262	5.649086756850457e-07	
1.051242324952181	0.0016035194537826483	0.001604165548495801	6.463204421411899e-07	
1.0675313417871697	0.0015038831959453178	0.0015046219286019005	7.390425981232e-07	
1.0840727572015847	0.0014122566789496122	0.0014131009780297267	8.447130844482565e-07	
1.1008704821154982	0.0013275181529499146	0.0013284828430961556	9.652319697082188e-07	
1.117928488048752	0.0012487271523091896	0.001249829263077544	1.1028090776230468e-06	
1.1352508080599522	0.001175087074592386	0.0011763462064551344	1.2600215206713428e-06	
1.1528415377000134	0.00110591630188751	0.0011073550616501416	1.4398834960982605e-06	
1.1707048359804781	0.0010406256075657719	0.0010422701283129053	1.645931337581922e-06	
1.1888449263568397	0.0009787002336175017	0.0009805807980693278	1.8823276491284068e-06	
1.2072660977271032	0.0009196854636680787	0.0009218372546587637	2.1539894420236086e-06	
1.225972705445816	0.0008631748218945677	0.0008656388299157793	2.466746646819569e-06	
1.2449691723538168	0.0008088002414071968	0.0008116243672456848	2.8275393072941385e-06	
1.2642599898239333	0.0007562236952224855	0.0007594640962754782	3.2446643687194054e-06	
1.2838497188228888	0.0007051298870933379	0.0007088526297974399	3.728086506664488e-06	
1.3037429909896587	0.0006552196702545609	0.0006595027693318617	4.289832284169957e-06	
1.3239445097305402	0.0006062039075199521	0.0006111398569131775	4.9444936200461345e-06	
1.3444590513311867	0.0005577975113834274	0.0005634964437295809	5.7098759126265715e-06	
1.3652914660858761	0.0005097134117160871	0.0005163070652566788	6.6078394263496655e-06	
1.386446679444272	0.00046165619562603394	0.0004693029217897537	7.665401837888832e-06	
1.4079296931759626	0.00041331517565331035	0.00042220627006746145	8.916181994241025e-06	
1.4297455865530366	0.00036435657802903087	0.00037472435439124167	1.0402386748461686e-05	
1.451899517550985	0.00031441492570046713	0.00032654279973432307	1.2177400231541797e-05	
1.4743967240682132	0.00026308401256072293	0.0002773187418899424	1.4309398484214555e-05	
1.4972425251644468	0.0002099108644127515	0.00022667530437727045	1.6886357320596072e-05	
1.5204423223183279	0.00015440943614965314	0.00017420477190093937	2.0023081110177383e-05	
1.5440016007044985	9.620623167730513e-05	0.00011952020071968147	2.3871272160373606e-05	
1.5679259304904682	3.7054982063058405e-05	6.271307187461323e-05	2.8634204027768456e-05	
1.5922209681535842	4.229303307276403e-05	1.9412607028923567e-05	3.458854060664801e-05	
1.6168924578184014	0.00011343467280847865	7.205167031652168e-05	4.211752370299057e-05	
1.6419462326147771	0.00019530503084761247	0.00014372345106619073	5.176275903758011e-05	
1.667388216057011	0.0002880758115390169	0.00022382481555875572	6.430740846732841e-05	
1.6932244234443516	0.00039464873278774926	0.0003137479558316011	8.091437817760062e-05	
1.7194609632832076	0.0005194382398463766	0.0004160735837573333	0.00010336495011713103	
1.7461040387313935	0.0006689798087916006	0.0005344963118356761	0.0001344901444828547	
1.7731599490647525	0.0008532628049250072	0.0006743064457441767	0.00017899430232923687	
1.8006350911665105	0.001088325039585499	0.0008433052011947468	0.0002451359653213993	
1.828535961039703	0.0014016364654441122	0.001053480590637867	0.00034845679755651115	
1.8568691553430368	0.0018444796742921662	0.0013242495630678996	0.0005209948451001842	
1.885641372950552	0.0025247915699753445	0.0016892668687886396	0.0008376176379656683	
1.9148594165354507	0.003714457117013977	0.002212381375134935	0.0015089436432495138	
1.9445301941784663	0.006340609452953636	0.0030311210663757034	0.003342562403853945	
1.974660721001155	0.01628023341113	0.004504737037292873	0.012216453634599467	
2.0052581208244957	0.0207165805518259	0.007942842478015954	0.026510305898692636	
2.036329627853186	0.007933045586390797	0.022839069397827757	0.028478813749892206	
2.067882588386045	0.00492411401052956	0.018694259146772165	0.014228973096544304	
2.0999244625529108	0.0036233713476390658	0.00805538018660001	0.004470271636997188	
2.132462826078452	0.00289677450201515	0.005184269238814527	0.0022961503140249326	
2.1655053720733157	0.002429932033423465	0.0038770568631392066	0.0014499691605934421	
2.199059912853022	0.002100889730502846	0.0031296426719881797	0.0010298202010896448	
2.2331343817850464	0.0018498447663448255	0.0026447364864248765	0.0007951994566168506	
2.267736835164523	0.0016317981570314996	0.0023037252078984974	0.0006720839818913856	
2.302875454119006	0.0016458978886482168	0.002050084436916235	0.0004349627982818602	
2.3385585465427567	0.0014820475952822133	0.0018534788545559698	0.00037146465895661904	
2.3747945490609914	0.0013567051508588976	0.0016961757694155734	0.000339480443309774	
2.411592029024571	0.0012591429768533762	0.0015671179905514681	0.00030798524090780736	
2.4489596865355954	0.0011749958319738926	0.001459053027196146	0.0002840573040749505	
2.4869063565043885	0.001109074841833218	0.0013670260509802933	0.0002598008091082139	
2.5254410107383527	0.0010616000444637129	0.0012875364514422138	0.00022595189180719965	
2.564572760063192	0.0009992449023474971	0.0012180404707980005	0.00021897396331566077	
2.604310856476998	0.0009625572924581051	0.001156644885122837	0.0001941003350390659	
2.6446646953377266	0.0009145720982246913	0.001101911281923394	0.00018733919144270752	
2.6856438175845567	0.0008727014385837744	0.0010527269981814207	0.00018002557131217752	
2.727257911993673	0.0008346660505394094	0.0010082176564518517	0.00017355161321846316	
2.769516817469004	0.0007995914774873951	0.000967686455217815	0.0001680951170454993	
2.812430525368455	0.0007669440599680035	0.0009305711289834868	0.0001636275473654962	
2.8560091818661824	0.0007363288593187953	0.0008964128555411815	0.00016008504518805506	
2.9002630903514777	0.0007074272031575277	0.0008648334121266873	0.00015740808213367564	
2.945202713864811	0.0006799684844847821	0.000835518135067325	0.00015555263760642983	
2.9908386775716385	0.0006537135893911686	0.0008082030323472442	0.00015449389339966137	
3.0371817712745264	0.0006284430619440523	0.0007826649140694613	0.00015422820986474224	
3.0842429519642045	0.0006039471733078972	0.0007587137470047105	0.00015477542716393867	
3.1320333464101533	0.0005800162776618049	0.0007361866694144574	0.0001561825501765627	
3.180564253791325	0.0005564301090500046	0.000714943259986641	0.0001585297649873659	
3.2298471483676323	0.0005329444496464478	0.0006948617644574496	0.0001619400756990979	
3.2798936821928324	0.0005092728865050595	0.0006758360609631083	0.00016659465736470992	
3.3307156878694446	0.0004850598915615501	0.0006577732005790871	0.0001727575954330509	
3.3823251813463506	0.00045983850031718987	0.0006405913996237558	0.0001808167715895143	
3.43473436475976	0.00043295978046829553	0.0006242183896797554	0.00019135400862324597	
3.487955629318178	0.0004034680823497473	0.000608590053023373	0.00020527151393124875	
3.542001558232087	0.00036986541259295815	0.000593649287395412	0.00022403470921513155	
3.5968849296890193	0.00032963136041977295	0.0005793450562968516	0.00025017806642857086	
3.6526187198747286	0.00027815819404826175	0.0005656315903110772	0.00028847754473753734	
3.7092161060411786	0.00020625743139050516	0.0005524677121009014	0.0003490960203099297	
3.7666904696220658	9.955781914504011e-05	0.0005398162632510385	0.00045803627558838674	
3.8250553993966134	0.0002155755893352545	0.0005276436154255453	0.0007064340110445817	
3.884324694702404	0.0012963607780698107	0.0005159192516785978	0.0017036988064139458	
3.9445123686979775	0.002016285619377133	0.0005046154064145332	0.0015780896899729104	
4.005632651675993	0.0010563867788939963	0.0004937067546020946	0.0005698927192725212	
4.067699994427721	0.0008011513051355176	0.0004831701425314529	0.0003201989156421622	
4.130729071659682	0.0006823293182708863	0.00047298435375417246	0.00021035421139462535	
4.194734785463209	0.0006112923393883981	0.00046312990493670365	0.00014873181362473622	
4.259732268837781	0.0005624454629628694	0.0004535888672426242	0.000109227554858353	
4.325736889268946	0.000525711553968427	0.0004443447095795166	8.163691794848795e-05	
4.392764252361694	0.0004963202474520868	0.00043538216063657116	6.11546754734838e-05	
4.460830205530115	0.00047171415167670465	0.00042668708712404873	4.521802993553888e-05	
4.5299508417442365	0.00045038994690453236	0.0004182463860265023	3.233068401555895e-05	
4.600142503334918	0.00043139557761228927	0.0004100478890136861	2.1558074228918042e-05	
4.671421785857698	0.000414086358888842	0.0004020802774295919	1.2302599997374618e-05	
4.743805542016518	0.000397994802839676	0.00039433300651086934	4.4228178845967215e-06	
4.817310885648243	0.0003827537517015429	0.0003867962376794838	4.688329196709456e-06	
4.891955195768907	0.00036804416879609574	0.00037946077791734233	1.1658838972040682e-05	
4.967756120682691	0.0003535509128359569	0.00037231802536789193	1.892781173140094e-05	
5.044731582154526	0.0003389120814449664	0.0003653599204262016	2.658522825416065e-05	
5.122899779647386	0.00032364075280865324	0.00035857890167768745	3.508010636179078e-05	
5.202279194625215	0.0003069729842967753	0.00035196786612988517	4.5171073401549695e-05	
5.282888594922542	0.0002875149941152772	0.00034552013325354523	5.8274999696296005e-05	
5.364747039181794	0.0002622650400417443	0.00033922941241076415	7.751215206103579e-05	
5.447873881359371	0.0002232553979831567	0.00033308977330096185	0.00011159588362392401	
5.532288775301544	0.00014655941351006884	0.0003270956191007667	0.00019738453184480002	
5.618011679391243	0.0005925710759962695	0.0003212416620134156	0.0006183742965227511	
5.705062861266868	0.0005055957709204421	0.0003155229009770352	0.00019936096678679105	
5.793462902614208	0.0003911852494594695	0.00030993460131084947	8.309646172244895e-05	
5.883232704032601	0.0003441691400986005	0.0003044722761038354	4.079357643432639e-05	
5.974393489976511	0.00031145798358905066	0.0002991316691727518	1.532603197179821e-05	
6.06696681377367	0.00027419330955395316	0.00029390873943592726	4.463296306721188e-05	
6.160974562720967	0.0003305112367897378	0.0002887996465661965	4.54807631461927e-05	
6.25643896325932	0.0003003783611008769	0.0002838007378014105	1.728932429801409e-05	
6.353382586228693	0.00028387260847163853	0.00027890853580394144	5.728572856644809e-06	
6.451828352204593	0.00027128512214002137	0.00027411972747225916	3.5484144928286356e-06	
6.551799536917215	0.00026043539261923275	0.0002694311536177327	9.172047044830752e-06	
6.653319776754563	0.00025053622819436183	0.0002648397994288772	1.4393860791010109e-05	
6.756413074350862	0.00024119740578091537	0.0002603427856531717	1.9205911609264685e-05	
6.861103804261538	0.00023217593033531746	0.0002559373604335892	2.380900570949037e-05	
6.9674167187261515	0.00022328654903768546	0.0002516208917433202	2.8376383924400837e-05	
7.075376953520617	0.0002143564186939156	0.0002473908603676175	3.307551679811421e-05	
7.1850100339000935	0.00020518859283380424	0.00024324485338671504	3.810052230242361e-05	
7.2963418806339915	0.00019551275232912254	0.00023918055811816727	4.3720968781911756e-05	
7.40939881613446	0.00018488844199556967	0.00023519575648085948	5.038055891950685e-05	
7.5242075706798515	0.00017246163153842033	0.00023128831974652167	5.894989746603318e-05	
7.640795288734611	0.00015619266866535885	0.00022745620364767315	7.155481209515448e-05	
7.759189535367103	0.00012963904914599042	0.00022369744381381968	9.547089040005332e-05	
7.879418302766868	0.00010065406820092084	0.00022001015151019716	0.0001772253647669115	
8.001510016862884	0.0002595296561245416	0.00021639250965569805	6.994750541584611e-05	
8.125493544044346	0.0001982023516183389	0.00021284276909864524	3.109516506053959e-05	
8.251398197985628	0.00017104349125812138	0.0002093592451309396	3.9256779430842085e-05	
8.379253746576957	0.00014792056457752056	0.00020594031422278136	5.8440364103709066e-05	
8.509090418962503	0.00012629733756230213	0.00020258441096169256	7.672195457531681e-05	
8.640938912687513	0.0001012206686816856	0.00019929002518089721	9.877367621856805e-05	
8.774830400956196	6.761033125941149e-05	0.00019605569926341526	0.00013037886490051983	
8.910796540002062	2.712489174269026e-05	0.00019288002560929765	0.0001854180404726405	
9.048869476572474	0.00013986932948006572	0.0001897616442544797	0.00031656036185336294	
9.189081855529167	0.0008256959757169456	0.00018669924063065383	0.0009337872744663241	
9.331466827566528	0.0006503051753907277	0.00018369154345639397	0.0004797430842344161	
9.476058057049498	0.0003779918443308297	0.0001807373227505539	0.00019959275618388735	
9.622889729972897	0.00029654835264754473	0.00017783538795964964	0.00011969712331514156	
9.771996562044086	0.00025017155211769725	0.00017498458619156677	7.571447780033036e-05	
9.923413806890872	0.00021952101034425678	0.00017218380054855075	4.7833224198967206e-05	
10.0771772643966	0.00019332598875540846	0.0001694319485529227	2.5139664324546485e-05	
10.233323289164382	0.00017106916155184922	0.0001667279806595046	3.7093376375040494e-05	
10.391888799112495	0.00018030815021704313	0.00016407087884915	1.9918112897354305e-05	
10.552911284202958	0.00014498563901714837	0.00016145965529819966	2.227219576137388e-05	
10.716428815305356	0.0001126204305045474	0.00015889335111905176	0.00011865716799512588	
10.882480053198018	0.0002718172190019803	0.00015637103516740145	0.00012266123704767406	
11.051104257708666	0.0002085811149136102	0.00015389180291199196	5.539251325142923e-05	
11.222341296996655	0.00018554279990087754	0.00015145477536304168	3.4335314396683474e-05	
11.39623165697915	0.0001719224695355204	0.0001490590980557609	2.3009120451570074e-05	
11.572816450903245	0.00016196200982530694	0.0001467039400856342	1.5373558565654274e-05	
11.752137429066462	0.00015386664700213232	0.00014438849319235085	9.594246482395698e-06	
11.93423698868786	0.00014688543253964017	0.00014211197088952163	4.9324276814584154e-06	
12.119158183932093	0.00014064131684517615	0.00013987360763745602	1.3219742692188891e-06	
12.306944736088793	0.00013491976516873922	0.00013767265805650618	2.9150048983803176e-06	
12.497641043909683	0.00012958677895743689	0.00013550839617861737	5.985563348076545e-06	
12.691292194105861	0.00012455175667321406	0.00013338011473490357	8.865374205222555e-06	
12.887943972007742	0.00011974720794151246	0.0001312871244771802	1.1565241855247625e-05	
13.08764287239018	0.0001151087596199028	0.0001292287535315593	1.413980943116982e-05	
13.290436110465315	0.00011054940903671493	0.00012720434678228852	1.668377689547166e-05	
13.496371633045765	0.00010668162419316786	0.00012521326528417296	1.8547278687685827e-05	
13.705498129880782	0.00010239046694064708	0.00012325488570199143	2.0875272317369896e-05	
13.917865045168076	9.825272368134942e-05	0.00012132859977543974	2.3085152989006663e-05	
14.133522589243995	9.420276490587076e-05	0.00011943381380821382	2.5239396544267383e-05	
14.35252175045488	9.021405585029142e-05	0.0001175699481799289	2.7363650307358224e-05	
14.574914307212275	8.626753185096528e-05	0.00011573643687966996	2.9476315701483436e-05	
14.800752840235097	8.234546965572044e-05	0.0001139327270600002	3.1594526474357446e-05	
15.030090744981337	7.84288842311273e-05	0.00011215827861038814	3.3736728267728095e-05	
15.262982244272472	7.449678817961673e-05	0.0001104125637490033	3.592348762626327e-05	
15.499482401113475	7.052167554515164e-05	0.00010869506663195667	3.818162038749509e-05	
15.739647131711472	6.645888085175656e-05	0.00010700528297907318	4.055570804704729e-05	
15.98353321869612	6.22490052227552e-05	0.00010534271971536032	4.310497484252595e-05	
16.23119832454485	5.778441816070849e-05	0.000103706894627369	4.593754200499711e-05	
16.482701005216104	5.285650150983254e-05	0.00010209733603371294	4.926455895768816e-05	
16.738100723993853	4.699041073285581e-05	0.00010051358246902338	5.3573040932357517e-05	
16.997457865546615	3.883683848901283e-05	9.895518238068068e-05	6.0305318675042625e-05	
17.26083375020432	2.4474507273579906e-05	9.742169383770004e-05	7.61074631839114e-05	
17.528290648456405	0.00010400069419405423	9.591268425116139e-05	7.773038519496493e-05	
17.799891795674554	6.491298687189538e-05	9.442773010564167e-05	3.0725181304670755e-05	
18.075701407063548	5.108610225592946e-05	9.296641670110757e-05	4.202006188864586e-05	
18.35578469284383	4.3713061690163286e-05	9.152833790477112e-05	4.7885816725613436e-05	
18.64020787366921	3.797695282299326e-05	9.011309591244191e-05	5.2167235332362576e-05	
18.929038196283646	3.2956446092386643e-05	8.87203010189135e-05	5.578778364729964e-05	
19.222343949420477	2.8310702197937348e-05	8.734957139697832e-05	5.906109442537293e-05	
19.52019447994806	2.3834128752637786e-05	8.600053288465645e-05	6.218976390618653e-05	
19.822660209265607	1.940803918582639e-05	8.467281878026615e-05	6.529220946420901e-05	
20.12981264995304	1.4930843715651405e-05	8.336606964497632e-05	6.847235376284328e-05	
20.441724422678867	1.0247983844040272e-05	8.20799331124965e-05	7.189873275413705e-05	
20.75846927337004	5.0102629613484184e-06	8.081406370558469e-05	7.613667189664462e-05	
21.08012209064783	1.0011619078732942e-05	7.956812265906632e-05	7.697229159682966e-05	
21.406758923533914	2.0494435472248914e-06	7.834177774907802e-05	7.752739588849103e-05	
21.738456999430788	4.546773572931042e-06	7.713470312824807e-05	8.14522695132465e-05	
22.075294742380795	9.59357505815824e-06	7.594657916657462e-05	8.547702897638182e-05	
22.417351791608088	1.4602880844338972e-05	7.477709229772585e-05	8.934164776713104e-05	
22.764709020347887	1.9661179143152546e-05	7.362593487055331e-05	9.325866435646076e-05	
23.1174485549675	2.48425594285502e-05	7.249280500557516e-05	9.73121526537075e-05	
23.47565379438362	3.019265652051889e-05	7.137740645622458e-05	0.00010155003313780407	
23.839409429780538	3.574934437603063e-05	7.027944847466506e-05	0.00010601083736252089	
24.20880146463373	4.154999224664671e-05	6.919864568197113e-05	0.00011073207471612928	
24.583917235044	4.763577909070269e-05	6.813471794249736e-05	0.00011575485452030612	
24.964845430386426	5.405616661348532e-05	6.708739024226442e-05	0.00012112846181994284	
25.351676114279368	6.0876666670392886e-05	6.605639257118939e-05	0.00012691814774738115	
25.744500745878433	6.819805745612537e-05	6.504145980901002e-05	0.00013322428422492776	
26.143412201500308	7.622128936004679e-05	6.404233161474709e-05	0.0001402468683289778	
26.548504796581717	8.557372211790862e-05	6.305875231956827e-05	0.00014860782817455732	
26.959874307978602	9.677875683395574e-05	6.209047082291003e-05	0.00015857739853794017	
27.377617996610834	9.605283168475108e-05	6.11372404917369e-05	0.0001571512474929008	
27.801834630457815	0.00010806766957332621	6.0198819062805205e-05	0.00016824750708460762	
28.232624507910387	0.00011968934751740999	5.927496854782119e-05	0.00017894740392742408	
28.670089481484574	0.00013201357859633333	5.8365455141376534e-05	0.00019036218368188445	
29.114332981902788	0.00014545572241775635	5.7470049131555903e-05	0.00020290830904214153	
29.565460042548164	0.00016035417287002028	5.6588524813115574e-05	0.0002169241331679195	
30.0235773242978	0.0001770943158345641	5.572066040313097e-05	0.0002327939336942863	
30.488793140740842	0.00019575913149332357	5.4866237959025815e-05	0.00025060228900657816	
30.961217483787163	0.00021730612667421125	5.402504329888991e-05	0.0002713068078469207	
31.440962049673153	0.00024256202312647124	5.319686592400309e-05	0.00029573148370333696	
31.928140265370157	0.00027245680008964923	5.2381498943480755e-05	0.00032480650871573183	
32.42286731540228	0.00030870312897178043	5.1578739000968045e-05	0.000360243720498345	
32.925260169079685	0.00035405026621657305	5.0788386203304846e-05	0.0004047894281175138	
33.435437608153904	0.0004132503232962005	5.001024405109251e-05	0.00046319308920757425	
33.95352025490161	0.0004986268948671153	4.924411937109425e-05	0.0005477586143887139	
34.479630600643624	0.0006558136175277642	4.848982225040305e-05	0.0007038834649729923	
35.01389303470575	0.0005731452929799903	4.774716597231745e-05	0.0006083324956088132	
35.556433873828425	0.0006387007899493393	4.701596695386456e-05	0.000685244480457644	
36.107381392031996	0.0009291803381320088	4.629604468491241e-05	0.0009751504033358305	
36.666865850944866	0.0013972333549421656	4.558722166881916e-05	0.0014422997501256339	
37.23501953060145	0.0025047484965040954	4.488932336456563e-05	0.0025482132724114898	
37.81197676071744	0.007788054323484861	4.4202178130322424e-05	0.007817737578920625	
38.397873952449665	0.004526287220295342	4.352561716840301e-05	0.004486715659137322	
38.99284963064802	0.002053885740643779	4.2859474471555494e-05	0.0020117686035213355	
39.59704446660722	0.0013283275210519687	4.220358677055257e-05	0.0012864136985715003	
40.21060131132589	0.0009857318799460345	4.15577934830355e-05	0.0009443297978921341	
40.83366522928125	0.0007850124222940559	4.092193666356947e-05	0.0007441828544585043	
41.46638353272696	0.0006527089355577543	4.029586095487625e-05	0.0006124774993003472	
42.108905816522395	0.0005625183449648098	3.967941354020342e-05	0.000522887973626097	
42.76138399350171	0.0004913686810436121	3.907244409679472e-05	0.0004523305528716463	
43.42397233039088	0.00043583582946316615	3.847480475042941e-05	0.0003973885520661996	
44.096827484281306	0.0003904282221362396	3.7886350030995084e-05	0.00035256642278350044	
44.78010853966855	0.0003513886790038285	3.7306936829063115e-05	0.0003141051704706565	
45.47397704606499	0.0003160587533162713	3.67364243534373e-05	0.00027935410897541744	
46.17859705619533	0.0002785982026267682	3.6174674089645935e-05	0.00024248656731434712	
46.894135164783904	0.00026113780387490516	3.5621549759347106e-05	0.00022612253238826302	
47.62076054794297	0.00019935910202200242	3.5076917280624105e-05	0.00016925806694922984	
48.35864500317141	0.00037858082815646034	3.454064472914208e-05	0.0003446612395238007	
49.10796298997312	0.00030033618493525527	3.401260230014078e-05	0.00026636835102011375	
49.86889167110482	0.0002681610183924603	3.349266227124195e-05	0.0002346842399793151	
50.641610954463076	0.0002474684458232636	3.298069896604427e-05	0.000214499944029498	
51.42630353562007	0.00023228625224509385	3.247658871848799e-05	0.00019981666000973245	
52.22315494101898	0.00021861079338643342	3.19802098379637e-05	0.00018663689739709867	
53.03235357183818	0.00020766101112718404	3.149144257514653e-05	0.00017617605007822998	
53.854090748535334	0.00019629701267256933	3.101016908853668e-05	0.00016529241755450875	
54.688560756081706	0.00018457911912467267	3.0536273411685165e-05	0.00015405169688505972	
55.53596088989733	0.00016748822317748518	3.006964142108545e-05	0.0001375001192974013	
56.39649150249797	0.000201928193916165	2.961016080471773e-05	0.00017254209377786867	
57.27035605086487	0.0001818367186897276	2.9157721031223685e-05	0.00015268925593666576	
58.15776114454846	0.00017167301572877102	2.8712213319695718e-05	0.0001429643276813447	
59.05891659451753	0.00016417730066893964	2.8273530610068557e-05	0.00013590601706863734	
59.974035462765215	0.0001578775537760986	2.7841567534092912e-05	0.00013003773939058636	
60.90333411268367	0.00015222133099032599	2.7416220386877896e-05	0.00012480679771437742	
61.847032260219336	0.0001475054516080973	2.6997387098990248e-05	0.00012050948818142484	
62.80535302582078	0.0001427408491178554	2.6584967209090937e-05	0.00011615698674005191	
63.778522987191536	0.00013835886909939146	2.6178861837102307e-05	0.00011218097660871875	
64.76677223286032	0.000134265616620163	2.5778973657886544e-05	0.00010848751078398816	
65.77033441658139	0.00013041649219132956	2.538520687542679e-05	0.00010503206951363701	
66.78944681257751	0.00012678156416818097	2.4997467197497277e-05	0.0001017848098758491	
67.82435037163955	0.00012333788915199148	2.4615661810810256e-05	9.872287832007495e-05	
68.87528977809474	0.00012006685050393335	2.4239699356630393e-05	9.582774767313249e-05	
69.94251350765792	0.00011695285783746426	2.3869489906841655e-05	9.30839161489121e-05	
71.02627388617911	0.0001139825850694479	2.3504944940460274e-05	9.047814519911984e-05	
72.12682714930152	0.00011114447455996478	2.314597732058063e-05	8.799896355906117e-05	
73.24443350304374	0.00010842839173488688	2.279250127174511e-05	8.563632182472592e-05	
74.37935718532088	0.00010582537271901068	2.2444432357727315e-05	8.338134006547568e-05	
75.53186652841877	0.00010332743320767173	2.210168745972045e-05	8.122611668924712e-05	
76.7022340224364	0.00010092741963258093	2.176418475492092e-05	7.916357961031591e-05	
77.89073637971123	9.861889066207195e-05	2.1431843695498077e-05	7.718736775664043e-05	
79.09765460024283	9.639602113567115e-05	2.1104584987941737e-05	7.529173501483042e-05	
80.32327403813038	9.425352301716455e-05	2.0782330572779503e-05	7.34714711957661e-05	
81.5678844690394	9.218657953579746e-05	2.0465003604655543e-05	7.172183618976907e-05	
82.83178015871405	9.019078973351247e-05	2.0152528432762323e-05	7.003850452874797e-05	
84.11525993255103	8.826212135061265e-05	1.9844830581618455e-05	6.841751828737704e-05	
85.41862724625115	8.639687048228817e-05	1.9541836732185378e-05	6.685524675551876e-05	
86.74219025756646	8.459162679667496e-05	1.924347470331445e-05	6.534835167240037e-05	
88.08626189915832	8.284324336712186e-05	1.8949673433518586e-05	6.389375707510404e-05	
89.45115995258467	8.114881036651589e-05	1.866036296306145e-05	6.248862300913715e-05	
90.83720712343391	7.950563201933813e-05	1.8375474416357178e-05	6.113032249669342e-05	
92.24473111762269	7.791120632072683e-05	1.8094939984674448e-05	5.9816421271835834e-05	
93.67406471887617	7.636320712030745e-05	1.7818692909138424e-05	5.854465988032657e-05	
95.1255458674087	7.48594682382854e-05	1.7546667464024925e-05	5.7312937811573816e-05	
96.59951773982377	7.339796933685601e-05	1.7278798940340354e-05	5.611929938573135e-05	
98.09632883025184	7.197682331468073e-05	1.7015023629682018e-05	5.496192116368471e-05	
99.61633303274554	7.059426502844859e-05	1.6755278808372864e-05	5.383910068393317e-05	
101.15988972495167	6.924864117521837e-05	1.649950272186556e-05	5.2749246360054325e-05	
102.72736385307937	6.793840119368698e-05	1.624763456941018e-05	5.169086839689212e-05	
104.31912601818526	6.666208906281563e-05	1.5999614488980597e-05	5.0662570603895294e-05	
105.93555256379533	6.541833589317607e-05	1.5755383542454264e-05	4.9663043000966986e-05	
107.57702566488457	6.420585322058815e-05	1.5514883701041062e-05	4.869105512639439e-05	
109.24393341823551	6.302342692360832e-05	1.5278057830954823e-05	4.77454499684194e-05	
110.93666993419627	6.1869911696593e-05	1.5044849679325485e-05	4.682513845217201e-05	
112.65563542986153	6.074422601870906e-05	1.4815203860344663e-05	4.5929094422341785e-05	
114.40123632369622	5.964534756666777e-05	1.4589065841641364e-05	4.505635006936439e-05	
116.17388533162597	5.8572309025301206e-05	1.4366381930883886e-05	4.420599175324281e-05	
117.9740015646163	5.752419425557332e-05	1.414709926260286e-05	4.3377156184598784e-05	
119.802010627764	5.6500134784341644e-05	1.3931165785231383e-05	4.256902692727201e-05	
121.65834472092367	5.549930658428448e-05	1.3718530248358921e-05	4.178083119088378e-05	
123.54344274089367	5.452092711596975e-05	1.3509142190194102e-05	4.10118368853447e-05	
125.45775038518534	5.356425260715042e-05	1.3302951925233074e-05	4.0261349912393216e-05	
127.40172025740017	5.262857554708621e-05	1.3099910532129218e-05	3.9528711671967835e-05	
129.3758119742398	5.171322237607393e-05	1.289996984176165e-05	3.881329676359698e-05	
131.3804922741741	5.081755135245919e-05	1.2703082425496867e-05	3.8114510865084144e-05	
133.41623512779302	4.994095058124671e-05	1.2509201583642597e-05	3.743178877260542e-05	
135.48352184986857	4.9082836190051244e-05	1.2318281334087494e-05	3.676459258796745e-05	
137.58284121315285	4.8242650639569284e-05	1.213027640112674e-05	3.6112410040205114e-05	
139.71468956393986	4.741986115702809e-05	1.1945142204466432e-05	3.5474752929982237e-05	
141.879570939417	4.6613958282197845e-05	1.1762834848406789e-05	3.485115568638053e-05	
144.07799718683648	4.58244545165611e-05	1.1583311111199546e-05	3.4241174026675164e-05	
146.31048808453184	4.505088306713075e-05	1.1406528434575993e-05	3.3644383710591545e-05	
148.57757146481032	4.4292796677207544e-05	1.1232444913444245e-05	3.306037938133516e-05	
150.87978333874923	4.354976653708527e-05	1.1061019285750708e-05	3.2488773486407605e-05	
153.2176680229263	4.2821381268351975e-05	1.0892210922505092e-05	3.192919527185736e-05	
155.5917782681133	4.210724597601156e-05	1.0725979817964235e-05	3.1381289844194384e-05	
158.00267538996428	4.140698136316565e-05	1.0562286579973299e-05	3.0844717294709426e-05	
160.45092940172842	4.07202229034613e-05	1.0401092420460366e-05	3.0319151881407613e-05	
162.9371191490193	4.004662006692789e-05	1.0242359146083542e-05	2.9804281264180218e-05	
165.46183244667284	3.9385835595203886e-05	1.0086049149025696e-05	2.9299805789220188e-05	
168.02566621772516	3.8737544822496226e-05	9.932125397936854e-06	2.880543781902392e-05	
170.6292266345446	3.8101435038921784e-05	9.780551429018983e-06	2.832090110463392e-05	
173.27312926215015	3.747720489316083e-05	9.631291337253499e-06	2.7845930197051837e-05	
175.9579992037507	3.6864563831604606e-05	9.48430976776676e-06	2.738026989500862e-05	
178.68447124853947	3.626323157140936e-05	9.339571907332596e-06	2.6923674726504994e-05	
181.45319002177868	3.567293760507693e-05	9.197043476009051e-06	2.647590846174515e-05	
184.2648101372089	3.509342073437312e-05	9.056690718907444e-06	2.603674365527661e-05	
187.11999635182175	3.4524428631566035e-05	8.918480398090706e-06	2.5605961215321537e-05	
190.019423723029	3.396571742612631e-05	8.782379784600012e-06	2.5183349998442222e-05	
192.9637777682679	3.3417051315172504e-05	8.648356650606457e-06	2.476870642782733e-05	
195.95375462707955	3.287820219607813e-05	8.516379261686434e-06	2.436183413361661e-05	
198.99006122569847	3.234894931977545e-05	8.386416369218367e-06	2.396254361380148e-05	
202.0734154441926	3.1829078963401935e-05	8.258437202898877e-06	2.357065191434936e-05	
205.20454628619316	3.131838412103502e-05	8.132411463376098e-06	2.318598232729952e-05	
208.38419405125447	3.081666421135391e-05	8.008309314998836e-06	2.2808364105670513e-05	
211.6131105098844	3.0323724801150665e-05	7.886101378679022e-06	2.243763219410403e-05	
214.892059081287	2.9839377343691914e-05	7.765758724865922e-06	2.2073626974247903e-05	
218.22181501385919	2.936343893100255e-05	7.647252866630529e-06	2.1716194023951172e-05	
221.60316556848443	2.8895732059209466e-05	7.530555752857301e-06	2.1365183889412218e-05	
225.03691020466627	2.8436084406143577e-05	7.415639761543194e-06	2.1020451869478086e-05	
228.5238607695462	2.7984328620454008e-05	7.3024776932003795e-06	2.0681857811352564e-05	
232.06484168985054	2.754030212153983e-05	7.191042764362486e-06	2.0349265917018485e-05	
235.66069016681035	2.710384690965235e-05	7.081308601191751e-06	2.0022544559729885e-05	
239.3122563741041	2.6674809385564395e-05	6.9732492331855245e-06	1.9701566109972027e-05	
243.0204036588648	2.6253040179243875e-05	6.8668390869813205e-06	1.9386206770327287e-05	
246.78600874580337	2.5838393987006355e-05	6.762052980257911e-06	1.9076346418724207e-05	
250.60996194449422	2.5430729416655618e-05	6.6588661157310325e-06	1.8771868459580075e-05	
254.4931673598731	2.5029908840154028e-05	6.5572540752427286e-06	1.8472659682379786e-05	
258.43654310599635	2.4635798253393504e-05	6.457192813942483e-06	1.81786101272637e-05	
262.4410215231124	2.424826714266615e-05	6.3586586545583615e-06	1.7889612957225257e-05	
266.507549398097	2.3867188357458788e-05	6.261628281757456e-06	1.7605564336543267e-05	
270.63708818830384	2.349243798921971e-05	6.16607873659347e-06	1.7326363315099444e-05	
274.8306142488838	2.3123895255767816e-05	6.071987411040344e-06	1.7051911718252374e-05	
279.08911906362675	2.276144239103519e-05	5.979332042610931e-06	1.6782114041959933e-05	
283.4136094793798	2.2404964539852967e-05	5.8880907090584974e-06	1.651687735286228e-05	
287.80510794409827	2.2054349657508367e-05	5.7982418231606665e-06	1.6256111193053664e-05	
292.26465274858515	2.1709488413817265e-05	5.709764127583889e-06	1.5999727489289303e-05	
296.7932982719762	2.137027410147224e-05	5.622636689827161e-06	1.5747640466388586e-05	
301.3921152310292	2.1036602548440223e-05	5.536838897244341e-06	1.5499766564609307e-05	
306.0621909332746	2.0708372034197827e-05	5.452350452142888e-06	1.5256024360783235e-05	
310.80462953409153	2.038548320960407e-05	5.369151366958715e-06	1.5016334493013067e-05	
315.6205522977641	2.006783902022321e-05	5.287221959505246e-06	1.4780619588745267e-05	
320.5110978625849	1.975534463292028e-05	5.206542848296111e-06	1.4548804196042074e-05	
325.47742251006514	1.944790736556262e-05	5.1270949479396916e-06	1.4320814717887675e-05	
330.52070043831674	1.9145436619670446e-05	5.048859464604966e-06	1.4096579349372198e-05	
335.6421240396705	1.8847843815868112e-05	4.971817891557156e-06	1.387602801760659e-05	
340.8429041825955	1.855504233199645e-05	4.895952004762143e-06	1.3659092324229873e-05	
346.1242704979875	1.826694744375424e-05	4.821243858558835e-06	1.3445705490377625e-05	
351.4874716698928	1.7983476267744393e-05	4.747675781397901e-06	1.3235802303988805e-05	
356.9337757307372	1.770454770680726e-05	4.675230371646362e-06	1.302931906933392e-05	
362.46447036112943	1.7430082397529986e-05	4.603890493456826e-06	1.2826193558654607e-05	
368.08086319431027	1.7160002659827147e-05	4.5336392726999425e-06	1.26263649658113e-05	
373.7842821253185	1.6894232448493174e-05	4.464460092960042e-06	1.2429773861839546e-05	
379.57607562494815	1.6632697306632984e-05	4.396336591591709e-06	1.2236362152323596e-05	
385.45761305857025	1.6375324320881896e-05	4.329252655837624e-06	1.2046073036498066e-05	
391.43028500989345	1.6122042078330938e-05	4.2631924190056716e-06	1.185885096799571e-05	
397.49550360974456	1.587278062507789e-05	4.198140256705073e-06	1.1674641617161965e-05	
403.6547028699399	1.5627471426328816e-05	4.1340807831402155e-06	1.149339183486228e-05	
409.9093390223323	1.5386047327978774e-05	4.070998847461561e-06	1.1315049617711572e-05	
416.26089086311043	1.5148442519603944e-05	4.008879530172487e-06	1.1139564074659189e-05	
422.71086010243414	1.4914592498801264e-05	3.94770813959146e-06	1.0966885394866068e-05	
429.2607717194863	1.4684434036814535e-05	3.887470208368463e-06	1.0796964816814103e-05	
435.91217432302693	1.445790514538965e-05	3.828151490054902e-06	1.0629754598591208e-05	
442.6666405175339	1.4234945044803933e-05	3.769737955726189e-06	1.0465207989297803e-05	
449.52576727501685	1.4015494133017895e-05	3.7122157906562325e-06	1.0303279201523823e-05	
456.4911763125926	1.3799493955899952e-05	3.655571391042766e-06	1.0143923384847882e-05	
463.56451447591087	1.3586887178477406e-05	3.5997913607832194e-06	9.987096600312144e-06	
470.74745412852144	1.3377617557169135e-05	3.5448625082997676e-06	9.832755795829762e-06	
478.04169354727435	1.3171629912957732e-05	3.4907718434132235e-06	9.680858782482919e-06	
485.4489573238469	1.2968870105460915e-05	3.437506574264894e-06	9.53136421167219e-06	
492.97099677249224	1.276928500786417e-05	3.3850541042855276e-06	9.384231553080045e-06	
500.60959034410683	1.2572822482677982e-05	3.3334020292108314e-06	9.23942107341241e-06	
508.36654404671106	1.2379431358285452e-05	3.282538134142669e-06	9.096893815884907e-06	
516.2436918724502	1.2189061406247149e-05	3.2324503906553682e-06	8.956611580421235e-06	
524.242896231207	1.2001663319332047e-05	3.183126953946334e-06	8.81853690453337e-06	
532.3660483909357	1.1817188690244734e-05	3.1345561600302795e-06	8.682633044854378e-06	
540.6150689248177	1.1635589991020434e-05	3.0867265229765666e-06	8.548863959295973e-06	
548.9919081653474	1.1456820553060939e-05	3.0396267321887482e-06	8.417194289804786e-06	
557.4985466654523	1.1280834547785587e-05	2.9932456497258504e-06	8.28758934569192e-06	
566.1369956667598	1.1107586967872833e-05	2.947572307664608e-06	8.16001508751219e-06	
574.909297575119	1.0937033609068906e-05	2.9025959055022705e-06	8.034438111469862e-06	
583.8175264434902	1.076913105254138e-05	2.8583058075988627e-06	7.91082563432984e-06	
592.8637884623186	1.060383664775627e-05	2.8146915406589854e-06	7.789145478812888e-06	
602.0502224575035	1.04411084958584e-05	2.771742791251837e-06	7.669366059455872e-06	
611.379000396087	1.0280905433535674e-05	2.7294494033694057e-06	7.551456368917741e-06	
620.8523278997751	1.012318701734877e-05	2.6878013760219486e-06	7.4353859647136705e-06	
630.4724447664181	9.967913508508533e-06	2.6467888608703116e-06	7.321124956360044e-06	
640.2416254995708	9.815045858084342e-06	2.6064021598943694e-06	7.2086439929143105e-06	
650.1621798462554	9.66454569262729e-06	2.5666317230974237e-06	7.097914250893691e-06	
660.2364533430635	9.516375300192648e-06	2.527468146245291e-06	6.9889074225584795e-06	
670.4668278707137	9.370497616747264e-06	2.488902168640442e-06	6.881595704545243e-06	
680.8557222172046	9.226876212947458e-06	2.45092467092983e-06	6.775951786836823e-06	
691.4055926496942	9.085475281274283e-06	2.413526672946479e-06	6.671948842055941e-06	
702.1189334952396	8.946259623513101e-06	2.376699331583939e-06	6.569560515070281e-06	
712.9982777305363	8.809194638565329e-06	2.3404339387034072e-06	6.468760912897034e-06	
724.0461975807946	8.67424631058052e-06	2.3047219190726718e-06	6.369524594896004e-06	
735.2653051278958	8.541381197397541e-06	2.269554828336734e-06	6.271826563240103e-06	
746.6582529279726	8.410566419284107e-06	2.234924351019351e-06	6.1756422536533035e-06	
758.2277346385576	8.281769647964336e-06	2.2008222985552203e-06	6.080947526405955e-06	
769.9764856554507	8.154959095924454e-06	2.1672406073521876e-06	5.987718657558245e-06	
781.9072837594538	8.030103505987221e-06	2.1341713368831064e-06	5.895932330442723e-06	
794.0229497731273	7.907172141145955e-06	2.101606667806906e-06	5.805565627377213e-06	
806.3263482277227	7.786134774649526e-06	2.0695389001182495e-06	5.716596021600126e-06	
818.82038804045	7.66696168032999e-06	2.0379604513257083e-06	5.629001369419862e-06	
831.5080232022387	7.549623623164828e-06	2.0068638546574815e-06	5.542759902571323e-06	
844.3922534761538	7.434091850066235e-06	1.9762417572948907e-06	5.457850220771652e-06	
857.4761251066391	7.3203380808899615e-06	1.946086918632503e-06	5.374251284468933e-06	
870.7627315397452	7.208334499656868e-06	1.916392208565145e-06	5.291942407776699e-06	
884.2552141545192	7.098053745980201e-06	1.8871506058009376e-06	5.2109032515881504e-06	
897.9567630057271	6.989468906692322e-06	1.858355196200125e-06	5.131113816864019e-06	
911.8706175780853	6.8825535076644634e-06	1.8299991711393898e-06	5.052554438087993e-06	
926.0000675521785	6.777281505813656e-06	1.8020758259009565e-06	4.9752057768845125e-06	
940.3484535822448	6.673627281291036e-06	1.7745785580865709e-06	4.899048815793076e-06	
954.9191680860141	6.571565629845961e-06	1.7475008660554726e-06	4.824064852194356e-06	
969.715656046784	6.4710717553606996e-06	1.7208363473863903e-06	4.7502354923828854e-06	
984.7414158279239	6.372121262550543e-06	1.6945786973629476e-06	4.677542645781729e-06	
1000.0	6.27469014982442e-06	1.6687217074822562e-06	4.6059685192945e-06	


==> data/fig_iss_tfirka_04_hist_bode_01.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016834603202138402	3.3052344445009477e-06	
0.10154950161807173	0.0001727846641511856	0.00017103660166774005	3.319964283811044e-06	
0.10312301278878754	0.00017554877368051514	0.00017377287210861874	3.335087592290708e-06	
0.10472090554055413	0.00017835991065214075	0.00017655574761942845	3.350613395499402e-06	
0.10634355766636439	0.00018121901004083087	0.00017938615637603101	3.3665508627998747e-06	
0.10799135281311975	0.00018412703171742393	0.0001822650513433883	3.3829093074934024e-06	
0.1096646805723366	0.00018708496138198909	0.0001851934112068337	3.3996981869145193e-06	
0.11136393657225817	0.0001900938115420566	0.00018817224134837525	3.416927102488445e-06	
0.11308952257139368	0.0001931546225384728	0.00019120257487058724	3.434605799755312e-06	
0.11484184655350702	0.00019626846362160818	0.00019428547367081266	3.452744168367127e-06	
0.11662132282407707	0.00019943643408081553	0.00019742202956857564	3.471352242061002e-06	
0.11842837210825283	0.00020265966443023005	0.00020061336548929626	3.4904401986137745e-06	
0.12026342165032622	0.00020593931765420574	0.00020386063670759595	3.5100183597855554e-06	
0.12212690531474645	0.00020927659051590063	0.0002071650321537084	3.530097191256796e-06	
0.12401926368869937	0.00021267271493276106	0.00021052777578674692	3.550687302563996e-06	
0.12594094418627644	0.000216128959422904	0.00021395012803881774	3.571799447045701e-06	
0.12789240115425762	0.00021964663062667495	0.00021743338733426934	3.593444521797418e-06	
0.12987409597953362	0.00022322707490794735	0.00022097889168862537	3.615633567653211e-06	
0.13188649719819254	0.0002268716800400495	0.00022458802039210298	3.6383777691909635e-06	
0.13393008060629666	0.0002305818769815431	0.00022826219578292266	3.661688454779934e-06	
0.13600532937237603	0.0002343591417474478	0.00023200288511602012	3.6855770966670794e-06	
0.13811273415166478	0.00023820499738190403	0.00023581160253313308	3.7100553111219393e-06	
0.14025279320210793	0.00024212101603869339	0.0002396899111406947	3.7351348586405954e-06	
0.1424260125021654	0.0002461088211765037	0.00024363942520241335	3.7608276442197233e-06	
0.1446329058704415	0.0002501700898763241	0.0002476618124539196	3.7871457177128293e-06	
0.14687399508716817	0.00025430655528890794	0.00025175879654742647	3.8141012742700805e-06	
0.14914981001757044	0.000258520009220819	0.0002559321596349001	3.841706654882629e-06	
0.15146088873714358	0.00026281230486822443	0.0002601837450989252	3.869974347025119e-06	
0.1538077776588715	0.000267185359708297	0.0002645154604411008	3.898916985422225e-06	
0.15619103166241588	0.0002716411585588216	0.00026892928033858237	3.9285473529341e-06	
0.15861121422530794	0.0002761817568174509	0.000273427249880196	3.9588783815792915e-06	
0.16106889755617235	0.00028080928389291734	0.00027801148799443907	3.9899231537014095e-06	
0.16356466273001555	0.00028552594684149606	0.0002826841910826594	4.021694903286322e-06	
0.1660990998256107	0.00029033403422306595	0.00028744763687175295	4.054207017443443e-06	
0.16867280806501112	0.00029523592019226774	0.00029230418850188355	4.087473038056114e-06	
0.1712863959552255	0.00030023406884151417	0.0002972562988659705	4.12150666361389e-06	
0.17394048143208848	0.0003053310388139851	0.0003023065152190818	4.1563217512312545e-06	
0.17663569200636045	0.0003105294882062412	0.0003074574840773592	4.191932318864806e-06	
0.17937266491209122	0.000315832179781733	0.00031271195642775245	4.22835254773571e-06	
0.18215204725728248	0.00032124198651828	0.00031807279327163347	4.265596784966533e-06	
0.18497449617688488	0.0003267618975145803	0.000323542971527347	4.303679546442885e-06	
0.18784067898816573	0.0003323950242829551	0.0003291255903189094	4.3426155198994344e-06	
0.1907512733484843	0.000338144607457942	0.00033482387768045055	4.382419568252481e-06	
0.19370696741551147	0.00034401402395293725	0.00034064119770861053	4.4231067331745775e-06	
0.1967084600099325	0.0003500067945999911	0.00034658105819798993	4.464692238923016e-06	
0.19975646078067044	0.00035612659231101784	0.00035264711879791013	4.507191496431349e-06	
0.20285169037266976	0.00036237725080219595	0.0003588431997322536	4.550620107673103e-06	
0.2059948805972802	0.00036876277392718467	0.0003651732911280219	4.594993870296596e-06	
0.20918677460527996	0.00037528734566907293	0.00037164156300251047	4.640328782547958e-06	
0.21242812706258082	0.0003819553408456891	0.0003782523759637305	4.68664104848823e-06	
0.215719704328655	0.0003887713365881551	0.00038501029268396867	4.7339470835035165e-06	
0.21906228463772706	0.0003957401246583699	0.00039192009021215765	4.782263520126103e-06	
0.22245665828277353	0.00040286672467757537	0.00039898677319721176	4.83160721416906e-06	
0.22590362780237347	0.0004101563983453271	0.0004062155881016502	4.8819952511845116e-06	
0.22940400817045398	0.0004176146647361966	0.00041361203849283755	4.933444953247381e-06	
0.23295862698897662	0.0004252473167704454	0.00042118190150807345	4.98597388608134e-06	
0.2365683246836085	0.0004330604389648584	0.00042893124559972883	5.039599866526791e-06	
0.2402339547024262	0.000441060426581069	0.0004368664496777471	5.0943409703709435e-06	
0.243956383717698	0.0004492540063011426	0.0004449942237793014	5.150215540531598e-06	
0.24773649183079302	0.00045764825857417813	0.0004533216314093457	5.207242195622588e-06	
0.2515751727802653	0.0004662506417933637	0.0004618561137115137	5.265439838899869e-06	
0.2554733341531623	0.00047506901848055286	0.00047060551564643595	5.3248276675980585e-06	
0.2594318975996074	0.00048411168367532074	0.00047957811437442896	5.3854251826793215e-06	
0.26345179905070754	0.0004933873957478425	0.000488782650061924	5.447252198989226e-06	
0.2675339889398373	0.0005029054098802919	0.0004982283593563254	5.510328855849887e-06	
0.27167943242735193	0.0005126755144901122	0.00050792501180267	5.574675628091645e-06	
0.2758891096287819	0.0005227080709010217	0.0005178829495079641	5.64031333754384e-06	
0.28016401584656353	0.0005330140566045367	0.0005281131303959971	5.707263164993568e-06	
0.2845051618053608	0.000543605112496829	0.0005386271754374636	5.775546662639174e-06	
0.28891357389103245	0.0005544935945236229	0.0005494374202881276	5.845185767046161e-06	
0.2933902943933029	0.000565692630220581	0.0005605569718225101	5.916202812627629e-06	
0.29793638175219256	0.0005772161806992727	0.0005719997701132157	5.988620545675179e-06	
0.30255291080826724	0.00058907910870066	0.0005837806564778888	6.0624621389491306e-06	
0.30724097305676445	0.0006012972534206605	0.0005959154482983929	6.137751206867105e-06	
0.31200167690565833	0.000613887512907474	0.0006084210214119619	6.2145118213050606e-06	
0.3168361479377224	0.0006268679349402303	0.0006213154009839497	6.292768528041811e-06	
0.3217455291766536	0.0006402578174256677	0.0006346178618989643	6.372546363872354e-06	
0.32673098135731937	0.0006540778194970591	0.0006483490398546874	6.453870874432291e-06	
0.33179368320019265	0.0006683500846711393	0.0006625310545142645	6.536768132746335e-06	
0.33693483169003946	0.0006830983776188622	0.0006771876462731919	6.621264758563906e-06	
0.3421556423589239	0.0006983482363396444	0.000692344328430543	6.70738793849343e-06	
0.3474573495735992	0.0007141271418030046	0.0007080285568286012	6.795165446994312e-06	
0.35284120682735126	0.0007304647074438646	0.0007242699193473881	6.884625668265031e-06	
0.3583084870363649	0.0007473928912780078	0.0007411003480208329	6.9757976190801125e-06	
0.3638604828406817	0.0007649462338539022	0.0007585543569911018	7.068710972612582e-06	
0.3694985069098218	0.0007831621257908659	0.0007766693100514107	7.163396083317506e-06	
0.37522389225314035	0.0008020811092890041	0.0007954857221631851	7.259884012920857e-06	
0.3810379925349945	0.0008217472187556886	0.0008150476000928514	7.358206557582428e-06	
0.3869421823947922	0.0008422083666038154	0.0008354028282241025	7.458396276300029e-06	
0.39293785777200174	0.000863516781373009	0.0008566036066975423	7.560486520629487e-06	
0.39902643623619527	0.0008857295066491422	0.0008787069503539677	7.664511465796126e-06	
0.4052093573222091	0.0009089089708642655	0.000901775258564439	7.77050614329022e-06	
0.41148808287049476	0.0009331236400166404	0.0009258769679881459	7.87850647502252e-06	
0.41786409737274555	0.0009584487677466579	0.0009510873026954065	7.988549309155483e-06	
0.4243389083228771	0.0009849672601505038	0.0009774891390395962	8.100672457702088e-06	
0.43091404657344795	0.0010127706763538374	0.001005174006302616	8.214914736018905e-06	
0.4375910666976019	0.0010419603903888584	0.0010342432486601918	8.331316004297362e-06	
0.4443715473566186	0.0010726489455634956	0.0010648093796593097	8.449917211204062e-06	
0.45125709167315986	0.0011049616396003271	0.0010969976674898461	8.570760439809422e-06	
0.4582493276102989	0.0011390383877773766	0.001130947998288127	8.693888955946235e-06	
0.4653499083564233	0.0011750359226852165	0.0011668170760938202	8.819347259178662e-06	
0.4725605127161014	0.001213130403778721	0.0012047810326473328	8.94718113657083e-06	
0.4798828455070056	0.0012535205286672473	0.0012450385389827685	9.0774377194209e-06	
0.4873186379629853	0.0012964312624453246	0.0012878145351328818	9.21016554320909e-06	
0.49486964814338685	0.0013421183332324232	0.0013333647261332081	9.345414610970478e-06	
0.5025376613487146	0.0013908736841277268	0.0013819810345554202	9.483236460360973e-06	
0.5103244905427329	0.0014430321277332334	0.0014339982557549345	9.623684234686689e-06	
0.5182319767811088	0.0014989795245651844	0.0014898022371946824	9.766812758191928e-06	
0.5262619896466971	0.0015591629086860457	0.0015498400052332449	9.912678615978687e-06	
0.5344164276915693	0.0016241031238394114	0.0016146324027353875	1.0061340238881578e-05	
0.5426972188858914	0.0016944107276093542	0.0016847899951297558	1.0212857993754974e-05	
0.5511063210737586	0.001770806194104523	0.0017610332755568173	1.036729427960608e-05	
0.559645722436092	0.0018541458345202038	0.0018442185886602337	1.052471363013349e-05	
0.5683174419607084	0.0019454554170076303	0.0019353717547352474	1.0685182823230945e-05	
0.5771235299196736	0.0020459742927716215	0.0020357322015654945	1.0848770998245645e-05	
0.5860660683540517	0.0021572140689021186	0.0021468116450568155	1.1015549781798465e-05	
0.595147171566167	0.0022810377472719016	0.0022704732389028878	1.1185593423448488e-05	
0.604368986619493	0.0024197681709622514	0.0024090400361239097	1.1358978943675135e-05	
0.6137336938462858	0.0025763392709970447	0.002565446257412737	1.1535786304940806e-05	
0.6232435073630855	0.0027545112031236154	0.0027434524596722286	1.1716098508066434e-05	
0.6329006755942035	0.0029591832373654756	0.0029479584725832344	1.1900001664564114e-05	
0.6427074818033226	0.003196860444935177	0.003185470158393392	1.208758605790817e-05	
0.6526662446333333	0.0034763702104425804	0.003464816040567174	1.2278945011238914e-05	
0.6627793186545348	0.003809999794928154	0.0037982850575216938	1.2474176124820294e-05	
0.6730490949213316	0.0042153747509317595	0.004203505307938566	1.2673381350770436e-05	
0.6834780015375548	0.004718709135520043	0.004706694863990908	1.2876667438960525e-05	
0.6940685042305437	0.005360756907417575	0.005348614332378982	1.3084146556165384e-05	
0.7048231069341222	0.006208500396235852	0.006196257768033245	1.3295937259118551e-05	
0.7157443523806098	0.007380247733066346	0.0073679557904208935	1.3512166259123704e-05	
0.7268348227020044	0.009106259709070155	0.009094017587703505	1.3732972203706e-05	
0.7380971400404808	0.01190129537461891	0.011889325305856476	1.3958515537244363e-05	
0.7495339671683494	0.017193244711326154	0.01718217650872072	1.4189011375200484e-05	
0.7611480081176202	0.03082564686567289	0.030818287571361277	1.4424880011649178e-05	
0.7729420088193235	0.10102107970750837	0.10103520290720167	1.4665262282372034e-05	
0.784918757752735	0.042493060788188784	0.042502213031840645	1.490618451265986e-05	
0.7970810866046624	0.020164567039759117	0.020179008724707355	1.5158537457409986e-05	
0.8094318709389453	0.013063183552754942	0.013078478954212956	1.5415556319321512e-05	
0.8219740308763326	0.009618965614840217	0.009634632707580129	1.5678130453566357e-05	
0.8347105317848907	0.007589169548000094	0.0076051148158927315	1.5946601027002987e-05	
0.847644384981113	0.006251052626794043	0.006267257131846382	1.622122155424331e-05	
0.8607786484418896	0.005302087457779245	0.005318551775331754	1.6502229949588764e-05	
0.8741164275275125	0.0045935570901604736	0.004610287763397035	1.6789866938971154e-05	
0.8876608757158821	0.004043886667738732	0.004060892187683554	1.7084382818809067e-05	
0.9014151953480897	0.003604612144558273	0.003621901635451008	1.738604088147872e-05	
0.9153826383855528	0.0032451336694588454	0.003262716454212411	1.769511974382336e-05	
0.9295665071788846	0.0029451801307070133	0.002963065607833834	1.801191532279947e-05	
0.9439701552486742	0.002690789926750863	0.0027089875622173334	1.8336742754241936e-05	
0.9585969880783669	0.002472032352404344	0.0024905517136894484	1.866993839528149e-05	
0.9734504639194281	0.0022816495338461276	0.0023005003383426426	1.90118619927976e-05	
0.9885340946089864	0.0021142124656571212	0.0021334046328248695	1.9362899077948452e-05	
1.0038514464001433	0.001965577587540084	0.001985121291137339	1.9723463640435334e-05	
1.01940614080515	0.0018325260274634411	0.0018524317470038204	2.0094001136989307e-05	
1.0352018554516484	0.0017125176574517896	0.0017327962291783761	2.0474991894145453e-05	
1.051242324952181	0.0016035194537826483	0.001624182121898655	2.0866954974062735e-05	
1.0675313417871697	0.0015038831959453178	0.0015249416650034305	2.12704525842883e-05	
1.0840727572015847	0.0014122566789496122	0.0014337231683569187	2.1686095127571807e-05	
1.1008704821154982	0.0013275181529499146	0.001349405454569175	2.2114547007185084e-05	
1.117928488048752	0.0012487271523091896	0.0012710486921631114	2.2556533327348747e-05	
1.1352508080599522	0.001175087074592386	0.0011978569797189908	2.3012847658660724e-05	
1.1528415377000134	0.00110591630188751	0.0011291494734556012	2.3484361076460297e-05	
1.1707048359804781	0.0010406256075657719	0.0010643378014385846	2.3972032728194466e-05	
1.1888449263568397	0.0009787002336175017	0.0010029081496434262	2.447692224698833e-05	
1.2072660977271032	0.0009196854636680787	0.000944406845066458	2.5000204406904788e-05	
1.225972705445816	0.0008631748218945677	0.0008884285661658817	2.554318651612681e-05	
1.2449691723538168	0.0008088002414071968	0.0008346065241813999	2.610732917528724e-05	
1.2642599898239333	0.0007562236952224855	0.0007826041082733818	2.669427119941887e-05	
1.2838497188228888	0.0007051298870933379	0.0007321075912121866	2.730585972828806e-05	
1.3037429909896587	0.0006552196702545609	0.0006828195624451334	2.7944186851576877e-05	
1.3239445097305402	0.0006062039075199521	0.000634452799357929	2.8611634482716137e-05	
1.3444590513311867	0.0005577975113834274	0.0005867243099534097	2.9310929775633433e-05	
1.3652914660858761	0.0005097134117160871	0.0005393492832715712	3.0045214190834385e-05	
1.386446679444272	0.00046165619562603394	0.0004920346683850225	3.0818130822808385e-05	
1.4079296931759626	0.00041331517565331035	0.00044447206898414984	3.1633921892578654e-05	
1.4297455865530366	0.00036435657802903087	0.00039632959139904096	3.249760172267082e-05	
1.451899517550985	0.00031441492570046713	0.0003472422360923268	3.341511045878218e-05	
1.4743967240682132	0.00026308401256072293	0.00029680044873767793	3.4393550770914005e-05	
1.4972425251644468	0.0002099108644127515	0.0002445368591575299	3.544152311786262e-05	
1.5204423223183279	0.00015440943614965314	0.0001899135666667451	3.656954669285351e-05	
1.5440016007044985	9.620623167730513e-05	0.00013232651104220082	3.779064834311886e-05	
1.5679259304904682	3.7054982063058405e-05	7.12815612967287e-05	3.9121184806851036e-05	
1.5922209681535842	4.229303307276403e-05	1.4791116131484857e-05	4.0582015012521925e-05	
1.6168924578184014	0.00011343467280847865	7.126983911378005e-05	4.2200210440818325e-05	
1.6419462326147771	0.00019530503084761247	0.0001513570760013644	4.401161645439229e-05	
1.667388216057011	0.0002880758115390169	0.00024221247422183338	4.6064804206911214e-05	
1.6932244234443516	0.00039464873278774926	0.00034655886357865857	4.8427382255713325e-05	
1.7194609632832076	0.0005194382398463766	0.0004687219794823683	5.119649241811685e-05	
1.7461040387313935	0.0006689798087916006	0.0006151089202324317	5.451712092791689e-05	
1.7731599490647525	0.0008532628049250072	0.0007955053657307942	5.861594722962992e-05	
1.8006350911665105	0.001088325039585499	0.001025611342565782	6.386853533356726e-05	
1.828535961039703	0.0014016364654441122	0.0013322989842792943	7.094532356855995e-05	
1.8568691553430368	0.0018444796742921662	0.0017656907615997994	8.116854190314908e-05	
1.885641372950552	0.0025247915699753445	0.002431157925684162	9.753881221881208e-05	
1.9148594165354507	0.003714457117013977	0.0035936890437893703	0.0001284881827841703	
1.9445301941784663	0.006340609452953636	0.006154974247814237	0.0002083370727042528	
1.974660721001155	0.01628023341113	0.01585497985525573	0.0006512088803499634	
2.0052581208244957	0.0207165805518259	0.02108593574878079	0.00037131174693205975	
2.036329627853186	0.007933045586390797	0.007935438002190653	6.811460761776427e-06	
2.067882588386045	0.00492411401052956	0.00492616148165054	4.1500545988198925e-06	
2.0999244625529108	0.0036233713476390658	0.0036353385540011354	1.2978681718412937e-05	
2.132462826078452	0.00289677450201515	0.002918099902204622	2.1808121033805145e-05	
2.1655053720733157	0.002429932033423465	0.002460339531506439	3.0599470536839496e-05	
2.199059912853022	0.002100889730502846	0.0021417244816654287	4.086174542681724e-05	
2.2331343817850464	0.0018498447663448255	0.0019063551049743521	5.659094842902949e-05	
2.267736835164523	0.0016317981570314996	0.001724754671970802	9.648598800185097e-05	
2.302875454119006	0.0016458978886482168	0.0015799132325538935	0.00016381213657935137	
2.3385585465427567	0.0014820475952822133	0.0014613283979187897	2.3029817004589015e-05	
2.3747945490609914	0.0013567051508588976	0.0013621650025599052	5.604235729381821e-06	
2.411592029024571	0.0012591429768533762	0.0012777826162842475	1.863968242805696e-05	
2.4489596865355954	0.0011749958319738926	0.0012049196821147204	2.996298308603018e-05	
2.4869063565043885	0.001109074841833218	0.0011412163743052303	4.325186088546574e-05	
2.5254410107383527	0.0010616000444637129	0.00108492275922743	2.347238626723061e-05	
2.564572760063192	0.0009992449023474971	0.0010347134165710284	3.63685539064969e-05	
2.604310856476998	0.0009625572924581051	0.0009895658139904846	2.7063306192124374e-05	
2.6446646953377266	0.0009145720982246913	0.0009486782439940664	3.410911701631209e-05	
2.6856438175845567	0.0008727014385837744	0.000911413081963893	3.87175612438129e-05	
2.727257911993673	0.0008346660505394094	0.0008772566957888864	4.2595613360672604e-05	
2.769516817469004	0.0007995914774873951	0.0008457905714957985	4.6202367651690724e-05	
2.812430525368455	0.0007669440599680035	0.0008166701566444985	4.972784324220841e-05	
2.8560091818661824	0.0007363288593187953	0.0007896091169839393	5.3280910542426456e-05	
2.9002630903514777	0.0007074272031575277	0.0007643674561083425	5.694033166845274e-05	
2.945202713864811	0.0006799684844847821	0.0007407424353122799	6.0774018520840634e-05	
2.9908386775716385	0.0006537135893911686	0.0007185615523962421	6.484863400174902e-05	
3.0371817712745264	0.0006284430619440523	0.0006976770542714337	6.923596591906257e-05	
3.0842429519642045	0.0006039471733078972	0.0006779616059286616	7.40185499825664e-05	
3.1320333464101533	0.0005800162776618049	0.0006593048408962541	7.929589526769223e-05	
3.180564253791325	0.0005564301090500046	0.0006416105905492847	8.519246631433294e-05	
3.2298471483676323	0.0005329444496464478	0.0006247946411911824	9.18688579624648e-05	
3.2798936821928324	0.0005092728865050595	0.0006087829050833476	9.953836639230119e-05	
3.3307156878694446	0.0004850598915615501	0.0005935099188262029	0.00010849270808128088	
3.3823251813463506	0.00045983850031718987	0.0005789176026076056	0.00011914371211090819	
3.43473436475976	0.00043295978046829553	0.000564954228839436	0.00013209415941271802	
3.487955629318178	0.0004034680823497473	0.0005515735600022072	0.00014826488305463365	
3.542001558232087	0.00036986541259295815	0.0005387341241004758	0.0001691383481145081	
3.5968849296890193	0.00032963136041977295	0.000526398602705355	0.00019726564865279976	
3.6526187198747286	0.00027815819404826175	0.0005145333116339783	0.00023744149532092793	
3.7092161060411786	0.00020625743139050516	0.0005031077582603172	0.0002998573693936735	
3.7666904696220658	9.955781914504011e-05	0.0004920942625397002	0.00041058699331611854	
3.8250553993966134	0.0002155755893352545	0.0004814676312626231	0.0006610996259133886	
3.884324694702404	0.0012963607780698107	0.0004712048769826375	0.001665715963823719	
3.9445123686979775	0.002016285619377133	0.00046128497460171916	0.0016139045056942046	
4.005632651675993	0.0010563867788939963	0.00045168864983047535	0.0006107358188529192	
4.067699994427721	0.0008011513051355176	0.0004423981947354562	0.000360488392464753	
4.130729071659682	0.0006823293182708863	0.0004333973063920835	0.0002496633802685414	
4.194734785463209	0.0006112923393883981	0.00042467094531823746	0.00018699980240427855	
4.259732268837781	0.0005624454629628694	0.000416205210900615	0.0001464639039099252	
4.325736889268946	0.000525711553968427	0.0004079872314672986	0.00011787017090953291	
4.392764252361694	0.0004963202474520868	0.0004000050670241284	9.64183036239559e-05	
4.460830205530115	0.00047171415167670465	0.00039224762297419423	7.954497325960482e-05	
4.5299508417442365	0.00045038994690453236	0.0003847045733907127	6.57494958668604e-05	
4.600142503334918	0.00043139557761228927	0.00037736629262306973	5.4085847605206875e-05	
4.671421785857698	0.000414086358888842	0.00037022379419134727	4.3916927503099664e-05	
4.743805542016518	0.000397994802839676	0.00036326867607224173	3.478399522660867e-05	
4.817310885648243	0.0003827537517015429	0.0003564930716037752	2.6330802628439708e-05	
4.891955195768907	0.00036804416879609574	0.00034988960534156077	1.8256453470637047e-05	
4.967756120682691	0.0003535509128359569	0.0003434513532888033	1.030243573221756e-05	
5.044731582154526	0.0003389120814449664	0.00033717180699837035	2.866764322152213e-06	
5.122899779647386	0.00032364075280865324	0.0003310448411102654	7.890892565124698e-06	
5.202279194625215	0.0003069729842967753	0.0003250646839435031	1.843565630393057e-05	
5.282888594922542	0.0002875149941152772	0.00031922589080916983	3.212064628699945e-05	
5.364747039181794	0.0002622650400417443	0.0003135233197525763	5.197331032194805e-05	
5.447873881359371	0.0002232553979831567	0.0003079521094679029	8.675010970571086e-05	
5.532288775301544	0.00014655941351006884	0.0003025076591594282	0.00017372815555425475	
5.618011679391243	0.0005925710759962695	0.0002971856101500483	0.0006104155083823825	
5.705062861266868	0.0005055957709204421	0.00029198182906091505	0.00022122733081077396	
5.793462902614208	0.0003911852494594695	0.00028689239240616417	0.00010558749397611581	
5.883232704032601	0.0003441691400986005	0.0002819135724642806	6.287310024969595e-05	
5.974393489976511	0.00031145798358905066	0.0002770418243030163	3.545805233078394e-05	
6.06696681377367	0.00027419330955395316	0.0002722737738482502	3.837603755862196e-05	
6.160974562720967	0.0003305112367897378	0.0002676062068990055	6.522001506650358e-05	
6.25643896325932	0.0003003783611008769	0.00026303605900124374	3.761411759807794e-05	
6.353382586228693	0.00028387260847163853	0.00025856040610222836	2.5440416696835823e-05	
6.451828352204593	0.00027128512214002137	0.00025417645591534053	1.720976322780911e-05	
6.551799536917215	0.00026043539261923275	0.0002498815399324004	1.0665476120492213e-05	
6.653319776754563	0.00025053622819436183	0.0002456731060268823	5.053405958081677e-06	
6.756413074350862	0.00024119740578091537	0.00024154871159704958	1.3450045020467976e-06	
6.861103804261538	0.00023217593033531746	0.0002375060172030363	5.483263559514348e-06	
6.9674167187261515	0.00022328654903768546	0.00023354278065636046	1.0342392971017442e-05	
7.075376953520617	0.0002143564186939156	0.00022965685152432518	1.5367956573491404e-05	
7.1850100339000935	0.00020518859283380424	0.0002258461660153151	2.072154957975016e-05	
7.2963418806339915	0.00019551275232912254	0.00022210874221416304	2.666677107020071e-05	
7.40939881613446	0.00018488844199556967	0.00021844267563960953	3.364638769668019e-05	
7.5242075706798515	0.00017246163153842033	0.00021484613509842275	4.253292325554214e-05	
7.640795288734611	0.00015619266866535885	0.00021131735881303455	5.5461610772397274e-05	
7.759189535367103	0.00012963904914599042	0.00020785465080160943	7.977015844662505e-05	
7.879418302766868	0.00010065406820092084	0.00020445637749131297	0.0001634164780631448	
8.001510016862884	0.0002595296561245416	0.00020112096454721873	7.883643403352494e-05	
8.125493544044346	0.0001982023516183389	0.00019784689390080115	2.6335958724806633e-05	
8.251398197985628	0.00017104349125812138	0.00019463270096332162	2.4951891288912265e-05	
8.379253746576957	0.00014792056457752056	0.00019147697201065292	4.406164311122786e-05	
8.509090418962503	0.00012629733756230213	0.0001883783417272001	6.256660876678259e-05	
8.640938912687513	0.0001012206686816856	0.0001853354908975908	8.486775121451612e-05	
8.774830400956196	6.761033125941149e-05	0.0001823471442357282	0.00011673648125691785	
8.910796540002062	2.712489174269026e-05	0.00017941206834163432	0.0001720739516825642	
9.048869476572474	0.00013986932948006572	0.00017652906977727372	0.0003037050893524906	
9.189081855529167	0.0008256959757169456	0.00017369699325323897	0.0009253795267284321	
9.331466827566528	0.0006503051753907277	0.0001709147199188124	0.0004912638423688679	
9.476058057049498	0.0003779918443308297	0.00016818116574849272	0.00021184094822742497	
9.622889729972897	0.00029654835264754473	0.00016549528001860597	0.00013187132094558162	
9.771996562044086	0.00025017155211769725	0.00016285604386809664	8.772916108979699e-05	
9.923413806890872	0.00021952101034425678	0.00016026246893803962	5.961821497782904e-05	
10.0771772643966	0.00019332598875540846	0.00015771359608481573	3.6384927979297e-05	
10.233323289164382	0.00017106916155184922	0.00015520849416226443	3.8852775990184104e-05	
10.391888799112495	0.00018030815021704313	0.00015274625886846612	2.9696367271891903e-05	
10.552911284202958	0.00014498563901714837	0.0001503260116531202	1.535487729610155e-05	
10.716428815305356	0.0001126204305045474	0.00014794689868177064	0.00011114336519861078	
10.882480053198018	0.0002718172190019803	0.00014560808985339627	0.00013236902912549346	
11.051104257708666	0.0002085811149136102	0.00014330877786812398	6.581268637011207e-05	
11.222341296996655	0.00018554279990087754	0.0001410481773420506	4.466532144554666e-05	
11.39623165697915	0.0001719224695355204	0.00013882552396636102	3.318610874344773e-05	
11.572816450903245	0.00016196200982530694	0.00013664007370812686	2.5382625830581773e-05	
11.752137429066462	0.00015386664700213232	0.0001344911020503409	1.9424487314565646e-05	
11.93423698868786	0.00014688543253964017	0.00013237790326890863	1.4552518342283387e-05	
12.119158183932093	0.00014064131684517615	0.00013029978974446845	1.0388400301961937e-05	
12.306944736088793	0.00013491976516873922	0.00012825609130704996	6.7208092132814084e-06	
12.497641043909683	0.00012958677895743689	0.00012624615461171167	3.4336154907121274e-06	
12.691292194105861	0.00012455175667321406	0.00012426934254341755	7.870707608828538e-07	
12.887943972007742	0.00011974720794151246	0.00012232503364952355	2.669565879719735e-06	
13.08764287239018	0.0001151087596199028	0.00012041262159834843	5.347233136657072e-06	
13.290436110465315	0.00011054940903671493	0.000118531514662399	8.033320595985654e-06	
13.496371633045765	0.00010668162419316786	0.00011668113522490971	1.002369310143994e-05	
13.705498129880782	0.00010239046694064708	0.00011486091930843864	1.2485471011945082e-05	
13.917865045168076	9.825272368134942e-05	0.00011307031612433888	1.4829566111507893e-05	
14.133522589243995	9.420276490587076e-05	0.00011130878764199817	1.7116272141351934e-05	
14.35252175045488	9.021405585029142e-05	0.0001095758081768032	1.9370927786575088e-05	
14.574914307212275	8.626753185096528e-05	0.0001078708639958517	2.161184900680762e-05	
14.800752840235097	8.234546965572044e-05	0.00010619345294048861	2.3856153594254726e-05	
15.030090744981337	7.84288842311273e-05	0.0001045430840648029	2.6122301414455605e-05	
15.262982244272472	7.449678817961673e-05	0.000102919277289267	2.843089774488192e-05	
15.499482401113475	7.052167554515164e-05	0.00010132156306875174	3.080876286578064e-05	
15.739647131711472	6.645888085175656e-05	9.974948207419237e-05	3.330055742892019e-05	
15.98353321869612	6.22490052227552e-05	9.820258488722395e-05	3.596555474983524e-05	
16.23119832454485	5.778441816070849e-05	9.668043170714173e-05	3.8911963293740775e-05	
16.482701005216104	5.285650150983254e-05	9.518259206958074e-05	4.235111352855092e-05	
16.738100723993853	4.699041073285581e-05	9.370864457634005e-05	4.677060021570943e-05	
16.997457865546615	3.883683848901283e-05	9.225817663581192e-05	5.361603365938106e-05	
17.26083375020432	2.4474507273579906e-05	9.083078421350442e-05	6.958312832025059e-05	
17.528290648456405	0.00010400069419405423	8.94260715921742e-05	7.603436901374825e-05	
17.799891795674554	6.491298687189538e-05	8.804365114111345e-05	2.4549608902242275e-05	
18.075701407063548	5.108610225592946e-05	8.668314309415912e-05	3.574865898150364e-05	
18.35578469284383	4.3713061690163286e-05	8.534417533601567e-05	4.170569967927386e-05	
18.64020787366921	3.797695282299326e-05	8.402638319650579e-05	4.608171264207313e-05	
18.929038196283646	3.2956446092386643e-05	8.272940925238137e-05	4.9797548156760886e-05	
19.222343949420477	2.8310702197937348e-05	8.145290313635032e-05	5.316487753749588e-05	
19.52019447994806	2.3834128752637786e-05	8.019652135298918e-05	5.638610945375215e-05	
19.822660209265607	1.940803918582639e-05	7.895992710123134e-05	5.957963378610196e-05	
20.12981264995304	1.4930843715651405e-05	7.774279010313521e-05	6.284939104705609e-05	
20.441724422678867	1.0247983844040272e-05	7.654478643865331e-05	6.63639870801118e-05	
20.75846927337004	5.0102629613484184e-06	7.536559838613602e-05	7.068932002024331e-05	
21.08012209064783	1.0011619078732942e-05	7.420491426831891e-05	7.165086038220626e-05	
21.406758923533914	2.0494435472248914e-06	7.306242830355411e-05	7.224927692494176e-05	
21.738456999430788	4.546773572931042e-06	7.193784046205883e-05	7.625600289766194e-05	
22.075294742380795	9.59357505815824e-06	7.08308563269654e-05	8.036159120184656e-05	
22.417351791608088	1.4602880844338972e-05	6.974118695996777e-05	8.430598642346678e-05	
22.764709020347887	1.9661179143152546e-05	6.866854877137012e-05	8.830151138756074e-05	
23.1174485549675	2.48425594285502e-05	6.761266339435193e-05	9.243224379629453e-05	
23.47565379438362	3.019265652051889e-05	6.657325756327396e-05	9.674612211557836e-05	
23.839409429780538	3.574934437603063e-05	6.555006299585703e-05	0.00010128169869757378	
24.20880146463373	4.154999224664671e-05	6.454281627907509e-05	0.0001060765044066176	
24.583917235044	4.763577909070269e-05	6.35512587586096e-05	0.0001111716702243211	
24.964845430386426	5.405616661348532e-05	6.257513643172229e-05	0.00011661650311585553	
25.351676114279368	6.0876666670392886e-05	6.161419984340759e-05	0.00012247627713464	
25.744500745878433	6.819805745612537e-05	6.066820398569423e-05	0.0001288513910225722	
26.143412201500308	7.622128936004679e-05	5.973690819997093e-05	0.0001359418873104116	
26.548504796581717	8.557372211790862e-05	5.8820076082217237e-05	0.00014436990382354827	
26.959874307978602	9.677875683395574e-05	5.791747539102639e-05	0.00015441588578916492	
27.377617996610834	9.605283168475108e-05	5.7028877958311104e-05	0.00015304423902132952	
27.801834630457815	0.00010806766957332621	5.6154059602590195e-05	0.00016420338890813695	
28.232624507910387	0.00011968934751740999	5.52928000447566e-05	0.0001749658265414462	
28.670089481484574	0.00013201357859633333	5.444488282623335e-05	0.0001864422282812807	
29.114332981902788	0.00014545572241775635	5.361009522942768e-05	0.00019904902590327982	
29.565460042548164	0.00016035417287002028	5.2788228200397235e-05	0.0002131245842850768	
30.0235773242978	0.0001770943158345641	5.197907627364708e-05	0.0002290532415092514	
30.488793140740842	0.00019575913149332357	5.1182437498978836e-05	0.0002469195094952218	
30.961217483787163	0.00021730612667421125	5.0398113370317644e-05	0.0002676809948955254	
31.440962049673153	0.00024256202312647124	4.96259087564449e-05	0.00029216183313947314	
31.928140265370157	0.00027245680008964923	4.8865631833569264e-05	0.0003212922164621854	
32.42286731540228	0.00030870312897178043	4.8117094019670007e-05	0.0003567840372551197	
32.925260169079685	0.00035405026621657305	4.7380109910550446e-05	0.0004013837817278614	
33.435437608153904	0.0004132503232962005	4.66544972175418e-05	0.00045984108387642605	
33.95352025490161	0.0004986268948671153	4.594007670679985e-05	0.0005444610614120257	
34.479630600643624	0.0006558136175277642	4.5236672140140155e-05	0.0007006558869270093	
35.01389303470575	0.0005731452929799903	4.4544110217358785e-05	0.0006059142443693826	
35.556433873828425	0.0006387007899493393	4.3862220519989016e-05	0.0006821195843215634	
36.107381392031996	0.0009291803381320088	4.319083545644503e-05	0.0009720654322274921	
36.666865850944866	0.0013972333549421656	4.252979020850729e-05	0.0014392754051608563	
37.23501953060145	0.0025047484965040954	4.1878922679104766e-05	0.002545295535760015	
37.81197676071744	0.007788054323484861	4.123807344135195e-05	0.007815738964007302	
38.397873952449665	0.004526287220295342	4.060708568879988e-05	0.0044893646736515495	
38.99284963064802	0.002053885740643779	3.9985805186862197e-05	0.0020145906120267783	
39.59704446660722	0.0013283275210519687	3.9374080225378796e-05	0.001289222627935606	
40.21060131132589	0.0009857318799460345	3.8771761572281264e-05	0.0009471045619234837	
40.83366522928125	0.0007850124222940559	3.8178702428325256e-05	0.000746919276205304	
41.46638353272696	0.0006527089355577543	3.7594758382857245e-05	0.000615173770219668	
42.108905816522395	0.0005625183449648098	3.7019787370583425e-05	0.0005255438676643929	
42.76138399350171	0.0004913686810436121	3.6453649629310406e-05	0.00045494668788786187	
43.42397233039088	0.00043583582946316615	3.589620765862818e-05	0.0003999649847552655	
44.096827484281306	0.0003904282221362396	3.5347326179507367e-05	0.0003551034949140244	
44.78010853966855	0.0003513886790038285	3.480687209478334e-05	0.00031660335584552383	
45.47397704606499	0.0003160587533162713	3.427471445050142e-05	0.0002818132739355766	
46.17859705619533	0.0002785982026267682	3.375072439809766e-05	0.0002449054945741153	
46.894135164783904	0.00026113780387490516	3.323477515739148e-05	0.00022846216874403597	
47.62076054794297	0.00019935910202200242	3.272674198036661e-05	0.00017121386810157492	
48.35864500317141	0.00037858082815646034	3.2226502115717995e-05	0.00034692932170031054	
49.10796298997312	0.00030033618493525527	3.1733934774143266e-05	0.00026864349997097315	
49.86889167110482	0.0002681610183924603	3.1248921094357785e-05	0.00023692668005166956	
50.641610954463076	0.0002474684458232636	3.077134410981347e-05	0.0002167082826769799	
51.42630353562007	0.00023228625224509385	3.030108871610199e-05	0.00020199155935174997	
52.22315494101898	0.00021861079338643342	2.9838041639023682e-05	0.00018877851838154487	
53.03235357183818	0.00020766101112718404	2.938209140330452e-05	0.00017828483853321432	
53.854090748535334	0.00019629701267256933	2.893312830194359e-05	0.00016736896862790113	
54.688560756081706	0.00018457911912467267	2.8491044366174548e-05	0.000156096160810307	
55.53596088989733	0.00016748822317748518	2.8055733336024858e-05	0.00013950727809221357	
56.39649150249797	0.000201928193916165	2.7627090631457375e-05	0.00017450748648999915	
57.27035605086487	0.0001818367186897276	2.7205013324079224e-05	0.00015464109155275638	
58.15776114454846	0.00017167301572877102	2.6789400109403512e-05	0.0001448868242669491	
59.05891659451753	0.00016417730066893964	2.6380151279649816e-05	0.00013779918828175613	
59.974035462765215	0.0001578775537760986	2.5977168697069987e-05	0.00013190197277459506	
60.90333411268367	0.00015222133099032599	2.558035576778624e-05	0.0001266425025931902	
61.847032260219336	0.0001475054516080973	2.5189617416128747e-05	0.00012231712137833524	
62.80535302582078	0.0001427408491178554	2.480486005946065e-05	0.00011793698580109384	
63.778522987191536	0.00013835886909939146	2.4425991583478637e-05	0.00011393375104035475	
64.76677223286032	0.000134265616620163	2.405292131797758e-05	0.00011021347659682481	
65.77033441658139	0.00013041649219132956	2.3685560013068187e-05	0.00010673163757931037	
66.78944681257751	0.00012678156416818097	2.3323819815837168e-05	0.00010345838511014708	
67.82435037163955	0.00012333788915199148	2.2967614247439014e-05	0.00010037085956032491	
68.87528977809474	0.00012006685050393335	2.2616858180609947e-05	9.745052768824104e-05	
69.94251350765792	0.00011695285783746426	2.2271467817593855e-05	9.468188169174245e-05	
71.02627388617911	0.0001139825850694479	2.193136066847106e-05	9.205167707646947e-05	
72.12682714930152	0.00011114447455996478	2.1596455529880474e-05	8.954843670996934e-05	
73.24443350304374	0.00010842839173488688	2.126667246412662e-05	8.716210540290051e-05	
74.37935718532088	0.00010582537271901068	2.0941932778662553e-05	8.488379752367554e-05	
75.53186652841877	0.00010332743320767173	2.0622159005940684e-05	8.270560586441269e-05	
76.7022340224364	0.00010092741963258093	2.030727488362305e-05	8.062045280873368e-05	
77.89073637971123	9.861889066207195e-05	1.999720533514349e-05	7.86219718386997e-05	
79.09765460024283	9.639602113567115e-05	1.9691876450613882e-05	7.670441147909167e-05	
80.32327403813038	9.425352301716455e-05	1.9391215468067082e-05	7.486255626215925e-05	
81.5678844690394	9.218657953579746e-05	1.9095150755029387e-05	7.309166088180205e-05	
82.83178015871405	9.019078973351247e-05	1.880361179041552e-05	7.1387394754647e-05	
84.11525993255103	8.826212135061265e-05	1.851652914673933e-05	6.974579492010807e-05	
85.41862724625115	8.639687048228817e-05	1.823383447263357e-05	6.816322571165919e-05	
86.74219025756646	8.459162679667496e-05	1.795546047567232e-05	6.663634398984208e-05	
88.08626189915832	8.284324336712186e-05	1.768134090548988e-05	6.516206898957975e-05	
89.45115995258467	8.114881036651589e-05	1.7411410537189997e-05	6.373755602956849e-05	
90.83720712343391	7.950563201933813e-05	1.7145605155039472e-05	6.236017347936436e-05	
92.24473111762269	7.791120632072683e-05	1.6883861536440432e-05	6.102748249339827e-05	
93.67406471887617	7.636320712030745e-05	1.6626117436175703e-05	5.973721910964838e-05	
95.1255458674087	7.48594682382854e-05	1.6372311570921724e-05	5.84872783804412e-05	
96.59951773982377	7.339796933685601e-05	1.612238360402372e-05	5.727570025841903e-05	
98.09632883025184	7.197682331468073e-05	1.5876274130528036e-05	5.61006570054086e-05	
99.61633303274554	7.059426502844859e-05	1.5633924662466472e-05	5.4960441928200715e-05	
101.15988972495167	6.924864117521837e-05	1.539527761438773e-05	5.385345927492876e-05	
102.72736385307937	6.793840119368698e-05	1.516027628913126e-05	5.277821515018655e-05	
104.31912601818526	6.666208906281563e-05	1.4928864863838674e-05	5.173330932731355e-05	
105.93555256379533	6.541833589317607e-05	1.4700988376198322e-05	5.07174278532075e-05	
107.57702566488457	6.420585322058815e-05	1.447659271091852e-05	4.9729336355234393e-05	
109.24393341823551	6.302342692360832e-05	1.4255624586425008e-05	4.8767873971795016e-05	
110.93666993419627	6.1869911696593e-05	1.403803154177866e-05	4.783194783827215e-05	
112.65563542986153	6.074422601870906e-05	1.382376192380888e-05	4.692052806873158e-05	
114.40123632369622	5.964534756666777e-05	1.361276487445914e-05	4.603264318115416e-05	
116.17388533162597	5.8572309025301206e-05	1.3404990318340371e-05	4.516737592031934e-05	
117.9740015646163	5.752419425557332e-05	1.3200388950488522e-05	4.4323859437934444e-05	
119.802010627764	5.6500134784341644e-05	1.2998912224322422e-05	4.350127379432725e-05	
121.65834472092367	5.549930658428448e-05	1.2800512339798437e-05	4.2698842750118914e-05	
123.54344274089367	5.452092711596975e-05	1.2605142231758127e-05	4.191583081985574e-05	
125.45775038518534	5.356425260715042e-05	1.2412755558465578e-05	4.1151540562686924e-05	
127.40172025740017	5.262857554708621e-05	1.2223306690330868e-05	4.040531008789036e-05	
129.3758119742398	5.171322237607393e-05	1.2036750698816374e-05	3.967651075543136e-05	
131.3804922741741	5.081755135245919e-05	1.1853043345522612e-05	3.896454505382967e-05	
133.41623512779302	4.994095058124671e-05	1.1672141071450438e-05	3.8268844639454116e-05	
135.48352184986857	4.9082836190051244e-05	1.149400098643643e-05	3.758886852298984e-05	
137.58284121315285	4.8242650639569284e-05	1.1318580858758427e-05	3.6924101390260724e-05	
139.71468956393986	4.741986115702809e-05	1.1145839104908204e-05	3.627405204586582e-05	
141.879570939417	4.6613958282197845e-05	1.0975734779528384e-05	3.5638251969218426e-05	
144.07799718683648	4.58244545165611e-05	1.0808227565510595e-05	3.501625397358444e-05	
146.31048808453184	4.505088306713075e-05	1.0643277764252225e-05	3.440763095961348e-05	
148.57757146481032	4.4292796677207544e-05	1.0480846286068922e-05	3.381197475565651e-05	
150.87978333874923	4.354976653708527e-05	1.032089464076013e-05	3.3228895037880393e-05	
153.2176680229263	4.2821381268351975e-05	1.0163384928325072e-05	3.2658018323830224e-05	
155.5917782681133	4.210724597601156e-05	1.000827982982657e-05	3.2098987033666114e-05	
158.00267538996428	4.140698136316565e-05	9.855542598400145e-06	3.155145861381674e-05	
160.45092940172842	4.07202229034613e-05	9.705137050405944e-06	3.101510471825745e-05	
162.9371191490193	4.004662006692789e-05	9.557027556721079e-06	3.0489610443038622e-05	
165.46183244667284	3.9385835595203886e-05	9.411179034169904e-06	2.997467361006727e-05	
168.02566621772516	3.8737544822496226e-05	9.26755693709002e-06	2.9470004096486673e-05	
170.6292266345446	3.8101435038921784e-05	9.126127249031582e-06	2.8975323206305947e-05	
173.27312926215015	3.747720489316083e-05	8.986856474587812e-06	2.8490363081211357e-05	
175.9579992037507	3.6864563831604606e-05	8.849711631354336e-06	2.8014866147743815e-05	
178.68447124853947	3.626323157140936e-05	8.71466024201537e-06	2.75485845982568e-05	
181.45319002177868	3.567293760507693e-05	8.581670326554485e-06	2.7091279903277065e-05	
184.2648101372089	3.509342073437312e-05	8.45071039458799e-06	2.6642722353081105e-05	
187.11999635182175	3.4524428631566035e-05	8.321749437818782e-06	2.620269062647191e-05	
190.019423723029	3.396571742612631e-05	8.194756922608784e-06	2.577097138489937e-05	
192.9637777682679	3.3417051315172504e-05	8.069702782667908e-06	2.5347358890210075e-05	
195.95375462707955	3.287820219607813e-05	7.946557411857684e-06	2.4931654644444457e-05	
198.99006122569847	3.234894931977545e-05	7.825291657107638e-06	2.4523667050218398e-05	
202.0734154441926	3.1829078963401935e-05	7.705876811442554e-06	2.4123211090337097e-05	
205.20454628619316	3.131838412103502e-05	7.588284607118833e-06	2.3730108025388427e-05	
208.38419405125447	3.081666421135391e-05	7.472487208868158e-06	2.3344185108156426e-05	
211.6131105098844	3.0323724801150665e-05	7.358457207246665e-06	2.2965275313778937e-05	
214.892059081287	2.9839377343691914e-05	7.246167612087968e-06	2.259321708465224e-05	
218.22181501385919	2.936343893100255e-05	7.135591846058307e-06	2.2227854089155837e-05	
221.60316556848443	2.8895732059209466e-05	7.026703738312156e-06	2.1869034993337113e-05	
225.03691020466627	2.8436084406143577e-05	6.919477518246688e-06	2.151661324475559e-05	
228.5238607695462	2.7984328620454008e-05	6.81388780935348e-06	2.117044686774242e-05	
232.06484168985054	2.754030212153983e-05	6.709909623165871e-06	2.0830398269381886e-05	
235.66069016681035	2.710384690965235e-05	6.607518353300506e-06	2.0496334055569483e-05	
239.3122563741041	2.6674809385564395e-05	6.506689769591391e-06	2.01681248565447e-05	
243.0204036588648	2.6253040179243875e-05	6.407400012315166e-06	1.984564516133694e-05	
246.78600874580337	2.5838393987006355e-05	6.309625586505988e-06	1.9528773160601073e-05	
250.60996194449422	2.5430729416655618e-05	6.213343356358637e-06	1.921739059735286e-05	
254.4931673598731	2.5029908840154028e-05	6.11853053971845e-06	1.8911382625147436e-05	
258.43654310599635	2.4635798253393504e-05	6.025164702656658e-06	1.8610637673273187e-05	
262.4410215231124	2.424826714266615e-05	5.933223754129776e-06	1.8315047318561338e-05	
266.507549398097	2.3867188357458788e-05	5.842685940721728e-06	1.8024506163436725e-05	
270.63708818830384	2.349243798921971e-05	5.753529841467348e-06	1.7738911719859635e-05	
274.8306142488838	2.3123895255767816e-05	5.665734362755999e-06	1.7458164298829907e-05	
279.08911906362675	2.276144239103519e-05	5.579278733314017e-06	1.7182166905145763e-05	
283.4136094793798	2.2404964539852967e-05	5.494142499264734e-06	1.6910825137128447e-05	
287.80510794409827	2.2054349657508367e-05	5.410305519264855e-06	1.6644047091041704e-05	
292.26465274858515	2.1709488413817265e-05	5.3277479597159705e-06	1.638174326995179e-05	
296.7932982719762	2.137027410147224e-05	5.246450290050023e-06	1.6123826496789016e-05	
301.3921152310292	2.1036602548440223e-05	5.166393278087558e-06	1.5870211831386195e-05	
306.0621909332746	2.0708372034197827e-05	5.08755798546763e-06	1.562081649128315e-05	
310.80462953409153	2.038548320960407e-05	5.009925763148159e-06	1.5375559776098268e-05	
315.6205522977641	2.006783902022321e-05	4.93347824697575e-06	1.5134362995280665e-05	
320.5110978625849	1.975534463292028e-05	4.8581973533237686e-06	1.4897149399066943e-05	
325.47742251006514	1.944790736556262e-05	4.784065274797666e-06	1.4663844112476636e-05	
330.52070043831674	1.9145436619670446e-05	4.711064476006471e-06	1.4434374072190657e-05	
335.6421240396705	1.8847843815868112e-05	4.639177689399417e-06	1.4208667966165293e-05	
340.8429041825955	1.855504233199645e-05	4.568387911166681e-06	1.3986656175843177e-05	
346.1242704979875	1.826694744375424e-05	4.4986783972032296e-06	1.3768270720830396e-05	
351.4874716698928	1.7983476267744393e-05	4.4300326591347925e-06	1.3553445205916126e-05	
356.9337757307372	1.770454770680726e-05	4.362434460404974e-06	1.334211477031836e-05	
362.46447036112943	1.7430082397529986e-05	4.295867812422557e-06	1.3134216039045455e-05	
368.08086319431027	1.7160002659827147e-05	4.230316970768065e-06	1.2929687076269773e-05	
373.7842821253185	1.6894232448493174e-05	4.165766431458654e-06	1.2728467340614798e-05	
379.57607562494815	1.6632697306632984e-05	4.1022009272703974e-06	1.2530497642263052e-05	
385.45761305857025	1.6375324320881896e-05	4.039605424117124e-06	1.2335720101796817e-05	
391.43028500989345	1.6122042078330938e-05	3.977965117484883e-06	1.2144078110688611e-05	
397.49550360974456	1.587278062507789e-05	3.9172654289211645e-06	1.1955516293362665e-05	
403.6547028699399	1.5627471426328816e-05	3.857492002578071e-06	1.1769980470752968e-05	
409.9093390223323	1.5386047327978774e-05	3.798630701808563e-06	1.1587417625287425e-05	
416.26089086311043	1.5148442519603944e-05	3.7406676058149454e-06	1.140777586723121e-05	
422.71086010243414	1.4914592498801264e-05	3.6835890063488267e-06	1.123100440232616e-05	
429.2607717194863	1.4684434036814535e-05	3.627381404461707e-06	1.1057053500666048e-05	
435.91217432302693	1.445790514538965e-05	3.5720315073054302e-06	1.0885874466751105e-05	
442.6666405175339	1.4234945044803933e-05	3.51752622498173e-06	1.071741961066758e-05	
449.52576727501685	1.4015494133017895e-05	3.463852667440096e-06	1.0551642220341415e-05	
456.4911763125926	1.3799493955899952e-05	3.4109981414232204e-06	1.03884965348173e-05	
463.56451447591087	1.3586887178477406e-05	3.358950147459287e-06	1.0227937718517165e-05	
470.74745412852144	1.3377617557169135e-05	3.307696376900374e-06	1.0069921836434286e-05	
478.04169354727435	1.3171629912957732e-05	3.2572247090062563e-06	9.914405830221445e-06	
485.4489573238469	1.2968870105460915e-05	3.2075232080729085e-06	9.761347495133651e-06	
492.97099677249224	1.276928500786417e-05	3.1585801206050276e-06	9.610705457788118e-06	
500.60959034410683	1.2572822482677982e-05	3.110383872531858e-06	9.462439154705507e-06	
508.36654404671106	1.2379431358285452e-05	3.0629230664657105e-06	9.316508811598886e-06	
516.2436918724502	1.2189061406247149e-05	3.0161864790024443e-06	9.172875423377951e-06	
524.242896231207	1.2001663319332047e-05	2.9701630580633254e-06	9.031500734837985e-06	
532.3660483909357	1.1817188690244734e-05	2.92484192027759e-06	8.892347222004379e-06	
540.6150689248177	1.1635589991020434e-05	2.8802123484050968e-06	8.755378074104869e-06	
548.9919081653474	1.1456820553060939e-05	2.8362637887984363e-06	8.620557176143267e-06	
557.4985466654523	1.1280834547785587e-05	2.792985848903909e-06	8.487849092049336e-06	
566.1369956667598	1.1107586967872833e-05	2.7503682948007607e-06	8.357219048381037e-06	
574.909297575119	1.0937033609068906e-05	2.7084010487780796e-06	8.228632918556191e-06	
583.8175264434902	1.076913105254138e-05	2.667074186948796e-06	8.102057207591943e-06	
592.8637884623186	1.060383664775627e-05	2.6263779369001855e-06	7.97745903733129e-06	
602.0502224575035	1.04411084958584e-05	2.5863026753803442e-06	7.854806132136878e-06	
611.379000396087	1.0280905433535674e-05	2.5468389260200517e-06	7.734066805033333e-06	
620.8523278997751	1.012318701734877e-05	2.507977357089502e-06	7.61520994428015e-06	
630.4724447664181	9.967913508508533e-06	2.4697087792893516e-06	7.498205000357965e-06	
640.2416254995708	9.815045858084342e-06	2.432024143575559e-06	7.3830219733520195e-06	
650.1621798462554	9.66454569262729e-06	2.3949145390175137e-06	7.269631400717143e-06	
660.2364533430635	9.516375300192648e-06	2.358371190688901e-06	7.158004345409289e-06	
670.4668278707137	9.370497616747264e-06	2.322385457590846e-06	7.04811238436973e-06	
680.8557222172046	9.226876212947458e-06	2.286948830606818e-06	6.939927597348006e-06	
691.4055926496942	9.085475281274283e-06	2.2520529304888076e-06	6.833422556050935e-06	
702.1189334952396	8.946259623513101e-06	2.2176895058742963e-06	6.7285703136051886e-06	
712.9982777305363	8.809194638565329e-06	2.1838504313335525e-06	6.625344394321677e-06	
724.0461975807946	8.67424631058052e-06	2.150527705446784e-06	6.523718783750444e-06	
735.2653051278958	8.541381197397541e-06	2.1177134489106847e-06	6.423667919015249e-06	
746.6582529279726	8.410566419284107e-06	2.0853999026739335e-06	6.325166679417561e-06	
758.2277346385576	8.281769647964336e-06	2.053579426101192e-06	6.22819037730008e-06	
769.9764856554507	8.154959095924454e-06	2.022244495165169e-06	6.1327147491603355e-06	
781.9072837594538	8.030103505987221e-06	1.9913877006663222e-06	6.038715947005373e-06	
794.0229497731273	7.907172141145955e-06	1.961001746479765e-06	5.946170529938847e-06	
806.3263482277227	7.786134774649526e-06	1.931079447828979e-06	5.855055455972262e-06	
818.82038804045	7.66696168032999e-06	1.9016137295858915e-06	5.765348074052494e-06	
831.5080232022387	7.549623623164828e-06	1.8725976245969475e-06	5.677026116297943e-06	
844.3922534761538	7.434091850066235e-06	1.8440242720347624e-06	5.590067690436124e-06	
857.4761251066391	7.3203380808899615e-06	1.815886915774943e-06	5.50445127243567e-06	
870.7627315397452	7.208334499656868e-06	1.7881789027977344e-06	5.420155699326216e-06	
884.2552141545192	7.098053745980201e-06	1.7608936816140781e-06	5.337160162199587e-06	
897.9567630057271	6.989468906692322e-06	1.7340248007157191e-06	5.255444199386398e-06	
911.8706175780853	6.8825535076644634e-06	1.7075659070489914e-06	5.174987689802004e-06	
926.0000675521785	6.777281505813656e-06	1.6815107445119242e-06	5.095770846456298e-06	
940.3484535822448	6.673627281291036e-06	1.6558531524743063e-06	5.01777421012194e-06	
954.9191680860141	6.571565629845961e-06	1.630587064320358e-06	4.940978643155766e-06	
969.715656046784	6.4710717553606996e-06	1.6057065060136654e-06	4.8653653234685495e-06	
984.7414158279239	6.372121262550543e-06	1.5812055946840375e-06	4.790915738638213e-06	
1000.0	6.27469014982442e-06	1.5570785372359474e-06	4.717611680162003e-06	


==> data/fig_iss_tfirka_04_hist_bode_02.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001685983756996529	2.5893654872454744e-06	
0.10154950161807173	0.0001727846641511856	0.00017129318589617211	2.6028556914265937e-06	
0.10312301278878754	0.00017554877368051514	0.0001740337588037771	2.6166952538849253e-06	
0.10472090554055413	0.00017835991065214075	0.00017682099977417637	2.6308917291618287e-06	
0.10634355766636439	0.00018121901004083087	0.00017965583807723315	2.6454527766429676e-06	
0.10799135281311975	0.00018412703171742393	0.00018253922779000242	2.660386160316522e-06	
0.1096646805723366	0.00018708496138198909	0.00018547214872840733	2.6756997485176845e-06	
0.11136393657225817	0.0001900938115420566	0.0001884556074239554	2.6914015136675433e-06	
0.11308952257139368	0.0001931546225384728	0.00019149063814805322	2.707499532008398e-06	
0.11484184655350702	0.00019626846362160818	0.00019457830398664645	2.7240019833418364e-06	
0.11662132282407707	0.00019943643408081553	0.00019771969796808302	2.7409171507725373e-06	
0.11842837210825283	0.00020265966443023005	0.00020091594424728745	2.758253420466313e-06	
0.12026342165032622	0.00020593931765420574	0.00020416819934954093	2.7760192814264685e-06	
0.12212690531474645	0.00020927659051590063	0.00020747765347738556	2.794223325290465e-06	
0.12401926368869937	0.00021267271493276106	0.00021084553188438908	2.8128742461607107e-06	
0.12594094418627644	0.000216128959422904	0.00021427309631978357	2.8319808404657628e-06	
0.12789240115425762	0.00021964663062667495	0.00021776164654824023	2.8515520068673432e-06	
0.12987409597953362	0.00022322707490794735	0.00022131252194936062	2.871596746209301e-06	
0.13188649719819254	0.0002268716800400495	0.00022492710320175504	2.892124161523809e-06	
0.13393008060629666	0.0002305818769815431	0.0002286068140569411	2.913143458095339e-06	
0.13600532937237603	0.0002343591417474478	0.00023235312320865498	2.934663943587885e-06	
0.13811273415166478	0.00023820499738190403	0.00023616754626356166	2.9566950282462123e-06	
0.14025279320210793	0.00024212101603869339	0.00024005164781978693	2.9792462251735347e-06	
0.1424260125021654	0.0002461088211765037	0.00024400704366015969	3.0023271506900257e-06	
0.1446329058704415	0.0002501700898763241	0.0002480354030675425	3.025947524783096e-06	
0.14687399508716817	0.00025430655528890794	0.0002521384512701919	3.050117171651106e-06	
0.14914981001757044	0.000258520009220819	0.00025631797202566275	3.0748460203472596e-06	
0.15146088873714358	0.00026281230486822443	0.0002605758103524212	3.1001441055275423e-06	
0.1538077776588715	0.000267185359708297	0.00026491387541901796	3.126021568314624e-06	
0.15619103166241588	0.0002716411585588216	0.00026933414360143265	3.1524886572716457e-06	
0.15861121422530794	0.0002761817568174509	0.0002738386617200182	3.1795557295012985e-06	
0.16106889755617235	0.00028080928389291734	0.0002784295504683594	3.2072332518698766e-06	
0.16356466273001555	0.00028552594684149606	0.00028310900804733805	3.23553180236078e-06	
0.1660990998256107	0.00029033403422306595	0.00028787931401874986	3.2644620715641248e-06	
0.16867280806501112	0.00029523592019226774	0.00029274283339397245	3.294034864304637e-06	
0.1712863959552255	0.00030023406884151417	0.00029770202097443633	3.324261101414029e-06	
0.17394048143208848	0.0003053310388139851	0.0003027594259620363	3.355151821647434e-06	
0.17663569200636045	0.0003105294882062412	0.0003079176968591094	3.3867181837524453e-06	
0.17937266491209122	0.000315832179781733	0.0003131795866792594	3.4189714686918587e-06	
0.18215204725728248	0.00032124198651828	0.00031854795849210293	3.451923082020758e-06	
0.18497449617688488	0.0003267618975145803	0.0003240257913269907	3.48558455642791e-06	
0.18784067898816573	0.0003323950242829551	0.00032961618646291924	3.519967554433227e-06	
0.1907512733484843	0.000338144607457942	0.0003353223741342311	3.5550838712576324e-06	
0.19370696741551147	0.00034401402395293725	0.00034114772068431727	3.5909454378552443e-06	
0.1967084600099325	0.0003500067945999911	0.00034709573620241734	3.627564324117965e-06	
0.19975646078067044	0.00035612659231101784	0.0003531700826817822	3.664952742251409e-06	
0.20285169037266976	0.00036237725080219595	0.00035937458274097313	3.7031230503249736e-06	
0.2059948805972802	0.00036876277392718467	0.0003657132289539243	3.7420877559983337e-06	
0.20918677460527996	0.00037528734566907293	0.0003721901938386839	3.781859520426988e-06	
0.21242812706258082	0.0003819553408456891	0.0003788098405594651	3.822451162345776e-06	
0.215719704328655	0.0003887713365881551	0.0003855767344018854	3.863875662338226e-06	
0.21906228463772706	0.0003957401246583699	0.00039249565508709224	3.906146167283419e-06	
0.22245665828277353	0.00040286672467757537	0.00039957160999691093	3.949275994996612e-06	
0.22590362780237347	0.0004101563983453271	0.0004068098483893584	3.993278639050928e-06	
0.22940400817045398	0.0004176146647361966	0.0004142158766918356	4.0381677737934425e-06	
0.23295862698897662	0.0004252473167704454	0.00042179547496825227	4.083957259551125e-06	
0.2365683246836085	0.0004330604389648584	0.0004295547146662709	4.1306611480296625e-06	
0.2402339547024262	0.000441060426581069	0.0004374999777619971	4.1782936879168886e-06	
0.243956383717698	0.0004492540063011426	0.0004456379774319094	4.22686933067495e-06	
0.24773649183079302	0.00045764825857417813	0.00045397578039576794	4.2764027365439315e-06	
0.2515751727802653	0.0004662506417933637	0.00046252083108996135	4.3269087807481115e-06	
0.2554733341531623	0.00047506901848055286	0.0004712809778483627	4.378402559909333e-06	
0.2594318975996074	0.00048411168367532074	0.0004802645012876509	4.43089939868126e-06	
0.26345179905070754	0.0004933873957478425	0.0004894801451164722	4.484414856590213e-06	
0.2675339889398373	0.0005029054098802919	0.0004989371496131263	4.538964735108134e-06	
0.27167943242735193	0.0005126755144901122	0.0005086452880451634	4.594565084945432e-06	
0.2758891096287819	0.0005227080709010217	0.0005186149063367552	4.651232213582188e-06	
0.28016401584656353	0.0005330140566045367	0.0005288569663266526	4.708982693032076e-06	
0.2845051618053608	0.000543605112496829	0.0005393830930015649	4.767833367852945e-06	
0.28891357389103245	0.0005544935945236229	0.0005502056261376804	4.82780136341374e-06	
0.2933902943933029	0.000565692630220581	0.0005613376768378269	4.888904094412059e-06	
0.29793638175219256	0.0005772161806992727	0.0005727931895143752	4.951159273670807e-06	
0.30255291080826724	0.00058907910870066	0.0005845870099398889	5.0145849211945525e-06	
0.30724097305676445	0.0006012972534206605	0.0005967349600700896	5.0791993735291395e-06	
0.31200167690565833	0.000613887512907474	0.0006092539204389061	5.145021293407262e-06	
0.3168361479377224	0.0006268679349402303	0.0006221619210352116	5.212069679703093e-06	
0.3217455291766536	0.0006402578174256677	0.0006354782416980356	5.28036387770479e-06	
0.32673098135731937	0.0006540778194970591	0.0006492235232145396	5.349923589722372e-06	
0.33179368320019265	0.0006683500846711393	0.0006634198904766237	5.420768886033653e-06	
0.33693483169003946	0.0006830983776188622	0.0006780910892520833	5.492920216198698e-06	
0.3421556423589239	0.0006983482363396444	0.0006932626383601266	5.566398420740217e-06	
0.3474573495735992	0.0007141271418030046	0.0007089619993152973	5.641224743221654e-06	
0.35284120682735126	0.0007304647074438646	0.0007252187658262587	5.717420842732798e-06	
0.3583084870363649	0.0007473928912780078	0.0007420648759161482	5.795008806802052e-06	
0.3638604828406817	0.0007649462338539022	0.0007595348498809526	5.8740111647587105e-06	
0.3694985069098218	0.0007831621257908659	0.0007776660578361875	5.954450901562297e-06	
0.37522389225314035	0.0008020811092890041	0.0007964990212376492	6.036351472128808e-06	
0.3810379925349945	0.0008217472187556886	0.0008160777535214395	6.119736816166987e-06	
0.3869421823947922	0.0008422083666038154	0.0008364501459189835	6.204631373561783e-06	
0.39293785777200174	0.000863516781373009	0.0008576684055988064	6.291060100325468e-06	
0.39902643623619527	0.0008857295066491422	0.0008797895546111547	6.3790484851438455e-06	
0.4052093573222091	0.0009089089708642655	0.0009028759997183905	6.468622566561773e-06	
0.41148808287049476	0.0009331236400166404	0.0009269961851519136	6.5598089508170005e-06	
0.41786409737274555	0.0009584487677466579	0.0009522253427326194	6.6526348303801645e-06	
0.4243389083228771	0.0009849672601505038	0.0009786463567382812	6.747128003227549e-06	
0.43091404657344795	0.0010127706763538374	0.0010063507645419938	6.843316892882178e-06	
0.4375910666976019	0.0010419603903888584	0.0010354399185673198	6.9412305692735e-06	
0.4443715473566186	0.0010726489455634956	0.0010660263407517088	7.040898770452213e-06	
0.45125709167315986	0.0011049616396003271	0.0010982353077992756	7.142351925211688e-06	
0.4582493276102989	0.0011390383877773766	0.0011322067144594605	7.245621176659037e-06	
0.4653499083564233	0.0011750359226852165	0.0011680972734514632	7.350738406792557e-06	
0.4725605127161014	0.001213130403778721	0.001206083125219689	7.457736262150884e-06	
0.4798828455070056	0.0012535205286672473	0.0012463629494728022	7.566648180554023e-06	
0.4873186379629853	0.0012964312624453246	0.0012891616948196465	7.677508419050813e-06	
0.49486964814338685	0.0013421183332324232	0.0013347350746851505	7.790352083080764e-06	
0.5025376613487146	0.0013908736841277268	0.001383375019730926	7.905215156961693e-06	
0.5103244905427329	0.0014430321277332334	0.0014354163329586087	8.022134535745099e-06	
0.5182319767811088	0.0014989795245651844	0.0014912448688486292	8.141148058502796e-06	
0.5262619896466971	0.0015591629086860457	0.0015513076599102849	8.262294543136976e-06	
0.5344164276915693	0.0016241031238394114	0.0016161255539844995	8.385613822765054e-06	
0.5426972188858914	0.0016944107276093542	0.0016863091199013894	8.5111467837442e-06	
0.5511063210737586	0.001770806194104523	0.0017625788521044303	8.638935405390414e-06	
0.559645722436092	0.0018541458345202038	0.001845791093750736	8.769022801447305e-06	
0.5683174419607084	0.0019454554170076303	0.0019369716599390875	8.901453263305244e-06	
0.5771235299196736	0.0020459742927716215	0.0020373599683080946	9.036272305013564e-06	
0.5860660683540517	0.0021572140689021186	0.0021484677179826606	9.173526710014464e-06	
0.595147171566167	0.0022810377472719016	0.0022721580369092567	9.313264579712525e-06	
0.604368986619493	0.0024197681709622514	0.002410753940125535	9.455535384735108e-06	
0.6137336938462858	0.0025763392709970447	0.002567189593438101	9.600390027412364e-06	
0.6232435073630855	0.0027545112031236154	0.0027452254751566527	9.747880807992283e-06	
0.6329006755942035	0.0029591832373654756	0.0029497613025142224	9.898061388861199e-06	
0.6427074818033226	0.003196860444935177	0.00318730277590857	1.0050987619070444e-05	
0.6526662446333333	0.0034763702104425804	0.0034666781829803812	1.0206716254356508e-05	
0.6627793186545348	0.003809999794928154	0.003800176112077469	1.0365305899075803e-05	
0.6730490949213316	0.0042153747509317595	0.0042054241286659305	1.0526816716285788e-05	
0.6834780015375548	0.004718709135520043	0.004708639464444264	1.0691310333348755e-05	
0.6940685042305437	0.005360756907417575	0.005350581340323702	1.0858849593896733e-05	
0.7048231069341222	0.006208500396235852	0.006198241386392837	1.1029497991835932e-05	
0.7157443523806098	0.007380247733066346	0.007369945626352145	1.1203318369101699e-05	
0.7268348227020044	0.009106259709070155	0.009095993517592955	1.1380369698783015e-05	
0.7380971400404808	0.01190129537461891	0.01189124298753696	1.1560698047798708e-05	
0.7495339671683494	0.017193244711326154	0.01718391374293456	1.1744305476501241e-05	
0.7611480081176202	0.03082564686567289	0.030819324732299386	1.1931006960817349e-05	
0.7729420088193235	0.10102107970750837	0.10103282285365894	1.2121932919769763e-05	
0.784918757752735	0.042493060788188784	0.042500404541409915	1.2320963204528351e-05	
0.7970810866046624	0.020164567039759117	0.020176405156945215	1.2517980051413395e-05	
0.8094318709389453	0.013063183552754942	0.013075766174969352	1.2719765915054557e-05	
0.8219740308763326	0.009618965614840217	0.009631868630190837	1.2925724489324247e-05	
0.8347105317848907	0.007589169548000094	0.0076023048808205	1.3135812911642535e-05	
0.847644384981113	0.006251052626794043	0.006264398807163023	1.3350088824275501e-05	
0.8607786484418896	0.005302087457779245	0.005315641200360138	1.3568640921027821e-05	
0.8741164275275125	0.0045935570901604736	0.004607321013144777	1.3791572163563523e-05	
0.8876608757158821	0.004043886667738732	0.0040578654900174874	1.4018994511111064e-05	
0.9014151953480897	0.003604612144558273	0.0036188113579897997	1.4251027040250716e-05	
0.9153826383855528	0.0032451336694588454	0.003259559045473987	1.4487795288375933e-05	
0.9295665071788846	0.0029451801307070133	0.0029598375367429724	1.4729431114319663e-05	
0.9439701552486742	0.002690789926750863	0.00270568526509171	1.4976072810938914e-05	
0.9585969880783669	0.002472032352404344	0.002487171548879432	1.522786535941485e-05	
0.9734504639194281	0.0022816495338461276	0.0022970385467015616	1.5484960776581187e-05	
0.9885340946089864	0.0021142124656571212	0.0021298573020440276	1.574751853320823e-05	
1.0038514464001433	0.001965577587540084	0.0019814843222637412	1.6015706034098256e-05	
1.01940614080515	0.0018325260274634411	0.0018487008217700509	1.6289699157431253e-05	
1.0352018554516484	0.0017125176574517896	0.001728966777016203	1.6569682854715264e-05	
1.051242324952181	0.0016035194537826483	0.0016202492856700354	1.6855851815130117e-05	
1.0675313417871697	0.0015038831959453178	0.0015209002645750747	1.7148411200137402e-05	
1.0840727572015847	0.0014122566789496122	0.001429567661179999	1.744757745576221e-05	
1.1008704821154982	0.0013275181529499146	0.0013451298924136812	1.7753579211707e-05	
1.117928488048752	0.0012487271523091896	0.0012666466731025084	1.8066658278173503e-05	
1.1352508080599522	0.001175087074592386	0.0011933215943676439	1.8387070753306658e-05	
1.1528415377000134	0.00110591630188751	0.0011244732443283522	1.8715088256387258e-05	
1.1707048359804781	0.0010406256075657719	0.001059512614126016	1.905099930468593e-05	
1.1888449263568397	0.0009787002336175017	0.0009979251742725714	1.9395110855057945e-05	
1.2072660977271032	0.0009196854636680787	0.0009392564462382224	1.9747750035301e-05	
1.225972705445816	0.0008631748218945677	0.0008831001992193031	2.01092660949535e-05	
1.2449691723538168	0.0008088002414071968	0.0008290886152235883	2.0480032611105067e-05	
1.2642599898239333	0.0007562236952224855	0.0007768839149287319	2.0860449991887404e-05	
1.2838497188228888	0.0007051298870933379	0.0007261710404925557	2.1250948329405263e-05	
1.3037429909896587	0.0006552196702545609	0.0006766510615587498	2.1651990665567642e-05	
1.3239445097305402	0.0006062039075199521	0.0006280350147572642	2.2064076750680817e-05	
1.3444590513311867	0.0005577975113834274	0.0005800379097162242	2.2487747402690973e-05	
1.3652914660858761	0.0005097134117160871	0.0005323726386027533	2.292358965358755e-05	
1.386446679444272	0.00046165619562603394	0.0004847435130367704	2.3372243347054624e-05	
1.4079296931759626	0.00041331517565331035	0.000436839124248186	2.383439555781438e-05	
1.4297455865530366	0.00036435657802903087	0.00038832418833876446	2.4310822011252478e-05	
1.451899517550985	0.00031441492570046713	0.0003388300325568334	2.4802366194418614e-05	
1.4743967240682132	0.00026308401256072293	0.0002879435323745398	2.5309950509413783e-05	
1.4972425251644468	0.0002099108644127515	0.00023519517376750413	2.5834606679724226e-05	
1.5204423223183279	0.00015440943614965314	0.00018005124235716442	2.6377484839996603e-05	
1.5440016007044985	9.620623167730513e-05	0.00012194187803361423	2.6939874841443175e-05	
1.5679259304904682	3.7054982063058405e-05	6.065280627928682e-05	2.7523232243892704e-05	
1.5922209681535842	4.229303307276403e-05	1.897426314167749e-05	2.812921089047945e-05	
1.6168924578184014	0.00011343467280847865	8.471136028167612e-05	2.8759704367350335e-05	
1.6419462326147771	0.00019530503084761247	0.00016591190936052715	2.9416899604724204e-05	
1.667388216057011	0.0002880758115390169	0.0002580704822586042	3.0103347423806083e-05	
1.6932244234443516	0.00039464873278774926	0.00036400197781562483	3.0822057368678666e-05	
1.7194609632832076	0.0005194382398463766	0.00048811764567014787	3.157662849094917e-05	
1.7461040387313935	0.0006689798087916006	0.0006369563242881937	3.237143556783607e-05	
1.7731599490647525	0.0008532628049250072	0.0008205131376470001	3.3211905385276365e-05	
1.8006350911665105	0.001088325039585499	0.0010548367899088367	3.4104945857027254e-05	
1.828535961039703	0.0014016364654441122	0.0013674207541376862	3.5059679839731986e-05	
1.8568691553430368	0.0018444796742921662	0.0018096037048664887	3.608877713821071e-05	
1.885641372950552	0.0025247915699753445	0.0024894740186688982	3.721129724535908e-05	
1.9148594165354507	0.003714457117013977	0.003679418097051562	3.8459761352467364e-05	
1.9445301941784663	0.006340609452953636	0.00630897638620767	3.990005397948861e-05	
1.974660721001155	0.01628023341113	0.016280174210683163	4.149585127923297e-05	
2.0052581208244957	0.0207165805518259	0.02070496155473676	3.964609537149725e-05	
2.036329627853186	0.007933045586390797	0.007968969475887643	4.323353766490006e-05	
2.067882588386045	0.00492411401052956	0.004967538474501495	4.571954580732933e-05	
2.0999244625529108	0.0036233713476390658	0.0036708497235171935	4.843821564157706e-05	
2.132462826078452	0.00289677450201515	0.0029481443472757062	5.1801924920800005e-05	
2.1655053720733157	0.002429932033423465	0.002486129908674479	5.636784028690222e-05	
2.199059912853022	0.002100889730502846	0.0021642301534266183	6.336672834589385e-05	
2.2331343817850464	0.0018498447663448255	0.0019262801380470762	7.649557725330258e-05	
2.267736835164523	0.0016317981570314996	0.0017426099438889267	0.00011386205825015312	
2.302875454119006	0.0016458978886482168	0.0015960761900589064	0.0001590176106971119	
2.3385585465427567	0.0014820475952822133	0.0014760839413322526	1.205685921027395e-05	
2.3747945490609914	0.0013567051508588976	0.0013757326595883006	1.910128482632328e-05	
2.411592029024571	0.0012591429768533762	0.001290334745043302	3.119411679154486e-05	
2.4489596865355954	0.0011749958319738926	0.0012165938894607565	4.164446905226383e-05	
2.4869063565043885	0.001109074841833218	0.0011521241654304344	5.219027611798026e-05	
2.5254410107383527	0.0010616000444637129	0.0010951556870811279	3.369670418625638e-05	
2.564572760063192	0.0009992449023474971	0.001044347538937129	4.589431118770478e-05	
2.604310856476998	0.0009625572924581051	0.0009986649819187844	3.61703958789811e-05	
2.6446646953377266	0.0009145720982246913	0.0009572965677667062	4.2724520891555407e-05	
2.6856438175845567	0.0008727014385837744	0.0009195968079089492	4.689638046054416e-05	
2.727257911993673	0.0008346660505394094	0.0008850456541227887	5.038047055124345e-05	
2.769516817469004	0.0007995914774873951	0.000853219307097657	5.3628235313725843e-05	
2.812430525368455	0.0007669440599680035	0.0008237688222141979	5.682483142593063e-05	
2.8560091818661824	0.0007363288593187953	0.0007964041858489405	6.0075348530844264e-05	
2.9002630903514777	0.0007074272031575277	0.0007708822965310601	6.345543415686051e-05	
2.945202713864811	0.0006799684844847821	0.0007469977772819655	6.70303770299034e-05	
2.9908386775716385	0.0006537135893911686	0.0007245758701191546	7.086460462365854e-05	
3.0371817712745264	0.0006284430619440523	0.0007034668819454566	7.502798437986568e-05	
3.0842429519642045	0.0006039471733078972	0.000683541800263284	7.960139170713966e-05	
3.1320333464101533	0.0005800162776618049	0.0006646888007806908	8.468289223440291e-05	
3.180564253791325	0.0005564301090500046	0.0006468104419805395	9.039568920474906e-05	
3.2298471483676323	0.0005329444496464478	0.0006298213938406449	9.689926997498012e-05	
3.2798936821928324	0.0005092728865050595	0.0006136465855571607	0.00010440595352545594	
3.3307156878694446	0.0004850598915615501	0.0005982196846554585	0.00011320658939826339	
3.3823251813463506	0.00045983850031718987	0.0005834818402131018	0.0001237122322023249	
3.43473436475976	0.00043295978046829553	0.0005693806380966265	0.0001365249635575597	
3.487955629318178	0.0004034680823497473	0.0005558692275440785	0.00015256497247142936	
3.542001558232087	0.00036986541259295815	0.000542905587109009	0.00017331410549277444	
3.5968849296890193	0.00032963136041977295	0.0005304519046331128	0.0002013228041301349	
3.6526187198747286	0.00027815819404826175	0.000518474051049028	0.00024138493725711584	
3.7092161060411786	0.00020625743139050516	0.000506941131807023	0.00030369044012372025	
3.7666904696220658	9.955781914504011e-05	0.0004958251028448752	0.00041430850097101956	
3.8250553993966134	0.0002155755893352545	0.0004851004404833651	0.0006646847168032365	
3.884324694702404	0.0012963607780698107	0.00047474385658286596	0.0016687666978956349	
3.9445123686979775	0.002016285619377133	0.0004647340518542921	0.0016110947744078885	
4.005632651675993	0.0010563867788939963	0.00045505150146708855	0.0006074817636821027	
4.067699994427721	0.0008011513051355176	0.00044567826810440155	0.0003572553407344444	
4.130729071659682	0.0006823293182708863	0.00043659783843203956	0.00024649060924443174	
4.194734785463209	0.0006112923393883981	0.00042779497961273566	0.00018389489961656328	
4.259732268837781	0.0005624454629628694	0.000419255613041177	0.00014342800320211313	
4.325736889268946	0.000525711553968427	0.00041096670292228263	0.00011490246915884322	
4.392764252361694	0.0004963202474520868	0.000402916157684062	9.351731529954188e-05	
4.460830205530115	0.00047171415167670465	0.0003950927425220487	7.670898375734921e-05	
4.5299508417442365	0.00045038994690453236	0.0003874860016265128	6.297676723449505e-05	
4.600142503334918	0.00043139557761228927	0.0003800861888559199	5.1374750563182555e-05	
4.671421785857698	0.000414086358888842	0.0003728842057979522	4.126609272447656e-05	
4.743805542016518	0.000397994802839676	0.0003658715463089399	3.2192621120450164e-05	
4.817310885648243	0.0003827537517015429	0.0003590402467486951	2.3799576388602083e-05	
4.891955195768907	0.00036804416879609574	0.0003523828412344953	1.579155010395766e-05	
4.967756120682691	0.0003535509128359569	0.00034589232132858276	7.948877242431726e-06	
5.044731582154526	0.0003389120814449664	0.0003395620996507041	2.456635528631135e-06	
5.122899779647386	0.00032364075280865324	0.0003333859769730956	1.0144292418123288e-05	
5.202279194625215	0.0003069729842967753	0.00032735811241172433	2.0706169075754483e-05	
5.282888594922542	0.0002875149941152772	0.00032147299637602704	3.435428769963673e-05	
5.364747039181794	0.0002622650400417443	0.0003157254259810657	5.4161676440596284e-05	
5.447873881359371	0.0002232553979831567	0.0003101104826619909	8.888509632401972e-05	
5.532288775301544	0.00014655941351006884	0.00030462351176181317	0.00017576680238494876	
5.618011679391243	0.0005925710759962695	0.0002992601038904568	0.00061110874207763	
5.705062861266868	0.0005055957709204421	0.0002940160778765066	0.0002193381159795245	
5.793462902614208	0.0003911852494594695	0.0002888874651534791	0.00010363785583028729	
5.883232704032601	0.0003441691400986005	0.0002838704954402587	6.094987912515585e-05	
5.974393489976511	0.00031145798358905066	0.00027896158359092395	3.3620846048953464e-05	
6.06696681377367	0.00027419330955395316	0.0002741573175028428	3.851560546497236e-05	
6.160974562720967	0.0003305112367897378	0.00026945444698390765	6.347157655344342e-05	
6.25643896325932	0.0003003783611008769	0.0002648498734903236	3.582305505998606e-05	
6.353382586228693	0.00028387260847163853	0.00026034064065566504	2.367649335916079e-05	
6.451828352204593	0.00027128512214002137	0.00025592392554011896	1.5480599064758443e-05	
6.551799536917215	0.00026043539261923275	0.00025159703053609443	8.980607494840701e-06	
6.653319776754563	0.00025053622819436183	0.0002473573758728142	3.4832677428431305e-06	
6.756413074350862	0.00024119740578091537	0.00024320249266820116	2.415277341505347e-06	
6.861103804261538	0.00023217593033531746	0.00023913001648146162	7.080753989615154e-06	
6.9674167187261515	0.00022328654903768546	0.00023513768132427083	1.193085120532236e-05	
7.075376953520617	0.0002143564186939156	0.000231223314092504	1.6931907587730835e-05	
7.1850100339000935	0.00020518859283380424	0.0002273848293840471	2.2258915715310338e-05	
7.2963418806339915	0.00019551275232912254	0.0002236202246714417	2.8177349890049264e-05	
7.40939881613446	0.00018488844199556967	0.0002199275758009974	3.5130365525429285e-05	
7.5242075706798515	0.00017246163153842033	0.0002163050327925909	4.399041557091774e-05	
7.640795288734611	0.00015619266866535885	0.0002127508159166884	5.689193591836819e-05	
7.759189535367103	0.00012963904914599042	0.00020926321202721727	8.116700203354216e-05	
7.879418302766868	0.00010065406820092084	0.00020584057113078995	0.0001646424409074522	
8.001510016862884	0.0002595296561245416	0.00020248130317447664	7.797927148178515e-05	
8.125493544044346	0.0001982023516183389	0.00019918387503585442	2.6470276175959705e-05	
8.251398197985628	0.00017104349125812138	0.0001959468077004382	2.6214669511188714e-05	
8.379253746576957	0.00014792056457752056	0.00019276867361285347	4.534585977351986e-05	
8.509090418962503	0.00012629733756230213	0.0001896480941892408	6.383260446604727e-05	
8.640938912687513	0.0001012206686816856	0.00018658373747940885	8.611259967046954e-05	
8.774830400956196	6.761033125941149e-05	0.00018357431596818745	0.00011795886443156163	
8.910796540002062	2.712489174269026e-05	0.00018061858450627702	0.0001732708592816579	
9.048869476572474	0.00013986932948006572	0.00017771533836166462	0.0003048599267673334	
9.189081855529167	0.0008256959757169456	0.00017486341138337686	0.0009261405767776595	
9.331466827566528	0.0006503051753907277	0.00017206167426998185	0.0004902329995015819	
9.476058057049498	0.0003779918443308297	0.00016930903293583575	0.00021074207757658284	
9.622889729972897	0.00029654835264754473	0.00016660442696860483	0.00013077778216254084	
9.771996562044086	0.00025017155211769725	0.00016394682817208063	8.66488633474483e-05	
9.923413806890872	0.00021952101034425678	0.0001613352391887539	5.85570599225563e-05	
10.0771772643966	0.00019332598875540846	0.00015876869219702064	3.5362623855489144e-05	
10.233323289164382	0.00017106916155184922	0.000156246247678272	3.856783502134136e-05	
10.391888799112495	0.00018030815021704313	0.0001537669932494609	2.8773200500268424e-05	
10.552911284202958	0.00014498563901714837	0.00015133004255705676	1.5791752796907027e-05	
10.716428815305356	0.0001126204305045474	0.00014893453422859054	0.0001118059078486268	
10.882480053198018	0.0002718172190019803	0.00014657963087825896	0.00013149018123628816	
11.051104257708666	0.0002085811149136102	0.00014426451816330413	6.487102622036675e-05	
11.222341296996655	0.00018554279990087754	0.0001419884038881126	4.373149637338042e-05	
11.39623165697915	0.0001719224695355204	0.0001397505171531843	3.226553130380754e-05	
11.572816450903245	0.00016196200982530694	0.0001375501075463204	2.447639506167421e-05	
11.752137429066462	0.00015386664700213232	0.00013538644437355313	1.8532965822620907e-05	
11.93423698868786	0.00014688543253964017	0.0001332588159275076	1.3676019806934993e-05	
12.119158183932093	0.00014064131684517615	0.00013116652879103936	9.527683770754517e-06	
12.306944736088793	0.00013491976516873922	0.00012910890717413086	5.878674932752818e-06	
12.497641043909683	0.00012958677895743689	0.00012708529228216297	2.628974044040108e-06	
12.691292194105861	0.00012455175667321406	0.00012509504171379809	9.252816952869404e-07	
12.887943972007742	0.00011974720794151246	0.00012313752888682404	3.463360300780405e-06	
13.08764287239018	0.0001151087596199028	0.00012121214249041373	6.142581207296869e-06	
13.290436110465315	0.00011054940903671493	0.00011931828596235103	8.816914075866332e-06	
13.496371633045765	0.00010668162419316786	0.0001174553769898655	1.0797002640790905e-05	
13.705498129880782	0.00010239046694064708	0.00011562284703280094	1.3247077206112762e-05	
13.917865045168076	9.825272368134942e-05	0.00011382014086792253	1.5579245205623324e-05	
14.133522589243995	9.420276490587076e-05	0.00011204671615323904	1.78541366944369e-05	
14.35252175045488	9.021405585029142e-05	0.00011030204301128433	2.0097141370048837e-05	
14.574914307212275	8.626753185096528e-05	0.0001085856036303681	2.2326590796624614e-05	
14.800752840235097	8.234546965572044e-05	0.00010689689188285976	2.455960760268649e-05	
15.030090744981337	7.84288842311273e-05	0.00010523541295963086	2.6814652124183065e-05	
15.262982244272472	7.449678817961673e-05	0.00010360068301982791	2.9112327527026783e-05	
15.499482401113475	7.052167554515164e-05	0.0001019922288551978	3.147945350463289e-05	
15.739647131711472	6.645888085175656e-05	0.00010040958756823241	3.3960685356866054e-05	
15.98353321869612	6.22490052227552e-05	9.885230626344196e-05	3.661529263487441e-05	
16.23119832454485	5.778441816070849e-05	9.731994175110407e-05	3.9551477267158684e-05	
16.482701005216104	5.285650150983254e-05	9.581206026287489e-05	4.298055570573903e-05	
16.738100723993853	4.699041073285581e-05	9.43282371786811e-05	4.7390074858163354e-05	
16.997457865546615	3.883683848901283e-05	9.286805676434509e-05	5.422535449018712e-05	
17.26083375020432	2.4474507273579906e-05	9.143111191942575e-05	7.017747464873608e-05	
17.528290648456405	0.00010400069419405423	9.001700393478575e-05	7.617130879986002e-05	
17.799891795674554	6.491298687189538e-05	8.862534225942288e-05	2.510902716840071e-05	
18.075701407063548	5.108610225592946e-05	8.72557442761282e-05	3.632025872043743e-05	
18.35578469284383	4.3713061690163286e-05	8.59078350855574e-05	4.226908899740109e-05	
18.64020787366921	3.797695282299326e-05	8.458124729832454e-05	4.663653948587889e-05	
18.929038196283646	3.2956446092386643e-05	8.327562083474588e-05	5.034375775018962e-05	
19.222343949420477	2.8310702197937348e-05	8.19906027318849e-05	5.37025860476542e-05	
19.52019447994806	2.3834128752637786e-05	8.07258469575648e-05	5.6915447742646195e-05	
19.822660209265607	1.940803918582639e-05	7.948101423103365e-05	6.0100734407844675e-05	
20.12981264995304	1.4930843715651405e-05	7.825577184998347e-05	6.336238500698045e-05	
20.441724422678867	1.0247983844040272e-05	7.704979352364001e-05	6.686900065241723e-05	
20.75846927337004	5.0102629613484184e-06	7.586275921165458e-05	7.118643882646455e-05	
21.08012209064783	1.0011619078732942e-05	7.469435496854253e-05	7.21365794002012e-05	
21.406758923533914	2.0494435472248914e-06	7.354427279342706e-05	7.273106754191404e-05	
21.738456999430788	4.546773572931042e-06	7.241221048485745e-05	7.67303625727954e-05	
22.075294742380795	9.59357505815824e-06	7.129787150048448e-05	8.082861361883323e-05	
22.417351791608088	1.4602880844338972e-05	7.020096482138483e-05	8.476577270016864e-05	
22.764709020347887	1.9661179143152546e-05	6.912120482083746e-05	8.875417550303644e-05	
23.1174485549675	2.48425594285502e-05	6.8058311137365e-05	9.287789876512095e-05	
23.47565379438362	3.019265652051889e-05	6.701200855186114e-05	9.718487923570171e-05	
23.839409429780538	3.574934437603063e-05	6.598202686863508e-05	0.00010171366742248727	
24.20880146463373	4.154999224664671e-05	6.496810080021169e-05	0.00010650179232561059	
24.583917235044	4.763577909070269e-05	6.396996985573286e-05	0.00011159038306455982	
24.964845430386426	5.405616661348532e-05	6.298737823281555e-05	0.00011702874473508375	
25.351676114279368	6.0876666670392886e-05	6.202007471272564e-05	0.0001228821494623544	
25.744500745878433	6.819805745612537e-05	6.106781255873601e-05	0.00012925099380323775	
26.143412201500308	7.622128936004679e-05	6.0130349417541974e-05	0.00013633531681580692	
26.548504796581717	8.557372211790862e-05	5.920744722361372e-05	0.000144757240751321	
26.959874307978602	9.677875683395574e-05	5.829887210637106e-05	0.00015479633219584103	
27.377617996610834	9.605283168475108e-05	5.7404394300070826e-05	0.000153419673280523	
27.801834630457815	0.00010806766957332621	5.652378805630238e-05	0.00016457308873399855	
28.232624507910387	0.00011968934751740999	5.565683155899182e-05	0.0001753298323231999	
28.670089481484574	0.00013201357859633333	5.480330684181961e-05	0.0001868006239935342	
29.114332981902788	0.00014545572241775635	5.396299970796068e-05	0.00019940189743123562	
29.565460042548164	0.00016035417287002028	5.3135699652060556e-05	0.00021347201634796425	
30.0235773242978	0.0001770943158345641	5.232119978436461e-05	0.0002293953139457527	
30.488793140740842	0.00019575913149332357	5.1519296756921146e-05	0.0002472563069425061	
30.961217483787163	0.00021730612667421125	5.072979069178309e-05	0.0002680126021218485	
31.440962049673153	0.00024256202312647124	4.995248511113532e-05	0.0002924883235508781	
31.928140265370157	0.00027245680008964923	4.918718686927948e-05	0.00032161366309282	
32.42286731540228	0.00030870312897178043	4.843370608640935e-05	0.00035710050834497474	
32.925260169079685	0.00035405026621657305	4.769185608411408e-05	0.0004016953303107415	
33.435437608153904	0.0004132503232962005	4.696145332254855e-05	0.0004601477471643976	
33.95352025490161	0.0004986268948671153	4.624231733921305e-05	0.0005447627708399467	
34.479630600643624	0.0006558136175277642	4.5534270689286823e-05	0.0007009512613865937	
35.01389303470575	0.0005731452929799903	4.483713888746257e-05	0.0006061357999384111	
35.556433873828425	0.0006387007899493393	4.415075035123078e-05	0.0006824055902630999	
36.107381392031996	0.0009291803381320088	4.3474936345565554e-05	0.0009723477800195784	
36.666865850944866	0.0013972333549421656	4.280953092896492e-05	0.001439552241876001	
37.23501953060145	0.0025047484965040954	4.21543709008012e-05	0.0025455627051158202	
37.81197676071744	0.007788054323484861	4.150929574993843e-05	0.007815922419747936	
38.397873952449665	0.004526287220295342	4.087414760457562e-05	0.004489122590675888	
38.99284963064802	0.002053885740643779	4.0248771183276585e-05	0.0020143325106717217	
39.59704446660722	0.0013283275210519687	3.963301374714839e-05	0.0012889656618409846	
40.21060131132589	0.0009857318799460345	3.902672505313221e-05	0.0009468506903101447	
40.83366522928125	0.0007850124222940559	3.842975730837141e-05	0.0007466688906722077	
41.46638353272696	0.0006527089355577543	3.784196512562384e-05	0.0006149270432165906	
42.108905816522395	0.0005625183449648098	3.7263205479685816e-05	0.0005253008232047315	
42.76138399350171	0.0004913686810436121	3.6693337664797133e-05	0.0004547072695934395	
43.42397233039088	0.00043583582946316615	3.6132223252997156e-05	0.0003997291903588442	
44.096827484281306	0.0003904282221362396	3.5579726053403725e-05	0.00035487129499536894	
44.78010853966855	0.0003513886790038285	3.503571207238736e-05	0.0003163747082036439	
45.47397704606499	0.0003160587533162713	3.450004947461424e-05	0.00028158819466852483	
46.17859705619533	0.0002785982026267682	3.397260854493275e-05	0.00024468410021461027	
46.894135164783904	0.00026113780387490516	3.345326165107913e-05	0.00022824806025971412	
47.62076054794297	0.00019935910202200242	3.294188320717874e-05	0.00017103469892522258	
48.35864500317141	0.00037858082815646034	3.243834963802009e-05	0.000346721763358845	
49.10796298997312	0.00030033618493525527	3.194253934408034e-05	0.0002684352410782627	
49.86889167110482	0.0002681610183924603	3.14543326672807e-05	0.00023672140179609272	
50.641610954463076	0.0002474684458232636	3.0973611857452016e-05	0.00021650612019013957	
51.42630353562007	0.00023228625224509385	3.050026103949081e-05	0.00020179245118867017	
52.22315494101898	0.00021861079338643342	3.003416618118678e-05	0.00018858245246069878	
53.03235357183818	0.00020766101112718404	2.957521506170424e-05	0.00017809177481501923	
53.854090748535334	0.00019629701267256933	2.9123297240699474e-05	0.00016717885217624708	
54.688560756081706	0.00018457911912467267	2.867830402805743e-05	0.0001559089804612917	
55.53596088989733	0.00016748822317748518	2.82401284542314e-05	0.00013932352306200195	
56.39649150249797	0.000201928193916165	2.780866524117008e-05	0.00017432756190609525	
57.27035605086487	0.0001818367186897276	2.7383810773816752e-05	0.00015446238315678745	
58.15776114454846	0.00017167301572877102	2.6965463072165987e-05	0.00014471079574854726	
59.05891659451753	0.00016417730066893964	2.6553521763863836e-05	0.00013762584114789092	
59.974035462765215	0.0001578775537760986	2.6147888057337606e-05	0.00013173127228646386	
60.90333411268367	0.00015222133099032599	2.574846471544239e-05	0.00012647441184190236	
61.847032260219336	0.0001475054516080973	2.535515602961114e-05	0.00012215159847506104	
62.80535302582078	0.0001427408491178554	2.4967867794496333e-05	0.00011777399073966233	
63.778522987191536	0.00013835886909939146	2.4586507283091067e-05	0.00011377324666059073	
64.76677223286032	0.000134265616620163	2.4210983222318128e-05	0.00011005542497271467	
65.77033441658139	0.00013041649219132956	2.3841205769075716e-05	0.00010657600123095963	
66.78944681257751	0.00012678156416818097	2.347708648672935e-05	0.00010330512709075414	
67.82435037163955	0.00012333788915199148	2.3118538322038887e-05	0.00010021994347059421	
68.87528977809474	0.00012006685050393335	2.2765475582511137e-05	9.73019176769127e-05	
69.94251350765792	0.00011695285783746426	2.2417813914167792e-05	9.453554245167225e-05	
71.02627388617911	0.0001139825850694479	2.2075470279719434e-05	9.1907573838841e-05	
72.12682714930152	0.00011114447455996478	2.173836293713604e-05	8.940653523760508e-05	
73.24443350304374	0.00010842839173488688	2.1406411418605457e-05	8.702237198311115e-05	
74.37935718532088	0.00010582537271901068	2.1079536509870794e-05	8.474619896087374e-05	
75.53186652841877	0.00010332743320767173	2.075766022993849e-05	8.257010947261811e-05	
76.7022340224364	0.00010092741963258093	2.044070581114883e-05	8.048702640404414e-05	
77.89073637971123	9.861889066207195e-05	2.0128597679601006e-05	7.849058373177569e-05	
79.09765460024283	9.639602113567115e-05	1.982126143592497e-05	7.657503046768395e-05	
80.32327403813038	9.425352301716455e-05	1.9518623836392573e-05	7.473515162369955e-05	
81.5678844690394	9.218657953579746e-05	1.9220612774360854e-05	7.296620236606998e-05	
82.83178015871405	9.019078973351247e-05	1.8927157262040287e-05	7.126385257652206e-05	
84.11525993255103	8.826212135061265e-05	1.8638187412581107e-05	6.962413975241289e-05	
85.41862724625115	8.639687048228817e-05	1.835363442247126e-05	6.804342867809787e-05	
86.74219025756646	8.459162679667496e-05	1.8073430554239123e-05	6.651837665803633e-05	
88.08626189915832	8.284324336712186e-05	1.7797509119455073e-05	6.504590336420406e-05	
89.45115995258467	8.114881036651589e-05	1.752580446202547e-05	6.362316454558573e-05	
90.83720712343391	7.950563201933813e-05	1.7258251941773372e-05	6.224752899536124e-05	
92.24473111762269	7.791120632072683e-05	1.699478791829977e-05	6.091655828502138e-05	
93.67406471887617	7.636320712030745e-05	1.673534973512013e-05	5.962798886313955e-05	
95.1255458674087	7.48594682382854e-05	1.647987570407045e-05	5.83797161862721e-05	
96.59951773982377	7.339796933685601e-05	1.622830508997749e-05	5.716978060502378e-05	
98.09632883025184	7.197682331468073e-05	1.598057809558812e-05	5.5996354773013454e-05	
99.61633303274554	7.059426502844859e-05	1.5736635846752495e-05	5.4857732382749865e-05	
101.15988972495167	6.924864117521837e-05	1.5496420377856256e-05	5.375231806210483e-05	
102.72736385307937	6.793840119368698e-05	1.5259874617496737e-05	5.2678618289524796e-05	
104.31912601818526	6.666208906281563e-05	1.5026942374398713e-05	5.1635233206408296e-05	
105.93555256379533	6.541833589317607e-05	1.479756832356484e-05	5.0620849222009594e-05	
107.57702566488457	6.420585322058815e-05	1.4571697992656478e-05	4.96342323204384e-05	
109.24393341823551	6.302342692360832e-05	1.434927774860043e-05	4.86742219913147e-05	
110.93666993419627	6.1869911696593e-05	1.4130254784417416e-05	4.773972571580309e-05	
112.65563542986153	6.074422601870906e-05	1.3914577106267916e-05	4.682971394839933e-05	
114.40123632369622	5.964534756666777e-05	1.3702193520711612e-05	4.5943215542246856e-05	
116.17388533162597	5.8572309025301206e-05	1.3493053622176213e-05	4.507931357210334e-05	
117.9740015646163	5.752419425557332e-05	1.3287107780631896e-05	4.423714151455168e-05	
119.802010627764	5.6500134784341644e-05	1.3084307129467528e-05	4.341587974977299e-05	
121.65834472092367	5.549930658428448e-05	1.2884603553565018e-05	4.261475235329865e-05	
123.54344274089367	5.452092711596975e-05	1.2687949677568141e-05	4.183302414971999e-05	
125.45775038518534	5.356425260715042e-05	1.2494298854342316e-05	4.106999800344259e-05	
127.40172025740017	5.262857554708621e-05	1.230360515362187e-05	4.0325012324287496e-05	
129.3758119742398	5.171322237607393e-05	1.2115823350841434e-05	3.959743876812409e-05	
131.3804922741741	5.081755135245919e-05	1.1930908916148164e-05	3.888668011480998e-05	
133.41623512779302	4.994095058124671e-05	1.1748818003591519e-05	3.819216830755754e-05	
135.48352184986857	4.9082836190051244e-05	1.156950744048751e-05	3.751336263947164e-05	
137.58284121315285	4.8242650639569284e-05	1.139293471695425e-05	3.684974807444152e-05	
139.71468956393986	4.741986115702809e-05	1.1219057975615831e-05	3.6200833690845606e-05	
141.879570939417	4.6613958282197845e-05	1.1047836001471599e-05	3.556615123765775e-05	
144.07799718683648	4.58244545165611e-05	1.0879228211927785e-05	3.4945253793551684e-05	
146.31048808453184	4.505088306713075e-05	1.0713194646988878e-05	3.43377145204972e-05	
148.57757146481032	4.4292796677207544e-05	1.0549695959605765e-05	3.374312550414175e-05	
150.87978333874923	4.354976653708527e-05	1.0388693406178052e-05	3.316109667398797e-05	
153.2176680229263	4.2821381268351975e-05	1.0230148837207806e-05	3.259125479701788e-05	
155.5917782681133	4.210724597601156e-05	1.0074024688102215e-05	3.203324253899066e-05	
158.00267538996428	4.140698136316565e-05	9.920283970122502e-06	3.148671758815602e-05	
160.45092940172842	4.07202229034613e-05	9.768890261476679e-06	3.0951351836591405e-05	
162.9371191490193	4.004662006692789e-05	9.619807698553641e-06	3.0426830614788263e-05	
165.46183244667284	3.9385835595203886e-05	9.473000967296227e-06	2.9912851975490727e-05	
168.02566621772516	3.8737544822496226e-05	9.328435294710834e-06	2.9409126023131457e-05	
170.6292266345446	3.8101435038921784e-05	9.186076440511386e-06	2.8915374285516395e-05	
173.27312926215015	3.747720489316083e-05	9.04589068889527e-06	2.8431329124690452e-05	
175.9579992037507	3.6864563831604606e-05	8.907844840449089e-06	2.7956733184168517e-05	
178.68447124853947	3.626323157140936e-05	8.77190620418209e-06	2.7491338869945937e-05	
181.45319002177868	3.567293760507693e-05	8.638042589685008e-06	2.7034907862911078e-05	
184.2648101372089	3.509342073437312e-05	8.506222299412412e-06	2.6587210660472673e-05	
187.11999635182175	3.4524428631566035e-05	8.376414121086296e-06	2.6148026145386743e-05	
190.019423723029	3.396571742612631e-05	8.248587320219082e-06	2.5717141179926356e-05	
192.9637777682679	3.3417051315172504e-05	8.122711632753982e-06	2.529435022367991e-05	
195.95375462707955	3.287820219607813e-05	7.99875725782073e-06	2.487945497339609e-05	
198.99006122569847	3.234894931977545e-05	7.87669485060489e-06	2.4472264023412483e-05	
202.0734154441926	3.1829078963401935e-05	7.756495515328788e-06	2.4072592545315673e-05	
205.20454628619316	3.131838412103502e-05	7.638130798342277e-06	2.3680261985580152e-05	
208.38419405125447	3.081666421135391e-05	7.521572681321517e-06	2.32950997800266e-05	
211.6131105098844	3.0323724801150665e-05	7.406793574574023e-06	2.2916939084023613e-05	
214.892059081287	2.9839377343691914e-05	7.293766310448217e-06	2.2545618517435733e-05	
218.22181501385919	2.936343893100255e-05	7.182464136845836e-06	2.2180981923390926e-05	
221.60316556848443	2.8895732059209466e-05	7.072860710835458e-06	2.1822878140007276e-05	
225.03691020466627	2.8436084406143577e-05	6.9649300923655476e-06	2.1471160784278606e-05	
228.5238607695462	2.7984328620454008e-05	6.858646738075418e-06	2.1125688047374675e-05	
232.06484168985054	2.754030212153983e-05	6.753985495202475e-06	2.078632250066274e-05	
235.66069016681035	2.710384690965235e-05	6.650921595584284e-06	2.0452930911805097e-05	
239.3122563741041	2.6674809385564395e-05	6.549430649753776e-06	2.0125384070330645e-05	
243.0204036588648	2.6253040179243875e-05	6.4494886411262854e-06	1.9803556622119043e-05	
246.78600874580337	2.5838393987006355e-05	6.351071920276786e-06	1.9487326912273847e-05	
250.60996194449422	2.5430729416655618e-05	6.25415719930597e-06	1.9176576835894938e-05	
254.4931673598731	2.5029908840154028e-05	6.158721546293703e-06	1.8871191696293458e-05	
258.43654310599635	2.4635798253393504e-05	6.06474237983849e-06	1.8571060070221552e-05	
262.4410215231124	2.424826714266615e-05	5.972197463681539e-06	1.8276073679717197e-05	
266.507549398097	2.3867188357458788e-05	5.8810649014141e-06	1.798612727018982e-05	
270.63708818830384	2.349243798921971e-05	5.791323131266771e-06	1.7701118494396233e-05	
274.8306142488838	2.3123895255767816e-05	5.702950920979402e-06	1.7420947801978475e-05	
279.08911906362675	2.276144239103519e-05	5.6159273627503965e-06	1.7145518334255745e-05	
283.4136094793798	2.2404964539852967e-05	5.530231868264082e-06	1.6874735823981686e-05	
287.80510794409827	2.2054349657508367e-05	5.44584416379496e-06	1.6608508499795965e-05	
292.26465274858515	2.1709488413817265e-05	5.36274428538759e-06	1.6346746995115892e-05	
296.7932982719762	2.137027410147224e-05	5.280912574110916e-06	1.60893642612291e-05	
301.3921152310292	2.1036602548440223e-05	5.2003296713858715e-06	1.5836275484362612e-05	
306.0621909332746	2.0708372034197827e-05	5.120976514385109e-06	1.558739800651751e-05	
310.80462953409153	2.038548320960407e-05	5.042834331503659e-06	1.534265124987019e-05	
315.6205522977641	2.006783902022321e-05	4.9658846378995e-06	1.5101956644553745e-05	
320.5110978625849	1.975534463292028e-05	4.890109231102864e-06	1.4865237559643483e-05	
325.47742251006514	1.944790736556262e-05	4.815490186693209e-06	1.4632419237180724e-05	
330.52070043831674	1.9145436619670446e-05	4.74200985404282e-06	1.4403428729079118e-05	
335.6421240396705	1.8847843815868112e-05	4.669650852125981e-06	1.417819483676609e-05	
340.8429041825955	1.855504233199645e-05	4.598396065392657e-06	1.3956648053420854e-05	
346.1242704979875	1.826694744375424e-05	4.528228639705744e-06	1.3738720508678116e-05	
351.4874716698928	1.7983476267744393e-05	4.45913197834082e-06	1.3524345915673914e-05	
356.9337757307372	1.770454770680726e-05	4.391089738047467e-06	1.3313459520317125e-05	
362.46447036112943	1.7430082397529986e-05	4.324085825171176e-06	1.3105998052676426e-05	
368.08086319431027	1.7160002659827147e-05	4.258104391834899e-06	1.2901899680378903e-05	
373.7842821253185	1.6894232448493174e-05	4.193129832179323e-06	1.2701103963921806e-05	
379.57607562494815	1.6632697306632984e-05	4.129146778660926e-06	1.2503551813804678e-05	
385.45761305857025	1.6375324320881896e-05	4.066140098406936e-06	1.230918544939395e-05	
391.43028500989345	1.6122042078330938e-05	4.004094889626319e-06	1.211794835943688e-05	
397.49550360974456	1.587278062507789e-05	3.942996478075858e-06	1.1929785264146182e-05	
403.6547028699399	1.5627471426328816e-05	3.882830413580555e-06	1.1744642078780828e-05	
409.9093390223323	1.5386047327978774e-05	3.823582466607454e-06	1.1562465878652615e-05	
416.26089086311043	1.5148442519603944e-05	3.7652386248920505e-06	1.1383204865491593e-05	
422.71086010243414	1.4914592498801264e-05	3.707785090116524e-06	1.1206808335107208e-05	
429.2607717194863	1.4684434036814535e-05	3.6512082746389136e-06	1.103322664628493e-05	
435.91217432302693	1.445790514538965e-05	3.5954947982725105e-06	1.0862411190861883e-05	
442.6666405175339	1.4234945044803933e-05	3.5406314851146567e-06	1.0694314364927118e-05	
449.52576727501685	1.4015494133017895e-05	3.4866053604241845e-06	1.0528889541095719e-05	
456.4911763125926	1.3799493955899952e-05	3.4334036475467545e-06	1.0366091041807963e-05	
463.56451447591087	1.3586887178477406e-05	3.381013764887343e-06	1.0205874113607612e-05	
470.74745412852144	1.3377617557169135e-05	3.3294233229291515e-06	1.0048194902355508e-05	
478.04169354727435	1.3171629912957732e-05	3.2786201212982093e-06	9.893010429336926e-06	
485.4489573238469	1.2968870105460915e-05	3.228592145872985e-06	9.74027856822319e-06	
492.97099677249224	1.276928500786417e-05	3.179327565938287e-06	9.589958022850264e-06	
500.60959034410683	1.2572822482677982e-05	3.1308147313827775e-06	9.442008305778307e-06	
508.36654404671106	1.2379431358285452e-05	3.0830421699394463e-06	9.296389717598676e-06	
516.2436918724502	1.2189061406247149e-05	3.0359985844683217e-06	9.153063326955911e-06	
524.242896231207	1.2001663319332047e-05	2.9896728502808544e-06	9.011990951254172e-06	
532.3660483909357	1.1817188690244734e-05	2.9440540125052424e-06	8.873135138018988e-06	
540.6150689248177	1.1635589991020434e-05	2.899131283492136e-06	8.73645914688645e-06	
548.9919081653474	1.1456820553060939e-05	2.8548940402600454e-06	8.601926932193636e-06	
557.4985466654523	1.1280834547785587e-05	2.8113318219798844e-06	8.469503126144916e-06	
566.1369956667598	1.1107586967872833e-05	2.7684343274980077e-06	8.339153022530405e-06	
574.909297575119	1.0937033609068906e-05	2.726191412897181e-06	8.21084256097353e-06	
583.8175264434902	1.076913105254138e-05	2.6845930890948744e-06	8.08453831168623e-06	
592.8637884623186	1.060383664775627e-05	2.643629519478322e-06	7.960207460710894e-06	
602.0502224575035	1.04411084958584e-05	2.603291017575772e-06	7.837817795629406e-06	
611.379000396087	1.0280905433535674e-05	2.5635680447633715e-06	7.717337691720433e-06	
620.8523278997751	1.012318701734877e-05	2.5244512080071424e-06	7.598736098547088e-06	
630.4724447664181	9.967913508508533e-06	2.4859312576395014e-06	7.481982526957711e-06	
640.2416254995708	9.815045858084342e-06	2.447999085169797e-06	7.367047036483647e-06	
650.1621798462554	9.66454569262729e-06	2.4106457211283526e-06	7.253900223118303e-06	
660.2364533430635	9.516375300192648e-06	2.37386233294346e-06	7.142513207462564e-06	
670.4668278707137	9.370497616747264e-06	2.3376402228508733e-06	7.032857623222634e-06	
680.8557222172046	9.226876212947458e-06	2.3019708258352576e-06	6.924905606046434e-06	
691.4055926496942	9.085475281274283e-06	2.2668457076031297e-06	6.818629782685852e-06	
702.1189334952396	8.946259623513101e-06	2.23225656258679e-06	6.714003260472357e-06	
712.9982777305363	8.809194638565329e-06	2.198195211978777e-06	6.6109996170942245e-06	
724.0461975807946	8.67424631058052e-06	2.164653601796381e-06	6.509592890664065e-06	
735.2653051278958	8.541381197397541e-06	2.13162380097574e-06	6.409757570065861e-06	
746.6582529279726	8.410566419284107e-06	2.0990979994950814e-06	6.311468585571214e-06	
758.2277346385576	8.281769647964336e-06	2.067068506526652e-06	6.2147012997149345e-06	
769.9764856554507	8.154959095924454e-06	2.035527748616893e-06	6.119431498420531e-06	
781.9072837594538	8.030103505987221e-06	2.0044682678944433e-06	6.025635382366592e-06	
794.0229497731273	7.907172141145955e-06	1.9738827203055204e-06	5.933289558585401e-06	
806.3263482277227	7.786134774649526e-06	1.9437638738762806e-06	5.842371032285537e-06	
818.82038804045	7.66696168032999e-06	1.914104607001732e-06	5.752857198890556e-06	
831.5080232022387	7.549623623164828e-06	1.8848979067607982e-06	5.664725836286148e-06	
844.3922534761538	7.434091850066235e-06	1.8561368672571312e-06	5.577955097268573e-06	
857.4761251066391	7.3203380808899615e-06	1.827814687985275e-06	5.492523502187318e-06	
870.7627315397452	7.208334499656868e-06	1.7999246722217986e-06	5.408409931775495e-06	
884.2552141545192	7.098053745980201e-06	1.7724602254410105e-06	5.325593620161371e-06	
897.9567630057271	6.989468906692322e-06	1.74541485375488e-06	5.244054148055154e-06	
911.8706175780853	6.8825535076644634e-06	1.718782162376795e-06	5.163771436104972e-06	
926.0000675521785	6.777281505813656e-06	1.692555854108785e-06	5.0847257384165545e-06	
940.3484535822448	6.673627281291036e-06	1.6667297278518642e-06	5.006897636231173e-06	
954.9191680860141	6.571565629845961e-06	1.641297677139121e-06	4.930268031756651e-06	
969.715656046784	6.4710717553606996e-06	1.6162536886912266e-06	4.854818142146526e-06	
984.7414158279239	6.372121262550543e-06	1.591591840994001e-06	4.7805294936225755e-06	
1000.0	6.27469014982442e-06	1.5673063028977118e-06	4.707383915736122e-06	


==> data/fig_iss_tfirka_04_hist_bode_03.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00016860079424222747	2.6098870896741856e-06	
0.10154950161807173	0.0001727846641511856	0.00017129563176521628	2.6232396911263267e-06	
0.10312301278878754	0.00017554877368051514	0.0001740362325916154	2.6369393665169776e-06	
0.10472090554055413	0.00017835991065214075	0.00017682350208041134	2.6509936722759837e-06	
0.10634355766636439	0.00018121901004083087	0.00017965836950891857	2.6654102712753967e-06	
0.10799135281311975	0.00018412703171742393	0.00018254178896182283	2.680196932601476e-06	
0.1096646805723366	0.00018708496138198909	0.00018547474026285848	2.695361531312144e-06	
0.11136393657225817	0.0001900938115420566	0.00018845822995152849	2.7109120481835015e-06	
0.11308952257139368	0.0001931546225384728	0.00019149329230742318	2.726856569448779e-06	
0.11484184655350702	0.00019626846362160818	0.00019458099042486628	2.7432032865344207e-06	
0.11662132282407707	0.00019943643408081553	0.00019772241734077782	2.7599604958018456e-06	
0.11842837210825283	0.00020265966443023005	0.0002009186972188561	2.7771365982941687e-06	
0.12026342165032622	0.00020593931765420574	0.00020417098659336204	2.7947400994992005e-06	
0.12212690531474645	0.00020927659051590063	0.00020748047567602611	2.8127796091292026e-06	
0.12401926368869937	0.00021267271493276106	0.0002108483897298184	2.8312638409287018e-06	
0.12594094418627644	0.000216128959422904	0.0002142759905135919	2.8502016125090822e-06	
0.12789240115425762	0.00021964663062667495	0.000217764577801865	2.869601845222302e-06	
0.12987409597953362	0.00022322707490794735	0.00022131549098431338	2.8894735640770023e-06	
0.13188649719819254	0.0002268716800400495	0.0002249301107498576	2.909825897702003e-06	
0.13393008060629666	0.0002305818769815431	0.0002286098608605659	2.9306680783665664e-06	
0.13600532937237603	0.0002343591417474478	0.00023235621002097188	2.952009442058434e-06	
0.13811273415166478	0.00023820499738190403	0.00023617067384878868	2.9738594286337143e-06	
0.14025279320210793	0.00024212101603869339	0.00024005481695345182	2.996227582034519e-06	
0.1424260125021654	0.0002461088211765037	0.00024401025512936343	3.019123550590079e-06	
0.1446329058704415	0.0002501700898763241	0.00024803865767123275	3.0425570874004846e-06	
0.14687399508716817	0.00025430655528890794	0.0002521417498194428	3.066538050813077e-06	
0.14914981001757044	0.000258520009220819	0.0002563213153439615	3.091076404996032e-06	
0.15146088873714358	0.00026281230486822443	0.0002605791992759633	3.1161822206111192e-06	
0.1538077776588715	0.000267185359708297	0.00026491731079701083	3.141865675600761e-06	
0.15619103166241588	0.0002716411585588216	0.0002693376262964075	3.16813705608268e-06	
0.15861121422530794	0.0002761817568174509	0.0002738421926081499	3.1950067573671106e-06	
0.16106889755617235	0.00028080928389291734	0.0002784331304397973	3.2224852850963593e-06	
0.16356466273001555	0.00028552594684149606	0.00028311263800654405	3.2505832565140292e-06	
0.1660990998256107	0.00029033403422306595	0.00028788299488485	3.2793114018648705e-06	
0.16867280806501112	0.00029523592019226774	0.0002927465661011154	3.3086805659371347e-06	
0.1712863959552255	0.00030023406884151417	0.0002977058064721668	3.338701709742244e-06	
0.17394048143208848	0.0003053310388139851	0.000302763265215676	3.369385912344434e-06	
0.17663569200636045	0.0003105294882062412	0.0003079215908501536	3.4007443728362434e-06	
0.17937266491209122	0.000315832179781733	0.0003131835364057833	3.4327884124728785e-06	
0.18215204725728248	0.00032124198651828	0.000318551964969184	3.4655294769564974e-06	
0.18497449617688488	0.0003267618975145803	0.00032402985558714273	3.4989791388888635e-06	
0.18784067898816573	0.0003323950242829551	0.0003296203095565419	3.5331491003786978e-06	
0.1907512733484843	0.000338144607457942	0.0003353265571300752	3.5680511958220208e-06	
0.19370696741551147	0.00034401402395293725	0.0003411519646699657	3.6036973948471147e-06	
0.1967084600099325	0.0003500067945999911	0.00034710004228478194	3.6400998054332062e-06	
0.19975646078067044	0.00035612659231101784	0.00035317445198762164	3.6772706771987124e-06	
0.20285169037266976	0.00036237725080219595	0.0003593790164174245	3.71522240487202e-06	
0.2059948805972802	0.00036876277392718467	0.00036571772816905895	3.7539675319325143e-06	
0.20918677460527996	0.00037528734566907293	0.00037219475978208133	3.793518754438733e-06	
0.21242812706258082	0.0003819553408456891	0.0003788144744428083	3.833888925034612e-06	
0.215719704328655	0.0003887713365881551	0.0003855814374595828	3.87509105714066e-06	
0.21906228463772706	0.0003957401246583699	0.00039250042857691826	3.917138329332415e-06	
0.22245665828277353	0.00040286672467757537	0.0003995764552006772	3.9600440899064e-06	
0.22590362780237347	0.0004101563983453271	0.000406814766613609	4.003821861636094e-06	
0.22940400817045398	0.0004176146647361966	0.000414220869268572	4.0484853467218375e-06	
0.23295862698897662	0.0004252473167704454	0.00042180054325568843	4.0940484319332695e-06	
0.2365683246836085	0.0004330604389648584	0.00042955986004961837	4.140525193950042e-06	
0.2402339547024262	0.000441060426581069	0.0004375052016542893	4.1879299049025155e-06	
0.243956383717698	0.0004492540063011426	0.00044564328127485385	4.236277038115167e-06	
0.24773649183079302	0.00045764825857417813	0.0004539811656606443	4.285581274051372e-06	
0.2515751727802653	0.0004662506417933637	0.00046252629927855604	4.335857506472292e-06	
0.2554733341531623	0.00047506901848055286	0.0004712865304939455	4.3871208488029035e-06	
0.2594318975996074	0.00048411168367532074	0.00048027013995600087	4.439386640718055e-06	
0.26345179905070754	0.0004933873957478425	0.0004894858714069494	4.492670454941623e-06	
0.2675339889398373	0.0005029054098802919	0.0004989429651597982	4.546988104276913e-06	
0.27167943242735193	0.0005126755144901122	0.0005086511945179836	4.602355648861011e-06	
0.2758891096287819	0.0005227080709010217	0.0005186209054428042	4.658789403657508e-06	
0.28016401584656353	0.0005330140566045367	0.0005288630598114426	4.71630594618346e-06	
0.2845051618053608	0.000543605112496829	0.000539389282650408	4.7749221244892335e-06	
0.28891357389103245	0.0005544935945236229	0.0005502119137771364	4.8346550653865244e-06	
0.2933902943933029	0.000565692630220581	0.0005613440643372246	4.895522182938689e-06	
0.29793638175219256	0.0005772161806992727	0.0005727996787874212	4.957541187223178e-06	
0.30255291080826724	0.00058907910870066	0.0005845936029463628	5.020730093361095e-06	
0.30724097305676445	0.0006012972534206605	0.0005967416588176425	5.08510723084335e-06	
0.31200167690565833	0.000613887512907474	0.0006092607269849623	5.150691253148231e-06	
0.3168361479377224	0.0006268679349402303	0.0006221688374889844	5.21750114766848e-06	
0.3217455291766536	0.0006402578174256677	0.0006354852702226679	5.285556245952204e-06	
0.32673098135731937	0.0006540778194970591	0.0006492306660293787	5.354876234283382e-06	
0.33179368320019265	0.0006683500846711393	0.0006634271498596431	5.425481164596245e-06	
0.33693483169003946	0.0006830983776188622	0.000678098467542465	5.4973914657589025e-06	
0.3421556423589239	0.0006983482363396444	0.000693270137961014	5.570627955224481e-06	
0.3474573495735992	0.0007141271418030046	0.0007089696226967426	5.645211851073675e-06	
0.35284120682735126	0.0007304647074438646	0.0007252265155283815	5.721164784463212e-06	
0.3583084870363649	0.0007473928912780078	0.0007420727545525131	5.798508812511745e-06	
0.3638604828406817	0.0007649462338539022	0.0007595428601422148	5.8772664316108305e-06	
0.3694985069098218	0.0007831621257908659	0.0007776742024940052	5.95746059122503e-06	
0.37522389225314035	0.0008020811092890041	0.0007965073031489119	6.039114708168706e-06	
0.3810379925349945	0.0008217472187556886	0.0008160861756328393	6.122252681398028e-06	
0.3869421823947922	0.0008422083666038154	0.0008364587112719657	6.206898907346939e-06	
0.39293785777200174	0.000863516781373009	0.0008576771173349506	6.2930782958247065e-06	
0.39902643623619527	0.0008857295066491422	0.0008797984159780303	6.380816286508062e-06	
0.4052093573222091	0.0009089089708642655	0.000902885014075953	6.470138866065328e-06	
0.41148808287049476	0.0009331236400166404	0.0009270053559795048	6.561072585928074e-06	
0.41786409737274555	0.0009584487677466579	0.0009522346736366502	6.6536445807655065e-06	
0.4243389083228771	0.0009849672601505038	0.0009786558514606996	6.747882587679316e-06	
0.43091404657344795	0.0010127706763538374	0.001006360426969632	6.843814966175124e-06	
0.4375910666976019	0.0010419603903888584	0.0010354497527422619	6.941470718937416e-06	
0.4443715473566186	0.0010726489455634956	0.0010660363508828263	7.0408795134568204e-06	
0.45125709167315986	0.0011049616396003271	0.0010982454982751072	7.1420717045652425e-06	
0.4582493276102989	0.0011390383877773766	0.0011322170898626627	7.245078357906706e-06	
0.4653499083564233	0.0011750359226852165	0.0011681078385750803	7.3499312744196255e-06	
0.4725605127161014	0.001213130403778721	0.0012060938850855655	7.456663015878864e-06	
0.4798828455070056	0.0012535205286672473	0.0012463739093525128	7.565306931534766e-06	
0.4873186379629853	0.0012964312624453246	0.0012891728602584197	7.675897185946648e-06	
0.49486964814338685	0.0013421183332324232	0.0013347464515293555	7.788468788039499e-06	
0.5025376613487146	0.0013908736841277268	0.0013833866141598342	7.9030576214878e-06	
0.5103244905427329	0.0014430321277332334	0.0014354281515213396	8.019700476461468e-06	
0.5182319767811088	0.0014989795245651844	0.0014912569185073922	8.138435082822594e-06	
0.5262619896466971	0.0015591629086860457	0.0015513199480913452	8.259300144865183e-06	
0.5344164276915693	0.0016241031238394114	0.0016161380886387247	8.382335377631286e-06	
0.5426972188858914	0.0016944107276093542	0.0016863219095767214	8.507581544928925e-06	
0.5511063210737586	0.001770806194104523	0.0017625919060334145	8.635080499071663e-06	
0.559645722436092	0.0018541458345202038	0.0018458044219571916	8.764875222458468e-06	
0.5683174419607084	0.0019454554170076303	0.0019369852733694343	8.897009870992563e-06	
0.5771235299196736	0.0020459742927716215	0.0020373738789947744	9.031529819451692e-06	
0.5860660683540517	0.0021572140689021186	0.0021484819392499003	9.168481708797118e-06	
0.595147171566167	0.0022810377472719016	0.0022721725836354957	9.307913495618214e-06	
0.604368986619493	0.0024197681709622514	0.0024107688290828226	9.449874504741592e-06	
0.6137336938462858	0.0025763392709970447	0.0025672048437379055	9.594415493751168e-06	
0.6232435073630855	0.0027545112031236154	0.002745241108845574	9.741588623042327e-06	
0.6329006755942035	0.0029591832373654756	0.002949777345385362	9.891447420559753e-06	
0.6427074818033226	0.003196860444935177	0.0031873192586307337	1.0044047621411518e-05	
0.6526662446333333	0.0034763702104425804	0.003466695142708516	1.019944589177499e-05	
0.6627793186545348	0.003809999794928154	0.0038001935948146883	1.0357700792074733e-05	
0.6730490949213316	0.0042153747509317595	0.00420544219284235	1.0518872516809008e-05	
0.6834780015375548	0.004718709135520043	0.004708658186550242	1.0683022852404437e-05	
0.6940685042305437	0.005360756907417575	0.0053506008241883075	1.0850215024666635e-05	
0.7048231069341222	0.006208500396235852	0.006198261779326519	1.1020513318737894e-05	
0.7157443523806098	0.007380247733066346	0.007369967149177087	1.1193982169990789e-05	
0.7268348227020044	0.009106259709070155	0.009096016525297346	1.13706838732956e-05	
0.7380971400404808	0.01190129537461891	0.011891268104212593	1.1550672071429605e-05	
0.7495339671683494	0.017193244711326154	0.01718394218380748	1.1733969117264463e-05	
0.7611480081176202	0.03082564686567289	0.03081935855669671	1.1920459776782101e-05	
0.7729420088193235	0.10102107970750837	0.1010328041492742	1.2110842111405476e-05	
0.784918757752735	0.042493060788188784	0.04250042422812795	1.2308315080916745e-05	
0.7970810866046624	0.020164567039759117	0.020176404276305224	1.2505321725275406e-05	
0.8094318709389453	0.013063183552754942	0.01307575835162036	1.2706801085028978e-05	
0.8219740308763326	0.009618965614840217	0.009631857310586599	1.2912372535698448e-05	
0.8347105317848907	0.007589169548000094	0.007602291356184572	1.312203567503459e-05	
0.847644384981113	0.006251052626794043	0.006264383686557722	1.3335861239109043e-05	
0.8607786484418896	0.005302087457779245	0.005315624812949643	1.3553942917855231e-05	
0.8741164275275125	0.0045935570901604736	0.004607303552522171	1.3776385696582811e-05	
0.8876608757158821	0.004043886667738732	0.004057847076050971	1.4003302236274837e-05	
0.9014151953480897	0.003604612144558273	0.00361879206682204	1.4234811633147783e-05	
0.9153826383855528	0.0032451336694588454	0.0032595389254604355	1.4471039043290625e-05	
0.9295665071788846	0.0029451801307070133	0.002959816617524695	1.4712115677645255e-05	
0.9439701552486742	0.002690789926750863	0.0027056635630416143	1.4958178981906363e-05	
0.9585969880783669	0.002472032352404344	0.002487149070506576	1.5209372924502119e-05	
0.9734504639194281	0.0022816495338461276	0.002297015290842695	1.5465848359331303e-05	
0.9885340946089864	0.0021142124656571212	0.0021298332613004954	1.5727763448597628e-05	
1.0038514464001433	0.001965577587540084	0.001981459483948536	1.5995284140408107e-05	
1.01940614080515	0.0018325260274634411	0.001848675168523715	1.626858470054776e-05	
1.0352018554516484	0.0017125176574517896	0.0017289402871893745	1.6547848300716746e-05	
1.051242324952181	0.0016035194537826483	0.0016202219335341385	1.6833267667512053e-05	
1.0675313417871697	0.0015038831959453178	0.0015208720203999902	1.7125045798021005e-05	
1.0840727572015847	0.0014122566789496122	0.0014295384912029578	1.742339674928854e-05	
1.1008704821154982	0.0013275181529499146	0.0013450997587136923	1.7728546510416112e-05	
1.117928488048752	0.0012487271523091896	0.0012666155333875056	1.8040733967606683e-05	
1.1352508080599522	0.001175087074592386	0.001193289401675996	1.8360211974293238e-05	
1.1528415377000134	0.00110591630188751	0.001124439946641701	1.8687248540518477e-05	
1.1707048359804781	0.0010406256075657719	0.001059478153885954	1.9022128158229297e-05	
1.1888449263568397	0.0009787002336175017	0.0009978894877890165	1.9365153282027365e-05	
1.2072660977271032	0.0009196854636680787	0.000939219462972001	1.9716645988459738e-05	
1.225972705445816	0.0008631748218945677	0.0008830618409148297	2.0076949841095858e-05	
1.2449691723538168	0.0008088002414071968	0.0008290487948588657	2.0446431993885685e-05	
1.2642599898239333	0.0007562236952224855	0.0007768425354380559	2.082548557157388e-05	
1.2838497188228888	0.0007051298870933379	0.0007261279932004187	2.121453237393952e-05	
1.3037429909896587	0.0006552196702545609	0.0006766062242385049	2.1614025960913364e-05	
1.3239445097305402	0.0006062039075199521	0.0006279882491897073	2.2024455190100742e-05	
1.3444590513311867	0.0005577975113834274	0.000579989058561595	2.244634830371783e-05	
1.3652914660858761	0.0005097134117160871	0.0005323215212955548	2.288027773712725e-05	
1.386446679444272	0.00046165619562603394	0.00048468992022694186	2.332686629507757e-05	
1.4079296931759626	0.00041331517565331035	0.0004367828099577557	2.3786781066532055e-05	
1.4297455865530366	0.00036435657802903087	0.0003882648582731578	2.4260773994146395e-05	
1.451899517550985	0.00031441492570046713	0.00033876732536139805	2.4749660459471964e-05	
1.4743967240682132	0.00026308401256072293	0.000287876986457158	2.525432895439748e-05	
1.4972425251644468	0.0002099108644127515	0.0002351241601250644	2.577577014675026e-05	
1.5204423223183279	0.00015440943614965314	0.00017997480061110116	2.631508394069047e-05	
1.5440016007044985	9.620623167730513e-05	0.00012185818938141066	2.6873498066009963e-05	
1.5679259304904682	3.7054982063058405e-05	6.055656447094243e-05	2.7452390331532694e-05	
1.5922209681535842	4.229303307276403e-05	1.895362999153709e-05	2.8053315957289487e-05	
1.6168924578184014	0.00011343467280847865	8.478796151905269e-05	2.8678041531884877e-05	
1.6419462326147771	0.00019530503084761247	0.00016600439612958568	2.9328587628389288e-05	
1.667388216057011	0.0002880758115390169	0.0002581749543904062	3.000728284181791e-05	
1.6932244234443516	0.00039464873278774926	0.0003641188413696368	3.071683305649755e-05	
1.7194609632832076	0.0005194382398463766	0.00048824871125006133	3.146041124931581e-05	
1.7461040387313935	0.0006689798087916006	0.0006371045424691569	3.224177528935328e-05	
1.7731599490647525	0.0008532628049250072	0.0008206829123592711	3.30654243485475e-05	
1.8006350911665105	0.001088325039585499	0.0010550347621866895	3.393680538918718e-05	
1.828535961039703	0.0014016364654441122	0.0013676574041424296	3.486260279912363e-05	
1.8568691553430368	0.0018444796742921662	0.0018098968154798075	3.5851100950793074e-05	
1.885641372950552	0.0025247915699753445	0.002489857182620527	3.691265468406177e-05	
1.9148594165354507	0.003714457117013977	0.003679966137531324	3.806006970843677e-05	
1.9445301941784663	0.006340609452953636	0.006309908309766131	3.930756591886027e-05	
1.974660721001155	0.01628023341113	0.016282333235409067	4.06578686706174e-05	
2.0052581208244957	0.0207165805518259	0.020704030639602248	4.2399501278896917e-05	
2.036329627853186	0.007933045586390797	0.00796946841926868	4.414580681859362e-05	
2.067882588386045	0.00492411401052956	0.004967930625221454	4.623876326793525e-05	
2.0999244625529108	0.0036233713476390658	0.0036711547082462037	4.8798129197686535e-05	
2.132462826078452	0.00289677450201515	0.0029483914832616007	5.207607544104691e-05	
2.1655053720733157	0.002429932033423465	0.002486337010268854	5.658801754882436e-05	
2.199059912853022	0.002100889730502846	0.0021644081483892354	6.354885757732101e-05	
2.2331343817850464	0.0018498447663448255	0.0019264360892365347	7.664684504315338e-05	
2.267736835164523	0.0016317981570314996	0.0017427486466674994	0.00011397447234741581	
2.302875454119006	0.0016458978886482168	0.0015962010378998018	0.0001588978043512775	
2.3385585465427567	0.0014820475952822133	0.0014761974193171913	1.1932355823499424e-05	
2.3747945490609914	0.0013567051508588976	0.001375836640118328	1.9198881339878568e-05	
2.411592029024571	0.0012591429768533762	0.0012904306730163152	3.128933382409409e-05	
2.4489596865355954	0.0011749958319738926	0.0012166829027373067	4.1730764481491805e-05	
2.4869063565043885	0.001109074841833218	0.0011522071758216397	5.2230365238504866e-05	
2.5254410107383527	0.0010616000444637129	0.0010952334363690964	3.3769860811404635e-05	
2.564572760063192	0.0009992449023474971	0.0010444206385991043	4.595824400318278e-05	
2.604310856476998	0.0009625572924581051	0.0009987339419160672	3.623690721480977e-05	
2.6446646953377266	0.0009145720982246913	0.0009573618178141387	4.278984420705485e-05	
2.6856438175845567	0.0008727014385837744	0.000919658713460321	4.695852248010065e-05	
2.727257911993673	0.0008346660505394094	0.0008851045285703108	5.043954128930172e-05	
2.769516817469004	0.0007995914774873951	0.0008532754212112842	5.368447299369139e-05	
2.812430525368455	0.0007669440599680035	0.0008238224115368032	5.687847086977371e-05	
2.8560091818661824	0.0007363288593187953	0.0007964554565559137	6.012660258865563e-05	
2.9002630903514777	0.0007074272031575277	0.0007709314301213217	6.350449221481853e-05	
2.945202713864811	0.0006799684844847821	0.0007470449343690885	6.707740698689859e-05	
2.9908386775716385	0.0006537135893911686	0.0007246211935219304	7.090975545988315e-05	
3.0371817712745264	0.0006284430619440523	0.0007035104992276088	7.507138859407628e-05	
3.0842429519642045	0.0006039471733078972	0.000683583825836011	7.9643167446235e-05	
3.1320333464101533	0.0005800162776618049	0.0006647293376552884	8.472314509433087e-05	
3.180564253791325	0.0005564301090500046	0.0006468495832386943	9.043451372386443e-05	
3.2298471483676323	0.0005329444496464478	0.0006298592238752457	9.6936750845856e-05	
3.2798936821928324	0.0005092728865050595	0.0006136831811252881	0.0001044421665411532	
3.3307156878694446	0.0004850598915615501	0.0005982551157766512	0.00011324160212913927	
3.3823251813463506	0.00045983850031718987	0.000583516170939393	0.00012374610436589764	
3.43473436475976	0.00043295978046829553	0.0005694139271756945	0.00013655774698320672	
3.487955629318178	0.0004034680823497473	0.0005559015289928316	0.00015259671043964013	
3.542001558232087	0.00036986541259295815	0.0005429369507117294	0.00017334483095572328	
3.5968849296890193	0.00032963136041977295	0.0005304823763757587	0.00020135253563663695	
3.6526187198747286	0.00027815819404826175	0.0005185036734992634	0.00024141366944315076	
3.7092161060411786	0.00020625743139050516	0.0005069699444479091	0.00030371811889397645	
3.7666904696220658	9.955781914504011e-05	0.0004958531423688417	0.0004143349434971137	
3.8250553993966134	0.0002155755893352545	0.0004851277410520003	0.0006647092307503298	
3.884324694702404	0.0012963607780698107	0.0004747704500571812	0.0016687835612831056	
3.9445123686979775	0.002016285619377133	0.000464759967999399	0.0016110678191433598	
4.005632651675993	0.0010563867788939963	0.00045507676813462395	0.000607455102370012	
4.067699994427721	0.0008011513051355176	0.00044570291139553735	0.000357229735416601	
4.130729071659682	0.0006823293182708863	0.00043662188284350684	0.00024646584772801297	
4.194734785463209	0.0006112923393883981	0.00042781844816793836	0.00018387086252219352	
4.259732268837781	0.0005624454629628694	0.0004192785274081885	0.0001434046167804042	
4.325736889268946	0.000525711553968427	0.0004109890835202627	0.00011487968156623803	
4.392764252361694	0.0004963202474520868	0.00040293802377943327	9.349508624103708e-05	
4.460830205530115	0.00047171415167670465	0.00039511411231559157	7.668727938024465e-05	
4.5299508417442365	0.00045038994690453236	0.00038750689233238515	6.295555714080685e-05	
4.600142503334918	0.00043139557761228927	0.00038010661677348483	5.135400554861049e-05	
4.671421785857698	0.000414086358888842	0.0003729041863771833	4.124578232123157e-05	
4.743805542016518	0.000397994802839676	0.00036589109421007943	3.217270974407244e-05	
4.817310885648243	0.0003827537517015429	0.0003590593758967603	2.3780015473885532e-05	
4.891955195768907	0.00036804416879609574	0.00035240156486915673	1.577226040342166e-05	
4.967756120682691	0.0003535509128359569	0.0003459106520498764	7.929781565539434e-06	
5.044731582154526	0.0003389120814449664	0.0003395800494609882	2.456544120592348e-06	
5.122899779647386	0.00032364075280865324	0.00033340355731561555	1.0159844757385453e-05	
5.202279194625215	0.0003069729842967753	0.0003273753342061079	2.0722326976246046e-05	
5.282888594922542	0.0002875149941152772	0.0003214898700509981	3.437032526984253e-05	
5.364747039181794	0.0002622650400417443	0.0003157419615046337	5.4177382157628635e-05	
5.447873881359371	0.0002232553979831567	0.00031012668956934507	8.890026206161104e-05	
5.532288775301544	0.00014655941351006884	0.00030463939918112787	0.00017578072657850426	
5.618011679391243	0.0005925710759962695	0.00029927568056679085	0.0006111096864659216	
5.705062861266868	0.0005055957709204421	0.00029403135219396425	0.00021932244271524807	
5.793462902614208	0.0003911852494594695	0.0002889024451557808	0.00010362244125901936	
5.883232704032601	0.0003441691400986005	0.0002838851888498562	6.0934796620363956e-05	
5.974393489976511	0.00031145798358905066	0.00027897599782678105	3.360602604855366e-05	
6.06696681377367	0.00027419330955395316	0.00027417145969699214	3.8513227617840336e-05	
6.160974562720967	0.0003305112367897378	0.00026946832399688236	6.345736520008218e-05	
6.25643896325932	0.0003003783611008769	0.0002648634919255535	3.580913520226441e-05	
6.353382586228693	0.00028387260847163853	0.0002603540068729214	2.3662866176512075e-05	
6.451828352204593	0.00027128512214002137	0.0002559370456680783	1.5467211546969398e-05	
6.551799536917215	0.00026043539261923275	0.00025160991048409396	8.967426939112153e-06	
6.653319776754563	0.00025053622819436183	0.0002473700213418556	3.470614627600586e-06	
6.756413074350862	0.00024119740578091537	0.00024321490916126378	2.4241489537166337e-06	
6.861103804261538	0.00023217593033531746	0.00023914220931317253	7.092260967449766e-06	
6.9674167187261515	0.00022328654903768546	0.00023514965562998147	1.1942471331009187e-05	
7.075376953520617	0.0002143564186939156	0.00023123507483681537	1.6943424715261363e-05	
7.1850100339000935	0.00020518859283380424	0.0002273963813688233	2.227027339149759e-05	
7.2963418806339915	0.00019551275232912254	0.00022363157254334763	2.8188525732056263e-05	
7.40939881613446	0.00018488844199556967	0.00021993872405859496	3.5141346325636756e-05	
7.5242075706798515	0.00017246163153842033	0.00021631598579302316	4.400118644372632e-05	
7.640795288734611	0.00015619266866535885	0.00021276157788198066	5.690246354464346e-05	
7.759189535367103	0.00012963904914599042	0.00020927378705022106	8.117715372299333e-05	
7.879418302766868	0.00010065406820092084	0.00020585096318079276	0.00016465062199166246	
8.001510016862884	0.0002595296561245416	0.00020249151610250154	7.797130454154034e-05	
8.125493544044346	0.0001982023516183389	0.00019919391257966804	2.646954651679144e-05	
8.251398197985628	0.00017104349125812138	0.0001959566734892868	2.622360416388874e-05	
8.379253746576957	0.00014792056457752056	0.0001927783711719452	4.535526019034121e-05	
8.509090418962503	0.00012629733756230213	0.00018965762694398892	6.384192804023907e-05	
8.640938912687513	0.0001012206686816856	0.00018659310875945208	8.612177560944463e-05	
8.774830400956196	6.761033125941149e-05	0.000183583529011201	0.00011796785376116732	
8.910796540002062	2.712489174269026e-05	0.00018062764246158723	0.0001732796032098082	
9.048869476572474	0.00013986932948006572	0.00017772424429367934	0.00030486820149479234	
9.189081855529167	0.0008256959757169456	0.00017487216827484216	0.000926145104351124	
9.331466827566528	0.0006503051753907277	0.00017207028502507667	0.0004902246319747886	
9.476058057049498	0.0003779918443308297	0.00016931750038311278	0.00021073352789413284	
9.622889729972897	0.00029654835264754473	0.0001666127538637879	0.00013076936273357086	
9.771996562044086	0.00025017155211769725	0.0001639550172007262	8.664058839733523e-05	
9.923413806890872	0.00021952101034425678	0.00016134329296878429	5.854892259025704e-05	
10.0771772643966	0.00019332598875540846	0.00015877661328113772	3.535465819649098e-05	
10.233323289164382	0.00017106916155184922	0.00015625403855625656	3.856460938554467e-05	
10.391888799112495	0.00018030815021704313	0.00015377465635036495	2.87657956036621e-05	
10.552911284202958	0.00014498563901714837	0.00015133758025129477	1.5794192890223764e-05	
10.716428815305356	0.0001126204305045474	0.0001489419488299351	0.00011181005873956615	
10.882480053198018	0.0002718172190019803	0.00014658692464574578	0.000131483140176761	
11.051104257708666	0.0002085811149136102	0.00014427169330305197	6.48637934604944e-05	
11.222341296996655	0.00018554279990087754	0.00014199546255506224	4.372438214639612e-05	
11.39623165697915	0.0001719224695355204	0.0001397574614527608	3.225853784387241e-05	
11.572816450903245	0.00016196200982530694	0.00013755693953602352	2.4469517469633403e-05	
11.752137429066462	0.00015386664700213232	0.0001353931660644786	1.8526199795990355e-05	
11.93423698868786	0.00014688543253964017	0.00013326542928580374	1.366936177082922e-05	
12.119158183932093	0.00014064131684517615	0.00013117303573930182	9.52113147739351e-06	
12.306944736088793	0.00013491976516873922	0.00012911530959273913	5.872233957395933e-06	
12.497641043909683	0.00012958677895743689	0.00012709159201056123	2.6227612378187747e-06	
12.691292194105861	0.00012455175667321406	0.00012510124055172347	9.283852556548118e-07	
12.887943972007742	0.00011974720794151246	0.0001231436285954851	3.4691984467530634e-06	
13.08764287239018	0.0001151087596199028	0.00012121814479362112	6.148474841150604e-06	
13.290436110465315	0.00011054940903671493	0.00011932419254760302	8.822726856687223e-06	
13.496371633045765	0.00010668162419316786	0.00011746118950939058	1.0802765153284791e-05	
13.705498129880782	0.00010239046694064708	0.00011562856710455992	1.3252765109405215e-05	
13.917865045168076	9.825272368134942e-05	0.00011382577007657129	1.5584849708579125e-05	
14.133522589243995	9.420276490587076e-05	0.00011205225605105454	1.7859656509703158e-05	
14.35252175045488	9.021405585029142e-05	0.00011030749511905539	2.0102576562251045e-05	
14.574914307212275	8.626753185096528e-05	0.00010859096943825251	2.2331941964936807e-05	
14.800752840235097	8.234546965572044e-05	0.00010690217285120943	2.4564875608277054e-05	
15.030090744981337	7.84288842311273e-05	0.00010524061051978664	2.6819837961364836e-05	
15.262982244272472	7.449678817961673e-05	0.00010360579857488495	2.9117432195731632e-05	
15.499482401113475	7.052167554515164e-05	0.00010199726378074359	3.1484478224197356e-05	
15.739647131711472	6.645888085175656e-05	0.00010041454321305812	3.3965631122986294e-05	
15.98353321869612	6.22490052227552e-05	9.88571839502284e-05	3.662016041756055e-05	
16.23119832454485	5.778441816070849e-05	9.73247427770838e-05	3.9556267849123705e-05	
16.482701005216104	5.285650150983254e-05	9.58167859004708e-05	4.298526940097709e-05	
16.738100723993853	4.699041073285581e-05	9.433288867612355e-05	4.7394710582034213e-05	
16.997457865546615	3.883683848901283e-05	9.287263534626735e-05	5.4229905101906515e-05	
17.26083375020432	2.4474507273579906e-05	9.14356187874398e-05	7.018187314857356e-05	
17.528290648456405	0.00010400069419405423	9.002144026803839e-05	7.617195409121994e-05	
17.799891795674554	6.491298687189538e-05	8.862970921513357e-05	2.51131191540769e-05	
18.075701407063548	5.108610225592946e-05	8.726004299010928e-05	3.632452325179157e-05	
18.35578469284383	4.3713061690163286e-05	8.591206667271734e-05	4.227330281070075e-05	
18.64020787366921	3.797695282299326e-05	8.45854128531548e-05	4.664069575568309e-05	
18.929038196283646	3.2956446092386643e-05	8.327972143179247e-05	5.034785144204644e-05	
19.222343949420477	2.8310702197937348e-05	8.199463942620499e-05	5.3706617005042846e-05	
19.52019447994806	2.3834128752637786e-05	8.072982078516902e-05	5.6919416496668495e-05	
19.822660209265607	1.940803918582639e-05	7.94849262093146e-05	6.0104641691499686e-05	
20.12981264995304	1.4930843715651405e-05	7.825962297813125e-05	6.336623157866788e-05	
20.441724422678867	1.0247983844040272e-05	7.705358478304508e-05	6.68727870607809e-05	
20.75846927337004	5.0102629613484184e-06	7.586649156629838e-05	7.119016374611773e-05	
21.08012209064783	1.0011619078732942e-05	7.469802936537673e-05	7.214018892636698e-05	
21.406758923533914	2.0494435472248914e-06	7.354789016274125e-05	7.273467747501627e-05	
21.738456999430788	4.546773572931042e-06	7.241577174063651e-05	7.673391868740025e-05	
22.075294742380795	9.59357505815824e-06	7.130137754075536e-05	8.083211600119818e-05	
22.417351791608088	1.4602880844338972e-05	7.020441652855336e-05	8.476922106558798e-05	
22.764709020347887	1.9661179143152546e-05	6.912460306201575e-05	8.87575705566657e-05	
23.1174485549675	2.48425594285502e-05	6.806165676468965e-05	9.28812412994175e-05	
23.47565379438362	3.019265652051889e-05	6.701530240280249e-05	9.718817005684083e-05	
23.839409429780538	3.574934437603063e-05	6.598526976629798e-05	0.0001017169073328665	
24.20880146463373	4.154999224664671e-05	6.497129355362802e-05	0.00010650498211781003	
24.583917235044	4.763577909070269e-05	6.397311326014633e-05	0.00011159352351834119	
24.964845430386426	5.405616661348532e-05	6.299047306995858e-05	0.000117031836614672	
25.351676114279368	6.0876666670392886e-05	6.202312175108915e-05	0.0001228851935114908	
25.744500745878433	6.819805745612537e-05	6.107081255383197e-05	0.00012925399073092784	
26.143412201500308	7.622128936004679e-05	6.013330311215917e-05	0.00013633826723697087	
26.548504796581717	8.557372211790862e-05	5.9210355348066934e-05	0.0001447601447443054	
26.959874307978602	9.677875683395574e-05	5.830173537874386e-05	0.00015479917501944773	
27.377617996610834	9.605283168475108e-05	5.7407213426452165e-05	0.00015342248702293276	
27.801834630457815	0.00010806766957332621	5.652656373101735e-05	0.0001645758608560283	
28.232624507910387	0.00011968934751740999	5.565956446482666e-05	0.0001753325618988816	
28.670089481484574	0.00013201357859633333	5.480599765024102e-05	0.0001868033114789834	
29.114332981902788	0.00014545572241775635	5.396564907932996e-05	0.00019940454341447821	
29.565460042548164	0.00016035417287002028	5.313830823584247e-05	0.00021347462142790375	
30.0235773242978	0.0001770943158345641	5.232376821933125e-05	0.00022939787861729844	
30.488793140740842	0.00019575913149332357	5.152182567135094e-05	0.00024725883189318247	
30.961217483787163	0.00021730612667421125	5.073228070365511e-05	0.00026801508805481856	
31.440962049673153	0.00024256202312647124	4.995493682831909e-05	0.0002924907709024785	
31.928140265370157	0.00027245680008964923	4.9189600889720285e-05	0.00032161607234570353	
32.42286731540228	0.00030870312897178043	4.843608299830937e-05	0.00035710287992738555	
32.925260169079685	0.00035405026621657305	4.76941964661094e-05	0.00040169766442710384	
33.435437608153904	0.0004132503232962005	4.6963757743882035e-05	0.000460150043870471	
33.95352025490161	0.0004986268948671153	4.624458635990351e-05	0.0005447650288579445	
34.479630600643624	0.0006558136175277642	4.5536504860294316e-05	0.0007009534655082332	
35.01389303470575	0.0005731452929799903	4.4839338750850005e-05	0.0006061373965195783	
35.556433873828425	0.0006387007899493393	4.415291644032213e-05	0.0006824077238895519	
36.107381392031996	0.0009291803381320088	4.347706918510045e-05	0.000972349888606354	
36.666865850944866	0.0013972333549421656	4.281163103525005e-05	0.0014395543063982492	
37.23501953060145	0.0025047484965040954	4.215643878185838e-05	0.0025455646885488635	
37.81197676071744	0.007788054323484861	4.151133190564955e-05	0.00781592373255568	
38.397873952449665	0.004526287220295342	4.087615252682452e-05	0.004489120737968397	
38.99284963064802	0.002053885740643779	4.025074535608798e-05	0.0020143305577089237	
39.59704446660722	0.0013283275210519687	3.9634957646823874e-05	0.001288963723296069	
40.21060131132589	0.0009857318799460345	3.9028639148383483e-05	0.000946848777632217	
40.83366522928125	0.0007850124222940559	3.84316420604507e-05	0.0007466670058189432	
41.46638353272696	0.0006527089355577543	3.784382098845173e-05	0.0006149251867537574	
42.108905816522395	0.0005625183449648098	3.726503289997651e-05	0.0005252989949932144	
42.76138399350171	0.0004913686810436121	3.6695137082181076e-05	0.0004547054692497229	
43.42397233039088	0.00043583582946316615	3.613399510014131e-05	0.000399727417579045	
44.096827484281306	0.0003904282221362396	3.558147075612945e-05	0.0003548695493909042	
44.78010853966855	0.0003513886790038285	3.5037430049785886e-05	0.0003163729893665066	
45.47397704606499	0.0003160587533162713	3.450174113915994e-05	0.0002815865022889717	
46.17859705619533	0.0002785982026267682	3.397427430259424e-05	0.0002446824344831324	
46.894135164783904	0.00026113780387490516	3.345490190142811e-05	0.000228246441842099	
47.62076054794297	0.00019935910202200242	3.294349834349676e-05	0.0001710333239301344	
48.35864500317141	0.00037858082815646034	3.243994004740334e-05	0.0003467201947060041	
49.10796298997312	0.00030033618493525527	3.19441054075424e-05	0.00026843367482698953	
49.86889167110482	0.0002681610183924603	3.145587475985333e-05	0.00023671985907620658	
50.641610954463076	0.0002474684458232636	3.097513034828405e-05	0.00021650460108993996	
51.42630353562007	0.00023228625224509385	3.050175629194515e-05	0.00020179095537944242	
52.22315494101898	0.00021861079338643342	3.003563855293572e-05	0.0001885809795620667	
53.03235357183818	0.00020766101112718404	2.957666490482285e-05	0.00017809032446185698	
53.854090748535334	0.00019629701267256933	2.9124724901757362e-05	0.00016717742403664978	
54.688560756081706	0.00018457911912467267	2.8679709848208775e-05	0.00015590757415727223	
55.53596088989733	0.00016748822317748518	2.8241512769303366e-05	0.0001393221403282446	
56.39649150249797	0.000201928193916165	2.7810028381749584e-05	0.00017432620602603167	
57.27035605086487	0.0001818367186897276	2.7385153065335685e-05	0.00015446104045211933	
58.15776114454846	0.00017167301572877102	2.6966784834984883e-05	0.00014470947362339934	
59.05891659451753	0.00016417730066893964	2.655482331335404e-05	0.00013762453928850565	
59.974035462765215	0.0001578775537760986	2.614916970396198e-05	0.00013172999036207013	
60.90333411268367	0.00015222133099032599	2.574972676483456e-05	0.0001264731495262498	
61.847032260219336	0.0001475054516080973	2.5356398782653352e-05	0.00012215035547791464	
62.80535302582078	0.0001427408491178554	2.496909154739593e-05	0.00011777276676993734	
63.778522987191536	0.00013835886909939146	2.4587712327455617e-05	0.0001137720414153061	
64.76677223286032	0.000134265616620163	2.4212169845229218e-05	0.000110054238162317	
65.77033441658139	0.00013041649219132956	2.3842374253161495e-05	0.00010657483257136444	
66.78944681257751	0.00012678156416818097	2.3478237110235764e-05	0.00010330397630261338	
67.82435037163955	0.00012333788915199148	2.31196713588997e-05	0.00010021881027906626	
68.87528977809474	0.00012006685050393335	2.276659130241674e-05	9.730080181152902e-05	
69.94251350765792	0.00011695285783746426	2.241891258263285e-05	9.45344436462358e-05	
71.02627388617911	0.0001139825850694479	2.207655215814928e-05	9.190649183133913e-05	
72.12682714930152	0.00011114447455996478	2.1739428282892068e-05	8.940546977013031e-05	
73.24443350304374	0.00010842839173488688	2.1407460485069286e-05	8.7021322801787e-05	
74.37935718532088	0.00010582537271901068	2.1080569546507377e-05	8.474516581578431e-05	
75.53186652841877	0.00010332743320767173	2.0758677482358177e-05	8.256909211774013e-05	
76.7022340224364	0.00010092741963258093	2.0441707521168358e-05	8.048602459718146e-05	
77.89073637971123	9.861889066207195e-05	2.0129584085303432e-05	7.848959723449551e-05	
79.09765460024283	9.639602113567115e-05	1.9822232771718653e-05	7.657405904525479e-05	
80.32327403813038	9.425352301716455e-05	1.9519580333069134e-05	7.473419504503044e-05	
81.5678844690394	9.218657953579746e-05	1.922155465915216e-05	7.296526040365134e-05	
82.83178015871405	9.019078973351247e-05	1.8928084758674494e-05	7.12629250063676e-05	
84.11525993255103	8.826212135061265e-05	1.8639100741337787e-05	6.96232263540028e-05	
85.41862724625115	8.639687048228817e-05	1.8354533800235565e-05	6.804252923432304e-05	
86.74219025756646	8.459162679667496e-05	1.8074316194555104e-05	6.651749095514371e-05	
88.08626189915832	8.284324336712186e-05	1.779838123257808e-05	6.504503119174309e-05	
89.45115995258467	8.114881036651589e-05	1.7526663254973737e-05	6.362230569635557e-05	
90.83720712343391	7.950563201933813e-05	1.7259097618378657e-05	6.224668326535924e-05	
92.24473111762269	7.791120632072683e-05	1.6995620679257277e-05	6.091572547339219e-05	
93.67406471887617	7.636320712030745e-05	1.6736169778037542e-05	5.962716877212537e-05	
95.1255458674087	7.48594682382854e-05	1.648068322351616e-05	5.8378908621163676e-05	
96.59951773982377	7.339796933685601e-05	1.6229100277528096e-05	5.716898537411221e-05	
98.09632883025184	7.197682331468073e-05	1.5981361139875083e-05	5.599557168754302e-05	
99.61633303274554	7.059426502844859e-05	1.573740693350811e-05	5.4856961256871395e-05	
101.15988972495167	6.924864117521837e-05	1.549717968995876e-05	5.375155871283014e-05	
102.72736385307937	6.793840119368698e-05	1.526062233501485e-05	5.2677870536681685e-05	
104.31912601818526	6.666208906281563e-05	1.5027678674635301e-05	5.1634496872596406e-05	
105.93555256379533	6.541833589317607e-05	1.4798293381099973e-05	5.062012413255703e-05	
107.57702566488457	6.420585322058815e-05	1.4572411979389763e-05	4.9633518303358956e-05	
109.24393341823551	6.302342692360832e-05	1.4349980833792643e-05	4.867351887726593e-05	
110.93666993419627	6.1869911696593e-05	1.4130947134731502e-05	4.7739033338044976e-05	
112.65563542986153	6.074422601870906e-05	1.3915258885809298e-05	4.68290321427537e-05	
114.40123632369622	5.964534756666777e-05	1.370286489106788e-05	4.594254414705741e-05	
116.17388533162597	5.8572309025301206e-05	1.349371474245616e-05	4.507865242819637e-05	
117.9740015646163	5.752419425557332e-05	1.3287758807503936e-05	4.423649046519743e-05	
119.802010627764	5.6500134784341644e-05	1.3084948217197505e-05	4.3415238640647584e-05	
121.65834472092367	5.549930658428448e-05	1.2885234854053408e-05	4.2614121032446776e-05	
123.54344274089367	5.452092711596975e-05	1.2688571340386664e-05	4.183240246751802e-05	
125.45775038518534	5.356425260715042e-05	1.2494911026769961e-05	4.1069385812562415e-05	
127.40172025740017	5.262857554708621e-05	1.2304207980680351e-05	4.0324409479660895e-05	
129.3758119742398	5.171322237607393e-05	1.2116416975330089e-05	3.9596845126907684e-05	
131.3804922741741	5.081755135245919e-05	1.1931493478678288e-05	3.888609553635077e-05	
133.41623512779302	4.994095058124671e-05	1.1749393642620182e-05	3.819159265335893e-05	
135.48352184986857	4.9082836190051244e-05	1.1570074292350788e-05	3.7512795773160104e-05	
137.58284121315285	4.8242650639569284e-05	1.1393492915899992e-05	3.68491898617337e-05	
139.71468956393986	4.741986115702809e-05	1.121960765383587e-05	3.620028399951602e-05	
141.879570939417	4.6613958282197845e-05	1.1048377289133463e-05	3.556560993750693e-05	
144.07799718683648	4.58244545165611e-05	1.0879761237205917e-05	3.494472075637488e-05	
146.31048808453184	4.505088306713075e-05	1.0713719536095359e-05	3.433718962005361e-05	
148.57757146481032	4.4292796677207544e-05	1.0550212836820551e-05	3.374260861612414e-05	
150.87978333874923	4.354976653708527e-05	1.0389202393878743e-05	3.316058767599285e-05	
153.2176680229263	4.2821381268351975e-05	1.0230650055898943e-05	3.259075356851613e-05	
155.5917782681133	4.210724597601156e-05	1.0074518256444126e-05	3.203274896129861e-05	
158.00267538996428	4.140698136316565e-05	9.920770004959679e-06	3.148623154440702e-05	
160.45092940172842	4.07202229034613e-05	9.769368877865727e-06	3.095087321170779e-05	
162.9371191490193	4.004662006692789e-05	9.620279009790789e-06	3.0426359295453788e-05	
165.46183244667284	3.9385835595203886e-05	9.473465084944393e-06	2.9912387850123465e-05	
168.02566621772516	3.8737544822496226e-05	9.328892328626294e-06	2.9408668981857073e-05	
170.6292266345446	3.8101435038921784e-05	9.186526498869994e-06	2.8914924220141856e-05	
173.27312926215015	3.747720489316083e-05	9.046333878218302e-06	2.8430885928678163e-05	
175.9579992037507	3.6864563831604606e-05	8.908281265628664e-06	2.7956296752610828e-05	
178.68447124853947	3.626323157140936e-05	8.77233596850619e-06	2.7490909099540113e-05	
181.45319002177868	3.567293760507693e-05	8.638465794862131e-06	2.7034484651934567e-05	
184.2648101372089	3.509342073437312e-05	8.506639045595825e-06	2.658679390875887e-05	
187.11999635182175	3.4524428631566035e-05	8.376824506897912e-06	2.6147615754301025e-05	
190.019423723029	3.396571742612631e-05	8.248991442772977e-06	2.5716737052342565e-05	
192.9637777682679	3.3417051315172504e-05	8.12310958767952e-06	2.5293952263957178e-05	
195.95375462707955	3.287820219607813e-05	7.99914913928537e-06	2.4879063087356015e-05	
198.99006122569847	3.234894931977545e-05	7.877080751336598e-06	2.4471878118316688e-05	
202.0734154441926	3.1829078963401935e-05	7.75687552663813e-06	2.4072212529843675e-05	
205.20454628619316	3.131838412103502e-05	7.63850501014416e-06	2.3679887769807606e-05	
208.38419405125447	3.081666421135391e-05	7.521941182156588e-06	2.3294731275403876e-05	
211.6131105098844	3.0323724801150665e-05	7.407156451629737e-06	2.2916576203354705e-05	
214.892059081287	2.9839377343691914e-05	7.2941236495796e-06	2.2545261174857466e-05	
218.22181501385919	2.936343893100255e-05	7.18281602259589e-06	2.218063003435254e-05	
221.60316556848443	2.8895732059209466e-05	7.073207226455283e-06	2.182253162125028e-05	
225.03691020466627	2.8436084406143577e-05	6.965271319834136e-06	2.1470819553816985e-05	
228.5238607695462	2.7984328620454008e-05	6.858982758119147e-06	2.112535202447534e-05	
232.06484168985054	2.754030212153983e-05	6.754316387314297e-06	2.078599160582636e-05	
235.66069016681035	2.710384690965235e-05	6.6512474380426255e-06	2.0452605066747157e-05	
239.3122563741041	2.6674809385564395e-05	6.549751519641134e-06	2.0125063197962855e-05	
243.0204036588648	2.6253040179243875e-05	6.449804614347547e-06	1.9803240646530995e-05	
246.78600874580337	2.5838393987006355e-05	6.351383071577263e-06	1.948701575871497e-05	
250.60996194449422	2.5430729416655618e-05	6.254463602289157e-06	1.917627043075672e-05	
254.4931673598731	2.5029908840154028e-05	6.159023273438752e-06	1.887088996709198e-05	
258.43654310599635	2.4635798253393504e-05	6.065039502517428e-06	1.857076294558022e-05	
262.4410215231124	2.424826714266615e-05	5.97249005217621e-06	1.827578108934984e-05	
266.507549398097	2.3867188357458788e-05	5.881353024932864e-06	1.7985839144883935e-05	
270.63708818830384	2.349243798921971e-05	5.7916068579609135e-06	1.770083476599659e-05	
274.8306142488838	2.3123895255767816e-05	5.703230317959328e-06	1.742066840337091e-05	
279.08911906362675	2.276144239103519e-05	5.616202496101545e-06	1.7145243199351238e-05	
283.4136094793798	2.2404964539852967e-05	5.53050280306262e-06	1.687446488770065e-05	
287.80510794409827	2.2054349657508367e-05	5.446110964123213e-06	1.6608241698052822e-05	
292.26465274858515	2.1709488413817265e-05	5.3630070143492516e-06	1.634648426480384e-05	
296.7932982719762	2.137027410147224e-05	5.281171293846018e-06	1.6089105540205147e-05	
301.3921152310292	2.1036602548440223e-05	5.20058444308552e-06	1.5836020711432825e-05	
306.0621909332746	2.0708372034197827e-05	5.121227398306e-06	1.5587147121422505e-05	
310.80462953409153	2.038548320960407e-05	5.043081386982369e-06	1.5342404193270816e-05	
315.6205522977641	2.006783902022321e-05	4.966127923366558e-06	1.5101713358017032e-05	
320.5110978625849	1.975534463292028e-05	4.8903488040966e-06	1.4864997985628763e-05	
325.47742251006514	1.944790736556262e-05	4.8157261038734035e-06	1.4632183319025985e-05	
330.52070043831674	1.9145436619670446e-05	4.742242171204132e-06	1.440319641098758e-05	
335.6421240396705	1.8847843815868112e-05	4.669879624211175e-06	1.417796606379296e-05	
340.8429041825955	1.855504233199645e-05	4.598621346505628e-06	1.3956422771460306e-05	
346.1242704979875	1.826694744375424e-05	4.528450483124341e-06	1.3738498664450457e-05	
351.4874716698928	1.7983476267744393e-05	4.45935043652947e-06	1.3524127456712956e-05	
356.9337757307372	1.770454770680726e-05	4.391304862669608e-06	1.3313244394957753e-05	
362.46447036112943	1.7430082397529986e-05	4.324297667101503e-06	1.3105786210042342e-05	
368.08086319431027	1.7160002659827147e-05	4.2583130011714196e-06	1.2901691070370577e-05	
373.7842821253185	1.6894232448493174e-05	4.193335258255221e-06	1.2700898537204596e-05	
379.57607562494815	1.6632697306632984e-05	4.129349070056254e-06	1.2503349521797139e-05	
385.45761305857025	1.6375324320881896e-05	4.066339302960123e-06	1.2308986244256326e-05	
391.43028500989345	1.6122042078330938e-05	4.004291054445503e-06	1.2117752194059771e-05	
397.49550360974456	1.587278062507789e-05	3.943189649550042e-06	1.1929592092139378e-05	
403.6547028699399	1.5627471426328816e-05	3.8830206373906e-06	1.1744451854462312e-05	
409.9093390223323	1.5386047327978774e-05	3.823769787736895e-06	1.1562278557037756e-05	
416.26089086311043	1.5148442519603944e-05	3.7654230876377535e-06	1.1383020402282476e-05	
422.71086010243414	1.4914592498801264e-05	3.7079667380991708e-06	1.1206626686682148e-05	
429.2607717194863	1.4684434036814535e-05	3.6513871508133347e-06	1.1033047769688144e-05	
435.91217432302693	1.445790514538965e-05	3.5956709449378605e-06	1.0862235043793302e-05	
442.6666405175339	1.4234945044803933e-05	3.540804943924423e-06	1.0694140905732389e-05	
449.52576727501685	1.4015494133017895e-05	3.4867761723960546e-06	1.0528718728756321e-05	
456.4911763125926	1.3799493955899952e-05	3.433571853072329e-06	1.0365922835931507e-05	
463.56451447591087	1.3586887178477406e-05	3.381179403741695e-06	1.0205708474418264e-05	
470.74745412852144	1.3377617557169135e-05	3.3295864342802446e-06	1.0048031790684588e-05	
478.04169354727435	1.3171629912957732e-05	3.2787807437161706e-06	9.892849806613613e-06	
485.4489573238469	1.2968870105460915e-05	3.228750317339235e-06	9.74012039646541e-06	
492.97099677249224	1.276928500786417e-05	3.179483323854532e-06	9.589802264655681e-06	
500.60959034410683	1.2572822482677982e-05	3.130968112579862e-06	9.441854924315482e-06	
508.36654404671106	1.2379431358285452e-05	3.0831932106860693e-06	9.296238676598334e-06	
516.2436918724502	1.2189061406247149e-05	3.036147320479627e-06	9.152914590702365e-06	
524.242896231207	1.2001663319332047e-05	2.9898193167268736e-06	9.01184448457687e-06	
532.3660483909357	1.1817188690244734e-05	2.944198244019231e-06	8.872990906284178e-06	
540.6150689248177	1.1635589991020434e-05	2.899273314178762e-06	8.736317115988991e-06	
548.9919081653474	1.1456820553060939e-05	2.855033903703462e-06	8.601787068548918e-06	
557.4985466654523	1.1280834547785587e-05	2.8114695512516813e-06	8.469365396680925e-06	
566.1369956667598	1.1107586967872833e-05	2.7685699551650334e-06	8.339017394679873e-06	
574.909297575119	1.0937033609068906e-05	2.726324971029252e-06	8.21070900266625e-06	
583.8175264434902	1.076913105254138e-05	2.6847246092723636e-06	8.084406791341452e-06	
592.8637884623186	1.060383664775627e-05	2.64375903279963e-06	7.96007794722986e-06	
602.0502224575035	1.04411084958584e-05	2.6034185546646885e-06	7.837690258387982e-06	
611.379000396087	1.0280905433535674e-05	2.5636936357763197e-06	7.71721210056187e-06	
620.8523278997751	1.012318701734877e-05	2.524574882640314e-06	7.598612423774881e-06	
630.4724447664181	9.967913508508533e-06	2.4860530451358853e-06	7.4818607393285745e-06	
640.2416254995708	9.815045858084342e-06	2.4481190143260963e-06	7.366927107200594e-06	
650.1621798462554	9.66454569262729e-06	2.4107638203017986e-06	7.253782123823831e-06	
660.2364533430635	9.516375300192648e-06	2.373978630058521e-06	7.1423969102319435e-06	
670.4668278707137	9.370497616747264e-06	2.337754745405859e-06	7.032743100557311e-06	
680.8557222172046	9.226876212947458e-06	2.30208360090883e-06	6.924792830867507e-06	
691.4055926496942	9.085475281274283e-06	2.2669567618607043e-06	6.818518728327682e-06	
702.1189334952396	8.946259623513101e-06	2.2323659222868476e-06	6.713893900676248e-06	
712.9982777305363	8.809194638565329e-06	2.198302902979073e-06	6.610891926002215e-06	
724.0461975807946	8.67424631058052e-06	2.164759649560064e-06	6.5094868428128116e-06	
735.2653051278958	8.541381197397541e-06	2.1317282305773753e-06	6.409653140380609e-06	
746.6582529279726	8.410566419284107e-06	2.0992008356265824e-06	6.311365749359872e-06	
758.2277346385576	8.281769647964336e-06	2.0671697735031196e-06	6.214600032662231e-06	
769.9764856554507	8.154959095924454e-06	2.0356274703823714e-06	6.119331776582259e-06	
781.9072837594538	8.030103505987221e-06	2.0045664680275787e-06	6.02553718216395e-06	
794.0229497731273	7.907172141145955e-06	1.9739794220251422e-06	5.933192856799412e-06	
806.3263482277227	7.786134774649526e-06	1.9438591000468934e-06	5.842275806051552e-06	
818.82038804045	7.66696168032999e-06	1.9141983801389213e-06	5.752763425692856e-06	
831.5080232022387	7.549623623164828e-06	1.8849902490365571e-06	5.664633493952609e-06	
844.3922534761538	7.434091850066235e-06	1.8562278005051069e-06	5.577864163965426e-06	
857.4761251066391	7.3203380808899615e-06	1.8279042337059299e-06	5.492433956413982e-06	
870.7627315397452	7.208334499656868e-06	1.8000128515874983e-06	5.408321752359493e-06	
884.2552141545192	7.098053745980201e-06	1.7725470593010295e-06	5.3255067862533195e-06	
897.9567630057271	6.989468906692322e-06	1.7455003626403356e-06	5.243968639123833e-06	
911.8706175780853	6.8825535076644634e-06	1.718866366505499e-06	5.163687231932473e-06	
926.0000675521785	6.777281505813656e-06	1.6926387733900297e-06	5.084642819093491e-06	
940.3484535822448	6.673627281291036e-06	1.6668113818911284e-06	5.006815982151978e-06	
954.9191680860141	6.571565629845961e-06	1.6413780852427095e-06	4.930187623614933e-06	
969.715656046784	6.4710717553606996e-06	1.6163328698708337e-06	4.854738960930509e-06	
984.7414158279239	6.372121262550543e-06	1.591669813971207e-06	4.7804515206106046e-06	
1000.0	6.27469014982442e-06	1.5673830861084127e-06	4.707307132492223e-06	


==> data/fig_iss_tfirka_04_hist_bode_04.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.0001686008050779913	2.6100235088632262e-06	
0.10154950161807173	0.0001727846641511856	0.00017129564270215237	2.6233752950835916e-06	
0.10312301278878754	0.00017554877368051514	0.00017403624363237705	2.637074141978815e-06	
0.10472090554055413	0.00017835991065214075	0.00017682351322767861	2.6511276060096984e-06	
0.10634355766636439	0.00018121901004083087	0.00017965838076540103	2.6655433500884498e-06	
0.10799135281311975	0.00018412703171742393	0.0001825418003302594	2.6803291433524232e-06	
0.1096646805723366	0.00018708496138198909	0.00018547475174601782	2.695492860921387e-06	
0.11136393657225817	0.0001900938115420566	0.0001884582415522102	2.7110424836436155e-06	
0.11308952257139368	0.0001931546225384728	0.00019149330402845922	2.7269860978348198e-06	
0.11484184655350702	0.00019626846362160818	0.00019458100226912105	2.7433318950149152e-06	
0.11662132282407707	0.00019943643408081553	0.00019772242931114954	2.7600881716491254e-06	
0.11842837210825283	0.00020265966443023005	0.00020091870931827796	2.777263328894762e-06	
0.12026342165032622	0.00020593931765420574	0.00020417099882480224	2.7948658723648226e-06	
0.12212690531474645	0.00020927659051590063	0.00020748048804248892	2.812904411907077e-06	
0.12401926368869937	0.00021267271493276106	0.00021084840223434614	2.831387661411146e-06	
0.12594094418627644	0.000216128959422904	0.00021427600315926496	2.8503244386442803e-06	
0.12789240115425762	0.00021964663062667495	0.000217764590591803	2.8697236651240327e-06	
0.12987409597953362	0.00022322707490794735	0.0002213155039216773	2.8895943660336928e-06	
0.13188649719819254	0.0002268716800400495	0.00022493012383784883	2.9099456701874926e-06	
0.13393008060629666	0.0002305818769815431	0.0002286098741024291	2.9307868100481248e-06	
0.13600532937237603	0.0002343591417474478	0.00023235622341999477	2.9521271218065906e-06	
0.13811273415166478	0.00023820499738190403	0.00023617068740830447	2.973976045529955e-06	
0.14025279320210793	0.00024212101603869339	0.00024005483067683926	2.996343125380309e-06	
0.1424260125021654	0.0002461088211765037	0.00024401026902004882	3.0192380099142416e-06	
0.1446329058704415	0.0002501700898763241	0.0002480386717326902	3.0426704524673416e-06	
0.14687399508716817	0.00025430655528890794	0.00025214176405519715	3.0666503116284596e-06	
0.14914981001757044	0.000258520009220819	0.00025632132975758734	3.091187551815414e-06	
0.15146088873714358	0.00026281230486822443	0.0002605792138710887	3.1162922439442724e-06	
0.1538077776588715	0.000267185359708297	0.0002649173255773165	3.141974566219144e-06	
0.15619103166241588	0.0002716411585588216	0.0002693376412656302	3.168244805023088e-06	
0.15861121422530794	0.0002761817568174509	0.0002738422077700825	3.1951133559376405e-06	
0.16106889755617235	0.00028080928389291734	0.0002784331457982909	3.2225907248800855e-06	
0.16356466273001555	0.00028552594684149606	0.000283112653565509	3.250687529373322e-06	
0.1660990998256107	0.00029033403422306595	0.0002878830106482582	3.279414499943982e-06	
0.16867280806501112	0.00029523592019226774	0.00029274658207300224	3.3087824816646065e-06	
0.1712863959552255	0.00030023406884151417	0.0002977058226566307	3.338802435834812e-06	
0.17394048143208848	0.0003053310388139851	0.0003027632816168832	3.369485441806152e-06	
0.17663569200636045	0.0003105294882062412	0.00030792160747233704	3.4008426989619416e-06	
0.17937266491209122	0.000315832179781733	0.0003131835532532475	3.4328855288461853e-06	
0.18215204725728248	0.00032124198651828	0.0003185519820463039	3.4656253774522584e-06	
0.18497449617688488	0.0003267618975145803	0.0003240298728983681	3.4990738176706793e-06	
0.18784067898816573	0.0003323950242829551	0.0003296203271063979	3.533242551898789e-06	
0.1907512733484843	0.000338144607457942	0.00033532657492316604	3.568143414818606e-06	
0.19370696741551147	0.00034401402395293725	0.0003411519827109744	3.6037883763439935e-06	
0.1967084600099325	0.0003500067945999911	0.00034710006057847613	3.6401895447341595e-06	
0.19975646078067044	0.00035612659231101784	0.0003531744705388527	3.6773591698870774e-06	
0.20285169037266976	0.00036237725080219595	0.0003593790352311318	3.7153096468052347e-06	
0.2059948805972802	0.00036876277392718467	0.00036571774725027245	3.754053519238221e-06	
0.20918677460527996	0.00037528734566907293	0.0003721947791359222	3.793603483511345e-06	
0.21242812706258082	0.0003819553408456891	0.00037881449407449556	3.833972392527222e-06	
0.215719704328655	0.0003887713365881551	0.00038558145737443213	3.875173259962735e-06	
0.21906228463772706	0.0003957401246583699	0.0003925004487803477	3.917219264641652e-06	
0.22245665828277353	0.00040286672467757537	0.0003995764756982101	3.960123755102092e-06	
0.22590362780237347	0.0004101563983453271	0.000406814787410876	4.003900254353744e-06	
0.22940400817045398	0.0004176146647361966	0.00041422089037131506	4.04856246482521e-06	
0.23295862698897662	0.0004252473167704454	0.0004218005646697654	4.09412427350602e-06	
0.2365683246836085	0.0004330604389648584	0.00042955988178100497	4.140599757289132e-06	
0.2402339547024262	0.000441060426581069	0.0004375052237090842	4.188003188509105e-06	
0.243956383717698	0.0004492540063011426	0.0004456433036592841	4.236349040685082e-06	
0.24773649183079302	0.00045764825857417813	0.0004539811883810668	4.2856519944681505e-06	
0.2515751727802653	0.0004662506417933637	0.00046252632234146314	4.33592694379759e-06	
0.2554733341531623	0.00047506901848055286	0.0004712865539059706	4.387189002266148e-06	
0.2594318975996074	0.00048411168367532074	0.0004802701637239237	4.439453509706576e-06	
0.26345179905070754	0.0004933873957478425	0.000489485895537699	4.492736038992775e-06	
0.2675339889398373	0.0005029054098802919	0.0004989429896604608	4.54705240306593e-06	
0.27167943242735193	0.0005126755144901122	0.0005086512193958071	4.6024186621918685e-06	
0.2758891096287819	0.0005227080709010217	0.0005186209307052056	4.658851131451453e-06	
0.28016401584656353	0.0005330140566045367	0.0005288630854660132	4.716366388469599e-06	
0.2845051618053608	0.000543605112496829	0.0005393893087049208	4.774981281393188e-06	
0.28891357389103245	0.0005544935945236229	0.0005502119402395529	4.834712937119884e-06	
0.2933902943933029	0.000565692630220581	0.0005613440912157023	4.895578769788283e-06	
0.29793638175219256	0.0005772161806992727	0.0005727997060903237	4.957596489538075e-06	
0.30255291080826724	0.00058907910870066	0.0005845936306822665	5.020784111543364e-06	
0.30724097305676445	0.0006012972534206605	0.0005967416869953467	5.085159965335707e-06	
0.31200167690565833	0.000613887512907474	0.0006092607556134985	5.150742704423097e-06	
0.3168361479377224	0.0006268679349402303	0.0006221688665776263	5.217551316216692e-06	
0.3217455291766536	0.0006402578174256677	0.0006354852997809432	5.285605132271389e-06	
0.32673098135731937	0.0006540778194970591	0.0006492306960670809	5.354923838865684e-06	
0.33179368320019265	0.0006683500846711393	0.0006634271803868453	5.425527487916201e-06	
0.33693483169003946	0.0006830983776188622	0.0006780984985695312	5.497436508263432e-06	
0.3421556423589239	0.0006983482363396444	0.0006932701694986152	5.570671717319919e-06	
0.3474573495735992	0.0007141271418030046	0.0007089696547558734	5.645254333112937e-06	
0.35284120682735126	0.0007304647074438646	0.0007252265481203738	5.721205986736959e-06	
0.3583084870363649	0.0007473928912780078	0.0007420727876890597	5.798548735231588e-06	
0.3638604828406817	0.0007649462338539022	0.0007595428938353835	5.8773050749019715e-06	
0.3694985069098218	0.0007831621257908659	0.0007776742367562641	5.957497955111313e-06	
0.37522389225314035	0.0008020811092890041	0.0007965073379931532	6.039150792559511e-06	
0.3810379925349945	0.0008217472187556886	0.0008160862110723995	6.122287486080331e-06	
0.3869421823947922	0.0008422083666038154	0.0008364587473206604	6.206932431967278e-06	
0.39293785777200174	0.000863516781373009	0.0008576771540070991	6.293110539881015e-06	
0.39902643623619527	0.0008857295066491422	0.0008797984532884921	6.380847249334371e-06	
0.4052093573222091	0.0009089089708642655	0.0009028850520401632	6.470168546820031e-06	
0.41148808287049476	0.0009331236400166404	0.0009270053946135145	6.561100983581031e-06	
0.41786409737274555	0.0009584487677466579	0.0009522347129571707	6.65367169408499e-06	
0.4243389083228771	0.0009849672601505038	0.000978655891485152	6.747908415219317e-06	
0.43091404657344795	0.0010127706763538374	0.0010063604677162023	6.8438395062607205e-06	
0.4375910666976019	0.0010419603903888584	0.0010354497942299627	6.941493969652933e-06	
0.4443715473566186	0.0010726489455634956	0.0010660363931315649	7.0409014726309405e-06	
0.45125709167315986	0.0011049616396003271	0.0010982455413057646	7.14209236975714e-06	
0.4582493276102989	0.0011390383877773766	0.0011322171336971788	7.245097726393868e-06	
0.4653499083564233	0.0011750359226852165	0.0011681078832365538	7.349949343182854e-06	
0.4725605127161014	0.001213130403778721	0.001206093930598368	7.4566797815874135e-06	
0.4798828455070056	0.0012535205286672473	0.001246373955742417	7.565322390533145e-06	
0.4873186379629853	0.0012964312624453246	0.00128917290755275	7.675911334239112e-06	
0.49486964814338685	0.0013421183332324232	0.001334746499757158	7.788481621277372e-06	
0.5025376613487146	0.0013908736841277268	0.0013833866633520776	7.903069134954697e-06	
0.5103244905427329	0.0014430321277332334	0.0014354282017111533	8.019710665057415e-06	
0.5182319767811088	0.0014989795245651844	0.001491256969730336	8.138443941055374e-06	
0.5262619896466971	0.0015591629086860457	0.0015513200003857452	8.259307666830457e-06	
0.5344164276915693	0.0016241031238394114	0.001616138142046057	8.382341557007194e-06	
0.5426972188858914	0.0016944107276093542	0.0016863219641420897	8.507586374960657e-06	
0.5511063210737586	0.001770806194104523	0.0017625919618061204	8.635083972564475e-06	
0.559645722436092	0.0018541458345202038	0.001845804478991435	8.764877331772223e-06	
0.5683174419607084	0.0019454554170076303	0.0019369853317251881	8.897010608034807e-06	
0.5771235299196736	0.0020459742927716215	0.002037373938738862	9.031529175687472e-06	
0.5860660683540517	0.0021572140689021186	0.00214848200045738	9.168479675251402e-06	
0.595147171566167	0.0022810377472719016	0.0022721726463914163	9.307910062899982e-06	
0.604368986619493	0.0024197681709622514	0.002410768893484514	9.449869663082068e-06	
0.6137336938462858	0.0025763392709970447	0.0025672049098980085	9.5944092330513e-06	
0.6232435073630855	0.0027545112031236154	0.0027452411768960905	9.74158093297615e-06	
0.6329006755942035	0.0029591832373654756	0.0029497774154832192	9.891438290683073e-06	
0.6427074818033226	0.003196860444935177	0.0031873193309655623	1.004403704139871e-05	
0.6526662446333333	0.0034763702104425804	0.0034666952175138074	1.0199433851724002e-05	
0.6627793186545348	0.003809999794928154	0.0038001936723842797	1.0357687283008179e-05	
0.6730490949213316	0.0042153747509317595	0.00420544227355558	1.0518857531498962e-05	
0.6834780015375548	0.004718709135520043	0.004708658270911938	1.0683006386735536e-05	
0.6940685042305437	0.005360756907417575	0.005350600912895422	1.0850197080032965e-05	
0.7048231069341222	0.006208500396235852	0.006198261873385858	1.1020493906546634e-05	
0.7157443523806098	0.007380247733066346	0.007369967250129052	1.1193961320859341e-05	
0.7268348227020044	0.009106259709070155	0.009096016635682875	1.1370661658075068e-05	
0.7380971400404808	0.01190129537461891	0.01189126822867309	1.1550648658235287e-05	
0.7495339671683494	0.017193244711326154	0.017183942332090276	1.1733944972192262e-05	
0.7611480081176202	0.03082564686567289	0.030819358751541417	1.192043679883529e-05	
0.7729420088193235	0.10102107970750837	0.10103280409201443	1.2110837336684408e-05	
0.784918757752735	0.042493060788188784	0.042500424369289275	1.2308281133754341e-05	
0.7970810866046624	0.020164567039759117	0.020176404309679388	1.2505285888732114e-05	
0.8094318709389453	0.013063183552754942	0.013075758345216239	1.2706763843921957e-05	
0.8219740308763326	0.009618965614840217	0.009631857283914734	1.2912333694288198e-05	
0.8347105317848907	0.007589169548000094	0.007602291316874008	1.3121995093607402e-05	
0.847644384981113	0.006251052626794043	0.006264383638302982	1.3335818816271426e-05	
0.8607786484418896	0.005302087457779245	0.0053156247577914525	1.35538985715559e-05	
0.8741164275275125	0.0045935570901604736	0.004607303491688203	1.3776339354260828e-05	
0.8876608757158821	0.004043886667738732	0.004057847010322591	1.4003253829638728e-05	
0.9014151953480897	0.003604612144558273	0.00361879199671456	1.4234761095223474e-05	
0.9153826383855528	0.0032451336694588454	0.003259538851319869	1.4470986306573034e-05	
0.9295665071788846	0.0029451801307070133	0.002959816539583355	1.4712060672862395e-05	
0.9439701552486742	0.002690789926750863	0.002705663481451778	1.495812163709837e-05	
0.9585969880783669	0.002472032352404344	0.002487148985361726	1.5209313164272437e-05	
0.9734504639194281	0.0022816495338461276	0.0022970152021913647	1.546578610419984e-05	
0.9885340946089864	0.0021142124656571212	0.0021298331691554898	1.5727698614390672e-05	
1.0038514464001433	0.001965577587540084	0.00198145938829316	1.5995216637659934e-05	
1.01940614080515	0.0018325260274634411	0.001848675069315969	1.626851443387705e-05	
1.0352018554516484	0.0017125176574517896	0.0017289401843647528	1.6547775168181122e-05	
1.051242324952181	0.0016035194537826483	0.001620221827007396	1.6833191559907456e-05	
1.0675313417871697	0.0015038831959453178	0.001520871910066125	1.7124966598113095e-05	
1.0840727572015847	0.0014122566789496122	0.0014295383769375725	1.742331433096248e-05	
1.1008704821154982	0.0013275181529499146	0.0013450996403728429	1.7728460737738337e-05	
1.117928488048752	0.0012487271523091896	0.0012666154108070707	1.8040644693761168e-05	
1.1352508080599522	0.001175087074592386	0.001193289274670608	1.8360119040386994e-05	
1.1528415377000134	0.00110591630188751	0.0011244398150032332	1.8687151774229522e-05	
1.1707048359804781	0.0010406256075657719	0.0010594780173815235	1.9022027372260185e-05	
1.1888449263568397	0.0009787002336175017	0.000997889346158462	1.9365048272338287e-05	
1.2072660977271032	0.0009196854636680787	0.0009392193159247473	1.9716536532239903e-05	
1.225972705445816	0.0008631748218945677	0.0008830616881260183	2.0076835694420083e-05	
1.2449691723538168	0.0008088002414071968	0.0008290486359645835	2.0446312888993466e-05	
1.2642599898239333	0.0007562236952224855	0.0007768423700294328	2.0825361213704006e-05	
1.2838497188228888	0.0007051298870933379	0.0007261278208162555	2.121440243761679e-05	
1.3037429909896587	0.0006552196702545609	0.0006766060443559573	2.161389008557964e-05	
1.3239445097305402	0.0006062039075199521	0.0006279880612123185	2.2024312974941425e-05	
1.3444590513311867	0.0005577975113834274	0.0005799888618035819	2.2446199301497914e-05	
1.3652914660858761	0.0005097134117160871	0.0005323213149606032	2.288012144680212e-05	
1.386446679444272	0.00046165619562603394	0.00048468970337856937	2.332670215288211e-05	
1.4079296931759626	0.00041331517565331035	0.0004367825814759686	2.37866084353236e-05	
1.4297455865530366	0.00036435657802903087	0.0003882646167872498	2.426059214923932e-05	
1.451899517550985	0.00031441492570046713	0.00033876706913754	2.4749468573495634e-05	
1.4743967240682132	0.00026308401256072293	0.0002878767131906336	2.5254126075942464e-05	
1.4972425251644468	0.0002099108644127515	0.00023512386650139985	2.5775555174642376e-05	
1.5204423223183279	0.00015440943614965314	0.00017997448118935335	2.6314855590971263e-05	
1.5440016007044985	9.620623167730513e-05	0.0001218578328277071	2.687325482927537e-05	
1.5679259304904682	3.7054982063058405e-05	6.055613263607716e-05	2.745213041706226e-05	
1.5922209681535842	4.229303307276403e-05	1.8953391216077335e-05	2.8053037218749855e-05	
1.6168924578184014	0.00011343467280847865	8.478823197056964e-05	2.8677741366806605e-05	
1.6419462326147771	0.00019530503084761247	0.00016600474790591854	2.93282628394975e-05	
1.667388216057011	0.0002880758115390169	0.00025817536148902174	3.0006929441477822e-05	
1.6932244234443516	0.00039464873278774926	0.00036411930276192386	3.071644598387307e-05	
1.7194609632832076	0.0005194382398463766	0.0004882492334533939	3.1459983949168696e-05	
1.7461040387313935	0.0006689798087916006	0.0006371051374625506	3.224129906305286e-05	
1.7731599490647525	0.0008532628049250072	0.0008206835986984672	3.306488731305407e-05	
1.8006350911665105	0.001088325039585499	0.0010550355684169936	3.393619072512838e-05	
1.828535961039703	0.0014016364654441122	0.001367658376043731	3.486188562741985e-05	
1.8568691553430368	0.0018444796742921662	0.001809898032092613	3.585024236607796e-05	
1.885641372950552	0.0025247915699753445	0.002489858796615925	3.6911589428213574e-05	
1.9148594165354507	0.003714457117013977	0.0036799685002568876	3.805867924224755e-05	
1.9445301941784663	0.006340609452953636	0.006309912511596834	3.930563968309415e-05	
1.974660721001155	0.01628023341113	0.016282344533363313	4.0656581056488554e-05	
2.0052581208244957	0.0207165805518259	0.020704023037743	4.241269768812783e-05	
2.036329627853186	0.007933045586390797	0.00796946974864542	4.414963505338101e-05	
2.067882588386045	0.00492411401052956	0.0049679319417267895	4.624086166587064e-05	
2.0999244625529108	0.0036233713476390658	0.0036711557954192844	4.8799556973114715e-05	
2.132462826078452	0.00289677450201515	0.0029483923892650835	5.2077149659964146e-05	
2.1655053720733157	0.002429932033423465	0.0024863377820403786	5.658887102155546e-05	
2.199059912853022	0.002100889730502846	0.0021644088188972894	6.35495542915599e-05	
2.2331343817850464	0.0018498447663448255	0.0019264366812437178	7.66474092801998e-05	
2.267736835164523	0.0016317981570314996	0.0017427491762512575	0.00011397484891594854	
2.302875454119006	0.0016458978886482168	0.001596201516742227	0.00015889714387588784	
2.3385585465427567	0.0014820475952822133	0.0014761978561373282	1.19317159704172e-05	
2.3747945490609914	0.0013567051508588976	0.0013758370415805743	1.919924507436947e-05	
2.411592029024571	0.0012591429768533762	0.0012904310443216421	3.128970113000471e-05	
2.4489596865355954	0.0011749958319738926	0.0012166832480188026	4.173109333291479e-05	
2.4869063565043885	0.001109074841833218	0.001152207498416161	5.223045327186841e-05	
2.5254410107383527	0.0010616000444637129	0.0010952337390083592	3.377013576551459e-05	
2.564572760063192	0.0009992449023474971	0.001044420923547048	4.5958474661937105e-05	
2.604310856476998	0.0009625572924581051	0.000998734211069527	3.623716147254257e-05	
2.6446646953377266	0.0009145720982246913	0.0009573620727779348	4.279009973056501e-05	
2.6856438175845567	0.0008727014385837744	0.0009196589556041519	4.6958766187617244e-05	
2.727257911993673	0.0008346660505394094	0.0008851047590724759	5.043977308848965e-05	
2.769516817469004	0.0007995914774873951	0.0008532756410927216	5.368469370378579e-05	
2.812430525368455	0.0007669440599680035	0.0008238226216879024	5.687868137886676e-05	
2.8560091818661824	0.0007363288593187953	0.0007964556577578598	6.012680372169911e-05	
2.9002630903514777	0.0007074272031575277	0.0007709316230632596	6.350468471201153e-05	
2.945202713864811	0.0006799684844847821	0.000747045119662045	6.707759150628377e-05	
2.9908386775716385	0.0006537135893911686	0.0007246213717102065	7.090993258552331e-05	
3.0371817712745264	0.0006284430619440523	0.0007035106707981686	7.507155884485436e-05	
3.0842429519642045	0.0006039471733078972	0.0006835839912262791	7.964333128386935e-05	
3.1320333464101533	0.0005800162776618049	0.0006647294972596659	8.472330293023889e-05	
3.180564253791325	0.0005564301090500046	0.0006468497374140391	9.043466592483444e-05	
3.2298471483676323	0.0005329444496464478	0.0006298593729455081	9.693689773855492e-05	
3.2798936821928324	0.0005092728865050595	0.0006136833253854522	0.00010444230841546923	
3.3307156878694446	0.0004850598915615501	0.0005982552554961053	0.00011324173924026616	
3.3823251813463506	0.00045983850031718987	0.0005835163063648226	0.00012374623693488018	
3.43473436475976	0.00043295978046829553	0.0005694140585335795	0.0001365578751953361	
3.487955629318178	0.0004034680823497473	0.0005559016564916081	0.00015259683443938726	
3.542001558232087	0.00036986541259295815	0.0005429370745436715	0.00017334495083536108	
3.5968849296890193	0.00032963136041977295	0.0005304824967186211	0.00020135265141185324	
3.6526187198747286	0.00027815819404826175	0.0005185037905177196	0.00024141378099806153	
3.7092161060411786	0.00020625743139050516	0.000506970058294817	0.0003037182258411596	
3.7666904696220658	9.955781914504011e-05	0.0004958532531863604	0.00041433504473814846	
3.8250553993966134	0.0002155755893352545	0.00048512784897257623	0.000664709322463208	
3.884324694702404	0.0012963607780698107	0.00047477055520442476	0.001668783614997229	
3.9445123686979775	0.002016285619377133	0.00046476007048886446	0.0016110677000489842	
4.005632651675993	0.0010563867788939963	0.0004550768680745042	0.0006074549921830912	
4.067699994427721	0.0008011513051355176	0.00044570300888728667	0.0003572296313060296	
4.130729071659682	0.0006823293182708863	0.00043662197798239753	0.00024646574777193743	
4.194734785463209	0.0006112923393883981	0.0004278185410435636	0.00018387076587313728	
4.259732268837781	0.0005624454629628694	0.0004192786181049124	0.00014340452297238932	
4.325736889268946	0.000525711553968427	0.00041098917211762804	0.00011487959029769378	
4.392764252361694	0.0004963202474520868	0.0004029381103525308	9.349499729154516e-05	
4.460830205530115	0.00047171415167670465	0.00039511419693539314	7.66871925721354e-05	
4.5299508417442365	0.00045038994690453236	0.0003875069750660473	6.295547231761155e-05	
4.600142503334918	0.00043139557761228927	0.00038010669768462455	5.1353922559058696e-05	
4.671421785857698	0.000414086358888842	0.00037290426552612937	4.1245701001562986e-05	
4.743805542016518	0.000397994802839676	0.00036589117165410144	3.217262988874036e-05	
4.817310885648243	0.0003827537517015429	0.00035905945169027894	2.3779936769479398e-05	
4.891955195768907	0.00036804416879609574	0.0003524016390639355	1.5772182237334344e-05	
4.967756120682691	0.0003535509128359569	0.00034591072469519724	7.929702438465541e-06	
5.044731582154526	0.0003389120814449664	0.0003395801206038145	2.4565322280711263e-06	
5.122899779647386	0.00032364075280865324	0.0003334036270007392	1.0159903190612577e-05	
5.202279194625215	0.0003069729842967753	0.00032737540247628735	2.0722389097817374e-05	
5.282888594922542	0.0002875149941152772	0.000321489936947084	3.437038727760396e-05	
5.364747039181794	0.0002622650400417443	0.00031574202706568567	5.417744287732139e-05	
5.447873881359371	0.0002232553979831567	0.00031012675383273986	8.89003203498517e-05	
5.532288775301544	0.00014655941351006884	0.0003046394621826584	0.000175780778842636	
5.618011679391243	0.0005925710759962695	0.00029927574234075906	0.0006111096811138298	
5.705062861266868	0.0005055957709204421	0.000294031412773267	0.00021932237737369367	
5.793462902614208	0.0003911852494594695	0.0002889025045719888	0.00010362237845846584	
5.883232704032601	0.0003441691400986005	0.0002838852471332887	6.093473541320721e-05	
5.974393489976511	0.00031145798358905066	0.00027897605500657417	3.360596500811437e-05	
6.06696681377367	0.00027419330955395316	0.00027417151580116353	3.851321018957818e-05	
6.160974562720967	0.0003305112367897378	0.00026946837905239047	6.345730647327142e-05	
6.25643896325932	0.0003003783611008769	0.00026486354595835405	3.5809078953135495e-05	
6.353382586228693	0.00028387260847163853	0.00026035405990801867	2.3662811272842607e-05	
6.451828352204593	0.00027128512214002137	0.0002559370977295748	1.5467157532509806e-05	
6.551799536917215	0.00026043539261923275	0.00025160996159523543	8.967373416046146e-06	
6.653319776754563	0.00025053622819436183	0.000247370071525074	3.470561724343525e-06	
6.756413074350862	0.00024119740578091537	0.0002432149584382172	2.4241807414181835e-06	
6.861103804261538	0.00023217593033531746	0.00023914225770478288	7.092305513787035e-06	
6.9674167187261515	0.00022328654903768546	0.0002351497031564697	1.1942516791562816e-05	
7.075376953520617	0.0002143564186939156	0.0002312351215177345	1.6943469950036816e-05	
7.1850100339000935	0.00020518859283380424	0.0002273964272230898	2.2270318082443125e-05	
7.2963418806339915	0.00019551275232912254	0.00022363161758927067	2.818856974451736e-05	
7.40939881613446	0.00018488844199556967	0.0002199387683139039	3.51413895756624e-05	
7.5242075706798515	0.00017246163153842033	0.00021631602927489371	4.4001228838479715e-05	
7.640795288734611	0.00015619266866535885	0.00021276162060705937	5.690250489160008e-05	
7.759189535367103	0.00012963904914599042	0.00020927382903464833	8.117719331310151e-05	
7.879418302766868	0.00010065406820092084	0.00020585100444022494	0.0001646506522857025	
8.001510016862884	0.0002595296561245416	0.0002024915566521314	7.797126955067493e-05	
8.125493544044346	0.0001982023516183389	0.00019919395243424428	2.646953940937408e-05	
8.251398197985628	0.00017104349125812138	0.0001959567126631327	2.6223638445309254e-05	
8.379253746576957	0.00014792056457752056	0.00019277840967897583	4.5355297003971224e-05	
8.509090418962503	0.00012629733756230213	0.00018965766479772778	6.384196467895491e-05	
8.640938912687513	0.0001012206686816856	0.000186593145973047	8.612181168693613e-05	
8.774830400956196	6.761033125941149e-05	0.00018358356559743872	0.00011796788906061353	
8.910796540002062	2.712489174269026e-05	0.00018062767843290763	0.00017327963742075968	
9.048869476572474	0.00013986932948006572	0.00017772427966218887	0.0003048682335176976	
9.189081855529167	0.0008256959757169456	0.0001748722030523265	0.0009261451198139163	
9.331466827566528	0.0006503051753907277	0.00017207031922301269	0.0004902245974079093	
9.476058057049498	0.0003779918443308297	0.0001693175340126804	0.00021073349330042943	
9.622889729972897	0.00029654835264754473	0.00016661278693588065	0.00013076932884781802	
9.771996562044086	0.00025017155211769725	0.00016395504972596168	8.66405551801203e-05	
9.923413806890872	0.00021952101034425678	0.0001613433249575144	5.854888990474888e-05	
10.0771772643966	0.00019332598875540846	0.00015877664474345764	3.5354625926131374e-05	
10.233323289164382	0.00017106916155184922	0.0001562540695020139	3.856459406898463e-05	
10.391888799112495	0.00018030815021704313	0.00015377468678916855	2.8765765133981587e-05	
10.552911284202958	0.00014498563901714837	0.00015133761019252263	1.5794200397399397e-05	
10.716428815305356	0.0001126204305045474	0.00014894197828274223	0.00011181007344796192	
10.882480053198018	0.0002718172190019803	0.00014658695361907177	0.000131483111258816	
11.051104257708666	0.0002085811149136102	0.00014427172180562795	6.486376438002184e-05	
11.222341296996655	0.00018554279990087754	0.00014199549059541782	4.372435366380585e-05	
11.39623165697915	0.0001719224695355204	0.0001397574890392306	3.22585098858643e-05	
11.572816450903245	0.00016196200982530694	0.0001375569666767532	2.4469489988527274e-05	
11.752137429066462	0.00015386664700213232	0.00013539319276743107	1.8526172759397156e-05	
11.93423698868786	0.00014688543253964017	0.00013326545555876468	1.36693351511152e-05	
12.119158183932093	0.00014064131684517615	0.00013117306158988524	9.521105246217487e-06	
12.306944736088793	0.00013491976516873922	0.0001291153350283925	5.872208092524929e-06	
12.497641043909683	0.00012958677895743689	0.00012709161703857078	2.6227360190414333e-06	
12.691292194105861	0.00012455175667321406	0.00012510126517921872	9.283963028080782e-07	
12.887943972007742	0.00011974720794151246	0.00012314365282944367	3.469221317765342e-06	
13.08764287239018	0.0001151087596199028	0.00012121816864087288	6.148498084826422e-06	
13.290436110465315	0.00011054940903671493	0.00011932421601483468	8.822749798988048e-06	
13.496371633045765	0.00010668162419316786	0.00011746121260314965	1.0802787956429662e-05	
13.705498129880782	0.00010239046694064708	0.00011562858983125857	1.3252787645121008e-05	
13.917865045168076	9.825272368134942e-05	0.00011382579244249029	1.558487192632085e-05	
14.133522589243995	9.420276490587076e-05	0.00011205227806234678	1.785967839972616e-05	
14.35252175045488	9.021405585029142e-05	0.00011030751678174936	2.0102598122301807e-05	
14.574914307212275	8.626753185096528e-05	0.00010859099075825581	2.2331963195790576e-05	
14.800752840235097	8.234546965572044e-05	0.00010690219383431183	2.4564896512236146e-05	
15.030090744981337	7.84288842311273e-05	0.0001052406311716633	2.68198585415387e-05	
15.262982244272472	7.449678817961673e-05	0.00010360581890109949	2.9117452455299446e-05	
15.499482401113475	7.052167554515164e-05	0.0001019972837867508	3.148449816768532e-05	
15.739647131711472	6.645888085175656e-05	0.00010041456290420703	3.396565075364407e-05	
15.98353321869612	6.22490052227552e-05	9.88572033317647e-05	3.662017973854169e-05	
16.23119832454485	5.778441816070849e-05	9.732476185415255e-05	3.9556286862545076e-05	
16.482701005216104	5.285650150983254e-05	9.581680467811909e-05	4.2985288106322615e-05	
16.738100723993853	4.699041073285581e-05	9.433290715930266e-05	4.739472897102424e-05	
16.997457865546615	3.883683848901283e-05	9.287265353983537e-05	5.4229923133955506e-05	
17.26083375020432	2.4474507273579906e-05	9.143563669616364e-05	7.018189049164356e-05	
17.528290648456405	0.00010400069419405423	9.002145789659615e-05	7.617195581152236e-05	
17.799891795674554	6.491298687189538e-05	8.862972656811662e-05	2.5113135178555688e-05	
18.075701407063548	5.108610225592946e-05	8.72600600720242e-05	3.6324540141236575e-05	
18.35578469284383	4.3713061690163286e-05	8.591208348798801e-05	4.227331952199125e-05	
18.64020787366921	3.797695282299326e-05	8.458542940612435e-05	4.664071225270482e-05	
18.929038196283646	3.2956446092386643e-05	8.327973772672503e-05	5.0347867694967436e-05	
19.222343949420477	2.8310702197937348e-05	8.199465546728756e-05	5.370663301105531e-05	
19.52019447994806	2.3834128752637786e-05	8.072983657651319e-05	5.691943225692186e-05	
19.822660209265607	1.940803918582639e-05	7.948494175495822e-05	6.010465720834684e-05	
20.12981264995304	1.4930843715651405e-05	7.825963828204013e-05	6.33662468546414e-05	
20.441724422678867	1.0247983844040272e-05	7.705359984911455e-05	6.687280209721132e-05	
20.75846927337004	5.0102629613484184e-06	7.586650639835478e-05	7.119017853356647e-05	
21.08012209064783	1.0011619078732942e-05	7.469804396717895e-05	7.214020319187664e-05	
21.406758923533914	2.0494435472248914e-06	7.35479045379822e-05	7.27346918058292e-05	
21.738456999430788	4.546773572931042e-06	7.24157858929445e-05	7.673393280856775e-05	
22.075294742380795	9.59357505815824e-06	7.130139147369547e-05	8.083212991175146e-05	
22.417351791608088	1.4602880844338972e-05	7.020443024562875e-05	8.476923476218295e-05	
22.764709020347887	1.9661179143152546e-05	6.912461656666904e-05	8.875758404178289e-05	
23.1174485549675	2.48425594285502e-05	6.806167006030406e-05	9.288125457608452e-05	
23.47565379438362	3.019265652051889e-05	6.701531549270316e-05	9.71881831281963e-05	
23.839409429780538	3.574934437603063e-05	6.598528265375302e-05	0.0001017169202020554	
24.20880146463373	4.154999224664671e-05	6.497130624184986e-05	0.00010650499478794738	
24.583917235044	4.763577909070269e-05	6.397312575229269e-05	0.00011159353599249365	
24.964845430386426	5.405616661348532e-05	6.299048536913363e-05	0.00011703184889584141	
25.351676114279368	6.0876666670392886e-05	6.202313386034457e-05	0.00012288520560258505	
25.744500745878433	6.819805745612537e-05	6.107082447616796e-05	0.0001292540026346781	
26.143412201500308	7.622128936004679e-05	6.013331485052548e-05	0.00013633827895559054	
26.548504796581717	8.557372211790862e-05	5.9210366905363856e-05	0.0001447601562769876	
26.959874307978602	9.677875683395574e-05	5.8301746757823183e-05	0.00015479918628906613	
27.377617996610834	9.605283168475108e-05	5.74072246301181e-05	0.0001534224981951158	
27.801834630457815	0.00010806766957332621	5.652657476202746e-05	0.00016457587186585957	
28.232624507910387	0.00011968934751740999	5.5659575325892745e-05	0.000175332572740078	
28.670089481484574	0.00013201357859633333	5.480600834402995e-05	0.00018680332215298713	
29.114332981902788	0.00014545572241775635	5.396565960846458e-05	0.00019940455392350467	
29.565460042548164	0.00016035417287002028	5.31383186029024e-05	0.000213474631774253	
30.0235773242978	0.0001770943158345641	5.2323778426853657e-05	0.00022939788880271494	
30.488793140740842	0.00019575913149332357	5.152183572183139e-05	0.0002472588419205075	
30.961217483787163	0.00021730612667421125	5.073229059954828e-05	0.00026801509792698664	
31.440962049673153	0.00024256202312647124	4.995494657203957e-05	0.00029249078062097976	
31.928140265370157	0.00027245680008964923	4.918961048364326e-05	0.0003216160819123161	
32.42286731540228	0.00030870312897178043	4.8436092444771403e-05	0.00035710288934363236	
32.925260169079685	0.00035405026621657305	4.769420576740902e-05	0.0004016976736933865	
33.435437608153904	0.0004132503232962005	4.696376690228058e-05	0.00046015005298653686	
33.95352025490161	0.0004986268948671153	4.6244595377625625e-05	0.0005447650378170997	
34.479630600643624	0.0006558136175277642	4.5536513739528755e-05	0.0007009534742397916	
35.01389303470575	0.0005731452929799903	4.483934749375018e-05	0.0006061374027233081	
35.556433873828425	0.0006387007899493393	4.4152925049006776e-05	0.0006824077323406234	
36.107381392031996	0.0009291803381320088	4.347707766165421e-05	0.0009723498969630563	
36.666865850944866	0.0013972333549421656	4.2811639381724114e-05	0.001439554314574146	
37.23501953060145	0.0025047484965040954	4.2156447000271054e-05	0.0025455646963844906	
37.81197676071744	0.007788054323484861	4.151133999798679e-05	0.007815923737636857	
38.397873952449665	0.004526287220295342	4.087616049504057e-05	0.004489120730530439	
38.99284963064802	0.002053885740643779	4.0250753202105865e-05	0.002014330549914815	
39.59704446660722	0.0013283275210519687	3.963496537253596e-05	0.0012889637155717218	
40.21060131132589	0.0009857318799460345	3.902864675565197e-05	0.0009468487700162401	
40.83366522928125	0.0007850124222940559	3.8431649551108225e-05	0.0007466669983170398	
41.46638353272696	0.0006527089355577543	3.78438283643018e-05	0.0006149251793666349	
42.108905816522395	0.0005625183449648098	3.7265040162794006e-05	0.0005252989877196447	
42.76138399350171	0.0004913686810436121	3.669514423371274e-05	0.0004547054620882664	
43.42397233039088	0.00043583582946316615	3.613400214210626e-05	0.0003997274105278875	
44.096827484281306	0.0003904282221362396	3.5581477690219605e-05	0.000354869542448147	
44.78010853966855	0.0003513886790038285	3.5037436877666446e-05	0.00031637298253033556	
45.47397704606499	0.0003160587533162713	3.450174786246983e-05	0.0002815864955572448	
46.17859705619533	0.0002785982026267682	3.397428092294655e-05	0.0002446824278551571	
46.894135164783904	0.00026113780387490516	3.3454908420410504e-05	0.00022824643538648894	
47.62076054794297	0.00019935910202200242	3.294350476267194e-05	0.00017103331840146414	
48.35864500317141	0.00037858082815646034	3.243994636830946e-05	0.00034672018844944145	
49.10796298997312	0.00030033618493525527	3.19441116316934e-05	0.00026843366859620303	
49.86889167110482	0.0002681610183924603	3.1455880888739444e-05	0.00023671985294138254	
50.641610954463076	0.0002474684458232636	3.097513638337211e-05	0.0002165045950494689	
51.42630353562007	0.00023228625224509385	3.0501762234679056e-05	0.0002017909494322988	
52.22315494101898	0.00021861079338643342	3.003564440473672e-05	0.00018858097370612597	
53.03235357183818	0.00020766101112718404	2.9576670667089975e-05	0.00017809031869553169	
53.854090748535334	0.00019629701267256933	2.9124730575867775e-05	0.0001671774183587914	
54.688560756081706	0.00018457911912467267	2.8679715435518138e-05	0.00015590756856575602	
55.53596088989733	0.00016748822317748518	2.824151827114617e-05	0.00013932213482585566	
56.39649150249797	0.000201928193916165	2.7810033799439508e-05	0.00017432620062632999	
57.27035605086487	0.0001818367186897276	2.738515840016592e-05	0.00015446103511335813	
58.15776114454846	0.00017167301572877102	2.6966790088228497e-05	0.00014470946836740207	
59.05891659451753	0.00016417730066893964	2.6554828486264256e-05	0.00013762453411333736	
59.974035462765215	0.0001578775537760986	2.6149174797772543e-05	0.00013172998526626828	
60.90333411268367	0.00015222133099032599	2.5749731780760002e-05	0.00012647314450841385	
61.847032260219336	0.0001475054516080973	2.5356403721889354e-05	0.00012215035053694259	
62.80535302582078	0.0001427408491178554	2.49690964111196e-05	0.00011777276190469196	
63.778522987191536	0.00013835886909939146	2.4587717116825777e-05	0.00011377203662453262	
64.76677223286032	0.000134265616620163	2.4212174561386716e-05	0.00011005423344485448	
65.77033441658139	0.00013041649219132956	2.384237889722949e-05	0.00010657482792607823	
66.78944681257751	0.00012678156416818097	2.347824168332e-05	0.00010330397172838916	
67.82435037163955	0.00012333788915199148	2.311967586208878e-05	0.00010021880577480848	
68.87528977809474	0.00012006685050393335	2.2766595736782423e-05	9.730079737616003e-05	
69.94251350765792	0.00011695285783746426	2.2418916949230298e-05	9.453443927869534e-05	
71.02627388617911	0.0001139825850694479	2.207655645801733e-05	9.190648753058385e-05	
72.12682714930152	0.00011114447455996478	2.1739432517053473e-05	8.940546553513341e-05	
73.24443350304374	0.00010842839173488688	2.140746465453102e-05	8.70213186315379e-05	
74.37935718532088	0.00010582537271901068	2.1080573652260827e-05	8.474516170928834e-05	
75.53186652841877	0.00010332743320767173	2.0758681525379422e-05	8.256908807401819e-05	
76.7022340224364	0.00010092741963258093	2.0441711502418394e-05	8.048602061526984e-05	
77.89073637971123	9.861889066207195e-05	2.012958800572844e-05	7.848959331344553e-05	
79.09765460024283	9.639602113567115e-05	1.9822236632250193e-05	7.657405518413253e-05	
80.32327403813038	9.425352301716455e-05	1.9519584134624406e-05	7.473419124291661e-05	
81.5678844690394	9.218657953579746e-05	1.922155840263422e-05	7.29652566596409e-05	
82.83178015871405	9.019078973351247e-05	1.8928088444972475e-05	7.12629213195696e-05	
84.11525993255103	8.826212135061265e-05	1.863910437132711e-05	6.962322272354008e-05	
85.41862724625115	8.639687048228817e-05	1.8354537374778177e-05	6.804252565933213e-05	
86.74219025756646	8.459162679667496e-05	1.8074319714499673e-05	6.651748743477444e-05	
88.08626189915832	8.284324336712186e-05	1.7798384698760198e-05	6.50450277251585e-05	
89.45115995258467	8.114881036651589e-05	1.7526666668216137e-05	6.362230228273166e-05	
90.83720712343391	7.950563201933813e-05	1.725910097949141e-05	6.224667990388474e-05	
92.24473111762269	7.791120632072683e-05	1.699562398903799e-05	6.091572216326837e-05	
93.67406471887617	7.636320712030745e-05	1.6736173037271557e-05	5.962716551256586e-05	
95.1255458674087	7.48594682382854e-05	1.648068643297674e-05	5.837890541139423e-05	
96.59951773982377	7.339796933685601e-05	1.622910343797661e-05	5.7168982213370545e-05	
98.09632883025184	7.197682331468073e-05	1.59813642520612e-05	5.599556857507858e-05	
99.61633303274554	7.059426502844859e-05	1.5737409998169982e-05	5.4856958191945254e-05	
101.15988972495167	6.924864117521837e-05	1.5497182707823196e-05	5.3751555694714704e-05	
102.72736385307937	6.793840119368698e-05	1.5260625306797488e-05	5.267786756466061e-05	
104.31912601818526	6.666208906281563e-05	1.5027681601040793e-05	5.1634493945964386e-05	
105.93555256379533	6.541833589317607e-05	1.4798296262822158e-05	5.062012125061957e-05	
107.57702566488457	6.420585322058815e-05	1.4572414817111813e-05	4.96335154654323e-05	
109.24393341823551	6.302342692360832e-05	1.4349983628187257e-05	4.8673516082676824e-05	
110.93666993419627	6.1869911696593e-05	1.4130949886461045e-05	4.7739030586130516e-05	
112.65563542986153	6.074422601870906e-05	1.391526159552598e-05	4.682902943286118e-05	
114.40123632369622	5.964534756666777e-05	1.37028675594139e-05	4.594254147854417e-05	
116.17388533162597	5.8572309025301206e-05	1.3493717370063869e-05	4.50786498004296e-05	
117.9740015646163	5.752419425557332e-05	1.3287761394995983e-05	4.4236487877554065e-05	
119.802010627764	5.6500134784341644e-05	1.3084950765187e-05	4.3415236092514134e-05	
121.65834472092367	5.549930658428448e-05	1.2885237363144057e-05	4.261411852321914e-05	
123.54344274089367	5.452092711596975e-05	1.2688573811172912e-05	4.1832399996601415e-05	
125.45775038518534	5.356425260715042e-05	1.2494913459837143e-05	4.106938337937116e-05	
127.40172025740017	5.262857554708621e-05	1.2304210376604837e-05	4.0324407083618315e-05	
129.3758119742398	5.171322237607393e-05	1.2116419334679413e-05	3.9596842767445936e-05	
131.3804922741741	5.081755135245919e-05	1.1931495802011295e-05	3.888609321291073e-05	
133.41623512779302	4.994095058124671e-05	1.1749395930487146e-05	3.819159036539005e-05	
135.48352184986857	4.9082836190051244e-05	1.1570076545293562e-05	3.751279352012029e-05	
137.58284121315285	4.8242650639569284e-05	1.1393495134452128e-05	3.6849187643089156e-05	
139.71468956393986	4.741986115702809e-05	1.1219609838522746e-05	3.620028181474112e-05	
141.879570939417	4.6613958282197845e-05	1.1048379440472415e-05	3.5565607786084125e-05	
144.07799718683648	4.58244545165611e-05	1.087976335570636e-05	3.494471863779457e-05	
146.31048808453184	4.505088306713075e-05	1.0713721622258912e-05	3.433718753381397e-05	
148.57757146481032	4.4292796677207544e-05	1.0550214891141145e-05	3.374260656173107e-05	
150.87978333874923	4.354976653708527e-05	1.0389204416842758e-05	3.316058565295978e-05	
153.2176680229263	4.2821381268351975e-05	1.0230652047985313e-05	3.2590751576363954e-05	
155.5917782681133	4.210724597601156e-05	1.0074520218124453e-05	3.203274699955557e-05	
158.00267538996428	4.140698136316565e-05	9.92077193669835e-06	3.1486229612608586e-05	
160.45092940172842	4.07202229034613e-05	9.769370780120024e-06	3.095087130939653e-05	
162.9371191490193	4.004662006692789e-05	9.620280883011002e-06	3.0426357422179283e-05	
165.46183244667284	3.9385835595203886e-05	9.473466929573911e-06	2.9912386005442194e-05	
168.02566621772516	3.8737544822496226e-05	9.328894145101735e-06	2.9408667165332305e-05	
170.6292266345446	3.8101435038921784e-05	9.186528287621297e-06	2.891492243134353e-05	
173.27312926215015	3.747720489316083e-05	9.04633563966882e-06	2.8430884167182815e-05	
175.9579992037507	3.6864563831604606e-05	8.908283000195288e-06	2.7956295018001464e-05	
178.68447124853947	3.626323157140936e-05	8.772337676599427e-06	2.7490907391406123e-05	
181.45319002177868	3.567293760507693e-05	8.638467476886217e-06	2.7034482969871628e-05	
184.2648101372089	3.509342073437312e-05	8.506640701948811e-06	2.6586792252368838e-05	
187.11999635182175	3.4524428631566035e-05	8.376826137971764e-06	2.6147614123191843e-05	
190.019423723029	3.396571742612631e-05	8.248993048953664e-06	2.5716735446128187e-05	
192.9637777682679	3.3417051315172504e-05	8.123111169347125e-06	2.5293950682257445e-05	
195.95375462707955	3.287820219607813e-05	7.999150696814144e-06	2.4879061529796598e-05	
198.99006122569847	3.234894931977545e-05	7.877082285095087e-06	2.4471876584528973e-05	
202.0734154441926	3.1829078963401935e-05	7.756877036989243e-06	2.4072211019464688e-05	
205.20454628619316	3.131838412103502e-05	7.63850649744526e-06	2.367988628247992e-05	
208.38419405125447	3.081666421135391e-05	7.521942646759572e-06	2.3294729810775538e-05	
211.6131105098844	3.0323724801150665e-05	7.40715789388113e-06	2.2916574761079123e-05	
214.892059081287	2.9839377343691914e-05	7.2941250698206245e-06	2.2545259754593365e-05	
218.22181501385919	2.936343893100255e-05	7.182817421162562e-06	2.2180628635763857e-05	
221.60316556848443	2.8895732059209466e-05	7.073208603678473e-06	2.1822530244006094e-05	
225.03691020466627	2.8436084406143577e-05	6.965272676039671e-06	2.1470818197591415e-05	
228.5238607695462	2.7984328620454008e-05	6.858984093627868e-06	2.1125350688947505e-05	
232.06484168985054	2.754030212153983e-05	6.754317702442147e-06	2.0785990290680274e-05	
235.66069016681035	2.710384690965235e-05	6.651248733100715e-06	2.0452603771671667e-05	
239.3122563741041	2.6674809385564395e-05	6.549752794935826e-06	2.0125061922651564e-05	
243.0204036588648	2.6253040179243875e-05	6.449805870180522e-06	1.9803239390682187e-05	
246.78600874580337	2.5838393987006355e-05	6.351384308245595e-06	1.948701452203153e-05	
250.60996194449422	2.5430729416655618e-05	6.254464820085375e-06	1.917626921294609e-05	
254.4931673598731	2.5029908840154028e-05	6.159024472650926e-06	1.8870888767866046e-05	
258.43654310599635	2.4635798253393504e-05	6.065040683429222e-06	1.85707617646553e-05	
262.4410215231124	2.424826714266615e-05	5.972491215066958e-06	1.8275779926446563e-05	
266.507549398097	2.3867188357458788e-05	5.881354170077629e-06	1.7985837999727215e-05	
270.63708818830384	2.349243798921971e-05	5.791607985630563e-06	1.770083363831553e-05	
274.8306142488838	2.3123895255767816e-05	5.703231428420588e-06	1.742066729289876e-05	
279.08911906362675	2.276144239103519e-05	5.616203589617073e-06	1.714524210582532e-05	
283.4136094793798	2.2404964539852967e-05	5.530503879891056e-06	1.68744638108623e-05	
287.80510794409827	2.2054349657508367e-05	5.446112024519251e-06	1.660824063764732e-05	
292.26465274858515	2.1709488413817265e-05	5.363008058563696e-06	1.6346483220580366e-05	
296.7932982719762	2.137027410147224e-05	5.281172322125842e-06	1.6089104511916707e-05	
301.3921152310292	2.1036602548440223e-05	5.200585455673926e-06	1.5836019698836196e-05	
306.0621909332746	2.0708372034197827e-05	5.1212283954424764e-06	1.5587146124278176e-05	
310.80462953409153	2.038548320960407e-05	5.043082368902747e-06	1.534240321134295e-05	
315.6205522977641	2.006783902022321e-05	4.9661288903030686e-06	1.510171239107337e-05	
320.5110978625849	1.975534463292028e-05	4.890349756277927e-06	1.4864997033440608e-05	
325.47742251006514	1.944790736556262e-05	4.815727041524739e-06	1.4632182381368134e-05	
330.52070043831674	1.9145436619670446e-05	4.742243094547233e-06	1.4403195487638258e-05	
335.6421240396705	1.8847843815868112e-05	4.669880533464409e-06	1.4177965154533788e-05	
340.8429041825955	1.855504233199645e-05	4.598622241884031e-06	1.3956421876076236e-05	
346.1242704979875	1.826694744375424e-05	4.528451364839663e-06	1.3738497782729724e-05	
351.4874716698928	1.7983476267744393e-05	4.459351304790229e-06	1.3524126588447034e-05	
356.9337757307372	1.770454770680726e-05	4.39130571768114e-06	1.3313243539941294e-05	
362.46447036112943	1.7430082397529986e-05	4.324298509066009e-06	1.310578536807313e-05	
368.08086319431027	1.7160002659827147e-05	4.258313830288012e-06	1.2901690241249493e-05	
373.7842821253185	1.6894232448493174e-05	4.193336074719975e-06	1.2700897720735555e-05	
379.57607562494815	1.6632697306632984e-05	4.1293498740622475e-06	1.2503348717787052e-05	
385.45761305857025	1.6375324320881896e-05	4.0663400946974904e-06	1.2308985452515054e-05	
391.43028500989345	1.6122042078330938e-05	4.004291834101475e-06	1.2117751414400068e-05	
397.49550360974456	1.587278062507789e-05	3.943190417308991e-06	1.1929591324376868e-05	
403.6547028699399	1.5627471426328816e-05	3.883021393434085e-06	1.174445109841543e-05	
409.9093390223323	1.5386047327978774e-05	3.823770532243699e-06	1.1562277812527706e-05	
416.26089086311043	1.5148442519603944e-05	3.765423820783935e-06	1.1383019669133197e-05	
422.71086010243414	1.4914592498801264e-05	3.7079674600580993e-06	1.1206625964720261e-05	
429.2607717194863	1.4684434036814535e-05	3.6513878617557353e-06	1.1033047058742922e-05	
435.91217432302693	1.445790514538965e-05	3.5956716450318485e-06	1.086223434369662e-05	
442.6666405175339	1.4234945044803933e-05	3.54080563333555e-06	1.0694140216318689e-05	
449.52576727501685	1.4015494133017895e-05	3.4867768512873456e-06	1.0528718049862574e-05	
456.4911763125926	1.3799493955899952e-05	3.4335725216043184e-06	1.036592216739717e-05	
463.56451447591087	1.3586887178477406e-05	3.38118006207247e-06	1.020570781608525e-05	
470.74745412852144	1.3377617557169135e-05	3.3295870825654756e-06	1.0048031142397219e-05	
478.04169354727435	1.3171629912957732e-05	3.2787813821091557e-06	9.892849168218589e-06	
485.4489573238469	1.2968870105460915e-05	3.2287509459909296e-06	9.740119767811765e-06	
492.97099677249224	1.276928500786417e-05	3.17948394291359e-06	9.589801645594764e-06	
500.60959034410683	1.2572822482677982e-05	3.130968722192666e-06	9.441854314700901e-06	
508.36654404671106	1.2379431358285452e-05	3.0831938109967686e-06	9.29623807628594e-06	
516.2436918724502	1.2189061406247149e-05	3.036147911630171e-06	9.152913999550204e-06	
524.242896231207	1.2001663319332047e-05	2.9898198988570467e-06	9.011843902445151e-06	
532.3660483909357	1.1817188690244734e-05	2.9441988172666824e-06	8.872990333035253e-06	
540.6150689248177	1.1635589991020434e-05	2.8992738786790386e-06	8.736316551487304e-06	
548.9919081653474	1.1456820553060939e-05	2.855034459590046e-06	8.601786512660992e-06	
557.4985466654523	1.1280834547785587e-05	2.811470098656013e-06	8.469364849275308e-06	
566.1369956667598	1.1107586967872833e-05	2.7685704942165503e-06	8.339016855627131e-06	
574.909297575119	1.0937033609068906e-05	2.726325501855415e-06	8.210708471838917e-06	
583.8175264434902	1.076913105254138e-05	2.684725131998688e-06	8.084406268614009e-06	
592.8637884623186	1.060383664775627e-05	2.643759547549717e-06	7.960077432478705e-06	
602.0502224575035	1.04411084958584e-05	2.6034190615602525e-06	7.8376897514914e-06	
611.379000396087	1.0280905433535674e-05	2.563694134937216e-06	7.7172116014e-06	
620.8523278997751	1.012318701734877e-05	2.5245753741845708e-06	7.598611932229696e-06	
630.4724447664181	9.967913508508533e-06	2.4860535291797278e-06	7.4818602552838465e-06	
640.2416254995708	9.815045858084342e-06	2.4481194909839775e-06	7.3669266305418664e-06	
650.1621798462554	9.66454569262729e-06	2.410764289686423e-06	7.253781654438398e-06	
660.2364533430635	9.516375300192648e-06	2.373979092280875e-06	7.142396448008819e-06	
670.4668278707137	9.370497616747264e-06	2.337755200575234e-06	7.032742645387199e-06	
680.8557222172046	9.226876212947458e-06	2.3020840491328495e-06	6.9247923826427835e-06	
691.4055926496942	9.085475281274283e-06	2.2669572032453506e-06	6.818518286942363e-06	
702.1189334952396	8.946259623513101e-06	2.2323663569364842e-06	6.71389346602597e-06	
712.9982777305363	8.809194638565329e-06	2.1983033309964718e-06	6.610891497984203e-06	
724.0461975807946	8.67424631058052e-06	2.1647600710464277e-06	6.509486421325862e-06	
735.2653051278958	8.541381197397541e-06	2.131728645632363e-06	6.409652725325063e-06	
746.6582529279726	8.410566419284107e-06	2.099201244348331e-06	6.31136534063759e-06	
758.2277346385576	8.281769647964336e-06	2.06717017598827e-06	6.214599630176573e-06	
769.9764856554507	8.154959095924454e-06	2.035627866726089e-06	6.119331380238055e-06	
781.9072837594538	8.030103505987221e-06	2.0045668583235764e-06	6.025536791867488e-06	
794.0229497731273	7.907172141145955e-06	1.973979806365703e-06	5.933192472458406e-06	
806.3263482277227	7.786134774649526e-06	1.9438594785228915e-06	5.84227542757513e-06	
818.82038804045	7.66696168032999e-06	1.914198752839846e-06	5.752763052991527e-06	
831.5080232022387	7.549623623164828e-06	1.8849906160505302e-06	5.66463312693825e-06	
844.3922534761538	7.434091850066235e-06	1.8562281619189061e-06	5.5778638025512585e-06	
857.4761251066391	7.3203380808899615e-06	1.8279045896050095e-06	5.492433600514551e-06	
870.7627315397452	7.208334499656868e-06	1.8000132020560064e-06	5.408321401890649e-06	
884.2552141545192	7.098053745980201e-06	1.7725474044218328e-06	5.325506441132196e-06	
897.9567630057271	6.989468906692322e-06	1.7455007024950332e-06	5.24396829926883e-06	
911.8706175780853	6.8825535076644634e-06	1.7188667011744475e-06	5.163686897263233e-06	
926.0000675521785	6.777281505813656e-06	1.6926391029523584e-06	5.084642489530883e-06	
940.3484535822448	6.673627281291036e-06	1.666811706424759e-06	5.006815657618081e-06	
954.9191680860141	6.571565629845961e-06	1.6413784048243745e-06	4.9301873040330135e-06	
969.715656046784	6.4710717553606996e-06	1.6163331845760948e-06	4.854738646225006e-06	
984.7414158279239	6.372121262550543e-06	1.591670123874474e-06	4.780451210707104e-06	
1000.0	6.27469014982442e-06	1.5673833912829581e-06	4.707306827317456e-06	


==> data/fig_iss_tfirka_04_hist_lam_00.dat <==
re_lam	im_lam	
-0.010339684104694769	2.049291244712048	
-0.010339684104697683	-2.049291244711946	
-0.0038754931709157965	0.775088946371468	
-0.0038754931709157926	-0.7750889463714679	


==> data/fig_iss_tfirka_04_hist_lam_01.dat <==
re_lam	im_lam	
-0.009601356639745484	1.9923921671546705	
-0.009601356639747332	-1.9923921671546678	
-0.0038759127024019084	0.7750870241229473	
-0.0038759127024020888	-0.775087024122947	


==> data/fig_iss_tfirka_04_hist_lam_02.dat <==
re_lam	im_lam	
-0.009961180570285944	1.9919662193632361	
-0.003875804784792911	0.7750873503526268	
-0.009961180570285904	-1.9919662193632357	
-0.0038758047847925465	-0.7750873503526267	


==> data/fig_iss_tfirka_04_hist_lam_03.dat <==
re_lam	im_lam	
-0.009963400365171848	1.991964610305925	
-0.0038758088031760427	0.7750873527732638	
-0.00996340036517184	-1.9919646103059236	
-0.0038758088031761303	-0.7750873527732641	


==> data/fig_iss_tfirka_04_hist_lam_04.dat <==
re_lam	im_lam	
-0.009963409284458491	1.9919646000402347	
-0.0038758088295291915	0.7750873527810304	
-0.009963409284457837	-1.9919646000402318	
-0.003875808829528622	-0.7750873527810319	


==> data/fig_iss_tfirka_04_hist_mu_00.dat <==
re_mu	im_mu	
0.0031172824725	0.6234487012451105	
0.0031172824725	-0.6234487012451105	
0.003875493196	-0.7750889504064546	
0.003875493196	0.7750889504064546	


==> data/fig_iss_tfirka_04_hist_mu_01.dat <==
re_mu	im_mu	
0.010339684104694769	2.049291244712048	
0.010339684104697683	-2.049291244711946	
0.0038754931709157965	0.775088946371468	
0.0038754931709157926	-0.7750889463714679	


==> data/fig_iss_tfirka_04_hist_mu_02.dat <==
re_mu	im_mu	
0.009601356639745484	1.9923921671546705	
0.009601356639747332	-1.9923921671546678	
0.0038759127024019084	0.7750870241229473	
0.0038759127024020888	-0.775087024122947	


==> data/fig_iss_tfirka_04_hist_mu_03.dat <==
re_mu	im_mu	
0.009961180570285944	1.9919662193632361	
0.003875804784792911	0.7750873503526268	
0.009961180570285904	-1.9919662193632357	
0.0038758047847925465	-0.7750873503526267	


==> data/fig_iss_tfirka_04_hist_mu_04.dat <==
re_mu	im_mu	
0.009963400365171848	1.991964610305925	
0.0038758088031760427	0.7750873527732638	
0.00996340036517184	-1.9919646103059236	
0.0038758088031761303	-0.7750873527732641	


==> data/fig_iss_tfirka_28.dat <==
fom_evals	rel_err	cond_M	
28.0	0.7415907541736888	58680.41203672097	
58.0	0.676959656012902	2680.1471825236517	
88.0	0.7096567081778493	1440.6907251154842	
116.0	0.017589309794442894	629.4087193449265	
144.0	0.013578235627534949	514.8180100176563	
172.0	0.013194757445322928	2039.1377434692727	
200.0	0.013124078336827577	44590.269879341395	
228.0	0.01225689992324598	169134.4654019169	
256.0	0.010984030614843801	1455.7214410798606	
284.0	0.005588058579835798	324.09328941494175	
312.0	0.004195692297878709	128.86149392360505	
340.0	0.004169381951778585	78.00762514976167	
368.0	0.0041692372488274275	72.82575012338953	
396.0	0.0041692365386598994	72.45720291217634	
424.0	0.004169236535208252	72.43125596770632	
452.0	0.004169236535259164	72.42946237735953	


==> data/fig_iss_tfirka_bode_28.dat <==
z	Hz	Hrz	diff	
0.1	0.00017006667109495496	0.00017005709725335992	1.3341505667591072e-07	
0.10154950161807173	0.0001727846641511856	0.00017277494071569588	1.3343134390747698e-07	
0.10312301278878754	0.00017554877368051514	0.00017553889837593615	1.3344813782602548e-07	
0.10472090554055413	0.00017835991065214075	0.00017834988116852704	1.3346545413133015e-07	
0.10634355766636439	0.00018121901004083087	0.0001812088240329977	1.3348330900599815e-07	
0.10799135281311975	0.00018412703171742393	0.0001841166868044504	1.3350171912990702e-07	
0.1096646805723366	0.00018708496138198909	0.00018707445514672211	1.3352070169444448e-07	
0.11136393657225817	0.0001900938115420566	0.00019008314153060274	1.3354027441920238e-07	
0.11308952257139368	0.0001931546225384728	0.00019314378625969104	1.3356045556694196e-07	
0.11484184655350702	0.00019626846362160818	0.00019625745854659306	1.3358126396017316e-07	
0.11662132282407707	0.00019943643408081553	0.00019942525764237676	1.3360271899828245e-07	
0.11842837210825283	0.00020265966443023005	0.0002026483140223684	1.336248406744879e-07	
0.12026342165032622	0.00020593931765420574	0.00020592779063158178	1.3364764959352907e-07	
0.12212690531474645	0.00020927659051590063	0.00020926488419330177	1.3367116699063362e-07	
0.12401926368869937	0.00021267271493276106	0.00021266082658455868	1.3369541474966953e-07	
0.12594094418627644	0.000216128959422904	0.00021611688628251168	1.3372041542289822e-07	
0.12789240115425762	0.00021964663062667495	0.00021963436988599888	1.3374619225079364e-07	
0.12987409597953362	0.00022322707490794735	0.00022321462371683462	1.3377276918265905e-07	
0.13188649719819254	0.0002268716800400495	0.00022685903550573056	1.3380017089731695e-07	
0.13393008060629666	0.0002305818769815431	0.00023056903616807106	1.3382842282544742e-07	
0.13600532937237603	0.0002343591417474478	0.00023434610167513502	1.338575511711246e-07	
0.13811273415166478	0.00023820499738190403	0.0002381917550267544	1.3388758293526266e-07	
0.14025279320210793	0.00024212101603869339	0.00024210756833183106	1.3391854593898074e-07	
0.1424260125021654	0.0002461088211765037	0.00024609516500360143	1.339504688475079e-07	
0.1446329058704415	0.0002501700898763241	0.00025015622207702595	1.3398338119561802e-07	
0.14687399508716817	0.00025430655528890794	0.0002542924726562546	1.3401731341248262e-07	
0.14914981001757044	0.000258520009220819	0.0002585057085006643	1.340522968486492e-07	
0.15146088873714358	0.00026281230486822443	0.0002627977827586579	1.3408836380238454e-07	
0.1538077776588715	0.000267185359708297	0.0002671706128590602	1.3412554754773395e-07	
0.15619103166241588	0.0002716411585588216	0.00027162618357072944	1.3416388236260697e-07	
0.15861121422530794	0.0002761817568174509	0.0002761665502418082	1.3420340355836926e-07	
0.16106889755617235	0.00028080928389291734	0.00028079384223093787	1.3424414750978408e-07	
0.16356466273001555	0.00028552594684149606	0.0002855102665437253	1.342861516854302e-07	
0.1660990998256107	0.00029033403422306595	0.00029031811168880314	1.343294546795885e-07	
0.16867280806501112	0.00029523592019226774	0.00029521975176899156	1.343740962447559e-07	
0.1712863959552255	0.00030023406884151417	0.0003002176508243149	1.3442011732469924e-07	
0.17394048143208848	0.0003053310388139851	0.0003053143674449972	1.34467560088581e-07	
0.17663569200636045	0.0003105294882062412	0.00031051255967408435	1.345164679663328e-07	
0.17937266491209122	0.000315832179781733	0.00031581499022095827	1.345668856842903e-07	
0.18215204725728248	0.00032124198651828	0.00032122453200882686	1.3461885930193425e-07	
0.18497449617688488	0.0003267618975145803	0.0003267441740812373	1.3467243625027322e-07	
0.18784067898816573	0.0003323950242829551	0.00033237702789483707	1.3472766536965983e-07	
0.1907512733484843	0.000338144607457942	0.00033812633402797494	1.3478459695035354e-07	
0.19370696741551147	0.00034401402395293725	0.00034399546933735743	1.348432827726856e-07	
0.1967084600099325	0.0003500067945999911	0.00034998795459786187	1.3490377614884948e-07	
0.19975646078067044	0.00035612659231101784	0.00035610746266376053	1.3496613196561506e-07	
0.20285169037266976	0.00036237725080219595	0.00036235782719313793	1.3503040672866716e-07	
0.2059948805972802	0.00036876277392718467	0.00036874305198113624	1.3509665860612705e-07	
0.20918677460527996	0.00037528734566907293	0.0003752673209519199	1.3516494747542572e-07	
0.21242812706258082	0.0003819553408456891	0.0003819350088640162	1.3523533496991255e-07	
0.215719704328655	0.0003887713365881551	0.0003887506927888977	1.3530788452679093e-07	
0.21906228463772706	0.0003957401246583699	0.00039571916442849615	1.3538266143631205e-07	
0.22245665828277353	0.00040286672467757537	0.00040284544334380696	1.354597328920551e-07	
0.22590362780237347	0.0004101563983453271	0.0004101347911738955	1.3553916804228013e-07	
0.22940400817045398	0.0004176146647361966	0.00041759272693264607	1.3562103804228616e-07	
0.23295862698897662	0.0004252473167704454	0.0004252250434794823	1.3570541610845077e-07	
0.2365683246836085	0.0004330604389648584	0.0004330378252702539	1.3579237757231062e-07	
0.2402339547024262	0.000441060426581069	0.000441037467505617	1.3588199993736165e-07	
0.243956383717698	0.0004492540063011426	0.00044923069680668414	1.3597436293595112e-07	
0.24773649183079302	0.00045764825857417813	0.0004576245935616936	1.3606954858748564e-07	
0.2515751727802653	0.0004662506417933637	0.00046622661610314325	1.3616764125809364e-07	
0.2554733341531623	0.00047506901848055286	0.0004750446268924516	1.362687277210649e-07	
0.2594318975996074	0.00048411168367532074	0.00048408692090910483	1.3637289721938717e-07	
0.26345179905070754	0.0004933873957478425	0.000493362256463637	1.3648024152850816e-07	
0.2675339889398373	0.0005029054098802919	0.0005028798886791458	1.365908550204022e-07	
0.27167943242735193	0.0005126755144901122	0.0005126496059146804	1.3670483472976175e-07	
0.2758891096287819	0.0005227080709010217	0.0005226817694363848	1.3682228042048258e-07	
0.28016401584656353	0.0005330140566045367	0.0005329873566791737	1.3694329465300977e-07	
0.2845051618053608	0.000543605112496829	0.0005435780084837528	1.3706798285378164e-07	
0.28891357389103245	0.0005544935945236229	0.0005544660807416939	1.371964533863928e-07	
0.2933902943933029	0.000565692630220581	0.0005656647009360272	1.3732881762139382e-07	
0.29793638175219256	0.0005772161806992727	0.0005771878301274253	1.3746519001037628e-07	
0.30255291080826724	0.00058907910870066	0.0005890503310079405	1.3760568815810688e-07	
0.30724097305676445	0.0006012972534206605	0.0006012680427268295	1.3775043289947483e-07	
0.31200167690565833	0.000613887512907474	0.0006138578632881885	1.3789954837294865e-07	
0.3168361479377224	0.0006268679349402303	0.0006268378404299262	1.3805316209944525e-07	
0.3217455291766536	0.0006402578174256677	0.0006402272720208158	1.3821140505966498e-07	
0.32673098135731937	0.0006540778194970591	0.0006540468171598264	1.383744117730082e-07	
0.33179368320019265	0.0006683500846711393	0.0006683186193335122	1.3854232037764167e-07	
0.33693483169003946	0.0006830983776188622	0.0006830664431872689	1.3871527271249168e-07	
0.3421556423589239	0.0006983482363396444	0.0006983158267001563	1.3889341439685062e-07	
0.3474573495735992	0.0007141271418030046	0.0007140942508271612	1.390768949158358e-07	
0.35284120682735126	0.0007304647074438646	0.0007304313289952181	1.3926586770157197e-07	
0.3583084870363649	0.0007473928912780078	0.000747359019219455	1.3946049022016476e-07	
0.3638604828406817	0.0007649462338539022	0.000764911862055925	1.3966092405377808e-07	
0.3694985069098218	0.0007831621257908659	0.0007831272481407712	1.398673349893682e-07	
0.37522389225314035	0.0008020811092890041	0.0008020457197013119	1.400798931024602e-07	
0.3810379925349945	0.0008217472187556886	0.0008217113111838033	1.402987728471518e-07	
0.3869421823947922	0.0008422083666038154	0.0008421719350531704	1.405241531401661e-07	
0.39293785777200174	0.000863516781373009	0.000863479819915866	1.407562174521616e-07	
0.39902643623619527	0.0008857295066491422	0.0008856920094413005	1.4099515389265348e-07	
0.4052093573222091	0.0009089089708642655	0.0009088709321639285	1.412411553022601e-07	
0.41148808287049476	0.0009331236400166404	0.0009330850542057826	1.4149441933846327e-07	
0.41786409737274555	0.0009584487677466579	0.000958409629355249	1.4175514856631638e-07	
0.4243389083228771	0.0009849672601505038	0.00098492756388404	1.420235505466924e-07	
0.43091404657344795	0.0010127706763538374	0.0010127304171246964	1.4229983792601386e-07	
0.4375910666976019	0.0010419603903888584	0.0010419195633521014	1.4258422852499656e-07	
0.4443715473566186	0.0010726489455634956	0.0010726075461578635	1.428769454263795e-07	
0.45125709167315986	0.0011049616396003271	0.0011049196635953022	1.4317821706580343e-07	
0.4582493276102989	0.0011390383877773766	0.0011389958313274035	1.4348827731690673e-07	
0.4653499083564233	0.0011750359226852165	0.0011749927823923667	1.4380736558078793e-07	
0.4725605127161014	0.001213130403778721	0.0012130866767653785	1.4413572687496052e-07	
0.4798828455070056	0.0012535205286672473	0.0012534762126607776	1.444736119155153e-07	
0.4873186379629853	0.0012964312624453246	0.0012963863558770885	1.448212772069513e-07	
0.49486964814338685	0.0013421183332324232	0.00134207283535413	1.4517898512490338e-07	
0.5025376613487146	0.0013908736841277268	0.0013908275951488149	1.4554700400132821e-07	
0.5103244905427329	0.0014430321277332334	0.001442985448983959	1.4592560820850517e-07	
0.5182319767811088	0.0014989795245651844	0.0014989322586913482	1.4631507824001784e-07	
0.5262619896466971	0.0015591629086860457	0.0015591150598829387	1.4671570079248238e-07	
0.5344164276915693	0.0016241031238394114	0.0016240546981347716	1.4712776884841684e-07	
0.5426972188858914	0.0016944107276093542	0.0016943617332081272	1.475515817546317e-07	
0.5511063210737586	0.001770806194104523	0.0017707566418122577	1.4798744530436465e-07	
0.559645722436092	0.0018541458345202038	0.0018540957382675361	1.4843567182298356e-07	
0.5683174419607084	0.0019454554170076303	0.0019454047945061783	1.4889658025448012e-07	
0.5771235299196736	0.0020459742927716215	0.0020459231663426955	1.4937049628476133e-07	
0.5860660683540517	0.0021572140689021186	0.0021571624665358063	1.4985775251807194e-07	
0.595147171566167	0.0022810377472719016	0.00228098570399747	1.503586889170324e-07	
0.604368986619493	0.0024197681709622514	0.002419715730645353	1.5087365448967623e-07	
0.6137336938462858	0.0025763392709970447	0.002576286488726579	1.5140302006959642e-07	
0.6232435073630855	0.0027545112031236154	0.002754458148610214	1.51947323279567e-07	
0.6329006755942035	0.0029591832373654756	0.002959129999281573	1.5250621015600068e-07	
0.6427074818033226	0.003196860444935177	0.003196807137132482	1.5308085556861623e-07	
0.6526662446333333	0.0034763702104425804	0.003476316981626396	1.536713678328597e-07	
0.6627793186545348	0.003809999794928154	0.0038099468423657915	1.5427812745561064e-07	
0.6730490949213316	0.0042153747509317595	0.004215322342068808	1.5490152963527257e-07	
0.6834780015375548	0.004718709135520043	0.004718657643006684	1.5554197733357e-07	
0.6940685042305437	0.005360756907417575	0.005360706868934197	1.56199880880151e-07	
0.7048231069341222	0.006208500396235852	0.006208452623543432	1.5687565796238132e-07	
0.7157443523806098	0.007380247733066346	0.007380203528032798	1.575697336341778e-07	
0.7268348227020044	0.009106259709070155	0.009106221341601462	1.582825402674826e-07	
0.7380971400404808	0.01190129537461891	0.01190126731604082	1.5901451745345651e-07	
0.7495339671683494	0.017193244711326154	0.01719323763655023	1.5976611192805822e-07	
0.7611480081176202	0.03082564686567289	0.030825696198040663	1.6053778385569533e-07	
0.7729420088193235	0.10102107970750837	0.10102115035195754	1.6133047723557412e-07	
0.784918757752735	0.042493060788188784	0.04249322256251983	1.6214355059075324e-07	
0.7970810866046624	0.020164567039759117	0.020164707609930117	1.6297811620486348e-07	
0.8094318709389453	0.013063183552754942	0.013063307637190586	1.6383477584099028e-07	
0.8219740308763326	0.009618965614840217	0.009619080847354267	1.6471392977020199e-07	
0.8347105317848907	0.007589169548000094	0.007589279666623798	1.6561606590626976e-07	
0.847644384981113	0.006251052626794043	0.0062511596514540505	1.6654169071075935e-07	
0.8607786484418896	0.005302087457779245	0.0053021925927895916	1.6749132128278065e-07	
0.8741164275275125	0.0045935570901604736	0.004593661110346423	1.6846548365964737e-07	
0.8876608757158821	0.004043886667738732	0.004043990101825964	1.6946471242084787e-07	
0.9014151953480897	0.003604612144558273	0.0036047153705433426	1.70489550506402e-07	
0.9153826383855528	0.0032451336694588454	0.003245236967974778	1.715405492174855e-07	
0.9295665071788846	0.0029451801307070133	0.002945283716702557	1.726182682292522e-07	
0.9439701552486742	0.002690789926750863	0.002690893969225134	1.737232756558028e-07	
0.9585969880783669	0.002472032352404344	0.002472136987199209	1.7485614808382981e-07	
0.9734504639194281	0.0022816495338461276	0.0022817548722169085	1.7601747067067348e-07	
0.9885340946089864	0.0021142124656571212	0.0021143186001743954	1.7720783720961252e-07	
1.0038514464001433	0.001965577587540084	0.0019656845962461324	1.7842785021088434e-07	
1.01940614080515	0.0018325260274634411	0.0018326339768522455	1.7967812100635427e-07	
1.0352018554516484	0.0017125176574517896	0.001712626604633557	1.8095926984661996e-07	
1.051242324952181	0.0016035194537826483	0.0016036294480677375	1.8227192600985634e-07	
1.0675313417871697	0.0015038831959453178	0.0015039942800033842	1.8361672792111446e-07	
1.0840727572015847	0.0014122566789496122	0.0014123688896486995	1.8499432327560398e-07	
1.1008704821154982	0.0013275181529499146	0.001327631521946146	1.8640536918584935e-07	
1.117928488048752	0.0012487271523091896	0.0012488417064340411	1.878505323233087e-07	
1.1352508080599522	0.001175087074592386	0.0011752028360673742	1.8933048909366857e-07	
1.1528415377000134	0.00110591630188751	0.0011060332883826838	1.9084592581745046e-07	
1.1707048359804781	0.0010406256075657719	0.0010407438321069452	1.9239753894172638e-07	
1.1888449263568397	0.0009787002336175017	0.0009788197043360662	1.939860352899615e-07	
1.2072660977271032	0.0009196854636680787	0.0009198061833750357	1.9561213237375836e-07	
1.225972705445816	0.0008631748218945677	0.000863296787445284	1.9727655879871878e-07	
1.2449691723538168	0.0008088002414071968	0.0008089234428028131	1.9898005486265468e-07	
1.2642599898239333	0.0007562236952224855	0.0007563481143638645	2.007233735278678e-07	
1.2838497188228888	0.0007051298870933379	0.0007052554960572686	2.025072822193942e-07	
1.3037429909896587	0.0006552196702545609	0.0006553464288879755	2.0433256666307782e-07	
1.3239445097305402	0.0006062039075199521	0.0006063317600252158	2.0620004056809244e-07	
1.3444590513311867	0.0005577975113834274	0.000557926381359237	2.081105757405872e-07	
1.3652914660858761	0.0005097134117160871	0.0005098431947734938	2.1006523017647374e-07	
1.386446679444272	0.00046165619562603394	0.0004617867483330835	2.1206619955312537e-07	
1.4079296931759626	0.00041331517565331035	0.0004134462825052935	2.1411563805573855e-07	
1.4297455865530366	0.00036435657802903087	0.0003644879478055847	2.1619355065171117e-07	
1.451899517550985	0.00031441492570046713	0.0003145461030919454	2.183311483206329e-07	
1.4743967240682132	0.00026308401256072293	0.0002632142387620647	2.2051646942818216e-07	
1.4972425251644468	0.0002099108644127515	0.00021003874091551753	2.2275045048114285e-07	
1.5204423223183279	0.00015440943614965314	0.00015453188069194164	2.250340491538658e-07	
1.5440016007044985	9.620623167730513e-05	9.631383860057288e-05	2.2736819829138122e-07	
1.5679259304904682	3.7054982063058405e-05	3.7083640972060304e-05	2.297538263356738e-07	
1.5922209681535842	4.229303307276403e-05	4.207681278113126e-05	2.321918654143242e-07	
1.6168924578184014	0.00011343467280847865	0.00011325490800224461	2.3468325414469592e-07	
1.6419462326147771	0.00019530503084761247	0.0001951363512187162	2.3722893826201993e-07	
1.667388216057011	0.0002880758115390169	0.00028791234674072086	2.398298702712022e-07	
1.6932244234443516	0.00039464873278774926	0.0003944885697386951	2.424870090383928e-07	
1.7194609632832076	0.0005194382398463766	0.0005192807731419995	2.4520132189791827e-07	
1.7461040387313935	0.0006689798087916006	0.00066882508227161	2.4797380625338324e-07	
1.7731599490647525	0.0008532628049250072	0.0008531113432177525	2.5080577719160387e-07	
1.8006350911665105	0.001088325039585499	0.001088177889226562	2.5369646613135935e-07	
1.828535961039703	0.0014016364654441122	0.0014014954146050085	2.566486455121108e-07	
1.8568691553430368	0.0018444796742921662	0.0018443478164052304	2.5966276667435613e-07	
1.885641372950552	0.0025247915699753445	0.002524674707247544	2.627394641840145e-07	
1.9148594165354507	0.003714457117013977	0.0037143679869963467	2.6587947112482506e-07	
1.9445301941784663	0.006340609452953636	0.006340585160892457	2.690833950179112e-07	
1.974660721001155	0.01628023341113	0.01628044189968525	2.7235222301955237e-07	
2.0052581208244957	0.0207165805518259	0.020716722074273566	2.7569157547849267e-07	
2.036329627853186	0.007933045586390797	0.007933314704749745	2.7908610405211973e-07	
2.067882588386045	0.00492411401052956	0.004924351000720351	2.825478859080616e-07	
2.0999244625529108	0.0036233713476390658	0.0036235829567312335	2.860731017246591e-07	
2.132462826078452	0.00289677450201515	0.002896962283685849	2.896590184412241e-07	
2.1655053720733157	0.002429932033423465	0.0024300910890963628	2.933010372290109e-07	
2.199059912853022	0.002100889730502846	0.0021010049724513396	2.9699058929234657e-07	
2.2331343817850464	0.0018498447663448255	0.0018498731640685885	3.007109048138109e-07	
2.267736835164523	0.0016317981570314996	0.0016315853858056852	3.044584079311882e-07	
2.302875454119006	0.0016458978886482168	0.001645594899209082	3.101963111781777e-07	
2.3385585465427567	0.0014820475952822133	0.001482359476278849	3.1278063098989975e-07	
2.3747945490609914	0.0013567051508588976	0.0013569731245252235	3.1631128366625753e-07	
2.411592029024571	0.0012591429768533762	0.0012593114336037865	3.197685060292272e-07	
2.4489596865355954	0.0011749958319738926	0.0011749252930904617	3.2280621572869577e-07	
2.4869063565043885	0.001109074841833218	0.0011094080240162674	3.3736811756910715e-07	
2.5254410107383527	0.0010616000444637129	0.0010619326339505416	3.3391470908137656e-07	
2.564572760063192	0.0009992449023474971	0.0009989203472063888	3.249211373281846e-07	
2.604310856476998	0.0009625572924581051	0.0009624831133534322	3.5975936103108087e-07	
2.6446646953377266	0.0009145720982246913	0.0009148427391526971	3.5872700533245326e-07	
2.6856438175845567	0.0008727014385837744	0.0008730391803273242	3.6158902618045006e-07	
2.727257911993673	0.0008346660505394094	0.0008350257411475399	3.6567280848827695e-07	
2.769516817469004	0.0007995914774873951	0.0007999610303072002	3.703204636837141e-07	
2.812430525368455	0.0007669440599680035	0.0007673193126250129	3.753117682896341e-07	
2.8560091818661824	0.0007363288593187953	0.0007367082086351719	3.8055403978689434e-07	
2.9002630903514777	0.0007074272031575277	0.0007078100246181231	3.8600261225539344e-07	
2.945202713864811	0.0006799684844847821	0.0006803545644622729	3.916342568775432e-07	
2.9908386775716385	0.0006537135893911686	0.0006541028915000825	3.97436555872e-07	
3.0371817712745264	0.0006284430619440523	0.0006288356200539064	4.034030776531331e-07	
3.0842429519642045	0.0006039471733078972	0.000604343036984873	4.0953096849402366e-07	
3.1320333464101533	0.0005800162776618049	0.0005804154798990298	4.1581965986007933e-07	
3.180564253791325	0.0005564301090500046	0.000556832642315123	4.222701341910213e-07	
3.2298471483676323	0.0005329444496464478	0.0005333502423081268	4.2888448906823236e-07	
3.2798936821928324	0.0005092728865050595	0.0005096817732593677	4.3566566959739555e-07	
3.3307156878694446	0.0004850598915615501	0.0004854715700860802	4.426172998179684e-07	
3.3823251813463506	0.00045983850031718987	0.00046025246133813894	4.4974357423003943e-07	
3.43473436475976	0.00043295978046829553	0.0004333751861493824	4.57049185988984e-07	
3.487955629318178	0.0004034680823497473	0.00040388353755579394	4.6453927573861757e-07	
3.542001558232087	0.00036986541259295815	0.00037027849018739424	4.7221938676255255e-07	
3.5968849296890193	0.00032963136041977295	0.0003300374715741792	4.800954064947931e-07	
3.6526187198747286	0.00027815819404826175	0.00027854726978707547	4.881734513110983e-07	
3.7092161060411786	0.00020625743139050516	0.0002065996942001364	4.964595694344181e-07	
3.7666904696220658	9.955781914504011e-05	9.965236471562767e-05	5.049587994647876e-07	
3.8250553993966134	0.0002155755893352545	0.00021511984583844562	5.136714381717467e-07	
3.884324694702404	0.0012963607780698107	0.0012965152605553638	5.225849401616579e-07	
3.9445123686979775	0.002016285619377133	0.002016319265286459	5.321216457685335e-07	
4.005632651675993	0.0010563867788939963	0.0010568891960098762	5.414746997112568e-07	
4.067699994427721	0.0008011513051355176	0.0008016995520276999	5.511781849625006e-07	
4.130729071659682	0.0006823293182708863	0.000682890282087009	5.611751667671945e-07	
4.194734785463209	0.0006112923393883981	0.0006118605815593459	5.714662569200577e-07	
4.259732268837781	0.0005624454629628694	0.0005630199851181225	5.820612149043126e-07	
4.325736889268946	0.000525711553968427	0.0005262923378191018	5.929727703145307e-07	
4.392764252361694	0.0004963202474520868	0.0004969074856680332	6.042153851000038e-07	
4.460830205530115	0.00047171415167670465	0.0004723080324856827	6.158049589177672e-07	
4.5299508417442365	0.00045038994690453236	0.0004509905786537637	6.277587970013422e-07	
4.600142503334918	0.00043139557761228927	0.00043200294866715337	6.400956757710201e-07	
4.671421785857698	0.000414086358888842	0.0004147002992541052	6.528359569527985e-07	
4.743805542016518	0.000397994802839676	0.0003986149313481118	6.660017344253e-07	
4.817310885648243	0.0003827537517015429	0.00038337939392424044	6.796170114024552e-07	
4.891955195768907	0.00036804416879609574	0.00036867422325688676	6.937079175697347e-07	
4.967756120682691	0.0003535509128359569	0.00035418362380634295	7.08303004229631e-07	
5.044731582154526	0.0003389120814449664	0.00033954463214409277	7.234337567548098e-07	
5.122899779647386	0.00032364075280865324	0.0003242684834941003	7.391359059746423e-07	
5.202279194625215	0.0003069729842967753	0.0003075877384810395	7.554546368418016e-07	
5.282888594922542	0.0002875149941152772	0.00028810112892841224	7.724795358867824e-07	
5.364747039181794	0.0002622650400417443	0.0002627874254661191	7.907121188806974e-07	
5.447873881359371	0.0002232553979831567	0.00022361035653714324	8.078788512649621e-07	
5.532288775301544	0.00014655941351006884	0.00014623265561449774	8.267127445276486e-07	
5.618011679391243	0.0005925710759962695	0.0005932538822606539	8.484232114031262e-07	
5.705062861266868	0.0005055957709204421	0.0005062789070343763	8.699408789303941e-07	
5.793462902614208	0.0003911852494594695	0.00039207499816293996	8.90687011635438e-07	
5.883232704032601	0.0003441691400986005	0.00034499798190756057	9.120822299191856e-07	
5.974393489976511	0.00031145798358905066	0.00031200112926407634	9.328586307766484e-07	
6.06696681377367	0.00027419330955395316	0.0002732448681015962	9.485379439435806e-07	
6.160974562720967	0.0003305112367897378	0.0003303710136921382	1.0191950019810165e-06	
6.25643896325932	0.0003003783611008769	0.0003012300612376389	1.0379306658409964e-06	
6.353382586228693	0.00028387260847163853	0.00028489686193567906	1.0667482845553522e-06	
6.451828352204593	0.00027128512214002137	0.0002723776566294979	1.0999812471673272e-06	
6.551799536917215	0.00026043539261923275	0.00026157221858515915	1.136857848040341e-06	
6.653319776754563	0.00025053622819436183	0.0002517104925397939	1.1775502367326234e-06	
6.756413074350862	0.00024119740578091537	0.00024240745813387704	1.2226143657150892e-06	
6.861103804261538	0.00023217593033531746	0.00023342197577868337	1.2729219746396202e-06	
6.9674167187261515	0.00022328654903768546	0.00022456931218649374	1.3297329821320462e-06	
7.075376953520617	0.0002143564186939156	0.00021567620613951617	1.3948729274508281e-06	
7.1850100339000935	0.00020518859283380424	0.0002065439764600969	1.4710654911397995e-06	
7.2963418806339915	0.00019551275232912254	0.0001968977813318036	1.5625594960014051e-06	
7.40939881613446	0.00018488844199556967	0.00018628546497551616	1.676384798039539e-06	
7.5242075706798515	0.00017246163153842033	0.0001738194583499855	1.8251009052162277e-06	
7.640795288734611	0.00015619266866535885	0.00015734303009434447	2.0335764733449516e-06	
7.759189535367103	0.00012963904914599042	0.00012983360143416914	2.3588315987657417e-06	
7.879418302766868	0.00010065406820092084	9.915523081291766e-05	2.9847561121804246e-06	
8.001510016862884	0.0002595296561245416	0.00026223168743785266	4.974185032721428e-06	
8.125493544044346	0.0001982023516183389	0.0001967537039185459	1.1550134459242112e-05	
8.251398197985628	0.00017104349125812138	0.00016866391002257517	2.4959863991892117e-06	
8.379253746576957	0.00014792056457752056	0.00014757534084016924	1.0351311714195504e-06	
8.509090418962503	0.00012629733756230213	0.00012664465476274487	7.902897454888097e-07	
8.640938912687513	0.0001012206686816856	0.00010197753092680995	9.097642943488394e-07	
8.774830400956196	6.761033125941149e-05	6.85867363989954e-05	9.941511506773445e-07	
8.910796540002062	2.712489174269026e-05	2.7681033111570365e-05	1.0005098574315706e-06	
9.048869476572474	0.00013986932948006572	0.00013922364867277292	1.0941328217327345e-06	
9.189081855529167	0.0008256959757169456	0.0008212763809733452	6.416850163898224e-06	
9.331466827566528	0.0006503051753907277	0.0006509183349347881	6.783551195370933e-06	
9.476058057049498	0.0003779918443308297	0.0003839264890402577	6.223815288540037e-06	
9.622889729972897	0.00029654835264754473	0.0002982403608603573	1.8445191009083352e-06	
9.771996562044086	0.00025017155211769725	0.00025439986657004976	4.488180334648393e-06	
9.923413806890872	0.00021952101034425678	0.00022607324807353567	6.614590090094618e-06	
10.0771772643966	0.00019332598875540846	0.0002046562898761563	1.1411705342975599e-05	
10.233323289164382	0.00017106916155184922	0.00018599219298730398	3.5285166349764304e-05	
10.391888799112495	0.00018030815021704313	0.00016655595542033644	1.3959442584536218e-05	
10.552911284202958	0.00014498563901714837	0.00013953898760024627	6.1080706458963025e-06	
10.716428815305356	0.0001126204305045474	0.00011621814330444325	3.64627476731786e-06	
10.882480053198018	0.0002718172190019803	0.00027338526334214904	2.263241223926771e-06	
11.051104257708666	0.0002085811149136102	0.0002080039360876849	1.5478652333194454e-06	
11.222341296996655	0.00018554279990087754	0.00018488414123872356	1.0542616654667486e-06	
11.39623165697915	0.0001719224695355204	0.00017143906366348947	6.897862152286243e-07	
11.572816450903245	0.00016196200982530694	0.00016168290292059787	4.0805673653775007e-07	
11.752137429066462	0.00015386664700213232	0.00015378212071724838	1.9379200338476475e-07	
11.93423698868786	0.00014688543253964017	0.00014698041620142524	1.3209247526400195e-07	
12.119158183932093	0.00014064131684517615	0.00014090270588164975	2.6363796982771275e-07	
12.306944736088793	0.00013491976516873922	0.00013533804486073165	4.1833017042510296e-07	
12.497641043909683	0.00012958677895743689	0.00013015646107934013	5.708008907915374e-07	
12.691292194105861	0.00012455175667321406	0.00012527214105003363	7.225521130465582e-07	
12.887943972007742	0.00011974720794151246	0.00012062527804748088	8.806324204816471e-07	
13.08764287239018	0.0001151087596199028	0.00011617233866355462	1.0652070615571305e-06	
13.290436110465315	0.00011054940903671493	0.00011188048025889707	1.3428316704272256e-06	
13.496371633045765	0.00010668162419316786	0.00010772416751308796	1.0426749908342405e-06	
13.705498129880782	0.00010239046694064708	0.00010368302512711449	1.2955682055276584e-06	
13.917865045168076	9.825272368134942e-05	9.97404207767707e-05	1.490951176567953e-06	
14.133522589243995	9.420276490587076e-05	9.588249804547739e-05	1.6826587765051384e-06	
14.35252175045488	9.021405585029142e-05	9.209749684400175e-05	1.8858572542181283e-06	
14.574914307212275	8.626753185096528e-05	8.837526332366713e-05	2.109564184065011e-06	
14.800752840235097	8.234546965572044e-05	8.470688811258595e-05	2.362648224210458e-06	
15.030090744981337	7.84288842311273e-05	8.10844335080463e-05	2.656206662828297e-06	
15.262982244272472	7.449678817961673e-05	7.750072359100039e-05	3.0041000021494174e-06	
15.499482401113475	7.052167554515164e-05	7.394917961799239e-05	3.427504074248542e-06	
15.739647131711472	6.645888085175656e-05	7.042368846089693e-05	3.9651401383592894e-06	
15.98353321869612	6.22490052227552e-05	6.691849544066863e-05	4.67136052491513e-06	
16.23119832454485	5.778441816070849e-05	6.342811531165137e-05	5.6500614574438535e-06	
16.482701005216104	5.285650150983254e-05	5.994725680874294e-05	7.110031353060767e-06	
16.738100723993853	4.699041073285581e-05	5.647075732829676e-05	9.543326523111131e-06	
16.997457865546615	3.883683848901283e-05	5.299352514142056e-05	1.4443820321820407e-05	
17.26083375020432	2.4474507273579906e-05	4.951048714793843e-05	2.9174203176825278e-05	
17.528290648456405	0.00010400069419405423	4.601654065415299e-05	7.823986293130009e-05	
17.799891795674554	6.491298687189538e-05	4.250650807199319e-05	2.291592465070603e-05	
18.075701407063548	5.108610225592946e-05	3.897509388061324e-05	1.2185074481350218e-05	
18.35578469284383	4.3713061690163286e-05	3.5416843812857086e-05	8.329731860949886e-06	
18.64020787366921	3.797695282299326e-05	3.182610734056866e-05	6.15388233005742e-06	
18.929038196283646	3.2956446092386643e-05	2.819700689359184e-05	4.759531805404613e-06	
19.222343949420477	2.8310702197937348e-05	2.452342292838807e-05	3.7876499385007803e-06	
19.52019447994806	2.3834128752637786e-05	2.079901933680343e-05	3.0366813991828635e-06	
19.822660209265607	1.940803918582639e-05	1.701738149307218e-05	2.393451807393024e-06	
20.12981264995304	1.4930843715651405e-05	1.3172518342610245e-05	1.761050930177333e-06	
20.441724422678867	1.0247983844040272e-05	9.260863730791709e-06	9.873740682154759e-07	
20.75846927337004	5.0102629613484184e-06	5.292913042014389e-06	8.925232647440396e-07	
21.08012209064783	1.0011619078732942e-05	1.5085211869512026e-06	8.70436975180304e-06	
21.406758923533914	2.0494435472248914e-06	3.3061462038646355e-06	4.036241988458535e-06	
21.738456999430788	4.546773572931042e-06	7.536894190502864e-06	3.1639323832298425e-06	
22.075294742380795	9.59357505815824e-06	1.1968216230968777e-05	2.3868541117067135e-06	
22.417351791608088	1.4602880844338972e-05	1.6558314357750757e-05	1.9564503191184183e-06	
22.764709020347887	1.9661179143152546e-05	2.1314076409496134e-05	1.652969384820066e-06	
23.1174485549675	2.48425594285502e-05	2.6250698050900975e-05	1.4093668086276191e-06	
23.47565379438362	3.019265652051889e-05	3.1387273741527414e-05	1.1976822080758427e-06	
23.839409429780538	3.574934437603063e-05	3.674610130256676e-05	1.0020583621911009e-06	
24.20880146463373	4.154999224664671e-05	4.235280336151175e-05	8.108231472426834e-07	
24.583917235044	4.763577909070269e-05	4.823675740756512e-05	6.12595904333079e-07	
24.964845430386426	5.405616661348532e-05	5.44317251793842e-05	3.9334494380228625e-07	
25.351676114279368	6.0876666670392886e-05	6.0976672910937286e-05	1.441579564289332e-07	
25.744500745878433	6.819805745612537e-05	6.791681278606979e-05	2.8870247327238203e-07	
26.143412201500308	7.622128936004679e-05	7.530492152172555e-05	9.17940002083257e-07	
26.548504796581717	8.557372211790862e-05	8.320301849662727e-05	2.4467855425032666e-06	
26.959874307978602	9.677875683395574e-05	9.168452017593211e-05	1.0294671867410377e-05	
27.377617996610834	9.605283168475108e-05	0.00010083703615040076	5.0552619771108725e-06	
27.801834630457815	0.00010806766957332621	0.00011076604369169939	2.711109434566804e-06	
28.232624507910387	0.00011968934751740999	0.00012159978628697422	1.9105333120752897e-06	
28.670089481484574	0.00013201357859633333	0.00013349591076980178	1.4837635100295331e-06	
29.114332981902788	0.00014545572241775635	0.0001466506290947796	1.1994127066979914e-06	
29.565460042548164	0.00016035417287002028	0.00016131164131343966	9.644510347735373e-07	
30.0235773242978	0.0001770943158345641	0.00017779683447753032	7.026628988175217e-07	
30.488793140740842	0.00019575913149332357	0.00019652218248511038	7.640670625983879e-07	
30.961217483787163	0.00021730612667421125	0.00021804498301587598	7.497008094826043e-07	
31.440962049673153	0.00024256202312647124	0.00024313417831057376	5.934303270036485e-07	
31.928140265370157	0.00027245680008964923	0.00027289226094184675	4.642169146916715e-07	
32.42286731540228	0.00030870312897178043	0.00030898602217202146	3.209112370813755e-07	
32.925260169079685	0.00035405026621657305	0.0003541423298140777	1.1134192650249168e-07	
33.435437608153904	0.0004132503232962005	0.0004134382784327491	2.2009520692505974e-07	
33.95352025490161	0.0004986268948671153	0.0004988560266775947	2.5511541758450215e-07	
34.479630600643624	0.0006558136175277642	0.0006558495807445202	1.2027054490733208e-07	
35.01389303470575	0.0005731452929799903	0.0005731693839369147	2.4124939172256402e-08	
35.556433873828425	0.0006387007899493393	0.0006386136206086978	1.1226586758711413e-07	
36.107381392031996	0.0009291803381320088	0.0009289511443549177	2.313262322737937e-07	
36.666865850944866	0.0013972333549421656	0.0013968739607030636	3.671014801477095e-07	
37.23501953060145	0.0025047484965040954	0.0025043317273172492	5.32957840603102e-07	
37.81197676071744	0.007788054323484861	0.007788698698274614	7.613459458988854e-07	
38.397873952449665	0.004526287220295342	0.004526943887889818	1.1659341671463305e-06	
38.99284963064802	0.002053885740643779	0.002055882212868729	2.444451124617852e-06	
39.59704446660722	0.0013283275210519687	0.001328278700187865	1.8746720090490103e-07	
40.21060131132589	0.0009857318799460345	0.000985205546461638	8.775727298362188e-07	
40.83366522928125	0.0007850124222940559	0.0007854704231750512	7.25652485237606e-07	
41.46638353272696	0.0006527089355577543	0.0006544059074479435	1.6969719405157216e-06	
42.108905816522395	0.0005625183449648098	0.0005614210823127511	1.1895001021793505e-06	
42.76138399350171	0.0004913686810436121	0.00049163972314538	8.485064731867245e-07	
43.42397233039088	0.00043583582946316615	0.00043689962996074647	1.4415724998363093e-06	
44.096827484281306	0.0003904282221362396	0.00039224687695377355	2.0180983390626493e-06	
44.78010853966855	0.0003513886790038285	0.00035430882695599225	3.0965855650123355e-06	
45.47397704606499	0.0003160587533162713	0.0003202978299241888	4.241776915237074e-06	
46.17859705619533	0.0002785982026267682	0.0002868462201591584	8.340653816672313e-06	
46.894135164783904	0.00026113780387490516	0.00024682858351301687	2.401652815650282e-05	
47.62076054794297	0.00019935910202200242	0.00020335159996414564	6.237921729740893e-06	
48.35864500317141	0.00037858082815646034	0.00038151352366269	3.6586505764909213e-06	
49.10796298997312	0.00030033618493525527	0.00030244098717384176	2.7116906386496615e-06	
49.86889167110482	0.0002681610183924603	0.0002697436068485459	2.3184846733774346e-06	
50.641610954463076	0.0002474684458232636	0.0002492076195260176	2.8401336317726807e-06	
51.42630353562007	0.00023228625224509385	0.00023370626739197426	1.961953045572252e-06	
52.22315494101898	0.00021861079338643342	0.00022098659407209932	2.7783360726069018e-06	
53.03235357183818	0.00020766101112718404	0.00021008272848131024	2.939831660754814e-06	
53.854090748535334	0.00019629701267256933	0.0002004907361976549	4.450549257170658e-06	
54.688560756081706	0.00018457911912467267	0.00019190971107404677	7.714156631153559e-06	
55.53596088989733	0.00016748822317748518	0.00018414188237513414	1.952486020596436e-05	
56.39649150249797	0.000201928193916165	0.00017704789710438215	3.188737524212915e-05	
57.27035605086487	0.0001818367186897276	0.00017052439942348433	1.1680061385352239e-05	
58.15776114454846	0.00017167301572877102	0.00016449173270055903	7.273738953157792e-06	
59.05891659451753	0.00016417730066893964	0.00015888668328235505	5.337879473198913e-06	
59.974035462765215	0.0001578775537760986	0.0001536579336885929	4.252938693885703e-06	
60.90333411268367	0.00015222133099032599	0.00014876306755510566	3.499413643124773e-06	
61.847032260219336	0.0001475054516080973	0.00014416651265777405	3.3685355662998993e-06	
62.80535302582078	0.0001427408491178554	0.00013983807790595343	2.9199813111261584e-06	
63.778522987191536	0.00013835886909939146	0.00013575188171682762	2.621244645500539e-06	
64.76677223286032	0.000134265616620163	0.0001318855473158325	2.3925092588588244e-06	
65.77033441658139	0.00013041649219132956	0.00012821958559400552	2.2079805000868063e-06	
66.78944681257751	0.00012678156416818097	0.00012473691320780616	2.054620980696612e-06	
67.82435037163955	0.00012333788915199148	0.0001214224704183583	1.9244629251427425e-06	
68.87528977809474	0.00012006685050393335	0.00011826291394504306	1.8121861851406485e-06	
69.94251350765792	0.00011695285783746426	0.00011524636721483731	1.7140475215174348e-06	
71.02627388617911	0.0001139825850694479	0.00011236221519424927	1.6273158775363031e-06	
72.12682714930152	0.00011114447455996478	0.00010960093431492058	1.5499428075539766e-06	
73.24443350304374	0.00010842839173488688	0.00010695395035117462	1.4803571981139164e-06	
74.37935718532088	0.00010582537271901068	0.00010441351879611806	1.4173313526922434e-06	
75.53186652841877	0.00010332743320767173	0.00010197262351779033	1.3598904862375988e-06	
76.7022340224364	0.00010092741963258093	9.962489039387797e-05	1.307249791313218e-06	
77.89073637971123	9.861889066207195e-05	9.736451331389426e-05	1.2587696241627892e-06	
79.09765460024283	9.639602113567115e-05	9.518619046400558e-05	1.213922937902423e-06	
80.32327403813038	9.425352301716455e-05	9.308506921545033e-05	1.1722711923832596e-06	
81.5678844690394	9.218657953579746e-05	9.10566982535899e-05	1.1334462528124578e-06	
82.83178015871405	9.019078973351247e-05	8.909698583321479e-05	1.097136596502393e-06	
84.11525993255103	8.826212135061265e-05	8.720216324292379e-05	1.0630766689435074e-06	
85.41862724625115	8.639687048228817e-05	8.536875271906888e-05	1.0310385755705726e-06	
86.74219025756646	8.459162679667496e-05	8.359353917677102e-05	1.0008255285832737e-06	
88.08626189915832	8.284324336712186e-05	8.18735452285163e-05	9.722666283359613e-07	
89.45115995258467	8.114881036651589e-05	8.020600904490415e-05	9.45212670689626e-07	
90.83720712343391	7.950563201933813e-05	7.858836468112486e-05	9.195327510529483e-07	
92.24473111762269	7.791120632072683e-05	7.701822454970186e-05	8.951114928465324e-07	
93.67406471887617	7.636320712030745e-05	7.549336376728258e-05	8.718467696107045e-07	
95.1255458674087	7.48594682382854e-05	7.401170614264908e-05	8.496478205075241e-07	
96.59951773982377	7.339796933685601e-05	7.257131160609562e-05	8.284336816825629e-07	
98.09632883025184	7.197682331468073e-05	7.117036490804856e-05	8.081318730146537e-07	
99.61633303274554	7.059426502844859e-05	6.980716543821259e-05	7.886772927174362e-07	
101.15988972495167	6.924864117521837e-05	6.848011803635992e-05	7.700112821540467e-07	
102.72736385307937	6.793840119368698e-05	6.718772468274757e-05	7.520808308517044e-07	
104.31912601818526	6.666208906281563e-05	6.592857697053723e-05	7.34837897631225e-07	
105.93555256379533	6.541833589317607e-05	6.470134927491349e-05	7.182388284027627e-07	
107.57702566488457	6.420585322058815e-05	6.350479254417133e-05	7.022438548325687e-07	
109.24393341823551	6.302342692360832e-05	6.233772864715403e-05	6.868166609802896e-07	
110.93666993419627	6.1869911696593e-05	6.119904521928652e-05	6.719240073199356e-07	
112.65563542986153	6.074422601870906e-05	6.008769095625971e-05	6.575354034056843e-07	
114.40123632369622	5.964534756666777e-05	5.900267131033378e-05	6.436228219446496e-07	
116.17388533162597	5.8572309025301206e-05	5.794304454937097e-05	6.301604482450543e-07	
117.9740015646163	5.752419425557332e-05	5.6907918143195745e-05	6.171244600011336e-07	
119.802010627764	5.6500134784341644e-05	5.589644544580325e-05	6.04492833180613e-07	
121.65834472092367	5.549930658428448e-05	5.490782264537219e-05	5.922451704490875e-07	
123.54344274089367	5.452092711596975e-05	5.394128595705632e-05	5.803625491121281e-07	
125.45775038518534	5.356425260715042e-05	5.2996109036182324e-05	5.688273860138461e-07	
127.40172025740017	5.262857554708621e-05	5.207160059182162e-05	5.576233172082376e-07	
129.3758119742398	5.171322237607393e-05	5.116710218276968e-05	5.467350905383383e-07	
131.3804922741741	5.081755135245919e-05	5.0281986179794296e-05	5.361484695225856e-07	
133.41623512779302	4.994095058124671e-05	4.94156538796347e-05	5.258501471730097e-07	
135.48352184986857	4.9082836190051244e-05	4.8567533757671055e-05	5.158276685587787e-07	
137.58284121315285	4.8242650639569284e-05	4.773707984746393e-05	5.060693610875101e-07	
139.71468956393986	4.741986115702809e-05	4.692377023650175e-05	4.965642716158065e-07	
141.879570939417	4.6613958282197845e-05	4.612710566851188e-05	4.873021096130394e-07	
144.07799718683648	4.58244545165611e-05	4.5346608243597195e-05	4.782731957049376e-07	
146.31048808453184	4.505088306713075e-05	4.458182020827502e-05	4.694684150067479e-07	
148.57757146481032	4.4292796677207544e-05	4.38323028282216e-05	4.608791747292475e-07	
150.87978333874923	4.354976653708527e-05	4.309763533717955e-05	4.524973656045879e-07	
153.2176680229263	4.2821381268351975e-05	4.2377413956072306e-05	4.4431532673287036e-07	
155.5917782681133	4.210724597601156e-05	4.16712509768986e-05	4.363258134976733e-07	
158.00267538996428	4.140698136316565e-05	4.097877390645513e-05	4.2852196823961526e-07	
160.45092940172842	4.07202229034613e-05	4.029962466536478e-05	4.208972934136425e-07	
162.9371191490193	4.004662006692789e-05	3.9633458838276474e-05	4.1344562698521383e-07	
165.46183244667284	3.9385835595203886e-05	3.897994497145182e-05	4.0616111984895864e-07	
168.02566621772516	3.8737544822496226e-05	3.833876391427207e-05	3.990382150770943e-07	
170.6292266345446	3.8101435038921784e-05	3.770960820148613e-05	3.9207162882513383e-07	
173.27312926215015	3.747720489316083e-05	3.7092181473281115e-05	3.85256332741469e-07	
175.9579992037507	3.6864563831604606e-05	3.648619793049418e-05	3.785875377431873e-07	
178.68447124853947	3.626323157140936e-05	3.5891381822499886e-05	3.7206067903500166e-07	
181.45319002177868	3.567293760507693e-05	3.530746696550302e-05	3.6567140226043597e-07	
184.2648101372089	3.509342073437312e-05	3.473419628914618e-05	3.594155506861465e-07	
187.11999635182175	3.4524428631566035e-05	3.4171321409503316e-05	3.532891533297128e-07	
190.019423723029	3.396571742612631e-05	3.361860222668071e-05	3.472884139503006e-07	
192.9637777682679	3.3417051315172504e-05	3.30758065453814e-05	3.4140970082902906e-07	
195.95375462707955	3.287820219607813e-05	3.2542709716913996e-05	3.356495372737706e-07	
198.99006122569847	3.234894931977545e-05	3.2019094301240705e-05	3.300045927880908e-07	
202.0734154441926	3.1829078963401935e-05	3.150474974776347e-05	3.244716748509577e-07	
205.20454628619316	3.131838412103502e-05	3.099947209364284e-05	3.190477212575517e-07	
208.38419405125447	3.081666421135391e-05	3.0503063678532e-05	3.1372979297715624e-07	
211.6131105098844	3.0323724801150665e-05	3.0015332874688886e-05	3.0851506748717895e-07	
214.892059081287	2.9839377343691914e-05	2.953609383150361e-05	3.034008325467237e-07	
218.22181501385919	2.936343893100255e-05	2.906516623354639e-05	2.983844803757995e-07	
221.60316556848443	2.8895732059209466e-05	2.8602375071304457e-05	2.934635022094207e-07	
225.03691020466627	2.8436084406143577e-05	2.8147550423833553e-05	2.8863548319883283e-07	
228.5238607695462	2.7984328620454008e-05	2.7700527252603823e-05	2.8389809763378105e-07	
232.06484168985054	2.754030212153983e-05	2.7261145205868473e-05	2.792491044625643e-07	
235.66069016681035	2.710384690965235e-05	2.682924843292975e-05	2.7468634308806634e-07	
239.3122563741041	2.6674809385564395e-05	2.640468540771799e-05	2.7020772942035387e-07	
243.0204036588648	2.6253040179243875e-05	2.598730876113941e-05	2.6581125216717716e-07	
246.78600874580337	2.5838393987006355e-05	2.5576975121683504e-05	2.614949693460895e-07	
250.60996194449422	2.5430729416655618e-05	2.5173544963814626e-05	2.572570050024875e-07	
254.4931673598731	2.5029908840154028e-05	2.477688246370318e-05	2.5309554611971847e-07	
258.43654310599635	2.4635798253393504e-05	2.4386855361880636e-05	2.490088397078112e-07	
262.4410215231124	2.424826714266615e-05	2.400333483242885e-05	2.4499519005924107e-07	
266.507549398097	2.3867188357458788e-05	2.3626195358339352e-05	2.4105295616010927e-07	
270.63708818830384	2.349243798921971e-05	2.325531461270075e-05	2.3718054924699014e-07	
274.8306142488838	2.3123895255767816e-05	2.2890573345394225e-05	2.333764304993435e-07	
279.08911906362675	2.276144239103519e-05	2.2531855274996396e-05	2.2963910885929635e-07	
283.4136094793798	2.2404964539852967e-05	2.2179046985607962e-05	2.259671389701301e-07	
287.80510794409827	2.2054349657508367e-05	2.1832037828343116e-05	2.2235911922624702e-07	
292.26465274858515	2.1709488413817265e-05	2.1490719827231305e-05	2.188136899273582e-07	
296.7932982719762	2.137027410147224e-05	2.115498758929747e-05	2.1532953153069492e-07	
301.3921152310292	2.1036602548440223e-05	2.0824738218601207e-05	2.1190536299470447e-07	
306.0621909332746	2.0708372034197827e-05	2.0499871234028038e-05	2.0853994020924264e-07	
310.80462953409153	2.038548320960407e-05	2.0180288490638272e-05	2.0523205450637345e-07	
315.6205522977641	2.006783902022321e-05	1.9865894104390488e-05	2.0198053124731515e-07	
320.5110978625849	1.975534463292028e-05	1.9556594380066864e-05	1.9878422848103686e-07	
325.47742251006514	1.944790736556262e-05	1.925229774223815e-05	1.9564203566980882e-07	
330.52070043831674	1.9145436619670446e-05	1.8952914669114708e-05	1.9255287247835847e-07	
335.6421240396705	1.8847843815868112e-05	1.8658357629139383e-05	1.8951568762245716e-07	
340.8429041825955	1.855504233199645e-05	1.836854102018574e-05	1.8652945777376148e-07	
346.1242704979875	1.826694744375424e-05	1.8083381111232965e-05	1.8359318651764048e-07	
351.4874716698928	1.7983476267744393e-05	1.7802795986396082e-05	1.807059033608586e-07	
356.9337757307372	1.770454770680726e-05	1.752670549119648e-05	1.7786666278655835e-07	
362.46447036112943	1.7430082397529986e-05	1.7255031180964606e-05	1.750745433535181e-07	
368.08086319431027	1.7160002659827147e-05	1.698769627127205e-05	1.7232864683770965e-07	
373.7842821253185	1.6894232448493174e-05	1.6724625590296347e-05	1.6962809741331721e-07	
379.57607562494815	1.6632697306632984e-05	1.6465745533026562e-05	1.6697204087148298e-07	
385.45761305857025	1.6375324320881896e-05	1.621098401722315e-05	1.6435964387448637e-07	
391.43028500989345	1.6122042078330938e-05	1.5960270441049868e-05	1.617900932434761e-07	
397.49550360974456	1.587278062507789e-05	1.5713535642299816e-05	1.592625952781831e-07	
403.6547028699399	1.5627471426328816e-05	1.547071185914232e-05	1.5677637510652923e-07	
409.9093390223323	1.5386047327978774e-05	1.5231732692320524e-05	1.543306760629639e-07	
416.26089086311043	1.5148442519603944e-05	1.49965330687338e-05	1.519247590936542e-07	
422.71086010243414	1.4914592498801264e-05	1.476504920634203e-05	1.4955790218756696e-07	
429.2607717194863	1.4684434036814535e-05	1.4537218580332497e-05	1.4722939983159883e-07	
435.91217432302693	1.445790514538965e-05	1.4312979890492855e-05	1.4493856248898812e-07	
442.6666405175339	1.4234945044803933e-05	1.4092273029736608e-05	1.4268471609951879e-07	
449.52576727501685	1.4015494133017895e-05	1.3875039053730293e-05	1.4046720160061044e-07	
456.4911763125926	1.3799493955899952e-05	1.3661220151574168e-05	1.3828537446807271e-07	
463.56451447591087	1.3586887178477406e-05	1.3450759617490403e-05	1.3613860427575387e-07	
470.74745412852144	1.3377617557169135e-05	1.3243601823475424e-05	1.3402627427293066e-07	
478.04169354727435	1.3171629912957732e-05	1.3039692192874745e-05	1.3194778097878956e-07	
485.4489573238469	1.2968870105460915e-05	1.2838977174841253e-05	1.299025337928924e-07	
492.97099677249224	1.276928500786417e-05	1.2641404219639216e-05	1.2788995462125293e-07	
500.60959034410683	1.2572822482677982e-05	1.2446921754758642e-05	1.259094775168097e-07	
508.36654404671106	1.2379431358285452e-05	1.2255479161806043e-05	1.2396054833398113e-07	
516.2436918724502	1.2189061406247149e-05	1.206702675413934e-05	1.220426243964345e-07	
524.242896231207	1.2001663319332047e-05	1.1881515755216274e-05	1.2015517417754396e-07	
532.3660483909357	1.1817188690244734e-05	1.1698898277627166e-05	1.182976769928759e-07	
540.6150689248177	1.1635589991020434e-05	1.15191273027841e-05	1.1646962270414875e-07	
548.9919081653474	1.1456820553060939e-05	1.1342156661240047e-05	1.146705114342799e-07	
557.4985466654523	1.1280834547785587e-05	1.116794101361279e-05	1.1289985329272782e-07	
566.1369956667598	1.1107586967872833e-05	1.099643583208938e-05	1.1115716811101471e-07	
574.909297575119	1.0937033609068906e-05	1.0827597382488408e-05	1.0944198518758465e-07	
583.8175264434902	1.076913105254138e-05	1.0661382706857941e-05	1.077538430419707e-07	
592.8637884623186	1.060383664775627e-05	1.0497749606588503e-05	1.0609228917754689e-07	
602.0502224575035	1.04411084958584e-05	1.0336656626021021e-05	1.0445687985261907e-07	
611.379000396087	1.0280905433535674e-05	1.0178063036530763e-05	1.0284717985950671e-07	
620.8523278997751	1.012318701734877e-05	1.0021928821069185e-05	1.0126276231121417e-07	
630.4724447664181	9.967913508508533e-06	9.868214659146255e-06	9.970320843534423e-08	
640.2416254995708	9.815045858084342e-06	9.716881912236811e-06	9.81681073750508e-08	
650.1621798462554	9.66454569262729e-06	9.567892609595145e-06	9.665705599659564e-08	
660.2364533430635	9.516375300192648e-06	9.421209434462542e-06	9.51696587032882e-08	
670.4668278707137	9.370497616747264e-06	9.276795710653643e-06	9.370552725560705e-08	
680.8557222172046	9.226876212947458e-06	9.134615389507587e-06	9.226428059706388e-08	
691.4055926496942	9.085475281274283e-06	8.994633037190807e-06	9.084554468581227e-08	
702.1189334952396	8.946259623513101e-06	8.85681382233893e-06	8.944895233154026e-08	
712.9982777305363	8.809194638565329e-06	8.721123504025659e-06	8.807414303754757e-08	
724.0461975807946	8.67424631058052e-06	8.587528420047078e-06	8.672076284781278e-08	
735.2653051278958	8.541381197397541e-06	8.455995475510363e-06	8.53884641987482e-08	
746.6582529279726	8.410566419284107e-06	8.326492131716302e-06	8.40769057755697e-08	
758.2277346385576	8.281769647964336e-06	8.198986395325497e-06	8.278575237300868e-08	
769.9764856554507	8.154959095924454e-06	8.073446807798556e-06	8.151467476022722e-08	
781.9072837594538	8.030103505987221e-06	7.949842435100946e-06	8.026334954982135e-08	
794.0229497731273	7.907172141145955e-06	7.828142857663675e-06	7.903145907061789e-08	
806.3263482277227	7.786134774649526e-06	7.708318160591146e-06	7.781869124429393e-08	
818.82038804045	7.66696168032999e-06	7.590338924108163e-06	7.662473946551097e-08	
831.5080232022387	7.549623623164828e-06	7.474176214238058e-06	7.544930248555475e-08	
844.3922534761538	7.434091850066235e-06	7.3598015737046254e-06	7.429208429924253e-08	
857.4761251066391	7.3203380808899615e-06	7.247187013050389e-06	7.315279403506677e-08	
870.7627315397452	7.208334499656868e-06	7.136305001964545e-06	7.203114584840337e-08	
884.2552141545192	7.098053745980201e-06	7.02712846081369e-06	7.092685881766106e-08	
897.9567630057271	6.989468906692322e-06	6.91963075236916e-06	6.983965684331109e-08	
911.8706175780853	6.8825535076644634e-06	6.813785673724679e-06	6.87692685496352e-08	
926.0000675521785	6.777281505813656e-06	6.709567448398511e-06	6.771542718916306e-08	
940.3484535822448	6.673627281291036e-06	6.606950718614503e-06	6.667787054962127e-08	
954.9191680860141	6.571565629845961e-06	6.5059105377564405e-06	6.565634086337379e-08	
969.715656046784	6.4710717553606996e-06	6.406422362990667e-06	6.465058471922221e-08	
984.7414158279239	6.372121262550543e-06	6.308462048051783e-06	6.366035297651307e-08	
1000.0	6.27469014982442e-06	6.212005836186728e-06	6.268540068142831e-08	


==> data/fig_iss_tfirka_fom_poles.dat <==
re_lam	im_lam	
-0.0031172824725	0.6234487012451105	
-0.0031172824725	-0.6234487012451105	
-0.007032310075	1.4064444341149316	
-0.007032310075	-1.4064444341149316	
-0.008936249295	1.787227518237132	
-0.008936249295	-1.787227518237132	
-0.011484358535000003	2.2968429959242176	
-0.011484358535000003	-2.2968429959242176	
-0.012446814814999995	2.489331845768478	
-0.012446814814999995	-2.489331845768478	
-0.012881728050000004	2.576313405478596	
-0.012881728050000004	-2.576313405478596	
-0.019309983659999974	3.861948456739127	
-0.019309983659999974	-3.861948456739127	
-0.01957084774999998	3.9141206225748255	
-0.01957084774999998	-3.9141206225748255	
-0.027999990539999985	5.599928107586146	
-0.027999990539999985	-5.599928107586146	
-0.028136414334999985	5.627212525524527	
-0.028136414334999985	-5.627212525524527	
-0.030488435235	6.097610825435524	
-0.030488435235	-6.097610825435524	
-0.03966725153000006	7.933351137251366	
-0.03966725153000006	-7.933351137251366	
-0.04058484373000004	8.116867283256525	
-0.04058484373000004	-8.116867283256525	
-0.04608308706	9.216502203562294	
-0.04608308706	-9.216502203562294	
-0.046168669085	9.233618394605895	
-0.046168669085	-9.233618394605895	
-0.04777094001000002	9.554068573903546	
-0.04777094001000002	-9.554068573903546	
-0.04884668567	9.769215016522589	
-0.04884668567	-9.769215016522589	
-0.048851117034999995	9.770101278444104	
-0.048851117034999995	-9.770101278444104	
-0.04885993159	9.771864167407578	
-0.04885993159	-9.771864167407578	
-0.05131188539999997	10.262248799484741	
-0.05131188539999997	-10.262248799484741	
-0.05381094690000001	10.762054851791943	
-0.05381094690000001	-10.762054851791943	
-0.06684561775000003	13.368956434911151	
-0.06684561775000003	-13.368956434911151	
-0.08735029234999997	17.46984009290426	
-0.08735029234999997	-17.46984009290426	
-0.09165121279999999	18.33001343053593	
-0.09165121279999999	-18.33001343053593	
-0.10463136309999999	20.926011039957363	
-0.10463136309999999	-20.926011039957363	
-0.10808338155	21.616406099857297	
-0.10808338155	-21.616406099857297	
-0.1123747289	22.474664841421873	
-0.1123747289	-22.474664841421873	
-0.13516206349999998	27.032074792729315	
-0.13516206349999998	-27.032074792729315	
-0.13692948105000002	27.385553884157826	
-0.13692948105000002	-27.385553884157826	
-0.14414412504999996	28.828464647435084	
-0.14414412504999996	-28.828464647435084	
-0.14414421695	28.828483027205333	
-0.14414421695	-28.828483027205333	
-0.15283992275000002	30.567602447804973	
-0.15283992275000002	-30.567602447804973	
-0.1592105539500004	31.84171276112742	
-0.1592105539500004	-31.84171276112742	
-0.15921081714999907	31.84176540046942	
-0.15921081714999907	-31.84176540046942	
-0.1674904719499999	33.49767566120305	
-0.1674904719499999	-33.49767566120305	
-0.16939002260000002	33.87758104229675	
-0.16939002260000002	-33.87758104229675	
-0.16940510124999986	33.880596734599884	
-0.16940510124999986	-33.880596734599884	
-0.16942792810000007	33.885162047532404	
-0.16942792810000007	-33.885162047532404	
-0.17461379104999997	34.922321672794	
-0.17461379104999997	-34.922321672794	
-0.17538394619999992	35.07635077739409	
-0.17538394619999992	-35.07635077739409	
-0.19573942899999996	39.14739644836902	
-0.19573942899999996	-39.14739644836902	
-0.20057011175000006	40.113520921586684	
-0.20057011175000006	-40.113520921586684	
-0.20929355324999993	41.85818741284662	
-0.20929355324999993	-41.85818741284662	
-0.21108196320000008	42.21586493179381	
-0.21108196320000008	-42.21586493179381	
-0.21266139529999997	42.531747403188874	
-0.21266139529999997	-42.531747403188874	
-0.2148339481	42.96625253177292	
-0.2148339481	-42.96625253177292	
-0.21856916434999996	43.71328644367394	
-0.21856916434999996	-43.71328644367394	
-0.22071162160000002	44.14177253749734	
-0.22071162160000002	-44.14177253749734	
-0.22073547905000002	44.14654396785333	
-0.22073547905000002	-44.14654396785333	
-0.22642616330000004	45.284666591053785	
-0.22642616330000004	-45.284666591053785	
-0.22866167565	45.73176347223799	
-0.22866167565	-45.73176347223799	
-0.23349589769999998	46.698595796607336	
-0.23349589769999998	-46.698595796607336	
-0.23435714600000007	46.87084330347312	
-0.23435714600000007	-46.87084330347312	
-0.23990223234999997	47.9798467106706	
-0.23990223234999997	-47.9798467106706	
-0.25377837145000004	50.75503984010604	
-0.25377837145000004	-50.75503984010604	
-0.26258913434999986	52.51717039306109	
-0.26258913434999986	-52.51717039306109	
-0.2632635964	52.65206111689546	
-0.2632635964	-52.65206111689546	
-0.27050049074999993	54.0994218945465	
-0.27050049074999993	-54.0994218945465	
-0.2806589817499998	56.13109469816026	
-0.2806589817499998	-56.13109469816026	
-0.28340869430000015	56.68103033383592	
-0.28340869430000015	-56.68103033383592	
-0.28684584245	57.36845137091186	
-0.28684584245	-57.36845137091186	
-0.29272845974999995	58.544960124276685	
-0.29272845974999995	-58.544960124276685	
-0.29278068765	58.555405573706125	
-0.29278068765	-58.555405573706125	
-0.29278068785000155	58.5554056137056	
-0.29278068785000155	-58.5554056137056	
-0.29360614015	58.72049401006199	
-0.29360614015	-58.72049401006199	
-0.29360614124999895	58.720494230059224	
-0.29360614124999895	-58.720494230059224	
-0.29378326364999996	58.75591826725045	
-0.29378326364999996	-58.75591826725045	
-0.3066993400999998	61.339101266857504	
-0.3066993400999998	-61.339101266857504	
-0.003875493196	0.7750889504064546	
-0.003875493196	-0.7750889504064546	
-0.007032934625000001	1.4065693425535466	
-0.007032934625000001	-1.4065693425535466	
-0.009960193035000009	1.9920137063617824	
-0.009960193035000009	-1.9920137063617824	
-0.011529955424999995	2.3059622599312797	
-0.011529955424999995	-2.3059622599312797	
-0.01245400957	2.4907707787814783	
-0.01245400957	-2.4907707787814783	
-0.012887024589999999	2.5773727002371625	
-0.012887024589999999	-2.5773727002371625	
-0.026890552605	5.378043294198317	
-0.026890552605	-5.378043294198317	
-0.026890527510000005	5.378038275261057	
-0.026890527510000005	-5.378038275261057	
-0.029316069605	5.863140630367917	
-0.029316069605	-5.863140630367917	
-0.02931606369499999	5.863139448382692	
-0.02931606369499999	-5.863139448382692	
-0.030507956844999996	6.101515098631196	
-0.030507956844999996	-6.101515098631196	
-0.042404389199999976	8.480771828364423	
-0.042404389199999976	-8.480771828364423	
-0.0406035911849999	8.120616727387599	
-0.0406035911849999	-8.120616727387599	
-0.04611239523999998	9.222363766291386	
-0.04611239523999998	-9.222363766291386	
-0.04776847308999999	9.553575196070883	
-0.04776847308999999	-9.553575196070883	
-0.048846685460000004	9.769214974523113	
-0.048846685460000004	-9.769214974523113	
-0.048851117025	9.770101276444128	
-0.048851117025	-9.770101276444128	
-0.048859931584999995	9.771864166407592	
-0.048859931584999995	-9.771864166407592	
-0.05129229265	10.258330298466923	
-0.05129229265	-10.258330298466923	
-0.06675472795000002	13.350778702137072	
-0.06675472795000002	-13.350778702137072	
-0.053931334350000006	10.786132040821437	
-0.053931334350000006	-10.786132040821437	
-0.0763997662	15.279762239390738	
-0.0763997662	-15.279762239390738	
-0.08748047575000001	17.495876447443727	
-0.08748047575000001	-17.495876447443727	
-0.09193963705000001	18.387697559470798	
-0.09193963705000001	-18.387697559470798	
-0.10538332355000002	21.07640125004449	
-0.10538332355000002	-21.07640125004449	
-0.10827989289999998	21.655707878575853	
-0.10827989289999998	-21.655707878575853	
-0.11237648569999999	22.47501619702985	
-0.11237648569999999	-22.47501619702985	
-0.13516309975	27.032282040138675	
-0.13516309975	-27.032282040138675	
-0.13692949899999998	27.385557474112947	
-0.13692949899999998	-27.385557474112947	
-0.15075328059999993	30.150279234442955	
-0.15075328059999993	-30.150279234442955	
-0.15073539895	30.146702949147354	
-0.15073539895	-30.146702949147354	
-0.15284228239999997	30.568074371905805	
-0.15284228239999997	-30.568074371905805	
-0.16506716015	33.01301935952041	
-0.16506716015	-33.01301935952041	
-0.16506592590000002	33.01277251260606	
-0.16506592590000002	-33.01277251260606	
-0.16749059480000006	33.49770023089593	
-0.16749059480000006	-33.49770023089593	
-0.16939002260000002	33.87758104229675	
-0.16939002260000002	-33.87758104229675	
-0.16940510139999998	33.88059676459951	
-0.16940510139999998	-33.88059676459951	
-0.16942792824999997	33.88516207753203	
-0.16942792824999997	-33.88516207753203	
-0.1957211827	39.14374723398507	
-0.1957211827	-39.14374723398507	
-0.18992777049999998	37.98507927760608	
-0.18992777049999998	-37.98507927760608	
-0.2005475171499999	40.10900205807352	
-0.2005475171499999	-40.10900205807352	
-0.20928541795	41.856560373185005	
-0.20928541795	-41.856560373185005	
-0.21108194654999998	42.21586160183542	
-0.21108194654999998	-42.21586160183542	
-0.21262614919999998	42.524698271304665	
-0.21262614919999998	-42.524698271304665	
-0.21483394775000003	42.966252461773806	
-0.21483394775000003	-42.966252461773806	
-0.21856915399999993	43.71328437369981	
-0.21856915399999993	-43.71328437369981	
-0.22071017855000002	44.141483931104986	
-0.22071017855000002	-44.141483931104986	
-0.22073518625	44.14648540858534	
-0.22073518625	-44.14648540858534	
-0.2264246069	45.284355314944825	
-0.2264246069	-45.284355314944825	
-0.22865378884999998	45.7301861319551	
-0.22865378884999998	-45.7301861319551	
-0.23348362649999996	46.69614158728551	
-0.23348362649999996	-46.69614158728551	
-0.23404008619999994	46.80743213612757	
-0.23404008619999994	-46.80743213612757	
-0.23917706259999996	47.834814573606316	
-0.23917706259999996	-47.834814573606316	
-0.25374202295	50.74777023097787	
-0.25374202295	-50.74777023097787	
-0.262558537	52.51105099955497	
-0.262558537	-52.51105099955497	
-0.27049075985	54.0974757388739	
-0.27049075985	-54.0974757388739	
-0.2644720293500001	52.8937446857942	
-0.2644720293500001	-52.8937446857942	
-0.28047023535000015	56.09334589002923	
-0.28047023535000015	-56.09334589002923	
-0.2864050198999999	57.280287962975116	
-0.2864050198999999	-57.280287962975116	
-0.28343550254999994	56.68639191681486	
-0.28343550254999994	-56.68639191681486	
-0.28685212289999995	57.36970744521062	
-0.28685212289999995	-57.36970744521062	
-0.29272846104999983	58.54496038427342	
-0.29272846104999983	-58.54496038427342	
-0.2928001481499999	58.559297625054576	
-0.2928001481499999	-58.559297625054576	
-0.2928001466500001	58.559297325058324	
-0.2928001466500001	-58.559297325058324	
-0.29364302494999994	58.72787087784939	
-0.29364302494999994	-58.72787087784939	
-0.2936430229	58.72787046785453	
-0.2936430229	-58.72787046785453	
-0.29378326364999996	58.75591826725045	
-0.29378326364999996	-58.75591826725045	


==> data/fig_quadvf.dat <==
rom_dim	fom_evals	rel_err	
2.0	1887.0	0.6245990372827923	
4.0	1887.0	0.3702316526197799	
6.0	1887.0	0.06066457360198611	
8.0	1887.0	0.057219860317827845	
10.0	1887.0	0.03431623851693083	
12.0	1887.0	0.031852004436314696	
14.0	1887.0	0.014741714254238949	
16.0	1887.0	0.01396683027435529	
18.0	1887.0	0.011843190511903388	
20.0	1887.0	0.0064158286326273	
22.0	1887.0	0.004261011688126889	
24.0	1887.0	0.004085212939459731	
26.0	1887.0	0.003075891649987643	
28.0	1887.0	0.002357295838026664	
30.0	1887.0	0.0020964601540574336	
32.0	1887.0	0.001038960034784917	
34.0	1887.0	0.000696851058705534	
36.0	1887.0	0.0006831781517508073	
38.0	1887.0	0.0006705645291747962	
40.0	1887.0	0.0006130652171751528	
42.0	1887.0	0.0005881446738844151	
44.0	1887.0	0.0005289278422148408	
46.0	1887.0	0.0004216065400806682	
48.0	1887.0	0.0003372740861965149	
50.0	1887.0	0.00023799958951465142	


==> data/fig_space_station_bode.dat <==
omega	modulus	angle	
0.1	0.000170066671095	1.56957481468	
0.10233520471	0.000174164361759	1.56954526855	
0.10472494123	0.000178367015966	1.56951495736	
0.10717048299	0.000182677777211	1.56948385764	
0.109673133156	0.0001870999155	1.56945194491	
0.112234225327	0.000191636834563	1.56941919369	
0.114855124242	0.000196292079588	1.56938557736	
0.117537226513	0.000201069345532	1.56935106817	
0.120281961362	0.000205972486071	1.56931563709	
0.123090791389	0.000211005523215	1.56927925382	
0.125965213347	0.00021617265769	1.56924188662	
0.128906758941	0.000221478280115	1.56920350229	
0.131916995647	0.000226926983078	1.56916406602	
0.134997527543	0.000232523574177	1.56912354133	
0.138149996164	0.000238273090126	1.5690818899	
0.141376081381	0.000244180812025	1.56903907152	
0.144677502292	0.000250252281903	1.56899504389	
0.148056018139	0.000256493320669	1.5689497625	
0.151513429248	0.000262910047599	1.56890318047	
0.155051577983	0.000269508901519	1.56885524839	
0.158672349735	0.000276296663858	1.5688059141	
0.162377673919	0.000283280483767	1.56875512254	
0.166169525008	0.000290467905513	1.56870281545	
0.170049923582	0.000297866898399	1.56864893118	
0.174020937406	0.000305485889473	1.56859340443	
0.178084682532	0.000313333799347	1.5685361659	
0.182243324426	0.00032142008146	1.56847714202	
0.186499079121	0.000329754765179	1.56841625457	
0.190854214401	0.000338348503182	1.5683534203	
0.195311051004	0.000347212623621	1.56828855049	
0.199871963866	0.000356359187639	1.56822155048	
0.204539383379	0.000365801052881	1.56815231916	
0.209315796693	0.000375551943739	1.56808074834	
0.214203749036	0.000385626529187	1.56800672218	
0.219205845072	0.000396040509153	1.56793011639	
0.22432475029	0.000406810710558	1.56785079749	
0.229563192424	0.000417955194286	1.56776862191	
0.234923962905	0.000429493374577	1.56768343497	
0.240409918351	0.000441446152538	1.56759506979	
0.246023982087	0.000453836065757	1.56750334602	
0.251769145704	0.000466687456346	1.56740806845	
0.257648470652	0.000480026660078	1.56730902543	
0.263665089873	0.0004938822198	1.56720598705	
0.26982220947	0.00050828512682	1.56709870315	
0.276123110413	0.000523269094621	1.56698690098	
0.282571150292	0.000538870870104	1.56687028261	
0.289169765102	0.000555130588454	1.56674852192	
0.295922471076	0.000572092178975	1.56662126117	
0.302832866557	0.000589803830599	1.56648810708	
0.30990463392	0.000608318527616	1.56634862629	
0.317141541527	0.00062769466825	1.56620234012	
0.324547445741	0.000647996781474	1.56604871846	
0.332126292979	0.000669296360742	1.56588717273	
0.339882121815	0.00069167283753	1.56571704759	
0.347819065131	0.000715214722848	1.56553761119	
0.355941352322	0.000740020951534	1.56534804375	
0.364253311545	0.000766202472705	1.56514742397	
0.372759372031	0.000793884140605	1.56493471289	
0.381464066443	0.000823206974276	1.56470873456	
0.390372033289	0.000854330872836	1.5644681528	
0.399488019395	0.000887437897359	1.5642114431	
0.408816882439	0.000922736262353	1.56393685837	
0.418363593532	0.00096046522262	1.56364238702	
0.428133239872	0.00100090109911	1.56332570121	
0.438131027453	0.00104436476615	1.56298409243	
0.448362283841	0.00109123103113	1.56261439088	
0.45883246101	0.00114194048956	1.56221286335	
0.469547138249	0.00119701465305	1.56177508291	
0.480512025136	0.00125707545547	1.56129576075	
0.491732964578	0.00132287069123	1.56076852674	
0.503215935926	0.0013953076031	1.56018563955	
0.514967058162	0.00147549783809	1.55953759843	
0.526992593158	0.00156481852966	1.5588126155	
0.539298949013	0.00166499668457	1.55799588638	
0.55189268347	0.00177822795361	1.55706856318	
0.564780507407	0.00190734732165	1.55600627808	
0.577969288415	0.00205608027631	1.55477696997	
0.591466054459	0.00222942249582	1.5533375979	
0.605277997619	0.00243423192007	1.55162901465	
0.619412477927	0.00268018602468	1.54956767537	
0.633877027284	0.00298139714324	1.54703164201	
0.648679353479	0.00335928165991	1.54383571351	
0.663827344292	0.00384798665835	1.53968436615	
0.679329071701	0.0045054953842	1.53407538371	
0.695192796178	0.00543880046202	1.5260812031	
0.711426971096	0.00686945398212	1.5137786637	
0.728040247231	0.00934228679937	1.49242801996	
0.745041477373	0.0146462837924	1.44638360974	
0.762439721042	0.0337280733624	1.27739919628	
0.780244249317	0.0695322903575	-0.922219584783	
0.798464549774	0.01900993438	-1.40248131277	
0.817110331546	0.0107141811487	-1.47474367168	
0.836191530492	0.00740752934612	-1.50329047402	
0.855718314494	0.0056314707369	-1.51851348603	
0.875701088876	0.00452171449619	-1.52793976327	
0.896150501947	0.00376116883942	-1.53432158642	
0.917077450674	0.00320622245804	-1.53890231906	
0.938493086494	0.00278240514477	-1.5423245977	
0.960408821251	0.00244724777874	-1.54495290838	
0.982836333277	0.00217475352932	-1.54700821261	
1.00578757362	0.00194810835356	-1.54863097372	
1.02927477241	0.00175594530662	-1.54991328104	
1.05331044537	0.00159029307567	-1.55091627615	
1.0779074005	0.00144538440911	-1.55167999405	
1.10307874488	0.0013169309095	-1.55222897187	
1.12883789168	0.00120166368987	-1.55257527007	
1.1551985673	0.00109703201664	-1.55271969266	
1.18217481865	0.00100099911594	-1.55265148907	
1.20978102069	0.000911899395108	-1.55234643317	
1.23803188406	0.000828335235708	-1.55176273839	
1.26694246293	0.000749099465471	-1.55083358456	
1.29652816299	0.000673114246855	-1.54945372985	
1.32680474971	0.000599379800175	-1.54745488974	
1.35778835672	0.000526927836592	-1.54455798055	
1.38949549437	0.000454775206576	-1.54027309834	
1.4219430586	0.000381873404235	-1.53366692651	
1.45514833987	0.000307049802865	-1.52273669918	
1.48912903244	0.000228942115385	-1.50231714924	
1.52390324374	0.000145977095051	-1.45399594914	
1.55948950406	5.73494453377e-05	-1.23437041531	
1.5959067764	5.19868137687e-05	1.1411947323	
1.63317446661	0.000165650280329	1.41598000889	
1.67131243367	0.000303384179717	1.4676690747	
1.71034100034	0.000473865259079	1.48657578091	
1.75028096393	0.000695018591734	1.4934803236	
1.79115360743	0.00100051022505	1.49313426769	
1.83298071083	0.00146111145422	1.48563249635	
1.87578456272	0.00225502911363	1.46669223492	
1.91958797217	0.00399405881166	1.41854723296	
1.96441428091	0.0108948193284	1.21126157762	
2.01028737571	0.0166308567963	-1.08301483291	
2.05723170119	0.00562838125433	-1.4288741738	
2.10527227277	0.00347618104485	-1.49125914738	
2.15443469003	0.00256611724717	-1.51627446518	
2.20474515038	0.00205448575678	-1.52866585402	
2.25623046297	0.00170386988681	-1.52924269241	
2.308918063	0.00163504628462	-1.4869351803	
2.36283602636	0.00139361088638	-1.54429498509	
2.41801308453	0.00124390395549	-1.54922248744	
2.47447863996	0.00112084479072	-1.54120140761	
2.5322627817	0.00104995939686	-1.55151704217	
2.59139630144	0.000979940020846	-1.54937553619	
2.65191070992	0.000906777234758	-1.55690191919	
2.71383825371	0.000846513651258	-1.55819520453	
2.77721193243	0.000793533550773	-1.55900728314	
2.84206551627	0.000745873605058	-1.55958365576	
2.90843356406	0.000702302970932	-1.55997602915	
2.97635144163	0.00066188814796	-1.56019414383	
3.04585534067	0.000623847653494	-1.5602239642	
3.11698229804	0.000587465633238	-1.5600257555	
3.18977021547	0.000552015788132	-1.55952092154	
3.26425787977	0.000516669079489	-1.55856105793	
3.34048498351	0.000480350341531	-1.55685622935	
3.41849214618	0.000441471973319	-1.55379247205	
3.49832093578	0.000397363043413	-1.54789164198	
3.58001389103	0.000342854919902	-1.53480152134	
3.66361454402	0.000266121549294	-1.49628227179	
3.7491674434	0.000135459282318	-1.25122929302	
3.83671817811	0.000309927569161	0.95261376989	
3.92631340171	0.00281577236339	-0.687228824368	
4.01800085718	0.000983570251164	-1.46076156748	
4.11182940244	0.000710801965712	-1.52477139069	
4.2078490363	0.000600030342616	-1.54372388201	
4.30611092517	0.000535653946006	-1.55192300449	
4.4066674303	0.000490933095882	-1.55619019949	
4.50957213568	0.000456366334422	-1.55864001645	
4.61487987658	0.000427673625648	-1.56009139581	
4.7226467688	0.000402570382495	-1.56089051736	
4.83293023857	0.000379623162903	-1.56115656748	
4.94578905312	0.000357725646492	-1.56083652872	
5.06128335202	0.000335732056642	-1.55962198483	
5.17947467923	0.000311941228581	-1.55654547594	
5.30042601588	0.000282719614491	-1.54808214054	
5.42420181384	0.000236617414239	-1.51350844293	
5.55086803006	0.000127558064896	-0.91559967386	
5.68049216173	0.000579944161915	-1.32069584464	
5.81314328222	0.000378165096115	-1.52543600123	
5.94889207793	0.000320328766694	-1.54101333568	
6.08781088591	0.000286526977534	-1.32095733483	
6.22997373244	0.000306438586666	-1.54722772834	
6.37545637246	0.000280810043887	-1.55895442993	
6.52433632993	0.000263282500148	-1.56148959094	
6.67669293919	0.00024836721999	-1.56234542983	
6.83260738716	0.000234597574648	-1.56246980722	
6.99216275666	0.000221237587306	-1.56201925155	
7.15544407066	0.000207683785436	-1.56082891288	
7.3225383376	0.000193143054204	-1.55823786947	
7.49353459774	0.000176018152311	-1.55183654646	
7.66852397059	0.000151301052211	-1.52761197782	
7.84759970351	9.48842038432e-05	-1.12509333401	
8.03085722139	0.000233078013864	-1.41260939736	
8.21839417746	0.000178357331405	-1.51699830246	
8.41031050535	0.000142776298531	-1.52762394802	
8.60670847238	0.000108264340277	-1.49798994505	
8.80769273398	5.73700398974e-05	-1.304446273	
9.01337038952	8.99560052893e-05	0.931365052362	
9.22385103936	0.00117164859026	-0.0470119979314	
9.43924684325	0.000416460465113	-1.42907881621	
9.65967258009	0.000282579838512	-1.51171399145	
9.88524570913	0.000226437563731	-1.53317682875	
10.1160864325	0.000186218647412	-1.51683747888	
10.3523177593	0.00018955394109	-1.48385547384	
10.5940655712	0.000133553454357	-1.42921783866	
10.8414586894	0.000304513103557	-1.20297872057	
11.0946289433	0.00020105420192	-1.5300205178	
11.3537112409	0.000174785737248	-1.55194800865	
11.6188436405	0.000159733869577	-1.5580617694	
11.8901674244	0.000148487150592	-1.5607268068	
12.1678271741	0.000139106085353	-1.56215084695	
12.4519708474	0.000130826621964	-1.5629851155	
12.742749857	0.00012326752256	-1.56347052631	
13.0403191518	0.000116191007901	-1.56362577453	
13.3448372988	0.000109598821069	-1.55946827901	
13.6564665679	0.000103372542001	-1.56373815671	
13.9753730184	9.71593827506e-05	-1.56377323135	
14.3017265874	9.11293670067e-05	-1.56354368756	
14.6357011802	8.52042586511e-05	-1.56313091309	
14.9774747635	7.9322759868e-05	-1.56248908627	
15.3272294595	7.34187848409e-05	-1.56147177501	
15.6851516437	6.73854094201e-05	-1.55992675227	
16.0514320436	6.10498703734e-05	-1.55707678747	
16.4262658407	5.40133660411e-05	-1.55075452745	
16.8098527743	4.5054026486e-05	-1.52962783835	
17.2023972479	2.82485000015e-05	-1.30969460849	
17.6041084387	9.20810182149e-05	-1.19425309833	
18.015200408	5.32669285202e-05	-1.51416284586	
18.4358922164	4.20424049884e-05	-1.53432126719	
18.8664080397	3.3996740241e-05	-1.54001144792	
19.3069772888	2.70204702733e-05	-1.53634948927	
19.7578347318	2.03515932219e-05	-1.52579915362	
20.219220619	1.36124468824e-05	-1.49809610901	
20.6913808111	6.17062497035e-06	-1.32761592604	
21.1745669104	8.07765976274e-06	-0.81117099471	
21.6690363941	3.69804963648e-06	1.08773338632	
22.1750527525	1.10642168362e-05	1.46690657651	
22.6928856288	1.86133525409e-05	1.50791975356	
23.2228109628	2.64054557119e-05	1.52355833731	
23.7651111381	3.46028021043e-05	1.53165584436	
24.3200751327	4.33331798478e-05	1.53641529833	
24.8879986726	5.27392320803e-05	1.53931187481	
25.4691843897	6.30197365412e-05	1.54086512142	
26.0639419831	7.45594351436e-05	1.54062181611	
26.6725883839	8.89896684992e-05	1.52816672586	
27.295447924	9.34243832808e-05	1.51495261401	
27.9328525095	0.000111584719812	1.54097674074	
28.5851417968	0.000129558423775	1.54241922214	
29.2526633744	0.000149877187107	1.54198713757	
29.9357729472	0.000173752740548	1.54033066608	
30.634834527	0.000202029210632	1.53804264223	
31.3502206257	0.000237501083896	1.53620051232	
32.0823124542	0.000283026265096	1.5322086452	
32.8315001256	0.000344799263188	1.52547963694	
33.5981828628	0.000436275942775	1.51261851629	
34.3827692114	0.000615878679084	1.45798363978	
35.1856772574	0.000468034779353	1.16306168714	
36.0073348499	0.000869711743025	1.45092159107	
36.8481798291	0.00163774419014	1.39656850147	
37.7086602599	0.00593583249487	0.963967605347	
38.5892346703	0.00327374256472	-1.26916675283	
39.4903722958	0.00141605486955	-1.44684486268	
40.4125533295	0.00090986416929	-1.49349380885	
41.3562691782	0.000672343778681	-1.51441125518	
42.3220227238	0.000536978261578	-1.52600011398	
43.3103285917	0.000444470158814	-1.53379020103	
44.3217134248	0.000377107555124	-1.53688498153	
45.3567161641	0.000321909942006	-1.53213462735	
46.4158883361	0.000263111428401	-1.4911862962	
47.4997943466	0.000202849663034	-1.25309326366	
48.6090117813	0.000341281504736	-1.47205799593	
49.7441317138	0.000272309175738	-1.53996830315	
50.9057590204	0.000242555653762	-1.54689512258	
52.0945127025	0.000220681858702	-1.55245113045	
53.3110262167	0.00020378614626	-1.55336671242	
54.5559478117	0.000186598082991	-1.54995516877	
55.8299408744	0.000162182644013	-1.40961219644	
57.1336842832	0.000183954756933	-1.54324009807	
58.4678727694	0.000168885178421	-1.55755298966	
59.833217288	0.000158789439083	-1.56023819318	
61.2304453961	0.000150468702736	-1.55935252449	
62.6603016407	0.000143429245237	-1.56226147961	
64.1235479558	0.000136892520072	-1.56297130213	
65.6209640677	0.000130971541169	-1.56348744303	
67.1533479112	0.000125543810371	-1.56391905326	
68.7215160543	0.000120532242695	-1.56429485131	
70.3263041338	0.000115879928057	-1.56462898225	
71.9685673001	0.00011154222515	-1.56493006116	
73.6491806732	0.000107482915678	-1.56520393505	
75.369039809	0.000103671957744	-1.56545485177	
77.1290611763	0.000100084032865	-1.56568604634	
78.9301826454	9.66975419493e-05	-1.56590006848	
80.773363988	9.34938784191e-05	-1.56609898051	
82.659587388	9.0456883554e-05	-1.56628448417	
84.5898579657	8.75724275162e-05	-1.56645800606	
86.5652043129	8.48280803432e-05	-1.56662075752	
88.586679041	8.22128492723e-05	-1.56677377795	
90.6553593422	7.97169661429e-05	-1.56691796707	
92.7723475631	7.73317133549e-05	-1.5670541096	
94.9387717928	7.50492799911e-05	-1.56718289432	
97.155786463	7.28626418691e-05	-1.56730492925	
99.4245729643	7.07654607948e-05	-1.5674207538	
101.746340275	6.87519993855e-05	-1.56753084864	
104.122325605	6.68170486255e-05	-1.56763564382	
106.553795056	6.49558659207e-05	-1.56773552552	
109.042044297	6.31641218689e-05	-1.56783084166	
111.588399251	6.14378543131e-05	-1.56792190668	
114.194216806	5.97734285144e-05	-1.56800900557	
116.860885535	5.81675024963e-05	-1.56809239731	
119.589826437	5.66169967787e-05	-1.56817231784	
122.382493697	5.51190678554e-05	-1.5682489826	
125.240375454	5.36710848787e-05	-1.56832258875	
128.1649946	5.22706091001e-05	-1.56839331713	
131.15790959	5.09153756907e-05	-1.5684613339	
134.220715272	4.96032776213e-05	-1.56852679202	
137.355043736	4.83323513335e-05	-1.5685898326	
140.562565186	4.71007639695e-05	-1.56865058601	
143.844988829	4.59068019667e-05	-1.56870917288	
147.204063783	4.47488608469e-05	-1.56876570505	
150.641580013	4.36254360565e-05	-1.56882028636	
154.159369284	4.25351147317e-05	-1.56887301333	
157.759306136	4.14765682819e-05	-1.56892397584	
161.443308883	4.04485456965e-05	-1.56897325771	
165.213340636	3.94498674941e-05	-1.56902093718	
169.071410347	3.84794202428e-05	-1.5690670874	
173.019573885	3.75361515887e-05	-1.56911177684	
177.059935123	3.66190657399e-05	-1.56915506969	
181.194647067	3.57272193557e-05	-1.56919702616	
185.425912999	3.48597178003e-05	-1.56923770283	
189.755987652	3.40157117232e-05	-1.56927715291	
194.187178413	3.3194393934e-05	-1.56931542649	
198.721846549	3.23949965413e-05	-1.56935257081	
203.362408469	3.16167883305e-05	-1.56938863042	
208.111337009	3.08590723577e-05	-1.56942364742	
212.971162752	3.01211837387e-05	-1.5694576616	
217.944475375	2.94024876144e-05	-1.56949071064	
223.033925029	2.87023772771e-05	-1.56952283021	
228.24222375	2.80202724429e-05	-1.56955405416	
233.572146909	2.73556176562e-05	-1.56958441461	
239.026534684	2.67078808151e-05	-1.56961394206	
244.60829358	2.60765518076e-05	-1.56964266554	
250.320397972	2.54611412476e-05	-1.56967061264	
256.165891695	2.48611793036e-05	-1.56969780966	
262.147889662	2.42762146109e-05	-1.56972428168	
268.269579528	2.37058132616e-05	-1.5697500526	
274.534223384	2.31495578652e-05	-1.56977514526	
280.945159498	2.26070466732e-05	-1.56979958147	
287.505804094	2.20778927649e-05	-1.56982338208	
294.219653172	2.15617232871e-05	-1.56984656706	
301.09028437	2.10581787444e-05	-1.56986915552	
308.121358871	2.05669123361e-05	-1.56989116576	
315.316623355	2.00875893369e-05	-1.56991261536	
322.679911995	1.96198865158e-05	-1.56993352115	
330.215148497	1.91634915929e-05	-1.56995389932	
337.926348197	1.87181027293e-05	-1.5699737654	
345.817620195	1.82834280491e-05	-1.56999313434	
353.893169549	1.78591851897e-05	-1.57001202049	
362.157299512	1.74451008798e-05	-1.57003043769	
370.614413827	1.70409105416e-05	-1.57004839926	
379.269019073	1.66463579171e-05	-1.57006591801	
388.125727069	1.62611947151e-05	-1.57008300632	
397.189257327	1.58851802792e-05	-1.57009967611	
406.464439571	1.55180812733e-05	-1.5701159389	
415.956216307	1.51596713859e-05	-1.57013180578	
425.669645461	1.48097310493e-05	-1.57014728749	
435.609903069	1.44680471747e-05	-1.5701623944	
445.782286042	1.41344129012e-05	-1.57017713652	
456.192214981	1.3808627358e-05	-1.57019152354	
466.84523707	1.34904954388e-05	-1.57020556485	
477.747029034	1.31798275879e-05	-1.57021926952	
488.903400156	1.2876439597e-05	-1.57023264633	
500.320295383	1.2580152412e-05	-1.57024570379	
512.003798484	1.22907919493e-05	-1.57025845015	
523.9601353	1.20081889215e-05	-1.5702708934	
536.195677057	1.17321786702e-05	-1.57028304128	
548.716943761	1.14626010081e-05	-1.57029490131	
561.530607675	1.11993000672e-05	-1.57030648078	
574.643496872	1.0942124155e-05	-1.57031778676	
588.062598875	1.06909256161e-05	-1.57032882612	
601.79506438	1.04455607009e-05	-1.57033960553	
615.848211066	1.02058894393e-05	-1.57035013146	
630.229527496	9.97177552054e-06	-1.5703604102	
644.946677104	9.74308617769e-06	-1.57037044787	
660.007502283	9.51969207705e-06	-1.57038025041	
675.420028561	9.30146721229e-06	-1.57038982359	
691.192468878	9.08828880284e-06	-1.57039917303	
707.333227964	8.88003719632e-06	-1.5704083042	
723.850906817	8.67659577495e-06	-1.5704172224	
740.754307285	8.47785086557e-06	-1.5704259328	
758.052436756	8.28369165312e-06	-1.57043444044	
775.754512961	8.09401009748e-06	-1.57044275021	
793.869968884	7.9087008534e-06	-1.57045086688	
812.408457786	7.72766119341e-06	-1.57045879508	
831.379858355	7.55079093361e-06	-1.57046653935	
850.794279963	7.37799236205e-06	-1.57047410407	
870.662068059	7.20917016975e-06	-1.57048149354	
890.993809678	7.04423138412e-06	-1.57048871193	
911.800339085	6.88308530473e-06	-1.57049576331	
933.092743546	6.72564344123e-06	-1.57050265165	
954.88236924	6.57181945348e-06	-1.57050938081	
977.180827298	6.42152909355e-06	-1.57051595455	
1000.0	6.27469014982e-06	-1.57052237655	


==> data/fig_space_station_irka.dat <==
r	rnorm	
2.0	0.62459677861	
4.0	0.506693049866	
6.0	0.504626432291	
8.0	0.0399269706119	
10.0	0.0381570876261	
12.0	0.0282269502781	
14.0	0.024963120175	
16.0	0.025678565352	
18.0	0.025678141311	
20.0	0.0250733727304	
22.0	0.0246126984753	
24.0	0.00443540501614	
26.0	0.0244242994291	
28.0	0.020611875193	
30.0	0.00319409617023	
32.0	0.00304103223442	
34.0	0.00302843723176	
36.0	0.0014366259338	
38.0	0.00140711146679	
40.0	0.000647935640731	
42.0	0.000430464076188	
44.0	0.000416845408912	
46.0	0.000286712475494	
48.0	0.000246775380183	
50.0	0.000246380052431	


==> data/fig_space_station_irka_hist28.dat <==
n_samples	h2_err	
28.0	inf	
56.0	inf	
84.0	inf	
112.0	inf	
140.0	inf	
168.0	0.0239819793988	
196.0	inf	
224.0	inf	
252.0	0.020930224136	
280.0	0.0206182387661	
308.0	0.0206120524814	
336.0	0.0206118798778	
364.0	0.0206118753181	
392.0	0.0206118751963	
420.0	0.020611875193	


==> data/fig_space_station_lsra.dat <==
r	rnorm	
2.0	0.624596778432	
4.0	0.506693049868	
6.0	0.504626432298	
8.0	0.0399270285739	
10.0	0.0381571435493	
12.0	0.0250709074977	
14.0	0.0221828495239	
16.0	0.021671136376	
18.0	0.00860785453915	
20.0	0.00504005141167	
22.0	0.00697424926104	
24.0	0.00424426962294	
26.0	0.0044322845261	
28.0	0.00198082101437	
30.0	0.00128976467847	
32.0	0.00123100697374	
34.0	0.0012033719419
36.0	0.00057516625175	
38.0	0.0005022766	
40.0	0.000401720839683	
42.0	0.000361455912221	
44.0	0.000331380446867	
46.0	0.000270863348948	
48.0	0.000227301796003	
50.0	0.00019835640431	


==> data/fig_space_station_lsra_bode28.dat <==
omega	modulus	angle	
0.1	0.000170031723609	1.57078864495	
0.104737089796	0.000178351787372	1.57067234118	
0.109698579789	0.000187106568768	1.57055534475	
0.114895100019	0.000196322983979	1.57043733864	
0.120337784078	0.000206030241159	1.57031799302	
0.126038292968	0.00021626012114	1.57019696279	
0.132008840083	0.000227047302901	1.57007388471	
0.138262217376	0.000238429742298	1.56994837412	
0.144811822767	0.000250449114451	1.56982002113	
0.151671688847	0.0002631513325	1.56968838626	
0.158856512943	0.000276587158425	1.56955299521	
0.166381688608	0.000290812925385	1.56941333283	
0.174263338601	0.000305891395819	1.56926883588	
0.182518349432	0.000321892785751	1.56911888446	
0.191164407539	0.000338895993753	1.56896279178	
0.200220037182	0.000356990083489	1.56879979172	
0.209704640132	0.000376276082567	1.56862902382	
0.219638537242	0.000396869178787	1.56844951496	
0.230043011977	0.000418901419494	1.56826015675	
0.240940356024	0.00044252505314	1.56805967754	
0.252353917043	0.000467916697952	1.56784660754	
0.264308148697	0.000495282586038	1.56761923467	
0.276828663039	0.00052486522044	1.56737554865	
0.289942285388	0.000556951909425	1.56711316897	
0.303677111804	0.000591885825523	1.56682925151	
0.318062569279	0.000630080505566	1.56652036578	
0.333129478793	0.000672039109257	1.56618233152	
0.348910121341	0.000718380364317	1.56580999812	
0.365438307096	0.000769874074864	1.56539694212	
0.382749447852	0.000827490577967	1.56493504497	
0.40088063289	0.000892470994088	1.56441389217	
0.419870708444	0.000966429249155	1.56381989896	
0.43976036093	0.00105150401359	1.56313500601	
0.460592204115	0.00115059160492	1.56233467693	
0.482410870417	0.00126771512914	1.56138471965	
0.505263106534	0.00140863293714	1.56023604043	
0.529197873596	0.00158188941487	1.55881557378	
0.554266452066	0.00180073511696	1.55700969225	
0.580522551609	0.00208688970988	1.55463166685	
0.608022426165	0.00247860402775	1.55135190078	
0.636824994472	0.00305009814906	1.54652960552	
0.666991966303	0.00396685064577	1.53873366335	
0.698587974679	0.00568799913107	1.52398656222	
0.731680714343	0.0101333367419	1.48560819723	
0.766341086801	0.0466899589369	1.15768607617	
0.802643352226	0.0162027519045	-1.42703928947	
0.840665288562	0.00690848160319	-1.50760881137	
0.880488358164	0.00431794318056	-1.52970947575	
0.922197882333	0.00309431627496	-1.53988930891	
0.965883224116	0.00237546185331	-1.54560475748	
1.01163797977	0.00189732241125	-1.54911155743	
1.05956017928	0.00155177385571	-1.5512979397	
1.10975249641	0.00128607880183	-1.55254531127	
1.16232246868	0.00107114158434	-1.55298197854	
1.21738272774	0.000889209263799	-1.55254503837	
1.27505124071	0.000728325918734	-1.5509246735	
1.33545156293	0.00057944387956	-1.54731110392	
1.39871310265	0.000434592399111	-1.53949065523	
1.46497139831	0.00028529515309	-1.51953456185	
1.53436840893	0.000120830767573	-1.42864214421	
1.60705281826	8.28532199272e-05	1.29900283721	
1.68318035333	0.000350720093584	1.47659146501	
1.7629141181	0.000778030634094	1.49476035821	
1.8464249429	0.00166114608982	1.4816862617	
1.93389175046	0.00510424404822	1.38653863611	
2.02550193923	0.0101476300365	-1.2923317198	
2.12145178491	0.00310467695133	-1.50189794729	
2.22194686094	0.00192746927752	-1.53175299376	
2.32720247896	0.00153518779713	-1.52801896184	
2.43744415012	0.00120881467022	-1.55040444749	
2.55290806824	0.00101775185707	-1.55495704461	
2.67384161584	0.000880728559117	-1.55752002795	
2.80050389418	0.000774223995324	-1.55909127253	
2.93316627839	0.000686361764377	-1.55995824861	
3.07211299886	0.000609774210935	-1.56012660417	
3.21764175025	0.000538615356095	-1.55925893838	
3.37006432927	0.000466004888144	-1.55606193384	
3.52970730273	0.000378185304503	-1.54452937041	
3.6969127072	0.000224617690024	-1.45807568363	
3.87203878181	0.000875933114933	0.91957880968	
4.05546073584	0.000835856841837	-1.49786902052	
4.24757155254	0.000571350333635	-1.54795208153	
4.44878283113	0.000476921590702	-1.55782556267	
4.65952566866	0.000418263163552	-1.56136431545	
4.88025158365	0.00037203087663	-1.56263303595	
5.11143348344	0.000328058445943	-1.56152069152	
5.35356667741	0.000268738241166	-1.54679517123	
5.60716993821	0.000431280542253	0.0101154768973	
5.87278661319	0.000358984074965	-1.53560871111	
6.15098578858	0.000298911282486	-1.55538860968	
6.44236350872	0.000265603457375	-1.55945873276	
6.74754405311	0.000238658569932	-1.56050124897	
7.06718127393	0.000213108916011	-1.55976193253	
7.40195999692	0.000184547452395	-1.55492667986	
7.75259748863	0.000130946515853	-1.48173325526	
8.11984499318	0.000196636891012	-1.49643054378	
8.5044893418	0.000125511690725	-1.51130591076	
8.90735463861	2.81668123183e-05	-0.3854841971	
9.32930402628	0.000658446276106	-1.2303812844	
9.77124153535	0.000252754248135	-1.52152308952	
10.2341140211	0.000184145419702	-1.52811397099	
10.7189131921	0.000120304364491	-0.700670543098	
11.2266777351	0.000183011651638	-1.55502423383	
11.7584955405	0.000151763371401	-1.56417375313	
12.3155060329	0.000133183317164	-1.56513437175	
12.8989026125	0.00011829485613	-1.56507917391	
13.509935212	0.000105150521927	-1.5646117134	
14.1499129743	9.295469916e-05	-1.56375772419	
14.820207058	8.12247343011e-05	-1.56230738343	
15.5222535743	6.94872145143e-05	-1.55953565913	
16.2575566644	5.6778560974e-05	-1.55188748874	
17.0276917223	3.73191721721e-05	-1.47462158536	
17.8343087693	6.22761662792e-05	-1.47839674975	
18.6791359902	3.70848133825e-05	-1.5404920059	
19.5639834352	2.33671109716e-05	-1.53161263057	
20.4907468982	1.06528880244e-05	-1.48236304391	
21.4614119786	2.62889593627e-06	1.16554417527	
22.4780583355	1.63506527016e-05	1.49840515675	
23.5428641432	3.16062343721e-05	1.52693604051	
24.6581107582	4.88712351896e-05	1.53669706823	
25.8261876068	6.90113480924e-05	1.54093564386	
27.0495973046	9.33517660966e-05	1.54256908674	
28.3309610184	0.000124062819943	1.54246116008	
29.6730240819	0.000165012285745	1.54069842093	
31.0786618778	0.000223949907219	1.53667568012	
32.5508859984	0.000319747797113	1.52796237536	
34.0928506975	0.000529968995855	1.49140445121	
35.707859649	0.000712600331281	1.44298890396	
37.3993730248	0.00317882242739	1.25147767149	
39.1710149081	0.00176682666199	-1.41423951518	
41.0265810583	0.000738817850984	-1.50888909937	
42.9700470432	0.000471302076191	-1.53082840613	
45.005576757	0.000339537793852	-1.53451745928	
47.1375313412	0.000243110826116	-1.42618289256	
49.3704785284	0.000287401874592	-1.53375039659	
51.709202429	0.000226845881581	-1.55394769504	
54.1587137808	0.000191492118175	-1.55264568512	
56.7242606849	0.000192960142409	-1.52363890331	
59.4113398497	0.000161325103933	-1.56157147709	
62.2257083673	0.000145068230904	-1.56355023924	
65.1733960488	0.000132285104789	-1.56450739105	
68.2607183427	0.000121599595252	-1.56519176332	
71.494289866	0.000112424725364	-1.56573682058	
74.8810385759	0.000104411196328	-1.56619031897	
78.4282206134	9.73230607584e-05	-1.56657673049	
82.1434358492	9.09904528775e-05	-1.56691121391	
86.0346441668	8.52861890916e-05	-1.56720417755	
90.1101825167	8.01123734862e-05	-1.56746320956	
94.3787827778	7.53920333584e-05	-1.5676940569	
98.8495904663	7.1063590047e-05	-1.56790118835	
103.53218433	6.70770537867e-05	-1.5680881475	
108.436596869	6.33913241609e-05	-1.56825778797	
113.573335834	5.99722281096e-05	-1.56841243713	
118.953406737	5.67910653109e-05	-1.5685540137	
124.58833643	5.38235113669e-05	-1.56868411446	
130.490197801	5.1048778602e-05	-1.56880407941	
136.671635646	4.84489656493e-05	-1.56891504161	
143.145893752	4.60085475398e-05	-1.56901796574	
149.926843279	4.37139717938e-05	-1.56911367837	
157.029012473	4.15533354672e-05	-1.56920289194	
164.467617799	3.95161247061e-05	-1.56928622391	
172.25859654	3.75930030545e-05	-1.56936421224	
180.418640939	3.57756381339e-05	-1.56943732793	
188.965233969	3.4056558781e-05	-1.5695059853	
197.916686785	3.24290365497e-05	-1.56957055044	
207.29217796	3.08869868427e-05	-1.5696313482	
217.111794569	2.94248859676e-05	-1.56968866803	
227.396575236	2.8037701187e-05	-1.56974276884	
238.168555198	2.67208314396e-05	-1.56979388306	
249.450813523	2.54700568662e-05	-1.56984222018	
261.267522556	2.42814956445e-05	-1.56988796957	
273.643999707	2.31515669137e-05	-1.56993130305	
286.606761695	2.20769588019e-05	-1.56997237697	
300.183581358	2.10546007429e-05	-1.57001133406	
314.403547159	2.00816394179e-05	-1.57004830499	
329.29712551	1.91554177677e-05	-1.57008340968	
344.896226041	1.82734566193e-05	-1.57011675854	
361.234269971	1.74334385438e-05	-1.57014845341	
378.346261713	1.66331936267e-05	-1.57017858851	
396.26886387	1.58706868816e-05	-1.57020725114	
415.040475785	1.51440070805e-05	-1.57023452243	
434.701315813	1.44513568104e-05	-1.57026047787	
455.293507487	1.37910435922e-05	-1.57028518785	
476.861169771	1.31614719245e-05	-1.57030871814	
499.450511586	1.25611361347e-05	-1.57033113027	
523.109930806	1.19886139354e-05	-1.57035248189	
547.890117959	1.14425605997e-05	-1.57037282713	
573.84416483	1.09217036817e-05	-1.57039221684	
601.027678207	1.04248382166e-05	-1.57041069887	
629.498899022	9.95082234669e-06	-1.57042831829	
659.318827133	9.49857332283e-06	-1.5704451176	
690.551352016	9.06706384154e-06	-1.57046113694	
723.263389648	8.65531868056e-06	-1.57047641421	
757.525025877	8.26241160114e-06	-1.57049098527	
793.40966658	7.88746248968e-06	-1.57050488404	
830.994194935	7.52963471414e-06	-1.57051814266	
870.359136149	7.18813267414e-06	-1.57053079158	
911.588829975	6.86219952593e-06	-1.57054285969	
954.771611421	6.55111506573e-06	-1.5705543744	
1000.0	6.25419375681e-06	-1.57056536171	


==> data/fig_space_station_lsra_hist28.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	74.0	inf	
40.0	76.0	inf	
41.0	78.0	inf	
42.0	80.0	inf	
43.0	82.0	inf	
44.0	84.0	inf	
45.0	86.0	inf	
46.0	88.0	inf	
47.0	90.0	inf	
48.0	92.0	inf	
49.0	94.0	inf	
50.0	96.0	inf	
51.0	98.0	0.00676553117829	
52.0	100.0	0.00442346420419	
53.0	102.0	0.00436524767246	
54.0	104.0	0.00511780117033	
55.0	106.0	0.00207559000146	
56.0	108.0	0.00205793053567	
57.0	110.0	0.00204543423085	
58.0	112.0	0.00203422416804	
59.0	114.0	0.00203380057432	
60.0	116.0	0.00203274039257	
61.0	118.0	0.00198277570279	
62.0	120.0	0.00198276070108	
63.0	122.0	0.00198197934842	
64.0	124.0	0.00198170464505	
65.0	126.0	0.00198103452843	
66.0	128.0	0.00198087251647	
67.0	130.0	0.00198085665558	
68.0	132.0	0.00198082465105	
69.0	134.0	0.00198082101437	


==> data/fig_space_station_quadvf_hist28.dat <==
n_samples	h2_err	
28.0	0.863880713906	
29.0	0.36677691235	
30.0	405.397629983	
31.0	0.489474143937	
32.0	1.11619705305	
33.0	407.259212965	
34.0	407.754732509	
35.0	0.16354845818	
36.0	0.0424861517501	
37.0	0.143851638656	
38.0	0.137183934545	
39.0	0.218583307935	
40.0	0.323820216776	
41.0	0.0890940453875	
42.0	0.0565514760201	
43.0	0.113651853101	
44.0	0.456605176083	
45.0	0.392657406102	
46.0	0.0978757238549	
47.0	0.0732628426104	
48.0	0.899302383031	
49.0	0.211006505392	
50.0	0.120940442114	
51.0	0.0840749657367	
52.0	0.0724416542372	
53.0	0.0879569549711	
54.0	0.407811862187	
55.0	0.0119384761859	
56.0	0.0812549986731	
57.0	0.0898339433423	
58.0	768.656123925	
59.0	0.0412932000986	
60.0	0.0591779620944	
61.0	0.995662489805	
62.0	1375.61079168	
63.0	0.253323216394	
64.0	0.0351488000479	
65.0	0.0589567719504	
66.0	0.0167141184557	
67.0	0.0084907173155	
68.0	0.0261724019676	
69.0	0.0138915260379	
70.0	0.0122516572021	
71.0	0.0161271825435	
72.0	0.00605089312295	
73.0	0.0114304831081	
74.0	0.0167739204346	
75.0	0.0103522890089	
76.0	0.00643246756204	
77.0	0.00945925983816	
78.0	0.00896454759531	
79.0	0.00893480988999	
80.0	0.019417667347	
81.0	0.0138300019635	
82.0	0.031261571376	
83.0	0.0083307794035	
84.0	0.00725719805172	
85.0	0.00651792184493	
86.0	0.00730495374455	
87.0	0.00975849616569	
88.0	0.0102823819923	
89.0	0.00935418987618	
90.0	0.00572597681703	
91.0	0.00455633954652	
92.0	0.00682563887788	
93.0	0.00819607654415	
94.0	0.0057510957078	
95.0	0.0099271539788	
96.0	0.00830436186362	
97.0	0.00837758546098	
98.0	0.00542377964022	
99.0	0.0062612577848	
100.0	0.00547078694146	
101.0	0.00534934122481	
102.0	0.00394014063776	
103.0	0.00462235717763	
104.0	0.00933270410918	
105.0	0.00837631932759	
106.0	0.00735591428069	
107.0	0.00341223648941	
108.0	0.00380258304378	
109.0	0.00702266641525	
110.0	0.00762382740843	
111.0	0.00919828980605	
112.0	0.00733120368433	
113.0	0.00712787679817	
114.0	0.00307314485489	
115.0	0.00276787083841	
116.0	0.00458569814906	
117.0	0.00546876787673	
118.0	0.00685712673943	
119.0	0.00843353330861	
120.0	0.00467800864025	
121.0	0.00279447903415	
122.0	0.00239650014103	
123.0	0.00432870066369	
124.0	0.00516508724486	
125.0	0.0061680482399	
126.0	0.00777661448758	
127.0	0.00590326487994	
128.0	0.00375753734955	
129.0	0.00233449624175	
130.0	0.00349380602915	
131.0	0.00391545791076	
132.0	0.00565022862787	
133.0	0.00628419860408	
134.0	0.00445693988398	
135.0	0.00468862489296	
136.0	0.00294508323337	
137.0	0.00434043848591	
138.0	0.00430018198641	
139.0	0.0044535972304	
140.0	0.00619209627883	
141.0	0.00698823540591	
142.0	0.00348687837847	
143.0	0.00375519323171	
144.0	0.00375162080774	
145.0	0.00389412737111	
146.0	0.00462613698056	
147.0	0.00503687665351	
148.0	0.00520587309715	
149.0	0.004138910904	
150.0	0.00420931403117	
151.0	0.00337511944851	
152.0	0.00358503335266	
153.0	0.0036867877518	
154.0	0.00490847882454	
155.0	0.00552798128096	
156.0	0.00530208382374	
157.0	0.00389304232343	
158.0	0.00442689151554	
159.0	0.00393179044332	
160.0	0.00372560327039	
161.0	0.00276531504441	
162.0	0.00437644649168	
163.0	0.00534992788451	
164.0	0.00506461208415	
165.0	0.00478439311425	
166.0	0.00370016296701	
167.0	0.00295844879114	
168.0	0.00401558597	
169.0	0.0033629033816	
170.0	0.00525084029206	
171.0	0.00617008374929	
172.0	0.00430290171137	
173.0	0.00430262296398	
174.0	0.00292030982431	
175.0	0.00287057651037	
176.0	0.003586320802	
177.0	0.00429671764437	
178.0	0.00403194290878	
179.0	0.00393333564017	
180.0	0.00387013755002	
181.0	0.00369387711332	
182.0	0.00340796809782	
183.0	0.00241805162691	
184.0	0.00313689243242	
185.0	0.00258578429444	
186.0	0.00235636633958	
187.0	0.0050325731674	
188.0	0.0037594572257	
189.0	0.00308217304779	
190.0	0.00302035471915	
191.0	0.00240687787529	
192.0	0.00366633990436	
193.0	0.00554341967439	
194.0	0.00389438438598	
195.0	0.00302926825673	
196.0	0.00333104749013	
197.0	0.00306570816978	
198.0	0.0022315535158	
199.0	0.00435029138684	
200.0	0.00527986427435	
201.0	0.00491755193595	
202.0	0.00506097711395	
203.0	0.00417919512431	
204.0	0.00253050119387	
205.0	0.00212555473741	
206.0	0.00228630085102	
207.0	0.00400383451534	
208.0	0.00556456524202	
209.0	0.00423795864848	
210.0	0.00365619703522	
211.0	0.00311463177384	
212.0	0.00244898393071	
213.0	0.00269772183763	
214.0	0.00295449280232	
215.0	0.00408471241429	
216.0	0.00396362353587	
217.0	0.00423174258814	
218.0	0.00317962245817	
219.0	0.0025271552893	
220.0	0.00227252718303	
221.0	0.00330160866555	
222.0	0.00377864598072	
223.0	0.005032974243	
224.0	0.00350459098544	
225.0	0.00242537688472	
226.0	0.00211389828994	
227.0	0.00226331225765	
228.0	0.00260919351191	
229.0	0.00308460838344	
230.0	0.00335572743232	
231.0	0.00376604030115	
232.0	0.00304575703715	
233.0	0.0029482813707	
234.0	0.00264819177163	
235.0	0.00324060279923	
236.0	0.00275365791024	
237.0	0.00362267164348	
238.0	0.00441126211505	
239.0	0.00332891035833	
240.0	0.00329965280223	
241.0	0.00268590515583	
242.0	0.00234814639956	
243.0	0.00255817573346	
244.0	0.00305824838432	
245.0	0.00325829587224	
246.0	0.00334202400916	
247.0	0.0033738932263	
248.0	0.00367744579425	
249.0	0.0029769211747	
250.0	0.00315870269118	
251.0	0.00268267968451	
252.0	0.00401021790722	
253.0	0.00454385933095	
254.0	0.00216287106858	
255.0	0.00259981000039	
256.0	0.00264868480545	
257.0	0.00286049868699	
258.0	0.00279816984257	
259.0	0.0029599537984	
260.0	0.00272885282314	
261.0	0.00285349906339	
262.0	0.00274568163678	
263.0	0.00317588159984	
264.0	0.00288895362904	
265.0	0.0032409060971	
266.0	0.00305919569991	
267.0	0.00357109477271	
268.0	0.00376868863858	
269.0	0.00323526552065	
270.0	0.00354021334104	
271.0	0.00279954708359	
272.0	0.00264452095685	
273.0	0.00303808792708	
274.0	0.00230035882335	
275.0	0.00285089194991	
276.0	0.00326105748431	
277.0	0.00287339815522	
278.0	0.00316606223808	
279.0	0.00330104941718	
280.0	0.00215637357549	
281.0	0.00208998378392	
282.0	0.00246051084412	
283.0	0.00312737032821	
284.0	0.0032718607628	
285.0	0.00236372411862	
286.0	0.00219090488816	
287.0	0.00280400529638	
288.0	0.0020987426855	
289.0	0.00314244207199	
290.0	0.0029913923226	
291.0	0.00283450380267	
292.0	0.00343940754487	
293.0	0.00357099964835	
294.0	0.00335558427691	
295.0	0.0022610587743	
296.0	0.00211578864956	
297.0	0.00318723618896	
298.0	0.00281747226917	
299.0	0.00288541379818	
300.0	0.00302112169436	
301.0	0.00210845344514	
302.0	0.00211083836316	
303.0	0.0028416823382	
304.0	0.00277487357566	
305.0	0.00335573441858	
306.0	0.0032164235742	
307.0	0.00313936220851	
308.0	0.00207404074419	
309.0	0.00308451362543	
310.0	0.00310335791725	
311.0	0.00303588825637	
312.0	0.002858712754	
313.0	0.00278363931095	
314.0	0.00285386031962	
315.0	0.00231729800578	
316.0	0.00207440896159	
317.0	0.00310104706914	
318.0	0.00316100892282	
319.0	0.0026965987609	
320.0	0.00279095605798	
321.0	0.00280761944453	
322.0	0.00310931380342	
323.0	0.00292856130709	
324.0	0.00301227732229	
325.0	0.00302812917966	
326.0	0.00302778193682	
327.0	0.00306698460955	
328.0	0.00293259099387	
329.0	0.00294790758038	
330.0	0.0022582896556	
331.0	0.00257147877701	
332.0	0.00225592183296	
333.0	0.00273748702419	
334.0	0.00279882728675	
335.0	0.00276765532426	
336.0	0.00283498213234	
337.0	0.00260126521429	
338.0	0.00301884566869	
339.0	0.00282521491967	
340.0	0.00288655762659	
341.0	0.00272775065421	
342.0	0.00273469866733	
343.0	0.0028029688139	
344.0	0.002666092418	
345.0	0.00280457499607	
346.0	0.00206160912872	
347.0	0.00205420818746	
348.0	0.00219880590322	
349.0	0.00262044310434	
350.0	0.00204348603937	
351.0	0.00285919246288	
352.0	0.00285181039699	
353.0	0.00283798694182	
354.0	0.00303620823627	
355.0	0.00277502567362	
356.0	0.00275428001995	
357.0	0.00243787363481	
358.0	0.00244041785203	
359.0	0.00276951871699	
360.0	0.00282655221238	
361.0	0.00281556530977	
362.0	0.00271012696282	
363.0	0.00273182071023	
364.0	0.00244087115304	
365.0	0.00201222458713	
366.0	0.00277047159347	
367.0	0.00277342522173	
368.0	0.00276983153894	
369.0	0.0027618375323	
370.0	0.00277382011122	
371.0	0.00278252214986	
372.0	0.00275619882043	
373.0	0.00254133981424	
374.0	0.00262980869179	
375.0	0.00228910479135	
376.0	0.00203534265948	
377.0	0.00202712926644	
378.0	0.00202752959835	
379.0	0.00240831891531	
380.0	0.00272240222015	
381.0	0.00271793982513	
382.0	0.00273546932605	
383.0	0.0027654070404	
384.0	0.00276600565176	
385.0	0.00280915290556	
386.0	0.00256646379371	
387.0	0.00271852567447	
388.0	0.00270465913555	
389.0	0.00269845176324	
390.0	0.00226258790199	
391.0	0.00200472270022	
392.0	0.00215986195703	
393.0	0.00229859048564	
394.0	0.00272144073709	
395.0	0.00270014988243	
396.0	0.00269918962867	
397.0	0.00284381955961	
398.0	0.00275354963522	
399.0	0.00278883828493	
400.0	0.00277228869143	
401.0	0.00239418223472	
402.0	0.00270489766326	
403.0	0.00286370136313	
404.0	0.00257788482923	
405.0	0.00222929336419	
406.0	0.0020908779387	
407.0	0.00209051869796	
408.0	0.00219225428225	
409.0	0.00251329048503	
410.0	0.00269474451517	
411.0	0.00282670736247	
412.0	0.00272595066876	
413.0	0.00241465484482	
414.0	0.00289860580581	
415.0	0.00273364108378	
416.0	0.00270741418944	
417.0	0.00269596734503	
418.0	0.00280652114919	
419.0	0.00246439077828	
420.0	0.00275130210935	
421.0	0.00276549781598	
422.0	0.00255785965152	
423.0	0.00214828321633	
424.0	0.00270302785623	
425.0	0.00270040875913	
426.0	0.00270841261811	
427.0	0.00273409399818	
428.0	0.00274325191575	
429.0	0.00272691216701	
430.0	0.002838482994	
431.0	0.00270526121871	
432.0	0.00259769784525	
433.0	0.00237731840844	
434.0	0.00238339406651	
435.0	0.00238843076579	
436.0	0.00270828548145	
437.0	0.00270444200146	
438.0	0.00279664769167	
439.0	0.00241092491429	
440.0	0.00270794950038	
441.0	0.00271722571517	
442.0	0.00282228307808	
443.0	0.00260773557939	
444.0	0.00269045233336	
445.0	0.0029471162655	
446.0	0.00256686228088	
447.0	0.00251349596255	
448.0	0.00265334714423	
449.0	0.00271361582418	
450.0	0.00220701602458	
451.0	0.00211126706155	
452.0	0.00211299707599	
453.0	0.00269707427776	
454.0	0.00269910879996	
455.0	0.00270427791048	
456.0	0.00270618780944	
457.0	0.00270421365335	
458.0	0.00269969702624	
459.0	0.00252344191202	
460.0	0.00200068980474	
461.0	0.00200293521942	
462.0	0.00242054212743	
463.0	0.00237208276198	
464.0	0.00238064471353	
465.0	0.00223316821665	
466.0	0.00215581128764	
467.0	0.00217167491383	
468.0	0.0022672579306	
469.0	0.00270202425837	
470.0	0.00270142445897	
471.0	0.00269900458693	
472.0	0.00245369516759	
473.0	0.00249267626454	
474.0	0.00249906817476	
475.0	0.00270118208808	
476.0	0.00280754737876	
477.0	0.00267004731933	
478.0	0.00249187859243	
479.0	0.00269646092394	
480.0	0.00269720801651	
481.0	0.00270034791212	
482.0	0.00218247179084	
483.0	0.00230661128911	
484.0	0.0027002817304	
485.0	0.00269767378729	
486.0	0.00269644472762	
487.0	0.00252543281918	
488.0	0.00252711572866	
489.0	0.00264621871576	
490.0	0.00281140466801	
491.0	0.00269618736903	
492.0	0.0026927030558	
493.0	0.00241175751445	
494.0	0.00269447918286	
495.0	0.00216339079538	
496.0	0.00261466505613	
497.0	0.00270363617159	
498.0	0.00236947883559	
499.0	0.00268983464346	
500.0	0.00245209701846	
501.0	0.00269162201955	
502.0	0.00247924021696	
503.0	0.00270415852693	
504.0	0.00251672129011	
505.0	0.00269633399775	
506.0	0.00277615872759	
507.0	0.00268814721259	
508.0	0.00268995524689	
509.0	0.00223945447943	
510.0	0.00215278336134	
511.0	0.00211221872691	
512.0	0.00213169730282	
513.0	0.00268842614074	
514.0	0.00243498386827	
515.0	0.00259713556118	
516.0	0.00245448586965	
517.0	0.00269714984517	
518.0	0.00270132890465	
519.0	0.00278787154979	
520.0	0.00269000657631	
521.0	0.00262953338061	
522.0	0.00240366379426	
523.0	0.00269034027178	
524.0	0.00269623138635	
525.0	0.0026841233376	
526.0	0.00258244695062	
527.0	0.00216869977099	
528.0	0.00243146365553	
529.0	0.0024199751308	
530.0	0.00235501233769	
531.0	0.00239270701852	
532.0	0.00269756737886	
533.0	0.00269590361527	
534.0	0.00269166194205	
535.0	0.00268906053015	
536.0	0.00268872486077	
537.0	0.00269013178545	
538.0	0.00224733358509	
539.0	0.00236921126182	
540.0	0.0026941221323	
541.0	0.00269123157872	
542.0	0.0024309014068	
543.0	0.0023649757086	
544.0	0.00236589547523	
545.0	0.00269246262387	
546.0	0.00236937886303	
547.0	0.00269376354025	
548.0	0.00269124126302	
549.0	0.00268906998888	
550.0	0.00281293963719	
551.0	0.00268911530999	
552.0	0.00236611350387	
553.0	0.00269131473276	
554.0	0.00269090155463	
555.0	0.00268946100279	
556.0	0.00199043448028	
557.0	0.00199081517951	
558.0	0.00268710036989	
559.0	0.0026883086188	
560.0	0.00236496804012	
561.0	0.00255076818684	
562.0	0.00230353239971	
563.0	0.00216592428557	
564.0	0.00206615299377	
565.0	0.00268759716336	
566.0	0.00268833891494	
567.0	0.00239944096149	
568.0	0.00248269260398	
569.0	0.00260137620779	
570.0	0.00268764438486	
571.0	0.00268822581102	
572.0	0.00268852388886	
573.0	0.00268878928367	
574.0	0.00268814565818	
575.0	inf	
576.0	inf	
577.0	inf	
578.0	inf	
579.0	inf	
580.0	inf	
581.0	inf	
582.0	inf	
583.0	inf	
584.0	inf	
585.0	inf	
586.0	inf	
587.0	inf	
588.0	inf	
589.0	inf	
590.0	inf	
591.0	inf	
592.0	inf	
593.0	inf	
594.0	inf	
595.0	inf	
596.0	inf	
597.0	inf	
598.0	inf	
599.0	inf	
600.0	inf	
601.0	inf	
602.0	inf	
603.0	inf	
604.0	inf	
605.0	inf	
606.0	inf	
607.0	inf	
608.0	inf	
609.0	inf	
610.0	inf	
611.0	inf	
612.0	inf	
613.0	inf	
614.0	inf	
615.0	inf	
616.0	inf	
617.0	inf	
618.0	inf	
619.0	inf	
620.0	inf	
621.0	inf	
622.0	inf	
623.0	inf	
624.0	inf	
625.0	inf	
626.0	inf	
627.0	inf	
628.0	inf	
629.0	inf	
630.0	inf	
631.0	inf	
632.0	inf	
633.0	inf	
634.0	inf	
635.0	inf	
636.0	inf	
637.0	inf	
638.0	inf	
639.0	inf	
640.0	inf	
641.0	inf	
642.0	inf	
643.0	inf	
644.0	inf	
645.0	inf	
646.0	inf	
647.0	inf	
648.0	inf	
649.0	inf	
650.0	inf	
651.0	inf	
652.0	inf	
653.0	inf	
654.0	inf	
655.0	inf	
656.0	inf	
657.0	inf	
658.0	inf	
659.0	inf	
660.0	inf	
661.0	inf	
662.0	inf	
663.0	inf	
664.0	inf	
665.0	inf	
666.0	inf	
667.0	inf	
668.0	inf	
669.0	inf	
670.0	inf	
671.0	inf	
672.0	inf	
673.0	inf	
674.0	inf	
675.0	inf	
676.0	inf	
677.0	inf	
678.0	inf	
679.0	inf	
680.0	inf	
681.0	inf	
682.0	inf	
683.0	inf	
684.0	inf	
685.0	inf	
686.0	inf	
687.0	inf	
688.0	inf	
689.0	inf	
690.0	inf	
691.0	inf	
692.0	inf	
693.0	inf	
694.0	inf	
695.0	inf	
696.0	inf	
697.0	inf	
698.0	inf	
699.0	inf	
700.0	inf	
701.0	inf	
702.0	inf	
703.0	inf	
704.0	inf	
705.0	inf	
706.0	inf	
707.0	inf	
708.0	inf	
709.0	inf	
710.0	inf	
711.0	inf	
712.0	inf	
713.0	inf	
714.0	inf	
715.0	inf	
716.0	inf	
717.0	inf	
718.0	inf	
719.0	inf	
720.0	inf	
721.0	inf	
722.0	inf	
723.0	inf	
724.0	inf	
725.0	inf	
726.0	inf	
727.0	inf	
728.0	inf	
729.0	inf	
730.0	inf	
731.0	inf	
732.0	inf	
733.0	inf	
734.0	inf	
735.0	inf	
736.0	inf	
737.0	inf	
738.0	inf	
739.0	inf	
740.0	inf	
741.0	inf	
742.0	inf	
743.0	inf	
744.0	inf	
745.0	inf	
746.0	inf	
747.0	inf	
748.0	inf	
749.0	inf	
750.0	inf	
751.0	inf	
752.0	inf	
753.0	inf	
754.0	inf	
755.0	inf	
756.0	inf	
757.0	inf	
758.0	inf	
759.0	inf	
760.0	inf	
761.0	inf	
762.0	inf	
763.0	inf	
764.0	inf	
765.0	inf	
766.0	inf	
767.0	inf	
768.0	inf	
769.0	inf	
770.0	inf	
771.0	inf	
772.0	inf	
773.0	inf	
774.0	inf	
775.0	inf	
776.0	inf	
777.0	inf	
778.0	inf	
779.0	inf	
780.0	inf	
781.0	inf	
782.0	inf	
783.0	inf	
784.0	inf	
785.0	inf	
786.0	inf	
787.0	inf	
788.0	inf	
789.0	inf	
790.0	inf	
791.0	inf	
792.0	inf	
793.0	inf	
794.0	inf	
795.0	inf	
796.0	inf	
797.0	inf	
798.0	inf	
799.0	inf	
800.0	inf	
801.0	inf	
802.0	inf	
803.0	inf	
804.0	inf	
805.0	inf	
806.0	inf	
807.0	inf	
808.0	inf	
809.0	inf	
810.0	inf	
811.0	inf	
812.0	inf	
813.0	inf	
814.0	inf	
815.0	inf	
816.0	inf	
817.0	inf	
818.0	inf	
819.0	inf	
820.0	inf	
821.0	inf	
822.0	inf	
823.0	inf	
824.0	inf	
825.0	inf	
826.0	inf	
827.0	inf	
828.0	inf	
829.0	inf	
830.0	inf	
831.0	inf	
832.0	inf	
833.0	inf	
834.0	inf	
835.0	inf	
836.0	inf	
837.0	inf	
838.0	inf	
839.0	inf	
840.0	inf	
841.0	inf	
842.0	inf	
843.0	inf	
844.0	inf	
845.0	inf	
846.0	inf	
847.0	inf	
848.0	inf	
849.0	inf	
850.0	inf	
851.0	inf	
852.0	inf	
853.0	inf	
854.0	inf	
855.0	inf	
856.0	inf	
857.0	inf	
858.0	inf	
859.0	inf	
860.0	inf	
861.0	inf	
862.0	inf	
863.0	inf	
864.0	inf	
865.0	inf	
866.0	inf	
867.0	inf	
868.0	inf	
869.0	inf	
870.0	inf	
871.0	inf	
872.0	inf	
873.0	inf	
874.0	inf	
875.0	inf	
876.0	inf	
877.0	inf	
878.0	inf	
879.0	inf	
880.0	inf	
881.0	inf	
882.0	inf	
883.0	inf	
884.0	inf	
885.0	inf	
886.0	inf	
887.0	inf	
888.0	inf	
889.0	inf	
890.0	inf	
891.0	inf	
892.0	inf	
893.0	inf	
894.0	inf	
895.0	inf	
896.0	inf	
897.0	inf	
898.0	inf	
899.0	inf	
900.0	inf	
901.0	inf	
902.0	inf	
903.0	inf	
904.0	inf	
905.0	inf	
906.0	inf	
907.0	inf	
908.0	inf	
909.0	inf	
910.0	inf	
911.0	inf	
912.0	inf	
913.0	inf	
914.0	inf	
915.0	inf	
916.0	inf	
917.0	inf	
918.0	inf	
919.0	inf	
920.0	inf	
921.0	inf	
922.0	inf	
923.0	inf	
924.0	inf	
925.0	inf	
926.0	inf	
927.0	inf	
928.0	inf	
929.0	inf	
930.0	inf	
931.0	inf	
932.0	inf	
933.0	inf	
934.0	inf	
935.0	inf	
936.0	inf	
937.0	inf	
938.0	inf	
939.0	inf	
940.0	inf	
941.0	inf	
942.0	inf	
943.0	inf	
944.0	inf	
945.0	inf	
946.0	inf	
947.0	inf	
948.0	inf	
949.0	inf	
950.0	inf	
951.0	inf	
952.0	inf	
953.0	inf	
954.0	inf	
955.0	inf	
956.0	inf	
957.0	inf	
958.0	inf	
959.0	inf	
960.0	inf	
961.0	inf	
962.0	inf	
963.0	inf	
964.0	inf	
965.0	inf	
966.0	inf	
967.0	inf	
968.0	inf	
969.0	inf	
970.0	inf	
971.0	inf	
972.0	inf	
973.0	inf	
974.0	inf	
975.0	inf	
976.0	inf	
977.0	inf	
978.0	inf	
979.0	inf	
980.0	inf	
981.0	inf	
982.0	inf	
983.0	inf	
984.0	inf	
985.0	inf	
986.0	inf	
987.0	inf	
988.0	inf	
989.0	inf	
990.0	inf	
991.0	inf	
992.0	inf	
993.0	inf	
994.0	inf	
995.0	inf	
996.0	inf	
997.0	inf	
998.0	inf	
999.0	inf	
1000.0	inf	


==> data/fig_space_station_tfirka.dat <==
r	rnorm	
2.0	0.624596778183	
4.0	0.506693049867	
6.0	0.0606636142815	
8.0	0.503835264402	
10.0	0.503829410828	
12.0	0.0282269502777	
14.0	0.0278125136903	
16.0	0.0252177083369	
18.0	0.022057324211	
20.0	0.0255440121931	
22.0	0.0135367341309	
24.0	0.0142915089582	
26.0	0.0134490078138	
28.0	0.00416923653462	
30.0	0.00416184488824	
32.0	0.00318399092248	
34.0	0.0030284372308	
36.0	0.00236316760858	
38.0	0.00111583000544	
40.0	0.00105539024223	
42.0	0.000639288179778	
44.0	0.000366093161608	
46.0	0.000286712469228	
48.0	0.000246225163036	
50.0	0.000197921101502	


==> data/fig_space_station_tfirka_hist28.dat <==
n_samples	mu_size	h2_err	
56.0	28.0	0.593351274764	
112.0	28.0	0.201645505652	
168.0	28.0	0.0425494301124	
224.0	28.0	inf	
280.0	28.0	inf	
336.0	28.0	inf	
392.0	28.0	inf	
448.0	28.0	0.0134250625424	
504.0	28.0	inf	
560.0	28.0	inf	
616.0	28.0	0.0124465457006	
672.0	28.0	0.0102238868525	
728.0	28.0	0.00993838434797	
784.0	28.0	0.00993311525925	
840.0	28.0	0.00993157640415	
896.0	28.0	0.00992333259905	
952.0	28.0	0.00994519862119	
1008.0	28.0	0.00964231833382	
1064.0	28.0	0.00945886357769	
1120.0	28.0	0.00911480345904	
1176.0	28.0	0.00682233851564	
1232.0	28.0	0.00422451023732	
1288.0	28.0	0.00416951159751	
1344.0	28.0	0.0041692378747	
1400.0	28.0	0.00416923654116	
1456.0	28.0	0.0041692365347	
1512.0	28.0	0.00416923653462	

